Conjugate heat transfer in turbulent pipe flow with azimuthally non-uniform heating

Turbulent conjugate heat transfer (CHT) in pipes with azimuthally non-uniform heating is studied theoretically and numerically with a focus on low-$\mathrm{Pr}$ fluids. While the influence of the solid properties is well documented for uniform heat flux, their effect under azimuthally non-uniform heating has not been explored systematically. We address this gap by combining spectral analysis of the problem -- which reduces arbitrary boundary conditions to a discrete set of azimuthal wavenumbers -- with well-resolved numerical simulations of thermally and hydraulically fully developed turbulent pipe flow at $\mathrm{Re}_\tau \approx 180$ for $\mathrm{Pr} = \{0.025, 0.71\}$, representative of liquid metals and air. Two principal results emerge: (i) the global Nusselt number is independent of the azimuthal heat-flux distribution and exhibits only a minor dependence on the solid properties, resolving an open question for low-Prandtl-number fluids; (ii) CHT nevertheless strongly affects the azimuthally resolved mean temperature at low $\mathrm{Pr}$, where azimuthal conduction in the solid homogenises the interface heat flux, and governs the level of temperature fluctuations through the effusivity ratio (thermal activity ratio) $K$. Finally, an analysis of the turbulent Prandtl number $\mathrm{Pr}_{t}$ shows a strong anisotropy, particularly near the wall, and a dependence on the azimuthal wavenumber.

==> figdata/pipe/retau_180_dns_r1.2/hom_diss_ktheta_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.328396826032886,,-1.5022300485396234e-06,-1.217875528384843e-05,-1.921966360206973e-05,-2.004170721831678e-05,-4.979961427911319e-05,
-34.7968641237495,,-1.6049594342689852e-06,-1.2804263363440544e-05,-1.9694166332934434e-05,-2.0368205390791216e-05,-5.049045973049286e-05,
-33.32216238441672,,-1.8575123892359283e-06,-1.4264564273389983e-05,-2.055460768457705e-05,-2.0817830651469663e-05,-5.1359382738074124e-05,
-31.90216830099331,,-2.247140510863206e-06,-1.6487417834728453e-05,-2.177051740824547e-05,-2.138190021855453e-05,-5.239506945344672e-05,
-30.534866898429932,,-2.7635789509970494e-06,-1.9412928477082985e-05,-2.3315777569035645e-05,-2.2053294485513994e-05,-5.358980722260496e-05,
-29.21828653447401,,-3.3988310604769143e-06,-2.2991704648831984e-05,-2.5167138065214072e-05,-2.282574086868442e-05,-5.4936343541485004e-05,
-27.950563898864875,,-4.145808105560182e-06,-2.7174516234010086e-05,-2.7303376134334375e-05,-2.3693182745975197e-05,-5.6428035076511854e-05,
-26.729857347740225,,-4.999679775835373e-06,-3.192440437070358e-05,-2.970541450261468e-05,-2.4650301243924123e-05,-5.805815249151974e-05,
-25.554476902026426,,-5.958669349283319e-06,-3.721140899304519e-05,-3.235693015368282e-05,-2.569232104865131e-05,-5.982187534956186e-05,
-24.4226675834547,,-7.0219410663429875e-06,-4.3011402951066196e-05,-3.5243336353340336e-05,-2.68150374934546e-05,-6.171469765005342e-05,
-23.332869411341697,,-8.190873998567663e-06,-4.9306270163800875e-05,-3.83504878561484e-05,-2.8013692034184814e-05,-6.373068196001645e-05,
-22.283500738605674,,-9.468661725046936e-06,-5.6081752426118726e-05,-4.166634207664661e-05,-2.9284725280123556e-05,-6.586581559493742e-05,
-21.27306658375842,,-1.0860231473682232e-05,-6.333293354721697e-05,-4.51804826744469e-05,-3.0624552981643674e-05,-6.811634946386462e-05,
-20.300136964506855,,-1.2372424715976299e-05,-7.10552748306771e-05,-4.888312519279292e-05,-3.202961343873703e-05,-7.047773779315399e-05,
-19.363281898557904,,-1.4012521594433556e-05,-7.924927510326544e-05,-5.276470743226532e-05,-3.3496403029055075e-05,-7.29457689286997e-05,
-18.46120140200877,,-1.578983583448256e-05,-8.791665046895896e-05,-5.681671438477761e-05,-3.502163530172414e-05,-7.551606603533677e-05,
-17.592595490956654,,-1.77147733384781e-05,-9.706398206833422e-05,-6.103165656040581e-05,-3.660216617586883e-05,-7.818472740778651e-05,
-16.75620751429552,,-1.9798776242895637e-05,-0.00010669940949436672,-6.540201203039626e-05,-3.8235041436295844e-05,-8.094789527586761e-05,
-15.950845820114475,,-2.205451442681938e-05,-0.00011683194637267121,-6.992113429619231e-05,-3.991727032609171e-05,-8.380157110626263e-05,
-15.175362089299377,,-2.4494949566748365e-05,-0.0001274688938765331,-7.458195226967473e-05,-4.164583698789431e-05,-8.674142884886912e-05,
-14.428673001931228,,-2.7134645925607677e-05,-0.00013862264817305836,-7.937738343149407e-05,-4.341750795527501e-05,-8.976268747780554e-05,
-13.709673571692655,,-2.9988877782979493e-05,-0.00015030088864600308,-8.43014000296024e-05,-4.522973823015253e-05,-9.286142898710607e-05,
-13.017345477859797,,-3.30740287003763e-05,-0.0001625175792920129,-8.934817392730341e-05,-4.707986724498357e-05,-9.60344192549684e-05,
-12.350713732505556,,-3.640609886020732e-05,-0.00017527769388908326,-9.450983147513408e-05,-4.8964532924185813e-05,-9.927581489883664e-05,
-11.708803347702837,,-4.000276303539646e-05,-0.00018858917415078962,-9.978051126081985e-05,-5.088090771553491e-05,-0.00010258099263744632,
-11.09070433471968,,-4.388285411148329e-05,-0.00020246170300028973,-0.0001051537621918262,-5.2826544219418464e-05,-0.0001059466007385944,
-10.49555003762089,,-4.806581421842518e-05,-0.00021690156855997653,-0.0001106237241977863,-5.4798742402686574e-05,-0.00010936810587255199,
-9.922495466869645,,-5.257112375810348e-05,-0.0002319129952558605,-0.00011618331477769422,-5.679473881546392e-05,-0.00011284074394983824,
-9.370673966530749,,-5.741890191839988e-05,-0.0002474964002236924,-0.00012182517514054166,-5.88116067948125e-05,-0.00011635950764849334,
-8.839348879059283,,-6.263060313758571e-05,-0.00026365177539302637,-0.00012754262745045915,-6.0846492181545275e-05,-0.00011991973256844704,
-8.327718547715191,,-6.822827489615827e-05,-0.0002803814017430179,-0.0001333288107856177,-6.289700178339504e-05,-0.00012351688937492492,
-7.835067981351934,,-7.423490791106834e-05,-0.00029768428936462166,-0.00013917821965651783,-6.496084940301615e-05,-0.00012714780087320622,
-7.360703855221353,,-8.06723172661497e-05,-0.00031555005117883894,-0.0001450817891606065,-6.70348587271002e-05,-0.00013080596254774765,
-6.903954510973669,,-8.756458695985613e-05,-0.000333974540450267,-0.0001510337877626094,-6.91169682093423e-05,-0.00013448792989105413,
-6.464126623860725,,-9.49368569292334e-05,-0.0003529534383660194,-0.0001570285329919692,-7.120525691084756e-05,-0.0001381908803668846,
-6.040635201126261,,-0.00010281115320330001,-0.00037246900178833847,-0.00016305651813228967,-7.329631692196084e-05,-0.00014190794771991392,
-5.63285191721726,,-0.00011121186172423167,-0.00039250763078070745,-0.00016911048246791145,-7.538781893582779e-05,-0.00014563482808115173,
-5.240191779377462,,-0.00012016435299801833,-0.00041305799437496804,-0.00017518497962847791,-7.747791378916863e-05,-0.00014936806489176268,
-4.86211312764737,,-0.00012969366170618288,-0.0004341059849651208,-0.00018127404272325146,-7.956476311841729e-05,-0.00015310515652310384,
-4.4980526356691035,,-0.00013982360235361547,-0.00045563238384311347,-0.0001873705996396233,-8.164637846295757e-05,-0.0001568415915864532,
-4.147490309881546,,-0.00015057718599925933,-0.0004776140312432444,-0.00019346674862266532,-8.372020456444686e-05,-0.00016057287885291223,
-3.8099494895203354,,-0.00016197713958074746,-0.0005000262646497465,-0.00019955595958936917,-8.578430087330858e-05,-0.0001642950393578057,
-3.4849318474227355,,-0.0001740466085623869,-0.0005228501715433678,-0.00020563193262527137,-8.783687953025661e-05,-0.00016800516418239583,
-3.171960722824387,,-0.0001868089050628249,-0.0005460625216892076,-0.00021169059135194593,-8.987714205725049e-05,-0.0001717020993935093,
-2.87062445415607,,-0.0002002864736407505,-0.0005696457695463708,-0.0002177280368361856,-9.19046820844854e-05,-0.00017538484132693322,
-2.5804463806534264,,-0.00021448983108959254,-0.0005935482980537811,-0.00022373057317221743,-9.39198565296923e-05,-0.00017906270298848393,
-2.3010365071456174,,-0.00022944600927574888,-0.0006177635365711145,-0.0002296979410063423,-9.590935743648283e-05,-0.0001826880156421111,
-2.032004838461803,,-0.0002451671783526494,-0.0006422544080438375,-0.00023562225000869487,-9.787455973436268e-05,-0.00018626840743745667,
-1.7729397130327647,,-0.0002616679618697114,-0.0006669944767775603,-0.00024150652163274975,-9.984217474709412e-05,-0.0001898932402363331,
-1.5234944684844234,,-0.00027896240201122656,-0.0006919555740998446,-0.00024734383881308737,-0.00010180021369947354,-0.00019352311824725362,
-1.2833224424426999,,-0.0002970608415844522,-0.0007171070324858834,-0.0002531232518123888,-0.00010372403365298331,-0.00019707868036354596,
-1.052033639736755,,-0.0003159705051950453,-0.0007424167008308936,-0.0002588389518455804,-0.00010561035131966563,-0.00020054986813219477,
-0.8293463971876495,,-0.00033569575067015966,-0.000767852077636257,-0.00026449406769907887,-0.00010748575516809564,-0.0002040237608332161,
-0.6149140524213041,,-0.0003562382020057448,-0.0007933868783900612,-0.00027009437160669856,-0.00010938480469635029,-0.00020761309907829935,
-0.4084332758603997,,-0.0003775989574821177,-0.0008189914050507607,-0.00027563629170014185,-0.00011130351693938114,-0.0002113033640814778,
-0.20960073792761694,,-0.0003997798616402451,-0.000844633950540622,-0.0002810894823798255,-0.00011314033343000224,-0.00021476156830626487,
-0.018156441842396422,,-0.0004227812417691116,-0.0008702699440501369,-0.0002863789106449459,-0.00011463526009507382,-0.00021713532972331443,
0.018167275041586394,-0.00035850811886435597,-0.0004253855586414845,-0.00028921440737888224,-0.00028737095828207653,-0.0002820954501805904,-0.00021765047700901034,-0.0005881007620619148
0.2941863572029339,-0.00035996874018310546,-0.0004309847215824573,-0.0002970427346972566,-0.0002952791224421013,-0.0002897876872114399,-0.00022408756074630742,-0.000590027354179087
0.5740512250767222,-0.0003622445490437742,-0.0004367577604791874,-0.00030511282167757425,-0.0003034191745521542,-0.00029771267073117996,-0.00023096883279782166,-0.0005921488691578146
0.8577943782605212,-0.0003653388267488046,-0.00044271193859239145,-0.0003134313435810436,-0.00031179823993661546,-0.0003058759113657206,-0.0002382980348677949,-0.0005944724373697485
1.1454808159494707,-0.000369245253095895,-0.0004488460387438098,-0.0003219995278873853,-0.0003204168477228214,-0.0003142767277242443,-0.00024607352917038175,-0.0005969931853886198
1.4371538709403306,-0.00037395043848266203,-0.0004551529241386391,-0.0003308136043859784,-0.0003292708464969058,-0.00032291006152938763,-0.00025428884606091466,-0.0005996999092769793
1.7328893756274308,-0.0003794371120758286,-0.00046162298130048794,-0.000339866620606034,-0.00033835369127470507,-0.000331768396805192,-0.0002629353009035067,-0.0006025774873832996
2.0327198296083413,-0.0003856861025360739,-0.0004682463932931181,-0.00034915159583285654,-0.0003476585547354669,-0.00034084334343951415,-0.0002720029210882626,-0.0006056122193876647
2.3367102320782016,-0.0003926773791411547,-0.0004750151652924323,-0.00035866199202323095,-0.00035717853496045515,-0.00035012797349292103,-0.00028148103602222593,-0.0006087933957043735
2.6449364154313417,-0.00040039196078394643,-0.0004819251791016093,-0.00036839244511115176,-0.0003669088596041042,-0.0003596166878282243,-0.00029136070370151633,-0.0006121150350000909
2.9574308792653317,-0.00040881014692191854,-0.0004889727180199961,-0.0003783386388728627,-0.00037684505869625066,-0.0003693058580398966,-0.0003016326368582709,-0.0006155732973255377
3.2742586227753114,-0.0004179009152047082,-0.0004961435023383235,-0.0003884863494432025,-0.0003869746984008533,-0.0003791829892244266,-0.00031228060824797153,-0.0006191519776273818
3.5954954783556103,-0.00042764436113400993,-0.0005034400564463065,-0.00039883590369635315,-0.00039729525486964366,-0.0003892423351183473,-0.00032329255081202927,-0.0006228494555496219
3.9211847788029885,-0.00043801796279201914,-0.0005108602106475461,-0.00040938271074995343,-0.00040780331034279236,-0.0003994818295045314,-0.0003346598645429686,-0.0006266670941469653
4.251402356511776,-0.0004489915891483839,-0.0005183970782304675,-0.0004201164376339399,-0.0004184897764141709,-0.00040989287443017716,-0.00034636643098306653,-0.0006305966653502372
4.586202377477923,-0.0004605358713010399,-0.0005260443464549769,-0.00043102839791777563,-0.00042934586880458234,-0.0004204675023622791,-0.00035839809651279294,-0.0006346329909731756
4.925649840896567,-0.00047262285385420285,-0.000533799627749619,-0.00044211189237516115,-0.00044036608776996895,-0.00043120022628928643,-0.00037074141348752667,-0.0006387742181018303
5.269809745962852,-0.00048522670258250845,-0.0005416624787989659,-0.00045336216556372523,-0.0004515460752868954,-0.000442087930210741,-0.0003833846588452527,-0.0006430221907999635
5.6187470918719145,-0.0004983221352356716,-0.0005496345681888856,-0.00046477608509497005,-0.0004628834851783891,-0.0004531284409540256,-0.0003963173403929755,-0.0006473804081258047
5.972526877818895,-0.0005118819671093519,-0.00055771608130184,-0.00047634901332529306,-0.0004743741949390067,-0.0004643181771756196,-0.0004095273089080408,-0.0006518506189974844
6.331224936198124,-0.0005258798818168868,-0.0005659070669125516,-0.0004880757398508056,-0.00048601429240129903,-0.0004756549862551823,-0.00042300337021156,-0.0006564358138031263
6.694895433005551,-0.000540287085404635,-0.0005742058366090272,-0.0004999504728213973,-0.0004977978232284673,-0.00048713336685607845,-0.0004367315404611122,-0.000661135172149399
7.063625033834696,-0.0005550807870619509,-0.0005826162324461088,-0.0005119721693248363,-0.0005097247716331799,-0.0004987534298109294,-0.0004507042070241266,-0.0006659560704351885
7.437467904681509,-0.0005702352092794588,-0.0005911399150293296,-0.0005241360552732378,-0.0005217914378562456,-0.0005105131812134563,-0.00046490914566928073,-0.0006709013892369731
7.816499877940319,-0.0005857265992899929,-0.0005997791434869444,-0.0005364400552443223,-0.00053399590802835,-0.0005224116884033431,-0.00047933784600443164,-0.0006759765381660112
8.200796786005457,-0.0006015343979697774,-0.0006085381415002408,-0.0005488828038151505,-0.0005463381248070768,-0.0005344498830133693,-0.0004939822388414728,-0.0006811893175932403
8.590423628072061,-0.0006176369275928812,-0.0006174208393084137,-0.000561463161191091,-0.0005588174925145874,-0.0005466281719882978,-0.0005088348426332441,-0.0006865455535334056
8.985467069733653,-0.0006340132194509658,-0.0006264306194861793,-0.0005741791900429509,-0.000571432314129169,-0.0005589464043153847,-0.0005238880095997751,-0.0006920520859204313
9.385992110185372,-0.0006506432134979101,-0.0006355712407713503,-0.0005870290046676035,-0.0005841821259931362,-0.0005714057433508623,-0.0005391340276989204,-0.0006977151612413072
9.792074581821547,-0.000667510117986944,-0.000644847354086677,-0.0006000131193819523,-0.0005970677375166236,-0.0005840077782895116,-0.0005545681541649707,-0.0007035428402908078
10.2038011502357,-0.0006845915333494821,-0.000654258835784287,-0.0006131260853785285,-0.0006100850551139887,-0.0005967498217643907,-0.0005701798396466982,-0.0007095373750321053
10.621236814622968,-0.0007018749384319409,-0.0006638131690077664,-0.0006263705165275496,-0.0006232369380456401,-0.0006096360589174681,-0.0005859664295655456,-0.000715709819567661
11.044468240576872,-0.0007193411142879077,-0.0006735114965147254,-0.0006397430551979556,-0.0006365210054638356,-0.0006226644536826904,-0.0006019195558108392,-0.0007220634951687087
11.473582093690931,-0.0007369792560235894,-0.0006833622500059352,-0.000653246975566603,-0.0006499405168699924,-0.0006358405356138761,-0.0006180379869167179,-0.0007286107707547241
11.908643373160288,-0.0007547689322589202,-0.0006933638781815718,-0.0006668760380982963,-0.0006634907934870718,-0.0006491594791876226,-0.0006343111194723905,-0.0007353524706044988
12.349760410976838,-0.0007726995216385927,-0.0007035230454527931,-0.0006806321537913931,-0.0006771733896383451,-0.0006626248735150968,-0.0006507366405984769,-0.0007422979126223049
12.796987373136535,-0.0007907575962596064,-0.0007138425741391198,-0.0006945139693342512,-0.0006909879855467638,-0.0006762374767483574,-0.0006673094583359834,-0.0007494540479031585
13.250432591631277,-0.0008089267122103374,-0.0007243235981633388,-0.0007085177212455653,-0.0007049312157262332,-0.0006899939559580957,-0.0006840212790543804,-0.0007568235917862986
13.710161065656203,-0.0008271968526460328,-0.0007349701325474806,-0.0007226431309711222,-0.0007190030579838045,-0.0007038963003092115,-0.0007008689185989536,-0.0007644142863880831
14.176281127203215,-0.0008455545649189278,-0.0007457842155859942,-0.0007368881815878864,-0.0007332019186324796,-0.0007179435131752027,-0.0007178461467028881,-0.0007722307821678896
14.64887944186583,-0.0008639859690468338,-0.0007567660398923963,-0.0007512485154486467,-0.0007475239414559475,-0.00073213248942461,-0.0007349455268527312,-0.0007802758946090887
15.12803184203838,-0.0008824728818393396,-0.000767911897201004,-0.0007657163044478846,-0.0007619619758662464,-0.0007464567189700053,-0.0007521555853677935,-0.0007885483066229404
15.613835826513574,-0.0009010030462765719,-0.0007792223998090527,-0.0007802883667288069,-0.0007765124626211276,-0.0007609132969561011,-0.000769469348744228,-0.000797051328525721
16.106378060884932,-0.0009195730212882798,-0.0007907055712092876,-0.0007949680724595357,-0.0007911793345877238,-0.0007755069490560737,-0.000786887402362309,-0.0008057953575627883
16.605766877144355,-0.000938163413795898,-0.0008023545222509176,-0.0008097452461253647,-0.0008059526190496133,-0.0007902289243981535,-0.0008043966178434759,-0.0008147764814315621
17.112088940885357,-0.0009567587608411729,-0.0008141653027912861,-0.000824612287424565,-0.0008208244776197676,-0.0008050714060516509,-0.0008219853518783672,-0.0008239921168213003
17.625441750900656,-0.000975346805339815,-0.0008261365091911574,-0.0008395637485521898,-0.0008357903702952498,-0.0008200301995064842,-0.000839645620095531,-0.0008334432483072733
18.145911972783768,-0.000993912893607615,-0.0008382633451668666,-0.0008545923070551321,-0.0008508422016851368,-0.0008350977178210096,-0.0008573666830561508,-0.0008431272041389364
18.67361877172578,-0.0010124421634232748,-0.0008505411230382302,-0.0008696895140122417,-0.0008659720344307749,-0.0008502652105311203,-0.0008751360839135779,-0.0008530406072291152
19.208648813320217,-0.0010309204362195438,-0.0008629642738010546,-0.0008848469579664588,-0.0008811712113559225,-0.000865524897191301,-0.0008929431122731432,-0.0008631795003712416
19.751099596359783,-0.0010493341825179654,-0.0008755274085161172,-0.000900057213189699,-0.0008964321109965023,-0.0008808691865221421,-0.0009107762969974622,-0.000873540422009091
20.301090286035574,-0.0010676676366284659,-0.0008882232967047113,-0.0009153095380849156,-0.0009117442289696159,-0.000896286607522068,-0.0009286222452245643,-0.0008841167955905221
20.858718381140296,-0.0010859021767918777,-0.0009010409317726846,-0.0009305909091642143,-0.0009270939884974662,-0.0009117643107713487,-0.0009464642493125806,-0.0008948987249927597
21.42408138046666,-0.001104024204315401,-0.0009139724459347983,-0.00094589171563981,-0.0009424717540952496,-0.0009272916085088177,-0.0009642902102540231,-0.0009058795178766407
21.997298449205754,-0.0011220161884584418,-0.0009270074285180279,-0.0009611991087438179,-0.000957864281236848,-0.000942855538580855,-0.0009820836032728571,-0.0009170487961120279
22.578467086150287,-0.0011398578426866182,-0.0009401307944329957,-0.0009764969649474979,-0.0009732555594111597,-0.0009584391461549387,-0.0009998254673699238,-0.0009283928143382387
23.167706456491352,-0.0011575360287655605,-0.0009533344144333431,-0.0009917750230439438,-0.0009886346913577963,-0.0009740311750900098,-0.0010175024732954241,-0.0009399028368867694
23.76513572542004,-0.0011750345916328071,-0.000966605212661326,-0.0010070200302031136,-0.0010039878608556403,-0.0009896172874270285,-0.0010350987717493397,-0.0009515662604405126
24.370852391729056,-0.001192332933815678,-0.0009799269953216358,-0.0010222141072995922,-0.0010192972087187547,-0.0010051788648752433,-0.0010525935777115287,-0.0009633667486440752
24.984975620609493,-0.0012094127627229516,-0.0009932828370222096,-0.001037340429989562,-0.0010345459764392036,-0.0010206983253158812,-0.0010699678527759898,-0.0009752873756273012
25.607624577252437,-0.0012262564627595154,-0.0010066581542857768,-0.00105238383131644,-0.001049718104331072,-0.0010361587394430178,-0.0010872034423053656,-0.000987312387667339
26.238929260048174,-0.0012428434788630631,-0.0010200340240049523,-0.0010673253623613166,-0.0010647941639645405,-0.0010515400123793422,-0.0011042790032925588,-0.0009994228224085699
26.878987167789408,-0.0012591577599640187,-0.0010333950110867404,-0.0010821492957208934,-0.0010797581189909294,-0.0010668254443001821,-0.0011211769458482521,-0.001011601939195474
27.527939132065608,-0.0012751818269061271,-0.0010467230975404202,-0.0010968384421396922,-0.0010945922825905982,-0.0010819960681185971,-0.0011378778743801183,-0.0010238310706249605
28.18589348486868,-0.0012908910752969642,-0.0010599946808471628,-0.0011113693683024394,-0.001109272666914641,-0.001097027375477494,-0.0011543561253454502,-0.0010360852772113884
28.852980224588897,-0.0013062653978921758,-0.0010731886788653783,-0.0011257217192250648,-0.001123778431320506,-0.00111189729602327,-0.0011705894062405226,-0.0010483421551996906
29.529340182815734,-0.0013212881173022097,-0.0010862858720592466,-0.0011398776369947125,-0.0011380913457768483,-0.0011265867822243042,-0.0011865587563582814,-0.0010605814084395624
30.21508169154109,-0.0013359409225950337,-0.0010992658281222002,-0.0011538179229919167,-0.0011521915337971164,-0.0011410747997451793,-0.0012022430426291914,-0.0010727805853126408
30.91034558235443,-0.001350200899823262,-0.0011121036321436117,-0.0011675187340248962,-0.0011660547451917338,-0.0011553360863236922,-0.0012176173242238308,-0.001084913387427221
31.61526185364604,-0.001364047976224273,-0.0011247754699529712,-0.0011809578548517697,-0.0011796585291372974,-0.00116934764799269,-0.0012326584310950657,-0.001096954040500495
32.32996050380619,-0.0013774617742436479,-0.0011372575273830903,-0.00119411344443814,-0.0011929803085168617,-0.001183085560715803,-0.0012473435095519945,-0.0011088771699200156
33.054593197623554,-0.001390424486794533,-0.0011495273010837216,-0.0012069648276145446,-0.0012059992620557416,-0.0011965279065757287,-0.0012616511841858917,-0.0011206582070755373
33.789279100289214,-0.00140291376697243,-0.0011615582944522924,-0.0012194874998794362,-0.0012186899072910852,-0.0012096486316124189,-0.0012755560143405589,-0.0011322682566920787
34.534159043392634,-0.0014149093834112544,-0.0011733252368759356,-0.001231658365994159,-0.0012310292877323256,-0.0012224233387179901,-0.0012890348538809081,-0.0011436802425578488
35.28939552492167,-0.0014263925680624587,-0.001184803841165247,-0.0012434556879830961,-0.0012429947444471128,-0.0012348285345009573,-0.0013020653235360723,-0.0011548674478674354
36.05510771006741,-0.0014373440772589893,-0.0011959685612993188,-0.0012548563007299173,-0.0012545629240113456,-0.0012468399899693994,-0.0013146247343965485,-0.001165802262225974
36.83144726361852,-0.0014477446777840309,-0.00120679431524684,-0.0012658374581075746,-0.0012657108853352918,-0.0012584335426081737,-0.0013266899705643481,-0.0011764569509434923
37.61856585036365,-0.0014575766932830897,-0.0012172567331365923,-0.0012763778757660276,-0.001276416315313358,-0.0012695864481756258,-0.0013382401168054849,-0.0011868051711141554
38.41661513509146,-0.001466824152157367,-0.0012273330425822489,-0.0012864573852362725,-0.00128665932696095,-0.0012802774350386108,-0.0013492553715249494,-0.0011968216822938057
39.22574678259062,-0.0014754743920434477,-0.0012370026818897264,-0.0012960583493481326,-0.0012964214939859857,-0.0012904873706542145,-0.0013597188208318606,-0.0012064829284704956
40.046112457649784,-0.0014835098688194314,-0.0012462409796193958,-0.0013051589882746666,-0.0013056808429049794,-0.0013001934955627636,-0.0013696095182168739,-0.0012157620865095808
40.87786382505761,-0.0014909160210277487,-0.0012550261796262915,-0.0013137407130060404,-0.0013144182741893558,-0.0013093758127803359,-0.0013789092693656713,-0.0012246349477804202
41.72116338280194,-0.0014976795604298618,-0.0012633372481053258,-0.001321785461770568,-0.0013226155859765957,-0.0013180151320422036,-0.0013876010439358758,-0.0012330779233465376
42.57617362887064,-0.00150379195502808,-0.0012711573480764893,-0.0013292792516706952,-0.0013302584679939999,-0.0013260966351643052,-0.0013956719605876294,-0.0012410715502271551
43.44305706125155,-0.0015092397378861245,-0.0012784650896082916,-0.0013362043248971612,-0.0013373284315425203,-0.0013336010338050159,-0.0014031053076048287,-0.0012485919005438832
44.32196534473333,-0.0015140170582212636,-0.0012852464382291523,-0.0013425494245603536,-0.001343814244045979,-0.0013405163433785176,-0.0014098912676886526,-0.0012556226894822502
45.21308264370221,-0.0015181138658137403,-0.0012914836002127935,-0.0013483000197221174,-0.0013497008798415522,-0.001346827030775041,-0.0014160163906986843,-0.0012621430061618838
46.11657145614604,-0.001521519783970363,-0.001297158057444135,-0.001353440709475173,-0.001354972764019325,-0.0013525166729106352,-0.0014214668893891983,-0.0012681325533147078
47.03260511325186,-0.0015242332069656936,-0.0013022593419873014,-0.0013579642362980763,-0.0013596223726606844,-0.0013575772030628276,-0.0014262370381464468,-0.0012735779225036478
47.96134611300752,-0.0015262498174022448,-0.0013067746709908205,-0.0013618610504784595,-0.001363640236023251,-0.001361998520336675,-0.0014303190090132413,-0.001278464078835359
48.90298945299845,-0.0015275589166550965,-0.0013106859453913802,-0.001365115998071633,-0.0013670107637957843,-0.0013657645146838032,-0.0014336995508853788,-0.0012827710273177085
49.857708464411665,-0.0015281604092920052,-0.0013139852330607367,-0.001367724268318932,-0.0013697289444106304,-0.0013688696921197708,-0.0014363749455976826,-0.0012864880650394566
50.82567647843422,-0.0015280529906110975,-0.001316662707678451,-0.0013696788756492398,-0.0013717877687069386,-0.001371306787751334,-0.0014383404895556336,-0.0012896038424251937
51.80708849265154,-0.0015272313117689128,-0.00131870674885387,-0.0013709705182034515,-0.0013731777546083573,-0.0013730655613448032,-0.0014395884671925749,-0.0012921039042864295
52.802128671449836,-0.00152569311668119,-0.001320107834852605,-0.001371592924866055,-0.0013738922665813883,-0.0013741392051884096,-0.0014401139575163618,-0.001293977166108577
53.81097034601616,-0.0015234393593836577,-0.0013208592261323745,-0.001371541792129172,-0.0013739271090421662,-0.0013745231063785354,-0.0014399149202797255,-0.0012952151002441712
54.83383018033432,-0.0015204661201767304,-0.0013209507974208333,-0.0013708095494123081,-0.0013732748204268593,-0.00137420917595824,-0.0014389851020271934,-0.0012958056558042496
55.87089233879053,-0.0015167719417982055,-0.0013203752201486063,-0.0013693914681939612,-0.001371929954005568,-0.0013731921203559447,-0.0014373212443748928,-0.0012957395691820435
56.92234098577103,-0.001512358481461455,-0.0013191276362285761,-0.001367284714289148,-0.0013698904147529496,-0.0013714690439364198,-0.0014349224942427578,-0.0012950104882280666
57.988392785259606,-0.00150722839753809,-0.0013172047928005225,-0.0013644882754994213,-0.001367154878827533,-0.001369038662088996,-0.001431789659936169,-0.0012936136808995673
59.069242734841694,-0.0015013851119931977,-0.0013146040853362839,-0.0013610020079428313,-0.0013637231885327184,-0.0013659008233111436,-0.001427924237895808,-0.0012915451919417124
60.16510749850109,-0.0014948325356118621,-0.0013113241732773926,-0.0013568264415479232,-0.0013595958166850964,-0.0013620555592246848,-0.0014233285067896573,-0.0012888017405101972
61.2761820738232,-0.0014875749218876868,-0.0013073638039958848,-0.0013519624607956587,-0.0013547739170056987,-0.0013575039090748633,-0.0014180051060045374,-0.0012853811530101822
62.402683124791835,-0.0014796229920339022,-0.001302728230596384,-0.0013464173176240947,-0.001349264740715253,-0.0013522530643999082,-0.0014119632168461478,-0.0012812873227415098
63.5448164821916,-0.0014709813776258803,-0.0012974174795591458,-0.0013401927258875831,-0.001343070331926201,-0.0013463048702314934,-0.0014052063391926791,-0.001276519121601125
64.7028096432055,-0.0014616630519250274,-0.0012914392712915297,-0.0013332983021556392,-0.0013362000816515682,-0.001339669099990652,-0.0013977458061719455,-0.0012710830108437312
65.8768792718173,-0.0014516810811213033,-0.001284801804785477,-0.0013257439766495283,-0.0013286644585914513,-0.00133235585925261,-0.0013895937047461635,-0.0012649861589711798
67.06725286521002,-0.001441043447543026,-0.0012775090389650474,-0.0013175353055104257,-0.001320468934532144,-0.0013243708547987746,-0.0013807569117414461,-0.0012582311477096816
68.27415792056665,-0.001429765338248931,-0.001269571109887387,-0.001308684139727856,-0.0013116258018780987,-0.0013157262786711844,-0.0013712495418762222,-0.0012508273633447906
69.49781110187098,-0.0014178591094530615,-0.0012609966615402513,-0.0012992005195822795,-0.001302145347323881,-0.0013064324957158568,-0.0013610831393413205,-0.0012427825254217276
70.73845073950518,-0.0014053373844999323,-0.0012517944305654874,-0.0012890947656506427,-0.001292038189773594,-0.0012965000667378031,-0.0013502695909851092,-0.0012341043536381537
71.99631516385143,-0.0013922215180516278,-0.0012419813409236878,-0.0012783851414459428,-0.0012813227690760287,-0.0012859478137018164,-0.0013388291362445807,-0.0012248087471298024
73.27165353849112,-0.0013785266539660895,-0.0012315690730109027,-0.0012670845891549973,-0.0012700124173514761,-0.0012747890036860195,-0.0013267764520180586,-0.0012149067779214423
74.56468252740804,-0.0013642680429782415,-0.0012205696122457423,-0.00125520589576392,-0.0012581201279803322,-0.001263036954882696,-0.0013141261095352785,-0.0012044097403626308
75.87567296058194,-0.0013494649963301146,-0.00120899885750463,-0.001242766096694292,-0.0012456633299222895,-0.0012507094157229702,-0.0013008967202718792,-0.0011933326933857525
77.20486316839498,-0.0013341333481667783,-0.0011968697846104495,-0.0012297791840873002,-0.0012326561993762505,-0.0012378204562998013,-0.0012871039160478534,-0.001181688291108037
78.55251314762775,-0.0013182920456022232,-0.0011841987230124975,-0.0012162621373382626,-0.0012191157386238032,-0.0012243875347573915,-0.001272766084702384,-0.0011694921612636503
79.91886122866241,-0.001301961085535779,-0.0011710030613427986,-0.0012022333216249203,-0.0012050606379689593,-0.001210429166464644,-0.001257902829668276,-0.0011567614572539021
81.30418907467791,-0.0012851540094187932,-0.0011572947994768022,-0.0011877050772795788,-0.0011905032492228454,-0.0011959582263285952,-0.0012425276669202285,-0.0011435078679129709
82.7087458492556,-0.0012678925504960774,-0.0011430935044310596,-0.0011726976501325653,-0.0011754639325529728,-0.0011809951092023457,-0.00122666223796977,-0.0011297506003180046
84.13279154917606,-0.001250197404295332,-0.0011284184063982475,-0.001157230836537971,-0.0011599626777045711,-0.0011655598533184468,-0.001210327173608563,-0.0011155087740649127
85.57661867081742,-0.0012320824096022376,-0.001113282688147367,-0.0011413178644597672,-0.0011440127622340522,-0.0011496660075219875,-0.001193536748275243,-0.001100795672160578
87.04049804415942,-0.0012135654878669144,-0.0010977034480540153,-0.0011249762013445916,-0.0011276316812131428,-0.0011333310560248584,-0.001176309004005016,-0.0010856280217918534
88.52468966598262,-0.0011946672726430238,-0.0010817006600455806,-0.0011082260718234154,-0.0011108398360629033,-0.0011165755995769604,-0.0011586653059573043,-0.0010700259313858591
90.02949686586433,-0.0011754078576432033,-0.0010652932475149906,-0.0010910868668228444,-0.001093656784918638,-0.001099419140238941,-0.0011406257566193194,-0.0010540082596331725
91.55518505718473,-0.0011558087663562692,-0.0010485022367542028,-0.001073579732593164,-0.0010761039055879225,-0.0010818832083394961,-0.0011222126111842927,-0.0010375958931526756
93.10206298612071,-0.0011358927888143742,-0.0010313494799544856,-0.0010557269807148473,-0.001058203803884097,-0.0010639904163975429,-0.0011034489330684668,-0.001020810821653452
94.67041231585122,-0.001115683225911084,-0.0010138577933019807,-0.0010375518207358203,-0.0010399798959713701,-0.0010457642477765719,-0.0010843588042049775,-0.0010036759382232197
96.26053637595358,-0.0010952060686167614,-0.0009960525857112181,-0.0010190797037588283,-0.0010214578800306227,-0.0010272305220381968,-0.0010649686896369063,-0.0009862165440215902
97.8727384960051,-0.0010744881596545669,-0.0009779603965759482,-0.0010003374682159567,-0.0010026647966890083,-0.0010084165491387818,-0.0010453060871635567,-0.0009684594919230123
99.50732200558312,-0.0010535560478408764,-0.0009596073464085315,-0.000981351295107612,-0.000983627012777946,-0.000989348866162994,-0.001025398279576344,-0.0009504309173885072
101.16460106746412,-0.0010324396522817768,-0.000941022997039937,-0.0009621508098169502,-0.0009643744364269,-0.0009700578414572082,-0.001005275890550906,-0.0009321605127371583
102.84488442782504,-0.0010111695635775311,-0.0009222372626232936,-0.0009427659608082622,-0.0009449374867985482,-0.000950574065056243,-0.0009849699875051805,-0.0009136785310332839
104.54850249924117,-0.0009897744328282538,-0.0009032788398748198,-0.0009232254456884082,-0.0009253449674928088,-0.0009309267073350693,-0.0009645100749734283,-0.000895013847110865
106.275769444489,-0.0009682832083279749,-0.0008841771202887743,-0.0009035583708809446,-0.0009056262298912646,-0.0009111454042159843,-0.000943925826842953,-0.0008761961761017892
108.02701567614383,-0.0009467239661112725,-0.0008649610918814243,-0.0008837933212462035,-0.0008858099744798428,-0.000891259161421059,-0.0009232462529631751,-0.0008572547713960269
109.80257702338058,-0.0009251265323941618,-0.0008456614570687038,-0.0008639606020741852,-0.0008659267856087467,-0.0008712987544671567,-0.0009025020314589815,-0.0008382207383350134
111.6027838987745,-0.0009035179436985561,-0.0008263065816321819,-0.0008440881257143653,-0.0008460046312946923,-0.0008512923829057813,-0.0008817210183410225,-0.0008191229180815614
113.4279883812993,-0.0008819242373741397,-0.0008069242394229755,-0.0008242030985656295,-0.0008260708812216484,-0.0008312674378154055,-0.0008609302800216535,-0.0007999895163632154
115.27853713332904,-0.00086037135486392,-0.0007875420422893788,-0.0008043327330197615,-0.000806152689591082,-0.0008112513200558516,-0.000840156918174384,-0.0007808485567230081
117.15477140063821,-0.0008388878516224482,-0.0007681894775546441,-0.0007845059993783109,-0.0007862792954105946,-0.0007912735156617313,-0.0008194301879697482,-0.0007617298850015448
119.05705409539966,-0.0008175015485843415,-0.0007488950045967023,-0.0007647512509392183,-0.0007664791530365384,-0.000771362697654348,-0.0007987787433733702,-0.0007426622357598161
120.98575354638588,-0.0007962414304331118,-0.0007296877220264835,-0.0007450973946339761,-0.000746781435746217,-0.0007515484519175867,-0.0007782321534370187,-0.0007236749019220887
122.9412218325705,-0.0007751382272016596,-0.0007105979334378322,-0.0007255747803904898,-0.0007272165862020396,-0.0007318617152184243,-0.0007578216989925634,-0.0007047983460459611
124.92384353252481,-0.0007542248816900984,-0.0006916575942368298,-0.0007062155806721478,-0.0007078170023780933,-0.0007123353093437065,-0.0007375805787559682,-0.0006860644972041058
126.93399239162085,-0.0007335370800567721,-0.0006729008459206254,-0.0006870543665710455,-0.0006886173292134761,-0.0006930044543995247,-0.0007175446896061365,-0.0006675076190538581
128.97204757183025,-0.0007131104703095079,-0.0006543619595176448,-0.0006681255227532068,-0.0006696519892058449,-0.0006739041436511268,-0.0006977496591066163,-0.0006491617658350859
131.03839365172428,-0.0006929854040665074,-0.0006360789710141816,-0.0006494676045576813,-0.000650959643655751,-0.0006550736368998693,-0.0006782356600004884,-0.0006310648402001348
133.13343145967295,-0.0006732003739266819,-0.000618088263884317,-0.0006311173405667727,-0.0006325771845263181,-0.0006365503088442183,-0.0006590410032157308,-0.0006132531874562041
135.25755640744669,-0.0006537930083241934,-0.0006004259016586742,-0.0006131109309505121,-0.0006145407025298336,-0.0006183707985650761,-0.0006402030428534445,-0.00059576284807917
137.41116932341555,-0.0006348043206911222,-0.0005831315096160209,-0.0005954878901914763,-0.0005968896265033689,-0.0006005751082244699,-0.0006217626624357692,-0.0005786334680542563
139.59468186914873,-0.0006162761664013155,-0.0005662456614278782,-0.0005782884925630206,-0.0005796641339005171,-0.0005832039942468287,-0.0006037614689575792,-0.0005619056492689081
141.80850841451525,-0.0005982533574082328,-0.0005498117887553669,-0.0005615558201064406,-0.0005629072379224257,-0.000566301093939969,-0.0005862440494647698,-0.0005456229898262759
144.05307145428353,-0.0005807849097801363,-0.0005338772576708471,-0.0005453369041549557,-0.0005466657780324195,-0.0005499139491491035,-0.0005692591010789054,-0.0005298328672405803
146.32879889982158,-0.0005639238051546835,-0.0005184930207320869,-0.0005296823969222514,-0.0005309903074627872,-0.0005340939221523986,-0.0005528593050234928,-0.000514586233992119
148.63611866249738,-0.0005477280386549502,-0.0005037144152760066,-0.0005146474150468886,-0.0005159358675420193,-0.0005188969607034595,-0.0005371022058846405,-0.0004999383173533352
150.97547219517793,-0.0005322598113593011,-0.0004896001553000557,-0.0005002906766719078,-0.0005015611642453671,-0.0005043827538269602,-0.0005220493882341236,-0.00048594767729697407
153.34730365903002,-0.0005175859175289378,-0.000476212609148476,-0.00048667476891263575,-0.00048792878665948586,-0.0004906149495546578,-0.000507766776857015,-0.0004726764796611465
155.75206534011986,-0.0005037748454721167,-0.0004636152647574327,-0.0004738635850603548,-0.0004751025950425019,-0.00047765851896341516,-0.0004943218585335236,-0.000460187903607423
158.19021223281337,-0.0004909003780793322,-0.0004518756831375395,-0.000461925456245281,-0.0004631508102382712,-0.00046558287759802504,-0.0004817871492292326,-0.00044854914842393023
160.66221151882567,-0.00047903644768123574,-0.00044106084443761495,-0.0004509282599212906,-0.0004521412640296279,-0.0004544570672684278,-0.00047023508684322136,-0.0004378267325899949
163.168527671572,-0.0004682602020943806,-0.000431240000442555,-0.00044094241195557105,-0.00044214433274410164,-0.0004443528059015318,-0.00045974109238455785,-0.00042808943628828896
165.70964141426643,-0.00045865180511356525,-0.00042248481005053814,-0.0004320407942697176,-0.00043323294916794826,-0.0004353443547544118,-0.00045038341867045486,-0.0004194083466919056
168.28603482427292,-0.00045029346931370914,-0.0004148688229947616,-0.00042429821329157086,-0.00042548199100603295,-0.00042750794388241736,-0.00044224228004274266,-0.0004118564187598265
170.89819674970488,-0.0004432680205935728,-0.00040846658083647746,-0.0004177903842238784,-0.00041896726017540944,-0.0004209207355547557,-0.00043539859002439147,-0.00040550765629991935
173.54662484065014,-0.0004376578352354342,-0.0004033528731063618,-0.0004125931025851422,-0.0004137646386379491,-0.00041565993327847346,-0.0004299329428367619,-0.00040043634509211607
176.23182148672112,-0.0004335446402397625,-0.0003996026552335731,-0.0004087820899478941,-0.0004099499560146157,-0.0004118024923823881,-0.00042592537292824467,-0.0003967169992260881
178.9542983873108,-0.000431008760093956,-0.0003972903043518495,-0.00040643229052026835,-0.0004075981944287283,-0.0004094243610831125,-0.0004234545155307333,-0.0003944236255614966
181.71457259758085,-0.00043012697117639,-0.0003964873950708836,-0.00040561578165352593,-0.00040678131228506043,-0.0004085983947971508,-0.00042259562497427025,-0.00039362748058656817


==> figdata/pipe/retau_180_dns_r1.2/hom_diss_ktheta_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.176716540803675,,-2.9283852906949298e-05,-1.7848345265305308e-05,-6.082457361561182e-05,-0.0001253437982755596,-0.0005128575022385032,
-34.65157837660664,,-3.015017640497183e-05,-2.039302466606921e-05,-6.545317417172087e-05,-0.00013064224972935884,-0.0005261161612741,
-33.18303389165316,,-3.1854740027758375e-05,-2.720898681601533e-05,-7.701860353698451e-05,-0.0001424466175053879,-0.0005507003708171786,
-31.768968644248275,,-3.430860006591461e-05,-3.7917102826819e-05,-9.501211732770066e-05,-0.0001603130622106014,-0.0005859656459927513,
-30.407376072375342,,-3.7436582321115344e-05,-5.234402652380928e-05,-0.00011906273785965161,-0.00018389652886224899,-0.0006314267201953156,
-29.096292765889046,,-4.119066573969941e-05,-7.037282490634374e-05,-0.00014892036526845302,-0.00021293064135024896,-0.000686754752352026,
-27.833863194322387,,-4.5519502488850025e-05,-9.19737496273955e-05,-0.0001844290394544007,-0.0002472197126301492,-0.0007516709872370872,
-26.618253403144024,,-5.0394293540392926e-05,-0.00011719229403877313,-0.00022557211961434545,-0.000286635023411681,-0.0008259962254688074,
-25.44778046937226,,-5.582006528085256e-05,-0.0001462977515474584,-0.0002724843511606668,-0.0003311184516751352,-0.0009096435549337679,
-24.320696742218406,,-6.180303540902308e-05,-0.0001796365272854364,-0.00032539837896186803,-0.00038067030921692366,-0.0010025774552791175,
-23.23544875431474,,-6.839783213097804e-05,-0.00021765737136416642,-0.00038469095733292824,-0.00043533182746824286,-0.0011047778881835767,
-22.190461462357874,,-7.565331519240823e-05,-0.000260981185045142,-0.00045084651408245036,-0.0004952007122114218,-0.0012163123613871498,
-21.18424612678708,,-8.367178742244632e-05,-0.00031039611685711616,-0.0005244798889191266,-0.0005604227437235796,-0.0013372628953605733,
-20.21537873584861,,-9.255701119111722e-05,-0.00036682595191053335,-0.0006063162431879117,-0.0006311724813396127,-0.0014677496858639936,
-19.282435277788718,,-0.00010245178426837824,-0.00043133686726232244,-0.0006971724078999491,-0.0007076508471256366,-0.001607879153346298,
-18.384121196467635,,-0.00011353245523667226,-0.000505213940902969,-0.000797973480041993,-0.0007900910503814317,-0.0017578056294690998,
-17.51914193574559,,-0.00012601050814299315,-0.0005899595612904643,-0.0009097564226393197,-0.0008787467864599289,-0.0019176745330427532,
-16.686246091354146,,-0.00014012972527839172,-0.0006872600015341145,-0.001033635161812239,-0.0009738864311399458,-0.0020876511548551997,
-15.884246986831847,,-0.00015616572233293128,-0.0007991349283939379,-0.0011708357212849652,-0.0010757915883119252,-0.002267887036268009,
-15.112001097588562,,-0.00017446573582986487,-0.0009278038609129651,-0.001322670031763232,-0.0011847475100212046,-0.0024585182291145635,
-14.36842962684115,,-0.00019541080962253544,-0.0010758825037634676,-0.0014905166904472678,-0.0013010342845954006,-0.0026596813750863046,
-13.652432201870809,,-0.00021944588678459942,-0.0012462649986784507,-0.0016758811707213955,-0.0014249509959881643,-0.0028715106946811237,
-12.962994753701388,,-0.00024713362055044737,-0.0014424534079130464,-0.0018803669496952299,-0.0015567851321197175,-0.003094133821783324,
-12.299146365228058,,-0.0002790535662207877,-0.0016681192623738492,-0.0021055954093961793,-0.0016967970949680502,-0.0033276022186355014,
-11.659916119345993,,-0.0003159277805305026,-0.0019276186899054907,-0.002353324056256994,-0.0018452492527151066,-0.0035719752969018883,
-11.044397826757358,,-0.0003586333465389022,-0.0022259124431017463,-0.0026254179333074688,-0.00200240184048771,-0.0038273284021129663,
-10.451728450035636,,-0.0004082008137563832,-0.002568659931177446,-0.002923814217850748,-0.002168491738230435,-0.004093688704635799,
-9.881066527689983,,-0.0004658006154311784,-0.0029620949762487253,-0.0032505118216508886,-0.002343731105565194,-0.004371033273887715,
-9.331549022293881,,-0.0005328429806596764,-0.00341324647030167,-0.0036075866323791723,-0.002528301430453439,-0.004659313680908189,
-8.802442352034799,,-0.0006110307246432912,-0.003930158660859982,-0.003997192185317146,-0.0027223645013574414,-0.004958449169006013,
-8.29294820729321,,-0.0007024424163546554,-0.004521910562145332,-0.00442160046499831,-0.0029260665683061744,-0.005268360666112674,
-7.802354582192242,,-0.0008095516309333132,-0.005198807324369141,-0.004883164798275561,-0.003139539900483359,-0.005588942890070619,
-7.3299710467906865,,-0.000935275055687888,-0.005972051307266309,-0.005384183202780658,-0.00336283154092668,-0.005919987343961878,
-6.875128747082994,,-0.00108305598401378,-0.006854512988924767,-0.005927157037288399,-0.0035960303788506653,-0.006261350926945555,
-6.437137253127957,,-0.001257671991339412,-0.007861008995659823,-0.006514634218325005,-0.00383917911038871,-0.006612865312358249,
-6.015414014662678,,-0.0014638964142784441,-0.009007286426478519,-0.007149049287498692,-0.004092214178549316,-0.006974170857036095,
-5.6093333295529355,,-0.0017080391916158679,-0.010311446993230852,-0.007832989688470009,-0.00435509298539007,-0.007345001433546192,
-5.218312647535835,,-0.001998152285915192,-0.01179416661010936,-0.008569111876199853,-0.00462775953653035,-0.007725095451394827,
-4.841812570219806,,-0.002343872286805066,-0.013478463993383703,-0.009360089795509315,-0.004910123734989039,-0.00811414102988885,
-4.479272123277614,,-0.0027566497018734547,-0.0153898378464946,-0.010208550520227509,-0.005202040331522796,-0.008511795440576193,
-4.130173484253352,,-0.0032503944821621455,-0.017556773241233954,-0.01111707680408927,-0.005503313280516912,-0.008917626349909643,
-3.7940419825624394,,-0.0038424950161365834,-0.02001139316945122,-0.012088249205818694,-0.005813717283820294,-0.009331219003854637,
-3.470381371684631,,-0.004554861814581561,-0.02279001707805362,-0.013124694529833138,-0.006133021748327246,-0.009752149910422723,
-3.158716981035344,,-0.005414888916631149,-0.025933557953708053,-0.014229043637767379,-0.006461000937579989,-0.010180061621390304,
-2.8586388678369863,,-0.00645617566491982,-0.029487499922408775,-0.015403965482984887,-0.006797451005088414,-0.01061464329775203,
-2.569672361504976,,-0.007715240853389386,-0.03350094224334556,-0.016651169737779057,-0.0071417304758147155,-0.011054942161275859,
-2.2914290951973815,,-0.009257605729336586,-0.03803332626361549,-0.017973669884157183,-0.007493785724350725,-0.011500887798361137,
-2.023520702072273,,-0.011145607133255915,-0.043147402201119435,-0.01937335732168987,-0.00785311205060504,-0.011951799488246054,
-1.7655372393520572,,-0.013451742723043196,-0.04891446141904579,-0.0208523425606037,-0.008219358645180593,-0.012407332228849889,
-1.5171334920661288,,-0.01629591526559294,-0.05541574755841718,-0.022412678983120125,-0.008592133767400494,-0.012866994062229015,
-1.277964245243883,,-0.01983514596883991,-0.062741985101876,-0.024056193720586417,-0.008970995696964069,-0.013330157353369067,
-1.0476411320433892,,-0.024258679782142984,-0.07099393367094473,-0.02578441779115706,-0.009355465976878263,-0.013796268965895208,
-0.8258836653010307,,-0.02980547188275689,-0.0802839722759827,-0.027598662147122553,-0.009745073352273191,-0.014264899231866635,
-0.6123466300462029,,-0.036802737036626954,-0.09073847465814046,-0.029500081163525437,-0.010139360530144638,-0.014735683226858384,
-0.4067279631796262,,-0.0457169836269871,-0.10250032524899434,-0.03148976522741198,-0.010537869477235624,-0.015208127986990087,
-0.2087256016020213,,-0.05720716582833919,-0.11573067747851372,-0.03356880723770477,-0.01094011757099092,-0.01568137928959287,
-0.018080634085434553,,-0.07217098554064781,-0.13060980585812634,-0.03573836318945436,-0.011345543499354018,-0.016153889425672807,
0.018091422053265957,-0.0156936974732899,-0.0739443462047646,-0.03606133796283097,-0.03616686350899687,-0.037792226763022435,-0.016342658399706014,-0.10746699157564804
0.29295805442963047,-0.016655236812339026,-0.07605634802734222,-0.03953140464728918,-0.039568259032675086,-0.04096452411569,-0.018951404495766107,-0.10785326535636292
0.5716544153861437,-0.019098614150162077,-0.07821510597250472,-0.04324608793272153,-0.04321609188738653,-0.044386797011130526,-0.022321258215406436,-0.10829456414564767
0.8542128688263,-0.022833946574316522,-0.0803968567785844,-0.04717833770758146,-0.047084277460562096,-0.048035705855627324,-0.026376365925885263,-0.10874460079869118
1.1406981425570875,-0.027663854166966872,-0.08257307230700785,-0.05128757349707259,-0.051132983441321694,-0.05187370104956076,-0.031024443913069903,-0.10916184680085898
1.431153388449832,-0.033384303936375405,-0.08471130979998327,-0.055521471876478296,-0.05531047650037226,-0.055850914328650136,-0.036158607137637785,-0.10950922096668148
1.7256541222793536,-0.03978721918494596,-0.08677684574151724,-0.059818662746934544,-0.05955584715599304,-0.059907901668145504,-0.04166055213135619,-0.10975450993473398
2.024232707949146,-0.04666489963956846,-0.08873494261396278,-0.06411239852011454,-0.06380267131913053,-0.06397939621196203,-0.04740510225112537,-0.10987144368359335
2.3269538732661976,-0.053815958339888226,-0.0905537743126761,-0.068335021034313,-0.0679835257861031,-0.0679987756178172,-0.05326596946742661,-0.10984125198628154
2.633893134005329,-0.061052451446136975,-0.09220774173638982,-0.07242312106645674,-0.07203510517952955,-0.07190331882341044,-0.05912243410565257,-0.10965463537266
2.9450828540700336,-0.06820757385725974,-0.09368094720525813,-0.07632294304983933,-0.07590373014699783,-0.07563972217400682,-0.06486656168988043,-0.1093137213009762
3.2605877612673004,-0.07513437446652915,-0.0949626031155429,-0.07998782984482021,-0.07954273728711839,-0.07916147092166032,-0.07040194732195745,-0.10882575945662697
3.580483371371949,-0.08171801721695163,-0.09605729380384925,-0.08338916788113089,-0.08292329236657457,-0.08243927756681346,-0.07565521490359026,-0.10821292835125759
3.9048128362553047,-0.08787140852096857,-0.09697871485994598,-0.08651141133725426,-0.08602969767433594,-0.08545724057470125,-0.0805725042341975,-0.10750506395522585
4.233651671692187,-0.09353170357629227,-0.09774475014186183,-0.08934839565010784,-0.08885557845821383,-0.08820858212732921,-0.08511619237474616,-0.10673363102426091
4.567053817521755,-0.09866395886600715,-0.09838119106213722,-0.09190724275428046,-0.09140775595336935,-0.0906995800092417,-0.08926877660858056,-0.10593521059836844
4.905084001550995,-0.10325729458424945,-0.09891904117162041,-0.09420560074232696,-0.0937035859869084,-0.09294689002234993,-0.09302989850644562,-0.10514866880716604
5.247806951586896,-0.10732066712118754,-0.0993917744875825,-0.09626875462335883,-0.09576797319228678,-0.09497462124568769,-0.09641289735588632,-0.10441243416722779
5.595287395436447,-0.11087824733868645,-0.09983267217206973,-0.09812658311237694,-0.09763041571513273,-0.09681139079673488,-0.09944123360754613,-0.10376190968451571
5.947590060906635,-0.11396469149045006,-0.10027212484524833,-0.09981039388381495,-0.09932183062965064,-0.09848721379125136,-0.10214469648018659,-0.10322700325971577
6.304790463772282,-0.11662166670087329,-0.10073654002263153,-0.10135115425174916,-0.10087280143870465,-0.10003171257325481,-0.10455676528586558,-0.10283139765991248
6.666942543872543,-0.1188935212438386,-0.10124657410816532,-0.10277700888386644,-0.1023110183547847,-0.10147147127451234,-0.10671115825642867,-0.1025911148408523
7.03413260495007,-0.12082676378642636,-0.10181834950067505,-0.10411386749652123,-0.10366200154867572,-0.10283093607360767,-0.10864199121162632,-0.1025162430751102
7.406414586844021,-0.12246520442760551,-0.10246111100956405,-0.10538233046401141,-0.10494595818642896,-0.10412936374650145,-0.11037981388905128,-0.102608936055225
7.783864005329215,-0.12385040080121286,-0.10317910369646982,-0.1065990616374121,-0.10617921614219823,-0.1053821172572793,-0.11195245019184363,-0.10286563187099064
8.16655637618047,-0.12502028741821103,-0.10397184541700805,-0.10777651676890156,-0.1073739083975547,-0.10660043013024395,-0.113384143618519,-0.10327764717279883
8.554556427204778,-0.12600763953472624,-0.10483374779257383,-0.10892224608684205,-0.10853729472972289,-0.10779072306404656,-0.11469445747444217,-0.10383099083537375
8.947950462144787,-0.1268374167351139,-0.10575258050013514,-0.11003690271519127,-0.10966978016443486,-0.10895266238623143,-0.11589590808229809,-0.10450515122211679
9.346803208807488,-0.12753325266675253,-0.10671667981255603,-0.11112115921928747,-0.11077181884035765,-0.11008602069671809,-0.11700056488299007,-0.10528046835497797
9.751190182967699,-0.1281124555486298,-0.10771060306322965,-0.11217117294834962,-0.1118393970111059,-0.1111861201300391,-0.11801526708279435,-0.10613388337479493
10.161197688368073,-0.12858580914489728,-0.10871546359735434,-0.1131787351155022,-0.1128641574005718,-0.11224403690628909,-0.11894159678284656,-0.10703947258203884
10.576890452815597,-0.12896347573979386,-0.10971459557388492,-0.11413690621037628,-0.11383902259640923,-0.11325216197965284,-0.11978153432278962,-0.10797406743637845
10.99835478005292,-0.12925189553261368,-0.11069095629536738,-0.11503731102594181,-0.11475550358794256,-0.114201590576346,-0.12053465279209437,-0.10891477544062206
11.4256769738227,-0.12945727112546684,-0.11163007300844173,-0.11587317858543325,-0.11560676322250041,-0.11508514992975216,-0.12120127038713556,-0.10984186967036269
11.858921761931919,-0.12958213514554454,-0.11251709195462707,-0.11663627805735201,-0.11638452201082007,-0.11589430807527432,-0.12177922759126197,-0.11073589793047169
12.298197024058894,-0.12962919933495234,-0.11333992201499545,-0.11732024443970264,-0.11708238777618027,-0.11662246224799883,-0.12226740137540762,-0.11158075544851559
12.743556700042781,-0.12959944656036043,-0.11408742627732718,-0.11791874936152213,-0.11769402617137467,-0.11726312596160732,-0.12266384506716987,-0.11236186476595192
13.195108669561893,-0.129492456701891,-0.11474948372359844,-0.11842565071984361,-0.11821329317570899,-0.11781005179523754,-0.12296601462061586,-0.11306621294701687
13.652917660423222,-0.12930856197349558,-0.11531868904640552,-0.11883682253019566,-0.11863607215619061,-0.11825905238443424,-0.1231727274535963,-0.11368394598895583
14.11709155230508,-0.12904738714669134,-0.11578880194728447,-0.11914864240486016,-0.11895876300620996,-0.11860647111184718,-0.12328267030728149,-0.11420682388332375
14.587716648950117,-0.1287095740446568,-0.11615609859628961,-0.11935946543671978,-0.11917973289068817,-0.11885066577889315,-0.12329601114238001,-0.11462947056245741
15.064868466133154,-0.12829573237621555,-0.11641818331017818,-0.11946847823309768,-0.11929819874147508,-0.1189908586570121,-0.12321330045158498,-0.11494816670961312
15.548644095564674,-0.12780879482721047,-0.11657583356048636,-0.11947770742571447,-0.11931620873523134,-0.11902914124772836,-0.12303763576551559,-0.11516259922745588
16.03912984098733,-0.1272522153302449,-0.11663115464420659,-0.11939019852209379,-0.11923683877333695,-0.11896863050559672,-0.12277285662815154,-0.11527401311736371
16.53643358207943,-0.12662344261244218,-0.11658136995522729,-0.11920372096367714,-0.11905791631827542,-0.11880723354833979,-0.12241715517844408,-0.1152790772317529
17.040641622583628,-0.1259257056809688,-0.11642970413305888,-0.11892191106917939,-0.11878311536269803,-0.11854869536604391,-0.12197449208101799,-0.11518053796295692
17.55185105421041,-0.12516134751842933,-0.11617890503375028,-0.11854777034780539,-0.11841546783885819,-0.11819610401354808,-0.12144801846147889,-0.11498078201834117
18.070148180702425,-0.12433116837084968,-0.11583060439979163,-0.1180830053964825,-0.11795670758023265,-0.11775125886030366,-0.1208394318953417,-0.11468124042936281
18.59565166970582,-0.12343719875912285,-0.11538785411160038,-0.1175306347501552,-0.11740988693592665,-0.1172172815978872,-0.12015165587123067,-0.11428484455791227
19.128447824963242,-0.12248243865775062,-0.11485474913726249,-0.1168946510060147,-0.11677903229812532,-0.11659827091229949,-0.11938854797019514,-0.11379562500848
19.66863373818518,-0.12147052928113813,-0.11423623826130337,-0.11617981756078045,-0.11606893936915429,-0.11589909729808075,-0.11855462300887945,-0.11321852142033953
20.216328077017774,-0.12040460132412747,-0.11353702527498279,-0.11539053048632805,-0.11528403623340189,-0.11512425605815364,-0.11765391960539448,-0.11255829054204304
20.77162793317151,-0.11928691290622793,-0.11276094275931978,-0.1145302739496858,-0.11442784329215779,-0.11427733968955232,-0.11668955947351672,-0.11181886350776217
21.334630398356865,-0.11811917557128856,-0.11191162946809213,-0.11360222067073879,-0.1135035657351499,-0.11336161113281773,-0.11566419432404544,-0.11100403497660892
21.90545414021999,-0.11690161846489815,-0.1109912667466413,-0.11260807419684975,-0.11251294604360729,-0.11237888676963856,-0.11457900456009522,-0.11011621352852488
22.484196250471367,-0.11563677547959644,-0.11000403685781615,-0.11155163903879213,-0.11145980365286516,-0.11133302428171679,-0.11343730991866735,-0.10915973676390275
23.070975396757138,-0.11432801925215078,-0.10895527049922898,-0.11043772077826351,-0.11034897908234334,-0.11022894520698656,-0.11224334756128465,-0.10814017682255077
23.665910246723456,-0.11298636883986997,-0.10785718445200827,-0.10927828583725627,-0.10919246098275263,-0.10907866906752302,-0.11100872154975241,-0.1070698229687199
24.269097892080794,-0.11161933218618575,-0.10671823594447744,-0.10808166323126164,-0.1079985837907922,-0.10789054106044821,-0.10974143596181822,-0.10595706110376282
24.880657000475306,-0.11020315340069693,-0.10551748667427294,-0.10682607972579579,-0.10674560003079055,-0.10664283271839563,-0.10841882308092143,-0.10478163868450088
25.500706239553132,-0.10873368970467999,-0.10425235606913634,-0.1055086906001965,-0.10543066084898751,-0.10533282502080905,-0.10703751434835908,-0.10354104327035347
26.12937506492825,-0.10722470475937848,-0.10293682092554181,-0.1041434696696124,-0.10406775377704351,-0.10397451273317251,-0.10561145226821565,-0.10224918252490087
26.766760568311145,-0.10568311977594984,-0.10157864162419941,-0.10273795557750222,-0.10266445039110131,-0.10257551341971656,-0.10414795885375731,-0.10091383273114839
27.41300299328362,-0.10412152663062671,-0.10019034473073599,-0.10130475972099633,-0.10123336078178262,-0.10114841077475707,-0.10265967315176104,-0.09954741427196695
28.068210219523994,-0.10253959127756451,-0.09877274908767263,-0.09984435159611374,-0.09977498254274202,-0.09969374910241884,-0.10114676681460898,-0.09815082075299449
28.732511702646242,-0.10094583666674402,-0.09733461871595021,-0.09836547184503065,-0.09829806432336277,-0.09822029754765765,-0.09961795502348313,-0.09673278014902972
29.406047686232174,-0.09934714878231204,-0.09588323942268381,-0.09687533244138787,-0.09680982424556261,-0.09673529072203049,-0.09808034676354178,-0.09530061451136941
30.088926049960104,-0.09774207489093205,-0.09441792301854567,-0.09537302206724531,-0.09530936440195502,-0.09523785794767112,-0.09653280735003959,-0.09385366312806115
30.781287037411836,-0.09613437308050815,-0.09294291610578329,-0.09386267215620434,-0.09380083542042583,-0.09373220011956118,-0.09497938521198837,-0.09239623081132536
31.48326010420135,-0.09453012578710378,-0.09146453816186847,-0.09235060643389392,-0.09229056895814036,-0.0922246988405045,-0.0934264018595226,-0.09093467745723138
32.19497470594262,-0.09291807098461836,-0.08997249950814767,-0.09082625365431912,-0.0907680028763448,-0.0907047935892404,-0.0918629672516486,-0.0894587739070855
32.9165818741853,-0.09130591929836812,-0.0884748386103386,-0.08929760237898142,-0.08924113407727506,-0.08918048821809477,-0.09029692646526179,-0.08797655470977697
33.64820027657551,-0.08970651281006428,-0.08698420622611144,-0.0877774054268036,-0.08772269830316962,-0.08766451715039693,-0.08874114347738889,-0.08650065877952219
34.38997015669508,-0.08810582079955338,-0.08548763615618113,-0.08625237450960842,-0.08619942325853439,-0.08614367332951361,-0.0871820541475306,-0.08501830092767479
35.142053334061465,-0.08651507419918472,-0.08399613787576209,-0.08473367681242716,-0.08468246019205537,-0.0846290772897371,-0.08563084575943365,-0.0835405598778972
35.904568476320826,-0.0849297924164794,-0.08250590120208706,-0.08321729694193812,-0.08316779777935002,-0.08311669351954078,-0.08408321023145013,-0.08206374834863217
36.677666615022794,-0.08335400415604659,-0.08102109185382554,-0.08170737601599685,-0.081659563909812,-0.08161063304349891,-0.08254322564936438,-0.08059203207450821
37.461498781717005,-0.08179606868125136,-0.07954986130477083,-0.08021211813283226,-0.08016596021470153,-0.08011907678942987,-0.08101919408304308,-0.07913356682731847
38.25621600795311,-0.0802367633451892,-0.07807402416569298,-0.07871298185750432,-0.07866844340737612,-0.0786234980750897,-0.07949224863276397,-0.0776703839969638
39.061969325280735,-0.07867990297457222,-0.07659722049015566,-0.07721373689479887,-0.0771707584120564,-0.07712763655388254,-0.07796618802040982,-0.0762061277959571
39.87890976524953,-0.07712481044942383,-0.07511915952583047,-0.0757140250709178,-0.07567253445727938,-0.07563114687790058,-0.07644052223459087,-0.07474050315465543
40.70718835940914,-0.07555510417470394,-0.0736244659373082,-0.07419813375636394,-0.07415807477628686,-0.07411836178041158,-0.07489919954359642,-0.07325832982057752
41.54696692727702,-0.07397286902489515,-0.07211538709185443,-0.0726682830359226,-0.07262959941709904,-0.07259152086762154,-0.07334438845039816,-0.07176189007978258
42.39840728837065,-0.07238602651639481,-0.07059998367914812,-0.07113243022149712,-0.07109505232765163,-0.07105859698132144,-0.07178411694689961,-0.0702591117945187
43.26167126220749,-0.07087372452067248,-0.06915492245157003,-0.06966802459920354,-0.06963188589617501,-0.06959701323389422,-0.07029679763288052,-0.06882594679346199
44.1369098803372,-0.06935965816896167,-0.0677058973999609,-0.06820026890346836,-0.06816533533586656,-0.06813201001286566,-0.06880675916632614,-0.06738846715622199
45.024306538212905,-0.06784117284714092,-0.06625031399516024,-0.06672652888315642,-0.0666927482894856,-0.06666093303989837,-0.06731135545456032,-0.06594397923828847
45.92402305535207,-0.0663459770546578,-0.06481522301130394,-0.06527408226082175,-0.0652413999815542,-0.06521103024052945,-0.06583811227947553,-0.06451932806415588
46.83623203924,-0.06487148901718129,-0.06339829932324084,-0.06384050952812223,-0.06380889736153249,-0.06377991060704603,-0.06438457729375914,-0.06311218509799298
47.76109530939417,-0.06343522037709229,-0.06201675401230756,-0.062443138878939666,-0.062412566987571375,-0.062384900937427504,-0.06296820544600658,-0.06173978665192337
48.69880704923555,-0.062035323565580884,-0.06066903459110924,-0.06108035459544501,-0.06105079609180306,-0.061024378335494116,-0.06158725037299479,-0.06040077873071806
49.64953986624943,-0.06065887637409235,-0.05934269602018901,-0.059739511495565834,-0.05971095695936869,-0.059685730133928735,-0.060228965266974,-0.05908288838270404
50.61346636792111,-0.05931091956836178,-0.05804278675438776,-0.0584256381570199,-0.05839808190380593,-0.058373980146201584,-0.05889838643316886,-0.05779118547843826
51.59078073767157,-0.05799461767963005,-0.05677236755599406,-0.05714183181290999,-0.05711526461971783,-0.057092218605122445,-0.057598632070797434,-0.056528744840036074
52.58166637095394,-0.05670255172191268,-0.05552443866029105,-0.05588095943240825,-0.05585537596613349,-0.05583333555064074,-0.05632240640662889,-0.05528855666255094
53.58629587525352,-0.05543745389805196,-0.054301803528250724,-0.05464580908561402,-0.05462119193183813,-0.05460009689713958,-0.055072434686711,-0.054073423943502126
54.60488500992694,-0.054203040664738425,-0.05310829595264336,-0.053440186460152986,-0.05341651626369308,-0.05339630369039763,-0.053852461776143425,-0.052887223243254816
55.637617170427326,-0.05298863492894365,-0.05193370031810351,-0.0522537421208758,-0.05223100863868492,-0.052211635393519785,-0.05265198184103577,-0.05171983935740262
56.684675752207816,-0.05180950076965087,-0.05079295568579809,-0.05110156269077351,-0.05107973780974738,-0.05106118964955408,-0.051486218879344084,-0.05058619453838898
57.746276514625045,-0.05064127970880987,-0.0496623904585738,-0.04995972656081465,-0.04993877251778192,-0.04992107537473184,-0.05033105160512648,-0.04946269224462542
58.82261364109997,-0.04949077768870251,-0.048548582447989805,-0.04883488339126248,-0.04881475407215282,-0.048797947827532606,-0.04919325619679515,-0.04835582413355663
59.91390289098922,-0.04834637988659779,-0.047440193466467426,-0.047715569655726764,-0.04769621280402877,-0.04768032895512639,-0.04806127977773304,-0.0472541944312808
61.02033844771377,-0.04721935780296028,-0.0463479291056151,-0.046612728539844085,-0.04659407407053261,-0.04657911286823125,-0.04694621992702712,-0.04616835661437474
62.14213607063024,-0.04608372804834309,-0.045246330809171724,-0.04550070838182665,-0.04548268552016013,-0.04546863557528482,-0.04582222750638346,-0.045072924527556575
63.27950073112742,-0.04496463202638375,-0.04416036864340945,-0.04440449437327459,-0.04438701259353111,-0.044373818742399665,-0.04471438120294609,-0.043992813787032035
64.43265897652978,-0.04390430394341186,-0.04313130075140371,-0.043365692601552146,-0.043348690068994514,-0.0433363628198463,-0.04366468188885362,-0.04296924409215117
65.60182656619395,-0.04284335808893472,-0.0421001089325959,-0.042325213320886866,-0.04230862672892384,-0.04229714158709787,-0.04261378457540623,-0.04194326250930527
66.78723004744437,-0.04181356376815485,-0.041098229085570544,-0.04131458121672415,-0.04129835713569218,-0.041287671476043404,-0.041593364546099014,-0.04094625780777571
67.98909596760552,-0.04081269760603666,-0.04012374745001189,-0.04033176467293431,-0.04031587001961946,-0.04030592376723215,-0.040601290398496505,-0.03997633157418948
69.20764008603403,-0.03983207589603833,-0.039168487199224875,-0.03936842886476814,-0.03935283596844106,-0.03934355363558985,-0.03962904405060973,-0.03902537110918473
70.44309973802218,-0.03887930484435883,-0.03824023173310666,-0.03843231940991135,-0.038416995621443656,-0.03840829493611908,-0.03868428572101392,-0.0381011974342351
71.69571225886226,-0.03794868243900216,-0.037333669126858524,-0.037518010124219785,-0.03750293979935389,-0.03749476980260857,-0.0377614348098536,-0.037198605040450194
72.96572577181439,-0.037043474716433454,-0.03645205714591818,-0.03662878878413484,-0.03661396473284715,-0.03660629398433088,-0.036863762432172584,-0.036320925024537334
74.25335603623522,-0.03615800325111258,-0.035589714342764235,-0.03575900527951594,-0.03574443036139175,-0.03573723789089136,-0.03598561156660805,-0.03546252056401826
75.55887275132051,-0.03528835223790783,-0.034742634257199666,-0.03490470099889441,-0.034890379589775845,-0.034883649356927296,-0.03512306487192799,-0.03461934154061992
76.88251325236256,-0.03443979591999928,-0.03391591660790033,-0.03407101453436694,-0.03405694889756662,-0.03405065224717365,-0.0342813475394088,-0.03379637922451501
78.22453645058933,-0.03361303667400158,-0.03311011785035189,-0.033258539602222255,-0.033244728882105876,-0.033238800267609,-0.033461113282629636,-0.03299412547438575
79.5851796812931,-0.03279952317757098,-0.0323167699528991,-0.03245879485313803,-0.03244522995082779,-0.03243960160692015,-0.03265385464567068,-0.032204154015595676
80.9647234316375,-0.031995858411644824,-0.03153258907644288,-0.031668489117166604,-0.03165516944367825,-0.03164981232467541,-0.03185624518627297,-0.03142324408722886
82.36341582488262,-0.031193092000477433,-0.030749060132151146,-0.0308789828929196,-0.03086591981989873,-0.03086082901539308,-0.031059458594893126,-0.03064308776424039
83.78151577225645,-0.03039091060009853,-0.029966161431354225,-0.030090147042817646,-0.03007735073969139,-0.03007251033684646,-0.03026323908611859,-0.029863680700664735
85.21931454889044,-0.029614904431196368,-0.02920909902451274,-0.02932725158672898,-0.029314729615997404,-0.029310086833706218,-0.029493020600191818,-0.02911004174518364
86.67708185398034,-0.028862056216189463,-0.02847477709406252,-0.028587248625596313,-0.028575012146036756,-0.02857055032366317,-0.028745781522771602,-0.028379148323387383
88.15507659875414,-0.02811369914914796,-0.02774484250165747,-0.027851722959105926,-0.027839793693431012,-0.027835522079538898,-0.028002987039892836,-0.0276527286058526
89.6536008463111,-0.027383192992586566,-0.027032332782774143,-0.027133801659946673,-0.02712219121673623,-0.02711811392403561,-0.02727791332407301,-0.026943720223918714
91.17291890186307,-0.026670038701085676,-0.026336473890896026,-0.02643277403418696,-0.02642148261737047,-0.026417594967610515,-0.026569978319965337,-0.026251261719544772
92.71333822249329,-0.025974620813712563,-0.025657362214915134,-0.025748800457438895,-0.025737822508545602,-0.02573410643790481,-0.025879474648746945,-0.025575362931570953
94.27513929536535,-0.02529702680841678,-0.024994983473007833,-0.025081871366190705,-0.02507120343948929,-0.025067641459834856,-0.025206460256611246,-0.024915971298194117
95.85862418357854,-0.02463603806761168,-0.024348172868409162,-0.024430783217218657,-0.02442042077098651,-0.024416999752803925,-0.024549727859169763,-0.024271916458000913
97.46409495023212,-0.023993767547679234,-0.023719235541812735,-0.023797754072767515,-0.02378768236575136,-0.0237843751186967,-0.02391141651641679,-0.023645533185292077
99.09185365842539,-0.023365817481326438,-0.023103901988040815,-0.023178481107119227,-0.023168679857271182,-0.023165473689418122,-0.02328717150149779,-0.023032583376748173
100.74221315922546,-0.022752494233719642,-0.02250233890170073,-0.02257322245197107,-0.02256367238680359,-0.022560573786400948,-0.022677290576838222,-0.02243329470488813
102.41548090971551,-0.022152335650078236,-0.02191311027125732,-0.021980574204167973,-0.021971266201018125,-0.021968300996857305,-0.022080339283586076,-0.021846260577309318
104.1119859429144,-0.02155450885754404,-0.021325683548008997,-0.021389905719183575,-0.021380842035866956,-0.021378051487590925,-0.021485584211049853,-0.021261010760505294
105.83204110988926,-0.02095323542282643,-0.020734501847840522,-0.0207955908369051,-0.02078676545369552,-0.020784151428025633,-0.02088729899534988,-0.020672146874708246
107.57597544365893,-0.020368554675802078,-0.020159312675471122,-0.020217467065826746,-0.020208861300337295,-0.02020637865731285,-0.020305433999309692,-0.020099321456889214
109.34412337122619,-0.019807797095814407,-0.019607194944201854,-0.019662688890340715,-0.019654273702495194,-0.019651897759025587,-0.01974727002501121,-0.019549411814398
111.13681392560989,-0.0192491822423795,-0.01905655821938064,-0.0191096127670138,-0.019101374254173582,-0.01909908890694153,-0.019191076102112584,-0.01900088798513089
112.95439771576456,-0.018705172875831597,-0.018519757212125447,-0.018570643012535,-0.018562597817009332,-0.01856040162010193,-0.018649289704952884,-0.018466011679119994
114.7972199566608,-0.018175045959411155,-0.017996120575514113,-0.01804512151627495,-0.01803730996945383,-0.018035212507048114,-0.018121211443005835,-0.017944120854642275
116.6656204692853,-0.017656042759455575,-0.01748290182914804,-0.0175303343478857,-0.017522805907511433,-0.017520830254355857,-0.017604101250791367,-0.017432567111002106
118.55996065056043,-0.017148825507283867,-0.016980764694023414,-0.01702695633182429,-0.017019747362775478,-0.017017931057331584,-0.01709863641338093,-0.016932112264304643
120.48060729139242,-0.016654028200699684,-0.016490440695239052,-0.016535659050475104,-0.01652877482782774,-0.01652716722261,-0.01660548868439172,-0.016443491481663543
122.42791100073582,-0.01617695562695648,-0.01601738722533043,-0.016061795953696598,-0.0160552030804252,-0.016053847038852456,-0.01613000125773842,-0.01597207904479
124.40225475144862,-0.015718478563975624,-0.015562695502613622,-0.015606363468153143,-0.015600014912382295,-0.015598937268114732,-0.015673085316320987,-0.01551891639545297
126.40401072842104,-0.015274077069176138,-0.015122056542596008,-0.015164998114805504,-0.015158874545496508,-0.015158089408296584,-0.0152302472757226,-0.015079746526424936
128.43355651052715,-0.014835511091359829,-0.014687379831446046,-0.014729546679916269,-0.014723657288177795,-0.014723144782740128,-0.014793233971271861,-0.014646594137177933
130.491275070625,-0.014400396223254737,-0.01425639581001473,-0.014297616731093478,-0.014291967541550227,-0.014291696366702638,-0.014359637839833059,-0.014217268668487383
132.57756556352427,-0.013991770622209836,-0.013851778396869314,-0.013891975604466787,-0.013886555575596553,-0.013886545449126902,-0.013952430078892917,-0.013814284127909448
134.6928217500509,-0.013583626801267039,-0.013447273071909375,-0.013486590595382479,-0.013481413004891534,-0.013481725412788286,-0.013545677941655315,-0.013411301819907122
136.83744278501462,-0.013192483092563406,-0.013058975212300596,-0.013097732643685212,-0.013092821476094738,-0.013093485326635216,-0.013155756377583296,-0.013024241793199887
139.011838611193,-0.012823081148990844,-0.012691784879184974,-0.012730243657053787,-0.012725638700381967,-0.012726668657796706,-0.01278739997457134,-0.012658048496720706
141.2164218683556,-0.012473887907238539,-0.012344576308930233,-0.012382829371739635,-0.012378565408676274,-0.012379970353770694,-0.012439152056470818,-0.012311673100154267
143.45161328724788,-0.012142702609424719,-0.012015466469234461,-0.012053450932595213,-0.012049523933993427,-0.012051302849664242,-0.012108892942479734,-0.01198321671171896
145.71783899259916,-0.0118307032305471,-0.011705661076616738,-0.011743271295962907,-0.011739636715232864,-0.011741778673665451,-0.011797830016565324,-0.0116738597376975
148.01552510913874,-0.011540509925108114,-0.011417604018922991,-0.011454803208805318,-0.011451413190773165,-0.011453892092992654,-0.011508550495886134,-0.01138609104075473
150.3451112465558,-0.0112700489997392,-0.011149435026752641,-0.011186123912277994,-0.011182954572394365,-0.011185706908670186,-0.011239001405751863,-0.0111181743606087
152.70703971153142,-0.011014149463508486,-0.010896305669714883,-0.01093227723673177,-0.010929324042754615,-0.010932276896939555,-0.010984059078646734,-0.010865409918527911
155.10176090172254,-0.010769180007931827,-0.010654088184284517,-0.010689335536482538,-0.010686585187401142,-0.010689702865865328,-0.010740002441253973,-0.01062370045361455
157.5297279117781,-0.010554871927800826,-0.010441789872050767,-0.010476575727495947,-0.01047399802266939,-0.010477226971139062,-0.010526357303404198,-0.01041196106381293
159.9914059728108,-0.010346442465635937,-0.010235071847170556,-0.010269514166701618,-0.010267074851936266,-0.010270393363383944,-0.010318476174638257,-0.010206001939694554
162.48725761894147,-0.010156929971058607,-0.01004709071460878,-0.010081264661673599,-0.010078966190854506,-0.010082383340311595,-0.010129439996417869,-0.010018953084753047
165.01776156624257,-0.00998808267983921,-0.009879629269711887,-0.009913634906539745,-0.009911516651841477,-0.00991504790190703,-0.009961047183353246,-0.00985255658087782
167.58339787928261,-0.009839882640538672,-0.009732801224386094,-0.009766701707376327,-0.009764812514622833,-0.009768459281004718,-0.009813317869270272,-0.009706850592777745
170.18465336511002,-0.009715419520525606,-0.009609898664231134,-0.009643640887662291,-0.009642009760419679,-0.009645747198736579,-0.009689342968157552,-0.009585025942045581
172.822023595997,-0.009618098218548334,-0.009514427740009396,-0.009547859807909604,-0.009546491048481036,-0.009550255669029412,-0.009592491174198853,-0.009490508882816854
175.49600886395177,-0.00954857342670434,-0.00944687558410932,-0.009479872425168847,-0.009478753442056474,-0.009482453180885846,-0.009523380805181393,-0.009423723116588643
178.20711873189236,-0.009502252101740613,-0.009402230881377574,-0.009434812412952315,-0.009433894824542207,-0.009437479527445412,-0.009477414632961043,-0.009379554947981024
180.95586809614372,-0.009445762371868081,-0.009346962029417101,-0.009379179015485397,-0.009378339853378933,-0.009381858345378689,-0.009421221145937138,-0.009324592122438772


==> figdata/pipe/retau_180_dns_r1.2/hom_dtdr_rms_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.328396826032886,,7.727825543913387e-11,2.661559879302384e-10,1.1877677377455866e-10,-2.419408759098752e-13,1.4405951477399493e-11,
-34.7968641237495,,7.916093518484982e-08,4.398277694202985e-07,1.9077376685528806e-07,5.072274474505924e-08,5.479141804730092e-08,
-33.32216238441672,,3.038597477817539e-07,1.6882847968916003e-06,7.321244559813019e-07,1.9529502092873118e-07,2.124694186162041e-07,
-31.90216830099331,,6.612518332820872e-07,3.6730437876268107e-06,1.5949344377957701e-06,4.268054714680104e-07,4.6680563822272317e-07,
-30.534866898429932,,1.1407567650436331e-06,6.333011052546176e-06,2.7535014956088045e-06,7.392920343006682e-07,8.135343845328965e-07,
-29.21828653447401,,1.7339750954042812e-06,9.616818066363654e-06,4.184615792705091e-06,1.1273538172108196e-06,1.2484044702302323e-06,
-27.950563898864875,,2.4332569130546564e-06,1.34733330613874e-05,5.866819009678375e-06,1.5857935324455846e-06,1.767618415923428e-06,
-26.729857347740225,,3.2331723655777496e-06,1.7862563941119435e-05,7.78064729404837e-06,2.1100837472270005e-06,2.36713667254258e-06,
-25.554476902026426,,4.1313091648240575e-06,2.275221429407634e-05,9.909214723926071e-06,2.6960281173885344e-06,3.0442985207842034e-06,
-24.4226675834547,,5.1262992342520625e-06,2.8115464587074182e-05,1.2237139541441625e-05,3.3397124756989835e-06,3.7960313364415446e-06,
-23.332869411341697,,6.21878525771923e-06,3.393120991201734e-05,1.4750023725385281e-05,4.037371228054385e-06,4.619484208389418e-06,
-22.283500738605674,,7.411295184436847e-06,4.018257755145124e-05,1.7435052988690223e-05,4.785710206314616e-06,5.5118541096794525e-06,
-21.27306658375842,,8.708229597886244e-06,4.6862452905017715e-05,2.0281194595751105e-05,5.581499107319741e-06,6.470916516363536e-06,
-20.300136964506855,,1.0115721755559743e-05,5.396360456393683e-05,2.327820285131853e-05,6.421737378474479e-06,7.493912409356026e-06,
-19.363281898557904,,1.1640511280506939e-05,6.148437993055532e-05,2.6416365712147657e-05,7.303488413897949e-06,8.578491862771204e-06,
-18.46120140200877,,1.329132161832835e-05,6.942451601426648e-05,2.9686871908204866e-05,8.224060187310107e-06,9.722173430419217e-06,
-17.592595490956654,,1.5077930352271615e-05,7.778881930630845e-05,3.308211828375404e-05,9.18083135548348e-06,1.0922564489020604e-05,
-16.75620751429552,,1.701130346484687e-05,8.658367846260117e-05,3.659456335277854e-05,1.0171385082560951e-05,1.2177488250064933e-05,
-15.950845820114475,,1.9103600941217097e-05,9.58165384750363e-05,4.021765538156272e-05,1.1193293391561367e-05,1.3484471286637222e-05,
-15.175362089299377,,2.1367169672876983e-05,0.00010549367311187849,4.394467483217402e-05,1.2244212529078827e-05,1.4841070746843424e-05,
-14.428673001931228,,2.3816195854699927e-05,0.0001156265410729864,4.776922015988046e-05,1.3321874123451893e-05,1.624491139324262e-05,
-13.709673571692655,,2.646539377435617e-05,0.00012622178209662193,5.1685479502864055e-05,1.4424095077726499e-05,1.7693110096259795e-05,
-13.017345477859797,,2.933074898508152e-05,0.00013729284760047064,5.5688313151462016e-05,1.5549051738686462e-05,1.9184455211782397e-05,
-12.350713732505556,,3.242780338568713e-05,0.0001488442614338736,5.977097139124995e-05,1.6694354491739104e-05,2.0715458185963607e-05,
-11.708803347702837,,3.5773826944383315e-05,0.00016088382786926748,6.392847256792255e-05,1.7857984556639377e-05,2.2283474772466475e-05,
-11.09070433471968,,3.938727342897363e-05,0.00017342128911195778,6.815531939701922e-05,1.903822907188533e-05,2.388678312824839e-05,
-10.49555003762089,,4.3287191254713924e-05,0.0001864632410664487,7.244678939812645e-05,2.0233228954534924e-05,2.5522805557974568e-05,
-9.922495466869645,,4.749273116065656e-05,0.00020001397789875703,7.679706431462809e-05,2.144111455779701e-05,2.718891034124183e-05,
-9.370673966530749,,5.202366910000324e-05,0.00021407495989779528,8.120031922384475e-05,2.2659972260927205e-05,2.8882241673557728e-05,
-8.839348879059283,,5.6901215341169656e-05,0.00022864672810389162,8.565134527099823e-05,2.3887968876939476e-05,3.060048102343663e-05,
-8.327718547715191,,6.214709346100059e-05,0.00024373271080028048,9.014485669895621e-05,2.5123616873557423e-05,3.234114199956338e-05,
-7.835067981351934,,6.778402956781968e-05,0.0002593331509517308,9.467672780777885e-05,2.6365372514742207e-05,3.4102587270746084e-05,
-7.360703855221353,,7.383370835942537e-05,0.0002754387382936519,9.923983707935004e-05,2.7611280717276163e-05,3.588100378208024e-05,
-6.903954510973669,,8.031982539734698e-05,0.00029204711701024614,0.00010382995031444969,2.8860043821838155e-05,3.767456624943115e-05,
-6.464126623860725,,8.726752751388964e-05,0.0003091554525201908,0.00010844299539623773,3.0110528070176587e-05,3.948214928623219e-05,
-6.040635201126261,,9.469864844328149e-05,0.0003267480861488434,0.00011307177378930562,3.1360699740986845e-05,4.129990786207573e-05,
-5.63285191721726,,0.00010263751981225628,0.0003448137292560854,0.0001177108550154516,3.2609200552998056e-05,4.312555946460928e-05,
-5.240191779377462,,0.00011110934085043048,0.0003633427322921496,0.00012235644154197565,3.385491687680999e-05,4.495724108043725e-05,
-4.86211312764737,,0.0001201390620543135,0.0003823232600912403,0.00012700424642359486,3.5096776101589446e-05,4.679392894112722e-05,
-4.4980526356691035,,0.0001297505869041374,0.0004017384618847567,0.0001316491185866114,3.633367240134404e-05,4.8633104037869086e-05,
-4.147490309881546,,0.00013996686793856745,0.0004215678875404838,0.0001362850490617417,3.756405700520086e-05,5.047229016677735e-05,
-3.8099494895203354,,0.0001508107451810433,0.0004417896367144039,0.00014090760590546617,3.8786959275341125e-05,5.2309645414078644e-05,
-3.4849318474227355,,0.00016230533875313954,0.0004623872527822558,0.00014551227010109293,4.000139493698128e-05,5.414387933271805e-05,
-3.171960722824387,,0.00017447422660134444,0.000483340216471173,0.00015009641956009918,4.120696793880662e-05,5.597460653041259e-05,
-2.87062445415607,,0.00018733967187689788,0.0005046330357128363,0.00015465696773614358,4.2403187946624776e-05,5.780022738901888e-05,
-2.5804463806534264,,0.00020091272997634944,0.0005262185052300717,0.00015918450379869686,4.3593399942335374e-05,5.963698207388252e-05,
-2.3010365071456174,,0.000215220547922675,0.0005480923023710911,0.00016367823587931435,4.47626386003654e-05,6.143305525353819e-05,
-2.032004838461803,,0.0002302755451631974,0.0005702200442951313,0.000168132482252012,4.591355878110433e-05,6.319876531134564e-05,
-1.7729397130327647,,0.0002460925096546219,0.0005925781780324519,0.00017255177308883845,4.707309018875963e-05,6.502370530992733e-05,
-1.5234944684844234,,0.0002626858570710002,0.0006151413218029335,0.00017693028531920747,4.8229166632475784e-05,6.686786928232761e-05,
-1.2833224424426999,,0.0002800662467229549,0.0006378813282498596,0.00018125824947125483,4.9356988595964104e-05,6.865124570779998e-05,
-1.052033639736755,,0.0002982413248047766,0.000660769497997326,0.00018553119155895366,5.045317585855515e-05,7.036312550375946e-05,
-0.8293463971876495,,0.0003172159667741813,0.0006837763005062053,0.00018975360818021943,5.154406393423894e-05,7.208949135078073e-05,
-0.6149140524213041,,0.0003369923002324023,0.00070687794452039,0.0001939324781467342,5.2663593134690994e-05,7.394107542808198e-05,
-0.4084332758603997,,0.00035757180993083176,0.0007300472090557279,0.00019806459312846815,5.3806484584197563e-05,7.589968420043258e-05,
-0.20960073792761694,,0.00037895664316505285,0.0007532540537850192,0.00020211930101910199,5.4868973295162704e-05,7.762629034025176e-05,
-0.018156441842396422,,0.00040114720109870976,0.0007764539851359914,0.00020601998475285266,5.558770139445024e-05,7.82598171930156e-05,
0.018167275041586394,1.687206439182286e-09,0.0004035942160894805,0.0001950425454150403,0.000206751700379088,0.00022284934693199776,7.846483769501481e-05,0.0005881004533918276
0.2941863572029339,4.0571799007171587e-07,0.0004079320159285454,0.00020090221775313495,0.00021260682372514192,0.00022855654752890265,8.255945050834151e-05,0.0005899519417435747
0.5740512250767222,1.515063212157851e-06,0.0004123261713971206,0.00020689825120333405,0.00021858772234256165,0.00023438305421451304,8.698741652669563e-05,0.000591860306557798
0.8577943782605212,3.3162118224945694e-06,0.00041677584042590723,0.00021302754728778385,0.0002246921080544202,0.00024032586869110527,9.174242497238228e-05,0.000593825071715163
1.1454808159494707,5.792910209140158e-06,0.000421271737856262,0.00021928313738995967,0.00023091228334571985,0.00024637648635969565,9.681502096987513e-05,0.0005958330920743643
1.4371538709403306,8.926507189745222e-06,0.00042579852210351804,0.00022565378301499746,0.000237236618068667,0.0002525223926346749,0.00010219241021254419,0.000597864582760818
1.7328893756274308,1.2696247396871164e-05,0.0004303380824162489,0.0002321255909310853,0.00024365131721460983,0.00025874858569498047,0.00010786007925087889,0.00059989512015325
2.0327198296083413,1.707941873510793e-05,0.00043487211137914293,0.00023868423646638423,0.00025014206947568526,0.0002650391151343382,0.00011380197223634647,0.000601901597486448
2.3367102320782016,2.2050477247685518e-05,0.00043938334890648547,0.00024531532190129,0.0002566938864579403,0.00027137878690515406,0.00012000023962411187,0.0006038635947010561
2.6449364154313417,2.7582562121471943e-05,0.0004438583729313845,0.00025200467722667996,0.0002632930685432291,0.000277752960696451,0.00012643783422488846,0.0006057648680356414
2.9574308792653317,3.3646792605235964e-05,0.00044828330016572637,0.00025873838783962457,0.0002699255837620254,0.00028414840619996355,0.00013309613813512294,0.0006075910121100825
3.2742586227753114,4.0211582592329026e-05,0.0004526344567279694,0.0002654953915897125,0.00027657154137323837,0.00029054472544406084,0.00013995352977558232,0.0006093151110565385
3.5954954783556103,4.7248624260487696e-05,0.00045690426797888913,0.00027226666553095707,0.0002832190892297085,0.0002969265506596145,0.00014698895248793672,0.000610924769532597
3.9211847788029885,5.472467815508425e-05,0.0004610797204426218,0.00027903708240355424,0.00028985414043458397,0.00030328127578335115,0.00015418337129643737,0.0006124098616707125
4.251402356511776,6.260545761739096e-05,0.00046514383222932517,0.0002857880287187802,0.0002964590756163553,0.000309591294170548,0.00016151343616533368,0.0006137510437276635
4.586202377477923,7.085679759173022e-05,0.0004690802402498199,0.00029250246100721595,0.00030301649748692267,0.0003158395365142076,0.00016895736084542466,0.0006149319944584472
4.925649840896567,7.94442592227269e-05,0.00047287619795118106,0.00029916458650648946,0.000309511534398911,0.0003220109600095796,0.00017649339127219127,0.0006159394568309728
5.269809745962852,8.833389767297954e-05,0.00047652055519274716,0.0003057600453639755,0.00031593015067890595,0.0003280925115926994,0.00018410052580092006,0.0006167638980994444
5.6187470918719145,9.749164923670631e-05,0.0004800044173251263,0.0003122758100954096,0.0003222599623113953,0.000334071807190272,0.0001917586871338727,0.0006173975182235846
5.972526877818895,0.00010688354449585904,0.0004833175461046118,0.00031869818060391194,0.0003284875552542266,0.00033993577355778155,0.00019944726134446203,0.0006178308209384056
6.331224936198124,0.00011647624694615653,0.0004864498884367836,0.0003250128993315094,0.00033459985966631517,0.00034567275992912353,0.00020714648752465407,0.0006180558145675941
6.694895433005551,0.00012623721020412339,0.0004893902691910048,0.00033120651452707634,0.00034058291651692347,0.0003512689280712606,0.00021483579649518252,0.000618061197680402
7.063625033834696,0.0001361352171306212,0.0004921326116146447,0.000337268688243241,0.0003464274363410951,0.0003567149928409953,0.00022249843600202516,0.0006178438695794814
7.437467904681509,0.00014613946715976646,0.0004946695249659082,0.00034318690395134215,0.0003521218052170954,0.0003620007785402754,0.00023011524247769236,0.0006173967909010392
7.816499877940319,0.0001562202964113801,0.0004969942873160174,0.00034895116611115203,0.0003576560884421761,0.0003671170236244244,0.00023767037294485297,0.0006167156575794783
8.200796786005457,0.00016635022623092598,0.0004991022129827522,0.0003545519966470216,0.00036302198927443477,0.00037205652569613154,0.0002451480915073706,0.000615799030571104
8.590423628072061,0.00017650208011194294,0.0005009893178026277,0.0003599810959767396,0.0003682117963205929,0.0003768123324589499,0.0002525344159277579,0.0006146442127605631
8.985467069733653,0.00018665042194779984,0.0005026515322012973,0.00036523015065962624,0.00037321719892057214,0.000381377602056348,0.00025981580733357965,0.0006132500599378369
9.385992110185372,0.00019677044849258555,0.0005040857008162072,0.0003702910364087718,0.0003780315365797135,0.00038574719710590753,0.0002669790923095215,0.0006116154993283321
9.792074581821547,0.00020684063490238153,0.0005052899972488121,0.0003751583461959175,0.00038264974999868587,0.0003899168532603332,0.00027401387822606894,0.0006097418303528091
10.2038011502357,0.00021683794136558195,0.000506259700011678,0.0003798232735986035,0.00038706419202853696,0.0003938801713461616,0.00028090750957281157,0.0006076261558271836
10.621236814622968,0.0002267443307302336,0.000506996824368688,0.0003842830542480931,0.00039127244118457245,0.0003976361659390124,0.00028765191153334434,0.0006052741287530893
11.044468240576872,0.0002365403659746744,0.0005074991941713306,0.00038853175976395966,0.0003952696833688928,0.0004011803508992547,0.00029423733408177584,0.000602685449381148
11.473582093690931,0.00024621007811427483,0.000507771082898948,0.00039256837070694256,0.0003990548711333998,0.0004045141334194545,0.0003006582298970757,0.0005998685750751875
11.908643373160288,0.0002557357432590076,0.000507810281028533,0.0003963868572590631,0.00040262354911626847,0.0004076329005941853,0.00030690528450498625,0.0005968233328796016
12.349760410976838,0.000265104150000396,0.0005076215350516863,0.0003999870092497067,0.00040597531276443625,0.00041053855828179867,0.0003129742835230821,0.00059355754860005
12.796987373136535,0.0002743019194618378,0.0005072073074490853,0.0004033672021048956,0.0004091096854453569,0.00041323177219175917,0.0003188604457903245,0.0005900780154340105
13.250432591631277,0.0002833156030790114,0.0005065704602289853,0.00040652557496174236,0.0004120252328570479,0.0004157114080188221,0.00032455796521409756,0.0005863892108937906
13.710161065656203,0.0002921353222939005,0.0005057162837131559,0.0004094626163206141,0.00041472301777584913,0.0004179807666764896,0.00033006488136632403,0.0005825007126507133
14.176281127203215,0.0003007503700480473,0.0005046498883527436,0.00041217943246456593,0.0004172045407886021,0.0004200422267002107,0.00033537826592554146,0.0005784207273183932
14.64887944186583,0.00030915153612442645,0.0005033761510805931,0.00041467588910884534,0.0004194705025440098,0.0004218975685200641,0.00034049564342105484,0.0005741572257320094
15.12803184203838,0.0003173285454931397,0.0005018984653395139,0.0004169515372263263,0.00042152109125825747,0.00042354765832548503,0.00034541341971063087,0.0005697163589085107
15.613835826513574,0.00032527439489598046,0.0005002239611287363,0.0004190089385017399,0.0004233588779090425,0.00042499629310498665,0.0003501309013732859,0.0005651085611736203
16.106378060884932,0.00033298592704056253,0.0004983655790752604,0.0004208550740694181,0.00042499156117823116,0.0004262523502525532,0.000354651681424495,0.0005603505039194188
16.605766877144355,0.0003404547380580242,0.000496327322933027,0.00042249024573064284,0.00042641980904510406,0.00042731806854089566,0.0003589737563573091,0.0005554495105100626
17.112088940885357,0.0003476752801623716,0.0004941161446377923,0.0004239172340465401,0.00042764653624908567,0.0004281967194531354,0.0003630964037655277,0.0005504147833925507
17.625441750900656,0.0003546440051538975,0.0004917418842536125,0.00042514093364675806,0.00042867764049359927,0.00042889502599340723,0.00036702186756209273,0.0005452596091554049
18.145911972783768,0.00036135721264845877,0.0004892128971618364,0.0004261661385422872,0.00042951740019384814,0.0004294180692651164,0.0003707516136268251,0.0005399951922609293
18.67361877172578,0.000367811914372597,0.0004865386255975568,0.0004269976635060782,0.0004301713993554537,0.0004297711634545893,0.00037428664287791284,0.0005346335160965951
19.208648813320217,0.0003740062539581421,0.00048372852480069807,0.0004276410743963781,0.00043064510901210404,0.000429961114406107,0.0003776300686537585,0.0005291866001840834
19.751099596359783,0.0003799386972073032,0.00048079284663144915,0.00042810298115888496,0.0004309454159502682,0.00042999515073058277,0.0003807844381505091,0.0005236678259026797
20.301090286035574,0.00038560828096193754,0.00047774186884322247,0.0004283892397046163,0.0004310785454465513,0.000429879118383244,0.00038375282969584107,0.0005180893670133807
20.858718381140296,0.00039101358258432774,0.0004745842342560736,0.00042850536634788105,0.00043104963116303544,0.0004296193042588457,0.0003865370639820592,0.0005124619484935674
21.42408138046666,0.00039615573682197814,0.00047133079789610206,0.00042845889493536106,0.0004308665473821278,0.00042922298844259263,0.00038914184220564585,0.0005067988421168628
21.997298449205754,0.0004010349012517462,0.0004679919895325879,0.0004282565870714206,0.00043053588850701087,0.00042869742439876653,0.00039157010565173524,0.0005011118910057381
22.578467086150287,0.00040565087964350395,0.000464575545114358,0.0004279039985043207,0.0004300635153027712,0.0004280480629889373,0.00039382445489405713,0.0004954111918591939
23.167706456491352,0.000410006516269812,0.0004610939845789033,0.00042740973412454985,0.0004294577493903864,0.0004272832623790925,0.0003959098765407944,0.0004897101128504138
23.76513572542004,0.0004141042904340891,0.0004575568510195891,0.0004267816407313285,0.000428726042793209,0.0004264104809512701,0.00039783117241390533,0.0004840199698010268
24.370852391729056,0.0004179452968380221,0.000453972708922324,0.00042602541292873874,0.0004278743685632938,0.0004254352952536857,0.0003995908172239486,0.00047835046556469763
24.984975620609493,0.0004215326492953583,0.00045034975090847056,0.00042514771904690157,0.0004269097326688726,0.0004243643374710668,0.0004011929413877308,0.00047271088392997603
25.607624577252437,0.00042486948517738,0.0004466980797210353,0.0004241566433279228,0.00042583949601183405,0.0004232045907088821,0.0004026421425132433,0.0004671116496828952
26.238929260048174,0.00042795806096975744,0.00044302521494453726,0.0004230581881031863,0.0004246694262380799,0.00042196150428728055,0.00040394155370780704,0.00046156135240587974
26.878987167789408,0.00043080252693720154,0.0004393402226192446,0.00042185951426101844,0.00042340660618416,0.00042064198334153583,0.0004050958776232563,0.0004560692368012367
27.527939132065608,0.00043340701925189415,0.0004356509566777392,0.00042056766667761096,0.00042205776244281807,0.0004192518244704965,0.00040610923573262096,0.000450643649153447
28.18589348486868,0.0004357731278671891,0.00043196268345049946,0.0004191869153782043,0.00042062679301458733,0.0004177948346182081,0.0004069833767187176,0.0004452897571771308
28.852980224588897,0.00043790415777646266,0.00042828152095458316,0.00041772265935756706,0.0004191188330268313,0.0004162752220778237,0.0004077212497387755,0.0004400135054083047
29.529340182815734,0.00043980502510993473,0.00042461393951270847,0.0004161810678232943,0.0004175398776857036,0.00041469862077252737,0.00040832724837900237,0.00043482155122561594
30.21508169154109,0.00044147957392812084,0.00042096559845239965,0.0004145675537131593,0.00041589481930372804,0.00041306910517884573,0.0004088041354200221,0.00042971881960024726
30.91034558235443,0.0004429301403393297,0.0004173398861515812,0.00041288530043262543,0.00041418665027182736,0.00041138901585660977,0.0004091536264124285,0.00042470834176904377
31.61526185364604,0.0004441601679984845,0.0004137400742945457,0.0004111378108189989,0.00041241872408259456,0.0004096614680130624,0.00040937760009572826,0.0004197926182701023
32.32996050380619,0.00044517249214154933,0.00041016878555886186,0.00040932828286661846,0.0004105936620126068,0.00040788814395888466,0.00040947767426605526,0.00041497365186970455
33.054593197623554,0.0004459709036842466,0.0004066287751083437,0.0004074599706938475,0.000408714770941534,0.0004060715006189064,0.0004094557970687649,0.0004102534120259002
33.789279100289214,0.00044655710535361894,0.000403120450152427,0.0004055340814814924,0.0004067823607816899,0.0004042116405002626,0.00040931169972052955,0.000405630857489419
34.534159043392634,0.00044693400786010315,0.0003996446355798407,0.00040355232570473613,0.00040479840724354867,0.00040230939123262095,0.000409046597460718,0.00040110588102808264
35.28939552492167,0.0004471042331952103,0.0003962014687786482,0.00040151623901434796,0.0004027636774338022,0.00040036494250818863,0.000408660769251421,0.0003966772701714373
36.05510771006741,0.00044707111774341024,0.0003927906824642663,0.0003994267649901815,0.0004006790742979968,0.00039837859839685313,0.00040815516245196166,0.0003923435380777561
36.83144726361852,0.0004468373953767785,0.00038941180064853867,0.00039728471222136904,0.00039854523042438057,0.0003963500539444577,0.00040752976311651806,0.00038810245625600436
37.61856585036365,0.00044640614454057243,0.00038606379232750956,0.0003950910520112243,0.0003963621833210668,0.00039427922643391473,0.00040678538645653355,0.0003839518494120659
38.41661513509146,0.00044578167286188163,0.0003827464310565923,0.00039284718137765876,0.00039413172629518923,0.00039216670197350894,0.00040592338654294423,0.0003798897988100834
39.22574678259062,0.00044496875744192625,0.00037945932036392654,0.0003905545929548133,0.00039185459822258504,0.00039001277512326084,0.00040494546117109505,0.00037591376478374194
40.046112457649784,0.0004439712835150703,0.0003762009904242949,0.00038821384126358456,0.00038953128615430043,0.000387817394370062,0.0004038526105271355,0.0003720207801672219
40.87786382505761,0.00044279396061312114,0.0003729708128615502,0.0003858267063946336,0.0003871630719671853,0.0003855810800874097,0.00040264670007058684,0.0003682083884957326
41.72116338280194,0.00044144171806139945,0.00036976771351374463,0.0003833942875780609,0.00038475095756305354,0.0003833041359920395,0.00040132950695682804,0.0003644736087204977
42.57617362887064,0.0004399212307876247,0.0003665920865774975,0.00038091900923754727,0.00038229706884443306,0.000380988346916841,0.0003999041916766747,0.00036081487911915247
43.44305706125155,0.00043823637411284985,0.0003634414137350929,0.0003784012649314295,0.00037980111303008467,0.0003786328111512304,0.00039837179400374975,0.0003572275920204539
44.32196534473333,0.0004363944092041058,0.00036031639467346124,0.00037584391805950537,0.0003772660203418205,0.0003762398322090703,0.0003967362819043847,0.00035371077180805326
45.21308264370221,0.0004344005918925264,0.0003572157057964684,0.0003732482887194139,0.0003746925980039676,0.00037380989014645043,0.0003949998307548866,0.00035026045210114214
46.11657145614604,0.0004322598100641796,0.00035413697947791936,0.00037061473546040613,0.00037208105236067603,0.0003713424798229748,0.0003931641863806531,0.0003468728631151202
47.03260511325186,0.000429979454423169,0.0003510802211817516,0.00036794583678451977,0.0003694337252857459,0.00036883950790410266,0.0003912331171280132,0.0003435455225156408
47.96134611300752,0.0004275655358464059,0.0003480439936763432,0.00036524294431742937,0.0003667519890404094,0.0003663018788090034,0.0003892094304959732,0.00034027510904658683
48.90298945299845,0.0004250217070326623,0.0003450249072221137,0.0003625053184086617,0.0003640347433011887,0.00036372799358990046,0.00038709426208998935,0.0003370566022645644
49.857708464411665,0.00042235372180730613,0.00034202171812837786,0.0003597344731153624,0.00036128317806942797,0.0003611187872337095,0.0003848898977333961,0.00033388630948675906
50.82567647843422,0.0004195669086620093,0.00033903206033114016,0.0003569304977973372,0.00035849742073448354,0.00035847405467927577,0.000382598561544973,0.0003307606265428332
51.80708849265154,0.00041666405170979787,0.00033605279797601094,0.0003540923359150889,0.0003556761388167225,0.0003557919157385002,0.000380220621554186,0.0003276737601123716
52.802128671449836,0.00041364795182564635,0.00033307985886057415,0.00035121896000007025,0.0003528179289125211,0.000353070767465561,0.0003777562811141755,0.00032462030963498163
53.81097034601616,0.0004105216446898879,0.0003301091663486977,0.00034830843550776454,0.00034992092642458677,0.00035030839497353356,0.00037520554746925974,0.000321594616002463
54.83383018033432,0.0004072861126967347,0.00032713560245851026,0.00034535810388326824,0.0003469824435539866,0.0003475015939323169,0.0003725670715774444,0.0003185897785128257
55.87089233879053,0.0004039423123780771,0.00032415429358802374,0.0003423655431275617,0.000343999409209335,0.0003446473576450933,0.00036983981874381445,0.000315599073123888
56.92234098577103,0.00040049201098182484,0.00032116087787771976,0.00033932825639275773,0.00034096988916964893,0.0003417430510194149,0.00036702303356414247,0.00031261679368577193
57.988392785259606,0.00039693714636737567,0.0003181513862990456,0.000336244439141327,0.00033789175112704673,0.00033878656513244496,0.00036411659647245335,0.00030963752137184964
59.069242734841694,0.00039328014581031795,0.00031512230256576295,0.00033311294758846407,0.00033476377662313827,0.0003357766283542399,0.0003611208479918214,0.0003066565294882256
60.16510749850109,0.0003895246538409729,0.00031207185350733347,0.00032993392251012523,0.00033158587249814466,0.0003327127454957573,0.00035803759455913485,0.0003036700363755345
61.2761820738232,0.0003856742710266095,0.0003089980308410287,0.00032670742680688777,0.00032835835433337655,0.0003295950905234918,0.00035486855847463583,0.0003006751989676859
62.402683124791835,0.0003817353222608941,0.00030590155400617603,0.00032343618949804554,0.00032508384909239426,0.00032642620906644113,0.0003516182223029333,0.0002976713331574489
63.5448164821916,0.0003777119268222827,0.0003027814682450998,0.0003201210441584744,0.00032176338137338993,0.0003232068485161684,0.00034828917077953906,0.0002946562926388447
64.7028096432055,0.00037361024807081315,0.00029963882454197584,0.00031676483213609693,0.00031839952008447963,0.00031993989279227125,0.00034488574884873044,0.0002916298269787533
65.8768792718173,0.00036943851783832206,0.00029647662167441176,0.00031337242932732886,0.00031499751712056964,0.0003166302526500648,0.0003414148647529421,0.00028859387989944906
67.06725286521002,0.0003652028769731858,0.000293296444014607,0.0003099470969898116,0.0003115605539186163,0.0003132811811431903,0.0003378810610620113,0.00028554854344217255
68.27415792056665,0.0003609117385724187,0.00029010138382894076,0.0003064937860143851,0.0003080937809191289,0.0003098977359319884,0.0003342913517731623,0.0002824960831181286
69.49781110187098,0.00035657289201975053,0.00028689490797392564,0.0003030175106304072,0.0003046024329702055,0.0003064851223705485,0.00033065218674313817,0.00027943885372323687
70.73845073950518,0.00035219413812836824,0.00028368039188757753,0.00029952343926151914,0.00030109185233787353,0.00030304852357285525,0.0003269702167828671,0.0002763790898235944
71.99631516385143,0.00034778616593789075,0.00028046383755738044,0.00029601899561962044,0.0002975696071874529,0.0002995957985738512,0.00032325464712480625,0.00027332171231222394
73.27165353849112,0.0003433580710838573,0.0002772502363843309,0.0002925107125897993,0.00029404246466090356,0.00029613358521189497,0.00031951363346960045,0.00027027088197717627
74.56468252740804,0.0003389187088520667,0.0002740444444724947,0.0002890043951980855,0.00029051642298202955,0.00029266812015444645,0.00031575475810955567,0.00026723057359043
75.87567296058194,0.0003344776984963522,0.00027085217387742345,0.00028550713026220326,0.0002869988256232319,0.00028920697448360006,0.00031198658317054424,0.0002642055053837857
77.20486316839498,0.0003300435779636769,0.0002676782907576906,0.0002820250683495679,0.0002834959409258571,0.00028575621120028146,0.0003082167945527879,0.0002612000321489222
78.55251314762775,0.0003256251980780649,0.0002645284033834587,0.00027856468812220567,0.0002800141654546156,0.000282322599719362,0.0003044531907989553,0.0002582188476157904
79.91886122866241,0.0003212306809098817,0.0002614074426365351,0.0002751320352797734,0.00027655973753945936,0.0002789121803613605,0.00030070301301181145,0.0002552664303532573
81.30418907467791,0.0003168655540301583,0.00025831836188803414,0.00027173078605264764,0.0002731362958258276,0.00027552893407893837,0.0002969710939524624,0.00025234523612333915
82.7087458492556,0.0003125367565800138,0.0002552654138993726,0.00026836597720483757,0.0002697488208802581,0.0002721778839614593,0.0002932637766572522,0.0002494589634624094
84.13279154917606,0.0003082496172722298,0.00025225186311955596,0.00026504166099098903,0.00026640146011886834,0.00026886302120356326,0.0002895857868523514,0.0002466105528558725
85.57661867081742,0.00030400627341778115,0.0002492782205971603,0.0002617586876728515,0.0002630949277610538,0.0002655853225837707,0.0002859390246257263,0.00024380041704882578
87.04049804415942,0.0002998096397938151,0.00024634573648547815,0.00025851886121717717,0.00025983099121589415,0.0002623464034270199,0.00028232591341561554,0.00024102918679085896
88.52468966598262,0.000295662602214845,0.00024345596906646117,0.00025532423238006015,0.00025661167413922666,0.00025914837385509896,0.0002787494770894697,0.00023829834276943153
90.02949686586433,0.0002915673370420935,0.00024060911233875475,0.0002521756683825323,0.0002534378920378819,0.00025599197827269143,0.0002752112992581596,0.00023560778313702158
91.55518505718473,0.0002875259769794415,0.0002378059728191268,0.0002490743303114932,0.0002503108761819529,0.0002528784532048052,0.00027171358477393406,0.00023295793624216005
93.10206298612071,0.0002835411609023084,0.00023504743156776094,0.00024602180339605343,0.00024723233885086523,0.0002498093688203247,0.0002682586467102627,0.00023034959408760588
94.67041231585122,0.00027961531932488813,0.00023233462364909388,0.0002430198247713431,0.0002442040667466277,0.0002467864729680889,0.0002648490770129869,0.00022778368157885386
96.26053637595358,0.000275751958548528,0.00022966960609595115,0.00024007081657250088,0.00024122853160816817,0.00024381215272422665,0.0002614882412907403,0.0002252618872690246
97.8727384960051,0.00027195457030701356,0.00022705473436504425,0.00023717768749748297,0.000238308692765744,0.00024088950640170997,0.0002581797083374847,0.00022278665000002098
99.50732200558312,0.0002682271598726161,0.00022449260011381413,0.00023434344089685128,0.0002354475881489789,0.00023802153592100288,0.00025492755807780213,0.00022036024599690455
101.16460106746412,0.00026457497014123596,0.00022198713606561444,0.00023157242466646262,0.00023264970738934174,0.0002352130360474721,0.00025173715509968844,0.00021798652528450598
102.84488442782504,0.0002610036547140015,0.00021954248648646028,0.0002288691133392802,0.00022991984456009664,0.00023246877857278938,0.0002486140587323523,0.00021566967039070487
104.54850249924117,0.0002575182250636014,0.00021716275586757517,0.0002262379162721864,0.000227262380272193,0.00022979337008567844,0.00024556353564147027,0.00021341372343317943
106.275769444489,0.0002541236355906125,0.00021485248010263624,0.00022368334506584205,0.00022468191547095264,0.00022719152972816773,0.0002425907075549297,0.0002112232645500258
108.02701567614383,0.0002508232139951328,0.00021261513569109173,0.00022120874509820238,0.00022218179519434018,0.00022466671929580276,0.0002396993301550717,0.00020910180951684996
109.80257702338058,0.00024762035786205004,0.00021045443712907607,0.00021881761425399674,0.0002197656540388469,0.00022222258241981455,0.00023689315627440114,0.00020705325752957694
111.6027838987745,0.00024451692257034284,0.00020837306499318442,0.00021651233669311474,0.00021743581723165405,0.00021986151461951808,0.00023417441293299885,0.00020508057598698262
113.4279883812993,0.00024151359659797792,0.00020637309417057196,0.00021429455908000976,0.00021519396260596908,0.00021758499251292002,0.00023154442429664603,0.00020318607157799584
115.27853713332904,0.00023861024048572795,0.00020445580678171344,0.00021216528119797438,0.0002130409349558557,0.0002153939190413097,0.00022900382412040953,0.000201371310164846
117.15477140063821,0.00023580683081620666,0.000202622151461917,0.00021012502581230861,0.00021097740190942325,0.0002132889764150812,0.00022655303310737348,0.00019963750915714926
119.05705409539966,0.0002331023954188862,0.00020087187261663827,0.000208173518829306,0.00020900312117615795,0.00021126990151737503,0.0002241916772627073,0.00019798458481110287
120.98575354638588,0.00023049557986843787,0.0001992039332654764,0.00020630956530134928,0.00020711711746913386,0.00020933588422446947,0.00022191877667184496,0.00019641163484985415
122.9412218325705,0.00022798526394965385,0.00019761709775275446,0.00020453203777748535,0.00020531830779279553,0.00020748609699549578,0.0002197336314629911,0.0001949175260272648
124.92384353252481,0.00022557122069394826,0.00019611050480269343,0.00020284030945731308,0.0002036062857944181,0.00020572032730163732,0.00021763615715588276,0.00019350130064268352
126.93399239162085,0.00022325386482945571,0.00019468346462432945,0.0002012341640745621,0.00020198087932000785,0.00020403872577579886,0.0002156268882102945,0.0001921623220808985
128.97204757183025,0.00022103341722301374,0.00019333516364401326,0.00019971300124797095,0.00020044152551488626,0.00020244104038454408,0.0002137059534563224,0.00019089949461235188
131.03839365172428,0.00021891065905775908,0.00019206450725453732,0.00019827640004568763,0.00019898789776314486,0.00020092725631017718,0.00021187388722203993,0.00018971151975235852
133.13343145967295,0.00021688369015290636,0.00019086793137496535,0.00019692128994499916,0.00019761710448398288,0.00019949465345174056,0.00021012855961581657,0.00018859471479355943
135.25755640744669,0.00021494827279841528,0.0001897401182533012,0.00019564261157030156,0.00019632400198663655,0.00019813832022555838,0.00020846538897986187,0.0001875436356593373
137.41116932341555,0.0002130993619122063,0.0001886753414946719,0.0001944346430747869,0.0001951027806610995,0.00019685266042392604,0.00020687919993125735,0.00018655252428889747
139.59468186914873,0.00021133070283896265,0.00018766699634818572,0.00019329053196932546,0.00019394647573025325,0.00019563089634827625,0.00020536351534268594,0.00018561475529719763
141.80850841451525,0.00020963605787440007,0.00018670863773803429,0.00019220348151104233,0.0001928482114316923,0.00019446636844162106,0.0002039119719877579,0.00018472403825240644
144.05307145428353,0.00020801071030651785,0.00018579531778268387,0.0001911681552316366,0.00019180244624719252,0.00019335378013061257,0.00020251966570448372,0.00018387546363668713
146.32879889982158,0.0002064515110011601,0.0001849235543995232,0.00019018066250752876,0.00019080516452451242,0.00019228945444346707,0.0002011833538054764,0.00018306558938591165
148.63611866249738,0.00020495785491979007,0.00018409207835809525,0.0001892393514595931,0.000189854611968694,0.00019127204638527272,0.00019990225411454498,0.00018229311319874984
150.97547219517793,0.00020353090066238256,0.00018330081646487673,0.0001883439654177924,0.00018895049105335833,0.00019030172366100547,0.00019867727441961642,0.00018155792416232614
153.34730365903002,0.00020217377260716115,0.00018255103222599483,0.00018749573156004744,0.00018809401101365126,0.0001893802205815519,0.00019751111480601294,0.00018086122604300537
155.75206534011986,0.00020089052740599492,0.00018184450799067867,0.00018669649020898566,0.000187287016037231,0.00018850993804711552,0.00019640732234769672,0.00018020465019751025
158.19021223281337,0.00019968666665103052,0.0001811836790591016,0.00018594897536302926,0.00018653215240786023,0.00018769418650385028,0.00019537075422744205,0.0001795904644397449
160.66221151882567,0.00019856826154215999,0.0001805708620351343,0.00018525590959747612,0.00018583213117085977,0.00018693635273918732,0.00019440663375586197,0.00017902071608817628
163.168527671572,0.00019754239073041272,0.0001800086227254817,0.00018462050615493717,0.00018519014963699939,0.00018624043111583046,0.00019352102748317792,0.0001784977120129595
165.70964141426643,0.00019661806311110184,0.00017950089185064843,0.000184047409084272,0.00018461092817039873,0.00018561194054949129,0.00019272178144440232,0.00017802502615868777
168.28603482427292,0.0001958057261643226,0.00017905282562655778,0.0001835425449236298,0.00018410050934166376,0.0001850577532017453,0.0001920181098336981,0.00017760743525386196
170.89819674970488,0.00019511636223277747,0.00017867036534326752,0.00018311257494338533,0.00018366570186406533,0.00018458553769626864,0.00019141984358154722,0.00017725053635799453
173.54662484065014,0.000194560700975958,0.0001783597500397059,0.00018276433013059338,0.00018331350051520014,0.0001842031374121083,0.00019093669404939768,0.00017696024943348741
176.23182148672112,0.0001941491873237661,0.00017812762916854613,0.00018250484303234497,0.0001830511217980383,0.000183918475901061,0.00019057819681302595,0.0001767429666260474
178.9542983873108,0.00019389198834719067,0.00017798108297738865,0.00018234137840052007,0.000182885952967084,0.0001837395257015653,0.00019035363690706158,0.00017660558218898694
181.71457259758085,0.00019379795125876108,0.00017792650586109917,0.00018228042651487764,0.00018282447317557812,0.00018367329024133745,0.0001902711134087793,0.00017655435939379043


==> figdata/pipe/retau_180_dns_r1.2/hom_dtdr_rms_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.176716540803675,,-5.16696437160912e-10,4.717882115975024e-09,9.818762245060565e-10,7.470107334532129e-10,1.503696518911409e-09,
-34.65157837660664,,5.212968188427007e-07,2.23303378455874e-06,3.586191040068138e-06,3.2056336149571015e-06,4.7726944776375475e-06,
-33.18303389165316,,1.999905901013253e-06,8.624796657394478e-06,1.3766003008968929e-05,1.2311064342730254e-05,1.8397365410948225e-05,
-31.768968644248275,,4.334213710800973e-06,1.87776527867361e-05,3.0011737599261045e-05,2.686734943936984e-05,4.027829194863411e-05,
-30.407376072375342,,7.434405943988204e-06,3.248879598064806e-05,5.19148888655522e-05,4.650150059012547e-05,6.99253580873433e-05,
-29.096292765889046,,1.1238336483615674e-05,4.962505498451468e-05,7.91760723028512e-05,7.090488445814016e-05,0.00010696593791592693,
-27.833863194322387,,1.5680610954511722e-05,7.010797383338115e-05,0.00011157723887117705,9.982747310307243e-05,0.00015105047165731922,
-26.618253403144024,,2.0715913958353756e-05,9.3934798939365e-05,0.00014903298245697225,0.0001330786241186928,0.0002019112442484086,
-25.44778046937226,,2.633643725406335e-05,0.00012132981108119195,0.00019160148204429054,0.00017053096292807154,0.0002593481857074713,
-24.320696742218406,,3.2534520533320004e-05,0.00015261632004385899,0.0002394371261677473,0.0002121088660558762,0.0003231967916437941,
-23.23544875431474,,3.9346413008659044e-05,0.00018815362074734061,0.0002928291750215426,0.00025777953520691115,0.0003933176193427158,
-22.190461462357874,,4.6807473111336635e-05,0.0002285243368800916,0.0003521712359789638,0.0003075586137174657,0.0004696287751858373,
-21.18424612678708,,5.5006047133032776e-05,0.0002744525320567258,0.0004179872435605369,0.00036150939569390563,0.0005520669861798841,
-20.21537873584861,,6.403033086875928e-05,0.0003267954522255968,0.0004909032681286288,0.0004197237514841608,0.000640608407441393,
-19.282435277788718,,7.400789476912338e-05,0.0003865519973633828,0.0005716341331394833,0.00048232029514129455,0.0007352157992118531,
-18.384121196467635,,8.509926108912012e-05,0.0004549291270269229,0.0006610001694201224,0.0005494490611371447,0.0008358982552672161,
-17.51914193574559,,9.75013267040913e-05,0.000533352696549071,0.0007599272879552342,0.0006212812168449565,0.0009426620720308285,
-16.686246091354146,,0.00011143861074585784,0.000623421396000223,0.0008694128728384549,0.0006980025426919773,0.001055532850172825,
-15.884246986831847,,0.0001271715484846688,0.0007270532882058695,0.0009905666744816095,0.0007798140957543763,0.0011745301896688254,
-15.112001097588562,,0.00014502972535374828,0.0008463734080986468,0.0011245762110925403,0.0008669224500058778,0.001299667521383734,
-14.36842962684115,,0.0001653742936700123,0.0009838725136028434,0.0012726920336381137,0.0009595341408890265,0.001430975035021111,
-13.652432201870809,,0.00018863149353321576,0.0011423360909291879,0.0014362863475539426,0.0010578711376003527,0.0015684689247630393,
-12.962994753701388,,0.00021534267132577642,0.0013251271730633893,0.001616826822103056,0.0011621507129403385,0.0017121820968207294,
-12.299146365228058,,0.00024606637896220723,0.001535775960155677,0.001815796576177722,0.0012725684297867728,0.0018620903810607488,
-11.659916119345993,,0.0002814993603907146,0.0017784815403642717,0.002034809164182904,0.0013893231754473995,0.002018178878049133,
-11.044397826757358,,0.00032249605345757894,0.002058040459647792,0.0022755815772442733,0.0015126152803734592,0.002180457516392768,
-10.451728450035636,,0.0003700581995096974,0.002379922551803772,0.0025399017059233833,0.001642626772922321,0.002348902631952296,
-9.881066527689983,,0.0004253266625983244,0.0027501711728487484,0.0028296160611587804,0.0017795212137501383,0.002523459995125267,
-9.331549022293881,,0.0004896808878411416,0.0031755964049463674,0.0031466494838366453,0.001923438637101135,0.0027040640116733567,
-8.802442352034799,,0.000564788283688454,0.003664010241642193,0.0034930011699130462,0.0020745047390221968,0.002890634799723214,
-8.29294820729321,,0.0006526902912105159,0.00422424951049699,0.0038707875650349868,0.0022328350113270255,0.0030830997802002,
-7.802354582192242,,0.0007558185939430505,0.004866343946325558,0.0042822043955642475,0.002398533013615912,0.0032813663214537967,
-7.3299710467906865,,0.0008770415353295472,0.005601199038952609,0.004729401647732084,0.002571634406156432,0.003485278185945419,
-6.875128747082994,,0.0010197532729087594,0.006441376770744077,0.005214724938731169,0.0027522139399201217,0.0036947351462112967,
-6.437137253127957,,0.0011886725244094837,0.0074013627244443195,0.005740568753028804,0.0029403068841246673,0.003909625806148898,
-6.015414014662678,,0.0013885092866654204,0.008496524986113682,0.006309229053515636,0.0031358649910346644,0.004129700069141137,
-5.6093333295529355,,0.0016255025737579513,0.009744588714026206,0.006923153205578606,0.0033388582180783897,0.004354790533042131,
-5.218312647535835,,0.001907620984686387,0.011165798154020926,0.0075848546655106095,0.0035492465585910183,0.004584734482485553,
-4.841812570219806,,0.002244409045636268,0.012782717536683169,0.00829687450077113,0.00376696415523423,0.0048193299922163904,
-4.479272123277614,,0.002647212714000144,0.014620347892900298,0.009061713609135838,0.003991900080923072,0.0050583719083258745,
-4.130173484253352,,0.003129823493754782,0.01670665907804851,0.00988184155847305,0.004223905555392833,0.005301584858431692,
-3.7940419825624394,,0.003709490245114885,0.01907320288020028,0.01075973378370217,0.004462809386479179,0.005548727418354728,
-3.470381371684631,,0.004407965822078233,0.021755688529651675,0.011697916211282397,0.004708438034749395,0.005799544039204139,
-3.158716981035344,,0.005252456468402407,0.0247943640406073,0.012698921542914117,0.0049606208620117725,0.006053832423802089,
-2.8586388678369863,,0.0062763445407582824,0.028233998873067063,0.013765313625227073,0.005219199166242202,0.006311400679549508,
-2.569672361504976,,0.007515900855968621,0.03212294255274018,0.014898804116686535,0.00548368433915223,0.0065716977567737605,
-2.2914290951973815,,0.009036334037270355,0.0365198045163526,0.016102288775163242,0.005754035623350586,0.006834670114203695,
-2.023520702072273,,0.010899620024653922,0.04148644821661157,0.017377637651156692,0.006029864024846343,0.007099917918053707,
-1.7655372393520572,,0.013177853892599784,0.04709320150297733,0.018726931256990147,0.006310910726453403,0.007367308752627998,
-1.5171334920661288,,0.015990401727402286,0.053420272536151295,0.02015219263978215,0.0065968725174298725,0.007636544395616784,
-1.277964245243883,,0.01949362726227721,0.0605572519785617,0.02165523845028834,0.006887404164395085,0.007907206877920174,
-1.0476411320433892,,0.023875994461660638,0.06860369909450355,0.023237619498698178,0.00718213690190613,0.00817897787680301,
-0.8258836653010307,,0.0293755078772181,0.07767070553706318,0.02490068059144612,0.007480717235084917,0.008451678916666623,
-0.6123466300462029,,0.03631817086758147,0.0878832288006317,0.026645625614941357,0.007782805341447547,0.008725182635450862,
-0.4067279631796262,,0.04516891377448057,0.09938261564315178,0.028473590055922062,0.008088047363565028,0.008999202182122286,
-0.2087256016020213,,0.05658463883132069,0.1123283012544821,0.03038569261846157,0.008396040740678408,0.00927301906462142,
-0.018080634085434553,,0.07146043557476515,0.12689867929960968,0.03238308755386525,0.008706269215219706,0.00954513193949194,
0.018091422053265957,3.66267272987986e-06,0.073214925046566,0.03230308746777155,0.03277784114778289,0.035125806839053385,0.009695459986022725,0.10746685042724873
0.29295805442963047,0.0009058127007722542,0.07515680223046894,0.03551378224679382,0.03590613850010525,0.03800852988808769,0.011998519563314597,0.10781563266439237
0.5716544153861437,0.0032680644791116247,0.07709399676402796,0.03893663059700015,0.03924829141517029,0.04110695588214999,0.015038995090726032,0.10815053720716893
0.8542128688263,0.006897994311385282,0.07899829222255635,0.042539992564704095,0.042773702599615215,0.044393470332098416,0.018737573667965322,0.10842133093693351
1.1406981425570875,0.011594862804933664,0.08083664051812245,0.04627850550071664,0.04643783476363983,0.04782603472244812,0.022998047039776526,0.10858250134082126
1.431153388449832,0.017150573940445422,0.08257219829878112,0.05009500712521719,0.05018418522393915,0.05135022482886077,0.027709261029578866,0.1085931750417916
1.7256541222793536,0.023352436071515412,0.08416616524662306,0.05392340106658993,0.05394718034275824,0.05490213793489156,0.03274844006325223,0.10841776835902375
2.024232707949146,0.029987780075739677,0.08558024853043252,0.05769250627616556,0.05765602197107825,0.05841233558169209,0.03798591869961397,0.1080272762117226
2.3269538732661976,0.036850135980385335,0.08677978254441304,0.06133071194639751,0.06123939099872228,0.06181049704554976,0.04329109948628008,0.10740104258521042
2.633893134005329,0.04374664311687417,0.08773721401117915,0.06477133182174416,0.06463075490772553,0.06503086735296489,0.048539358017741466,0.10652887773798912
2.9450828540700336,0.050506089962798706,0.08843571153520985,0.06795819230894866,0.06777406650857502,0.06801795608433282,0.05361950098087219,0.1054131341644639
3.2605877612673004,0.0569783060568168,0.08886478407902419,0.07084341635079633,0.07062147655790307,0.07072421724317747,0.058432972503818896,0.10406254542899612
3.580483371371949,0.06304589617498937,0.0890304416805358,0.07339817003602833,0.07314396188188227,0.07312032434034597,0.06290506727872082,0.10250196476919399
3.9048128362553047,0.0686201805069409,0.08894888318828423,0.07560773550690139,0.07532667990541622,0.07519137229002863,0.06698156598026786,0.10076499166670402
4.233651671692187,0.07363825756251907,0.08864176260033298,0.0774681157340121,0.07716544298264594,0.07693288184126983,0.07062585315694356,0.09888807677175473
4.567053817521755,0.07806631379483038,0.0881396913830585,0.07898970657908182,0.07867035609020279,0.07835451872878024,0.07382254797082649,0.09691378843559326
4.905084001550995,0.08189567258129245,0.08747937560384651,0.08019438985048503,0.07986301540605967,0.07947726127237653,0.07657440151425163,0.09488780512705575
5.247806951586896,0.08513847036106272,0.08670070809335474,0.08111250281407617,0.08077338298306629,0.08033034790416722,0.07889873999080764,0.09285601107784223
5.595287395436447,0.08782296751227585,0.08584397836915515,0.08177968911995281,0.08143671355007857,0.08094821061795235,0.08082379803819538,0.09086175844108024
5.947590060906635,0.08998882415253998,0.08494708225852114,0.082233666554162,0.08189033181539246,0.08136731164086147,0.0823848975663835,0.0889433029341386
6.304790463772282,0.09168336638406212,0.0840442185267612,0.08251224215945263,0.08217164582820151,0.08162412398961832,0.08362157756419451,0.08713285739459799
6.666942543872543,0.09295727775018628,0.08316408133450956,0.0826508042126321,0.08231557437588767,0.08175247197403308,0.08457414009874198,0.08545511016166982
7.03413260495007,0.09386345777630942,0.08233063171776801,0.08268241891757389,0.08235477609318852,0.08178394437751588,0.08528327768691243,0.08392853328158967
7.406414586844021,0.09445248392547853,0.08156092671166958,0.08263496357838372,0.08231671408311393,0.08174504713813674,0.08578635596260549,0.08256353476856967
7.783864005329215,0.09477264576537155,0.08086670949715377,0.08253217821851556,0.08222477184355868,0.08165818550456186,0.08611790205970712,0.08136440590460438
8.16655637618047,0.09486843181781052,0.08025455189431496,0.08239325861104779,0.08209780132059573,0.08154129139501105,0.08630861036256107,0.0803298000408245
8.554556427204778,0.09477903595545245,0.07972550475065651,0.0822321902046619,0.08194947318333319,0.08140717096300314,0.08638427741410645,0.07945256644273427
8.947950462144787,0.09453560536961791,0.07927351681100568,0.08205569059419666,0.08178623586921917,0.08126150014229463,0.08636335738713506,0.07871850663839354
9.346803208807488,0.09416754736628008,0.07889252285251924,0.08186998829954818,0.0816140738718172,0.08110955133032256,0.08626341002054756,0.0781136405609112
9.751190182967699,0.0936975317211882,0.07857210518730483,0.08167629100596163,0.0814340037855622,0.08095163394185774,0.0860963078879452,0.07761996664466539
10.161197688368073,0.09314151760446983,0.07829804955431523,0.08147115057721982,0.08124240430268717,0.08078352062604258,0.08586843632286546,0.07721621534082188
10.576890452815597,0.09251394744084537,0.07805743618169887,0.08125148879538623,0.0810360418492325,0.08060140243886246,0.08558569775539088,0.07688292597678188
10.99835478005292,0.09182541401056739,0.07783670804897923,0.08101258123469955,0.08081005324896805,0.08039996088455262,0.08525141966020126,0.07660061333941987
11.4256769738227,0.09108536546989636,0.0776239836808603,0.08075042186122403,0.08056034841596169,0.08017473004446678,0.08486879835650928,0.07635205313346537
11.858921761931919,0.0902996756705325,0.07740698749821381,0.08045957101086455,0.08028142037869344,0.07991990880184176,0.08443861072293787,0.07612025753099225
12.298197024058894,0.08947351341605364,0.07717536656545623,0.08013561012299011,0.07996880463451239,0.0796307847998057,0.08396182418564567,0.0758907426057875
12.743556700042781,0.08861002835768962,0.07691940453166962,0.07977385298287604,0.07961779347222202,0.07930246119523664,0.08343828938311346,0.07565022426313366
13.195108669561893,0.08771078487365207,0.0766302149772269,0.07936961709821146,0.07922368826581018,0.07893010015772653,0.08286708667629998,0.07538679013351798
13.652917660423222,0.0867774438599972,0.07630100889512884,0.07891961466137691,0.07878319387550022,0.07851030331356564,0.082248028371183,0.07509107346737105
14.11709155230508,0.08581079777091412,0.07592601116251353,0.07842090388448375,0.07829337945027424,0.07804005211290811,0.08158064229348169,0.0747551676287618
14.587716648950117,0.08481240486309163,0.07550173783552319,0.07787229435283696,0.07775305394118845,0.07751811782616133,0.08086570873521437,0.07437380914246038
15.064868466133154,0.0837836353477513,0.07502589031698127,0.0772732785704302,0.07716173081644702,0.07694399344600605,0.08010424665993011,0.07394324931956318
15.548644095564674,0.08272749688701499,0.0744987293573965,0.07662555737890035,0.07652112217062555,0.07631941309946982,0.07929917200424544,0.0734625435352925
16.03912984098733,0.08164764076986836,0.0739219963965605,0.07593198945564124,0.07583410874857707,0.07564727539893996,0.07845427058268178,0.07293246217552274
16.53643358207943,0.08054195186371244,0.07329277047566052,0.07519038311051048,0.07509854826188374,0.07492549792656047,0.07756791858197276,0.0723494217390199
17.040641622583628,0.07941379907393366,0.07261389025160193,0.07440415550581804,0.07431788887178374,0.07415758222304868,0.07664399313129779,0.07171568041104714
17.55185105421041,0.07826531487356403,0.07188742812729648,0.0735757784454336,0.0734946251248865,0.07334606003510868,0.07568523078559028,0.07103286292851642
18.070148180702425,0.07709711383536136,0.07111438978330355,0.0727064692978729,0.07262999609339783,0.07249221846258079,0.0746929516227021,0.0703016874922429
18.59565166970582,0.07591080808858698,0.07029700460801598,0.07179855091804159,0.07172635177885323,0.0715984650424155,0.07366948897780243,0.06952418901145754
19.128447824963242,0.07470882080692351,0.06943843555671053,0.0708551944282609,0.0707868924626868,0.07066806025733013,0.07261797082753355,0.06870340055736794
19.66863373818518,0.0734940264192566,0.0685425308245057,0.0698801645997169,0.06981541151066968,0.06970486256334121,0.07154200241354632,0.06784310270722824
20.216328077017774,0.07226889520900316,0.0676130224092845,0.06887698004850833,0.06881545561138043,0.06871247710160971,0.07044482752360545,0.06694702773073952
20.77162793317151,0.0710349936472071,0.06665278396254413,0.06784824375987794,0.06778966143070653,0.06769360285251676,0.06932875671383043,0.06601810674744783
21.334630398356865,0.06979302920625514,0.06566418442304307,0.06679593603114592,0.06674003869582397,0.06665029919809157,0.06819531896112406,0.06505882611748998
21.90545414021999,0.06854245118855805,0.06464840116974259,0.06572081882495798,0.06566738622403531,0.06558343214958147,0.0670448110891849,0.06407055850854654
22.484196250471367,0.06728481022390002,0.06360842323759003,0.06462555835581144,0.06457438323968236,0.06449571285635276,0.06587947208813198,0.06305642247681678
23.070975396757138,0.06602219526347142,0.06254810123866512,0.06351353129117301,0.06346444003232332,0.06339062527733073,0.06470216423167802,0.06202048370117167
23.665910246723456,0.06476411838832526,0.06147799313603191,0.06239508524105178,0.06234792571375577,0.06227856343979389,0.06352290907294886,0.06097335793530884
24.269097892080794,0.0635164076973518,0.06040475646210451,0.06127677772835927,0.061231402780579494,0.06116609084654965,0.0623479626107004,0.059921613226288375
24.880657000475306,0.06225454878844829,0.05930652773009565,0.060135953254903014,0.06009223893028347,0.060030585021910575,0.06115381401141873,0.05884405847304816
25.500706239553132,0.060976704655817615,0.05818274699447732,0.05897185619353558,0.058929672145046595,0.05887140942088825,0.05993927327096922,0.057740135003962995
26.12937506492825,0.05969291412954735,0.05704371379219306,0.057794759875829764,0.05775399015833709,0.05769886044186407,0.05871455637586086,0.05662010376402801
26.766760568311145,0.05841001896916233,0.05589675739683734,0.05661188990412672,0.05657244258500833,0.05652021926374069,0.05748676807525991,0.055491303528734666
27.41300299328362,0.057135520473373114,0.05474963687397632,0.05543096520885651,0.055392755573888466,0.05534319996946017,0.056263551266214254,0.054361431069511926
28.068210219523994,0.05586988815931049,0.053603644932434975,0.054253042688625824,0.054216006265153945,0.05416891052998925,0.05504574546215177,0.05323184272317209
28.732511702646242,0.05461720810617092,0.05246323990622151,0.05308249802157217,0.05304658057182118,0.05300174657352972,0.0538376255622303,0.05210697181534231
29.406047686232174,0.053381561346739784,0.05133302338401292,0.05192379450861929,0.05188895390100712,0.0518462094481584,0.052643522274591875,0.05099146848777443
30.088926049960104,0.05216246432501109,0.050213025721024436,0.05077683774454013,0.0507430417584368,0.05070224504513619,0.05146320662638724,0.04988539041745167
30.781287037411836,0.05096254013300533,0.0491061918249159,0.049644521573345694,0.04961175008228736,0.04957279003278577,0.05029949882760196,0.048791703950918794
31.48326010420135,0.04978114882405993,0.04801236591441722,0.04852657455000955,0.04849482345614818,0.04845762204191709,0.049152006345107614,0.047710309234944216
32.19497470594262,0.04861585629335351,0.04692968566097106,0.047420990046750044,0.047390268449392405,0.04735476114100637,0.04801855064568152,0.04663938996774942
32.9165818741853,0.04746797820911988,0.04585981754380879,0.04632937164015064,0.04629968545949285,0.04626581929114677,0.04690061699601252,0.045580611360867794
33.64820027657551,0.04634461978168959,0.04480987778393578,0.04525888552350417,0.045230231191641684,0.04519795185291643,0.04580538745839277,0.04454107275054113
34.38997015669508,0.0452402743403142,0.043774990207623224,0.04420447921007225,0.044176864877947,0.04414615249367804,0.044727616418974964,0.04351603149864385
35.142053334061465,0.044159347563868814,0.04275960311059154,0.04317063949576304,0.04314406425310685,0.04311487897480859,0.04367173780032849,0.042510001850480754
35.904568476320826,0.043100422639282654,0.04176271597524554,0.042156244932937334,0.04213070670554487,0.04210298446124759,0.04263645201916245,0.041522092341202736
36.677666615022794,0.04206144889863107,0.040782618642036805,0.04115948850901409,0.041134977861994736,0.041108642160427415,0.04161980806132428,0.040550641969014
37.461498781717005,0.041047188271715704,0.03982394479167917,0.040185045987041756,0.04016154337527955,0.04013649666848012,0.04062652440837646,0.0396003037302737
38.25621600795311,0.04004694909927808,0.0388765432180131,0.03922257840661493,0.039200059333800656,0.03917619750681068,0.039646074495434246,0.03866106075433232
39.061969325280735,0.03906026845498011,0.03794011178589626,0.03827176675732509,0.038250196269143825,0.038227424348316774,0.038678070906885166,0.03773268808519155
39.87890976524953,0.03808015875588476,0.037008160372052894,0.037325994719819074,0.03730532121402335,0.03728356642652948,0.0377157181239946,0.03680871647476794
40.70718835940914,0.03709680108657865,0.036071402166726205,0.03637581528927323,0.036355983443521575,0.03633519087650464,0.03674938057523661,0.035879974334765426
41.54696692727702,0.03610827432994687,0.035128239718589443,0.03541955524235019,0.0354005212279325,0.03538066168764887,0.03577727302921136,0.03494495899076057
42.39840728837065,0.035118373108479345,0.03418289651141329,0.034461246298382556,0.03444295989268973,0.03442405272760788,0.03480339031564431,0.0340078765813461
43.26167126220749,0.03418930000369192,0.03329571120282121,0.03356177540628854,0.033544193435588,0.03352623558325167,0.033889369268792865,0.03312846855972399
44.1369098803372,0.033271901864728615,0.032418292352679755,0.032672651607545254,0.032655743143281284,0.032638704866759106,0.03298627037041861,0.03225843986865732
45.024306538212905,0.03235985764867687,0.03154447408221898,0.031787654613712295,0.03177137761957075,0.0317552226707383,0.0320878197165137,0.03139154610838955
45.92402305535207,0.03146631996627485,0.030687292112820553,0.030919855906903215,0.030904175355792003,0.03088886114622351,0.031207149052145836,0.030540739686168827
46.83623203924,0.03059346940575103,0.029848861489548007,0.030071399682422454,0.03005629272149965,0.03004176574973444,0.030346450589103475,0.029708131006672193
47.76109530939417,0.029750072008340733,0.029037945236036325,0.029251051864749727,0.029236504424977612,0.029222714010275146,0.029514520490259048,0.028902546685479483
48.69880704923555,0.02893456727482968,0.028253156226483438,0.028457378841647618,0.02844338606377974,0.0284302794327841,0.028709867329285328,0.02812274729877536
49.64953986624943,0.0281445590573864,0.027492246958660767,0.027688059604857228,0.027674622636875573,0.027662151279503448,0.027930153280413657,0.027366586897700197
50.61346636792111,0.027381205541844908,0.02675643338118519,0.02694427106044685,0.026931390430000313,0.026919497019091253,0.027176542981103363,0.0266353281614739
51.59078073767157,0.02664258646298435,0.026043771502060734,0.02622407140524181,0.02621174615141797,0.026200368566832024,0.026447092294961613,0.02592705806343696
52.58166637095394,0.025924720541086993,0.025350484616649006,0.025523616882665103,0.025511852116946166,0.025500940950035703,0.025737873757261057,0.025237983967016868
53.58629587525352,0.02522967213258055,0.02467876712462537,0.024845070728482938,0.024833869187814224,0.024823374300692105,0.025050971346066677,0.024570313860305094
54.60488500992694,0.024556973397326137,0.024028386890346674,0.024188136790207787,0.024177496433797525,0.024167368067302783,0.024385985588801912,0.023923859881893612
55.637617170427326,0.023905353242171325,0.023398308180894934,0.023551703983265667,0.023541621130304304,0.02353182660299995,0.023741734871024357,0.02329765422226151
56.684675752207816,0.023279654063311936,0.022793341144777494,0.022940616707693668,0.022931073343258453,0.02292160884322563,0.02312309919270093,0.022696545957855026
57.746276514625045,0.022669844842966,0.022203745397094465,0.02234503282820992,0.02233600324069427,0.0223269070985799,0.022520178445743062,0.022110819027456763
58.82261364109997,0.022075422852160898,0.02162894931167115,0.02176439437583653,0.02175584797136775,0.02174717368204907,0.021932473690552463,0.021539824339163988
59.91390289098922,0.021485466674542247,0.021058274388658493,0.021187920957795855,0.02117982370646834,0.02117162368390952,0.02134912753451079,0.020972839082677316
61.02033844771377,0.020898678028543057,0.02049019736613602,0.020614203312813963,0.020606511113265363,0.02059881810666072,0.020768771290306624,0.020408279810443096
62.14213607063024,0.020302631300118692,0.019912472560301393,0.020030911494783282,0.020023566194014172,0.020016384624368125,0.020178991743239956,0.01983391372976089
63.27950073112742,0.019712537649026883,0.01934037534160389,0.019453252633936588,0.01944617838012132,0.019439472546029724,0.019595000908870442,0.01926497796330598
64.43265897652978,0.019173625226656,0.018818078427685916,0.01892577725583343,0.0189189311888202,0.01891273464729734,0.01906177205501239,0.018745567223948826
65.60182656619395,0.018637291189671397,0.01829705249569391,0.018399983640746846,0.018393319616095107,0.01838762411430492,0.01853065117820442,0.018227176959194284
66.78723004744437,0.018119727630956407,0.0177934617635365,0.017892023382997963,0.01788550669191524,0.017880290141151868,0.018017830130248387,0.017726006106310466
67.98909596760552,0.017621277246386378,0.017307854653365224,0.017402361467600047,0.017395969597970497,0.017391193040257782,0.017523713588198923,0.017242614018890295
69.20764008603403,0.017140160950987023,0.01683876356574695,0.016929429304448823,0.01692314158670055,0.016918746533670523,0.017046619531646167,0.01677554388796687
70.44309973802218,0.016677856725155864,0.016387994419482067,0.016474942894888944,0.016468738207284457,0.016464660043858416,0.016588121993433586,0.016326647048904692
71.69571225886226,0.016231034341770607,0.01595252155747175,0.016035783991173093,0.01602965218725334,0.016025849045842696,0.016144981432444357,0.015892981831813
72.96572577181439,0.015799426008167725,0.015532147651312814,0.015611750064778562,0.015605689268811512,0.015602142901489612,0.0157169587634706,0.01547442224652304
74.25335603623522,0.015381512932957404,0.015125284339688187,0.01520129821005403,0.015195314282884875,0.015192024467301436,0.015302531610231051,0.015069404916295078
75.55887275132051,0.014975305351515674,0.014729818409500859,0.01480236836015127,0.014796470276314899,0.014793439292346508,0.01489969408217777,0.014675770661795014
76.88251325236256,0.014582329873601094,0.014347134927440209,0.014416377419976579,0.014410571669112098,0.014407783584498414,0.014509934956981515,0.014294817800835927
78.22453645058933,0.014203417392232876,0.01397793702003523,0.01404405887298744,0.014038345640425859,0.014035746717682358,0.014134041225807267,0.01392718463812523
79.5851796812931,0.013832743948439136,0.013616419332612813,0.013679610619311274,0.013673983554968357,0.013671525077209446,0.013766214777181417,0.01356707065788541
80.9647234316375,0.013466901260562549,0.0132592592961273,0.013319710730752582,0.01331416862383388,0.013311838925857253,0.01340311161360705,0.013211216228044383
82.36341582488262,0.013094763877370396,0.01289579556190326,0.012953570637838007,0.01294812390913882,0.012945932543294302,0.013033743378841361,0.012849171460143194
83.78151577225645,0.012715273136375771,0.012525347084737563,0.012580379547668134,0.01257503623717917,0.012572975590187213,0.01265712477561632,0.012480323002772799
85.21931454889044,0.012353834410169035,0.012172995435809348,0.01222526024371177,0.012220025376181963,0.012218054177896434,0.012298512784660261,0.012129549695660222
86.67708185398034,0.012010062604067196,0.011838241103176108,0.011887769608005085,0.011882651725849467,0.011880763673830418,0.011957501334137066,0.011796417683302682
88.15507659875414,0.011665332041215438,0.011502807314103788,0.011549563876601453,0.011544581897563529,0.011542792686123798,0.011615601980230233,0.011462750467751541
89.6536008463111,0.011329678014064615,0.011176433928236926,0.011220473099314648,0.011215639034345257,0.01121396313900085,0.011282781888595042,0.011138207212162455
91.17291890186307,0.011004090877890931,0.010859826660322744,0.010901269808773149,0.010896587354409862,0.01089502912707389,0.010959945761119467,0.010823400637664743
92.71333822249329,0.01068861571989012,0.01055274872069633,0.01059177479812002,0.010587240706434634,0.010585791192042164,0.010647043950255583,0.010518006674229871
94.27513929536535,0.010382651057334335,0.010254471241434584,0.010291271867012126,0.010286882658460872,0.010285530496934151,0.010343433325833552,0.010221253291955843
95.85862418357854,0.01008514744176264,0.00996399819064452,0.009998722848565534,0.009994475255571776,0.00999320548854533,0.01004807337365906,0.009932136557119532
97.46409495023212,0.009798297452415616,0.009683683974045868,0.009716407594487478,0.009712290179336686,0.00971107398191735,0.009763183146911885,0.009653008973983412
99.09185365842539,0.009520873754821026,0.009412337920704962,0.009443132860908945,0.009439128521332102,0.0094379484560723,0.009487552641976368,0.00938269138154287
100.74221315922546,0.0092534247661273,0.009150410091559782,0.009179422930115255,0.009175513042056443,0.009174370544672128,0.009221726088288534,0.009121677402926439
102.41548090971551,0.008992025221534401,0.008894031579335746,0.008921430992507298,0.00891761050164138,0.008916531798281007,0.008961811664867574,0.008866142979363742
104.1119859429144,0.008728211910549018,0.0086349998199645,0.008660869858772811,0.008657144046822753,0.0086561680296033,0.008699427476624699,0.008607960192432798
105.83204110988926,0.00845516468076142,0.008366753707893767,0.008391091682274619,0.008387456928599296,0.00838658247456352,0.00842780921333422,0.008340736567521496
107.57597544365893,0.008189036545304567,0.008105232104469302,0.008128105221887054,0.008124545159230782,0.00812372624608248,0.00816304595819197,0.008080350299780974
109.34412337122619,0.00794098746200334,0.007861331138306617,0.007882873835080436,0.00787935501004316,0.007878558137729098,0.007916231199382137,0.007837479415637404
111.13681392560989,0.00769187891654712,0.00761610216463391,0.007636382170526276,0.007632883040042738,0.0076320735222651336,0.007668262185488065,0.007593235651464305
112.95439771576456,0.0074501429604048415,0.007377904890514415,0.007397025647135206,0.00739355516156798,0.007392711773591417,0.00742755569263144,0.0073558984642657695
114.7972199566608,0.007214394193163313,0.007145386635990831,0.00716347389810057,0.0071600673867480424,0.007159180404470119,0.007192746714484205,0.007124109913860768
116.6656204692853,0.006982135121807646,0.006916041431376658,0.006933262254988,0.006929968467410031,0.006929044990706334,0.006961352196034984,0.0068954543574970195
118.55996065056043,0.00675322652074003,0.006689678539756685,0.006706234646706907,0.006703094143658581,0.006702157351577064,0.006733238585631403,0.006669837815727347
120.48060729139242,0.006530810882127883,0.006469412273333195,0.00648549058206616,0.006482513922864264,0.006481597205096548,0.006511557067208477,0.006450363530063794
122.42791100073582,0.006320148142059816,0.0062605565890789085,0.006276280460914335,0.006273440503821646,0.006272574740538082,0.006301586196529651,0.0062422472596359605
124.40225475144862,0.00612324268013253,0.006065274756252418,0.006080697168591378,0.0060779498994924,0.006077155123456364,0.006105361102420731,0.0060475933246313
126.40401072842104,0.005935653224570073,0.005879316942335061,0.005894448623016578,0.005891771530189184,0.005891055189624308,0.005918467589668005,0.005862208693043713
128.43355651052715,0.005747039340062199,0.005692512137864764,0.0057073037013763836,0.005704704012954498,0.005704038654159633,0.0057305611582679885,0.0056760611868110385
130.491275070625,0.005553380469483942,0.005500911323542666,0.00551520567093925,0.0055126875798472575,0.005512038793268786,0.0055375955146431425,0.005485302444683885
132.57756556352427,0.00537775170501536,0.005327237903023177,0.005340958067284654,0.005338505647083453,0.005337888921884833,0.005362578461886724,0.005312510559689079
134.6928217500509,0.005195794419403102,0.005146898963225224,0.005160181411752291,0.005157805793228447,0.0051572827423337865,0.005181227361939848,0.005133022108776299
136.83744278501462,0.005020716001599331,0.0049727052818434,0.004985862222563619,0.004983591741558041,0.004983205537916237,0.005006628226785555,0.004959494235783233
139.011838611193,0.004856590458836829,0.004808849688282471,0.004822154149848812,0.004820036805466009,0.004819822625972444,0.004842842405553408,0.004796154376095586
141.2164218683556,0.004702512310252603,0.004654804520795936,0.0046683711867928366,0.004666452033786253,0.004666440275919196,0.004689028204593664,0.0046425339769895725
143.45161328724788,0.0045568920084585705,0.004509323936588666,0.00452310101269806,0.004521388873557597,0.004521600573645742,0.00454367691154436,0.0044973526255869655
145.71783899259916,0.00442112630094547,0.004373866596079593,0.0043877493786883695,0.00438621317938668,0.004386660061772783,0.004408224373430362,0.0043620117993615065
148.01552510913874,0.004297886554188138,0.004250964367857823,0.004264905118757718,0.004263508444121624,0.004264184481992042,0.004285322921762329,0.004239058314954155
150.3451112465558,0.004185854539924093,0.004139529638828236,0.00415340774791674,0.004152136589855579,0.004152996104821026,0.004173678878120238,0.0041275032199839775
152.70703971153142,0.0040794859381592915,0.004034367790527582,0.0040479411118429795,0.004046800011229451,0.004047786418904736,0.0040678014862950375,0.004022284141149978
155.10176090172254,0.003973446305114,0.003929706693457496,0.003942907953952259,0.003941887924922825,0.003942981697630071,0.003962279508164597,0.003917666732446863
157.5297279117781,0.0038880478280240104,0.0038451678688060376,0.0038581745798616477,0.0038572422438394468,0.0038584033607443075,0.0038772168469244435,0.003833186199951867
159.9914059728108,0.00380097756553099,0.003758834811986582,0.0037716866409603683,0.003770797457776228,0.003772001781928263,0.0037904020290060094,0.0037470629634668126
162.48725761894147,0.00372196405420664,0.0036805102853525768,0.003693212824887076,0.0036923524482773474,0.003693603432328028,0.003711589125159573,0.0036690952981129764
165.01776156624257,0.0036514842028996463,0.0036106286190505216,0.003623240463832181,0.003622429478393891,0.003623743021904201,0.0036412936916327353,0.0035996994107364384
167.58339787928261,0.0035885201444993166,0.0035482511210832178,0.003560825201229073,0.003560099475435839,0.0035614832410303175,0.003578537176663104,0.0035378892138176452
170.18465336511002,0.0035347359492389437,0.0034952343165224626,0.0035077310418120274,0.003507117343753734,0.0035085545950620817,0.0035249931382769386,0.003485443661053736
172.822023595997,0.0034929799822162534,0.0034545476294707248,0.0034668374501594023,0.0034663477409024373,0.00346778654731603,0.0034834807612172804,0.003445259409179411
175.49600886395177,0.00346505955033219,0.0034278888349596093,0.0034398557452988855,0.0034394954364091244,0.0034408617303298933,0.0034557784378955545,0.003418985533628773
178.20711873189236,0.0034486409593062757,0.0034125875993195045,0.003424241649236715,0.0034239987164059824,0.0034252572347838067,0.0034395556588975077,0.003403899261590244
180.95586809614372,0.003419332621538716,0.0033840517267755606,0.0033954665155802076,0.003395272854255869,0.003396474379511948,0.0034104216616260017,0.003375508581116904


==> figdata/pipe/retau_180_dns_r1.2/hom_temp_diff_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.328396826032886,,,,,,,
-34.7968641237495,,,,,,,
-33.32216238441672,,,,,,,
-31.90216830099331,,,,,,,
-30.534866898429932,,,,,,,
-29.21828653447401,,,,,,,
-27.950563898864875,,,,,,,
-26.729857347740225,,,,,,,
-25.554476902026426,,,,,,,
-24.4226675834547,,,,,,,
-23.332869411341697,,,,,,,
-22.283500738605674,,,,,,,
-21.27306658375842,,,,,,,
-20.300136964506855,,,,,,,
-19.363281898557904,,,,,,,
-18.46120140200877,,,,,,,
-17.592595490956654,,,,,,,
-16.75620751429552,,,,,,,
-15.950845820114475,,,,,,,
-15.175362089299377,,,,,,,
-14.428673001931228,,,,,,,
-13.709673571692655,,,,,,,
-13.017345477859797,,,,,,,
-12.350713732505556,,,,,,,
-11.708803347702837,,,,,,,
-11.09070433471968,,,,,,,
-10.49555003762089,,,,,,,
-9.922495466869645,,,,,,,
-9.370673966530749,,,,,,,
-8.839348879059283,,,,,,,
-8.327718547715191,,,,,,,
-7.835067981351934,,,,,,,
-7.360703855221353,,,,,,,
-6.903954510973669,,,,,,,
-6.464126623860725,,,,,,,
-6.040635201126261,,,,,,,
-5.63285191721726,,,,,,,
-5.240191779377462,,,,,,,
-4.86211312764737,,,,,,,
-4.4980526356691035,,,,,,,
-4.147490309881546,,,,,,,
-3.8099494895203354,,,,,,,
-3.4849318474227355,,,,,,,
-3.171960722824387,,,,,,,
-2.87062445415607,,,,,,,
-2.5804463806534264,,,,,,,
-2.3010365071456174,,,,,,,
-2.032004838461803,,,,,,,
-1.7729397130327647,,,,,,,
-1.5234944684844234,,,,,,,
-1.2833224424426999,,,,,,,
-1.052033639736755,,,,,,,
-0.8293463971876495,,,,,,,
-0.6149140524213041,,,,,,,
-0.4084332758603997,,,,,,,
-0.20960073792761694,,,,,,,
-0.018156441842396422,,,,,,,
0.018167275041586394,0.0,-0.014571803509970227,-0.05576928114215718,-0.003866833032162287,0.03549487847001087,0.03184774200461815,0.0479931412828023
0.2941863572029339,0.0,-0.001061755342667503,-0.0034240803424836486,-0.00034722932420316877,0.002005910990875437,0.0018550864291924096,0.002564668721862784
0.5740512250767222,0.0,-0.0006410100488974946,-0.0018159677219503623,-0.0002351758553409411,0.0009845036288624875,0.0009390281581156401,0.0011813855778939342
0.8577943782605212,0.0,-0.0004867571365139156,-0.0012529238532537068,-0.00019100951796924281,0.0006361360919182601,0.0006249960270185984,0.0007122581557510443
1.1454808159494707,0.0,-0.00039946833494042266,-0.0009616717043611223,-0.00016278287923043866,0.00046598556436250327,0.00046983965333757816,0.00048603474016029047
1.4371538709403306,0.0,-0.0003372838988361382,-0.000779862605223336,-0.00013962418686419564,0.000370123770651265,0.00038051213386780525,0.00036171482148561473
1.7328893756274308,0.0,-0.00028599724648248337,-0.0006522726993286598,-0.00011786878179464999,0.0003131292489313431,0.00032531371832966727,0.00029125264493812253
2.0327198296083413,0.0,-0.00023948953720887012,-0.000554994708822254,-9.595380263582864e-05,0.00027962426319194655,0.0002904768010092429,0.0002537596857301594
2.3367102320782016,0.0,-0.00019471987718899797,-0.0004759803406705343,-7.31125787645226e-05,0.0002618311411906049,0.0002690660096966724,0.00023866743372735755
2.6449364154313417,0.0,-0.00015004107260219168,-0.0004085459233291733,-4.89567397778945e-05,0.0002553449238997807,0.00025714669407195245,0.00023999136173036284
2.9574308792653317,0.0,-0.00010447876945185453,-0.00034869250355284986,-2.3272355485270957e-05,0.00025750350349817985,0.0002523437506518622,0.00025411038127542973
3.2742586227753114,0.0,-5.7453821470598854e-05,-0.00029389198624185653,4.054697873234758e-06,0.00026659891963953797,0.0002531376224275128,0.00027866031246581713
3.5954954783556103,0.0,-8.58655924895757e-06,-0.00024242186732637006,3.311064540145736e-05,0.0002814404859134978,0.00025848315397247745,0.00031203581985495
3.9211847788029885,0.0,4.238191221617171e-05,-0.00019309423395541536,6.392295811408211e-05,0.00030118034348869394,0.0002676515026087678,0.0003530748818669771
4.251402356511776,0.0,9.560035522881982e-05,-0.0001450752734489802,9.651677708411022e-05,0.00032521046113398455,0.0002800888856402395,0.0004009315115005574
4.586202377477923,0.0,0.00015117391026442384,-9.777358183871154e-05,0.00013088866245647424,0.00035306298116544177,0.0002954045688641216,0.0004549680976317916
4.925649840896567,0.0,0.00020914986973807892,-5.074230973156624e-05,0.00016702636770005164,0.00038436807924102645,0.0003132664226777049,0.0005146549234100739
5.269809745962852,0.0,0.0002695889803532303,-3.632220786364826e-06,0.00020493910906083102,0.000418855971386245,0.00033343584771161616,0.0005796063828382714
5.6187470918719145,0.0,0.000332501196579571,4.380875608167578e-05,0.0002446008292862345,0.00045628884045689766,0.00035570786011596134,0.0006494809418944314
5.972526877818895,0.0,0.0003979074036737362,9.180136115083393e-05,0.00028602074097872077,0.0004964856313116606,0.00037992603126779656,0.0007240075132850521
6.331224936198124,0.0,0.00046580253640504665,0.0001404983987325359,0.00032917257390829846,0.000539283075222885,0.00040593291829704725,0.0008029528378308282
6.694895433005551,0.0,0.0005361849758442894,0.00019003921774007893,0.00037405479185204094,0.0005845586885528942,0.0004336237943389776,0.0008860928286043013
7.063625033834696,0.0,0.0006090499250845927,0.0002405403706868814,0.000420654351188432,0.0006321853531565669,0.0004628915755844343,0.00097326962793165
7.437467904681509,0.0,0.0006843977048709426,0.0002920992713024706,0.00046897622517683146,0.000682078043832135,0.0004936479654427117,0.0010643177907447843
7.816499877940319,0.0,0.0007621893142615299,0.000344778621257813,0.0005189955257935974,0.0007341314313595859,0.0005258055631505165,0.001159068137705166
8.200796786005457,0.0,0.0008424185108220072,0.00039865511374959084,0.000570711574553906,0.0007882792587530218,0.0005592895713257828,0.0012574005742320704
8.590423628072061,0.0,0.0009250534197304816,0.0004537807819746664,0.0006241064202754387,0.0008444318936053907,0.0005940397556842836,0.0013591663479708416
8.985467069733653,0.0,0.001010073837502512,0.0005101943886498539,0.0006791799471834725,0.0009025355112246558,0.0006299840217838248,0.0014642563653697316
9.385992110185372,0.0,0.0010974279065927295,0.0005679306925971961,0.0007358959897578732,0.0009625120008109889,0.0006670507354282762,0.0015725219280275926
9.792074581821547,0.0,0.0011870742761455055,0.0006270067292803994,0.0007942460972711896,0.0010242968364504446,0.0007051866063831902,0.00168384129270982
10.2038011502357,0.0,0.0012789616533659398,0.0006874274459147678,0.0008541856019705918,0.0010878082956964352,0.0007443173317136509,0.0017980735992306762
10.621236814622968,0.0,0.0013730323607921147,0.0007492161232380834,0.0009157059228939168,0.0011529982102287395,0.0007843947058490119,0.0019150995009840077
11.044468240576872,0.0,0.0014692057981458007,0.0008123385627716306,0.0009787493436923533,0.0012197567345642035,0.0008253360670980037,0.0020347599260619464
11.473582093690931,0.0,0.001567417622194034,0.0008768068303823817,0.0010432788310641428,0.001288045752053657,0.000867094806499713,0.0021569144784683303
11.908643373160288,0.0,0.0016675698120429683,0.0009425749951366136,0.0011092465061206536,0.0013577524381436223,0.0009095842133073351,0.0022814104263004786
12.349760410976838,0.0,0.0017695805082411642,0.001009625935148195,0.0011766018380758858,0.0014288134543225528,0.0009527469370531616,0.002408099118017315
12.796987373136535,0.0,0.0018733503879775348,0.0010779227450112838,0.0012452868952645968,0.0015011320580997634,0.0009965156701696731,0.0025368140972683584
13.250432591631277,0.0,0.001978760570505722,0.0011474110963993756,0.0013152365238342512,0.0015746222160311074,0.0010408133513553075,0.0026673897321438655
13.710161065656203,0.0,0.002085691998067851,0.0012180396889134304,0.0013863567237244467,0.0016491770294280172,0.0010855659607211798,0.00279963722927401
14.176281127203215,0.0,0.002194038353918515,0.0012897451954121397,0.0014586060954970836,0.0017247116480618718,0.0011307029593849993,0.002933395562749519
14.64887944186583,0.0,0.0023036584808091565,0.0013624645556440385,0.0015318746704637842,0.001801111025631963,0.0011761444183504555,0.003068466818512583
15.12803184203838,0.0,0.002414414243879115,0.0014361253181256473,0.0016060872745700117,0.0018782795177694211,0.0012218134326880126,0.0032046800941487597
15.613835826513574,0.0,0.002526164274922804,0.001510638067576675,0.0016811469365740628,0.001956092561605116,0.0012676274446898894,0.0033418275415129095
16.106378060884932,0.0,0.0026387657111199836,0.0015859307446659532,0.0017569645787374188,0.0020344547032786764,0.001313521212060742,0.003479717095395518
16.605766877144355,0.0,0.002752071398729017,0.0016619064455951627,0.0018334397620918264,0.0021132439701230243,0.001359404241745965,0.0036181593592166106
17.112088940885357,0.0,0.0028659134598316705,0.0017384671564861787,0.001910457909216401,0.0021923386209508067,0.0014051939983301676,0.003756935491757263
17.625441750900656,0.0,0.0029801496949273254,0.0018155267128190378,0.0019879274074139364,0.0022716391761272714,0.0014508373711401568,0.0038958695755375583
18.145911972783768,0.0,0.0030946117225512104,0.0018929705553758502,0.0020657343542092033,0.0023510121295182707,0.0014962300354803837,0.004034741680881693
18.67361877172578,0.0,0.003209139751985779,0.0019707085682705294,0.002143772587866133,0.002430344230714976,0.0015413162915582923,0.004173360831559059
19.208648813320217,0.0,0.003323568916769659,0.002048622366503494,0.0022219251683446295,0.002509519916659375,0.0015860110594305699,0.004311518589957819
19.751099596359783,0.0,0.00343774660773688,0.0021266198075082787,0.002300089625671742,0.0025884199399248686,0.0016302462149075936,0.004449025451549016
20.301090286035574,0.0,0.0035515069828651047,0.0022045804297923244,0.0023781474976269923,0.0026669261217495688,0.0016739425805722963,0.004585676012279993
20.858718381140296,0.0,0.003664689058788806,0.0022824084009194223,0.0024559934583809895,0.0027449324736856795,0.0017170427551931322,0.004721286181434081
21.42408138046666,0.0,0.0037771320757400417,0.0023599848842355,0.0025335102884773697,0.002822313494768247,0.00175946971564378,0.004855657776413169
21.997298449205754,0.0,0.003888688740115276,0.002437212518865417,0.002610602477294721,0.002898967995585311,0.0018011633429195761,0.0049886185192966614
22.578467086150287,0.0,0.003999196207678857,0.0025139691206721437,0.0026871421440184395,0.0029747832803166396,0.0018420647864165751,0.005119974251948101
23.167706456491352,0.0,0.0041085132511500255,0.0025901757388828717,0.0027630435503878115,0.003049663860332341,0.0018821140240685708,0.005249558310737035
23.76513572542004,0.0,0.0042164903678481025,0.0026657066554085507,0.0028381877319838544,0.0031234961171604514,0.001921248584828561,0.0053772014463644435
24.370852391729056,0.0,0.00432298469107506,0.002740466684106213,0.0029124845491588225,0.003196187495494218,0.0019594186892666343,0.005502737773881883
24.984975620609493,0.0,0.004427858044411259,0.0028143555015145427,0.0029858275881406993,0.0032676351741918186,0.001996582350183962,0.005626006267356765
25.607624577252437,0.0,0.004530982498729852,0.0028872780984361412,0.003058126029080954,0.0033377583981992753,0.002032677594980603,0.00574686094162935
26.238929260048174,0.0,0.00463223600004925,0.002959157420212355,0.003129294207563138,0.0034064832750313467,0.0020676781073962758,0.005865170032489431
26.878987167789408,0.0,0.00473148735712714,0.003029880810566654,0.0031992331646779615,0.003473704409518552,0.0021015302192195495,0.00598077903575045
27.527939132065608,0.0,0.004828635395134118,0.003099374855123127,0.0032678662559544325,0.003539354603511846,0.0021342104311690147,0.006093573694741838
28.18589348486868,0.0,0.004923557649433086,0.0031675539310782597,0.0033351175568059332,0.0036033643716357755,0.002165673603678142,0.006203433444190054
28.852980224588897,0.0,0.005016164589555228,0.0032343491890802767,0.0034009013697529067,0.0036656689637362128,0.0021959028988567386,0.006310245985891694
29.529340182815734,0.0,0.005106355745220226,0.0032996731827001913,0.003465154199450815,0.0037261942756294797,0.0022248594986185033,0.006413905689278021
30.21508169154109,0.0,0.005194043954786842,0.0033634632718539947,0.0035278111103476117,0.00378490125189912,0.0022525332939065112,0.006514327443210455
30.91034558235443,0.0,0.005279150968862556,0.0034256533777592413,0.0035888047531797973,0.0038417196391620223,0.002278898024375975,0.006611418423136728
31.61526185364604,0.0,0.0053615916912670425,0.0034861850294216623,0.0036480812075392333,0.003896611162270913,0.0023039464862288916,0.006705103958008829
32.32996050380619,0.0,0.0054413093644001265,0.003545007847054471,0.003705589549512167,0.0039495350859204414,0.0023276536189513752,0.00679532074644551
33.054593197623554,0.0,0.00551823630444237,0.00360205746284592,0.0037612776271798154,0.004000451374373659,0.0023500166009364776,0.006881995162233867
33.789279100289214,0.0,0.005592329220448278,0.0036572942812465037,0.003815112551930566,0.004049332827222418,0.002371036439948515,0.006965098047150509
34.534159043392634,0.0,0.005663534104481949,0.003710680203242722,0.0038670433394898396,0.004096144652679712,0.0023907050177807143,0.00704456659962327
35.28939552492167,0.0,0.00573181484850771,0.003762176323018007,0.003917052297070178,0.004140873710413828,0.0024090244766050706,0.007120382273619441
36.05510771006741,0.0,0.005797135360687822,0.003811751952832676,0.003965101300690499,0.004183501940229206,0.0024260008109633358,0.007192508216593785
36.83144726361852,0.0,0.005859473891780764,0.0038593794266339465,0.004011172242793126,0.004224015824114913,0.0024416389779100545,0.007260929938097904
37.61856585036365,0.0,0.0059188094217841325,0.003905029295165452,0.004055237473856943,0.004262403343495924,0.002455941332472955,0.007325643498622192
38.41661513509146,0.0,0.005975136604341236,0.003948700000109495,0.00409730471501768,0.004298673226144523,0.0024689369783383874,0.007386648398941542
39.22574678259062,0.0,0.006028439671889041,0.003990361276275278,0.0041373411598566445,0.004332819743383398,0.0024806258922895896,0.007443942691956806
40.046112457649784,0.0,0.006078730488633832,0.004030013258862208,0.004175354961851285,0.004364851291296601,0.002491032783266567,0.007497545353121415
40.87786382505761,0.0,0.006126008558381857,0.004067652598158666,0.004211343654167088,0.004394781844903939,0.0025001817826708628,0.00754748046023912
41.72116338280194,0.0,0.006170287947515174,0.004103270411710769,0.004245303299480252,0.004422618105563325,0.002508076477568677,0.007593766125565837
42.57617362887064,0.0,0.006211593052254827,0.004136884671742669,0.004277256195339474,0.0044483934713226425,0.0025147693111349234,0.007636453933745457
43.44305706125155,0.0,0.006249945189434003,0.004168491455315726,0.004307200746463291,0.004472114157815454,0.0025202610592984787,0.007675568065599103
44.32196534473333,0.0,0.006285368388907919,0.0041981026608644,0.004335152698681899,0.0044938104641008,0.002524588102933212,0.007711162548092343
45.21308264370221,0.0,0.006317903890363574,0.004225739981195797,0.004361139800885816,0.004513519887150874,0.0025277832058396843,0.007743289034221057
46.11657145614604,0.0,0.006347588902253731,0.004251420261395689,0.004385175923531381,0.0045312632399479025,0.002529876004284004,0.0077720024775718155
47.03260511325186,0.0,0.006374465252818595,0.004275163662296411,0.004407282952918035,0.0045470824022817435,0.0025308967312278607,0.007797369192900527
47.96134611300752,0.0,0.006398573666147378,0.0042969894008912934,0.004427501780442711,0.004561009571363517,0.0025308805251200717,0.007819450371876702
48.90298945299845,0.0,0.00641996849125781,0.0043169343119531245,0.004445845409440707,0.004573087796334141,0.0025298570262091147,0.00783831405252311
49.857708464411665,0.0,0.00643870517415146,0.004335021875709222,0.004462356372074705,0.004583352388618289,0.002527861106569551,0.00785403470856516
50.82567647843422,0.0,0.006454845155112077,0.004351289110351431,0.0044770696670226595,0.0045918610821555905,0.002524935178321419,0.007866698217179335
51.80708849265154,0.0,0.006468434717944671,0.0043657739274904905,0.004490016416989651,0.004598645499799492,0.002521113375238526,0.00787637510704231
52.802128671449836,0.0,0.006479549274692742,0.0043785086218941505,0.004501253314431741,0.004603759390021667,0.002516431823292864,0.007883151879664485
53.81097034601616,0.0,0.006488243130786664,0.004389520663195423,0.004510795678387636,0.0046072393985152615,0.0025109184632350345,0.007887101150866993
54.83383018033432,0.0,0.00649458990022822,0.004398867180001265,0.004518703664709411,0.004609152133089767,0.0025046198118248153,0.007888330858014436
55.87089233879053,0.0,0.006498657900399163,0.004406598163411601,0.004525025964604801,0.0046095518228956855,0.002497571011654154,0.007886916166371272
56.92234098577103,0.0,0.00650051949085495,0.004412746988716076,0.004529790650096954,0.004608470773652007,0.002489804317038935,0.007882943386399832
57.988392785259606,0.0,0.006500242858102689,0.004417360664279446,0.004533058433389581,0.00460596960399684,0.0024813631413935777,0.007876527523173804
59.069242734841694,0.0,0.006497903100905811,0.004420488618672058,0.00453488022166515,0.004602110028002704,0.0024722783431239126,0.007867731405164946
60.16510749850109,0.0,0.006493578230170272,0.0044221816350844545,0.004535295209252332,0.004596930968962409,0.002462586405767908,0.007856661933876241
61.2761820738232,0.0,0.0064873477077953545,0.00442249645985493,0.004534368381292397,0.004590505600298611,0.002452329036697787,0.007843422640364306
62.402683124791835,0.0,0.006479283251394463,0.004421469160545977,0.004532135163347162,0.004582863973380702,0.0024415321097792653,0.007828100990938891
63.5448164821916,0.0,0.006469462431333062,0.004419159370687931,0.004528650436545156,0.004574076515450498,0.0024302333510874963,0.0078107846853276985
64.7028096432055,0.0,0.006457979937836589,0.004415632213659038,0.004523989927161631,0.004564208248514445,0.0024184843009977808,0.007791596951305602
65.8768792718173,0.0,0.00644490429760336,0.004410933608109291,0.004518178173747112,0.004553294441402622,0.002406297753847264,0.007770611696535701
67.06725286521002,0.0,0.006430324764774786,0.004405118745547609,0.004511284680453143,0.0045414031517330145,0.0023937140002801005,0.007747938944354216
68.27415792056665,0.0,0.006414324672177951,0.004398250939763981,0.0045033659388242775,0.004528593726445207,0.002380773445960882,0.007723679488039981
69.49781110187098,0.0,0.006396978616373339,0.004390373198082775,0.004494476254627511,0.004514911509243991,0.002367503426503159,0.00769792883502074
70.73845073950518,0.0,0.00637837096930749,0.0043815564448161926,0.004484660677736008,0.004500413554434424,0.0023539350844250517,0.007670779495237756
71.99631516385143,0.0,0.006358591141253145,0.004371848096249797,0.004473984963212274,0.0044851660075568844,0.0023401031329683963,0.007642347539553507
73.27165353849112,0.0,0.006337718179106666,0.0043613083017302046,0.004462504011934154,0.004469211447649224,0.0023260418257575743,0.00761271588126089
74.56468252740804,0.0,0.006315833566527651,0.0043499875554482426,0.00445026407248994,0.004452611451847721,0.0023117751189487556,0.007581980411917266
75.87567296058194,0.0,0.006293011639054047,0.004337944639594804,0.0044373213451665006,0.0044354131944610575,0.0022973299676873893,0.007550240459749169
77.20486316839498,0.0,0.006269327847960637,0.004325225734981952,0.004423725627068054,0.004417670314607047,0.0022827446863089573,0.007517581754582947
78.55251314762775,0.0,0.006244866025122864,0.004311884897078011,0.0044095259543492915,0.004399431898056028,0.0022680361509483937,0.0074840920006959966
79.91886122866241,0.0,0.006219687613167935,0.00429796896979906,0.004394773102381899,0.004380750431534075,0.0022532404556552255,0.007449861477786479
81.30418907467791,0.0,0.006193861824282498,0.004283521751005104,0.0043795073930792405,0.0043616660717393785,0.00223836805803157,0.007414971442541107
82.7087458492556,0.0,0.006167466263619303,0.004268592377782321,0.004363772284410983,0.004342225441483549,0.002223453911641471,0.007379498161401932
84.13279154917606,0.0,0.006140558881863711,0.004253222233413734,0.004347617175442409,0.004322473501769508,0.00220852009372674,0.007343526582039406
85.57661867081742,0.0,0.006113196312814484,0.004237449009070193,0.004331073808070185,0.00430245261297979,0.002193582181600373,0.007307119913239735
87.04049804415942,0.0,0.006085441888336707,0.004221306971907257,0.004314179630103165,0.004282191931546109,0.002178661782767266,0.007270354402587165
88.52468966598262,0.0,0.006057356858888641,0.0042048417514650716,0.004296977483779996,0.004261735392127042,0.002163781664167308,0.007233302425264432
90.02949686586433,0.0,0.0060289882922706095,0.004188080520930004,0.004279498931831549,0.004241130901316836,0.002148956704875582,0.0071960211155155385
91.55518505718473,0.0,0.006000380933331773,0.0041710554956768675,0.004261764247127653,0.004220386109885954,0.0021341978184103993,0.007158565233627678
93.10206298612071,0.0,0.005971585953626901,0.004153795630887025,0.004243814457985939,0.004199547454845964,0.002119526946040118,0.007120994075143994
94.67041231585122,0.0,0.005942639392912286,0.004136329785574544,0.004225672329630115,0.004178636007754477,0.002104954729065467,0.007083363608576754
96.26053637595358,0.0,0.005913594694093582,0.004118679191354557,0.004207363380521301,0.004157684494912939,0.0020904958845719968,0.007045714006928661
97.8727384960051,0.0,0.005884480454289465,0.004100874133417198,0.004188913829795471,0.00413671387024217,0.0020761589505615685,0.007008100345242685
99.50732200558312,0.0,0.0058553276337491855,0.004082934366877566,0.004170339549718127,0.004115750207754676,0.002061953550738682,0.0069705535884800884
101.16460106746412,0.0,0.005826183701435728,0.004064883031339006,0.004151676584505992,0.004094818820190582,0.002047898361115408,0.006933126977172854
102.84488442782504,0.0,0.005797070055168385,0.004046741161095824,0.0041329386830109005,0.004073937519332382,0.002033997145273636,0.0068958505042986395
104.54850249924117,0.0,0.00576801975742991,0.004028533367236076,0.0041141481308242245,0.004053126063647161,0.0020202566903742003,0.006858759806247283
106.275769444489,0.0,0.005739057678785908,0.0040102680882527775,0.00409531863230006,0.004032403766133008,0.002006689541311779,0.006821888125296605
108.02701567614383,0.0,0.005710218368029096,0.003991976345012693,0.004076478588073362,0.004011791283472288,0.001993300352530536,0.006785272512447538
109.80257702338058,0.0,0.005681526951475835,0.003973674507634861,0.004057639605950847,0.003991307164159963,0.001980103213675921,0.006748944896023401
111.6027838987745,0.0,0.005653014188130134,0.003955380972224365,0.004038832582393459,0.003970968272231534,0.001967099129943195,0.006712942474451644
113.4279883812993,0.0,0.005624711544836236,0.003937120251781723,0.004020072743569747,0.00395079876958726,0.001954301041839912,0.006677295614710754
115.27853713332904,0.0,0.005596643298677817,0.003918913698039095,0.004001382128512532,0.003930812547997098,0.001941711342248409,0.006642043672431708
117.15477140063821,0.0,0.005568859357472977,0.0039007927749876714,0.00398278988984635,0.00391103826047523,0.0019293507046771463,0.006607231984496531
119.05705409539966,0.0,0.005541384179294395,0.0038827775426746314,0.003964317927870553,0.003891495175624371,0.0019172189449403465,0.006572893506991084
120.98575354638588,0.0,0.005514265262468676,0.0038649126786234334,0.003946011919813808,0.00387221599714227,0.0019053383168836646,0.006539082075381897
122.9412218325705,0.0,0.005487531168899995,0.003847211394063299,0.003927882880173428,0.0038532217898166188,0.0018937026101073506,0.006505829705342192
124.92384353252481,0.0,0.005461232942919336,0.00382971464616233,0.003909973884868467,0.0038345374425854395,0.0018823437689650113,0.006473192673722483
126.93399239162085,0.0,0.00543540548698096,0.003812456246433893,0.0038923132409371952,0.0038162042666498586,0.001871259502564282,0.006441207580752728
128.97204757183025,0.0,0.005410091552688012,0.0037954734517919864,0.00387494224090279,0.0037982382968160255,0.001860469719323854,0.006409920977427541
131.03839365172428,0.0,0.005385326513061006,0.0037787929340298287,0.0038578966544462467,0.0037806771044492926,0.0018499925162460684,0.006379386172095325
133.13343145967295,0.0,0.0053611592618307835,0.0037624427900255775,0.003841197076702718,0.0037635532955266893,0.0018398184747032698,0.006349628396533635
135.25755640744669,0.0,0.005337617917385851,0.0037464750063664898,0.0038248948479364664,0.0037468872314072588,0.0018299772553487248,0.006320693821120438
137.41116932341555,0.0,0.005314759083520748,0.0037309147416051403,0.00380902412882822,0.0037307228489820154,0.001820490869459901,0.00629264692035858
139.59468186914873,0.0,0.005292594246068205,0.0037157873571829203,0.0037936075523152812,0.00371507126044035,0.0018113473903231814,0.006265496227500389
141.80850841451525,0.0,0.005271189375014362,0.0037011411579470632,0.0037786878218675213,0.0036999869091527415,0.0018025749787184964,0.006239316299472053
144.05307145428353,0.0,0.00525058039537174,0.003687006494391465,0.0037643087108085727,0.003685478453274049,0.0017941811449317946,0.006214138524646362
146.32879889982158,0.0,0.00523082426141408,0.0036734345382354316,0.0037505054658228953,0.003671590249963108,0.0017861904787546123,0.00619003272204921
148.63611866249738,0.0,0.00521197108406013,0.003660465452337336,0.003737316461862372,0.0036583612627654194,0.0017786054928496942,0.006167051346101848
150.97547219517793,0.0,0.005194086041016899,0.0036481361885445374,0.003724794523941366,0.003645819527442473,0.0017714419436307693,0.006145261967326787
153.34730365903002,0.0,0.0051772085293224634,0.0036364997598004045,0.0037129854482758073,0.0036340079227650257,0.001764733474654001,0.0061247370967913994
155.75206534011986,0.0,0.005161416456398671,0.0036256115517256937,0.003701927920700232,0.003622966131880956,0.001758480034175225,0.00610555058274187
158.19021223281337,0.0,0.005146790144776814,0.00361551222775347,0.003691676127636656,0.0036127464187325486,0.0017527109210204728,0.006087788194021337
160.66221151882567,0.0,0.005133392443439577,0.003606266182624829,0.0036822876516073855,0.003603387648039247,0.0017474453869206208,0.006071527092958773
163.168527671572,0.0,0.005121295765512013,0.0035979087173003688,0.0036738016695119224,0.0035949325418782596,0.0017426929568697958,0.006056856078413109
165.70964141426643,0.0,0.005110575222402769,0.0035905189384199954,0.0036662749050271337,0.0035874331644205615,0.0017384986122619406,0.006043868308824862
168.28603482427292,0.0,0.0051013065226426235,0.003584125528127702,0.0036597701553273687,0.00358094146915211,0.0017348704804376336,0.0060326449641447955
170.89819674970488,0.0,0.005093576454736404,0.003578808034399472,0.0036543356763993895,0.003575521060921183,0.0017318508375754327,0.0060232807130990995
173.54662484065014,0.0,0.0050874493950707755,0.003574596883477943,0.0036500221616286854,0.0035712041083879598,0.001729440874201682,0.006015856402833197
176.23182148672112,0.0,0.005083002803726977,0.0035715515592054103,0.0036468798833233507,0.0035680541795020115,0.0017276818655664883,0.0060104570714296646
178.9542983873108,0.0,0.005080303796265007,0.003569726533719786,0.00364496414256843,0.0035661170085943272,0.0017265929847039008,0.006007174696398776
181.71457259758085,0.0,0.0050794369048376975,0.003569177029722148,0.003644338610992559,0.0035654580307018513,0.0017262128779651498,0.006006102415537118


==> figdata/pipe/retau_180_dns_r1.2/hom_temp_diff_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.176716540803675,,,,,,,
-34.65157837660664,,,,,,,
-33.18303389165316,,,,,,,
-31.768968644248275,,,,,,,
-30.407376072375342,,,,,,,
-29.096292765889046,,,,,,,
-27.833863194322387,,,,,,,
-26.618253403144024,,,,,,,
-25.44778046937226,,,,,,,
-24.320696742218406,,,,,,,
-23.23544875431474,,,,,,,
-22.190461462357874,,,,,,,
-21.18424612678708,,,,,,,
-20.21537873584861,,,,,,,
-19.282435277788718,,,,,,,
-18.384121196467635,,,,,,,
-17.51914193574559,,,,,,,
-16.686246091354146,,,,,,,
-15.884246986831847,,,,,,,
-15.112001097588562,,,,,,,
-14.36842962684115,,,,,,,
-13.652432201870809,,,,,,,
-12.962994753701388,,,,,,,
-12.299146365228058,,,,,,,
-11.659916119345993,,,,,,,
-11.044397826757358,,,,,,,
-10.451728450035636,,,,,,,
-9.881066527689983,,,,,,,
-9.331549022293881,,,,,,,
-8.802442352034799,,,,,,,
-8.29294820729321,,,,,,,
-7.802354582192242,,,,,,,
-7.3299710467906865,,,,,,,
-6.875128747082994,,,,,,,
-6.437137253127957,,,,,,,
-6.015414014662678,,,,,,,
-5.6093333295529355,,,,,,,
-5.218312647535835,,,,,,,
-4.841812570219806,,,,,,,
-4.479272123277614,,,,,,,
-4.130173484253352,,,,,,,
-3.7940419825624394,,,,,,,
-3.470381371684631,,,,,,,
-3.158716981035344,,,,,,,
-2.8586388678369863,,,,,,,
-2.569672361504976,,,,,,,
-2.2914290951973815,,,,,,,
-2.023520702072273,,,,,,,
-1.7655372393520572,,,,,,,
-1.5171334920661288,,,,,,,
-1.277964245243883,,,,,,,
-1.0476411320433892,,,,,,,
-0.8258836653010307,,,,,,,
-0.6123466300462029,,,,,,,
-0.4067279631796262,,,,,,,
-0.2087256016020213,,,,,,,
-0.018080634085434553,,,,,,,
0.018091422053265957,0.0,0.07021925230498516,0.05069522350196354,0.030280000355039638,0.03089816137804302,0.01886749827088985,0.1914494295319733
0.29295805442963047,0.0,0.002582608414539056,0.0019252927380957185,0.0006490542459758331,0.0007550290760500733,0.0008727748307684191,0.008308630073371015
0.5716544153861437,0.0,0.000851083685184939,0.0006677426478114423,-9.067426088826824e-05,1.7530860632053447e-06,0.00041532426406032386,0.0034817998606844203
0.8542128688263,0.0,0.00036793475421093014,0.00030569469657337756,-0.0002729190506191026,-0.00018386457006192014,0.0002925317006303718,0.0019586385053469435
1.1406981425570875,0.0,0.00024235099288305584,0.0001975288749569426,-0.0002890213118852403,-0.00019997951090877653,0.0002672256327533873,0.001335764196537026
1.431153388449832,0.0,0.00028393623700950776,0.00020659392821831268,-0.00022341895133914935,-0.00013257503244268332,0.00028854733818972633,0.0011057905533022883
1.7256541222793536,0.0,0.0004244612608264031,0.0002842721794034109,-0.00010704921817694668,-1.3184179246006344e-05,0.0003381256375409869,0.0010919417328079106
2.024232707949146,0.0,0.0006313465120879602,0.00040761565597802196,4.479595187967256e-05,0.00014253868379010548,0.00040702710131390596,0.001213875583913282
2.3269538732661976,0.0,0.0008856240527554959,0.0005634601785753368,0.00022276051338621095,0.00032500547564073834,0.0004899508738922531,0.001427956986615131
2.633893134005329,0.0,0.001174537354166283,0.000743057035511363,0.0004202277339724336,0.0005274180515193461,0.0005832221277679572,0.0017071193700599618
2.9450828540700336,0.0,0.0014885642705475544,0.0009399751840954984,0.0006320367071828148,0.0007444625187111864,0.0006840704761839067,0.002032816125159931
3.2605877612673004,0.0,0.0018200888257884351,0.0011491157383562989,0.0008538761863001731,0.0009716991817978471,0.0007902257877507868,0.0023913079637682966
3.580483371371949,0.0,0.0021627155818055854,0.0013662175347615158,0.0010820064501047,0.001205274746655105,0.0008996904268767647,0.002771831560141713
3.9048128362553047,0.0,0.0025110112437409793,0.001587676586325193,0.0013131791471736598,0.0014418303790688647,0.0010107908733307802,0.0031656742801762228
4.233651671692187,0.0,0.0028602412296743207,0.0018103391757990916,0.0015444975062168798,0.0016783922845649002,0.0011220201539270391,0.0035655889672632224
4.567053817521755,0.0,0.0032063073895065575,0.002031500675932607,0.0017734291481743547,0.0019123496445210275,0.001232078873637521,0.003965501683610428
4.905084001550995,0.0,0.003545657580648287,0.002248800293949804,0.0019977498896979196,0.002141409854983456,0.0013398299843043748,0.004360289174950349
5.247806951586896,0.0,0.0038752984604970564,0.002460249799601577,0.002215572939240351,0.0023636293675231013,0.0014443191469541983,0.004745693581942101
5.595287395436447,0.0,0.0041926983420095265,0.0026641531417501696,0.0024252800463970825,0.002577355933473191,0.0015447177191441064,0.005118159515582255
5.947590060906635,0.0,0.004495783379742768,0.002859122392939062,0.002625547366773562,0.002781228712900541,0.0016403597268157544,0.005474808784015517
6.304790463772282,0.0,0.004782917255923724,0.0030440547287013953,0.0028153184449730695,0.0029741734349959525,0.0017307170890337176,0.0058133672533604575
6.666942543872543,0.0,0.005052844230323705,0.0032180947499504953,0.002993792499348391,0.0031553520043896555,0.00181536950895822,0.006132069346297397
7.03413260495007,0.0,0.005304677400825852,0.003380620303110593,0.003160371019153896,0.0033241914906934067,0.0018940423637783255,0.006429664743320407
7.406414586844021,0.0,0.005537852458840309,0.0035312469959731807,0.0033147003705780165,0.0034803173026167755,0.0019665487943214544,0.006705324148839731
7.783864005329215,0.0,0.005752096226180781,0.003669747278068236,0.003456590597788578,0.0036235443358780817,0.0020327966389035446,0.0069585863563284
8.16655637618047,0.0,0.005947389284626681,0.003796090128684426,0.003586023613064704,0.003753882234656114,0.0020927898587872473,0.007189344288853983
8.554556427204778,0.0,0.0061239393590519775,0.003910380232978294,0.0037031383960552944,0.0038714675528630504,0.0021465996691349964,0.007397758088815598
8.947950462144787,0.0,0.006282128963207789,0.004012848630688071,0.0038081717098270573,0.00397656533258961,0.0021943561314239357,0.007584228933650516
9.346803208807488,0.0,0.006422502730921931,0.004103821851644485,0.0039014891929292084,0.004069560741744027,0.0022362450229018727,0.0077493737169389565
9.751190182967699,0.0,0.006545738534873724,0.0041837280177858815,0.0039835197384412435,0.0041509133521389074,0.0022724937780518317,0.007893964898839645
10.161197688368073,0.0,0.0066526243461704215,0.004253060099727479,0.004054776619813127,0.004221152869375633,0.002303380111403408,0.008018911760840464
10.576890452815597,0.0,0.006743995089562915,0.004312357085023866,0.004115820612685672,0.004280872026292348,0.002329182311718192,0.008125219991020005
10.99835478005292,0.0,0.006820765617226998,0.0043621943799532215,0.004167233020581529,0.004330677497392577,0.002350202177395344,0.008213951645940742
11.4256769738227,0.0,0.00688388633831627,0.0044031853991228775,0.00420965260056283,0.00437123297832942,0.0023667698040250595,0.008286249435155879
11.858921761931919,0.0,0.00693431926773469,0.004435946825528614,0.004243695378068901,0.0044031863280129535,0.002379208355459017,0.00834325881905329
12.298197024058894,0.0,0.006973022366826287,0.004461102908124737,0.004270004061096344,0.004427206025231056,0.0023878450873651147,0.008386140053020075
12.743556700042781,0.0,0.007000963434844465,0.004479269906944472,0.0042892092951822836,0.004443941244190119,0.0023930017315523244,0.008416048220344807
13.195108669561893,0.0,0.007019066367143445,0.004491043682550044,0.004301918650575498,0.00445404228979851,0.0023949997674681534,0.008434103139108862
13.652917660423222,0.0,0.007028260030182976,0.004497037007763494,0.004308744611452475,0.0044581332379858285,0.0023941508642648657,0.008441414583957307
14.11709155230508,0.0,0.0070294022939756395,0.004497800078730352,0.004310263317502727,0.004456812548983002,0.0023907521498442996,0.008439033510201366
14.587716648950117,0.0,0.007023338347795782,0.00449387821825864,0.004307011626363044,0.004450646949916814,0.0023850833862510967,0.008427968497764393
15.064868466133154,0.0,0.007010840265496032,0.004485773340489718,0.0042995149548838985,0.004440177351663133,0.002377410243314726,0.00840916150187443
15.548644095564674,0.0,0.006992646242618417,0.004473972989962993,0.004288257800819428,0.0044259055446274065,0.002367986413053913,0.008383518520255873
16.03912984098733,0.0,0.006969446171854132,0.0044589167060218315,0.004273693157417879,0.00440831537196007,0.0023570454209782543,0.008351862938760224
16.53643358207943,0.0,0.0069418759670878405,0.0044410219080577296,0.004256239174581733,0.004387824924771522,0.0023447970403678298,0.00831496735603543
17.040641622583628,0.0,0.006910493761179914,0.004420654770479038,0.004236273958123871,0.004364833457387807,0.0023314445225848246,0.008273527339911713
17.55185105421041,0.0,0.006875850462755739,0.004398164375334357,0.004214156112639866,0.004339709014034687,0.002317161231040643,0.008228200015634402
18.070148180702425,0.0,0.006838402129826449,0.004373856050668534,0.0041901824221795,0.004312756253658678,0.0023020981603429913,0.00817954219317052
18.59565166970582,0.0,0.006798587303729731,0.004348022435131993,0.004164655322394406,0.004284295717109421,0.0022864289096413692,0.008128103027582378
19.128447824963242,0.0,0.00675677727090207,0.004320885849185663,0.0041378029150203055,0.004254558164360933,0.0022702446459335057,0.008074321755951352
19.66863373818518,0.0,0.0067132979527377845,0.004292677045440563,0.004109850396278425,0.004223778341571505,0.0022536692784760337,0.008018616740583129
20.216328077017774,0.0,0.006668474010442793,0.004263593964577872,0.004081013677911027,0.0041921599694305645,0.002236807685117137,0.007961377453338248
20.77162793317151,0.0,0.006622553735381231,0.004233801320594255,0.004051441762575436,0.00415988826068503,0.0022197407540107683,0.007902903646472614
21.334630398356865,0.0,0.006575768662600234,0.0042034472904441955,0.004021300303411746,0.004127096906330063,0.002202541743753894,0.007843491504002209
21.90545414021999,0.0,0.006528341052660647,0.004172679329090601,0.003990720943684245,0.004093936434155898,0.0021852744909853783,0.007783401560751635
22.484196250471367,0.0,0.006480420480251992,0.004141595052885139,0.003959819181167168,0.004060515386144159,0.002167990390796959,0.007722844330988243
23.070975396757138,0.0,0.006432200962355639,0.004110308794893713,0.003928704118264736,0.004026942847576098,0.0021507453046161196,0.007662041494124416
23.665910246723456,0.0,0.006383807312123846,0.004078910473307218,0.00389745768485672,0.003993310263593175,0.002133569002730873,0.0076011515837699495
24.269097892080794,0.0,0.0063353912774550825,0.004047490140269172,0.0038661908345176688,0.003959707215286157,0.002116518910354692,0.0075403571513321666
24.880657000475306,0.0,0.0062870455714647555,0.004016114028613682,0.003834951552809107,0.003926193815661838,0.0020996080330657474,0.007479777339681304
25.500706239553132,0.0,0.006238878328071351,0.003984843003340899,0.003803808256544805,0.0038928371334829848,0.0020828712255134274,0.007419535900135665
26.12937506492825,0.0,0.0061909795555037395,0.003953747067144242,0.0037728349311212384,0.003859706340488156,0.002066329355309371,0.0073597499546183
26.766760568311145,0.0,0.006143433315835889,0.003922874287196176,0.0037420721090066777,0.003826841135413206,0.0020500169289674464,0.007300522767005102
27.41300299328362,0.0,0.0060963051095388465,0.0038922648562202955,0.0037115759711774388,0.003794293834347817,0.002033932601817501,0.007241924313513115
28.068210219523994,0.0,0.00604966193002987,0.003861969042495028,0.003681384712080682,0.0037621117912240987,0.0020181140241772866,0.007184040655098256
28.732511702646242,0.0,0.0060035566738982915,0.003832026948391576,0.0036515385838289394,0.0037303106611286108,0.002002557933747706,0.007126917399634891
29.406047686232174,0.0,0.005958034386974731,0.00380245322016326,0.0036220711553556217,0.0036989415031318806,0.0019872815744188532,0.007070610614766881
30.088926049960104,0.0,0.005913127935992524,0.0037732806151717924,0.003592997299601608,0.0036680160203574896,0.001972290238977825,0.007015150176222118
30.781287037411836,0.0,0.005868859869237131,0.0037445301131524555,0.003564339156529428,0.0036375591941075758,0.001957588221612072,0.006960553000947334
31.48326010420135,0.0,0.005825238864537896,0.003716210532217934,0.0035361254308097223,0.0036075799651089646,0.0019431745910478693,0.0069068325941354924
32.19497470594262,0.0,0.0057822794323354465,0.0036883274499410756,0.003508343650220569,0.003578075332236752,0.0019290487529266542,0.00685397877232119
32.9165818741853,0.0,0.005739960831516733,0.0036608717110686584,0.0034809950824385982,0.0035490437544245523,0.0019152008358389594,0.006801978805803133
33.64820027657551,0.0,0.00569828078497947,0.003633844157323818,0.0034540793942761105,0.003520488272215072,0.0019016244910079472,0.006750817812236631
34.38997015669508,0.0,0.005657210906494736,0.0036072241295550533,0.0034275814742730226,0.0034923788409306766,0.0018883088354633148,0.006700451236702598
35.142053334061465,0.0,0.005616712340265506,0.003580996110444934,0.003401480042921845,0.0034647019776814503,0.001875234491782063,0.006650854729801647
35.904568476320826,0.0,0.005576765458980448,0.0035551342135962116,0.003375763105757157,0.003437438238968582,0.001862387202583804,0.006601982830369835
36.677666615022794,0.0,0.005537306254875141,0.0035296079316062823,0.0033503869152444743,0.0034105498761975994,0.0018497570725797274,0.006553790071078591
37.461498781717005,0.0,0.005498304487119521,0.003504395197823751,0.0033253259232490784,0.0033840165335563555,0.0018373119092165435,0.006506238577177248
38.25621600795311,0.0,0.005459737997691949,0.003479472916084969,0.0033005702554300687,0.003357802662953935,0.0018250494467297873,0.006459302208982942
39.061969325280735,0.0,0.00542156417949502,0.003454811459008056,0.0032760887388352256,0.0033318974798142165,0.0018129405484996752,0.006412956629633371
39.87890976524953,0.0,0.005383764312388184,0.0034304015214332573,0.0032518683689024552,0.003306272832137136,0.001800981466253404,0.006367179584847227
40.70718835940914,0.0,0.005346329612401668,0.0034062269818464497,0.0032278847203104366,0.003280925186700534,0.0017891589941267938,0.006321961845160651
41.54696692727702,0.0,0.0053092236982781316,0.003382269933516202,0.003204131237061203,0.0032558191765510447,0.0017774657249092218,0.006277277606487663
42.39840728837065,0.0,0.005272461995474265,0.0033585352963172443,0.0031805967401161706,0.0032309648570361116,0.0017658866046599275,0.0062331301490690105
43.26167126220749,0.0,0.0052360439885068555,0.003335018050015792,0.0031572860708686257,0.0032063559488655358,0.0017544281203554224,0.006189523369562355
44.1369098803372,0.0,0.005199977368073316,0.003311727134610143,0.0031341985169974773,0.0031820032531646447,0.001743084571130371,0.006146468606381461
45.024306538212905,0.0,0.005164275575693988,0.003288660193081494,0.0031113400026359095,0.0031579027986965436,0.0017318448004968179,0.006103963119566069
45.92402305535207,0.0,0.005128953955253923,0.0032658331792363438,0.0030887162735298013,0.003134063795222186,0.0017207211754552976,0.0060620065158198955
46.83623203924,0.0,0.005094019327744226,0.003243252877056957,0.003066342643331277,0.0031104998242124093,0.0017097050613075204,0.006020607747129203
47.76109530939417,0.0,0.005059478158591535,0.003220929413350726,0.0030442221675963665,0.003087206445996138,0.001698812335633404,0.005979752316934928
48.69880704923555,0.0,0.005025341691383689,0.003198868223102558,0.003022357396660791,0.003064203770077212,0.001688029065695762,0.0059394315391401165
49.64953986624943,0.0,0.004991614224648,0.0031770701118882805,0.003000758822966354,0.0030414815423864816,0.0016773620602947847,0.005899647053771329
50.61346636792111,0.0,0.004958295541364954,0.0031555408815537866,0.0029794292372740117,0.0030190542981258783,0.0016668142632150218,0.005860386089263647
51.59078073767157,0.0,0.00492539359487032,0.003134285927244962,0.0029583686973559953,0.0029969054007641382,0.0016563795111472768,0.005821640447772225
52.58166637095394,0.0,0.004892895218496562,0.0031132902944304153,0.0029375680364542855,0.002975043449430448,0.0016460617122178167,0.0057833973170882125
53.58629587525352,0.0,0.004860804830805865,0.0030925652761752964,0.0029170395400699434,0.002953462203468371,0.0016358657061308346,0.0057456696519881945
54.60488500992694,0.0,0.004829133973651256,0.003072108725191036,0.0028967753888247127,0.002932158550770003,0.001625780170731339,0.005708447955223628
55.637617170427326,0.0,0.00479787509630869,0.0030519148318828293,0.002876778381372125,0.0029111366253546933,0.0016158141093187695,0.005671748446390179
56.684675752207816,0.0,0.004767042252524778,0.0030319992105247717,0.002857058439428073,0.0028903968148379366,0.001605972227714858,0.005635585262557807
57.746276514625045,0.0,0.004736647302979069,0.0030123573258378222,0.0028376165538215314,0.0028699431969840816,0.0015962596975778176,0.0055999740747398885
58.82261364109997,0.0,0.004706675416449979,0.0029929923876441666,0.002818446359856175,0.002849778320976215,0.0015866748339545822,0.005564908414934955
59.91390289098922,0.0,0.004677145549827788,0.002973900871190427,0.0027995521158690195,0.002829892805519929,0.0015772210937106124,0.005530383763554303
61.02033844771377,0.0,0.004648047016713841,0.002955087881663765,0.002780923589460471,0.0028102843666915067,0.0015678975980777388,0.0054963972208526
62.14213607063024,0.0,0.004619364227574918,0.0029365342955731677,0.0027625571468341548,0.0027909488224766577,0.001558708663642605,0.005462930092740015
63.27950073112742,0.0,0.0045910755526983316,0.00291822800256214,0.0027444228507333968,0.002771857307694914,0.0015496423180567653,0.0054299382028870635
64.43265897652978,0.0,0.004563167057710427,0.002900154731670046,0.002726519246317727,0.0027530027161715154,0.001540707980266287,0.005397416493983842
65.60182656619395,0.0,0.004535605815369159,0.002882299989679371,0.0027088166910405054,0.002734365138522099,0.0015318820968366342,0.005365320728140555
66.78723004744437,0.0,0.004508364824109767,0.0028646374724827783,0.0026912996574297576,0.0027159265795597687,0.0015231684431946668,0.0053336251418238945
67.98909596760552,0.0,0.004481404362610686,0.002847142083880705,0.002673934362976249,0.0026976596784353823,0.0015145526695414802,0.005302291370670842
69.20764008603403,0.0,0.004454735551359557,0.0028298253958831676,0.0026567234714780508,0.0026795699681054774,0.0015060389686423203,0.005271338059338326
70.44309973802218,0.0,0.004428354332123963,0.0028126700758981382,0.0026396656127705143,0.0026616554612641785,0.0014976282452687784,0.005240779963895381
71.69571225886226,0.0,0.004402293302923965,0.0027957138182161945,0.002622774209065426,0.0026439324119116314,0.001489326307320571,0.005210665528393443
72.96572577181439,0.0,0.004376574162618274,0.0027789489508633913,0.0026060562319698555,0.002626401253648991,0.0014811278417263818,0.005181034638574111
74.25335603623522,0.0,0.004351255067071014,0.0027624179430048024,0.002589549971293792,0.0026091025149286295,0.0014730602249737323,0.005151939552405338
75.55887275132051,0.0,0.004326338432315335,0.0027461181402066437,0.0025732455891631645,0.002592027017994658,0.0014651014681632546,0.005123399009674401
76.88251325236256,0.0,0.004301846520171404,0.0027300558876697245,0.00255715282582214,0.0025751823851489775,0.001457265134698238,0.005095420221822744
78.22453645058933,0.0,0.004277764593718203,0.002714225158265249,0.002541270857012057,0.0025585614153493808,0.0014495423501645899,0.005067971697011453
79.5851796812931,0.0,0.0042540662179517685,0.002698609931209184,0.0025255729139612715,0.0025421411323478527,0.001441920396647367,0.005041003167109093
80.9647234316375,0.0,0.004230729700313018,0.002683193262891903,0.0025100560950692685,0.0025259086858280266,0.0014344053270178847,0.0050144722120539775
82.36341582488262,0.0,0.00420773050597778,0.002667966031156599,0.0024947057000308526,0.002509857454948916,0.0014269829615727314,0.004988347597934428
83.78151577225645,0.0,0.004185099732473496,0.0026529486263733304,0.0024795420306817917,0.0024940033262841332,0.0014196658060241507,0.004962648801230873
85.21931454889044,0.0,0.004162874993480559,0.002638170468824974,0.002464599194140993,0.0024783844840758906,0.0014124668064865453,0.004937416298843811
86.67708185398034,0.0,0.004141119544831318,0.002623670699841707,0.0024499284307453184,0.002463042995459297,0.0014053982559600886,0.004912708145357936
88.15507659875414,0.0,0.0041198959663595325,0.002609499258161785,0.0024355682400980516,0.0024480244553735098,0.0013984730495091302,0.0048885754803993375
89.6536008463111,0.0,0.004099247982207954,0.0025956908767716946,0.0024215700184269107,0.0024333676049181907,0.0013916956290198623,0.004865053328658497
91.17291890186307,0.0,0.0040792111776160045,0.0025822613029156116,0.0024079537431724862,0.0024191048687329797,0.0013850839886107025,0.0048421631996420356
92.71333822249329,0.0,0.004059780950784075,0.0025692184390837536,0.0023947255874388063,0.0024052351739323186,0.001378636228866137,0.004819874113508149
94.27513929536535,0.0,0.004040915488733754,0.0025565370094480233,0.00238187629726494,0.0023917438826519533,0.0013723356830461775,0.004798135722283492
95.85862418357854,0.0,0.0040225597623995135,0.0025441804812391666,0.0023693628703775893,0.0023785870827262023,0.0013661740338168915,0.004776867898476533
97.46409495023212,0.0,0.004004651303238571,0.002532105826069886,0.002357141790165773,0.0023657159640189107,0.0013601383888230956,0.004755993189702101
99.09185365842539,0.0,0.003987132018868911,0.002520272471830287,0.0023451857324019443,0.0023531061478874182,0.0013542141891778048,0.004735445951338679
100.74221315922546,0.0,0.00396995709415493,0.002508645219090111,0.002333448709080921,0.0023407032072935152,0.0013483833837992787,0.004715183553751334
102.41548090971551,0.0,0.003953128261428018,0.0024972314325446554,0.0023219340622215867,0.0023285175218150655,0.0013426551765269856,0.004695208612389923
104.1119859429144,0.0,0.00393667025601907,0.0024860440677592077,0.0023106565239836563,0.0023165609418742683,0.0013370290844356703,0.004675565650265057
105.83204110988926,0.0,0.003920637338827859,0.002475120005032805,0.002299659883191474,0.0023048620184635826,0.0013315310986050655,0.004656319655340413
107.57597544365893,0.0,0.0039050319891886787,0.002464467132810899,0.0022889321235450844,0.002293414077482403,0.0013261450505785977,0.004637471677935379
109.34412337122619,0.0,0.0038898432090739288,0.002454064005796175,0.0022784664660491227,0.0022821895510742873,0.0013208649998392996,0.004618987690157672
111.13681392560989,0.0,0.003875053774685444,0.0024439016746287123,0.0022682386563246393,0.0022711719072834313,0.0013156832514145123,0.0046008401018606815
112.95439771576456,0.0,0.00386060308872338,0.002433938399809321,0.002258208006865825,0.0022603149828435143,0.0013105786243183815,0.004582943168226272
114.7972199566608,0.0,0.00384643293646314,0.0024241296874729645,0.0022483366207468602,0.002249573187029119,0.001305533588277008,0.00456523640019002
116.6656204692853,0.0,0.0038324906947204695,0.002414456349416838,0.002238597296429168,0.0022389278271746083,0.0013005473615748109,0.004547670369753787
118.55996065056043,0.0,0.00381872382376347,0.0024048882150404793,0.002228968273854548,0.002228371458709244,0.0012956125953482722,0.004530207898896688
120.48060729139242,0.0,0.0038050949662571387,0.002395432024798083,0.0022194505725428026,0.0022179164207223323,0.0012907549196816692,0.004512844899130064
122.42791100073582,0.0,0.003791558757159752,0.0023860789881782196,0.00221003601563341,0.002207568520821823,0.0012859787118326693,0.0044955555402357295
124.40225475144862,0.0,0.0037781029466010807,0.0023768419770173743,0.002200739317997691,0.0021973644128105985,0.0012813106429936383,0.00447838863636929
126.40401072842104,0.0,0.0037647192737555457,0.002367733240232317,0.0021915693636922473,0.0021873321724761308,0.001276778760981534,0.004461395294718784
128.43355651052715,0.0,0.003751412170521551,0.002358780103166813,0.0021825440295757392,0.002177502826766098,0.001272397417541482,0.004444653702479817
130.491275070625,0.0,0.0037382013570494976,0.002349989211923864,0.002173670086073276,0.0021678931101560828,0.0012681709067710045,0.004428245606240999
132.57756556352427,0.0,0.003725141625936512,0.0023413827971254797,0.0021649767999056824,0.002158526918665693,0.0012641229786338748,0.004412255657980202
134.6928217500509,0.0,0.0037122808987599676,0.002332970701459214,0.0021564696236000547,0.0021494206907426427,0.001260251081960373,0.004396727995419791
136.83744278501462,0.0,0.0036996417813901505,0.0023247518174884796,0.002148149310173153,0.002140567868515353,0.001256546678963133,0.004381646710150511
139.011838611193,0.0,0.003687220589810414,0.002316699473182915,0.0021399888752600127,0.0021319199333620364,0.0012529827592897558,0.0043669400785038
141.2164218683556,0.0,0.0036750049902434245,0.0023087886344022035,0.0021319716360270746,0.002123448211336143,0.001249531424068806,0.004352528576160308
143.45161328724788,0.0,0.0036629798205074504,0.002300999279373439,0.002124072087688944,0.0021151175187295035,0.0012461607549294484,0.00433832386040045
145.71783899259916,0.0,0.0036511814600241888,0.002293331603684612,0.002116291766675271,0.0021069274659502035,0.001242856407506654,0.004324309654979652
148.01552510913874,0.0,0.0036397352972725727,0.0022858617503469514,0.0021087045046046526,0.0020989322487054984,0.0012396481771048684,0.004310580480445303
150.3451112465558,0.0,0.0036288494644227676,0.002278699218112523,0.002101423552692827,0.0020912427967512137,0.001236557368613056,0.004297352257738307
152.70703971153142,0.0,0.0036188147454609965,0.002272030319294238,0.002094627084253009,0.002084028436887486,0.0012336634576555205,0.004284978481379653
155.10176090172254,0.0,0.003609844478885682,0.0022659896962120563,0.0020884486941141756,0.0020774237268159634,0.001231020857138887,0.00427374697162497
157.5297279117781,0.0,0.0036019569266128038,0.0022606016370412263,0.0020828972780440047,0.002071469137441717,0.0012286593624502018,0.004263737881372576
159.9914059728108,0.0,0.0035950196263803136,0.0022557869920896145,0.0020779028510200526,0.00206610873147528,0.0012265889743614533,0.0042548597844283
162.48725761894147,0.0,0.003588860884337519,0.00225145413012795,0.0020733642212165115,0.0020612842308280754,0.0012247988660227804,0.004246993390648601
165.01776156624257,0.0,0.0035834378764088015,0.002247590863373672,0.00206927373827992,0.0020569982859743874,0.0012233044232148327,0.004240144713716809
167.58339787928261,0.0,0.003578829097689473,0.0022442734136851605,0.0020657303360092083,0.0020533288188147036,0.00122211479346368,0.0042344485577796576
170.18465336511002,0.0,0.003575149745944861,0.00224160583540689,0.0020628580465795743,0.002050376830886824,0.001221244263391208,0.0042300613764301165
172.822023595997,0.0,0.003572422132867903,0.0022396375630531207,0.002060728080586438,0.0020481941392460623,0.0012206582476197436,0.0042270031684643605
175.49600886395177,0.0,0.0035705700863095657,0.0022383250316897474,0.0020593193949611788,0.00204674336491828,0.0012203122967602287,0.004225117874444351
178.20711873189236,0.0,0.003569427074175291,0.0022375526995852546,0.0020585115843674284,0.0020459142188258284,0.0012201339802540012,0.0042241236762201595
180.95586809614372,0.0,0.0035689201481376998,0.0022372683414368932,0.002058234752400079,0.002045645045183342,0.0012200898244065783,0.004223850273294749


==> figdata/pipe/retau_180_dns_r1.2/hom_temp_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.328396826032886,,-0.8279365175331409,-1.6558768014039909,-0.8279423914618039,-0.41397252046082955,-0.8279707148678993,
-34.7968641237495,,-0.7959139605300026,-1.5918317653059044,-0.7959198734127606,-0.3979612503896242,-0.7959481232711992,
-33.32216238441672,,-0.7648648524038373,-1.5297337682430328,-0.7648708760441335,-0.3824367162396422,-0.7648989104922417,
-31.90216830099331,,-0.7347659733163807,-1.469536354259525,-0.7347721652732511,-0.36738730765569827,-0.7347998651231264,
-30.534866898429932,,-0.7055942743622632,-1.4111933819393117,-0.7056006785317399,-0.35280149102798825,-0.7056279373863772,
-29.21828653447401,,-0.6773268845458614,-1.3546591232448515,-0.6773335395913371,-0.3386678343471268,-0.677360262681819,
-27.950563898864875,,-0.6499411645612061,-1.2998882542146626,-0.6499480969365813,-0.32497501171003196,-0.6499741985057585,
-26.729857347740225,,-0.6234147024314488,-1.2468359264760631,-0.6234219202763847,-0.3117118104421287,-0.623447322997472,
-25.554476902026426,,-0.5977253262997579,-1.1954578021294349,-0.5977328409516406,-0.29886714723132146,-0.5977574791259405,
-24.4226675834547,,-0.5728511491974594,-1.1457100793300172,-0.5728589597841819,-0.2864300747414687,-0.5728827775968722,
-23.332869411341697,,-0.5487705694800881,-1.097549550137645,-0.5487786706236601,-0.2743897877171296,-0.5488016166204511,
-22.283500738605674,,-0.5254622849264459,-1.0509335967376212,-0.5254706661615881,-0.262735636137838,-0.5254926968825008,
-21.27306658375842,,-0.5029053203553101,-1.0058202431857064,-0.5029139553734733,-0.25145712718034324,-0.5029350366609993,
-20.300136964506855,,-0.4810790143984832,-0.962168166454804,-0.4810878789260337,-0.24054392848900877,-0.481107979238984,
-19.363281898557904,,-0.4599630572920795,-0.9199367289936055,-0.45997211862501974,-0.22998588583597174,-0.4599912113641432,
-18.46120140200877,,-0.43953747430649925,-0.879085988319764,-0.4395467001768849,-0.21977300989419235,-0.43956476833610286,
-17.592595490956654,,-0.41978265714226637,-0.8395767208574754,-0.41979201019486473,-0.2098954978220925,-0.41980904185538676,
-16.75620751429552,,-0.4006793621858152,-0.8013704245537957,-0.40068880404793594,-0.20034372476051632,-0.40070478525605646,
-15.950845820114475,,-0.38220870978273525,-0.7644293514372896,-0.3822182025177411,-0.19110825313520063,-0.3822331274594162,
-15.175362089299377,,-0.36435220051709444,-0.7287164922108136,-0.36436170531624146,-0.18217983331085477,-0.36437557122980024,
-14.428673001931228,,-0.34709171448468285,-0.6941956134613967,-0.347101193265983,-0.17354940395453844,-0.3471139988432655,
-13.709673571692655,,-0.3304095111476627,-0.6608312355668745,-0.33041892437561665,-0.16520809777703035,-0.3304306717968894,
-13.017345477859797,,-0.3142882382009849,-0.628588649265913,-0.31429755142738175,-0.15714723768102368,-0.3143082463613377,
-12.350713732505556,,-0.2987109295374734,-0.5974339296117155,-0.29872010627918727,-0.1493583436289659,-0.2987297549759235,
-11.708803347702837,,-0.2836610067740124,-0.5673339141693571,-0.2836700096758103,-0.14183312552085456,-0.2836786211470953,
-11.09070433471968,,-0.2691222749636883,-0.5382562190044062,-0.26913107066749287,-0.13456348784547287,-0.2691386571228189,
-10.49555003762089,,-0.2550789277557542,-0.5101692299618579,-0.2550874821767323,-0.12754152811786498,-0.255094055316863,
-9.922495466869645,,-0.24151553758443017,-0.4830421045556979,-0.24152382361460176,-0.12075953506244749,-0.2415293954310029,
-9.370673966530749,,-0.22841706438996986,-0.45684475874195374,-0.22842505303179034,-0.11420998839498271,-0.2284296398037851,
-8.839348879059283,,-0.21576884558943396,-0.4315478740408976,-0.215776511043083,-0.10788555878624091,-0.21578012737845706,
-8.327718547715191,,-0.20355659382374855,-0.40712287428087063,-0.2035639112341881,-0.10177910273837404,-0.20356657573788223,
-7.835067981351934,,-0.1917663938326564,-0.38354193824382865,-0.19177334132454582,-0.09588366560095095,-0.19177507122066537,
-7.360703855221353,,-0.18038469954769482,-0.3607779751010061,-0.18039125648117785,-0.0901924731769315,-0.18039207190085021,
-6.903954510973669,,-0.1693983279147739,-0.33880462325010763,-0.16940447437674985,-0.08469893579249736,-0.16940439748601785,
-6.464126623860725,,-0.15879445424294153,-0.3175962394139749,-0.1588001743901405,-0.07939664228315005,-0.15879922575618474,
-6.040635201126261,,-0.14856060875229454,-0.297127882215913,-0.1485658881949576,-0.07427936006638677,-0.14856408813059438,
-5.63285191721726,,-0.13868466977881486,-0.2773753151593874,-0.13868949750659612,-0.06934102780146961,-0.13868686516183296,
-5.240191779377462,,-0.1291548577786366,-0.258314980174124,-0.1291592228538658,-0.06457575744250996,-0.1291557776330745,
-4.86211312764737,,-0.11995973016808206,-0.23992399630794936,-0.11996362379701758,-0.05997782833357998,-0.11995938514090784,
-4.4980526356691035,,-0.11108817423779539,-0.22218013995904062,-0.11109159024301554,-0.055541684992108424,-0.11108657791933697,
-4.147490309881546,,-0.10252940271953441,-0.20506184058806853,-0.1025323350689685,-0.051261934746925183,-0.10252656891814631,
-3.8099494895203354,,-0.09427294553749527,-0.18854816000566532,-0.09427539161482348,-0.047133343041603874,-0.09426889020546071,
-3.4849318474227355,,-0.08630864457567308,-0.17261878466881658,-0.0863106016919001,-0.04315083192644419,-0.08630338542765743,
-3.171960722824387,,-0.07862664713706234,-0.1572540096922401,-0.078628114020366,-0.03930947513470337,-0.07862020090661101,
-2.87062445415607,,-0.0712173977858264,-0.14243472921887557,-0.07121837554450886,-0.03560449623845412,-0.07120978458589791,
-2.5804463806534264,,-0.06407163527675558,-0.12814241690649938,-0.06407212616375886,-0.03203126652282475,-0.06406287542016612,
-2.3010365071456174,,-0.057180380509294526,-0.11435912047705837,-0.057180387431640674,-0.028585295351946604,-0.05717049501744703,
-2.032004838461803,,-0.05053493395664489,-0.1010674426393378,-0.05053446064804029,-0.02526223327129156,-0.05052394440509328,
-1.7729397130327647,,-0.04412686916130339,-0.08825053064185107,-0.044125918674121134,-0.02205786675686357,-0.04411479607180613,
-1.5234944684844234,,-0.03794802225615602,-0.07589205986633442,-0.03794659920983575,-0.018968114340683368,-0.037934887817467,
-1.2833224424426999,,-0.031990489275482654,-0.06397622308993423,-0.031988599052557326,-0.01598902423407089,-0.0319763155537158,
-1.052033639736755,,-0.026246617665544404,-0.05248771672227478,-0.026244265698511376,-0.013116770324421864,-0.026231427006160244,
-0.8293463971876495,,-0.020709000147686916,-0.04141172732414371,-0.020706192709709473,-0.010347649106661956,-0.020692814922618652,
-0.6149140524213041,,-0.015370468111678718,-0.03073391813299081,-0.015367211788481785,-0.007678076757408209,-0.015353311060814997,
-0.4084332758603997,,-0.010224085362171705,-0.020440418036187544,-0.010220387447711959,-0.005104585186412045,-0.01020597928132728,
-0.20960073792761694,,-0.00526314134433611,-0.010517807016727979,-0.005259009950041942,-0.0026238193444588606,-0.0052441092439098145,
-0.018156441842396422,,-0.00048114579611933207,-0.0009531058291043959,-0.0004765897954598918,-0.00023253430996739857,-0.00046121039580905,
0.018167275041586394,0.000433181022223194,0.0004268687934831096,0.0004090228280093814,0.00043150598353755554,0.0004485567299625211,0.0004469768596602551,0.0004539707402237804
0.2941863572029339,0.007339691902388129,0.007331898945297236,0.0073145602076252775,0.007337143346129004,0.007354414671044772,0.007353307665230704,0.007358515780638296
0.5740512250767222,0.014352256570840913,0.014343056630154652,0.014326193336171116,0.014348881266625793,0.014366386419517272,0.014365733743893437,0.01436921211976394
0.8577943782605212,0.021472127322528237,0.02146167561131786,0.02144522438202574,0.021468025941838588,0.02148578651768836,0.021485547316796458,0.021487421020335035
1.1454808159494707,0.02870054612506095,0.028689081165688496,0.028672945621952772,0.02869587416752723,0.028713920165244555,0.028714030779702946,0.028714495587539305
1.4371538709403306,0.036038743199739924,0.036026587911924354,0.036010637931579194,0.036033711319525055,0.03605208199526255,0.036052456378816766,0.03605177894730297
1.7328893756274308,0.0434879368661091,0.0434754994359102,0.043459570872141216,0.04348281099596794,0.04350155421111757,0.0435020840885535,0.04350060284274426
2.0327198296083413,0.05104933171843094,0.05103710593760288,0.0510209996094383,0.05104443334093055,0.05106360635019916,0.051064160365002165,0.051062285980804534
2.3367102320782016,0.05872411718974094,0.058712682436853736,0.05869616566443539,0.05871982371809753,0.05873949299236016,0.05873991785362616,0.05873813272408853
2.6449364154313417,0.06651346769876018,0.06650348794672417,0.06648629389268537,0.06651021141623033,0.06653045157510803,0.06653057141709019,0.06652943035644661
2.9574308792653317,0.07441853912286,0.07441076396546804,0.0743925899361425,0.07441680722816284,0.07443770215740936,0.0744373181761403,0.07443744964621045
3.2742586227753114,0.08244046861637315,0.08243573209640732,0.08241624002330479,0.08244080288756596,0.08246244715624089,0.08246133740059053,0.08246344150311763
3.5954954783556103,0.09058037274828283,0.09057959497454543,0.09055841408517808,0.09058337192288524,0.09060586573240333,0.0906037862487188,0.0906086370691561
3.9211847788029885,0.09883934728419598,0.09884353628473608,0.09882026197614746,0.09884566538765244,0.0988691157527612,0.09886580178401345,0.09887424497506213
4.251402356511776,0.10721846406129465,0.10722871418454599,0.10720290931330216,0.10722881244188974,0.1072533326274341,0.10724849476141361,0.10726145132215148
4.586202377477923,0.11571877027974946,0.11573626393874363,0.11570745604109324,0.1157339165548125,0.1157596262937612,0.11575295413319343,0.11577141862852393
4.925649840896567,0.12434128944750164,0.12436729541199266,0.12433498008328008,0.1243620577214332,0.12438908227009694,0.12438024139843798,0.12440528230429895
5.269809745962852,0.13308701482129473,0.13312289361391866,0.1330865314198731,0.13311428955553978,0.13314275911216658,0.13313139080290107,0.13316415290455805
5.6187470918719145,0.14195691440311856,0.14200411524702036,0.14196313335895575,0.14199163718210447,0.1420216877589864,0.14200740959336958,0.14204911271359352
5.972526877818895,0.15095192527151638,0.15101199016018074,0.15096578286372464,0.15099510065303473,0.15102687073343252,0.15100927583739704,0.15106121559955776
6.331224936198124,0.16007295637959354,0.16014751876868502,0.16009544637364526,0.1601256480066581,0.16015928101576998,0.16013793526191716,0.1602014874141785
6.694895433005551,0.16932088506659113,0.16941167238126054,0.1693530626751363,0.169384220355011,0.16941986306111037,0.1693943066312346,0.16947091908858164
7.063625033834696,0.17869655713056154,0.17880539225529474,0.1787395408666542,0.17877172661486093,0.17880952647663895,0.17877927426144324,0.17887047706223264
7.437467904681509,0.18820078548387054,0.18832958966951063,0.18825575879616893,0.18828904717782208,0.18832915310748105,0.18829369041871935,0.18840109092809318
7.816499877940319,0.1978343550224594,0.1979851422538514,0.19790256407862153,0.19793703016756442,0.19797959144068417,0.19793837742691253,0.19806365851990942
8.200796786005457,0.20759801292365915,0.2077728973325559,0.2076807729331154,0.20771649151248905,0.2077616581314052,0.20771412032731526,0.20785904678431874
8.590423628072061,0.21749247591374485,0.21769366807235452,0.21759116981953858,0.2176282143643242,0.21767613349702558,0.2176216750909998,0.2177880843679437
8.985467069733653,0.22751842576205225,0.22774823617146428,0.22763450438619057,0.2276729517144446,0.2277237692207604,0.22766175873494376,0.22785157106521325
9.385992110185372,0.2376765148043193,0.23793734764440727,0.23781149859198622,0.23785141999842344,0.23790528130212943,0.23783505709831357,0.2380502663356263
9.792074581821547,0.2479673588931577,0.2482617145662235,0.2481228360958256,0.24816430600020925,0.24822135107441493,0.24814222215346937,0.2483848965713062
10.2038011502357,0.2583915451743368,0.25872201805216877,0.25856917061428203,0.25861225951189565,0.25867262564071536,0.25858387047977843,0.2588561521899792
10.621236814622968,0.2689496219122069,0.26931889844651513,0.26915112330528235,0.26919590067395205,0.26925972034491336,0.2691605845717749,0.2694646871989208
11.044468240576872,0.2796421160045062,0.28005296782274575,0.27986928007911166,0.27991581554201433,0.2799832113587706,0.2798729147287244,0.2802111205757914
11.473582093690931,0.2904695111070209,0.2909247981374401,0.29072419675837735,0.2907725517990284,0.29084364912690336,0.2907213757115483,0.29109602900108117
11.908643373160288,0.3014322690728719,0.30193492842515346,0.30171639159242736,0.30176663176417295,0.3018415394711408,0.3017064471062019,0.30211995979435813
12.349760410976838,0.3125308137458675,0.3130838621820969,0.3128463529609583,0.3128985380757763,0.31297736197743803,0.3128285765213986,0.31328341892280226
12.796987373136535,0.32376554200718705,0.32437206831091997,0.32411453624896747,0.32416872299378685,0.32425155684160206,0.32408817944325824,0.3245868749983606
13.250432591631277,0.33513682166778963,0.3357999771962304,0.3355213613757833,0.33557760585612884,0.33566453555259784,0.3354856365463123,0.3360307621847696
13.710161065656203,0.3466449924131965,0.34736798710004296,0.34706721977191884,0.3471255660291739,0.34721667137205064,0.3470212984174147,0.34761547263929793
14.176281127203215,0.3582903599167715,0.3590764627082682,0.3587524631870366,0.35881296441970384,0.3589083074739081,0.35869547988704853,0.3593413672687272
14.64887944186583,0.3700732083399156,0.3709257306248281,0.37057741996927224,0.37064011411398873,0.3707397512757476,0.3705084678782856,0.37120876570012706
15.12803184203838,0.38199379059354316,0.38291608184262554,0.3825423815475814,0.38260730595958015,0.38271128170633006,0.3824605157380938,0.3832179584903468
15.613835826513574,0.3940523363323926,0.39504777726688545,0.39464760679227384,0.39471479621046773,0.39482313917637557,0.3945518478885718,0.3953691912827458
16.106378060884932,0.4062490452688758,0.40732104131970653,0.40689332811975887,0.4069628104515591,0.4070755405497255,0.40678266200721586,0.407662677016686
16.605766877144355,0.4185840941499304,0.41973606746340325,0.41927974175402166,0.41935154287192405,0.41946866446288217,0.41915311914304515,0.4200985981077982
17.112088940885357,0.4310576374837761,0.43229301136900405,0.43180701702909424,0.43188115495663515,0.43200266179028757,0.43166335708890263,0.43267709322103187
17.625441750900656,0.44366979940025253,0.4449920018175836,0.44447529377273476,0.44455178275432217,0.4446776570978346,0.4443134921256686,0.4453982790733207
18.145911972783768,0.45642068774987604,0.4578331325606017,0.45728467867265093,0.45736353164453275,0.45749373832293905,0.4571035980917019,0.4582622273227571
18.67361877172578,0.46931038291180494,0.47081646551762685,0.47023525690458756,0.47031647764589224,0.47045096869332936,0.47003373865078446,0.47126898448169313
19.208648813320217,0.4823389472416615,0.4839420339740612,0.48332707759721644,0.4834106682882106,0.48354938643634493,0.48310394214638086,0.4844185605793546
19.751099596359783,0.4955064169318694,0.4972098424357888,0.4965601706928642,0.49664612610090825,0.49678899562181666,0.496314214392535,0.4977109375922051
20.301090286035574,0.5088128142211472,0.5106198664838248,0.5099345329938068,0.5100228461420478,0.5101697804064744,0.5096645376564127,0.5111460649380618
20.858718381140296,0.5222581327140464,0.5241720463788669,0.5234501390636015,0.5235407952715784,0.5236916960221796,0.5231548722571637,0.5247238628191707
21.42408138046666,0.5358423571487013,0.5378663045034279,0.5371069370119055,0.5371999192735397,0.5373546722643506,0.5367851555484637,0.5384442242571219
21.997298449205754,0.5495654408674091,0.5517025298092668,0.550904848639827,0.5510001377687731,0.5511586134919636,0.5505552979940349,0.5523070132032859
22.578467086150287,0.5634273316891245,0.5656805881373184,0.5648437706027337,0.5649413410171982,0.5651034058951069,0.5644652013365337,0.5663120651202167
23.167706456491352,0.5774279457462629,0.5798003161129456,0.5789235856022877,0.5790234043075707,0.5791889068843512,0.578514730980841,0.580459187417707
23.76513572542004,0.5915671955374617,0.5940615329193802,0.5931441401477271,0.59324617429448,0.5934149533757623,0.592703743174719,0.5947481715169273
24.370852391729056,0.6058449652178941,0.608464023727696,0.6075052631608072,0.6076094793182768,0.6077813593199316,0.6070320691655401,0.6091787711931147
24.984975620609493,0.6202611280414007,0.6230075562668344,0.6220067633594795,0.6221131208293581,0.6222879151205727,0.6214995304621533,0.6237507210351593
25.607624577252437,0.6348155389475835,0.6376918770444768,0.6366484279497336,0.6367568848709041,0.6369343998440131,0.6361059142705476,0.6384637355735006
26.238929260048174,0.6495080258407397,0.6525167003003602,0.651430022334894,0.6515405275437689,0.6517205640677649,0.6508509993663489,0.6533175008497623
26.878987167789408,0.6643384174972736,0.6674817263205158,0.6663512837201708,0.6664637909951007,0.6666461327875465,0.6657345447574325,0.6683116787772849
27.527939132065608,0.6793065089721333,0.682586632425501,0.681411934484963,0.6815263917902536,0.6817108155918592,0.6807562920095427,0.6834459132458728
28.18589348486868,0.6944120865992017,0.697831064540036,0.6966116743338974,0.696728032540877,0.6969143063712866,0.6959159565252245,0.698719825761261
28.852980224588897,0.709654909967759,0.7132146557979433,0.7119501817503403,0.7120683763231201,0.7122562699461911,0.7112132432417452,0.7141330070147514
29.529340182815734,0.7250347299460196,0.7287370152047636,0.7274271076009488,0.7275470870852397,0.7277363502063768,0.7266478303517683,0.7296850343253444
30.21508169154109,0.7405512642621463,0.744397720079497,0.7430420812404172,0.743163789239992,0.7433541776693475,0.7422193806407414,0.7453754576860334
30.91034558235443,0.7562042169812996,0.7601963332060341,0.7587947105114773,0.7589180862695766,0.7591093415728938,0.757927529277403,0.7612037994731033
31.61526185364604,0.7719932694938672,0.7761323821932996,0.7746845808727908,0.7748095636326545,0.775001427084975,0.77377190067451,0.7771695646207069
32.32996050380619,0.7879180741200177,0.7922053801151071,0.7907112498756093,0.7908377751013485,0.7910299841985856,0.7897520744766804,0.7932722301555849
33.054593197623554,0.8039782631214674,0.8084148051610069,0.8068742390241102,0.8070022485752854,0.8071945390691384,0.8058676253865951,0.8095112376388105
33.789279100289214,0.8201734306779445,0.8247601105201601,0.8231730462755933,0.8233024846280838,0.8234945858748044,0.8221180917691595,0.825886019038284
34.534159043392634,0.8365031587596844,0.8412407229278269,0.8396071544708441,0.8397379527282285,0.8399295967003876,0.8385029910587208,0.8423959609723624
35.28939552492167,0.8529669787547404,0.8578560275488536,0.8561759909265275,0.8563080950181966,0.8564990072929171,0.8550217970842965,0.8590404297102485
36.05510771006741,0.8695644040276285,0.8746053865826124,0.8728789678427945,0.8730123149770727,0.8732022283990323,0.8716739679769843,0.8758187531484547
36.83144726361852,0.886294902884024,0.8914881247278913,0.8897154511981453,0.8898499843974015,0.8900386265786385,0.8884589150648288,0.8927302280783583
37.61856585036365,0.9031579131058715,0.9085035326713212,0.9066847712147104,0.9068204329199089,0.9070075364143986,0.9053760159544183,0.9097741260002447
38.41661513509146,0.920152820439421,0.9256508592384163,0.9237862278815907,0.9239229669291442,0.9241082567326051,0.9224246197635262,0.9269496657973013
39.22574678259062,0.9372789876654491,0.9429293174983198,0.9410190694428959,0.9411568305993865,0.9413400485682644,0.9396040261905513,0.9442560387360062
40.046112457649784,0.9545357127381421,0.9603380780776531,0.9583825043165342,0.9585212381625873,0.9587021191764756,0.9569134924913715,0.9616923875355704
40.87786382505761,0.9719222526226748,0.9778762566603232,0.9758756946987636,0.9760153512336011,0.976193638893159,0.9743522349328545,0.979257816833216
41.72116338280194,0.989437823004511,0.9955429392786113,0.9934977539478728,0.9936382866591424,0.99381372863486,0.9919194087344052,0.9969513824281961
42.57617362887064,1.0070815607888168,1.0133371416148667,1.0112477410608385,1.0113891066339127,1.0115614558289192,1.0096141385916984,1.014772092735305
43.44305706125155,1.024852571775624,1.0312578441764721,1.029124660964029,1.0292668175377908,1.0294358294715356,1.027435467803792,1.0327188974474921
44.32196534473333,1.0427498841474763,1.049303951306834,1.0471274552107317,1.0472703641217886,1.0474358044882979,1.0453823980993298,1.0507906980011417
45.21308264370221,1.0607724539927714,1.067474312406643,1.0652550025625598,1.0653986309615626,1.0655602715596098,1.0634538567871916,1.0689863217035773
46.11657145614604,1.0789191789687655,1.0857677143756164,1.0835061178266416,1.0836504293758158,1.0838080457833015,1.0816487107102004,1.0873045415008107
47.03260511325186,1.0971888692313518,1.1041828615540465,1.1018795312157657,1.1020244910308468,1.1021778774306132,1.0999657409540293,1.1057440559190896
47.96134611300752,1.1155802599352562,1.1227183824089515,1.1203738964880414,1.120519493522346,1.120668432178445,1.1184036602893344,1.124303484413665
48.90298945299845,1.1340919943733085,1.1413728292433731,1.1389877950167304,1.1391339920603767,1.1392782966326978,1.1369610849736416,1.1429813635896586
49.857708464411665,1.1527226263020618,1.1601446674403948,1.1577197041037066,1.1578664854587757,1.158005960304738,1.1556365489957539,1.1617761498183867
50.82567647843422,1.17147060133685,1.1790322626722456,1.176568008607544,1.176715356831904,1.176849831600018,1.1744284886685346,1.1806862070278648
51.80708849265154,1.1903342717776009,1.1980338713071266,1.195531002106326,1.1956788921995876,1.195808197119768,1.193335239431184,1.1997097910048893
52.802128671449836,1.2093118678293178,1.2171476636653884,1.2146068502691671,1.2147552868825657,1.2148792486963016,1.212355018697809,1.2188450569532965
53.81097034601616,1.2284015156256156,1.2363716833212215,1.2337936094611552,1.2339425838736249,1.234061055485602,1.2314859316714657,1.2380900426332333
54.83383018033432,1.2476011965304152,1.2557038546609147,1.2530892284875634,1.2532387366292732,1.253351580246649,1.2507259632045022,1.2574426875475022
55.87089233879053,1.266908768068499,1.2751419747431922,1.2724915259190797,1.2726415631387944,1.2727486496897917,1.2700729626820375,1.2769007713126956
56.92234098577103,1.2863219645069155,1.2946837255087076,1.2919981778823129,1.2921487337147533,1.2922499416858522,1.2895246544872467,1.296461967729806
57.988392785259606,1.3058383579008872,1.314326624360669,1.3116067168969858,1.3117577994818135,1.311853009685112,1.3090786170708004,1.3161238296677094
59.069242734841694,1.3254553772801525,1.3340680578862938,1.3313145376899769,1.3314661586552803,1.3315552687636036,1.3287322719041796,1.3358837041781246
60.16510749850109,1.3451702970208796,1.353905265577486,1.3511188844044264,1.3512710414245872,1.351353952017783,1.3484828951077665,1.3557388452880645
61.2761820738232,1.3649802106824684,1.3738353119234257,1.371016830831984,1.3711695337908771,1.371246159983903,1.3683275912876431,1.3756863273705848
62.402683124791835,1.3848820687988357,1.3938551119923606,1.3910052821570231,1.3911585415199281,1.3912287949393147,1.3882633028380658,1.3957230654939334
63.5448164821916,1.4048726108541005,1.41396138143083,1.4110809668169795,1.4112347878165359,1.411298605670608,1.408286779127028,1.4158457683277965
64.7028096432055,1.4249483786548864,1.4341506666966921,1.431240426618476,1.4313948307666464,1.43145213979845,1.428394593938395,1.4360510020977815
65.8768792718173,1.4451057506331793,1.4544193188959267,1.4514800161559192,1.4516349958944466,1.4516857426147767,1.448583105355,1.4563351062817804
67.06725286521002,1.465340862193926,1.4747634798289282,1.4717958626945937,1.4719514319771836,1.4719955658038568,1.4688484691309422,1.476694233726872
68.27415792056665,1.4856496283898053,1.4951790674553982,1.492183888264031,1.492340052323323,1.4923775319766275,1.4891866235750775,1.4971243099510143
69.49781110187098,1.5060277514794855,1.5156617788013649,1.51263977535515,1.5127965574473201,1.5128273335078812,1.509593277341522,1.5176210459339408
70.73845073950518,1.5264706936016168,1.5362070899591835,1.5331590111069893,1.5333163966969283,1.533340443001548,1.5300639065226318,1.538179913698177
71.99631516385143,1.5469736453789942,1.5568102182962527,1.553736779165493,1.5538947822069051,1.5539120789878342,1.5505937232531652,1.5587961556115104
73.27165353849112,1.567531562547035,1.5774661358273128,1.5743680509639955,1.5745266784337344,1.574537192550922,1.5711777065247143,1.5794647349676145
74.56468252740804,1.5881391333951322,1.5981695558421452,1.5950475188617212,1.5952067719225955,1.5952104998876147,1.5918105539291438,1.6001803731959332
75.87567296058194,1.6087907671385655,1.618914906160971,1.6157696124231036,1.6159294887494964,1.615926418934259,1.612486690379652,1.6209375242798858
77.20486316839498,1.6294805846160327,1.6396963326228773,1.6365284559752677,1.6366889596370084,1.6366790926229193,1.6332002727620087,1.6417303381283894
78.55251314762775,1.650202416545435,1.6605077095510954,1.6573178994224589,1.6574790269311224,1.6574623696950341,1.6539451352825425,1.6625526832506319
79.91886122866241,1.670949779686297,1.6813425653332377,1.6781314699894816,1.6782932248334934,1.6782697936547297,1.6747148313292546,1.6833981240812983
81.30418907467791,1.691715882072407,1.7021941364919075,1.6989623838497854,1.6991247642849328,1.699094581838265,1.6955025648661028,1.7042599070268671
82.7087458492556,1.7124935858019337,1.7230553322190318,1.719803522869289,1.719966517848888,1.7199296190185804,1.7163012363639463,1.7251309290697718
84.13279154917606,1.733275401804789,1.743918681468057,1.7406474072803741,1.7408110197114472,1.740767438800359,1.7371033753576368,1.7460037557919372
85.57661867081742,1.754053492749647,1.7647763660940032,1.761486204984355,1.7616504278900489,1.7616002247828337,1.7579011532369162,1.7668705719554054
87.04049804415942,1.7748196369968734,1.7856201987600968,1.7823116955044065,1.7824765277219126,1.782419755326371,1.7786863687113037,1.7877232047585117
88.52468966598262,1.7955652070865633,1.8064415863092906,1.8031152746367984,1.803280710352073,1.8032174308784756,1.7994504181584736,1.8085530732537025
90.02949686586433,1.8162811738083684,1.8272315117407303,1.8238879056129265,1.824053947151587,1.8239842600200866,1.8201842834147626,1.8293511714868067
91.55518505718473,1.8369580998060528,1.8479805481634584,1.8446201539835771,1.8447867821592778,1.8447107722549168,1.84087853177517,1.850108084194955
93.10206298612071,1.8575860756230065,1.86867881053985,1.8653021085479253,1.865469326267689,1.8653870964990462,1.8615232793648782,1.8708139350615878
94.67041231585122,1.8781547574935313,1.8893159539413977,1.8859234249588699,1.8860912240830348,1.886002882591329,1.882108188232234,1.8914584105540366
96.26053637595358,1.898653301644145,1.9098811677346708,1.9064732454892233,1.9066416260177887,1.9065473030376057,1.9026224285574609,1.9120306698058405
97.8727384960051,1.9190703927823956,1.9303631249991293,1.9269402589163636,1.9271092132910725,1.9270090378941895,1.9230546879551285,1.932519430664599
99.50732200558312,1.9393941964217019,1.9507499848527425,1.9473126156371947,1.9474821287415331,1.9473762584885426,1.9433931371712954,1.9529128475970468
101.16460106746412,1.9596123402764107,1.971029401754461,1.9675779352264025,1.9677480169442452,1.967636597767652,1.963625427176484,1.9731985814575814
102.84488442782504,1.9797119189130339,1.9911884475960242,1.987723300622411,1.987893946883927,1.9877771415769632,1.983738647304567,1.993363716347436
104.54850249924117,1.999679458865983,2.0112136494932487,2.007735234289801,2.0079064363739243,2.007784411799653,2.003719324671361,2.013394779963831
106.275769444489,2.0195009081722914,2.031090940366653,2.0275996482185326,2.027771407869476,2.0276443512401143,2.0235534195233904,2.0332777174367775
108.02701567614383,2.039161602068753,2.0508056601042663,2.04730188694787,2.047474200677208,2.0473422928095246,2.0432262636090237,2.052997869235709
109.80257702338058,2.058646257759285,2.0703425119562993,2.0668266479139805,2.066999502349411,2.0668629473163507,2.062722589830096,2.072539947913307
111.6027838987745,2.077938947670321,2.08968556602357,2.08615798784538,2.0863313951963964,2.086190377303154,2.0820264595663582,2.0918880322914544
113.4279883812993,2.0970230791016626,2.1088182290244735,2.1052793111348476,2.1054532644245962,2.105307995302374,2.1011212934899133,2.1110255221116954
115.27853713332904,2.115881355272381,2.1277231884801635,2.124173311698984,2.1243478051134206,2.124198488253759,2.1199897860987655,2.1299351316397845
117.15477140063821,2.134495741017958,2.1463824475988122,2.142821966582763,2.142996989075205,2.142843835527901,2.1386139318800215,2.148598849548784
119.05705409539966,2.152847472674161,2.164777227599672,2.161206500493864,2.161382044506054,2.1612252682279274,2.1569749526343394,2.1669979098488437
120.98575354638588,2.170916956912677,2.1828879688758853,2.1793073613836875,2.179483421101581,2.1793232162817024,2.175053288173456,2.1851127610727676
122.9412218325705,2.1886838265559367,2.2006942972730297,2.197104155911465,2.197280720288378,2.197117310767441,2.1928285428309855,2.202923030810346
124.92384353252481,2.2061268202263995,2.2181749926932777,2.2145756564211116,2.214752718480192,2.2145862961216496,2.2102795092999985,2.2204075041963915
126.93399239162085,2.2232238340915496,2.2353079571181578,2.231699777685053,2.231877317658551,2.231708110372928,2.227384062817421,2.2375440803054105
128.97204757183025,2.239951832909021,2.2520701773986707,2.24845351062412,2.2486315168839477,2.248459703743799,2.2441191954668924,2.254309747151212
131.03839365172428,2.256286870957155,2.2684377124643924,2.2648129118422724,2.264991392528091,2.2648171630712524,2.2604609847829304,2.2706805962220193
133.13343145967295,2.2722040524995024,2.2843857003003296,2.2807530902542963,2.280932036063635,2.2807556135493963,2.2763844954935863,2.2866317038739727
135.25755640744669,2.2876774701559555,2.2998882184098597,2.2962481966205224,2.296427595925295,2.2962491396584603,2.291863867893914,2.302137179006286
137.41116932341555,2.302680206065558,2.3149183966071885,2.3112713095915702,2.3114511705314373,2.3112708677242253,2.306872214355986,2.3171701595728265
139.59468186914873,2.317184343514593,2.329448260038158,2.3257945078024873,2.325974831540257,2.3257928484743267,2.321381569328116,2.3317026532773064
141.80850841451525,2.331160821585483,2.343448811739674,2.3397887768480463,2.339969550592823,2.3397860861084787,2.335362913753842,2.3457056712962916
144.05307145428353,2.344579525855874,2.356889929149723,2.3532240057943223,2.353405246988237,2.353220423180404,2.348786126233958,2.3591490678115923
146.32879889982158,2.357409183745848,2.369740376898266,2.3660689720621737,2.3662506597746686,2.366064624320063,2.3616199655843837,2.3720016237324946
148.63611866249738,2.3696173621923,2.381967739364333,2.3782912646818635,2.3784733721683358,2.3782862785577215,2.3738319766486473,2.384230914135554
150.97547219517793,2.3811704490440015,2.393538453234664,2.389857283130252,2.390039819693172,2.389851766765295,2.3853885542523727,2.3958033652422346
153.34730365903002,2.3920336018980115,2.4044176586641837,2.4007322315167485,2.4009151878536463,2.4007262709588293,2.3962549036677783,2.4066841788363282
155.75206534011986,2.402170723680691,2.4145693271849753,2.410880061605685,2.411063386552973,2.410873706855582,2.4063948929369627,2.416837298542505
158.19021223281337,2.4115444114841162,2.423956124494834,2.4202633797916078,2.420447052418728,2.4202567099203205,2.4157711517106497,2.426225383081707
160.66221151882567,2.420115974008212,2.432539379061433,2.428843556403308,2.4290275371747603,2.4288365900157767,2.424344994502806,2.4348097737125056
163.168527671572,2.427845429235132,2.4402791437511917,2.4365805954692346,2.436764851826373,2.436573369775339,2.432076418365028,2.442550539580642
165.70964141426643,2.4346914811730835,2.4471341551309624,2.4434332870454454,2.4436177294519923,2.4434257741377765,2.4389241889343896,2.449406435857911
168.28603482427292,2.4406115849736225,2.4530618927712853,2.449359043259571,2.4495436624130558,2.4493512722083475,2.444845729966607,2.455334928161147
170.89819674970488,2.4455619434432223,2.4580186001769446,2.454314140175039,2.4544988477019922,2.454306101677791,2.4497972919433173,2.4602922495298536
173.54662484065014,2.449497619835733,2.461959315019994,2.4582535863936856,2.458438340432991,2.4582452757991784,2.4537338811407374,2.464233445775747
176.23182148672112,2.452372476223511,2.4648378923959373,2.4611312509647187,2.4613159840734666,2.4611226740869965,2.456609395678297,2.467112355715008
178.9542983873108,2.4541392967551525,2.4666070699410203,2.462899902920224,2.463084546492693,2.4628910446427708,2.4583765964484163,2.4688817402400574
181.71457259758085,2.4547497469571873,2.4672184934140224,2.4635111833677437,2.4636956862403476,2.46350205415584,2.4589871675825665,2.469493225341926


==> figdata/pipe/retau_180_dns_r1.2/hom_temp_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.176716540803675,,-23.42151230469632,-46.826689994611385,-23.40546129595482,-11.7038586663361,-23.416552594121168,
-34.65157837660664,,-22.515849418436378,-45.01538280493376,-22.499837316941882,-11.251047024215763,-22.510910495447487,
-33.18303389165316,,-21.63768157959651,-43.259100411655155,-21.62177907611136,-10.812018779213565,-21.63280122127798,
-31.768968644248275,,-20.786355072318045,-41.55653473460412,-20.77062594693644,-10.386443710702386,-20.781567748638004,
-30.407376072375342,,-19.961220145576064,-39.906387772438904,-19.945722824013913,-9.973993881539979,-19.95655778826794,
-29.096292765889046,,-19.161632504623846,-38.307371954665385,-19.14641973399173,-9.574344295786682,-19.157124349704674,
-27.833863194322387,,-18.386953320256524,-36.75821190172688,-18.37207334554072,-9.187173174298444,-18.38262665838098,
-26.618253403144024,,-17.636550349710305,-35.25764511051269,-17.62204730284528,-8.812162038099478,-17.63243053543436,
-25.44778046937226,,-16.909798487848533,-33.80442305673018,-16.89571216075797,-8.44899614840471,-16.90590877288408,
-24.320696742218406,,-16.206080489724783,-32.397311963786024,-16.192446538121473,-8.097364763685515,-16.202442129471404,
-23.23544875431474,,-15.524787248491801,-31.035094136749034,-15.511637636531876,-7.756961301783247,-15.52141955298673,
-22.190461462357874,,-14.865318443855612,-29.716568045722735,-14.85268095316616,-7.427483518234112,-14.862238221955916,
-21.18424612678708,,-14.227082681029982,-28.44055006740795,-14.214981447999586,-7.1086337494394725,-14.224304708225889,
-20.21537873584861,,-13.60949825961771,-27.20587397560306,-13.59795321957865,-6.800119060883928,-13.607034504519492,
-19.282435277788718,,-13.011993206033363,-26.01139282172097,-13.00102025074331,-6.501651393037494,-13.009853071225708,
-18.384121196467635,,-12.434005393930434,-24.855978480871265,-12.423616524422359,-6.21294774431229,-12.432195461222628,
-17.51914193574559,,-11.874983007382879,-23.73852286539569,-11.865186185746975,-5.9337301409557535,-11.873507047072431,
-16.686246091354146,,-11.334384614994155,-22.657937943395495,-11.325183796800529,-5.663725926539074,-11.33324344691234,
-15.884246986831847,,-10.81167927179714,-21.613156433503626,-10.803074609895699,-5.402667678584528,-10.81087079773171,
-15.112001097588562,,-10.306346514622334,-20.603131841939327,-10.2983344332518,-5.150293407733526,-10.305865815585632,
-14.36842962684115,,-9.817876663165832,-19.626839055380394,-9.810450033962738,-4.906346485953483,-9.817716119821986,
-13.652432201870809,,-9.3457706578758,-18.683274248326942,-9.33891898283118,-4.670575778544537,-9.345920043177026,
-12.962994753701388,,-8.889540166484217,-17.771455119323914,-8.883249883643398,-4.442735532976004,-8.889986770729827,
-12.299146365228058,,-8.448707528425093,-16.890421289297244,-8.442962382432917,-4.222585688060021,-8.44943648117265,
-11.659916119345993,,-8.022805815048079,-16.039233903217703,-8.0175870123147,-4.009891511512022,-8.023800302808699,
-11.044397826757358,,-7.61137873466624,-15.21697604696429,-7.606665346335039,-3.8044238732278286,-7.612620299656671,
-10.451728450035636,,-7.213980618660617,-14.422752436992608,-7.209749965048867,-3.605959058853089,-7.2154494691348585,
-9.881066527689983,,-6.830176370530269,-13.655689536130247,-6.826404315249379,-3.4142788415764143,-6.831851621633943,
-9.331549022293881,,-6.459541370940042,-12.914935414622326,-6.456202709968043,-3.2291704462328124,-6.4614013944124515,
-8.802442352034799,,-6.101661452245607,-12.199659523172558,-6.098730245101924,-3.050426411507184,-6.103684189067248,
-8.29294820729321,,-5.756132842911668,-11.509052609570572,-5.753582628036525,-2.877844676201885,-5.758295993208649,
-7.802354582192242,,-5.42256204708477,-10.842326496364787,-5.420366219332122,-2.711228428702729,-5.4248433480377205,
-7.3299710467906865,,-5.100565659320698,-10.19871390022163,-5.098697759446677,-2.550386064134703,-5.102943181600937,
-6.875128747082994,,-4.789770453746914,-9.57746816328025,-4.788204317785864,-2.3951311461494895,-4.792222750892482,
-6.437137253127957,,-4.4898131015218326,-8.977862905766388,-4.488523166486111,-2.245282328184609,-4.492319424158952,
-6.015414014662678,,-4.2003402090473045,-8.399191843035684,-4.199301598615859,-2.100663314092993,-4.202880552366475,
-5.6093333295529355,,-3.9210080145847175,-7.840768477557963,-3.920196734797278,-1.9611026879237796,-3.9235633962496257,
-5.218312647535835,,-3.651482392886816,-7.301925663526616,-3.6508754792040206,-1.8264339156592404,-3.6540348414548003,
-4.841812570219806,,-3.3914386815046327,-6.782015403058746,-3.391014201123939,-1.6964952016285157,-3.3939713510641036,
-4.479272123277614,,-3.140561458460364,-6.280408464070402,-3.1402986793772976,-1.5711294520320684,-3.1430586761069126,
-4.130173484253352,,-2.898544488981493,-5.796494021310923,-2.898423872462951,-1.4501841614622122,-2.9009917791349182,
-3.7940419825624394,,-2.6650905182270686,-5.329679318240423,-2.665093735022669,-1.3335113196878363,-2.667474613631938,
-3.470381371684631,,-2.4399110559082966,-4.8793892316391805,-2.440021042990118,-1.22096733378201,-2.4422199346884677,
-3.158716981035344,,-2.222726302179501,-4.4450659230635425,-2.222927206581321,-1.1124129095764663,-2.2249491096762415,
-2.8586388678369863,,-2.0132649160473663,-4.026168523882497,-2.0135421128129454,-1.007713011567452,-2.015391987399454,
-2.569672361504976,,-1.8112638272034514,-3.6221727265199926,-1.8116038432510733,-0.9067367297510426,-1.81328663726567,
-2.2914290951973815,,-1.6164680733316792,-3.2325703710654388,-1.6168586294299747,-0.809357146838412,-1.6183791822509945,
-2.023520702072273,,-1.4286306258362962,-2.85686910136143,-1.429060505465977,-0.7154512772540574,-1.4304235965476457,
-1.7655372393520572,,-1.2475121854630293,-2.494591955088111,-1.2479712446594957,-0.624900008710021,-1.249181533318335,
-1.5171334920661288,,-1.072881010342948,-2.145277007113409,-1.0733600946131057,-0.5375879546549862,-1.0744221684448747,
-1.277964245243883,,-0.9045127273907455,-1.8084769639197253,-0.9050036293029473,-0.4534034054457182,-0.9059219862614988,
-1.0476411320433892,,-0.742190133426174,-1.4837588066646827,-0.7426855161348085,-0.372238204427918,-0.7434645686580065,
-0.8258836653010307,,-0.585703035991588,-1.170703437136755,-0.5861963796325265,-0.2939876526589017,-0.5868404518406535,
-0.6123466300462029,,-0.43484806024505795,-0.868905269431818,-0.43533359391972265,-0.21855044430361895,-0.43584690356287803,
-0.4067279631796262,,-0.28942844672788365,-0.5779718745337091,-0.2899010973349635,-0.14582854955919253,-0.29028777337383327,
-0.2087256016020213,,-0.1492538921998761,-0.2975236444759699,-0.1497092315625519,-0.07572712915150973,-0.14997329888842248,
-0.018080634085434553,,-0.014140364951665822,-0.027193416031179113,-0.014574562223830355,-0.008154465361490592,-0.014719940962077295,
0.018091422053265957,0.010759247903855377,0.011514754247028093,0.01130469038105436,0.011085037934204093,0.01109168888189508,0.010962247995077456,0.012819099777241579
0.29295805442963047,0.20607512609268552,0.2066073374473597,0.20647188103645397,0.206208880028266,0.20623071880473626,0.20625498327598665,0.20778732808271297
0.5716544153861437,0.40433783966583786,0.4046819650044803,0.40460783328550665,0.404301176631077,0.4043385485048695,0.40450577098152884,0.4057456630996558
0.8542128688263,0.605527135254058,0.6057499297317358,0.6057122416879364,0.6053618753631804,0.6054158002676737,0.6057042711367115,0.6067131440171991
1.1406981425570875,0.8096116173905156,0.8098078275698397,0.8097715390624507,0.8093776223787397,0.8094497116552437,0.8098279663672571,0.8106930676021261
1.431153388449832,1.016546095520524,1.016834729793633,1.0167561077716127,1.0163189798578751,1.0164113268889312,1.0168394171905337,1.0176701825899472
1.7256541222793536,1.2262690283472288,1.2267895320451139,1.2266176225164518,1.2261377572064698,1.2262528609965555,1.2266836613442356,1.2276080426749312
2.024232707949146,1.4387001800364714,1.4396084983770778,1.439286616754113,1.4387646279805058,1.4389052504665025,1.4392857700004114,1.440446583057589
2.3269538732661976,1.6537385668503704,1.6552031575021424,1.6546703826785647,1.6541069545025282,1.6542760409398747,1.6545488175063878,1.656100034390939
2.633893134005329,1.871260836025601,1.873458701776901,1.8726512895550862,1.8720471917263952,1.8722477727696218,1.8723521967519963,1.874455301645215
2.9450828540700336,2.091120169444468,2.0942329362141243,2.093085770510707,2.092441834150687,2.0926769300327397,2.0925506430145373,2.0953710322445613
3.2605877612673004,2.313146005436509,2.317356136633421,2.315804077916472,2.3151211457259864,2.3153936875173704,2.314973913060838,2.318677449900669
3.580483371371949,2.5371440121455593,2.5426311330339124,2.540610302783168,2.5398892183315454,2.5402019677520253,2.5394266563248946,2.5441765479910496
3.9048128362553047,2.7628971664531843,2.7698348323034487,2.7672837535947856,2.7665253453979557,2.76688079552202,2.7656898776929864,2.7716435989517967
4.233651671692187,2.9901668690881698,2.998719467650742,2.995580085313456,2.994785174360649,2.9951855420908085,2.9935218965788915,3.000828575086867
4.567053817521755,3.2186949073581794,3.229015032624209,3.2252336882380983,3.224403034725969,3.224850177420088,3.2226605933542203,3.231458647432337
4.905084001550995,3.4482059922264874,3.460432149942462,3.4559603188754053,3.455094645367114,3.455590014520254,3.45282600200693,3.4632411674873915
5.247806951586896,3.6784103324432276,3.6926652703416214,3.6874601407264738,3.6865601188352106,3.6871047311307907,3.6837231309167295,3.6958669407496534
5.595287395436447,3.909006819497269,3.9253961059082787,3.9194210122965556,3.9184872557378254,3.919081721417488,3.9150451315956016,3.929013739946955
5.947590060906635,4.139686158144255,4.158297290371392,4.151522027538745,4.15055510023604,4.151199572149682,4.146476732599732,4.162350148285931
6.304790463772282,4.370134094781745,4.391036084554378,4.383437022138025,4.382437413905792,4.383131631513816,4.3776975605409545,4.395539289221144
6.666942543872543,4.600034937628707,4.623278197622591,4.614838285911079,4.61380648772172,4.614549667089416,4.608385700794621,4.628242670861637
7.03413260495007,4.829074641514378,4.854691324632119,4.845399909292717,4.84433630906075,4.845127410345623,4.838221113463254,4.860123972479785
7.406414586844021,5.056943972565952,5.084948582178642,5.07480129077788,5.073706226625807,5.074543742172035,5.066888699638152,5.090852421104527
7.783864005329215,5.283341467938442,5.313731756457797,5.302729995909513,5.301603816381424,5.302485889989099,5.294081426716648,5.320106055793062
8.16655637618047,5.507975932363025,5.5407340094031445,5.5288847054289,5.5277276641166715,5.528652225364436,5.51950296853672,5.547574667675504
8.554556427204778,5.730568815426155,5.765662471344697,5.752977518445719,5.751789904837795,5.752754526654526,5.7428700525493035,5.772962177233987
8.947950462144787,5.9508563144136195,5.988240361222285,5.974736200026335,5.973518197079416,5.974520283332739,5.963914612454377,5.995988971053393
9.346803208807488,6.168591057975348,6.208208850891137,6.193905856752927,6.192657749323639,6.193694513976758,6.182385539027063,6.216393775390568
9.751190182967699,6.383543291870077,6.425328297184705,6.410250300793024,6.408972262574435,6.410040826954257,6.3980498542827755,6.433934758546323
10.161197688368073,6.59550207628955,6.639379473977491,6.623553143007887,6.622245363904417,6.623342698803853,6.6106940245967944,6.648390825457755
10.576890452815597,6.804275978314888,6.850163982100676,6.833618446038433,6.832281157640841,6.833404213009632,6.8201243775676295,6.859562217518312
10.99835478005292,7.00969346562088,7.057504941798488,7.0402711110618075,7.0389044916949715,7.040050187376064,7.026167662466657,7.0672707488003566
11.4256769738227,7.21160289721233,7.261246751873813,7.24335692179361,7.241961240102808,7.243126493623242,7.228671101188073,7.271360037645924
11.858921761931919,7.409872648483094,7.46125507116093,7.442742449535702,7.441317890793541,7.442499698421211,7.427502279401251,7.4716951338056115
12.298197024058894,7.604390763829921,7.657416350712194,7.63831473358096,7.636861543273638,7.638056968437759,7.622548870957736,7.668162249793289
12.743556700042781,7.7950643545165015,7.84963731503473,7.8299805517023815,7.828499017002438,7.829705162502653,7.813717957014418,7.860667992004801
13.195108669561893,7.981819209600997,8.037844128363727,8.017665908337532,8.016156346524303,8.017370569910085,8.000935664751966,8.049138696052495
13.652917660423222,8.164598735250374,8.221981658203818,8.201315237916335,8.199777906055557,8.20099760424681,8.18414601636875,8.233519498086276
14.11709155230508,8.343363459136187,8.402012317375311,8.380890239959564,8.379325552598694,8.380548266101592,8.36331037326305,8.413773382955625
14.587716648950117,8.51808987711261,8.577915304396507,8.556369135672538,8.554777389247738,8.556000887843298,8.538406231761105,8.58988007025804
15.064868466133154,8.688769621805633,8.749685197727805,8.727745472936787,8.726127116734128,8.727349299894193,8.709426391706314,8.761834888807977
15.548644095564674,8.855408452877356,8.917331191522221,8.89502731111062,8.89338272725485,8.894601654248886,8.876377939775814,8.929647933646484
16.03912984098733,9.018025277397095,9.080875919144336,9.058235900961808,9.05656555031853,9.05777957685217,9.03928117258345,9.09334258849219
16.53643358207943,9.176651086839815,9.240354260477899,9.217404795359073,9.215709108687092,9.216916625204583,9.198168471148726,9.252954641064616
17.040641622583628,9.331327977457226,9.395812061228963,9.372578556995673,9.370858039162838,9.37205767001509,9.353083450958714,9.408530974596399
17.55185105421041,9.48210804558988,9.54730560258305,9.523811915399063,9.522067129170912,9.523257635347377,9.504079618741658,9.56012872715885
18.070148180702425,9.62905255394045,9.69489988743353,9.67116864371571,9.669400040694214,9.670580310559266,9.651219578110727,9.707813795585668
18.59565166970582,9.772230454024715,9.83866781591857,9.814720331280094,9.812928425596736,9.814097579105502,9.794573964246474,9.851660149964308
19.128447824963242,9.911718048049039,9.978689319271686,9.95454545030397,9.952730783881115,9.953888028993205,9.934220072879624,9.991748448723257
19.66863373818518,10.047597661895345,10.115050178708879,10.090728753740384,10.08889178512773,10.090036487284479,10.070241624068444,10.128165496709663
20.216328077017774,10.179956646964973,10.247841423292694,10.223359848684638,10.22150118928178,10.222632653710917,10.202727252227062,10.261003124290081
20.77162793317151,10.308886940156222,10.377158097869376,10.352532719297312,10.350652795231241,10.351770757919308,10.331769996625777,10.390357080346657
21.334630398356865,10.434483618738048,10.503098369128562,10.478344420632416,10.476443810880022,10.477547743800093,10.457466004482832,10.516326402350268
21.90545414021999,10.556844423273091,10.625763104108099,10.600894749778508,10.598973843412262,10.600063473287246,10.579914026096572,10.639012582633809
22.484196250471367,10.67606924811803,10.745254665922124,10.720285203700298,10.718344551906199,10.719419591563556,10.699214863659433,10.7585188689881
23.070975396757138,10.792259391069525,10.861677372310755,10.836618909761414,10.8346589849846,10.835719202833578,10.815470792281067,10.874950130339256
23.665910246723456,10.905517048496364,10.975135767973047,10.949999676202307,10.948020839724364,10.949066161655917,10.928784721629789,10.988411536681374
24.269097892080794,11.015944541826347,11.085734860789566,11.060531468745143,11.058534285647514,11.05956445691181,11.039259996764542,11.099008698030989
24.880657000475306,11.123644419446213,11.193579278832043,11.16831824384846,11.166303056885463,11.167318003373463,11.146999712626249,11.206846802909459
25.500706239553132,11.22871656644901,11.298771162887485,11.27346123909532,11.271428451234868,11.272428131260236,11.252104537084712,11.312028432126226
26.12937506492825,11.331260997618605,11.401412602792938,11.376061937554983,11.37401197492407,11.374996337536839,11.354675114850654,11.4146562452316
26.766760568311145,11.431376694844094,11.501604595277074,11.476220548547555,11.47415373074142,11.475122757414331,11.454811210589929,11.514831720663015
27.41300299328362,11.529161143938296,11.599446427928784,11.57403569268055,11.571952501407972,11.572906168981946,11.552610680660562,11.612654456340994
28.068210219523994,11.62471022347418,11.69503579036076,11.669604494485212,11.667505253973244,11.668443682875473,11.64817021420317,11.708222614323354
28.732511702646242,11.718118542907364,11.788468931691169,11.76302268894823,11.760907704896674,11.761830765436336,11.741584754164057,11.801632605841798
29.406047686232174,11.809478363363214,11.879839641544365,11.854383352394432,11.852253134302947,11.853160933011795,11.832947122118224,11.89297858643407
30.088926049960104,11.89888029240909,11.969239893873167,11.943778106758687,11.941632937168,11.942525575945963,11.922348337864573,11.98235272458923
30.781287037411836,11.986412756027436,12.056759332827399,12.031296239541055,12.02913639636007,12.03001404195249,12.009877216458017,12.069844817306997
31.48326010420135,12.072162095883886,12.142485323703832,12.11702479181125,12.114850775275999,12.115713385996543,12.095620414527621,12.155542498529424
32.19497470594262,12.156212101513947,12.226502716723642,12.201048192295266,12.198860271051029,12.199707944167814,12.179662027308686,12.23953052120956
32.9165818741853,12.238644681936192,12.308894023041358,12.283448790034114,12.281247343889728,12.282080167407239,12.262084144460577,12.321891683674481
33.64820027657551,12.319539096770935,12.389739289685872,12.36430638193866,12.362091762912076,12.362909889680216,12.342966234035288,12.402706060743965
34.38997015669508,12.398972312890018,12.469115914287825,12.44369818499876,12.441470800689704,12.44227422144484,12.422385401859113,12.482051022257766
35.142053334061465,12.477018883989597,12.547098709925029,12.521699040083115,12.519459214718648,12.520248035992527,12.50041622015547,12.560001724048004
35.904568476320826,12.553750190972474,12.62375951141816,12.598380457785339,12.596128677706051,12.596902931921383,12.577130134672572,12.636629834190025
36.677666615022794,12.629235724960882,12.699167670935001,12.67381197554583,12.671548551083331,12.67230836329912,12.652596743064407,12.712005084660445
37.461498781717005,12.703542253569767,12.773390196944884,12.74806048603853,12.745785671942652,12.74653125059058,12.726882623041488,12.786194530246748
38.25621600795311,12.776732829698348,12.846490443415007,12.821189125535335,12.818903334037627,12.81963457721776,12.800050998880202,12.859261608288802
39.061969325280735,12.848866986066348,12.918527943065103,12.893257398965082,12.890961014506194,12.891678093595692,12.872161218027665,12.93126621278792
39.87890976524953,12.92000129103182,12.989559532898493,12.964322083117496,12.962015434556308,12.96271834029154,12.943269973900941,13.00226525948828
40.70718835940914,12.990188528759868,13.059638358361857,13.0344360594258,13.032119359825803,13.032808365483865,13.0134300414015,13.072312005000128
41.54696692727702,13.059479311094291,13.128815008139927,13.103649995315582,13.101323596694723,13.101998614271125,13.082692087954925,13.141457288126213
42.39840728837065,13.127921058558288,13.197137523419123,13.17201164480072,13.16967568148164,13.17033691014443,13.151103478502625,13.209749099102984
43.26167126220749,13.195561534429363,13.264654075076681,13.239568970326774,13.237223697059303,13.237871201653897,13.218712198649243,13.277235770921207
44.1369098803372,13.262440840962817,13.331405233181233,13.306362426166993,13.304007963378329,13.304641970863663,13.285558396968227,13.343958017235787
45.024306538212905,13.328600520908456,13.397433087036767,13.372433758871052,13.370070328888316,13.37069094579614,13.35168358841849,13.409957806923511
45.92402305535207,13.394082436611331,13.462780068701589,13.437825275438245,13.435452957002292,13.436060345446139,13.417129917885804,13.475277451615499
46.83623203924,13.458925277623134,13.52748530311801,13.502575975751878,13.500194954135317,13.500789262333265,13.481936070290045,13.539956187417625
47.76109530939417,13.523166038251214,13.591586201456751,13.566723201505441,13.564333560080945,13.564914843614776,13.546139359533809,13.60403122170074
48.69880704923555,13.58683898466383,13.655117493067575,13.63030149214428,13.627903267966365,13.628471827904068,13.609773963780867,13.667537084646558
49.64953986624943,13.649975747526428,13.718111160633882,13.693342677501892,13.690936032684096,13.69149189681655,13.672871698969272,13.73050578672937
50.61346636792111,13.712606410478207,13.780597565703774,13.755877100599129,13.753462150936818,13.75400551380027,13.735462778429046,13.792967578333721
51.59078073767157,13.774759037686978,13.842605147622086,13.81793307108999,13.815509853637694,13.816040687441248,13.797575266327993,13.854950732059095
52.58166637095394,13.8364604844168,13.904160835761921,13.879537402552208,13.877106028473483,13.877624555544267,13.859236152252816,13.916482232860377
53.58629587525352,13.89773563741031,13.965289817933897,13.940715292060027,13.938275881782072,13.938782074329191,13.920470466532416,13.977587435293529
54.60488500992694,13.95860863305609,14.026016624230884,14.001490996429228,13.999043587006565,13.999537486716358,13.981302262182714,14.038290623965226
55.637617170427326,14.019101736489425,14.086363635583542,14.061886841008686,14.059431585291213,14.05991325700909,14.041753998875215,14.098614554983143
56.684675752207816,14.079236758927703,14.146353075440809,14.121924993665566,14.1194619611305,14.119931340011057,14.101847622149963,14.158581498114374
57.746276514625045,14.13903428415732,14.206005902766103,14.181626107663472,14.179155441897098,14.179612509413063,14.161603854747794,14.21821250959046
58.82261364109997,14.198514840382883,14.265342641132213,14.241010887216005,14.238532592850126,14.238977460165067,14.221043266559649,14.277528275097708
59.91390289098922,14.257697436573645,14.324382762689906,14.30009841540144,14.297612603599623,14.298045191972683,14.280184977718353,14.33654797498254
61.02033844771377,14.31659940034996,14.383143627482244,14.358906209744568,14.356412769343248,14.356833115828948,14.339046362162408,14.395289117506104
62.14213607063024,14.375235409933941,14.441639858149557,14.417448781722152,14.414947819253078,14.415355956274123,14.397642213909307,14.453766316045094
63.27950073112742,14.433619258871023,14.499885095387379,14.475739850770575,14.473231213383851,14.473627191890207,14.455986206077286,14.51199291949069
64.43265897652978,14.491764217311509,14.557892558396055,14.533792575876594,14.531276291363108,14.531660083563887,14.51409179408926,14.569982304524952
65.60182656619395,14.549678247345598,14.61566985261601,14.59161478480776,14.589090658631276,14.589462380321857,14.57196663896744,14.627741937633857
66.78723004744437,14.607369575076943,14.67322492624199,14.649214393336113,14.646682383810294,14.647042118363345,14.629619059451782,14.685279808698485
67.98909596760552,14.664844263551528,14.730563360611212,14.706597158807842,14.704057094555534,14.704405022611843,14.687054942579298,14.742601540742386
69.20764008603403,14.722104837108596,14.787687920917305,14.7637658232575,14.761217398578902,14.761553747097413,14.744276900693718,14.799710028650019
70.44309973802218,14.779151749666028,14.84459907034178,14.820720627539474,14.818163768325544,14.818488759633384,14.801285424767446,14.856606032039053
71.69571225886226,14.835983222606822,14.901295572189996,14.87746038590909,14.874894656769207,14.875208559511652,14.858078842715218,14.913288568964687
72.96572577181439,14.892595879337755,14.957774429677581,14.933981643032276,14.931406821639309,14.931709811825332,14.91465371773022,14.969754934446891
74.25335603623522,14.94898559291155,15.014032442220277,14.990280938943126,14.987696738124548,14.987989028817646,14.971006348992173,15.026001863056008
75.55887275132051,15.005150121529697,15.070067479183134,15.046356036474952,15.043762057894655,15.04404387605377,15.02713418900276,15.082027492802355
76.88251325236256,15.061088751892663,15.125879244129987,15.102206365914483,15.099602257554523,15.099873802347702,15.083036751421393,15.137831328081724
78.22453645058933,15.116802702167824,15.181468825537381,15.157833108374584,15.155218592326047,15.155479970285038,15.1387151478837,15.193414230411719
79.5851796812931,15.172293380426979,15.236837321145506,15.21323748202262,15.210612113631258,15.210863491501412,15.194170619716132,15.248776959410021
80.9647234316375,15.227561995573874,15.291985694371904,15.268420487330664,15.265784030373911,15.266025426682479,15.249404491617817,15.303920182058008
82.36341582488262,15.28260815390422,15.346913250444308,15.323381633326312,15.320733763577104,15.320965321910359,15.304416175348234,15.358843115578921
83.78151577225645,15.337429294024261,15.401617965259511,15.378118706001938,15.375459094601405,15.375680893700205,15.359203317945301,15.413543569124215
85.21931454889044,15.392019436260675,15.45609448907105,15.432626207392996,15.429954594959488,15.430166778410097,15.41376015279919,15.468016243897388
86.67708185398034,15.446371165077458,15.510336434605875,15.486897356522151,15.484213668946625,15.484416241380863,15.468079468173768,15.522254678516356
88.15507659875414,15.50047177077392,15.564332101899,15.540920240360913,15.538224227525355,15.538417304738598,15.522148762800025,15.576246997007146
89.6536008463111,15.554304393543031,15.61806534444291,15.594678559551879,15.59197023071992,15.592153733971314,15.57595125097997,15.629976913907802
91.17291890186307,15.607849088788884,15.671516801250412,15.64815263351261,15.645432067425105,15.645606112510023,15.629467270658418,15.683424841272183
92.71333822249329,15.661087176401104,15.724667759788426,15.70132393035081,15.698591182589544,15.698755774139805,15.682678118565923,15.736571645072036
94.27513929536535,15.714003848466756,15.777502810008045,15.754177280871971,15.751432661768549,15.751587721043297,15.73556873667153,15.789401771672186
95.85862418357854,15.76658878066994,15.830010826289362,15.80670182810144,15.803945550719368,15.804090985082297,15.78812868486396,15.841903692484799
97.46409495023212,15.818835080869755,15.882183999392074,15.858890045339665,15.856122318110614,15.856257951552749,15.84035088572971,15.894069352783392
99.09185365842539,15.8707369268746,15.934015650238786,15.91073550825906,15.907956752678212,15.908082455508735,15.89222930401368,15.94589194379973
100.74221315922546,15.922287394120872,15.985498191916331,15.962230764269112,15.959441235086294,15.959556743291737,15.943756741875179,15.99736390177973
102.41548090971551,15.973475491311286,16.036620688709217,16.01336495639517,16.010564848146622,16.01067000887709,15.994922360866822,16.048474291007892
104.1119859429144,16.024287100673366,16.0873694350765,16.064124184560065,16.061313724204727,16.061408338292168,16.045712038584313,16.099209707011262
105.83204110988926,16.074705056700278,16.13772814555622,16.114491880761122,16.111671411053308,16.11175503384347,16.09610902638418,16.149554021809593
107.57597544365893,16.124710855290623,16.18767836699695,16.164449675219565,16.161619223950176,16.16169149416148,16.146094560783375,16.19948874519693
109.34412337122619,16.174282337840868,16.23719776015436,16.213975061945746,16.211134897760044,16.211195115988414,16.19564638127844,16.248991148856486
111.13681392560989,16.22338804506272,16.286254546144928,16.2630364102742,16.26018656096309,16.26023414823162,16.24473288499481,16.29802925936849
112.95439771576456,16.271991649630202,16.334811350852444,16.311596674947616,16.308737191461052,16.308771476156565,16.293317374061296,16.34656526259431
114.7972199566608,16.320045893133656,16.382819855181594,16.359607800884124,16.35673884996746,16.356759030785934,16.341352261209366,16.394550760697765
116.6656204692853,16.367494193319583,16.430222462511374,16.407012793598685,16.404134421570067,16.404139831530127,16.388780894708294,16.441928161689656
118.55996065056043,16.414276771982053,16.47695836174107,16.453751272749404,16.45086367414507,16.45085387785609,16.435543315711364,16.48863685826916
120.48060729139242,16.46033703760394,16.52297018320862,16.499766656082784,16.496869942066294,16.496844689410263,16.481583298614844,16.53461998564205
122.42791100073582,16.50562755113479,16.56820960781871,16.545011282221246,16.542105582483426,16.542064854933084,16.526853436790987,16.579829516517357
124.40225475144862,16.55011190650777,16.612639933068326,16.58944890721149,16.586534388497682,16.586478533439163,16.571317741036317,16.624229739600516
126.40401072842104,16.593764577789756,16.65623544311992,16.63305418576118,16.630130963866762,16.63006065291325,16.614951143967406,16.667795920998778
128.43355651052715,16.636560664342667,16.698971260494506,16.67580265262285,16.672870690493305,16.672786822216942,16.65772898116875,16.710504415295972
130.491275070625,16.678452444575335,16.740799858137127,16.717646627891668,16.7147058977361,16.71460954671799,16.699603572735505,16.752308728331926
132.57756556352427,16.71936514709628,16.781647150164964,16.75851158103055,16.755562184748896,16.755454346829293,16.740500480766897,16.793135260564394
134.6928217500509,16.759195612119175,16.821410453868626,16.798294324462276,16.79533630837268,16.795218173928063,16.78031640652213,16.8328812366477
136.83744278501462,16.7978284935521,16.85997444168347,16.836879275872345,16.833912737242933,16.83378538548623,16.818935749159465,16.871430643508546
139.011838611193,16.83515329944539,16.897228223323722,16.87415529022517,16.871180340219503,16.871044498345686,16.856247456279597,16.9086714051165
141.2164218683556,16.871074410607726,16.933075693257475,16.91002615545709,16.90704306272044,16.90689926338825,16.89215534824158,16.94450624409042
143.45161328724788,16.90551652762071,16.967441093516637,16.944416108968202,16.941425063404992,16.94127368179145,16.92658351885924,16.97885813334488
145.71783899259916,16.938425347083882,17.000270611673155,16.977270773248996,16.974271997186356,16.974113380677597,16.95947737755958,17.01167234335243
148.01552510913874,16.96976403680342,17.031529485954557,17.008554571327558,17.005548254669904,17.005382421793186,16.99080057385754,17.042913570418225
150.3451112465558,16.999501109700137,17.061189740197523,17.038237859587113,17.035224261716092,17.03505119394416,17.020521968060084,17.07255395417433
152.70703971153142,17.027589112828142,17.089208803389294,17.066276311556972,17.063255562163405,17.063075092750914,17.04859542728861,17.100551965766385
155.10176090172254,17.05395272824178,17.115514845341004,17.092596809403666,17.089569033546564,17.08938101427543,17.074946499746908,17.12683700706834
157.5297279117781,17.078493543765212,17.14000954188129,17.117101214228445,17.114066291480615,17.113871116055122,17.099477194754304,17.15131176364454
159.9914059728108,17.101097593587433,17.162576375069026,17.139674027089498,17.136632013032717,17.136430320643353,17.122073611345208,17.17386036600797
162.48725761894147,17.12162557123691,17.18307270352579,17.160174125843774,17.157124937105372,17.15691810803304,17.142596118821025,17.19434100187511
165.01776156624257,17.13991440439874,17.201334222873868,17.178437919413074,17.17538157915213,17.17517117895034,17.160881737503168,17.212590121854113
167.58339787928261,17.155787662603228,17.217185294683933,17.194289940745236,17.191226893616,17.191014135820314,17.17675400449922,17.22843296292871
170.18465336511002,17.169074853367636,17.230456866967764,17.207561151747488,17.204492217581233,17.204277926654743,17.19004248754005,17.241701093773905
172.822023595997,17.179628277371453,17.24100116166398,17.218104418180747,17.21503081977667,17.21481549132359,17.20059873231927,17.252246620532944
175.49600886395177,17.18732251895669,17.24869105860664,17.225793333178597,17.222716705567432,17.222500557283077,17.208296419974957,17.259940982545373
178.20711873189236,17.19203992538751,17.25340565815749,17.230508020733943,17.227429938732826,17.227213364321482,17.21301651749036,17.26466122827886
180.95586809614372,17.193668133460925,17.255030962082824,17.23213498284909,17.229056738734446,17.228840275486665,17.21464595299478,17.26629161330538


==> figdata/pipe/retau_180_dns_r1.2/hom_trms_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.328396826032886,,0.000160230697295615,0.0021125826422773164,0.0037133898389198313,0.00471814379132534,0.011387884301193552,
-34.7968641237495,,0.0001603437390997741,0.0021134100436347473,0.0037145803124635467,0.004719367187058789,0.011390901042373657,
-33.32216238441672,,0.0001606728202928295,0.0021157827603095003,0.00371796869594195,0.004722833606742513,0.011399450098298989,
-31.90216830099331,,0.00016122110312015732,0.002119651207339903,0.0037234117761229934,0.004728349303424167,0.011413031004474942,
-30.534866898429932,,0.00016199591842578335,0.002125123263917852,0.0037308014198976698,0.004735750952005329,0.011431195761885154,
-29.21828653447401,,0.00016303704629410713,0.0021322506679730706,0.0037400671580793987,0.0047448881468430985,0.01145355032317555,
-27.950563898864875,,0.00016434863680019036,0.002141141186449287,0.0037511353401076656,0.004755623324705142,0.011479714633739183,
-26.729857347740225,,0.00016595435068169148,0.0021519033894148607,0.003763965201755115,0.0047678341704433715,0.011509357586656579,
-25.554476902026426,,0.00016790000198235456,0.0021646714387872096,0.0037785123375267903,0.004781407963850632,0.011542165680737449,
-24.4226675834547,,0.0001701964847453361,0.0021795572743647474,0.0037947410902603707,0.004796239493575847,0.011577845472346873,
-23.332869411341697,,0.00017286885815394307,0.0021966349798603806,0.003812610210051969,0.004812231870640291,0.01161612784928791,
-22.283500738605674,,0.00017593930063737948,0.00221600758788462,0.0038320829017605682,0.00482929333737905,0.011656769319676588,
-21.27306658375842,,0.00017942359611491322,0.0022377316847307996,0.003853119312476829,0.00484733698414419,0.01169953221232725,
-20.300136964506855,,0.0001833428423862268,0.002261878686252782,0.003875675871380639,0.004866282935093191,0.011744204386154703,
-19.363281898557904,,0.00018770298363345988,0.002288466100498674,0.0038997018344746988,0.004886051327911511,0.011790582093757928,
-18.46120140200877,,0.00019252262112881224,0.002317520451131158,0.003925151328007928,0.004906570515336733,0.011838471906457808,
-17.592595490956654,,0.00019780877412701613,0.002349050295767685,0.003951968194497721,0.004927768758679462,0.011887696848371394,
-16.75620751429552,,0.00020356761927726064,0.002383050001086137,0.003980090942723527,0.004949578969905453,0.011938091095972077,
-15.950845820114475,,0.00020980669632384363,0.002419485464852407,0.004009459822944728,0.004971936541460694,0.011989496950980578,
-15.175362089299377,,0.00021652820079400334,0.0024583281999723157,0.00404000837100004,0.004994779029541464,0.01204176361517318,
-14.428673001931228,,0.00022373410257271476,0.0024995317597313695,0.004071668422732074,0.005018047503005746,0.012094754263149241,
-13.709673571692655,,0.00023142568816220252,0.0025430359104716177,0.0041043723535944265,0.005041684366303362,0.012148338485781096,
-13.017345477859797,,0.00023960444204067325,0.002588784366605189,0.004138045982746229,0.005065636123409006,0.012202390558723478,
-12.350713732505556,,0.0002482668473885941,0.002636692526164819,0.004172617510968236,0.0050898491873089665,0.01225679660379916,
-11.708803347702837,,0.00025740980778153036,0.0026866813596311575,0.004208012205955951,0.005114274249683299,0.012311447223619511,
-11.09070433471968,,0.0002670310290900694,0.0027386707317195065,0.004244156480226298,0.0051388637157898445,0.012366240226714762,
-10.49555003762089,,0.00027712486102904294,0.00279256421780863,0.004280976379559363,0.005163571818462424,0.012421081385983225,
-9.922495466869645,,0.00028768732673956955,0.002848264297898986,0.004318396447578341,0.005188355589174097,0.012475880540417848,
-9.370673966530749,,0.00029871049785873936,0.0029056738838016236,0.004356343684891999,0.0052131736936097,0.01253055286951321,
-8.839348879059283,,0.00031018741634619674,0.0029646825052704264,0.004394745504976629,0.005237986924410557,0.012585021087764173,
-8.327718547715191,,0.00032211115201151517,0.0030251929926078188,0.004433531521283993,0.005262759020053576,0.01263921264441883,
-7.835067981351934,,0.00033447296059495253,0.0030870943304326407,0.004472632043935881,0.00528745475870863,0.012693060619352346,
-7.360703855221353,,0.0003472629426623133,0.003150277202990376,0.004511978687634064,0.005312041834118677,0.01274650163784719,
-6.903954510973669,,0.00036047036809556466,0.0032146270522693423,0.00455150498701925,0.00533648889650021,0.012799476879540856,
-6.464126623860725,,0.00037408824986668476,0.003280048671620475,0.004591150963926919,0.0053607684676239544,0.012851936255732615,
-6.040635201126261,,0.0003881020344411757,0.003346420784465018,0.004630852044232964,0.005384852649111066,0.012903827731675846,
-5.63285191721726,,0.00040249932415664137,0.003413630373092872,0.0046705484226908225,0.0054087167314991426,0.012955105693684497,
-5.240191779377462,,0.00041726990699569915,0.0034815784601154197,0.004710186469565742,0.005432337966607016,0.013005731647713672,
-4.86211312764737,,0.00043240174386146023,0.0035501622454936974,0.004749713116876166,0.005455695540049864,0.013055669535894963,
-4.4980526356691035,,0.00044788078795374414,0.0036192747584062298,0.0047890768098569035,0.0054787697105696115,0.013104884733248012,
-4.147490309881546,,0.00046369150361594833,0.003688805947686181,0.0048282280111302455,0.0055015422725543635,0.013153346320971425,
-3.8099494895203354,,0.0004798193432420154,0.003758655761118346,0.00486712083026646,0.005523997162969297,0.013201027236724255,
-3.4849318474227355,,0.0004962510997638584,0.003828731728438139,0.004905714349324249,0.005546120018270567,0.013247905470197743,
-3.171960722824387,,0.0005129728684470173,0.0038989457611460377,0.00494397015963455,0.005567898223790218,0.013293962304101466,
-2.87062445415607,,0.0005299665374937127,0.003969194614736867,0.004981848482919567,0.005589319531228581,0.013339177414973523,
-2.5804463806534264,,0.000547216659575931,0.004039392660363595,0.005019315522631212,0.005610373772354106,0.013383536473077051,
-2.3010365071456174,,0.0005647078590201553,0.004109457952764291,0.005056340511491409,0.005631052389677858,0.013427028296642617,
-2.032004838461803,,0.0005824232315227778,0.004179307265384472,0.0050928938808598246,0.0056513476347955895,0.013469642432106707,
-1.7729397130327647,,0.0006003446642232473,0.004248857786722437,0.0051289479806120655,0.0056712527819022885,0.01351137023736561,
-1.5234944684844234,,0.0006184557971852183,0.004318037778646235,0.005164479407887896,0.005690762764969794,0.013552206940876867,
-1.2833224424426999,,0.0006367399997683135,0.004386779291772349,0.005199467084303069,0.005709873590822195,0.013592149959304788,
-1.052033639736755,,0.0006551795806947636,0.0044550144043067575,0.0052338915528832766,0.005728581981451036,0.013631197478418325,
-0.8293463971876495,,0.000673756192753952,0.004522676800526865,0.0052677348049368035,0.005746885672254833,0.01366934891842199,
-0.6149140524213041,,0.0006924517290736219,0.004589705621830047,0.005300981473197326,0.0057647831941808935,0.01370660592073622,
-0.4084332758603997,,0.0007112489144617366,0.004656047102253782,0.00533361910186635,0.005782274294112766,0.0137429724099145,
-0.20960073792761694,,0.0007301307464031607,0.0047216524852894326,0.0053656374044141345,0.005799359504269672,0.013778454040640922,
-0.018156441842396422,,0.0007490786381218604,0.004786470256317498,0.005397026472191045,0.005816039732306816,0.013813056224454893,
0.018167275041586394,0.02461913143874959,0.0007527624809652506,0.004795829619798944,0.005403045482693149,0.005820827452534844,0.013819671124252616,4.793962142794814e-09
0.2941863572029339,0.024619898849692907,0.0007816982318582834,0.004843932965543627,0.005449442322067798,0.005869971293056335,0.013870447112269223,1.2745010119115502e-06
0.5740512250767222,0.024622043206176926,0.0008127525133277572,0.004893921223592302,0.0054976923501538245,0.005920990977384106,0.013922859359578672,4.860010617626922e-06
0.8577943782605212,0.024625597237424142,0.0008460224378281796,0.004945874083381829,0.005547875627301746,0.005973967082972741,0.0139769655704578,1.0869314172118141e-05
1.1454808159494707,0.024630596358495932,0.0008816092811120318,0.004999874465744249,0.00560007550076322,0.006028983478069408,0.014032825850717945,1.9415294815139474e-05
1.4371538709403306,0.02463707727219536,0.0009196169453271071,0.005056007148965445,0.005654377318938107,0.006086126107373756,0.014090501887113973,3.061419594077463e-05
1.7328893756274308,0.024645078473346477,0.0009601524451214536,0.005114359183623027,0.00571086868753539,0.006145483196177787,0.014150057161828336,4.4586091986249275e-05
2.0327198296083413,0.02465464064968753,0.0010033267030432115,0.005175020818469096,0.005769640363710186,0.006207146180526849,0.014211557824500645,6.145570653487535e-05
2.3367102320782016,0.02466580766827471,0.0010492544582212484,0.005238085123310509,0.005830786116025533,0.006271209662197303,0.014275072691271564,8.135221186249024e-05
2.6449364154313417,0.024678624157126062,0.0010980529084155452,0.005303647006026425,0.005894401610139188,0.006337769824199745,0.014340671850378217,0.00010440797069858509
2.9574308792653317,0.024693135886543573,0.0011498411639483432,0.0053718027449335855,0.0059605836342659,0.006406924491538653,0.01440842646834786,0.00013075786843341286
3.2742586227753114,0.024709393082032828,0.0012047438402148917,0.005442652967761477,0.006029433678104282,0.006478775730467209,0.014478411651433286,0.00016054286508096285
3.5954954783556103,0.024727443780670193,0.0012628842718474247,0.005516296667011306,0.006101051386253656,0.00655342424677082,0.014550700768471297,0.0001939031758843742
3.9211847788029885,0.024747341571840584,0.001324392378707087,0.005592838899997089,0.006175542703257997,0.006630976515178312,0.01462537246761745,0.000230986472627807
4.251402356511776,0.02476914145823712,0.0013893996061641683,0.005672385377902694,0.006253014110911498,0.006711539839486967,0.01470250636800626,0.00027194222756430676
4.586202377477923,0.024792896584151992,0.001458037265063846,0.005755041522190667,0.00633357153254337,0.0067952206865520125,0.014782180543668642,0.0003169198625081631
4.925649840896567,0.024818662051599272,0.0015304387013904035,0.005840913666587788,0.0064173223113314195,0.0068821273195012024,0.014864474977006683,0.0003660717765444923
5.269809745962852,0.02484649603629883,0.0016067402487081367,0.00593011127548859,0.006504376614547095,0.006972370544431379,0.014949471631289424,0.0004195537523569067
5.6187470918719145,0.024876457374054035,0.0016870805502459095,0.006022745544934557,0.006594846287946194,0.00706606227333487,0.015037254113297831,0.00047752375965750047
5.972526877818895,0.024908605548323585,0.0017715981567623398,0.00611892696788373,0.006688842343317392,0.007163314498487908,0.015127904956296307,0.0005401401174812551
6.331224936198124,0.024943000704303532,0.0018604332015494285,0.00621876761236559,0.006786477858834683,0.007264240053324572,0.015221508758952498,0.0006075625745369422
6.694895433005551,0.024979702154413558,0.0019537242912532325,0.00632237794027696,0.006887863511535999,0.007368949599189109,0.015318146881976477,0.0006799508938490661
7.063625033834696,0.02501877149192489,0.0020516119633868517,0.006429869524202645,0.0069931120068969736,0.007477556520556371,0.015417903379045224,0.0007574644187061195
7.437467904681509,0.02506026742304464,0.002154233565188326,0.0065413520088728715,0.007102332732393298,0.00759016969009458,0.015520859025390297,0.0008402617374250027
7.816499877940319,0.02510425335337378,0.00226173158428902,0.006656938987748359,0.007215640192121848,0.007706903122297266,0.015627098075598,0.000928505448751265
8.200796786005457,0.025150789686381857,0.002374244098676976,0.006776739884972289,0.007333143695245461,0.007827865473692481,0.01573670215359765,0.0010223522019349673
8.590423628072061,0.025199936834170038,0.0024919073780402083,0.006900862892551082,0.0074549526799337195,0.007953165281937383,0.015849749533645204,0.0011219597623874835
8.985467069733653,0.025251755135864924,0.0026148558470248068,0.007029415370750064,0.007581173211395006,0.008082908285188753,0.0159663190504246,0.0012274810402311323
9.385992110185372,0.025306303191761765,0.0027432234845941404,0.007162502119864746,0.007711912089124437,0.008217198757054454,0.016086487813846948,0.0013390690436063085
9.792074581821547,0.02536364029834658,0.002877140619077196,0.0073002276755498325,0.007847271306457215,0.008356138077925438,0.016210329726221336,0.0014568725998495126
10.2038011502357,0.025423823496846163,0.0030167330722561817,0.007442692617548735,0.007987353079117392,0.008499825795389045,0.016337917465712032,0.0015810370541396986
10.621236814622968,0.02548690930354868,0.0031621252467682963,0.007589992019418735,0.008132252299045802,0.008648355165810757,0.016469319112471986,0.0017117018123354096
11.044468240576872,0.025552950150040582,0.0033134353671909348,0.0077422226578748995,0.008282063595577432,0.00880182027637868,0.016604601309359222,0.0018490035664077823
11.473582093690931,0.025622001878082987,0.0034707787847122677,0.007899473205268313,0.008436879172200401,0.00896030493461253,0.016743826754191036,0.0019930745187738395
11.908643373160288,0.025694112443851877,0.0036342648121541928,0.008061831426651008,0.00859678161236673,0.009123895046042899,0.01688705500598211,0.0021440377981579947
12.349760410976838,0.025769331279193862,0.0038039950428095173,0.00822937658466877,0.00876185143938156,0.009292664683101092,0.017034339299234667,0.0023020095569656128
12.796987373136535,0.025847704838114025,0.003980067100931468,0.008402185830769404,0.008932165674006691,0.009466687911051498,0.017185730744777437,0.0024671024881356943
13.250432591631277,0.02592927363695814,0.004162572373794494,0.008580329805760099,0.009107791467339222,0.009646028210145928,0.01734127467274269,0.002639417453206923
13.710161065656203,0.02601407767593053,0.004351593260003611,0.008763871418037592,0.009288796534197017,0.009830746977174355,0.017501009674950104,0.0028190508812834547
14.176281127203215,0.026102154663068332,0.004547204230596132,0.008952872615550746,0.009475233120097227,0.010020896016240875,0.017664972250259797,0.003006087610153502
14.64887944186583,0.026193534644382205,0.004749470845444274,0.009147380832212948,0.009667154128924322,0.010216520225812459,0.017833190119893018,0.0032006034059168863
15.12803184203838,0.026288244812874527,0.004958451072177061,0.009347438426887471,0.009864599398399782,0.010417655128633616,0.018005684248330336,0.0034026591640853175
15.613835826513574,0.026386307832492944,0.0051741925766958805,0.009553083957549969,0.010067603682161617,0.010624331328604063,0.01818247164936154,0.003612312951254788
16.106378060884932,0.026487744089958423,0.005396735231283389,0.009764342795758081,0.010276193793452825,0.01083656887718152,0.01836355844329516,0.003829609631112859
16.605766877144355,0.02659256546892997,0.005626103053439125,0.00998123590767686,0.010490385582367805,0.011054380583205483,0.018548948234785576,0.0040545778715729945
17.112088940885357,0.026700776627480934,0.005862315071325231,0.01020377126964141,0.010710188982014195,0.011277767360109393,0.018738634283285045,0.004287240594352344
17.625441750900656,0.02681238032444404,0.0061053728186670365,0.010431945732072715,0.010935598991884163,0.011506717460467952,0.01893259480961894,0.004527597567620008
18.145911972783768,0.02692736912892704,0.006355272048370277,0.010665752303192815,0.011166603403916571,0.011741216138704815,0.01913081607158214,0.004775647521025687
18.67361877172578,0.027045733809899226,0.006611992764092915,0.010905168549821289,0.011403180122569355,0.011981235499114692,0.019333258513098753,0.005031367024921908
19.208648813320217,0.02716745183817345,0.006875504565786342,0.011150165001693541,0.011645297520418482,0.01222673103916487,0.019539880997928756,0.005294723646137977
19.751099596359783,0.027292497034263966,0.007145757779831134,0.011400693591435005,0.011892907044201114,0.012477656624132381,0.019750636309967914,0.005565665817628484
20.301090286035574,0.02742083158192051,0.00742269503399224,0.011656705005114851,0.012145954968123351,0.012733945316779752,0.019965460082597787,0.005844131818864749
20.858718381140296,0.027552417626055117,0.007706249018554213,0.01191813079794715,0.012404374448932463,0.012995523573452449,0.020184283969044755,0.006130044525348603
21.42408138046666,0.027687195900956918,0.00799632817423621,0.012184890505181959,0.012668081136697195,0.01326230353020667,0.020407023280121422,0.006423305957561141
21.997298449205754,0.02782511205341806,0.008292832808124073,0.01245689637741838,0.012936983132546523,0.01353419030423827,0.02063359431508026,0.006723808807737315
22.578467086150287,0.02796609037941728,0.008595652203697828,0.012734049537658398,0.01321098136656518,0.013811066411190901,0.020863881530745636,0.007031426929594397
23.167706456491352,0.028110058838052555,0.008904653577351604,0.013016224656790207,0.013489951092754162,0.014092810219672581,0.021097783350544082,0.00734602730064662
23.76513572542004,0.028256920224132717,0.009219693662071034,0.013303298420439626,0.013773764973295749,0.014379283702559217,0.021335173442959765,0.007667441336191882
24.370852391729056,0.02840657855037153,0.009540616422787787,0.013595128535785506,0.014062276778056148,0.014670336593784599,0.021575916240063383,0.007995504419143724
24.984975620609493,0.028558922063588194,0.009867246596921389,0.013891560279530072,0.01435533159787607,0.014965809172068667,0.021819853428681004,0.008330027257229873
25.607624577252437,0.02871382760088141,0.010199393651836926,0.014192422669504252,0.014652756178669601,0.015265519031042157,0.022066844405417507,0.008670801425063364
26.238929260048174,0.028871178661896226,0.010536859166313015,0.014497535284101783,0.014954371743585777,0.01556927558345125,0.022316710007106437,0.009017612753601318
26.878987167789408,0.029030816584910017,0.010879423354270843,0.014806700088718375,0.015259980185569157,0.015876879024212233,0.022569268850617157,0.00937022613202569
27.527939132065608,0.02919259797123243,0.011226848293692058,0.01511971472867528,0.015569368555473678,0.016188120654509107,0.022824324001792146,0.009728389880792521
28.18589348486868,0.029356355004002056,0.011578898061203087,0.015436353574361432,0.015882311436419397,0.016502755891018236,0.023081675598779258,0.010091830535867602
28.852980224588897,0.029521917171919865,0.011935301853587266,0.015756377615328783,0.0161985866701768,0.016820553424559678,0.023341104067330785,0.010460275822141776
29.529340182815734,0.029689088863257787,0.012295780707293846,0.01607954316789997,0.016517924658426265,0.01714125498322826,0.023602382533020733,0.010833424191245373
30.21508169154109,0.029857678717776094,0.012660053292574643,0.016405591265847067,0.01684007195779992,0.01746458226817212,0.023865263332713976,0.011210960961683801
30.91034558235443,0.030027476202583225,0.013027805296248073,0.016734244267661343,0.01716475461409554,0.017790273813404884,0.0241295012501387,0.011592563430515025
31.61526185364604,0.03019825676083634,0.013398730097423903,0.017065211062673526,0.01749167934960908,0.018118015969414383,0.02439481736293844,0.011977888465585746
32.32996050380619,0.030369787472230906,0.013772483237997185,0.017398186079814432,0.017820543901375167,0.01844751547717059,0.02466095606354213,0.012366573017592503
33.054593197623554,0.0305418234299476,0.01414872352175807,0.017732863316084105,0.018151036163834282,0.01877843612805088,0.024927614216885552,0.012758261771764397
33.789279100289214,0.030714115051543096,0.014527086101878726,0.018068924073450537,0.018482824545630883,0.019110467088948882,0.025194497701956794,0.013152555009081305
34.534159043392634,0.03088637806642807,0.014907195055253761,0.01840600342296178,0.018815574687621715,0.01944324679470481,0.025461282315045037,0.013549067874690623
35.28939552492167,0.031058344503569715,0.015288671219502845,0.018743765869285278,0.01914892048141892,0.01977642397960251,0.0257276574779779,0.01394737694701503
36.05510771006741,0.031229713220229785,0.015671110018788254,0.019081842277902543,0.019482510184341082,0.0201096239444292,0.025993278399339802,0.0143470658367456
36.83144726361852,0.03140018088544483,0.01605410245492186,0.01941985502891496,0.019815958019653097,0.020442472478842417,0.02625780091122132,0.014747700862983326
37.61856585036365,0.03156943314644839,0.01643721551804685,0.019757420792661882,0.02014888332263278,0.020774574255389772,0.02652087909639966,0.01514881641177719
38.41661513509146,0.03173714537560937,0.0168200174466628,0.020094121297091053,0.020480866536717327,0.021105523738791872,0.02678211838990426,0.015549963351349498
39.22574678259062,0.031902958590261495,0.01720205477866637,0.02042955354972234,0.020811506978040604,0.021434900602509323,0.02704115203734873,0.01595065669679609
40.046112457649784,0.03206653792927938,0.017582863628871584,0.02076328908391678,0.021140378643158462,0.021762283527919066,0.02729758487045393,0.016350423958958315
40.87786382505761,0.03222751683376235,0.01796198214189521,0.021094894219422736,0.021467042291828976,0.02208722804539632,0.027551005825097622,0.01674875727497914
41.72116338280194,0.032385504159099125,0.01833890619584985,0.021423910880583263,0.02179105530468963,0.02240929086129971,0.027801016370040586,0.01714514978940452
42.57617362887064,0.032540139600121004,0.018713166501796413,0.02174989588018486,0.022111950957299713,0.022728001745424314,0.028047169106300292,0.017539082222344
43.44305706125155,0.03269100673129382,0.019084231209536378,0.022072357118512936,0.022429276528036154,0.02304291012201085,0.028289054694779405,0.01793003033286073
44.32196534473333,0.032837698940706934,0.019451598678250626,0.022390836473392996,0.02274254287357866,0.023353524475321262,0.028526215323314803,0.01831745228768459
45.21308264370221,0.03297981266749555,0.019814748757198634,0.02270484200115967,0.023051265686709163,0.023659354087503626,0.02875820784258397,0.018700806716987737
46.11657145614604,0.03311690320894218,0.02017314373428587,0.023013860016427322,0.023354951320664247,0.023959918236337613,0.028984553597173283,0.019079539993693488
47.03260511325186,0.03324856112704126,0.020526249173018284,0.0233174037402231,0.023653116097160157,0.024254705231548185,0.029204808754837882,0.019453094272874148
47.96134611300752,0.0333743185366052,0.02087352188432653,0.023614971460378255,0.023945211935512634,0.02454320471892209,0.029418473232735415,0.019820886664302134
48.90298945299845,0.033493736324155796,0.021214405767496856,0.02390601547822621,0.024230765103345073,0.02482489479324907,0.029625094821125516,0.020182358227057825
49.857708464411665,0.03360635467680954,0.021548334841289502,0.024190016584341764,0.024509222875623484,0.025099283175564098,0.029824157512548213,0.02053694217564086
50.82567647843422,0.033711708637586255,0.02187473159852096,0.02446644954598214,0.024780064606996777,0.0253657965017052,0.030015177952026083,0.020884010196814375
51.80708849265154,0.03380932756543268,0.022193064453915085,0.024734752162217693,0.02504276262110454,0.02562393121379983,0.030197644789908582,0.02122301070298425
52.802128671449836,0.03389872880480203,0.022502723417862865,0.02499440749331908,0.025296736614518603,0.025873146272051156,0.03037105300760535,0.021553338673900344
53.81097034601616,0.03397941022458003,0.022803136129986263,0.025244881400708595,0.025541506308587248,0.02611289316498716,0.030534896813992376,0.021874403224693747
54.83383018033432,0.03405090408744256,0.023093709538083883,0.025485590253790776,0.0257764802106018,0.026342614316401922,0.030688650661322526,0.022185580946273476
55.87089233879053,0.03411272516760981,0.023373896543242796,0.02571594833714715,0.02600109706986904,0.026561755149006175,0.030831810066166893,0.02248629440422284
56.92234098577103,0.03416434315877657,0.023643046149131507,0.025935422892675534,0.026214823406772007,0.02676977194070149,0.030963837855891557,0.0227759277857513
57.988392785259606,0.034205251712849445,0.023900589438811043,0.0261434422252801,0.02641707171695722,0.026966107048453234,0.031084190756482576,0.023053823801310505
59.069242734841694,0.034234959359551696,0.02414593919032662,0.02633942874120479,0.026607274468331665,0.027150174639706783,0.031192359617226665,0.023319445945109832
60.16510749850109,0.03425292937481974,0.024378471766361966,0.026522800858552742,0.026784872839703624,0.02732143700036886,0.031287792050830175,0.023572144161499296
61.2761820738232,0.034258671198923736,0.02459759648193858,0.026692971845604832,0.026949281758596705,0.027479285595711004,0.03136995907259245,0.023811284153803045
62.402683124791835,0.0342516170752317,0.02480269223041895,0.026849379410037316,0.02709992351627668,0.027623203702794644,0.03143830798566327,0.024036256289043906
63.5448164821916,0.03423126678955985,0.024993190808642894,0.02699144048250952,0.027236249249037076,0.02775257680647176,0.0314923125925424,0.024246484291607227
64.7028096432055,0.034197140899529785,0.025168479879571083,0.027118583496900363,0.027357641688320933,0.02786684842931805,0.031531428469833415,0.02444131613438489
65.8768792718173,0.03414866375000601,0.025327942333619832,0.02723020159395184,0.027463579868410824,0.027965482021380026,0.031555127217125056,0.024620169801958136
67.06725286521002,0.034085341270009464,0.02547100336512849,0.027325753095785724,0.027553475868729863,0.028047889639584923,0.03156288249445886,0.024782453140988737
68.27415792056665,0.034006695579220994,0.025597090935363387,0.02740467352242127,0.02762678687334105,0.02811353953420616,0.03155418357221577,0.024927583856184418
69.49781110187098,0.03391221370118686,0.02570566509882883,0.027466452116683606,0.027682950096514412,0.028161903023460833,0.031528523393785486,0.025054961796688698
70.73845073950518,0.03380136561938279,0.025796122421151528,0.027510454040014176,0.027721438044906503,0.028192447461897512,0.031485373281192906,0.025164049400200898
71.99631516385143,0.033673753074824314,0.025867951664662554,0.027536255235338626,0.02774176915826507,0.028204640244774346,0.03142431103718309,0.025254246533801383
73.27165353849112,0.03352887647608647,0.02592061851853418,0.027543311471627804,0.027743365397360324,0.02819803810194309,0.03134482058362932,0.025325104194928578
74.56468252740804,0.033366310989162845,0.02595360987551876,0.027531122061593073,0.02772580854562791,0.028172112373536135,0.031246474872578974,0.025376063368522543
75.87567296058194,0.033185621455395074,0.025966447671300196,0.027499222066514832,0.027688608256081666,0.02812645157144238,0.031128870135806307,0.0254066188369033
77.20486316839498,0.03298642519623595,0.025958699971193266,0.027447204442783292,0.027631343868388364,0.02806061390602841,0.030991565805154567,0.025416357996543293
78.55251314762775,0.03276835626985288,0.02592988998900989,0.02737460725947958,0.02755358904159325,0.027974192228098268,0.03083424013612989,0.02540482389782887
79.91886122866241,0.03253108452555534,0.025879668944057733,0.027281094473223536,0.02745499163426376,0.027866812491384035,0.030656509130423552,0.02537161461663885
81.30418907467791,0.03227428031514117,0.02580766508798289,0.027166281251446742,0.02733513964601879,0.027738161772115195,0.03045811604045507,0.025316326525136944
82.7087458492556,0.03199766976144651,0.025713502735584173,0.02702985266714426,0.027193803487342898,0.027587932493103928,0.03023873878178521,0.025238678273792867
84.13279154917606,0.031701068897642806,0.025596908471499612,0.02687154891762182,0.027030676219510056,0.027415863637322412,0.02999815606712977,0.02513834478792276
85.57661867081742,0.0313842291165485,0.02545767971094749,0.026691122474460326,0.02684550641649241,0.027221706696456106,0.029736195505795374,0.02501508484642394
87.04049804415942,0.031047013092268868,0.02529554503590574,0.026488395213737012,0.02663813597365048,0.027005337461303243,0.029452705298609574,0.024868640018452064
88.52468966598262,0.030689347153032193,0.02511034343463956,0.02626318356222742,0.02640840740001436,0.026766632754859587,0.02914758608392701,0.024698864217404477
90.02949686586433,0.03031118526482559,0.024901984401804102,0.026015457858143652,0.026156217685081827,0.026505398582867518,0.02882079700799171,0.024505665906805897
91.55518505718473,0.029912468342751856,0.024670409510649687,0.0257450855453299,0.025881539382904627,0.026221737545689065,0.028472307334234215,0.024288950398777744
93.10206298612071,0.029493292293565447,0.024415586885535107,0.025452121744382335,0.025584368763452877,0.025915612961522765,0.028102190453878496,0.024048742737509107
94.67041231585122,0.02905371824824238,0.02413760123939368,0.025136581639710737,0.025264732230423873,0.025587085756905107,0.027710543928421313,0.02378499881192186
96.26053637595358,0.028593989118918587,0.02383649818495819,0.02479866467197395,0.024922821765184015,0.025236338821642515,0.02729752354620627,0.02349793093914309
97.8727384960051,0.02811427835594102,0.02351249101432408,0.024438494128755626,0.024558783062863496,0.024863553054840202,0.026863395274690446,0.023187605852194367
99.50732200558312,0.02761487642542712,0.02316583975806554,0.024056318051141255,0.02417291369095358,0.02446896185549683,0.02640844722145412,0.022854340758942427
101.16460106746412,0.02709619719001345,0.02279677606947375,0.0236524932505234,0.023765441714812766,0.024052926954266696,0.025933006241600106,0.02249838420966837
102.84488442782504,0.026558659802734703,0.02240576373948212,0.023227396125544936,0.0233368415351515,0.023615874960605732,0.025437571401189164,0.02212013794212644
104.54850249924117,0.026002794194532844,0.021993232397896176,0.02278147798382744,0.022887541578139176,0.023158277175570886,0.024922661181188018,0.021720093596034953
106.275769444489,0.02542919837493762,0.02155974642457476,0.022315354904994384,0.022418174413029065,0.022680734089634495,0.024388829100545656,0.021298764187186733
108.02701567614383,0.02483860440267284,0.021105930365017306,0.021829666844345945,0.021929322604831415,0.02218389298732372,0.023836847119647397,0.020856818578841453
109.80257702338058,0.024231816613779007,0.020632585096548636,0.021325157711207826,0.02142183845016081,0.02166853883030936,0.023267484108356627,0.02039499090523817
111.6027838987745,0.023609758821876166,0.020140526986986738,0.020802725188960838,0.020896487358605807,0.021135584652974247,0.022681700539515928,0.019914121579225647
113.4279883812993,0.022973458056250395,0.019630680453010623,0.020263293324990647,0.020354268790528398,0.02058593874086642,0.02208046521835678,0.01941519626686341
115.27853713332904,0.022324023666916094,0.019104233521502482,0.019708000889034783,0.019796317753509544,0.020020768024859796,0.0214649702527454,0.018899252416235527
117.15477140063821,0.021662767391830866,0.01856226005716405,0.019138046638344352,0.01922382587570444,0.019441284717891735,0.020836414202601156,0.018367500837551794
119.05705409539966,0.020990988074074533,0.018006133369941783,0.01855472782257078,0.0186380789678946,0.018848779696582704,0.020196187532732376,0.01782126870779377
120.98575354638588,0.020310295684796347,0.01743730524578246,0.017959484237449037,0.018040498513436917,0.018244743164803023,0.019545762996958777,0.017261958331796813
122.9412218325705,0.01962215329053445,0.016857300605807833,0.017353934965351897,0.017432746915678754,0.017630688285831506,0.018886813551044802,0.016691170269773292
124.92384353252481,0.018928422120240936,0.016267840764861204,0.016739758734784765,0.016816432240104644,0.017008458596115352,0.018220976126168926,0.0161105504209595
126.93399239162085,0.01823085211785114,0.01567068664189499,0.01611872145588812,0.01619344591904034,0.016379674014919902,0.017550153086557232,0.015521919513098564
128.97204757183025,0.017531471199401294,0.015067833410536585,0.015492801821058454,0.01556563343940596,0.015746474194948838,0.01687635929347552,0.014927269191212412
131.03839365172428,0.016832357241884137,0.014461382700880647,0.014864103928507373,0.014935075309726322,0.015110803593509484,0.01620150160779703,0.014328510114893117
133.13343145967295,0.016135665320015296,0.013853303570210978,0.01423477887880898,0.014304036509345829,0.014474772965305315,0.015528068512937424,0.013727983945278705
135.25755640744669,0.015443775257061147,0.013246114604695733,0.013607019988926293,0.013674693546130804,0.013840867209363904,0.014858169687727464,0.013127979454858902
137.41116932341555,0.014759208655952724,0.012642094092829433,0.01298347507893241,0.013049553365243594,0.01321137541105915,0.014194301897323748,0.012530752657797246
139.59468186914873,0.014084255042378847,0.012043934434494648,0.012366516228733741,0.012431058771704334,0.012588874325961003,0.01353908839320646,0.01193903796136334
141.80850841451525,0.013421857601032648,0.01145414922353756,0.011758867289258982,0.011822074560701536,0.011975953976096325,0.012895123566183648,0.011355341045906648
144.05307145428353,0.012774611171119514,0.010875556203583842,0.011163260805925073,0.011225058749185304,0.011375488012090033,0.0122652254922832,0.010782516223494541
146.32879889982158,0.012145397126538294,0.010310907893659843,0.010582495769417069,0.010643067302773208,0.01079023715612522,0.011652163485828074,0.010223286992400731
148.63611866249738,0.01153729784624356,0.009763235348279728,0.010019623418018911,0.010079092150546955,0.010223191621724727,0.011059118808662198,0.009680777518700922
150.97547219517793,0.010953323945100537,0.00923553404107615,0.009477724546362047,0.009536078286859298,0.009677445623743461,0.01048915690573292,0.009157924079402056
153.34730365903002,0.010396679344332097,0.00873110086035293,0.008959969215073199,0.009017199573003443,0.009156173719361732,0.009945263131697421,0.008657878235000027
155.75206534011986,0.009870559419316215,0.008253060379951346,0.008469504144540983,0.00852582065644012,0.008662561585417169,0.009430887902076392,0.008183877656521338
158.19021223281337,0.009378366909061388,0.007804655671739306,0.008009780310191813,0.00806520625139547,0.008199901887512344,0.0089492909027443,0.007739166288587882
160.66221151882567,0.008923513444108867,0.0073892924205893815,0.0075841104780042835,0.0076387234399973095,0.007771649909062495,0.008503884870079118,0.007327259024066418
163.168527671572,0.008509330964053654,0.007010361506297362,0.0071959951249486506,0.007249811528709516,0.007381174802861349,0.008098235793145545,0.006951379677194067
165.70964141426643,0.00813936762921938,0.006671292548078214,0.006848660691565354,0.006901963480446,0.007031964696011845,0.00773557246371567,0.0066149389568577015
168.28603482427292,0.00781704307450017,0.006375498518614098,0.006545846777115946,0.006598472828461713,0.0067274260937637415,0.00741953178982106,0.006321379741283213
170.89819674970488,0.007545904973179579,0.006126261974226052,0.006290676631011374,0.006342881798796124,0.006470893726724064,0.007153408913704781,0.006074048485163291
173.54662484065014,0.00732916469720143,0.0059268748374976645,0.006086592021917762,0.006138408570744238,0.006265772342001862,0.006940750567748408,0.005876178207548176
176.23182148672112,0.007170251230667649,0.005780516568620391,0.005936936254009335,0.005988421295785211,0.0061152729073533935,0.006784771038276785,0.00573102396340504
178.9542983873108,0.007072283399940841,0.005690286119266808,0.005844598624715583,0.005895948765287265,0.006022464763061576,0.0066885792596125945,0.005641497613469661
181.71457259758085,0.007038299643621193,0.005659079055660044,0.0058126101379924735,0.0058638420067085185,0.005990293890689987,0.006655277278537587,0.005610477304361255


==> figdata/pipe/retau_180_dns_r1.2/hom_trms_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.176716540803675,,0.09427745243531042,0.03484812129559035,0.10450519304652545,0.25036759440186374,1.0009113457404202,
-34.65157837660664,,0.09406757901503848,0.03484001243692048,0.10458885749688997,0.2505741700673021,1.0017859055633132,
-33.18303389165316,,0.09347932999743148,0.03487189414253501,0.10484385660967462,0.2511727122352119,1.00428237274078,
-31.768968644248275,,0.09255867710547366,0.034922663527856765,0.10528677567347516,0.2521515322668427,1.0082988528098644,
-30.407376072375342,,0.09135737464311243,0.03501524827980095,0.10593847326736422,0.25352143492319684,1.013766627213397,
-29.096292765889046,,0.08991439749053594,0.035205958456481626,0.10684745606116446,0.2552973292873367,1.0206411198502423,
-27.833863194322387,,0.0882719418668776,0.0355131921020453,0.10804909627412546,0.2574999494764414,1.0288885074178211,
-26.618253403144024,,0.08646631924172606,0.03595417887195973,0.10957565893208794,0.26015349765821566,1.0384804925837532,
-25.44778046937226,,0.08454023740839811,0.03657940425164696,0.11148772111498087,0.26328587917771173,1.0494153159804134,
-24.320696742218406,,0.08252148908172886,0.0374210651099157,0.11382412877626406,0.266921144977203,1.0616794135693568,
-23.23544875431474,,0.08044030200485176,0.038504781545984905,0.11662069208924064,0.2710838336391117,1.0752612236960248,
-22.190461462357874,,0.07832259387323995,0.039867669345815544,0.1199238459739327,0.2757960846464341,1.0901593577327335,
-21.18424612678708,,0.07619698174627271,0.041522858660138884,0.12376495064546153,0.2810778540374415,1.1063584295762914,
-20.21537873584861,,0.07408178288857852,0.04352506657347285,0.12818519202766576,0.2869465812599285,1.1238558652376132,
-19.282435277788718,,0.07199469310300571,0.04588502851372798,0.13321383196790548,0.29341650743033065,1.1426333017740493,
-18.384121196467635,,0.0699554445640784,0.048646533162596026,0.13888235417268194,0.3004985287310945,1.1626806667133436,
-17.51914193574559,,0.06797971950537045,0.05183496696409905,0.1452227938171488,0.3082018090179747,1.1839744937521306,
-16.686246091354146,,0.06608101771366241,0.055486974940769505,0.15226094392847553,0.31653166169526586,1.2064953841235329,
-15.884246986831847,,0.06427110196282619,0.05963300134413683,0.1600212806781213,0.32549099381960317,1.2302163356727955,
-15.112001097588562,,0.06256248645873316,0.0643055285689803,0.1685292026320204,0.335079777438975,1.2551096689107253,
-14.36842962684115,,0.06096617619518234,0.06954279765273222,0.17780778105172867,0.34529610476739964,1.2811428947163548,
-13.652432201870809,,0.05949076695302393,0.07538147933123798,0.1878787980330715,0.35613477171932445,1.308279114840528,
-12.962994753701388,,0.058146815636943995,0.0818670760694534,0.19876238100094093,0.3675897760263376,1.3364823904689116,
-12.299146365228058,,0.056943110434431204,0.0890352736622209,0.21047547702246516,0.37965072976393544,1.365710602437301,
-11.659916119345993,,0.055887748596328855,0.09693214701376043,0.22303574847134236,0.39230720030212535,1.3959203102231847,
-11.044397826757358,,0.05499009539771212,0.1056043819892204,0.23646010267863274,0.40554568864445373,1.4270652438080216,
-10.451728450035636,,0.0542591716529929,0.11510250772950037,0.2507617064797466,0.41935174416370785,1.4590976316875923,
-9.881066527689983,,0.053703455722902825,0.12547670079539366,0.2659533560657808,0.43370877291532023,1.4919676286412542,
-9.331549022293881,,0.05333312409455977,0.13678019120286422,0.2820455004314731,0.4485984370466167,1.5256237975465827,
-8.802442352034799,,0.05315765401360872,0.1490694624910519,0.299047175099447,0.46400156259842473,1.5600131234554517,
-8.29294820729321,,0.05318823113102209,0.16240691444298944,0.31696669890167944,0.47989732873397845,1.5950827074970655,
-7.802354582192242,,0.053435975635495875,0.17685685696787753,0.33580889445828954,0.49626385663777217,1.6307781048543197,
-7.3299710467906865,,0.053913802904208906,0.19248179758242498,0.3555773992794065,0.5130781686012302,1.667044156062412,
-6.875128747082994,,0.0546338352507514,0.20934536905135062,0.3762727480767525,0.5303160565833248,1.7038243019621693,
-6.437137253127957,,0.05561484132236384,0.22753288390561124,0.3978975510970199,0.5479537289406483,1.7410664374428557,
-6.015414014662678,,0.05686980568556452,0.24710702442590168,0.42044655833073,0.5659648551808532,1.7787125149213807,
-5.6093333295529355,,0.05841714541053864,0.268142092616961,0.4439148331302047,0.5843233981399439,1.8167072040752252,
-5.218312647535835,,0.060279100818323744,0.29072594408888996,0.46829687023042427,0.6030031883535008,1.8549977719708568,
-4.841812570219806,,0.06247936405110091,0.31494464787496745,0.49358478175940984,0.6219776744413571,1.8935313581522364,
-4.479272123277614,,0.06504350000396805,0.34088148883467917,0.5197667687930022,0.6412195179174516,1.9322546608861315,
-4.130173484253352,,0.0679991294798659,0.36862021171948384,0.5468282932268014,0.6607011215411278,1.971114790856887,
-3.7940419825624394,,0.071378978786314,0.39825153074843817,0.5747537952389088,0.6803951438862285,2.0100610396136176,
-3.470381371684631,,0.0752220686244376,0.4298753344441944,0.6035270221033663,0.7002746285413475,2.049045481678998,
-3.158716981035344,,0.07957231912381908,0.46359481080414394,0.6331296753393265,0.7203128070209305,2.0880218152828696,
-2.8586388678369863,,0.08447587319140819,0.49950174536839054,0.6635379795812224,0.7404822258780397,2.126941609248658,
-2.569672361504976,,0.08998848194364995,0.5377020959487748,0.6947290149478388,0.760756536145049,2.1657610696246294,
-2.2914290951973815,,0.09617644573876674,0.5783058280497625,0.7266779627146727,0.7811097699926088,2.204438117697598,
-2.023520702072273,,0.10311260283580437,0.6214218111138068,0.7593573890691736,0.8015162574373276,2.242931548566315,
-1.7655372393520572,,0.11087905353950696,0.6671596687912479,0.7927374170320982,0.8219506963637665,2.2812015311717326,
-1.5171334920661288,,0.11957685653348704,0.7156383640294843,0.8267880483539753,0.8423888280968885,2.3192114286282766,
-1.277964245243883,,0.12932444940013582,0.7669807114453155,0.8614777419417333,0.8628070849750736,2.356926602748805,
-1.0476411320433892,,0.14025782667788164,0.8213096622574825,0.8967728517304335,0.883182425399424,2.394313720914469,
-0.8258836653010307,,0.15253591114532136,0.87874982621483,0.9326379311558366,0.9034925447265142,2.4313408865954633,
-0.6123466300462029,,0.16634955658179662,0.9394309191634994,0.9690366569964232,0.92371600363109,2.467978561557516,
-0.4067279631796262,,0.18193177328819565,1.003489743964211,1.00593237649704,0.9438324684349507,2.504199801512919,
-0.2087256016020213,,0.19956626993282167,1.071068166362114,1.0432877376279346,0.9638225454278705,2.5399799186807503,
-0.018080634085434553,,0.2195927403331179,1.142306320993243,1.0810632585387705,0.983667454515797,2.5752948232976087,
0.018091422053265957,4.864812040689998,0.2237905599905208,1.152981556141853,1.0884409077914539,0.9894239841553407,2.5820937515213367,2.490514567680391e-05
0.29295805442963047,4.86575374584109,0.26024493144552646,1.2094621455258463,1.1467956593524369,1.0500752905836033,2.634819263437763,0.006558878899667925
0.5716544153861437,4.868407879198506,0.3055823944794345,1.2710991956884785,1.2103401317960325,1.1161058327756521,2.690347539099354,0.02501235185371397
0.8542128688263,4.872954181889939,0.3603743148813155,1.3384284724898607,1.2796039045865824,1.1880293855521744,2.7490315650986625,0.05592888738332964
1.1406981425570875,4.879700390478651,0.4251847204912245,1.4120014239492684,1.3551320055032012,1.2663744153784935,2.8112870459900896,0.0998415210360105
1.431153388449832,4.889062593385602,0.5005493670199622,1.4923685830024946,1.437468432129337,1.351667743458644,2.877576905064257,0.1572470924798889
1.7256541222793536,4.901542792918794,0.586953986797409,1.580061383831216,1.5271379460456633,1.4444163625930762,2.9483936002976114,0.22858052947141913
2.024232707949146,4.917703403301018,0.6848111587745372,1.6755712962933518,1.624625289878582,1.5450869389691029,3.0242379519191998,0.314188458454573
2.3269538732661976,4.9381370934431015,0.794435523938104,1.7793264898843897,1.730351944643893,1.6540824744176346,3.10559426909511,0.4143020881981287
2.633893134005329,4.963434743185748,0.9160186342641483,1.8916668307058042,1.844651057927477,1.771717449189953,3.1929036702619915,0.5290110402472464
2.9450828540700336,4.994153267746591,1.049607848462681,2.0128215587443474,1.967745097537092,1.8981956714238752,3.2865376682875267,0.6582415423648288
3.2605877612673004,5.03078958844704,1.1950937724414983,2.1428938342380435,2.099731018494708,2.033595342547519,3.386778857738089,0.801745106652828
3.580483371371949,5.0737449386258495,1.352190068189354,2.281837217970208,2.2405562101442777,2.177845493080362,3.4937922556921452,0.9590788585134181
3.9048128362553047,5.123317063735307,1.5204426995033853,2.4294601374441585,2.3900231380644117,2.3307306279740096,3.607622912548902,1.129618642939634
4.233651671692187,5.179671417347136,1.6992201326342198,2.5854107718846047,2.5477744180795665,2.4918758262371266,3.7281755098554954,1.3125508680068445
4.567053817521755,5.242831854350609,1.8877216380210529,2.749179804184985,2.7132958467758685,2.6607501636832747,3.85521041639245,1.5068842132493054
4.905084001550995,5.312678776797667,2.0849948248532653,2.9201121638059657,2.8859276789083137,2.8366782059322087,3.9883488349592153,1.7114711313015187
5.247806951586896,5.388953660302959,2.289955809877949,3.0974211722283456,3.0648794104028796,3.0188551574040186,4.127081356973358,1.925031008313934
5.595287395436447,5.471263511691517,2.5014102254040713,3.280204811495608,3.24924560156583,3.206361988172335,4.270778434232891,2.1461751546680636
5.947590060906635,5.559091392847181,2.7180766033429133,3.467464116098945,3.4380244206225106,3.398185326878794,4.418704040893439,2.3734321025796197
6.304790463772282,5.651813071448008,2.938614600367421,3.658126743302122,3.6301418881055847,3.59324063134201,4.570035514436267,2.6052791778747015
6.666942543872543,5.748712437010972,3.1616489571991755,3.8510687250191245,3.824471963109062,3.7903942802223103,4.7238819523672015,2.840169582767889
7.03413260495007,5.8490046616784035,3.3857998745479048,4.045141962968908,4.019866131200045,3.988489347477097,4.879307157261359,3.076562858738671
7.406414586844021,5.95185513166312,3.6097066844310137,4.2391938244800755,4.215171749547214,4.186368523069105,5.035351361996719,3.3129504325215344
7.783864005329215,6.056402740608549,3.832052094084528,4.432094375569769,4.40925847371206,4.382898040388783,5.191053053479597,3.5478826086182482
8.16655637618047,6.161775668601137,4.051579806496171,4.622748934566332,4.6010334060294085,4.576981621995634,5.345464183774818,3.7799834385423114
8.554556427204778,6.267107409831428,4.267108332627714,4.81011591329593,4.789455198828061,4.767578456838445,5.497666618741209,4.007968374014978
8.947950462144787,6.37155284766507,4.477546543243282,4.9932191084129975,4.973550564025024,4.953714564169855,5.646785141589242,4.230656056911745
9.346803208807488,6.474308102356541,4.681907131811773,5.171166453430837,5.152427602275212,5.134500646332007,5.792006764184852,4.446983619759243
9.751190182967699,6.574611810030349,4.879305197952724,5.343145625452048,5.325277840763443,5.309130019880794,5.932580301302868,4.656004216758196
10.161197688368073,6.671760740791011,5.068966366051257,5.508437322982729,5.491384187089743,5.476889867545497,6.067826330180234,4.856893985470047
10.576890452815597,6.765112492904496,5.250229800830921,5.666416471115731,5.650123207475068,5.637161173884239,6.197144400582489,5.04895188224956
10.99835478005292,6.854091678872589,5.422540338072371,5.816549942351029,5.800965939954395,5.789419521213421,6.320010783090183,5.2315975720652705
11.4256769738227,6.9381909215497295,5.585450229467739,5.958397321794511,5.943473344635432,5.933232033303194,6.435981003447691,5.404363189339284
11.858921761931919,7.016971054940312,5.738610540850728,6.091605897456708,6.077297111903382,6.068255074039142,6.544686155505056,5.56689008413571
12.298197024058894,7.090058969944693,5.8817674942766685,6.215905816066869,6.202169577844791,6.194227695909217,6.6458311902373755,5.7189197421214235
12.743556700042781,7.157151231492914,6.014754940240817,6.331109245811619,6.317905182469462,6.310971276448527,6.73919428136143,5.860289728133601
13.195108669561893,7.218004978199412,6.137487641863465,6.437100468610248,6.424391437350478,6.4183769877387435,6.8246180299669446,5.990922175074846
13.652917660423222,7.272441318423715,6.249953274601281,6.533830973204631,6.5215831903872905,6.516407802709378,6.902009647818387,6.110817242578305
14.11709155230508,7.3203346348140235,6.3522062363301055,6.621315095039571,6.609495648731669,6.605084875652137,6.971331581050808,6.220043481541455
14.587716648950117,7.361613159747304,6.444356218510311,6.699620966378657,6.688201596268617,6.684485682621683,7.032600156465853,6.318730226420649
15.064868466133154,7.396253491299135,6.526568136166827,6.768866745355279,6.757819613263566,6.754735013431479,7.085877005039314,6.407061731046583
15.548644095564674,7.424274862700135,6.5990487969860645,6.829211722257486,6.8185127276962705,6.816001178584759,7.131266118606767,6.4852639332072615
16.03912984098733,7.445736296732751,6.662043146849416,6.8808553397480035,6.8704820423661355,6.868488432982235,7.168909541577757,6.553606841229549
16.53643358207943,7.460732574668062,6.715828805462325,6.924026550121439,6.913958755724561,6.912435666651731,7.198980097457216,6.612389249098564
17.040641622583628,7.469386566602678,6.760710235709626,6.958982528758182,6.949201337740673,6.94810357246612,7.221676279148565,6.661937920489433
17.55185105421041,7.471851555714256,6.79701042758313,6.9860030178753005,6.9764900014829045,6.975777901384498,7.237224668982077,6.702598216380994
18.070148180702425,7.468300015808564,6.82507182272445,7.005384677591415,6.9961252112585,6.995762597828305,7.245869960560248,6.734736348000703
18.59565166970582,7.45893120002678,6.845250917316751,7.017438781917912,7.008419732226824,7.008372366777607,7.24786941747933,6.758726633627159
19.128447824963242,7.443953847435002,6.857909314402833,7.022490541620395,7.013698877043416,7.01393663015274,7.243500497335179,6.774953739039985
19.66863373818518,7.423595024446478,6.863417732882424,7.020868550074003,7.012294166524346,7.012789415748998,7.233045433754439,6.7838050153415175
20.216328077017774,7.398096640371486,6.862146424911997,7.012911126943125,7.004541573946408,7.005272568458294,7.216799085597217,6.785669109342271
20.77162793317151,7.367703687247922,6.85446742178114,6.998955844216018,6.990783417117299,6.991723854235115,7.195057288681184,6.780936028541758
21.334630398356865,7.332672856616713,6.840751550441957,6.9793420159387685,6.971357465657554,6.972490506754279,7.168121672809565,6.769989771536361
21.90545414021999,7.293262630153277,6.821358987397961,6.954403387864966,6.94660061842796,6.947907231395648,7.136294032555199,6.7532061171890465
22.484196250471367,7.2497365900925415,6.796656078236944,6.924477360324502,6.916847929236735,6.918313637616494,7.0998779087863,6.730961324579331
23.070975396757138,7.202354782530254,6.766985818362112,6.889887892077999,6.882425132749792,6.88403577352384,7.059167886389458,6.703609737878716
23.665910246723456,7.151378897337533,6.732694728896891,6.850956098392205,6.843656303903103,6.845397462163576,7.014460369064533,6.671509042527953
24.269097892080794,7.097079681864936,6.694120558917649,6.8080044717555825,6.800859377213044,6.802722914480164,6.966051348764844,6.635007447423454
24.880657000475306,7.0397058177294785,6.651587548452325,6.761334970684315,6.754341422449672,6.7563165829011655,6.914222630152716,6.594435563007596
25.500706239553132,6.979476430343678,6.605374478751887,6.71121307248403,6.70436726805813,6.706444019572813,6.859216260045442,6.550083305676035
26.12937506492825,6.916654240956173,6.555802309080845,6.6579408737136445,6.6512375205578165,6.653409200398158,6.801319925586677,6.502276174328779
26.766760568311145,6.851489905536865,6.5031735983317995,6.601809178520867,6.5952459720601855,6.597505449980621,6.740802070267299,6.451322855433035
27.41300299328362,6.784230242745545,6.447786339315385,6.543102012613882,6.536673225472912,6.539014854657697,6.6779337272852315,6.397530361764641
28.068210219523994,6.715115603107703,6.389923608090942,6.482090695159643,6.475794452148127,6.478210285610091,6.612968217942178,6.3411847295855335
28.732511702646242,6.644379367019241,6.329860726626976,6.419038067407538,6.412872314026358,6.415360694663701,6.546159584981312,6.282570236374061
29.406047686232174,6.572245788834908,6.2678613389825015,6.354201153463379,6.348158635299007,6.3507142173145255,6.477744459621788,6.221952144871938
30.088926049960104,6.498923275027408,6.204168876470131,6.2878103442200475,6.281891314362144,6.284507858801591,6.4079463822149085,6.15957991544406
30.781287037411836,6.42461326620776,6.139017921808372,6.22009154971298,6.214294618448256,6.216965540416467,6.336977247403872,6.09569319591753
31.48326010420135,6.349499030128683,6.072625055064052,6.151251637690806,6.145569188702132,6.1482937380572436,6.265034113522057,6.0305105091114255
32.19497470594262,6.273747295730579,6.005184120360395,6.081477005254015,6.0759090845967725,6.078682253600004,6.192293767116122,5.964233222238551
32.9165818741853,6.197514023056331,5.9368806542620485,6.01094453476909,6.005487535377789,6.00830359940208,6.118921148530733,5.8970458666077885
33.64820027657551,6.120933727522176,5.86787043098993,5.939804927563685,5.934455657769852,5.937312246913336,6.045061634179743,5.82911026008566
34.38997015669508,6.044126439984121,5.798302257317308,5.8681983673651095,5.862953261320998,5.865847382746708,5.970843531260024,5.760578974774897
35.142053334061465,5.967199864847549,5.728307836944548,5.796246681329034,5.7911046791731335,5.794030990005627,5.896384949678298,5.691580887459432
35.904568476320826,5.8902583562679,5.658009299894815,5.724070430810619,5.719025807120185,5.721984890905868,5.821798468613504,5.622245575645848
36.677666615022794,5.813383658278916,5.587514866732919,5.651767411303241,5.646817819029871,5.649806581095399,5.747169431333483,5.552678003275519
37.461498781717005,5.736660026655755,5.51692347036942,5.579433021395271,5.574579751344992,5.577592250211492,5.672595931239805,5.482982657434269
38.25621600795311,5.660170887517117,5.44633587409992,5.507164402334731,5.502402765454046,5.505441956587725,5.598164578799232,5.4132626612234365
39.061969325280735,5.584005578608212,5.37586275148894,5.435064900170932,5.430392829652192,5.433455115256121,5.523972687914683,5.34362544476075
39.87890976524953,5.508245477624898,5.305597256004283,5.363224551519928,5.3586379921578295,5.3617250668397,5.450106144539752,5.274167070347499
40.70718835940914,5.432967026805331,5.235625946333686,5.291727325318878,5.287227257483425,5.290331888879196,5.376645649974,5.204978598124759
41.54696692727702,5.35822620634261,5.166022295293502,5.220640981329223,5.216222294502572,5.219348553748703,5.303651656737213,5.1361294928594505
42.39840728837065,5.284075901453119,5.096846071511393,5.150024508595099,5.145687962090206,5.1488309123775835,5.2311833788851425,5.067686685910545
43.26167126220749,5.2105396410836216,5.028132050166621,5.079908128220905,5.075651177730409,5.07881070210245,5.159264737193427,4.999682998966475
44.1369098803372,5.1376035064847505,4.959874559011136,5.010284329446653,5.006106964216376,5.00927844981797,5.087886824667487,4.932114934184351
45.024306538212905,5.065303797147186,4.892118919232703,4.941199356474608,4.937097504391027,4.940281213673736,5.017092809177014,4.865032792764339
45.92402305535207,4.993675071487572,4.824901106975427,4.8726876893485,4.868662195472185,4.871853991483153,4.946915056458304,4.798475368842905
46.83623203924,4.922731370845765,4.7582439025006416,4.80476932434416,4.800814086277068,4.804013411497308,4.877373857061268,4.7324632338257
47.76109530939417,4.8524881216910805,4.692164737063648,4.7374599793962,4.733575289185791,4.736780423853669,4.808479141366345,4.66701530433039
48.69880704923555,4.782957849611859,4.62667657849507,4.670775260912255,4.666958953177374,4.670164053919887,4.740252873415068,4.602148469522702
49.64953986624943,4.714140248952293,4.5617843097757635,4.6047185200775385,4.600967022335475,4.604174677079806,4.6726937675005225,4.537863999946
50.61346636792111,4.646039040770457,4.497495138353441,4.539295906003771,4.535606445954803,4.538811462025223,4.605807975246914,4.47416911225594
51.59078073767157,4.57866455453744,4.433815365467845,4.474515273153782,4.470885023220134,4.4740904049604495,4.539605730792421,4.411073070660219
52.58166637095394,4.512017127789288,4.370750599287459,4.410384676611587,4.406810295679004,4.410008957125028,4.474093314385757,4.348578921129577
53.58629587525352,4.446107451975178,4.308308773370016,4.346908971664958,4.343386436312479,4.346581511029924,4.409276694609453,4.2866901056833395
54.60488500992694,4.380935280225127,4.246485642342333,4.284089608395337,4.280617103035591,4.28380543081935,4.345163119044963,4.225410586030688
55.637617170427326,4.316501627260669,4.185289366028189,4.221931586343912,4.218504000218025,4.2216856889051195,4.281751235261761,4.164739699233517
56.684675752207816,4.252801668755072,4.124709068489639,4.160424267805806,4.157039942031972,4.160214021160396,4.2190371458282785,4.10466782454528
57.746276514625045,4.189841614089228,4.064747336218286,4.099575426616778,4.0962308655722195,4.099396814868043,4.157024302298601,4.045199628108123
58.82261364109997,4.127624778455152,4.005421167524887,4.03939479345478,4.036088837562066,4.039240647800188,4.0957227349611465,3.9863462774795164
59.91390289098922,4.066160558680891,3.9467351249491966,3.9798932189649565,3.97662153592432,3.9797602292484053,4.035140572427661,3.9281216410669098
61.02033844771377,4.005442890618457,3.8886912892999144,3.921063962394525,3.91782948181733,3.920950021755577,3.975272180551281,3.870523523559168
62.14213607063024,3.94545650385531,3.831287147973544,3.8629035592971386,3.8597020638082973,3.8628014998657667,3.916105882293932,3.813548781062606
63.27950073112742,3.886188895661569,3.7745066769928846,3.805396275883869,3.802229676722225,3.8053049357172246,3.857630525395503,3.7571882330796162
64.43265897652978,3.8275557618618046,3.7182764685065863,3.748465019172446,3.7453299396963087,3.7483803864202474,3.799756391857814,3.7013633802129426
65.60182656619395,3.769457955975029,3.6625099599347974,3.6920163870693674,3.6889162708975887,3.6919357096687713,3.742397148654496,3.6459909524218377
66.78723004744437,3.711875999142308,3.6071920927071517,3.6360358780160404,3.632967961278677,3.6359564250279064,3.6855285503781636,3.5910563912669486
67.98909596760552,3.6547885785615066,3.552308887762148,3.58050763802307,3.5774722827915006,3.5804261098693613,3.6291337891515214,3.5365450686157525
69.20764008603403,3.598191866117396,3.4978522653644117,3.52541996767862,3.5224189593752646,3.5253355692727886,3.5732055824629847,3.4824468509578543
70.44309973802218,3.542083740685247,3.443821943041742,3.470777358107273,3.4678064360733245,3.4706833721149946,3.5177423152930265,3.4287583919816096
71.69571225886226,3.4864579986952706,3.3902063244048866,3.416562925509736,3.413627701169662,3.4164607243714364,3.4627376549737123,3.375468276752653
72.96572577181439,3.431296882481625,3.3369908773765116,3.3627676744855823,3.3598662327637876,3.362655481451449,3.4081786166941512,3.322558378728262
74.25335603623522,3.3765915942478095,3.2841548443566038,3.309372978867647,3.306504451110373,3.3092472584745045,3.3540454909188995,3.2700156907510998
75.55887275132051,3.322317475319997,3.2316869151234235,3.2563632976375274,3.253529584103606,3.2562236041520944,3.3003279768154123,3.2178220785665963
76.88251325236256,3.2684479368332764,3.1795586110097878,3.2037124568572977,3.200914723740745,3.203555731700909,3.2469922948105165,3.1659534148576105
78.22453645058933,3.2149547576223414,3.1277472996256406,3.1513950766194667,3.1486324471583345,3.151220931290945,3.1940135177964777,3.1143934234677273
79.5851796812931,3.161826738811087,3.0762464055868914,3.0994042549723635,3.0966795107685248,3.0992114714781613,3.1413841625400405,3.06313527012704
80.9647234316375,3.1090765327435066,3.0250721421590354,3.04775458193784,3.0450666973165923,3.0475432633591835,3.089114142783357,3.0121976429655635
82.36341582488262,3.0567244392349595,2.974242900846289,2.996467813428062,2.993815338288098,2.9962342856548125,3.0372286623244937,2.961595074061012
83.78151577225645,3.0048007755637416,2.923781342444035,2.9455674055092027,2.9429524249516903,2.9453152375857385,2.985751982678062,2.911350442733128
85.21931454889044,2.953315262733993,2.873691127488695,2.895060509058195,2.8924833189785835,2.894788952847084,2.934695176967047,2.8614666154873047
86.67708185398034,2.902221731828207,2.823918397031134,2.844898522290941,2.8423537382287245,2.8446048046233496,2.8840081995709568,2.811884644352939
88.15507659875414,2.8515244349100914,2.774457901118778,2.79507586911511,2.792568490387044,2.794762250104393,2.833696864650738,2.762600156190433
89.6536008463111,2.801245748243866,2.7253281034424575,2.7456100428161863,2.7431386453426936,2.745281523225673,2.7837820109995923,2.713628210683415
91.17291890186307,2.7513935772043916,2.6765311521059307,2.69651248189203,2.6940747995427947,2.6961662957341463,2.734268426399261,2.664969208652861
92.71333822249329,2.7019607746872247,2.6280590166797637,2.647772775853966,2.6453704614492155,2.6474125332871425,2.6851486779079177,2.6166192574235048
94.27513929536535,2.6529199478379493,2.5798937029237945,2.599367825835012,2.597000269970631,2.5989970110724845,2.636402630506119,2.5685577280801644
95.85862418357854,2.604248851842066,2.5320190862964966,2.5512827916380103,2.548950665767365,2.550905361084236,2.588006404388224,2.52077293918519
97.46409495023212,2.5559223488588243,2.4844164615687427,2.503498046276807,2.5012026624198977,2.503122309834173,2.539937116722924,2.473250552658875
99.09185365842539,2.507932961153484,2.4370903805884407,2.456012098565185,2.4537510786952206,2.4556381119225423,2.4921887086517067,2.4259932250238863
100.74221315922546,2.4602807143990444,2.3900487085198834,2.408833293039032,2.406607996608775,2.40846809730438,2.444767281630296,2.379009827761332
102.41548090971551,2.412997488232409,2.343333331276473,2.361994805375619,2.359807618063984,2.3616432095331885,2.397700977213403,2.3323465910549386
104.1119859429144,2.3661301065545053,2.2969938995522434,2.3155483892200306,2.3134022790838986,2.315212069267227,2.3510418462717593,2.2860515526845826
105.83204110988926,2.319739632814963,2.2510945482643034,2.269556141988552,2.2674473574471117,2.2692382021509303,2.3048433367998777,2.240192138329589
107.57597544365893,2.2738711105769087,2.2056924186445164,2.2240686559899894,2.222005192908612,2.223773401014768,2.2591599693119293,2.1948275318717347
109.34412337122619,2.2285558804822734,2.160831629138624,2.1791292062039624,2.177109076759986,2.1788616632544637,2.2140238508172247,2.1500092183465402
111.13681392560989,2.1838772309212713,2.116596176141167,2.134820643624194,2.1328469140509827,2.134580994894039,2.1695173954180014,2.1058215571224053
112.95439771576456,2.1399465800480204,2.0731112487082215,2.0912606111662364,2.089334354004519,2.091051660275106,2.1257566153640557,2.0623965412494827
114.7972199566608,2.096865845950418,2.0304844388357868,2.0485583399094263,2.0466780353855083,2.048383350427491,2.0828464259856,2.0198438261075533
116.6656204692853,2.0546995821854415,1.9887843597170118,2.0067751810496186,2.0049440742943507,2.0066416846903996,2.040848476290845,1.9782291381151937
118.55996065056043,2.013437237944366,1.9480027439783387,1.965907355728794,1.9641222725264345,1.9658138199691157,1.9997586894163237,1.9375460342219641
120.48060729139242,1.9730090741841386,1.9080655484195754,1.9258765035752787,1.9241378529964992,1.9258281458042037,1.9594981825515247,1.8977086163432058
122.42791100073582,1.9332964526903116,1.8688538211313819,1.8865637962207191,1.8848707342328086,1.8865667608413317,1.91995551629905,1.8586017608953458
124.40225475144862,1.894194141747611,1.8302514837105022,1.8478568220697744,1.846208647164686,1.8479148821364915,1.8810184475296425,1.8200995596685587
126.40401072842104,1.8556414053625652,1.7921950771577706,1.8096952349579618,1.8080883721204903,1.8098085091944378,1.8426242358299145,1.7821346428533333
128.43355651052715,1.8176523364985875,1.7546987578988202,1.772084887534095,1.7705205104814268,1.7722555932230313,1.8047876870190946,1.744714434679997
130.491275070625,1.780287569858401,1.7178305170398138,1.7350928692343242,1.7335694910478088,1.7353204130206445,1.7675749960569924,1.7079033250303928
132.57756556352427,1.7436273465379821,1.681672032008948,1.6988019568701909,1.6973148886510907,1.6990852019391047,1.7310581702714631,1.671791131889555
134.6928217500509,1.7077484233257352,1.6463128507642537,1.663299499726109,1.6618445129639157,1.6636310128124019,1.6953222804589299,1.6364687665709976
136.83744278501462,1.6727651725466857,1.6118776643363082,1.6287012643242358,1.6272750029251468,1.6290722101931463,1.6604800160834834,1.6020668715115056
139.011838611193,1.6387626534380908,1.5784536658261277,1.5950990633582531,1.5936989164894486,1.595503562551311,1.6266216622440535,1.568685952634939
141.2164218683556,1.605820730128357,1.546113473227145,1.5625666334840698,1.5611861056862502,1.5629979316951115,1.5938242056659442,1.536398022996027
143.45161328724788,1.5740176479495105,1.5149273097882696,1.531176609725215,1.5298125266095803,1.5316243568137207,1.5621653007849925,1.5052832924012187
145.71783899259916,1.5434250545544632,1.4849534017299488,1.5009983700024052,1.499646881448832,1.5014510381544655,1.5317153598697348,1.475401380218454
148.01552510913874,1.5141171868882737,1.4562470360530186,1.472088036120961,1.470746240239643,1.4725411801443058,1.5025378698461576,1.4468049720323486
150.3451112465558,1.4861653301833415,1.428863737001586,1.4445147176298858,1.4431804435064117,1.444961897334772,1.474712235072348,1.419555133248572
152.70703971153142,1.4596751934254975,1.4028936725334404,1.4183734240613302,1.417044856594969,1.4188111673198793,1.4483355134849272,1.3937346774828914
155.10176090172254,1.4348229541991768,1.3785087342057527,1.3938357560931103,1.3925128053895626,1.3942658469058578,1.4235855957979624,1.3695110150340906
157.5297279117781,1.411746469835353,1.3558559577501244,1.3710454541554982,1.3697311033430428,1.3714667209462512,1.400603318868415,1.3470261090564226
159.9914059728108,1.3905233922490279,1.3350131944908883,1.350081253396896,1.3487730030421745,1.3504975296364596,1.3794640829445122,1.3263555900745883
162.48725761894147,1.3713079162295778,1.3161428620885656,1.3311002621960486,1.3297980720102724,1.3315132275834154,1.3603292577128239,1.3076469563142816
165.01776156624257,1.3542791391703106,1.2994196453531963,1.3142798668826081,1.3129831162128114,1.3146912521220133,1.3433748266613657,1.291069142520263
167.58339787928261,1.3396404452965134,1.2850326358254476,1.2998133675188874,1.2985172793802213,1.3002276126627637,1.328803114057991,1.2768049736083271
170.18465336511002,1.327579679606511,1.2731518210757058,1.287879912813117,1.2865814667904396,1.2883015515584808,1.3167958190472453,1.265019367023288
172.822023595997,1.3182188093216545,1.263903508232815,1.2785984892808704,1.277300349989704,1.2790305301395337,1.3074768765918594,1.2558357839278644
175.49600886395177,1.3115714842884254,1.257310522135495,1.2719917922251767,1.2706893819552072,1.2724350767978265,1.300855018170932,1.2492811389816398
178.20711873189236,1.3075274696598223,1.25329537523777,1.2679698636003875,1.2666603738773443,1.2684190973024634,1.296825212221294,1.2452847095371802
180.95586809614372,1.3060861372248118,1.2518681147262063,1.2665350863393592,1.265224094559133,1.2669854216562435,1.2953878419880653,1.2438586444373496


==> figdata/pipe/retau_180_dns_r1.2/straub_diss_ktheta_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,-0.00035536380278735204,-0.0012731994241492314,-0.0005852117722313534
0.06754992985421193,-0.0003552692167818882,-0.0012737923758990347,-0.0005852961181351804
0.13647842970542684,-0.0003553320561440716,-0.001274529444943616,-0.0005855034717788688
0.2068136336352351,-0.0003555421761211435,-0.0012753989526807883,-0.0005858217801512438
0.2785842498901542,-0.00035588535528387194,-0.0012763849456173093,-0.0005862347790727203
0.3518195725992455,-0.00035634860144055836,-0.0012774726842152302,-0.000586727366853278
0.42654949373098033,-0.00035692031639800664,-0.0012786488122471097,-0.0005872857686698391
0.5028045152939807,-0.0003575904443007805,-0.0012799015097075986,-0.0005878976847031562
0.5806157617868227,-0.0003583505990342359,-0.0012812206246946374,-0.0005885524175395483
0.660014992901969,-0.00035919416582625937,-0.0012825977793101968,-0.0005892409739921374
0.7410346164888582,-0.0003601163719009044,-0.0012840264443357077,-0.0005899561362142998
0.8237077017816014,-0.00036111432086678713,-0.0012855019772541369,-0.000590692496806888
0.9080679928966529,-0.00036218698551713694,-0.0012870216181733334,-0.0005914464526136994
0.9941499226058853,-0.0003633351539425497,-0.0012885844384210477,-0.0005922161521221918
1.0819886263908212,-0.0003645613243909784,-0.0012901912371121233,-0.0005930013919181748
1.1716199567836076,-0.00036586954524714805,-0.0012918443819304444,-0.0005938034585785941
1.2630804980007326,-0.0003672651979573727,-0.001293547591837805,-0.0005946249138382299
1.3564075808753473,-0.0003687547228267724,-0.0012953056615545345,-0.0005954693229652646
1.4516392980943518,-0.0003703452905181472,-0.001297124130612555,-0.0005963409291816049
1.548814519746399,-0.00037204442596484107,-0.001299008903747435,-0.0005972442808470065
1.6479729091872455,-0.000373859596485991,-0.001300965834593883,-0.0005981838232041474
1.7491549392289298,-0.00037579778241307745,-0.0013030002913426582,-0.0005991634730075339
1.852401908659232,-0.00037786505680327835,-0.0013051167315233797,-0.0006001862026355129
1.957755959098306,-0.00038006621119150984,-0.001307318323780965,-0.000601253670677302
2.065260092199413,-0.0003824044772586977,-0.001309606667878637,-0.0006023659489378257
2.1749581872005415,-0.00038488141029499785,-0.0013119816807462279,-0.0006035214118416134
2.286895018834338,-0.0003874970200272215,-0.0013144417368530002,-0.0006047168739609473
2.4011162756035134,-0.0003902502584394081,-0.001316984176248696,-0.0006059480855273504
2.5176685784292125,-0.00039314000331918086,-0.0013196063240166133,-0.000607210724990191
2.6365994996799187,-0.00039616671092107243,-0.0013223072011906245,-0.0006085020624783127
2.7579575825888125,-0.0003993349513792738,-0.0013250901494884458,-0.0006098235084339464
2.8817923610672613,-0.00040240334660950506,-0.0013277047714112416,-0.0006109300426628781
3.0081543799228365,-0.0004061791146005259,-0.0013309830702453059,-0.0006126274677058434
3.1370952154897456,-0.0004097689628166746,-0.0013340019980652685,-0.0006140176113264024
3.2686674966804596,-0.00041364296323630277,-0.0013372460063763591,-0.0006155685402639324
3.402924926466915,-0.0004178612502789899,-0.0013407768794599882,-0.0006173377249948762
3.539922303800016,-0.0004219073257150165,-0.0013440595852015989,-0.0006188046281000371
3.679715545976652,-0.000426287520910144,-0.0013476175484832466,-0.0006204739749883633
3.8223617114630324,-0.00043082318706945904,-0.0013512656065463669,-0.000622164070890577
3.9679190231838115,-0.0004355571712115873,-0.001355048257711143,-0.0006239155114400311
4.116446892286658,-0.0004403277377179106,-0.0013587975517053714,-0.0006255636959073841
4.2680059423915955,-0.00044531169902634873,-0.001362697366521487,-0.0006272837435122253
4.422658034335414,-0.0004505743520784051,-0.0013668162855404215,-0.0006291390604130571
4.580466291420939,-0.000456084462263158,-0.0013711228640967915,-0.0006310965155140632
4.74149512518168,-0.0004618325183547688,-0.001375608417721732,-0.0006331449195212983
4.905810261672234,-0.00046774358538612327,-0.001380196139568801,-0.0006352076917075437
5.073478768295259,-0.0004738630283369027,-0.0013849348594978936,-0.0006373289950165183
5.244569081175882,-0.00048014545549993374,-0.001389778930113024,-0.0006394622900831205
5.419151033094891,-0.0004865510343815176,-0.0013946884551791592,-0.0006415667354611926
5.5972958819918475,-0.0004933870636849097,-0.0013999882141002384,-0.0006439501901300996
5.77907634004995,-0.0005002218001528735,-0.0014052276938359652,-0.0006461790627043611
5.964566603374555,-0.0005073685673525087,-0.0014107389901020144,-0.0006485678136372982
6.1538423822772135,-0.0005146237762703472,-0.0014163109336223368,-0.0006509122810926754
6.3469809321778765,-0.0005223990722531389,-0.0014223818727951121,-0.000653626732493504
6.5440610851377485,-0.0005302970965661762,-0.0014285362109191112,-0.0006563125500711126
6.745163282035561,-0.0005381696253085425,-0.0014346201765131747,-0.0006588216994125571
6.950369605400692,-0.0005463427779888039,-0.0014409836179514394,-0.0006614835608404971
7.159763812916132,-0.0005548539275093756,-0.001447671524658099,-0.000664337547604889
7.373431371605355,-0.0005635199189164139,-0.0014544939613532594,-0.0006672013870007061
7.591459492716799,-0.0005724338368689292,-0.0014615554055427877,-0.0006701711141430429
7.81393716732031,-0.0005815480496091655,-0.0014688104865558304,-0.0006732014769255094
8.040955202630013,-0.0005909452842702322,-0.0014763537569138236,-0.0006763787485206178
8.272606259068487,-0.0006006131810269534,-0.0014841785774836703,-0.0006796938713217229
8.508984888087337,-0.0006102568394977402,-0.0014919728358030301,-0.0006828532806544737
8.750187570759637,-0.0006202622209301377,-0.0015001596408253473,-0.0006862498143653791
8.99631275715995,-0.0006306083353615308,-0.0015087241172873239,-0.0006898666790090551
9.247460906548028,-0.0006411404424949077,-0.001517506047483927,-0.0006935525164842855
9.503734528372599,-0.0006517645749492513,-0.0015264098768371216,-0.0006972173466212952
9.76523822411195,-0.0006626246956956436,-0.0015355998905617098,-0.000701011591267334
10.03207872996844,-0.0006736941018894748,-0.001545055036178077,-0.0007049138302000299
10.30436496043423,-0.0006851112421327129,-0.0015549362667735714,-0.000709069709627439
10.582208052746264,-0.000696607602128196,-0.0015649565422295036,-0.0007132142845503587
10.865721412248332,-0.0007083743167298861,-0.00157533547897724,-0.0007175469398308542
11.155020758679028,-0.0007204480988388004,-0.0015861242661979738,-0.0007221116499480976
11.450224173404212,-0.0007326437350412225,-0.0015971260877383731,-0.000726728196222149
11.75145214761359,-0.0007450758896419968,-0.0016084789258936725,-0.0007315198761751498
12.058827631500721,-0.0007575537911752734,-0.0016199782844609116,-0.000736301301942093
12.372476084446765,-0.0007704080970609611,-0.0016320072582777971,-0.0007414147830700984
12.692525526228449,-0.000783520077392629,-0.0016444444818477484,-0.000746748828060105
13.019106589270981,-0.000796650353971375,-0.0016570287774309847,-0.0007520692746703305
13.352352571967447,-0.0008099900938967221,-0.0016699892902054053,-0.0007575783792113482
13.692399493086283,-0.0008234775996771994,-0.001683267546034545,-0.000763222691980841
14.039386147289166,-0.0008373465127614748,-0.0016971462900554517,-0.000769248466632637
14.393454161781913,-0.0008512848733030462,-0.0017112794446418615,-0.0007753488454981897
14.754748054121448,-0.0008654159249763383,-0.0017258234870823877,-0.0007816586649992629
15.123415291202617,-0.0008797248214371306,-0.001740775856339071,-0.000788172820691134
15.499606349448701,-0.0008941478951622044,-0.001756076676738648,-0.0007948368986260637
15.883474776230413,-0.0009087805507236023,-0.0017718544098723522,-0.0008017582627420784
16.2751772525383,-0.0009234680507181433,-0.0017879415401361885,-0.0008087902350752586
16.674873656934096,-0.0009383953149825628,-0.0018045754440630954,-0.0008161316014296742
17.08272713080736,-0.0009534770247991243,-0.0018216727414529196,-0.0008237066161617593
17.498904144963756,-0.0009686719261956346,-0.0018392020209822765,-0.0008314843641224429
17.92357456757232,-0.0009840017463409775,-0.001857208601487784,-0.0008394981201650739
18.356911733499416,-0.0009994684876554357,-0.001875714901947811,-0.0008477611648477453
18.79909251505769,-0.0010149865443527231,-0.001894635891524827,-0.0008561975382766892
19.250297394198782,-0.001030593720734119,-0.0019140383822119468,-0.0008648570140338695
19.71071053617948,-0.0010462853720065795,-0.0019339378250880735,-0.000873746107663453
20.180519864731217,-0.00106207748240986,-0.0019543771197724183,-0.0008828923357451372
20.65991713876361,-0.0010779488367988388,-0.0019753521853977025,-0.0008922850735314655
21.149098030633386,-0.0010938307274030294,-0.001996798926161228,-0.0009018652946837786
21.648262206010724,-0.0011097612650383369,-0.0020187889233075564,-0.0009116825040090302
22.157613405375336,-0.0011255638290293046,-0.0020411175917449645,-0.0009215669693225522
22.677359527175955,-0.0011416122707445598,-0.0020642938426966807,-0.0009319104232179788
23.207712712686796,-0.001157541225011882,-0.0020878681824906997,-0.000942350189541274
23.74888943259583,-0.0011734443974248466,-0.002111986151055347,-0.0009529911492994933
24.301110575360145,-0.001189274480869262,-0.0021366096634403793,-0.0009637941625342378
24.864601537364553,-0.0012050598237339965,-0.0021618009385923308,-0.0009747970059173644
25.439592314920073,-0.0012207360228953987,-0.002187498067260004,-0.0009859421105152502
26.02631759813998,-0.0012363732284968593,-0.002213820993598436,-0.0009973088725099037
26.625016866731738,-0.0012517941839315025,-0.0022405513076919565,-0.0010087232769740476
27.235934487743716,-0.001267107844096967,-0.0022678615095368545,-0.0010203031815450177
27.859319815306957,-0.0012822767986289303,-0.002295723876915755,-0.0010320163222509806
28.495427292412323,-0.0012972263702954437,-0.0023240563327321657,-0.0010437915830655863
29.144516554764728,-0.0013120128188377031,-0.002352960141027324,-0.0010556910885775265
29.806852536756974,-0.0013264534912205913,-0.002382195365597181,-0.0010675320333048037
30.48270557960622,-0.0013406355557019844,-0.0024119046626794355,-0.0010794066492982048
31.172351541697267,-0.001354602309629027,-0.002442170640365122,-0.0010913617254847262
31.87607191117793,-0.0013681868735280632,-0.0024727670365767393,-0.0011032283048954276
32.59415392085208,-0.0013814314261204202,-0.002503770205146282,-0.0011150504759979073
33.326890665417544,-0.0013942715252123876,-0.0025350976292982537,-0.0011267625421724455
34.07458122109658,-0.0014067831737027486,-0.002566876493532829,-0.0011384416021540588
34.83753076770786,-0.0014187956358205072,-0.0025988579584796546,-0.0011499117837691754
35.61605071322956,-0.0014303773864466768,-0.00263115399060541,-0.0011612409660259981
36.41045882090477,-0.0014413950179007068,-0.002663563178311907,-0.0011722900750583106
37.2210793389407,-0.0014519066919176041,-0.002696178354086048,-0.0011831150297497129
38.048243132854914,-0.001461903893937134,-0.002728987929479085,-0.0011937028828742867
38.89228782052246,-0.0014713211796531717,-0.0027618866939265107,-0.0012039818504913093
39.75355790997916,-0.0014801232745037698,-0.0027948132614365423,-0.0012139103518473402
40.632404940037,-0.0014882586250797942,-0.0028276750481863403,-0.0012234295619396461
41.52918762376951,-0.0014957195180862557,-0.002860447451600584,-0.0012325248354867913
42.44427199492513,-0.0015025125005428642,-0.0028931285672427033,-0.0012411955090543714
43.37803155732883,-0.0015085851291205766,-0.00292561272138757,-0.0012493802127445163
44.330847437332594,-0.0015138728900705042,-0.0029577691786184836,-0.001257004807730423
45.30310853937725,-0.001518433025584323,-0.0029896724278261804,-0.0012641189014039435
46.29521170472894,-0.0015221724872142865,-0.0030211333014548663,-0.001270618431638657
47.30756187345516,-0.0015250572415949444,-0.0030520585812718053,-0.001276459200183977
48.3405722497064,-0.00152711409310783,-0.0030824603371779253,-0.0012816586360147354
49.39466447037093,-0.0015283160835575281,-0.0031122510976904472,-0.001286179097963383
50.47026877717146,-0.0015286377124167738,-0.0031413417925201513,-0.001289984170779285
51.56782419227405,-0.0015280019482255516,-0.0031695413019372882,-0.0012929848343240986
52.68777869748079,-0.0015264798587720334,-0.003196930271157158,-0.001295242513652065
53.83058941707949,-0.0015240010819327094,-0.0032233210491520044,-0.001296674629137269
54.996722804425104,-0.0015205602133380334,-0.0032486422236197147,-0.0012972646167129975
56.186654832328784,-0.0015161784519258804,-0.003272871684807958,-0.0012970227769570056
57.40087118733255,-0.0015108089920542575,-0.0032958501206759145,-0.0012958902803755267
58.639867467948626,-0.0015044432309065036,-0.0033174873156379524,-0.0012938470976312328
59.90414938694464,-0.0014970866980645514,-0.00333771730224216,-0.001290887592282523
61.19423297775688,-0.0014887491010600123,-0.0033564802403399955,-0.0012870103549503492
62.510644805116314,-0.0014794091644372725,-0.003373647657472933,-0.001282182659267877
63.85392217997289,-0.0014690609985132704,-0.003389118945188413,-0.0012763875540150811
65.22461337880613,-0.001457749967510692,-0.0034028992335069755,-0.001269660170562363
66.62327786741147,-0.0014454750470541398,-0.0034148930977369197,-0.0012619888758701717
68.05048652925365,-0.0014321980055396059,-0.003424918665499057,-0.0012533247305175227
69.50682189848037,-0.0014179634248123478,-0.0034329726974172002,-0.001243702899797573
70.9928783976913,-0.001402764579489673,-0.0034389357384820483,-0.0012331070389642001
72.5092625805596,-0.0013866417345968077,-0.003442792999104695,-0.0012215686846112686
74.0565933794048,-0.0013696105061462261,-0.0034444730914140196,-0.0012090948849410137
75.63550235781828,-0.0013516654911827966,-0.0034438529360650842,-0.0011956719228546004
77.24663396844429,-0.0013328504144585547,-0.0034409237587322387,-0.0011813361058910922
78.89064581602182,-0.0013131768891195216,-0.0034355998112092475,-0.0011660916847483075
80.56820892579483,-0.0012926718579720237,-0.0034278314249047443,-0.0011499587795021698
82.28000801739995,-0.0012714066717141046,-0.003417681450124928,-0.0011330026125193856
84.02674178434395,-0.0012493704653789184,-0.0034050070675686072,-0.00111520579236975
85.80912317918477,-0.0012265929843995396,-0.003389766901001953,-0.0010965922701075925
87.62787970453253,-0.0012031299197824282,-0.0033719880305402767,-0.0010772125015211386
89.48375370998943,-0.0011790220033520006,-0.0033516629889666014,-0.0010571021969083317
91.37750269514953,-0.0011542898626890252,-0.003328732631134376,-0.0010362771867277686
93.30989961878227,-0.0011290205954318097,-0.0033033231582720365,-0.0010148206271863613
95.28173321432593,-0.0011032229961341587,-0.0032753530424483547,-0.000992737166943004
97.29380831181942,-0.0010769640962402162,-0.003244906886359833,-0.0009700904237926195
99.34694616640463,-0.0010502903654817989,-0.003212018388035207,-0.0009469235896428292
101.44198479353237,-0.001023281683449815,-0.0031768246433963036,-0.0009233136986883265
103.5797793110097,-0.000995987741902636,-0.0031393827610488186,-0.0008993075975569587
105.76120228802736,-0.0009684646413827939,-0.0030997742551133302,-0.0008749587989965759
107.98714410131069,-0.0009407894441922723,-0.003058150529552005,-0.0008503421857467321
110.25851329853857,-0.000913032973590288,-0.003014652239724475,-0.0008255267319970506
112.57623696917926,-0.0008852626031091269,-0.002969418112242228,-0.0008005783908321271
114.94126112289429,-0.0008575572172431069,-0.002922632273915744,-0.0007755751523620905
117.35455107566469,-0.0008300066633889542,-0.002874525496617952,-0.0007506064246715138
119.81709184379775,-0.0008026718272188584,-0.002825246119014129,-0.0007257327891711757
122.32988854597434,-0.0007756512275133976,-0.0027750747702433975,-0.0007010528566859635
124.89396681350149,-0.0007490284285013628,-0.002724254240157483,-0.0006766503582212973
127.51037320893735,-0.0007228922198109452,-0.0026730541796067303,-0.0006526144399486653
130.18017565325965,-0.0006973342860940849,-0.0026217617216635733,-0.0006290373569436716
132.9044638617518,-0.0006724582180223435,-0.0025707118544554186,-0.0006060235266561934
135.68434978878463,-0.0006483574534627483,-0.0025202101584009657,-0.0005836673611038508
138.52096808167525,-0.000625127620960974,-0.0024705746246728904,-0.0005620656868739863
141.41547654380852,-0.0006028791750691209,-0.0024221806413735314,-0.0005413303852541276
144.36905660720984,-0.0005817107783215041,-0.002375365611483481,-0.0005215613821157774
147.38291381476222,-0.0005617349161367728,-0.002330518263907967,-0.0005028720206687639
150.4582783122646,-0.0005430648813219455,-0.0022880295716280743,-0.0004853758281554741
153.5964053505324,-0.0005258170465212655,-0.002248298066604695,-0.00046918882969040893
156.79857579774438,-0.0005101118472065277,-0.0022117313459437634,-0.00045443061218918885
160.06609666224642,-0.0004960732271426236,-0.0021787426516709993,-0.0004412237775716033
163.400301626024,-0.00048382701907576916,-0.002149742318321526,-0.0004296921838841426
166.80255158906238,-0.0004735010871548949,-0.002125134639967699,-0.0004199609545208072
170.2742352248158,-0.00046522700561877305,-0.0021053200766412254,-0.0004121581321142185
173.8167695470132,-0.00045913972142196786,-0.0020906904872094473,-0.0004064144367354444
177.4316004880309,-0.00045537924257258653,-0.002081633123424907,-0.00040286494642946324
181.1202034890694,-0.0004540922114975315,-0.0020785337331509393,-0.00040165028553766787


==> figdata/pipe/retau_180_dns_r1.2/straub_diss_ktheta_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,-0.01596752943872643,-0.11500318454880312,-0.107277298624218
0.06754992985421193,-0.016020804789778652,-0.11508305393012254,-0.10735092895161383
0.13647842970542684,-0.016178187629970673,-0.11517448571189748,-0.10743511389278723
0.2068136336352351,-0.016441918068524165,-0.11527664037926616,-0.10752900404527169
0.2785842498901542,-0.016813809988850608,-0.11538850168046828,-0.10763157167668902
0.3518195725992455,-0.017295515447754792,-0.11550902501304688,-0.10774175886217048
0.42654949373098033,-0.017888505584073785,-0.11563714018372356,-0.1078584799871183
0.5028045152939807,-0.0185940501099892,-0.11577175396843285,-0.10798062404374315
0.5806157617868227,-0.019413195358216517,-0.11591175240259556,-0.10810705665425693
0.660014992901969,-0.020346740875065557,-0.11605600272784877,-0.10823662175037552
0.7410346164888582,-0.021395214571327918,-0.11620335491980514,-0.10836814283786465
0.8237077017816014,-0.02255884647145271,-0.11635264272317714,-0.10850042377742763
0.9080679928966529,-0.023837541138130382,-0.11650268412724409,-0.10863224902075853
0.9941499226058853,-0.02523084889612528,-0.11665228122799291,-0.10876238325488827
1.0819886263908212,-0.02673793603819693,-0.1168002194455229,-0.10888957043121424
1.1716199567836076,-0.028357554269728108,-0.11694526609909323,-0.10901253219040881
1.2630804980007326,-0.03008800974009583,-0.11708616839057438,-0.10912996574378471
1.3564075808753473,-0.031927132121014744,-0.11722165091360078,-0.10924054133913755
1.4516392980943518,-0.033872244328587355,-0.11735041289454387,-0.10934289952863513
1.548814519746399,-0.03592013365046329,-0.1174711254872483,-0.10943564857258126
1.6479729091872455,-0.03806702523665255,-0.11758242959178408,-0.10951736246116468
1.7491549392289298,-0.04030855914692223,-0.11768293485458241,-0.10958658022272695
1.852401908659232,-0.04263977242474392,-0.11777122074062035,-0.10964180741875632
1.957755959098306,-0.04505508799356331,-0.11784584085642778,-0.10968152101100831
2.065260092199413,-0.04754831255266153,-0.11790533205565383,-0.10970417913448843
2.1749581872005415,-0.050112646094762986,-0.11794823028829733,-0.10970823773247583
2.286895018834338,-0.05274070618387177,-0.11797309567317511,-0.10969217651834556
2.4011162756035134,-0.05542457072675098,-0.11797854989363321,-0.10965453733563624
2.5176685784292125,-0.058155843648819545,-0.11796332974935657,-0.10959397870205177
2.6365994996799187,-0.06092574864019467,-0.11792636154541922,-0.1095093511466713
2.7579575825888125,-0.06372525694731038,-0.11786686194941083,-0.10939979886721286
2.8817923610672613,-0.06653829420718191,-0.11777736185879686,-0.10925782980924356
3.0081543799228365,-0.06937726563314978,-0.11767998314870488,-0.10910535956273588
3.1370952154897456,-0.07220782187678143,-0.11754948460374345,-0.10891725908686178
3.2686674966804596,-0.07503288742971731,-0.11739909539044552,-0.1087066257325093
3.402924926466915,-0.07784412901918959,-0.11723083123950864,-0.10847542675828026
3.539922303800016,-0.08061788447059666,-0.11703117105625424,-0.10821023824052844
3.679715545976652,-0.08335824508516851,-0.11681520599061837,-0.10792603025550646
3.8223617114630324,-0.08605119726760946,-0.11657951309931525,-0.1076194281160507
3.9679190231838115,-0.08868910786637428,-0.11632717479612495,-0.10729352426479706
4.116446892286658,-0.09125952623827549,-0.11605616408172698,-0.10694637250563171
4.2680059423915955,-0.09375952287728602,-0.11577403003582305,-0.10658552086647759
4.422658034335414,-0.09618388863527161,-0.1154856648073773,-0.10621589723856321
4.580466291420939,-0.09852571238917995,-0.1151938012125916,-0.10584030569942865
4.74149512518168,-0.10077943399592261,-0.11490208175731063,-0.10546246687899649
4.905810261672234,-0.10293882094537542,-0.11461284261567224,-0.1050848173721531
5.073478768295259,-0.10500159309307328,-0.11433193396688,-0.10471326868626486
5.244569081175882,-0.10696404345184327,-0.11406291637240544,-0.10435147650641731
5.419151033094891,-0.1088236412206142,-0.11380984861483903,-0.10400358789552494
5.5972958819918475,-0.11058669562780613,-0.11358506435396666,-0.1036818939654227
5.77907634004995,-0.11224242037922713,-0.11338215599106055,-0.10338028007963294
5.964566603374555,-0.11379720934974981,-0.11321158986551291,-0.10310933184846617
6.1538423822772135,-0.11525060570418151,-0.11307616542590138,-0.10287179955325254
6.3469809321778765,-0.11661385601915739,-0.11298947189794557,-0.1026811188479223
6.5440610851377485,-0.11788038624087849,-0.11294565254417717,-0.10253170212098897
6.745163282035561,-0.11905020258037517,-0.11294477221323299,-0.10242375157168801
6.950369605400692,-0.1201341084983511,-0.11299734915001537,-0.10236764292455638
7.159763812916132,-0.12113666707763972,-0.11310643402312648,-0.10236642159243765
7.373431371605355,-0.12205855991461327,-0.11327007846673763,-0.10241820154352323
7.591459492716799,-0.12290613363396183,-0.11349152990228106,-0.10252614740619681
7.81393716732031,-0.12368313618846875,-0.11377051896779818,-0.1026899461591779
8.040955202630013,-0.1243958115739668,-0.11410875725350193,-0.10291117452003036
8.272606259068487,-0.12504824676623835,-0.11450507476786342,-0.10318858143761539
8.508984888087337,-0.12563954024389867,-0.11495246594210601,-0.10351522096583937
8.750187570759637,-0.12618066733090846,-0.11545614025595922,-0.1038959488269764
8.99631275715995,-0.12667472857907383,-0.11601260080452014,-0.10432715870707174
9.247460906548028,-0.12712216530108386,-0.11661526030630977,-0.10480225443258254
9.503734528372599,-0.12752434150680297,-0.11725834368998572,-0.10531539856214127
9.76523822411195,-0.12788594286084762,-0.11793954009822019,-0.10586409156363438
10.03207872996844,-0.12820835326179825,-0.11865299997594107,-0.106442417636258
10.30436496043423,-0.12849494001415235,-0.11939505036858448,-0.10704654901130632
10.582208052746264,-0.1287428428674167,-0.12015547052201433,-0.10766638800639826
10.865721412248332,-0.12895549825374575,-0.12093095180723779,-0.10829846757317742
11.155020758679028,-0.1291334907688381,-0.1217153810792412,-0.10893663733492781
11.450224173404212,-0.12927497763864962,-0.12250023402355387,-0.10957249463080809
11.75145214761359,-0.12938131566202984,-0.12328086773548322,-0.1102012861339185
12.058827631500721,-0.12945021457460956,-0.12404899732988413,-0.11081488377024348
12.372476084446765,-0.12948535137025283,-0.1248031935833547,-0.11141164297860348
12.692525526228449,-0.1294819629658819,-0.12553349462570942,-0.11198201805656052
13.019106589270981,-0.1294386397138773,-0.126233400019549,-0.11251980252841405
13.352352571967447,-0.12935627420664297,-0.1268999263396508,-0.11302185260594207
13.692399493086283,-0.1292321529924476,-0.12752633637686503,-0.11348181648072776
14.039386147289166,-0.12906615346268188,-0.1281090625238558,-0.11389639504900433
14.393454161781913,-0.1288546993911847,-0.12864111916096108,-0.11425905171017056
14.754748054121448,-0.12859791133292212,-0.12911988539615107,-0.11456743567732249
15.123415291202617,-0.12829427725026837,-0.12954138852941147,-0.11481792891452118
15.499606349448701,-0.1279435614817828,-0.1299032557819994,-0.11500843592086041
15.883474776230413,-0.1275447466774125,-0.13020270537942505,-0.11513657609978405
16.2751772525383,-0.12709720982186123,-0.13043754451569908,-0.11520048042929937
16.674873656934096,-0.1266016631398428,-0.13060735364257098,-0.11520000115696635
17.08272713080736,-0.12605797533889068,-0.1307109447874582,-0.11513431042145511
17.498904144963756,-0.1254640429703205,-0.13074535005650245,-0.11500103347196688
17.92357456757232,-0.1248204754638397,-0.13071054018376593,-0.11480049106864773
18.356911733499416,-0.12412665660857666,-0.1306054126232547,-0.11453209152830024
18.79909251505769,-0.12338129108932701,-0.13042820098886249,-0.11419468964422161
19.250297394198782,-0.1225850364684401,-0.13017935392725502,-0.11378916554475173
19.71071053617948,-0.12173747877524016,-0.12985826149619825,-0.11331544406556758
20.180519864731217,-0.12083740072872529,-0.1294635077726474,-0.11277281593217925
20.65991713876361,-0.11988583278854849,-0.1289961882323606,-0.11216274871855902
21.149098030633386,-0.1188858416023379,-0.1284595763516323,-0.11148863532734907
21.648262206010724,-0.11783880611177396,-0.1278552375367885,-0.11075237483159532
22.157613405375336,-0.11674601522014744,-0.12718470224508763,-0.1099557813268276
22.677359527175955,-0.1156087455634132,-0.1264494482487525,-0.10910071704220901
23.207712712686796,-0.11443185804038986,-0.12565491024036168,-0.10819246289711314
23.74888943259583,-0.11320485013967799,-0.12478988825748198,-0.10722185660981803
24.301110575360145,-0.11192955924089576,-0.12385652830103075,-0.1061913382534377
24.864601537364553,-0.1106114661713622,-0.12286091617181172,-0.10510679091337047
25.439592314920073,-0.10925181756617708,-0.1218046887561713,-0.10397011845264587
26.02631759813998,-0.10785496182317517,-0.12069293905996097,-0.10278622111653862
26.625016866731738,-0.10642456696687139,-0.11952983164208131,-0.10155918802996501
27.235934487743716,-0.1049623391117696,-0.11831780554524803,-0.10029145568990872
27.859319815306957,-0.10347173863297192,-0.11706091130638156,-0.09898695018402051
28.495427292412323,-0.10195617097325442,-0.11576337240581261,-0.09764958229849187
29.144516554764728,-0.1004177832164828,-0.11442767751594919,-0.09628188759477754
29.806852536756974,-0.09885749388520977,-0.11305493188137268,-0.09488534529342137
30.48270557960622,-0.09727817709985558,-0.11164858386604357,-0.09346314191329749
31.172351541697267,-0.09568121465056918,-0.11021032201264665,-0.09201706977570305
31.87607191117793,-0.09406535772526693,-0.10873874585572785,-0.09054636480667855
32.59415392085208,-0.09243231479462077,-0.1072358644332941,-0.08905300113934354
33.326890665417544,-0.09078193537834078,-0.10570134624513626,-0.08753719057015391
34.07458122109658,-0.08911964070702472,-0.1041415321207697,-0.08600439917871
34.83753076770786,-0.08743953662059349,-0.10254914984901506,-0.08444931823902678
35.61605071322956,-0.08575590644899837,-0.10094107983066157,-0.08288595622606539
36.41045882090477,-0.08408018186705764,-0.09933022705398212,-0.08132549755382347
37.2210793389407,-0.0824292980426627,-0.09773727079968123,-0.079784324323875
38.048243132854914,-0.08073068628415654,-0.09607721273410325,-0.07819358860409371
38.89228782052246,-0.07903375253205967,-0.09440737740771858,-0.0766005422551521
39.75355790997916,-0.07734331182318625,-0.09273342782907705,-0.0750101172315041
40.632404940037,-0.07566490256266863,-0.09106214528383869,-0.07342790737352263
41.52918762376951,-0.07399531016156789,-0.08938959635070941,-0.07185106601862766
42.44427199492513,-0.07234337857235644,-0.08772712563315585,-0.07028841930847235
43.37803155732883,-0.07071087214432203,-0.08607641370785941,-0.06874175029593683
44.330847437332594,-0.06909453701528188,-0.08443368081458674,-0.06720805164295214
45.30310853937725,-0.06750777094209545,-0.08281519430111595,-0.06570044180505887
46.29521170472894,-0.06594194873603314,-0.08121102647719411,-0.06421079048047833
47.30756187345516,-0.06439874625824131,-0.07962323890903313,-0.06274085025147236
48.3405722497064,-0.06287994944057262,-0.07805412767824584,-0.06129243638339359
49.39466447037093,-0.06138260650600664,-0.07650053000150846,-0.05986283257056999
50.47026877717146,-0.05990001193082739,-0.07495497802626222,-0.05844572617685694
51.56782419227405,-0.05843066584822709,-0.07341482771434266,-0.05703949904746487
52.68777869748079,-0.05697080712275558,-0.07187606487742892,-0.05564067340459781
53.83058941707949,-0.05552488915217321,-0.07034236385816459,-0.05425318429787594
54.996722804425104,-0.05408718401726816,-0.06880774564132125,-0.05287184538963944
56.186654832328784,-0.05267756354492594,-0.06729514147957437,-0.05151574608771226
57.40087118733255,-0.051265626608609935,-0.06577557028641476,-0.050157404589313045
58.639867467948626,-0.04989754526073731,-0.06429581143562765,-0.04883915409821759
59.90414938694464,-0.04855268478940994,-0.06283398101175713,-0.04754205503554513
61.19423297775688,-0.04723301361076398,-0.061393411812626066,-0.046268284472874434
62.510644805116314,-0.045938424491006116,-0.05997374874424888,-0.04501770696887573
63.85392217997289,-0.04467555765916644,-0.05858389563218369,-0.04379682568323892
65.22461337880613,-0.04344136726631827,-0.05721995228496275,-0.0426027152552062
66.62327786741147,-0.042235423564782146,-0.05588197392204946,-0.041435132604998835
68.05048652925365,-0.04105649966240773,-0.05456914773786274,-0.040293058366676154
69.50682189848037,-0.039902846541484946,-0.05327934674762407,-0.039174818141548676
70.9928783976913,-0.03876788000827469,-0.052004592038913736,-0.03807403531038577
72.5092625805596,-0.037646974201805065,-0.05073847507497658,-0.03698610227615118
74.0565933794048,-0.036535736916870766,-0.049474447346317764,-0.03590661931715601
75.63550235781828,-0.035441500835096736,-0.048221717430271684,-0.03484272016029433
77.24663396844429,-0.03437591156660319,-0.04699856185134248,-0.033806292623543205
78.89064581602182,-0.03333029491823581,-0.0457905903004466,-0.032788347589100625
80.56820892579483,-0.03230403624494058,-0.04459795947173091,-0.031788529953856025
82.28000801739995,-0.0313049497113629,-0.043431679762260526,-0.030814588242741872
84.02674178434395,-0.030330511893692527,-0.04228827981164242,-0.029864050233403477
85.80912317918477,-0.029382303199844872,-0.04116987410166223,-0.02893845937578782
87.62787970453253,-0.02845980722840508,-0.04007642486259973,-0.02803742361184542
89.48375370998943,-0.027556710875935045,-0.038999604752715675,-0.027154804517402382
91.37750269514953,-0.026668775309794387,-0.0379344630320945,-0.026286478664778908
93.30989961878227,-0.02578947143563783,-0.03687152353935154,-0.025425908895673425
95.28173321432593,-0.024919054200388847,-0.03581071966654524,-0.024573375705688506
97.29380831181942,-0.02407330156278395,-0.03477554266251592,-0.023744650217131166
99.34694616640463,-0.02324732898520571,-0.03375810746086732,-0.022934734181293912
101.44198479353237,-0.02244410700114526,-0.032763132153269925,-0.022146619005734624
103.5797793110097,-0.02166636448066805,-0.031795078995379505,-0.02138309940663006
105.76120228802736,-0.0209125423854147,-0.030851930680236984,-0.020642672942333153
107.98714410131069,-0.020181795044118614,-0.029932606648200053,-0.019924491848531064
110.25851329853857,-0.019470897115484748,-0.029032671654367372,-0.019225408498841894
112.57623696917926,-0.01877451488946724,-0.028144995754449953,-0.01854029375414558
114.94126112289429,-0.01808869610983509,-0.027264290205436772,-0.017865378411991185
117.35455107566469,-0.01742301659049825,-0.026404919760581975,-0.017210201152346446
119.81709184379775,-0.01677978532550192,-0.025569848282621276,-0.01657685968566427
122.32988854597434,-0.016156365380047603,-0.02475506081261606,-0.01596270755924706
124.89396681350149,-0.015557753850255618,-0.023968460661978275,-0.015372759161352927
127.51037320893735,-0.014985377176193885,-0.023212654239807798,-0.014808466510177413
130.18017565325965,-0.014438858735236206,-0.02248762037702359,-0.014269539177490806
132.9044638617518,-0.013915020773746128,-0.021788906969800584,-0.013752886954776566
135.68434978878463,-0.013408494013804935,-0.021108478464102402,-0.013253142063053627
138.52096808167525,-0.012927765816988864,-0.02045956275365293,-0.012778699713860222
141.41547654380852,-0.01247359335669967,-0.019843578985162542,-0.012330320798887889
144.36905660720984,-0.012047486293796716,-0.019263037619783756,-0.011909515593717739
147.38291381476222,-0.011651669324640603,-0.018721403400168958,-0.01151847295117209
150.4582783122646,-0.011285569074833654,-0.01821820284810713,-0.011156653739177862
153.5964053505324,-0.010948113480233734,-0.017752357477375264,-0.010823099519772892
156.79857579774438,-0.010635971426941086,-0.017318584677745046,-0.010514646028907716
160.06609666224642,-0.010356628281338967,-0.01692834493002945,-0.010238676585541909
163.400301626024,-0.01011192282466595,-0.016584840289167402,-0.009996862538014661
166.80255158906238,-0.00990650512744016,-0.01629575530072548,-0.00979385179330834
170.2742352248158,-0.009748452793040022,-0.01607437109628358,-0.009637680089180653
173.8167695470132,-0.009638281773987645,-0.015922052560084936,-0.00952883478804829
177.4316004880309,-0.009569925508375522,-0.015828183920321426,-0.00946126559084498
181.1202034890694,-0.009529878473910739,-0.015768916329432753,-0.009421662994054137


==> figdata/pipe/retau_180_dns_r1.2/straub_temp_diff_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,0.0,-1.0071746318807406,-1.007089652014707
0.06754992985421193,0.0,0.015729243295084405,0.0036942026307562603
0.13647842970542684,0.0,0.013845469643553932,0.0018309816341832708
0.2068136336352351,0.0,0.013222293350351855,0.0012121594728855545
0.2785842498901542,0.0,0.01291468799988027,0.0009038330656110372
0.3518195725992455,0.0,0.012734285949451918,0.0007197898109805312
0.42654949373098033,0.0,0.012618442597279733,0.0005980471280520039
0.5028045152939807,0.0,0.0125403895451075,0.0005120699986642663
0.5806157617868227,0.0,0.012486804253335482,0.0004486062387172307
0.660014992901969,0.0,0.012450339522334541,0.0004003043451064059
0.7410346164888582,0.0,0.012426637038592592,0.0003627622750124182
0.8237077017816014,0.0,0.01241297052987278,0.00033318652162583895
0.9080679928966529,0.0,0.012407567632550132,0.0003097218557612802
0.9941499226058853,0.0,0.01240924490861528,0.00029109050206410636
1.0819886263908212,0.0,0.012417199398108814,0.0002763859911141253
1.1716199567836076,0.0,0.012430883641015855,0.0002649494871518332
1.2630804980007326,0.0,0.012449927644159864,0.0002562924996936111
1.3564075808753473,0.0,0.012474088460378674,0.00025004687539764703
1.4516392980943518,0.0,0.012503216641392756,0.000245931458827231
1.548814519746399,0.0,0.01253723334818968,0.00024372927962534874
1.6479729091872455,0.0,0.012576114389689197,0.00024327158109316294
1.7491549392289298,0.0,0.012619878881377167,0.0002444264092755777
1.852401908659232,0.0,0.012668581055091721,0.0002470903112321565
1.957755959098306,0.0,0.012722304262104078,0.0002511821961006522
2.065260092199413,0.0,0.012781156530863313,0.00025663872806225285
2.1749581872005415,0.0,0.012845267245070069,0.0002634108222376863
2.286895018834338,0.0,0.012914784641185006,0.0002714609465028772
2.4011162756035134,0.0,0.012989873913369143,0.0002807610201513988
2.5176685784292125,0.0,0.013070715774025965,0.00029129075996459086
2.6365994996799187,0.0,0.013157505359416621,0.00030303636528272726
2.7579575825888125,0.0,0.013250451398543195,0.0003159894623467885
2.8817923610672613,0.0,0.013349775749730064,0.0003301462522888876
3.0081543799228365,0.0,0.013455713554704873,0.00034550763383855987
3.1370952154897456,0.0,0.01356850948355226,0.000362076201801953
3.2686674966804596,0.0,0.013688422710353088,0.0003798586709782281
3.402924926466915,0.0,0.013815723188667084,0.0003988640571284119
3.539922303800016,0.0,0.013950692924487251,0.00041910337412520704
3.679715545976652,0.0,0.014093625925712505,0.00044058958095649636
3.8223617114630324,0.0,0.014244826792859877,0.0004633374613194352
3.9679190231838115,0.0,0.014404612899394431,0.0004873635652218322
4.116446892286658,0.0,0.014573313268270827,0.0005126856387955847
4.2680059423915955,0.0,0.014751268349712632,0.0005393220768159512
4.422658034335414,0.0,0.01493882935705515,0.0005672925600539447
4.580466291420939,0.0,0.015136361748649296,0.0005966191285886602
4.74149512518168,0.0,0.015344240368579953,0.0006273228323989688
4.905810261672234,0.0,0.015562853544811128,0.0006594262389725269
5.073478768295259,0.0,0.015792600680922142,0.000692952441710748
5.244569081175882,0.0,0.01603389522471188,0.0007279261040451512
5.419151033094891,0.0,0.01628716116776352,0.0007643712949680914
5.5972958819918475,0.0,0.01655283472283564,0.0008023131744225864
5.77907634004995,0.0,0.016831363485868556,0.0008417772320572503
5.964566603374555,0.0,0.01712321060155686,0.0008827889831775071
6.1538423822772135,0.0,0.017428846572815404,0.0009253767204704388
6.3469809321778765,0.0,0.017748756751194028,0.0009695656774448835
6.5440610851377485,0.0,0.01808343582468308,0.00101538222869757
6.745163282035561,0.0,0.018433393656996477,0.0010628536552683698
6.950369605400692,0.0,0.018799149994056075,0.0011120067740948425
7.159763812916132,0.0,0.01918123485891199,0.0011628682056210593
7.373431371605355,0.0,0.01958018958090002,0.001215464275255096
7.591459492716799,0.0,0.01999656666993266,0.00126982087497729
7.81393716732031,0.0,0.02043092883819919,0.0013259636434406197
8.040955202630013,0.0,0.020883847664380006,0.0013839168548059888
8.272606259068487,0.0,0.021355905384917495,0.001443704824941161
8.508984888087337,0.0,0.021847693828005,0.0015053502435471433
8.750187570759637,0.0,0.022359812737822393,0.0015688749876974217
8.99631275715995,0.0,0.022892869207961075,0.0016342987621535965
9.247460906548028,0.0,0.023447476827214597,0.0017016401096203726
9.503734528372599,0.0,0.024024259578902196,0.0017709158345311504
9.76523822411195,0.0,0.024623845335959293,0.0018421403007622406
10.03207872996844,0.0,0.025246868086810537,0.0019153255025072813
10.30436496043423,0.0,0.025893966183915706,0.001990480879171086
10.582208052746264,0.0,0.026565783072846072,0.002067612927446172
10.865721412248332,0.0,0.027262965345486334,0.0021467247697397607
11.155020758679028,0.0,0.027986161984312252,0.0022278160537478886
11.450224173404212,0.0,0.02873602376243367,0.0023108830730245167
11.75145214761359,0.0,0.02951320437578664,0.002395917775035672
12.058827631500721,0.0,0.030318357873814206,0.0024829078774850633
12.372476084446765,0.0,0.031152137799147717,0.0025718365381914854
12.692525526228449,0.0,0.03201519480008619,0.002662682102478886
13.019106589270981,0.0,0.032908182141981435,0.0027554180369375736
13.352352571967447,0.0,0.03383174833897118,0.0028500122612598044
13.692399493086283,0.0,0.03478654030232464,0.002946427521757
14.039386147289166,0.0,0.03577319889406971,0.0030446204893694873
14.393454161781913,0.0,0.036792363030740516,0.0031445422036848747
14.754748054121448,0.0,0.03784466676591669,0.0032461376049910395
15.123415291202617,0.0,0.03893073850419615,0.003349345581557861
15.499606349448701,0.0,0.040051201666286396,0.0034540986978284227
15.883474776230413,0.0,0.041206672926013876,0.0035603232059768786
16.2751772525383,0.0,0.04239776410223417,0.003667939210862503
16.674873656934096,0.0,0.04362507819667116,0.00377686017544554
17.08272713080736,0.0,0.04488921075213104,0.003886993320291854
17.498904144963756,0.0,0.04619075094779812,0.003998239524664271
17.92357456757232,0.0,0.04753028001451054,0.004110493472138765
18.356911733499416,0.0,0.04890837123088976,0.004223643803676014
18.79909251505769,0.0,0.050325591382555546,0.0043375734195856275
19.250297394198782,0.0,0.05178249967823323,0.004452159254769494
19.71071053617948,0.0,0.05327964673999164,0.004567272954593138
20.180519864731217,0.0,0.054817574378036804,0.004682780683013199
20.65991713876361,0.0,0.056396819621109984,0.004798543845307535
21.149098030633386,0.0,0.058017907415718994,0.004914418930352271
21.648262206010724,0.0,0.05968136152046122,0.005030258449488789
22.157613405375336,0.0,0.06138769760350682,0.005145911260334923
22.677359527175955,0.0,0.06313742251987065,0.005261221967225005
23.207712712686796,0.0,0.0649310344051004,0.005376032449768475
23.74888943259583,0.0,0.06676903072298623,0.005490182182405601
24.301110575360145,0.0,0.06865190320984116,0.005603508346581743
24.864601537364553,0.0,0.07058013814176856,0.005715846764835053
25.439592314920073,0.0,0.07255421750547808,0.005827031886347145
26.02631759813998,0.0,0.07457461912764463,0.005936897662148555
26.625016866731738,0.0,0.07664181584242735,0.006045277849280772
27.235934487743716,0.0,0.07875628254577283,0.006152007172901319
27.859319815306957,0.0,0.08091848768805976,0.006256920934164079
28.495427292412323,0.0,0.08312889839382565,0.006359856419776433
29.144516554764728,0.0,0.08538798106422552,0.0064606531538586864
29.806852536756974,0.0,0.08769620420876856,0.006559153467240009
30.48270557960622,0.0,0.09005403564208025,0.006655203196312964
31.172351541697267,0.0,0.09246194146421494,0.00674865214546827
31.87607191117793,0.0,0.09492038553199156,0.00683935441799477
32.59415392085208,0.0,0.0974298388744832,0.006927169806786093
33.326890665417544,0.0,0.09999077077785357,0.007011963311884362
34.07458122109658,0.0,0.10260365077198896,0.007093606225443638
34.83753076770786,0.0,0.10526894886192917,0.007171977137040653
35.61605071322956,0.0,0.10798714059333747,0.007246961609459257
36.41045882090477,0.0,0.11075869859017762,0.007318452427085287
37.2210793389407,0.0,0.11358410338744784,0.007386351752642684
38.048243132854914,0.0,0.1164638270914855,0.0074505699884277465
38.89228782052246,0.0,0.11939834304860453,0.007511026349608763
39.75355790997916,0.0,0.12238812757254913,0.00756764988990577
40.632404940037,0.0,0.12543365340610313,0.007620379386559906
41.52918762376951,0.0,0.12853539321706653,0.007669163880953178
42.44427199492513,0.0,0.13169381163843408,0.00771396250082601
43.37803155732883,0.0,0.1349093669816639,0.007754745230774018
44.330847437332594,0.0,0.13818251386574554,0.0077914925963478154
45.30310853937725,0.0,0.1415136930927483,0.007824195984507565
46.29521170472894,0.0,0.1449033351318818,0.007852857455971973
47.30756187345516,0.0,0.1483518586414374,0.007877490131446452
48.3405722497064,0.0,0.15185966231028325,0.007898117968765161
49.39466447037093,0.0,0.1554271216768104,0.0079147753249178
50.47026877717146,0.0,0.15905458836794617,0.007927507360324215
51.56782419227405,0.0,0.16274238974014454,0.007936369299699653
52.68777869748079,0.0,0.16649081943773236,0.00794142668922282
53.83058941707949,0.0,0.17030012978745201,0.007942754358436721
54.996722804425104,0.0,0.17417053597980514,0.007940436859960043
56.186654832328784,0.0,0.17810220001898758,0.007934567321271624
57.40087118733255,0.0,0.18209523117253612,0.007925247554303905
58.639867467948626,0.0,0.18614967931445348,0.007912587155367579
59.90414938694464,0.0,0.1902655271817144,0.007896702935853206
61.19423297775688,0.0,0.1944426823268537,0.007877718749104812
62.510644805116314,0.0,0.1986809638408995,0.007855764237804319
63.85392217997289,0.0,0.20298010770629205,0.007830974777946365
65.22461337880613,0.0,0.20733974365441732,0.007803490228131427
66.62327786741147,0.0,0.2117593865130496,0.007773454616838205
68.05048652925365,0.0,0.21623843521752084,0.007741015449156841
69.50682189848037,0.0,0.2207761573827567,0.007706322964055712
70.9928783976913,0.0,0.2253716760539104,0.00766952948846189
72.5092625805596,0.0,0.23002395585847024,0.007630788938852273
74.0565933794048,0.0,0.2347317913560285,0.00759025611918851
75.63550235781828,0.0,0.23949379904440904,0.007548086105290119
77.24663396844429,0.0,0.24430839120138703,0.007504433495163942
78.89064581602182,0.0,0.24917377327668322,0.007459452766232388
80.56820892579483,0.0,0.25408792114417356,0.00741329684142511
82.28000801739995,0.0,0.25904855914338887,0.007366116683590329
84.02674178434395,0.0,0.26405314474953423,0.007318061760706485
85.80912317918477,0.0,0.26909886686896,0.0072692782945564804
87.62787970453253,0.0,0.27418260578094844,0.007219910001454499
89.48375370998943,0.0,0.27930091864297,0.007170097545822651
91.37750269514953,0.0,0.2844500219518238,0.007119978220095691
93.30989961878227,0.0,0.28962576599030676,0.007069686161010225
95.28173321432593,0.0,0.29482360469126023,0.007019352369310505
97.29380831181942,0.0,0.30003859028432234,0.006969104334492826
99.34694616640463,0.0,0.30526533584086146,0.006919065014144188
101.44198479353237,0.0,0.3104979813760329,0.0068693547016445144
103.5797793110097,0.0,0.3157301749311583,0.006820089418024589
105.76120228802736,0.0,0.32095504932051533,0.0067713812425356235
107.98714410131069,0.0,0.32616518991884647,0.006723338114484001
110.25851329853857,0.0,0.3313525998215736,0.00667606359399886
112.57623696917926,0.0,0.336508677370831,0.0066296570935671095
114.94126112289429,0.0,0.34162418469242395,0.00658421383004959
117.35455107566469,0.0,0.3466892094998981,0.006539825438168778
119.81709184379775,0.0,0.3516931481954684,0.006496580497555415
122.32988854597434,0.0,0.3566246657323646,0.006454564811871899
124.89396681350149,0.0,0.36147166530553143,0.006413862120044245
127.51037320893735,0.0,0.36622126218661655,0.00637455408853338
130.18017565325965,0.0,0.37085975078177813,0.00633672105922245
132.9044638617518,0.0,0.3753725709524933,0.006300442043540411
135.68434978878463,0.0,0.3797442701861482,0.006265795709938349
138.52096808167525,0.0,0.38395849137575144,0.006232861280541568
141.41547654380852,0.0,0.38799792622536233,0.0062017187659486606
144.36905660720984,0.0,0.3918443076607938,0.006172451579602001
147.38291381476222,0.0,0.3954783884248978,0.006145145843414301
150.4582783122646,0.0,0.3988799282647677,0.006119891546626954
153.5964053505324,0.0,0.40202769307428055,0.006096782787262889
156.79857579774438,0.0,0.4048994608433074,0.006075917861436242
160.06609666224642,0.0,0.40747202465386345,0.006057400617388353
163.400301626024,0.0,0.40972121382950344,0.0060413415541322735
166.80255158906238,0.0,0.4116219192372714,0.006027860058970269
170.2742352248158,0.0,0.41314813032136266,0.0060170873157983085
173.8167695470132,0.0,0.41427297595381174,0.006009167044926711
177.4316004880309,0.0,0.4149687703243876,0.006004256814491571
181.1202034890694,0.0,0.41520706772496796,0.006002534753748012


==> figdata/pipe/retau_180_dns_r1.2/straub_temp_diff_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,0.0,-1.011327090365718,-1.0113205316747227
0.06754992985421193,0.0,0.0018295859398065328,0.0012538632987129095
0.13647842970542684,0.0,0.0006714161421257359,9.458990134825207e-05
0.2068136336352351,0.0,0.0002988032233186555,-0.00028082319919242593
0.2785842498901542,0.0,0.00012721294414719253,-0.00045663947238272495
0.3518195725992455,0.0,4.011219989252801e-05,-0.0005493921581486427
0.42654949373098033,0.0,-1.1853940804495977e-06,-0.0005978147091699748
0.5028045152939807,0.0,-1.3144938372011694e-05,-0.0006184343169920448
0.5806157617868227,0.0,-3.904906574647704e-06,-0.000619458614593893
0.660014992901969,0.0,2.2093271427658934e-05,-0.0006054026205635221
0.7410346164888582,0.0,6.225361491418724e-05,-0.0005789392849347985
0.8237077017816014,0.0,0.00011498378203600446,-0.0005417408255677936
0.9080679928966529,0.0,0.00017927387198546363,-0.0004948996881455336
0.9941499226058853,0.0,0.0002544693009383092,-0.0004391555379368306
1.0819886263908212,0.0,0.00034014068634746764,-0.0003750252925452946
1.1716199567836076,0.0,0.00043600545159128146,-0.0003028814571479632
1.2630804980007326,0.0,0.000541878511636007,-0.00022300138807107572
1.3564075808753473,0.0,0.0006576400571476348,-0.00013559945988961264
1.4516392980943518,0.0,0.0007832137824279606,-4.0848786353242517e-05
1.548814519746399,0.0,0.0009185517067034077,6.110365710165766e-05
1.6479729091872455,0.0,0.0010636232806440216,0.0001701262029538686
1.7491549392289298,0.0,0.0012184073515530969,0.0002860945280758198
1.852401908659232,0.0,0.0013828860817932664,0.00040888565264740606
1.957755959098306,0.0,0.0015570402324436294,0.0005383733143546898
2.065260092199413,0.0,0.001740845422847137,0.0006744243292333696
2.1749581872005415,0.0,0.001934269104080233,0.0008168956778458192
2.286895018834338,0.0,0.002137268067902598,0.0009656321389879263
2.4011162756035134,0.0,0.0023497863687083065,0.0011204643490723143
2.5176685784292125,0.0,0.002571753574220681,0.0012812072036032518
2.6365994996799187,0.0,0.0028030832873098266,0.0014476585438740752
2.7579575825888125,0.0,0.0030436719003010815,0.00161959809109824
2.8817923610672613,0.0,0.003293398013915372,0.0017967869801276404
3.0081543799228365,0.0,0.003552121681581699,0.0019789670926233516
3.1370952154897456,0.0,0.0038196787735553794,0.0021658569511435743
3.2686674966804596,0.0,0.004095890535873892,0.002357159111409546
3.402924926466915,0.0,0.004380554222807476,0.002552553180364514
3.539922303800016,0.0,0.004673448902223543,0.0027517004877630757
3.679715545976652,0.0,0.004974333257562025,0.002954242726353584
3.8223617114630324,0.0,0.0052829445311721734,0.0031598015161424797
3.9679190231838115,0.0,0.005599001346228372,0.0033679810711828573
4.116446892286658,0.0,0.005922203262585635,0.00357836821460511
4.2680059423915955,0.0,0.006252232987038253,0.00379053465039747
4.422658034335414,0.0,0.0065887554473493815,0.0040040368989620045
4.580466291420939,0.0,0.006931420133046151,0.004218418962987247
4.74149512518168,0.0,0.00727986339159159,0.004433214508444028
4.905810261672234,0.0,0.007633709517385068,0.004647948506382615
5.073478768295259,0.0,0.007992573224413047,0.004862139953755618
5.244569081175882,0.0,0.008356060943163213,0.00507530374423526
5.419151033094891,0.0,0.008723773295978843,0.0052869533540318425
5.5972958819918475,0.0,0.009095305824657451,0.00549660252379236
5.77907634004995,0.0,0.009470252618825947,0.005703768521764463
5.964566603374555,0.0,0.009848205883146832,0.005907972950236262
6.1538423822772135,0.0,0.010228764516322597,0.006108749738911401
6.3469809321778765,0.0,0.010611527652803598,0.006305640293585935
6.5440610851377485,0.0,0.010996102583150424,0.006498201180731078
6.745163282035561,0.0,0.011382108223753074,0.006686006958210866
6.950369605400692,0.0,0.011769173551180234,0.006868650737823723
7.159763812916132,0.0,0.012156940216317746,0.007045746919638551
7.373431371605355,0.0,0.012545064781500637,0.007216933372760526
7.591459492716799,0.0,0.012933220938478929,0.007381873808864903
7.81393716732031,0.0,0.013321099931750346,0.007540258968527391
8.040955202630013,0.0,0.01370841143888879,0.007691808175125603
8.272606259068487,0.0,0.014094885852591554,0.007836271279035412
8.508984888087337,0.0,0.014480275650198493,0.00797342999088868
8.750187570759637,0.0,0.014864353894532556,0.008103097916011048
8.99631275715995,0.0,0.015246915673394312,0.008225121785358835
9.247460906548028,0.0,0.015627777324979553,0.008339381432206139
9.503734528372599,0.0,0.01600678021175561,0.008445791185460516
9.76523822411195,0.0,0.016383785655992078,0.008544298034058873
10.03207872996844,0.0,0.01675867689521704,0.008634882101796748
10.30436496043423,0.0,0.017131357088460364,0.008717555348212835
10.582208052746264,0.0,0.01750174970309404,0.008792361087066158
10.865721412248332,0.0,0.017869796731921905,0.008859372621162764
11.155020758679028,0.0,0.01823545719799413,0.008918691877176643
11.450224173404212,0.0,0.018598706869299653,0.008970448079462345
11.75145214761359,0.0,0.01895953690138996,0.009014796288076665
12.058827631500721,0.0,0.01931795246186674,0.009051915751964401
12.372476084446765,0.0,0.01967397177678909,0.009082008466713809
12.692525526228449,0.0,0.02002762301521477,0.009105296643039162
13.019106589270981,0.0,0.020378943518543968,0.00912201779832178
13.352352571967447,0.0,0.020727979300082522,0.009132427069370896
13.692399493086283,0.0,0.02107478351552272,0.009136793469280535
14.039386147289166,0.0,0.021419413823849043,0.009135396960714193
14.393454161781913,0.0,0.021761932917544913,0.009128526548482174
14.754748054121448,0.0,0.022102406651520967,0.009116478201058209
15.123415291202617,0.0,0.02244090302313806,0.009099552651674392
15.499606349448701,0.0,0.02277749153414943,0.009078053509531392
15.883474776230413,0.0,0.023112242004665218,0.009052285098622548
16.2751772525383,0.0,0.023445224601270187,0.00902255055513046
16.674873656934096,0.0,0.02377650826077904,0.00898914995998834
17.08272713080736,0.0,0.02410616070879179,0.008952378607361311
17.498904144963756,0.0,0.024434248548286464,0.008912525313145236
17.92357456757232,0.0,0.024760836794994967,0.00886987110184001
18.356911733499416,0.0,0.025085988590827002,0.008824687544040977
18.79909251505769,0.0,0.025409765821508223,0.00877723576290057
19.250297394198782,0.0,0.025732228750376063,0.008727765305584834
19.71071053617948,0.0,0.026053436073177894,0.008676513385497797
20.180519864731217,0.0,0.0263734452259603,0.008623704213998051
20.65991713876361,0.0,0.026692313244393473,0.008569547988837689
21.149098030633386,0.0,0.02701009592630621,0.008514241198825268
21.648262206010724,0.0,0.027326849995131797,0.008457965161346115
22.157613405375336,0.0,0.027642632026360303,0.008400886455209422
22.677359527175955,0.0,0.02795749997474073,0.008343157680796853
23.207712712686796,0.0,0.02827151385123683,0.00828491829152811
23.74888943259583,0.0,0.028584737327131737,0.008226295353350066
24.301110575360145,0.0,0.028897236818997474,0.008167403216344793
24.864601537364553,0.0,0.029209084065820123,0.00810834460186105
25.439592314920073,0.0,0.02952035689408561,0.008049211774889153
26.02631759813998,0.0,0.029831139614000746,0.007990086970063315
26.625016866731738,0.0,0.030141524017460286,0.007931043861888476
27.235934487743716,0.0,0.030451609702116356,0.007872147240206795
27.859319815306957,0.0,0.030761504039543697,0.007813455045119877
28.495427292412323,0.0,0.031071321408389307,0.007755016808224102
29.144516554764728,0.0,0.03138118423970959,0.0076968757451962855
29.806852536756974,0.0,0.03169122186618156,0.0076390677768845006
30.48270557960622,0.0,0.03200157006216542,0.00758162190968692
31.172351541697267,0.0,0.03231237083369476,0.007524561026236665
31.87607191117793,0.0,0.03262377140465911,0.007467901345861172
32.59415392085208,0.0,0.032935926192225295,0.007411653753867542
33.326890665417544,0.0,0.03324899363803957,0.007355822775605869
34.07458122109658,0.0,0.033563135577433734,0.007300407588065605
34.83753076770786,0.0,0.03387851838095379,0.007245402537694456
35.61605071322956,0.0,0.03419531201744741,0.007190798570997359
36.41045882090477,0.0,0.034513693067785844,0.007136585682457008
37.2210793389407,0.0,0.03483384461262817,0.007082751310951041
38.048243132854914,0.0,0.03515595149370454,0.00702928280970605
38.89228782052246,0.0,0.03548019638360467,0.006976171879802706
39.75355790997916,0.0,0.035806775541156854,0.006923411075197006
40.632404940037,0.0,0.036135894771405,0.00687099505174138
41.52918762376951,0.0,0.036467766596810725,0.006818921068464379
42.44427199492513,0.0,0.036802608643622614,0.006767190358512698
43.37803155732883,0.0,0.03714064131672612,0.006715807642749594
44.330847437332594,0.0,0.03748208646629947,0.006664782613175602
45.30310853937725,0.0,0.037827165401984386,0.006614128199005309
46.29521170472894,0.0,0.03817609640195285,0.006563861700590534
47.30756187345516,0.0,0.038529093690723215,0.006514002845009248
48.3405722497064,0.0,0.03888636521875344,0.006464570603223807
49.39466447037093,0.0,0.039248111270926866,0.006415582125759212
50.47026877717146,0.0,0.039614523520148825,0.00636704940904842
51.56782419227405,0.0,0.03998578467142555,0.006318979614542641
52.68777869748079,0.0,0.040362069119300514,0.006271373483146325
53.83058941707949,0.0,0.04074354028521432,0.006224227795923687
54.996722804425104,0.0,0.04113035049249136,0.006177535835965031
56.186654832328784,0.0,0.04152264175268261,0.006131287309829148
57.40087118733255,0.0,0.04192055854509413,0.006085470717354324
58.639867467948626,0.0,0.04232423011619191,0.006040081418293042
59.90414938694464,0.0,0.04273377179509974,0.005995119509568658
61.19423297775688,0.0,0.043149296356567834,0.005950589076325841
62.510644805116314,0.0,0.0435709099841981,0.005906498924726611
63.85392217997289,0.0,0.04399871252485177,0.005862861821416709
65.22461337880613,0.0,0.04443279830695679,0.005819694088855298
66.62327786741147,0.0,0.04487325644660167,0.005777015571859279
68.05048652925365,0.0,0.04532017064225147,0.00573484724966411
69.50682189848037,0.0,0.04577361214402753,0.005693211284997224
70.9928783976913,0.0,0.04623362936668873,0.005652127179915034
72.5092625805596,0.0,0.04670024269286199,0.005611610044490067
74.0565933794048,0.0,0.047173440850652115,0.005571670810408547
75.63550235781828,0.0,0.0476531866548604,0.005532318779852163
77.24663396844429,0.0,0.04813942931209647,0.005493564041611387
78.89064581602182,0.0,0.04863207135002012,0.0054554242950175524
80.56820892579483,0.0,0.049130980473880204,0.005417926990714639
82.28000801739995,0.0,0.049635991334337604,0.005381105045035639
84.02674178434395,0.0,0.05014689725986754,0.005344994204006692
85.80912317918477,0.0,0.050663452513346474,0.0053096287718970014
87.62787970453253,0.0,0.05118536725549738,0.005275035724845667
89.48375370998943,0.0,0.05171230427234774,0.005241226714839398
91.37750269514953,0.0,0.052243880659427866,0.005208193060652011
93.30989961878227,0.0,0.05277967657386773,0.005175907861829643
95.28173321432593,0.0,0.05331925735582255,0.005144337316721481
97.29380831181942,0.0,0.053862196548273955,0.0051134584735264
99.34694616640463,0.0,0.05440807143079751,0.005083258065099239
101.44198479353237,0.0,0.05495641093903969,0.0050537325085082685
103.5797793110097,0.0,0.05550667213325955,0.005024886079122881
105.76120228802736,0.0,0.05605817972968108,0.004996727149981783
107.98714410131069,0.0,0.05661010767633301,0.004969257895700574
110.25851329853857,0.0,0.05716150699659117,0.004942469403134142
112.57623696917926,0.0,0.057711346409418995,0.004916349664302544
114.94126112289429,0.0,0.058258538765557644,0.004890894661255363
117.35455107566469,0.0,0.05880198032315542,0.004866113107132364
119.81709184379775,0.0,0.059340544923321525,0.00484202101394815
122.32988854597434,0.0,0.05987303745915673,0.004818634356317464
124.89396681350149,0.0,0.06039818660041241,0.004795962171674439
127.51037320893735,0.0,0.06091468473607087,0.004774004817841293
130.18017565325965,0.0,0.06142121375621046,0.004752761605176126
132.9044638617518,0.0,0.061916382521622015,0.004732240015656863
135.68434978878463,0.0,0.062398582840222705,0.004712464903013913
138.52096808167525,0.0,0.06286589255550767,0.00469347679853982
141.41547654380852,0.0,0.0633161111296976,0.004675327615919711
144.36905660720984,0.0,0.06374684145800225,0.00465806951971226
147.38291381476222,0.0,0.06415556977864845,0.00464178956155159
150.4582783122646,0.0,0.06453966043195258,0.004626614992563116
153.5964053505324,0.0,0.06489630751803133,0.004612677552249478
156.79857579774438,0.0,0.06522247089737832,0.00460009164506503
160.06609666224642,0.0,0.06551488197677169,0.004588961818115855
163.400301626024,0.0,0.06577022248607167,0.004579381570023688
166.80255158906238,0.0,0.06598532274675994,0.004571438755088586
170.2742352248158,0.0,0.06615722133330437,0.004565197858143577
173.8167695470132,0.0,0.06628314822744952,0.004560666062438212
177.4316004880309,0.0,0.06636054886895382,0.004557847795661596
181.1202034890694,0.0,0.0663869041143097,0.004556840675705276


==> figdata/pipe/retau_180_dns_r1.2/straub_temp_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,-6.153661152472626e-06,4.4150253487805725e-08,4.3627316187452374e-08
0.06754992985421193,0.0016828428838577885,0.001709312729005389,0.0016890596464664853
0.13647842970542684,0.00340700990564765,0.003454181557871582,0.0034132480782123717
0.2068136336352351,0.005167032471713879,0.005235352490805673,0.0051732957390711745
0.2785842498901542,0.006963658849055304,0.007053592330428459,0.006969952834180715
0.3518195725992455,0.008797653348488421,0.008909685181912225,0.008803985809729202
0.42654949373098033,0.010669796618965463,0.010804432835126528,0.010676177660190335
0.5028045152939807,0.012580885936938745,0.012738655147410521,0.012587328231183668
0.5806157617868227,0.014531735490451768,0.014713190426982287,0.014538254517652173
0.660014992901969,0.01652317665785336,0.016728895817231148,0.016529790957264458
0.7410346164888582,0.018556058281273585,0.01878664768240194,0.018562789719190963
0.8237077017816014,0.02063124693531043,0.020887341995512967,0.020638120988713607
0.9080679928966529,0.022749627191723718,0.023031894729720333,0.022756673248475415
0.9941499226058853,0.02491210188131567,0.025221242254749292,0.024919353557559774
1.0819886263908212,0.02711959235461471,0.02745634174047739,0.027127087830026254
1.1716199567836076,0.029373038743410695,0.029738171570213082,0.02938082111496185
1.2630804980007326,0.03167340022564709,0.03206773176670091,0.03168151788056472
1.3564075808753473,0.034021655296567525,0.03444604443430542,0.03403016230517029
1.4516392980943518,0.03641880204935109,0.036874154221194125,0.036427758578467834
1.548814519746399,0.03886585846864652,0.03935312880554566,0.0388753312163331
1.6479729091872455,0.04136386274038608,0.04188405940980858,0.04137392539267505
1.7491549392289298,0.04391387358088369,0.044468061346686544,0.043924607291320444
1.852401908659232,0.04651697058739405,0.047106274599717765,0.04652846448013406
1.957755959098306,0.04917425461084041,0.04979986443986169,0.049186606308105174
2.065260092199413,0.0518868481490868,0.05255002207717341,0.05190016432379894
2.1749581872005415,0.05465589575564732,0.055357965343147304,0.054670292710088456
2.286895018834338,0.057482564453763596,0.058224939394306986,0.05749816872511763
2.4011162756035134,0.060368044138853216,0.06115221742061363,0.06038499313251019
2.5176685784292125,0.06331354794293441,0.06414110133274167,0.06333199059443076
2.6365994996799187,0.06632031252208823,0.06719292238953578,0.06634040998853934
2.7579575825888125,0.06938959821159897,0.07030904171026621,0.06941152459343032
2.8817923610672613,0.07252269330928161,0.07349085500172697,0.07254663640468356
3.0081543799228365,0.07572091471215768,0.07673979365062471,0.07574707686623197
3.1370952154897456,0.07898556249053018,0.08005727884424665,0.07901416128299395
3.2686674966804596,0.08231801264144513,0.08344481639515741,0.08234928185232468
3.402924926466915,0.08571963308004862,0.08690391180251669,0.08575382356067449
3.539922303800016,0.08919183877206768,0.09043612672614718,0.08922921937264149
3.679715545976652,0.09273607060906323,0.09404305809804783,0.09277692915555244
3.8223617114630324,0.09635377945675669,0.09772632235595562,0.0963984237723187
3.9679190231838115,0.10004645068228521,0.10148758107632187,0.10009520967717753
4.116446892286658,0.10381559400289028,0.10532853117642603,0.10386881876701859
4.2680059423915955,0.10766275396046632,0.10925091613540625,0.107720818860528
4.422658034335414,0.1115894893735403,0.11325650571333253,0.11165279326064212
4.580466291420939,0.11559738120516665,0.11734710498428455,0.1156663488140084
4.74149512518168,0.1196880415917627,0.12152456367119131,0.11976312463301834
4.905810261672234,0.12386311198675425,0.12579077545820863,0.12394479057283911
5.073478768295259,0.128124261935549,0.13014767724183499,0.12821304595569963
5.244569081175882,0.1324731878004443,0.1345972490137202,0.1325696184919303
5.419151033094891,0.13691161557366355,0.1391415171222507,0.13701626688255578
5.5972958819918475,0.14144128492290906,0.14378253913522346,0.14155476512920998
5.77907634004995,0.14606397103646643,0.14852242682517056,0.1461869243617088
5.964566603374555,0.15078147546268184,0.1533633384218428,0.15091458368808755
6.1538423822772135,0.15559563592677925,0.15830748839274672,0.15573962050607268
6.3469809321778765,0.1605082889832713,0.16335711156098573,0.16066391231121488
6.5440610851377485,0.16552130966738146,0.16851450364836906,0.16568937706368847
6.745163282035561,0.17063661816726436,0.17378203012224014,0.17081797992060607
6.950369605400692,0.17585614605959982,0.17916209212675085,0.1760516992852843
7.159763812916132,0.18118184401923199,0.18465713552153562,0.18139253462507773
7.373431371605355,0.18661568788541047,0.19026965843297686,0.18684251258723733
7.591459492716799,0.19215968631597763,0.19600222029466843,0.19240369469699073
7.81393716732031,0.19781586970523693,0.20185743166225112,0.19807816635656167
8.040955202630013,0.20358628088252437,0.20783794575903267,0.20386802736804496
8.272606259068487,0.20947299341858355,0.21394647884672627,0.2097754105898768
8.508984888087337,0.2154781188249114,0.22018581879163254,0.2158024888635636
8.750187570759637,0.22160377468993908,0.22655879359400072,0.22195144330922945
8.99631275715995,0.227852097218838,0.23306828547922848,0.22822447561927683
9.247460906548028,0.23422522678946914,0.23971721736696427,0.23462379383005902
9.503734528372599,0.2407253680887774,0.24650861681896896,0.24115167245489913
9.76523822411195,0.2473547149776229,0.2534455392223522,0.24781037706666673
10.03207872996844,0.254115488788484,0.26053110901274223,0.2546022026647427
10.30436496043423,0.26100991521390143,0.2677684971321169,0.2615294504594088
10.582208052746264,0.26804025045516455,0.2751609496035478,0.2685944539420816
10.865721412248332,0.2752087626497623,0.28271176960865696,0.275799560117392
11.155020758679028,0.2825177242555916,0.29042431105004785,0.2831471217771565
11.450224173404212,0.2899694274841092,0.29830199584267186,0.29063951292577683
11.75145214761359,0.29756618340674434,0.3063483149929504,0.2982791275148181
12.058827631500721,0.30531031488341687,0.3145668222726192,0.3060683722693183
12.372476084446765,0.3132041522165301,0.3229611311256447,0.31400966209911385
12.692525526228449,0.3212500117416344,0.3315348934470728,0.32210539839832
13.019106589270981,0.32945025955962864,0.34029186870794,0.330358032747093
13.352352571967447,0.3378072419952054,0.3492358515934691,0.3387699967768341
13.692399493086283,0.3463233214022091,0.358370711579802,0.34734373796781487
14.039386147289166,0.3550008415064171,0.3677003572171883,0.35608168434221094
14.393454161781913,0.36384216824181687,0.37722878138166155,0.3649862852953335
14.754748054121448,0.3728496667740842,0.38696003816693253,0.3740599880984079
15.123415291202617,0.3820256964900874,0.39689823898202636,0.383305232568668
15.499606349448701,0.3913726231928477,0.407047567051008,0.3927244628609838
15.883474776230413,0.4008928008424747,0.41741225936518417,0.40232010878442326
16.2751772525383,0.41058859476143617,0.4279966331451993,0.4120946087676946
16.674873656934096,0.4204623459886707,0.43880504871118226,0.42205037347850977
17.08272713080736,0.4305163858936086,0.44984192667223255,0.43218980020985326
17.498904144963756,0.44075304487604067,0.4611117590013935,0.44251528112068017
17.92357456757232,0.45117463972003113,0.4726190966813701,0.4530291901313949
18.356911733499416,0.4617834730850925,0.48436855061502776,0.4637338819898283
18.79909251505769,0.47258184239102763,0.4963648030860137,0.4746317008291618
19.250297394198782,0.4835720339565049,0.5086126026492602,0.485724973662832
19.71071053617948,0.4947563074382123,0.521116748720903,0.4970159945402893
20.180519864731217,0.506136897453338,0.5338820944749552,0.5085070255396927
20.65991713876361,0.517716038146004,0.5469135761642798,0.5202003212544665
21.149098030633386,0.5294959083506766,0.5602161529383682,0.5320980730662193
21.648262206010724,0.5414787060928621,0.5737948925068217,0.544202483929404
22.157613405375336,0.5536665938771862,0.5876549113152826,0.5565157130370901
22.677359527175955,0.5660616939116238,0.6018013702524356,0.5690398701304362
23.207712712686796,0.5786660809987451,0.6162394682131391,0.5817770086277747
23.74888943259583,0.591481835090909,0.6309745039101822,0.5947291781231417
24.301110575360145,0.604511003580067,0.6460118344871297,0.6078983860342284
24.864601537364553,0.6177555956844067,0.6613568709656626,0.6212865920074582
25.439592314920073,0.6312175864703835,0.6770150845324386,0.6348957114739695
26.02631759813998,0.6448989121021275,0.692992002847976,0.6487276109457087
26.625016866731738,0.6588014606680234,0.7092932008932642,0.6627840985452736
27.235934487743716,0.672927111940891,0.7259243497016188,0.6770669643603912
27.859319815306957,0.687277675868423,0.7428911460214603,0.6915779179461478
28.495427292412323,0.7018549238439687,0.7601993504954003,0.7063186203871294
29.144516554764728,0.7166605830679488,0.7778547833644316,0.7212906785241929
29.806852536756974,0.7316963530198878,0.795863345813131,0.736495661690765
30.48270557960622,0.7469638805437914,0.8142309924656286,0.7519350769491168
31.172351541697267,0.7624647464137515,0.8329637171651872,0.7676103557604805
31.87607191117793,0.7782004605779718,0.8520675483172062,0.7835228493361113
32.59415392085208,0.7941725165790006,0.8715486169078355,0.7996738844572259
33.326890665417544,0.8103823271343037,0.8914130806492134,0.8160646982807689
34.07458122109658,0.8268312364376972,0.9116671398685225,0.8326964516438828
34.83753076770786,0.8435205142708737,0.9323170321516425,0.8495702241138492
35.61605071322956,0.8604513837405426,0.9533690682902645,0.8666870418853165
36.41045882090477,0.8776249686786581,0.9748295680597517,0.8840478252607551
37.2210793389407,0.8950423544851267,0.99670493781311,0.9016534521488674
38.048243132854914,0.9127044792341158,1.0190015358892621,0.9195046478354011
38.89228782052246,0.930612200928382,1.0417257557400459,0.9376020536908225
39.75355790997916,0.9487662990238115,1.064884029865273,0.9559462302021653
40.632404940037,0.9671674347803434,1.0884827795802507,0.9745376175636956
41.52918762376951,0.9858161694153623,1.1125284383909082,0.9933765551751021
42.44427199492513,1.0047129190514612,1.1370273929637256,1.0124632368331197
43.37803155732883,1.023857961254748,1.1619859906867631,1.0317977188967784
44.330847437332594,1.0432514555988943,1.1874105643276478,1.051379941591322
45.30310853937725,1.062893383236839,1.2133073512625299,1.0712096693779203
46.29521170472894,1.0827835683928515,1.2396825186789757,1.0912865134111092
47.30756187345516,1.1029216740895265,1.2665421543766333,1.111609928692925
48.3405722497064,1.1233071565113306,1.2938922019698658,1.1321791689486154
49.39466447037093,1.143939252201737,1.321738437544576,1.1529932743682683
50.47026877717146,1.1648169794468823,1.3500864646368007,1.1740510746248782
51.56782419227405,1.1859391422527716,1.3789417123493648,1.1953511932526586
52.68777869748079,1.2073042810862273,1.4083093601549557,1.2168919995260585
53.83058941707949,1.2289106414613244,1.4381942831993688,1.2386715768149206
54.996722804425104,1.250756203266118,1.4686010815690438,1.2606877539253558
56.186654832328784,1.2728386018691202,1.4995339571311028,1.282938025444764
57.40087118733255,1.2951551408780606,1.5309967156605495,1.3054195659907486
58.639867467948626,1.3177027693657968,1.562992717315007,1.328129207373273
59.90414938694464,1.340478050640298,1.5955248136208913,1.3510634075982362
61.19423297775688,1.3634771302875166,1.6285952807919422,1.3742182196407582
62.510644805116314,1.3866956820990926,1.6622057167725537,1.3975892364472444
63.85392217997289,1.4101289510866009,1.6963570774579197,1.421171635336212
65.22461337880613,1.4337716488543324,1.731049494986761,1.444960071905539
66.62327786741147,1.457617924763451,1.766282202281784,1.4689486515502896
68.05048652925365,1.4816613800729317,1.802053518422135,1.4931309437064952
69.50682189848037,1.5058950080422748,1.8383607213397237,1.517499921324208
70.9928783976913,1.5303111472754063,1.875199935420847,1.5420479137459568
72.5092625805596,1.5549014300273116,1.9125660079321862,1.5667665546605696
74.0565933794048,1.579656747266437,1.9504524052799248,1.5916467465585933
75.63550235781828,1.6045672312061123,1.9888511332298329,1.616678642828983
77.24663396844429,1.6296221476973907,2.0277525128674894,1.641851538727032
78.89064581602182,1.6548099073268439,2.067145135991112,1.6671538836676418
80.56820892579483,1.6801179792111764,2.107015663825894,1.6925731925196843
82.28000801739995,1.7055328086435426,2.1473486252944296,1.7180959623197025
84.02674178434395,1.7310397697563344,2.1881262646470043,1.7437076257016504
85.80912317918477,1.7566231927306108,2.229328503410153,1.7693925755772422
87.62787970453253,1.7822661901936772,2.270932578416263,1.7951339916855107
89.48375370998943,1.8079506216922203,2.3129128911919863,1.8209138040077841
91.37750269514953,1.833657040668495,2.3552408261387647,1.8467126388611799
93.30989961878227,1.8593646003824016,2.397884497023415,1.8725097245659974
95.28173321432593,1.8850509420425654,2.4408084558022103,1.898282778838863
97.29380831181942,1.9106922001511442,2.4839735943517436,1.9240080134450992
99.34694616640463,1.936262861661193,2.5273367944023843,1.9496599902854999
101.44198479353237,1.9617356277434663,2.5708505801512573,1.9752114856012895
103.5797793110097,1.987081365721556,2.6144629129232677,2.0006334383166675
105.76120228802736,2.0122690331329256,2.6581169399082496,2.0258948739188174
107.98714410131069,2.0372655619443596,2.7017506708710672,2.0509627871463056
110.25851329853857,2.0620357295949403,2.745296629521199,2.075802011258814
112.57623696917926,2.086542090787884,2.788681610037483,2.1003751493611023
114.94126112289429,2.1107448585026165,2.8318263498822986,2.1246424539916755
117.35455107566469,2.1346017473206444,2.87464513969634,2.1485616701281316
119.81709184379775,2.1580679221919934,2.9170456237673488,2.172087984167706
122.32988854597434,2.181095813282412,2.9589283786245124,2.1951738375701457
124.89396681350149,2.203634999872718,3.000186613002264,2.2177688109248055
127.51037320893735,2.2256320939894723,3.0407058886133393,2.239819506153784
130.18017565325965,2.2470305960812396,3.0803638029429585,2.2612694021801447
132.9044638617518,2.2677707429022096,3.119029676996258,2.2820587010359015
135.68434978878463,2.2877893362079362,3.1565642280258714,2.3021241568159905
138.52096808167525,2.307019671140915,3.192819463646363,2.321399004722617
141.41547654380852,2.3253913062186875,3.227638310694025,2.339812729120638
144.36905660720984,2.3428299773873174,3.260854567843604,2.3572909819819805
147.38291381476222,2.3592574487309386,3.292292782434486,2.3737554298355517
150.4582783122646,2.374591372655482,3.3217682090384373,2.38912361432369
153.5964053505324,2.3887451891346188,3.3490869068646956,2.403308849686892
156.79857579774438,2.401628045257299,3.3740459459281453,2.416220139994004
160.06609666224642,2.4131446634165394,3.3964336052015427,2.427762047390566
163.400301626024,2.4231952667117764,3.4160297727348325,2.437834616970339
166.80255158906238,2.431675489114566,3.432606420906134,2.446333288671777
170.2742352248158,2.4384762879395194,3.445928207134709,2.4531488126815555
173.8167695470132,2.4434838673876373,3.455753200825443,2.458167170118353
177.4316004880309,2.4465796031368763,3.461833732551314,2.461269495391207
181.1202034890694,2.447639936615592,3.463917337544278,2.4623319803997887


==> figdata/pipe/retau_180_dns_r1.2/straub_temp_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,-0.0001093263277451162,1.2383491937210515e-06,1.2376321561196976e-06
0.06754992985421193,0.0478580146214766,0.047945574972135106,0.04791802202955973
0.13647842970542684,0.09682349614752893,0.09688850500577942,0.09683265467247772
0.2068136336352351,0.14680576258402303,0.14684962861908488,0.1467645361201143
0.2785842498901542,0.1978251469563312,0.19785031287570184,0.19773481218560102
0.3518195725992455,0.2499023186612058,0.24991234279296554,0.24976502428703018
0.42654949373098033,0.30305827718283634,0.30305791793934855,0.3028771044870007
0.5028045152939807,0.35731434391414546,0.3573096470391153,0.3570933684619155
0.5806157617868227,0.41269215189351416,0.41269054036921693,0.41243650618484845
0.660014992901969,0.4692136332597218,0.469223999723879,0.46892957009654224
0.7410346164888582,0.5269010042209814,0.526933805713196,0.5265959605303663
0.8237077017816014,0.5857767473288681,0.5858441021547047,0.5854594081501717
0.9080679928966529,0.6458635908439828,0.6459793773106879,0.6455439531542896
0.9941499226058853,0.7071844849775147,0.7073644417190414,0.7068739209945939
1.0819886263908212,0.769762574792267,0.7700244023627814,0.769473894357465
1.1716199567836076,0.833621169546761,0.8339846329212453,0.8333686811522193
1.2630804980007326,0.8987837082679999,0.8992707398461188,0.8985832782534805
1.3564075808753473,0.9652737213401293,0.9659085240053946,0.96514283074487
1.4516392980943518,1.0331147878983755,1.0339239376390876,1.0330725864131263
1.548814519746399,1.1023304888177514,1.1033430363696062,1.1023978452419527
1.6479729091872455,1.1729443550834995,1.1741919260064662,1.1731439036529059
1.7491549392289298,1.2449798113217128,1.2464967038763624,1.2453359932332968
1.852401908659232,1.3184601142519354,1.320283394393334,1.318999213676241
1.957755959098306,1.3934082857943049,1.3955778785555069,1.3941584596313772
2.065260092199413,1.4698470405167572,1.4724058170095262,1.4708383411211334
2.1749581872005415,1.5477987070361239,1.5507925662544793,1.549063097110077
2.286895018834338,1.6272851428827892,1.6307630874560448,1.6288565017160546
2.4011162756035134,1.7083276421900166,1.7123418471969223,1.7102417624096253
2.5176685784292125,1.7909468353640756,1.7955527092891623,1.7932414093508147
2.6365994996799187,1.8751625796135163,1.8804188165014197,1.877877174743047
2.7579575825888125,1.9609938388481862,1.9669624606921519,1.9641698607262401
2.8817923610672613,2.0484586719346507,2.055205061656388,2.0521393158057126
3.0081543799228365,2.137574112604742,2.145167035956113,2.1418043014316304
3.1370952154897456,2.2283547586886385,2.2368663580603525,2.233181056332358
3.2686674966804596,2.3208152087195173,2.330321013768424,2.3262857394346486
3.402924926466915,2.41496756757858,2.4255464639546793,2.42113190072368
3.539922303800016,2.51082281628363,2.522557018418069,2.5177318486518847
3.679715545976652,2.6083900606671286,2.621365062094599,2.6160958780313477
3.8223617114630324,2.7076759252778277,2.7219804269994605,2.716231643771743
3.9679190231838115,2.8086850625705235,2.8244108940169874,2.8181446606961753
4.116446892286658,2.9114197019676875,2.9286617212254367,2.9218378336885835
4.2680059423915955,3.0158797633478813,3.0347357462892264,3.027311560092284
4.422658034335414,3.122062129130835,3.1426326329911087,3.134562981096727
4.580466291420939,3.229960701699026,3.252348916335731,3.243586029172777
4.74149512518168,3.339566476207088,3.3638780639410144,3.3543714907613227
4.905810261672234,3.45086733885712,3.477210257704987,3.4669067925504855
5.073478768295259,3.5638478821999215,3.592332197359074,3.581175809377073
5.244569081175882,3.678489229228355,3.7092269094065564,3.697158679386587
5.419151033094891,3.794768974905055,3.8278736791527406,3.814831741464705
5.5972958819918475,3.912660654702384,3.948247499945007,3.934166995131764
5.77907634004995,4.032134222018922,4.070319551694454,4.055132582270002
5.964566603374555,4.1531557637024505,4.194056896728171,4.177692495612522
6.1538423822772135,4.275687661869914,4.319422664108528,4.301806767758029
6.3469809321778765,4.399687527452133,4.446374933313386,4.427430374404422
6.5440610851377485,4.525109274851924,4.574867840638161,4.554514345284704
6.745163282035561,4.65190326116969,4.704851727534753,4.683005918742794
6.950369605400692,4.780015463996206,4.8362722955693025,4.812847720739792
7.159763812916132,4.909387728299286,4.969070861410945,4.943978031763263
7.373431371605355,5.039957995169865,5.103184594715313,5.076331036222518
7.591459492716799,5.1716605834230265,5.238546812367259,5.209837129232136
7.81393716732031,5.304426046004544,5.37508683544395,5.344422792070819
8.040955202630013,5.438181115883505,5.512729940099232,5.480010561848471
8.272606259068487,5.572849324435432,5.651397999537041,5.616519683538897
8.508984888087337,5.708351354825488,5.791009855951545,5.753866494716583
8.750187570759637,5.844604556204435,5.931480826701455,5.891963959203724
8.99631275715995,5.981523494664526,6.072723278986103,6.0307222538701275
9.247460906548028,6.119019934012367,6.214646614988223,6.170048775233369
9.503734528372599,6.257004429523122,6.35715892421048,6.309849782381376
9.76523822411195,6.395385019057747,6.500165636397532,6.450029094703131
10.03207872996844,6.534068386970588,6.64357072787908,6.590489297137156
10.30436496043423,6.672959738830268,6.787276594953088,6.731131634689916
10.582208052746264,6.8119636965336925,6.9311849801369885,6.8718569410656025
10.865721412248332,6.950984287308677,7.075196963609667,7.012565647193792
11.155020758679028,7.089925185185303,7.219213212436729,7.153158043344205
11.450224173404212,7.228690402813842,7.363134696664696,7.293534994754792
11.75145214761359,7.367184654732625,7.506863064053383,7.433598323611684
12.058827631500721,7.505313606871454,7.650300898340397,7.573251073332926
12.372476084446765,7.642984196150784,7.7933520515163,7.712397843331185
12.692525526228449,7.7801046394965345,7.935921642235294,7.8509448001530355
13.019106589270981,7.916585808112167,8.07791746315539,7.988801044755707
13.352352571967447,8.052340527805983,8.21924927558356,8.125877940413911
13.692399493086283,8.187284414616336,8.359829661234388,8.262089941386945
14.039386147289166,8.321335689726471,8.499573822431886,8.39735439449548
14.393454161781913,8.454416153508024,8.638400590697675,8.53159251581724
14.754748054121448,8.58645108740248,8.776232321029644,8.664729281565238
15.123415291202617,8.717369471660225,8.912995114590617,8.796693634151696
15.499606349448701,8.847104397589332,9.04861924310716,8.927418884715058
15.883474776230413,8.975593030122962,9.18303910837055,9.056842657160844
16.2751772525383,9.102777132226034,9.31619378658638,9.184907399093628
16.674873656934096,9.228602747684292,9.448026697150055,9.311560041704386
17.08272713080736,9.353020561021633,9.578485977778255,9.436752342206335
17.498904144963756,9.475986131679536,9.707524732061108,9.560441097945143
17.92357456757232,9.597459821660241,9.83510095795089,9.682588053183455
18.356911733499416,9.71740687020593,9.961177628084341,9.803159949573816
18.79909251505769,9.835797536217905,10.08572284828097,9.922128650109446
19.250297394198782,9.952607054713273,10.208709816107762,10.039471073265519
19.71071053617948,10.067815460825258,10.33011664733042,10.155168996433831
20.180519864731217,10.18140756727141,10.44992636207002,10.26920901461372
20.65991713876361,10.293373196379093,10.568127138078287,10.381582751952479
21.149098030633386,10.403706467935516,10.684711577623586,10.492286134165298
21.648262206010724,10.512406505022739,10.799677460673342,10.601320073004128
22.157613405375336,10.619476684358728,10.913026970656968,10.70868970219777
22.677359527175955,10.724924505053623,11.024766581632758,10.814404241313929
23.207712712686796,10.828761515470749,11.13490699664712,10.918476919824869
23.74888943259583,10.93100316802396,11.243463022303969,11.02092482859253
24.301110575360145,11.031668447341637,11.35045318297313,11.121768531700106
24.864601537364553,11.13077986096462,11.455899745641672,11.221032059764775
25.439592314920073,11.22836314341111,11.559828430741003,11.318742616237786
26.02631759813998,11.324447042602767,11.662268203382007,11.414930359361039
26.625016866731738,11.419062968512836,11.763250929235157,11.509628057777778
27.235934487743716,11.512245011556434,11.862811403443486,11.602871099352743
27.859319815306957,11.604029294810672,11.960986688837975,11.69469685604793
28.495427292412323,11.69445394313906,12.05781608030194,11.785144630031105
29.144516554764728,11.783558810362006,12.15334084038943,11.874255398361575
29.806852536756974,11.871385360999582,12.24760406833396,11.962071678377773
30.48270557960622,11.95797634830052,12.340650366212374,12.048637203778313
31.172351541697267,12.043375603444252,12.432525622032214,12.13399671813426
31.87607191117793,12.127627822375159,12.52327678013311,12.218195750511978
32.59415392085208,12.210778734565942,12.6129520417172,12.301280798611632
33.326890665417544,12.29287457096089,12.701600279363989,12.383298777707632
34.07458122109658,12.373961925628993,12.789270887368883,12.46429689116529
34.83753076770786,12.454087625443375,12.876013661979968,12.544322503529433
35.61605071322956,12.533298252545604,12.96187829689913,12.623422675709893
36.41045882090477,12.611640042600609,13.046914316112325,12.701644092360935
37.2210793389407,12.68915944824737,13.13117165673248,12.779033608964312
38.048243132854914,12.765901985161124,13.214699416124834,12.85563712053581
38.89228782052246,12.841910811174463,13.29754432869567,12.931498188258313
39.75355790997916,12.917229859395162,13.379754209584053,13.006661151664563
40.632404940037,12.991903046842582,13.461377088223582,13.081170348390142
41.52918762376951,13.065973720048921,13.54246060003173,13.155069563528565
42.44427199492513,13.13948418214932,13.623051476284031,13.228401572822591
43.37803155732883,13.212475376229046,13.703195185083644,13.301207819340366
44.330847437332594,13.28498647799931,13.782935489871297,13.373528024894151
45.30310853937725,13.357054904324555,13.862314429473825,13.44540017782291
46.29521170472894,13.428715835669111,13.941371785966046,13.516860069230972
47.30756187345516,13.500002250918351,14.020145102468959,13.587941303988465
48.3405722497064,13.57094531126086,14.098670046998281,13.658675645377997
49.39466447037093,13.64157430721678,14.17698033353704,13.729092947509377
50.47026877717146,13.71191711442728,14.25510817746309,13.799221568187615
51.56782419227405,13.782000038976722,14.333084124876825,13.869088216270642
52.68777869748079,13.851848256803768,14.410937513574943,13.938718370654053
53.83058941707949,13.921485143661517,14.488695734442304,14.008135638453235
54.996722804425104,13.990932210804038,14.566384156351097,14.077361695914838
56.186654832328784,14.06020942705567,14.644026466062993,14.146416610689315
57.40087118733255,14.129337293405147,14.721647004616718,14.215320961759787
58.639867467948626,14.198332626724255,14.79926612408397,14.284091711793677
59.90414938694464,14.267209780822519,14.876901467749004,14.352743408526637
61.19423297775688,14.33598255125903,14.954570110925891,14.421290092426952
62.510644805116314,14.404662991173259,15.03228726571438,14.489744117641674
63.85392217997289,14.47326114557693,15.110066002018277,14.558115875778729
65.22461337880613,14.541784962686938,15.187917160957145,14.626413702675691
66.62327786741147,14.610239860650093,15.265848900663407,14.694643443833668
68.05048652925365,14.678629090482223,15.343867065657195,14.762808786150616
69.50682189848037,14.746953058813773,15.421974368434096,14.830910578387535
70.9928783976913,14.815209218716337,15.500170110724419,14.89894666541757
72.5092625805596,14.883392864911619,15.578450923796202,14.966912661808449
74.0565933794048,14.951497422643342,15.656811001939086,15.034802244404984
75.63550235781828,15.019515132695236,15.735242890779062,15.102607878328119
77.24663396844429,15.08743785854876,15.813738506841018,15.170321664648531
78.89064581602182,15.15525244104972,15.892283759090416,15.237930773413748
80.56820892579483,15.222941283642449,15.97085931460411,15.305418068101158
82.28000801739995,15.290483879596733,16.049442204942224,15.372763579542266
84.02674178434395,15.357856488343828,16.128005339796594,15.439944142259991
85.80912317918477,15.4250330405988,16.20651846956798,15.506934239838625
87.62787970453253,15.491984815680784,16.284947747987992,15.573705589032265
89.48375370998943,15.558680110447337,16.363255310394916,15.640226680289855
91.37750269514953,15.625084397947157,16.441399442526997,15.706462854080648
93.30989961878227,15.691160894895491,16.519335291996597,15.772376897932615
95.28173321432593,15.75687259291079,16.597017337815107,15.837931260585327
97.29380831181942,15.822183801315582,16.67440137504496,15.903089881144112
99.34694616640463,15.88705854573671,16.751442761918415,15.96781656422003
101.44198479353237,15.951455798804902,16.828090558759953,16.032070189533357
103.5797793110097,16.01532621909144,16.904283680641743,16.095801408862364
105.76120228802736,16.078607542151765,16.979945013552715,16.158947956991536
107.98714410131069,16.141225781679367,17.05498231120824,16.221435695341263
110.25851329853857,16.203100541251725,17.129294186206955,16.28318386991277
112.57623696917926,16.264148755592693,17.202774678481024,16.34410899786742
114.94126112289429,16.324284393401648,17.275313348554626,16.40412474879015
117.35455107566469,16.38341900314921,17.3467964849984,16.463142573100075
119.81709184379775,16.441461998622852,17.417107312957217,16.521071903120212
122.32988854597434,16.49831686612494,17.486121209863477,16.577816222597463
124.89396681350149,16.553882420596008,17.553706899996453,16.63327421447953
127.51037320893735,16.608056043883195,17.619730541875338,16.68734298345167
130.18017565325965,16.660734997886987,17.68405756352778,16.73991949949896
132.9044638617518,16.711811698437913,17.74654662418771,16.790896002491383
135.68434978878463,16.761163265482754,17.807036100002477,16.840149659105027
138.52096808167525,16.808644082823992,17.865334495738576,16.88753506384164
141.41547654380852,16.854087364177158,17.92122263271703,16.932885744272017
144.36905660720984,16.897308991545454,17.97445906889638,16.976017831524132
147.38291381476222,16.93810769805219,18.02478164839284,17.016730829557446
150.4582783122646,16.97626125343006,18.07190339013055,17.05480387826285
153.5964053505324,17.01152762123589,18.1155129490951,17.089996312823835
156.79857579774438,17.043646400217703,18.15527513154111,17.122048735624787
160.06609666224642,17.072338418414272,18.190830654964188,17.150682727562327
163.400301626024,17.09731763653909,18.221812021409303,17.175612777820696
166.80255158906238,17.118305699564278,18.247862626027725,17.19656098566072
170.2742352248158,17.135041291402235,18.26864801067284,17.213266145204948
173.8167695470132,17.147283632823196,18.283859575555734,17.225486667350417
177.4316004880309,17.154807136005342,18.293209553291703,17.232996135895185
181.1202034890694,17.157373736829125,18.296398661949375,17.235557155361384


==> figdata/pipe/retau_180_dns_r1.2/straub_trms_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,0.02521339649503725,5.621623225233153e-16,2.6739030226476857e-16
0.06754992985421193,0.025213436819935976,1.4516295848238142e-07,6.663930910978298e-08
0.13647842970542684,0.02521356117681538,5.931071627917796e-07,2.724440246742132e-07
0.2068136336352351,0.025213774252937894,1.3626667551529361e-06,6.260320988595751e-07
0.2785842498901542,0.025214080963894492,2.4736335967948212e-06,1.136471703393626e-06
0.3518195725992455,0.025214486458428508,3.946798473283658e-06,1.813298527324869e-06
0.42654949373098033,0.02521499612439173,5.803994110080914e-06,2.6665337470667004e-06
0.5028045152939807,0.0252156155949604,8.06814019143772e-06,3.7067028047386945e-06
0.5806157617868227,0.025216350755224375,1.0763290573629186e-05,4.9448551265327955e-06
0.660014992901969,0.02521720774927167,1.3914682896041526e-05,6.392584922132157e-06
0.7410346164888582,0.02521819298789629,1.7548790802741513e-05,8.06205321190628e-06
0.8237077017816014,0.02521931315705817,2.169337899175914e-05,9.966011229527605e-06
0.9080679928966529,0.02522057522721875,2.6377561308150704e-05,1.2117825342534997e-05
0.9941499226058853,0.02522198646366323,3.1631862088706786e-05,1.4531503620900385e-05
1.0819886263908212,0.025223554437899594,3.748828094982452e-05,1.722172416270561e-05
1.1716199567836076,0.025225287040193587,4.398036118455101e-05,2.020386525552597e-05
1.2630804980007326,0.025227192493258385,5.1143261899714435e-05,2.3494037411640093e-05
1.3564075808753473,0.025229279367066693,5.9013833979504114e-05,2.7109117264777025e-05
1.4516392980943518,0.025231556594694133,6.763069990924027e-05,3.1066783257230034e-05
1.548814519746399,0.02523403348903702,7.703433743527233e-05,3.5385552981598027e-05
1.6479729091872455,0.025236719760182835,8.726716697931742e-05,4.0084821976587176e-05
1.7491549392289298,0.02523962553315377,9.837364267637248e-05,4.5184903719597575e-05
1.852401908659232,0.02524276136570767,0.00011040034687781204,5.07070705233122e-05
1.957755959098306,0.025246138265884382,0.00012339608797382027,5.667359504805258e-05
2.065260092199413,0.025249767709056688,0.00013741200146894926,6.310779221315412e-05
2.1749581872005415,0.025253661654420424,0.00015250165442799276,7.003406146634787e-05
2.286895018834338,0.025257832561190532,0.0001687211537474705,7.747792970115466e-05
2.4011162756035134,0.025262293405326305,0.000186129259268773,8.546609566737064e-05
2.5176685784292125,0.02526705769848422,0.0002047875036235092,9.402647759049052e-05
2.6365994996799187,0.025272139512211095,0.00022476032201015238,0.00010318826702360481
2.7579575825888125,0.02527755351230396,0.00024611519700126197,0.00011298199385835519
2.8817923610672613,0.025283315009974272,0.00026892284489760885,0.00012343961228820664
3.0081543799228365,0.0252894399604682,0.0002932573391534532,0.00013459453249693284
3.1370952154897456,0.025295944838804266,0.0003191958782096171,0.00014648149123087765
3.2686674966804596,0.025302846978010534,0.00034681971137576575,0.00015913699783238458
3.402924926466915,0.025310164306137774,0.00037621359406518823,0.00017259903929370127
3.539922303800016,0.025317915545179842,0.00040746641835602066,0.0001869073650755853
3.679715545976652,0.02532612017873713,0.00044067122123437344,0.0002021034705550802
3.8223617114630324,0.025334798426794067,0.0004759252044168897,0.00021823058423001842
3.9679190231838115,0.02534397134154754,0.0005133301455198784,0.00023533383533413975
4.116446892286658,0.025353660799638765,0.0005529925047433426,0.000253460280601994
4.2680059423915955,0.02536388958683201,0.0005950237554316286,0.000272659036900822
4.422658034335414,0.02537468138380586,0.0006395404071186069,0.00029298127782088825
4.580466291420939,0.025386060853563663,0.0006866643187348067,0.0003144803573304193
4.74149512518168,0.02539805366022028,0.000736523005903834,0.0003372119068134045
4.905810261672234,0.025410686467157547,0.0007892498316195686,0.00036123386714833515
5.073478768295259,0.02542398694902977,0.0008449842192471079,0.0003866065362317741
5.244569081175882,0.02543798374416263,0.0009038718178463928,0.0004133925631539865
5.419151033094891,0.02545270659250259,0.0009660649128597745,0.0004416571409800912
5.5972958819918475,0.025468186325051174,0.0010317224768368566,0.0004714679810397206
5.77907634004995,0.02548445501364806,0.001101010812778111,0.0005028955767757536
5.964566603374555,0.0255015460546167,0.0011741037986169856,0.000536013281917424
6.1538423822772135,0.0255194939124444,0.0012511830360562065,0.0005708971619026821
6.3469809321778765,0.025538334234238687,0.0013324377608832062,0.0006076260022074899
6.5440610851377485,0.02555810400403152,0.0014180657640238462,0.0006462816220574116
6.745163282035561,0.025578841604527766,0.0015082738560291203,0.0006869489990191547
6.950369605400692,0.025600586687546646,0.0016032776388718117,0.0007297160731825418
7.159763812916132,0.02562338023540141,0.0017033019561244844,0.0007746738560435686
7.373431371605355,0.02564726461673727,0.0018085813458410698,0.0008219165317547179
7.591459492716799,0.02567228365541157,0.0019193605535967433,0.0008715415775499105
7.81393716732031,0.02569848259153523,0.0020358946920598134,0.0009236497153717572
8.040955202630013,0.02572590806038095,0.002158449404224173,0.0009783448561739303
8.272606259068487,0.0257546082009929,0.002287301611493235,0.0010357342998815972
8.508984888087337,0.02578463271449511,0.0024227400774968436,0.0010959288409195644
8.750187570759637,0.025816032714868292,0.0025650650994756817,0.0011590424712076487
8.99631275715995,0.025848860792593523,0.0027145891394321684,0.001225192497461635
9.247460906548028,0.025883170945163462,0.0028716368421540742,0.001294499372101718
9.503734528372599,0.025919018920451547,0.003036546901698194,0.001367087333915475
9.76523822411195,0.02595646177775271,0.003209670621140975,0.001443083567268243
10.03207872996844,0.025995558108256735,0.0033913732212792775,0.0015226185711613095
10.30436496043423,0.026036367874153525,0.003582033601849688,0.0016058258328016124
10.582208052746264,0.026078952543525137,0.0037820454070031533,0.0016928420562647274
10.865721412248332,0.026123374955838073,0.0039918168841558575,0.0017838068552377439
11.155020758679028,0.026169699225382457,0.004211770984104868,0.0018788625321767784
11.450224173404212,0.026217990802330702,0.004442346124000745,0.0019781541394900486
11.75145214761359,0.026268316392565133,0.004683996501944323,0.0020818293200148288
12.058827631500721,0.026320743851027444,0.0049371921841864595,0.0021900380407488314
12.372476084446765,0.02637534208241356,0.005202419228750476,0.002302932327617153
12.692525526228449,0.02643218075789586,0.005480179182127718,0.0024206657191223084
13.019106589270981,0.026491330664275083,0.005770991451748071,0.0025433939378433144
13.352352571967447,0.02655286312530044,0.006075391142413223,0.0026712736057591595
13.692399493086283,0.026616850090214236,0.006393930469825586,0.002804462473506207
14.039386147289166,0.026683363689398658,0.006727177549158892,0.0029431185122009255
14.393454161781913,0.02675247637512122,0.007075717979983369,0.003087400179417436
14.754748054121448,0.02682426055557918,0.007440154050398247,0.0032374656700950824
15.123415291202617,0.026898788321275888,0.007821104505901065,0.003393472392076675
15.499606349448701,0.026976131295622884,0.008219204970097307,0.0035555767000541153
15.883474776230413,0.027056360221092448,0.008635107077461394,0.0037239330853058154
16.2751772525383,0.027139544841048288,0.009069479275648148,0.003898694034927468
16.674873656934096,0.027225753278811844,0.009523005030584277,0.0040800088286501645
17.08272713080736,0.027315051791206857,0.009996383103099186,0.004268023169813451
17.498904144963756,0.027407504465766567,0.010490327575644654,0.004462878700910273
17.92357456757232,0.027503172690450092,0.011005566808502924,0.0046647120892718595
18.356911733499416,0.02760211469018822,0.011542842866388816,0.004873654292076637
18.79909251505769,0.02770438513272408,0.012102911356536792,0.005089829986169476
19.250297394198782,0.02781003456477351,0.012686540447894384,0.0053133566689987435
19.71071053617948,0.027919108698643776,0.013294509274033365,0.005544343527698481
20.180519864731217,0.028031647835796484,0.01392760706596907,0.005782890603744068
20.65991713876361,0.028147686516411904,0.014586633516641167,0.006029088428639647
21.149098030633386,0.028267252269729506,0.01527239460633059,0.00628301593448227
21.648262206010724,0.02839036568515894,0.01598570563846636,0.0065447411091609205
22.157613405375336,0.02851703911994364,0.0167273868413475,0.006814318844979789
22.677359527175955,0.028647275909606865,0.01749826156296078,0.00709178984630758
23.207712712686796,0.028781069539690937,0.018299154212108957,0.007377179489961415
23.74888943259583,0.02891840318751025,0.019130891868626158,0.007670497848577788
24.301110575360145,0.0290592486151418,0.019994300203557826,0.007971737873986341
24.864601537364553,0.02920356525919243,0.020890201144701623,0.008280874254785799
25.439592314920073,0.029351299294790963,0.021819411054425513,0.008597862394348644
26.02631759813998,0.029502382709663384,0.02278273822210742,0.008922637247730172
26.625016866731738,0.029656732187733334,0.023780979846270756,0.009255111993646545
27.235934487743716,0.029814248630125467,0.024814922407937593,0.009595177940114902
27.859319815306957,0.02997481547704586,0.02588533464984103,0.009942701996461198
28.495427292412323,0.03013829809451997,0.0269929670043265,0.010297526373908262
29.144516554764728,0.03030454275555181,0.02813854825411819,0.01065946744855271
29.806852536756974,0.030473375862921086,0.029322783776029503,0.011028315185228666
30.48270557960622,0.030644602722750745,0.03054635045336795,0.01140383157380698
31.172351541697267,0.03081800643917843,0.031809892150764775,0.011785749365183486
31.87607191117793,0.030993346960887683,0.03311401568386758,0.012173771082841026
32.59415392085208,0.031170360802409574,0.03445929168234196,0.012567569560486448
33.326890665417544,0.03134875942163695,0.035846245381500046,0.012966785536038446
34.07458122109658,0.03152822855885593,0.03727535353846016,0.013371027254081881
34.83753076770786,0.03170842743844475,0.03874703973875065,0.01377986972610632
35.61605071322956,0.031888988343340294,0.04026167236871004,0.014192854814162931
36.41045882090477,0.03206951538503474,0.04181955540141872,0.014609489463188931
37.2210793389407,0.03224958457587498,0.043420929232161995,0.015029246776229781
38.048243132854914,0.03242874248275836,0.0450659565573541,0.015451563464005582
38.89228782052246,0.03260650575140841,0.04675472184104022,0.01587584033146425
39.75355790997916,0.032782361407281184,0.04848722750588133,0.016301442965743346
40.632404940037,0.03295576643219831,0.05026338501013537,0.01672770104940461
41.52918762376951,0.03312614762584578,0.05208301085400081,0.017153908733960867
42.44427199492513,0.0332929009681442,0.05394581614946151,0.017579323670615536
43.37803155732883,0.033455391954269095,0.05585140158783834,0.018003167742730034
44.330847437332594,0.033612955895936915,0.05779925329991454,0.018424627998428963
45.30310853937725,0.03376489785062318,0.059788730831118075,0.018842856141630313
46.29521170472894,0.033910493437948684,0.06181906314586461,0.019256970029824974
47.30756187345516,0.0340489894204972,0.06388934181701295,0.0196660546227366
48.3405722497064,0.03417960414301176,0.06599850991967118,0.020069162267387267
49.39466447037093,0.03430152833226776,0.06814535394766723,0.0204653137969725
50.47026877717146,0.03441392610015035,0.07032849713528948,0.020853500037495067
51.56782419227405,0.03451593610420062,0.07254639313403716,0.02123268351179132
52.68777869748079,0.03460667259526517,0.07479731415891334,0.021601799382593576
53.83058941707949,0.034685227095080894,0.07707934141801688,0.021959757276585178
54.996722804425104,0.03475067072907673,0.07939036247871621,0.022305444610679476
56.186654832328784,0.034802056370013774,0.08172805737396839,0.022637728326905495
57.40087118733255,0.03483841999746618,0.08408989295980024,0.022955457002009835
58.639867467948626,0.03485878302978546,0.08647311472503817,0.023257463541715987
59.90414938694464,0.03486215567115151,0.08887473928166191,0.02354256884063009
61.19423297775688,0.03484753945229865,0.09129154641280272,0.023809584649758315
62.510644805116314,0.03481393044693999,0.09372006946785891,0.024057316822624478
63.85392217997289,0.03476032258168524,0.09615659672898114,0.02428456990534136
65.22461337880613,0.03468571131333575,0.09859715803680004,0.024490150278867355
66.62327786741147,0.034589097728977974,0.10103752076796281,0.024672870711250478
68.05048652925365,0.0344694925442104,0.10347319108868176,0.0248315552994561
69.50682189848037,0.0343259206936325,0.10589940907471354,0.024965044084532203
70.9928783976913,0.03415742620833523,0.10831114677487731,0.02507219812766017
72.5092625805596,0.03396307743543912,0.11070310789944739,0.02515190488538131
74.0565933794048,0.033741972862583916,0.11306973177666677,0.02520308430791868
75.63550235781828,0.03349324730785134,0.11540520199620685,0.025224695532993946
77.24663396844429,0.03321607869577332,0.11770344794290079,0.025215743163961187
78.89064581602182,0.03290969415418807,0.11995816118639221,0.0251752841466628
80.56820892579483,0.032573378034548,0.12216280693773152,0.025102435478695218
82.28000801739995,0.032206479897096796,0.12431063960809825,0.024996382114654013
84.02674178434395,0.031808422813283034,0.12639472597943122,0.024856385339376945
85.80912317918477,0.03137871104888028,0.12840797878620322,0.02468179120262661
87.62787970453253,0.03091694128967707,0.13034317883903704,0.024472040539494023
89.48375370998943,0.030422812443053403,0.13219301401818226,0.02422667883092496
91.37750269514953,0.02989613601949956,0.13395012254411154,0.02394536640025419
93.30989961878227,0.029336848054368075,0.135607141492729,0.02362788973409199
95.28173321432593,0.02874502293125349,0.1371567657995418,0.023274174563573648
97.29380831181942,0.02812088515940147,0.1385918241569848,0.022884298117116588
99.34694616640463,0.027464824754861915,0.1399053543125765,0.02245850342329098
101.44198479353237,0.02677741441984115,0.1410906922617111,0.02199721570003505
103.5797793110097,0.026059425063734775,0.14214157505316793,0.021501057749078584
105.76120228802736,0.025311842332512147,0.14305225097552032,0.020970866147057222
107.98714410131069,0.024535885198958468,0.14381759759176363,0.020407708959553444
110.25851329853857,0.02373302590463747,0.14443324860743362,0.019812904393532813
112.57623696917926,0.02290500878709082,0.14489573149739957,0.019188038475882886
114.94126112289429,0.022053871765302716,0.14520261456193237,0.018534984754136563
117.35455107566469,0.021181970970431032,0.14535266714618508,0.017855926694864563
119.81709184379775,0.020292001058471055,0.14534602585562362,0.017153376582886883
122.32988854597434,0.01938702017859403,0.14518436680864455,0.016430197984293907
124.89396681350149,0.018470471755548733,0.14487107999143123,0.015689625618100132
127.51037320893735,0.017546204935183673,0.14441144307506826,0.01493528377601525
130.18017565325965,0.016618494335870735,0.14381278393336794,0.014171203732427542
132.9044638617518,0.015692057241774617,0.14308462230279925,0.013401838564519711
135.68434978878463,0.014772067573963626,0.1422387825091709,0.012632074680899573
138.52096808167525,0.013864160075228796,0.14128946450192037,0.01186723462079338
141.41547654380852,0.012974435820951098,0.1402532815057746,0.011113080031577917
144.36905660720984,0.012109454466018164,0.1391492508821215,0.010375802917568143
147.38291381476222,0.011276222594131248,0.13799874108697535,0.009662012824718267
150.4582783122646,0.010482173777877048,0.1368253612668886,0.008978716015992655
153.5964053505324,0.009735137963372978,0.13565477576858656,0.00833328381841288
156.79857579774438,0.009043300358149717,0.1345144300613453,0.007733410108439179
160.06609666224642,0.00841515312303712,0.1334331798555356,0.007187060571365177
163.400301626024,0.007859431602892843,0.13244080172895198,0.0067024063069848604
166.80255158906238,0.007385035301651248,0.13156738617198135,0.006287741550621301
170.2742352248158,0.007000929176413265,0.1308426005847844,0.005951381080560623
173.8167695470132,0.006716022973970085,0.1302947973133999,0.005701535068322027
177.4316004880309,0.006539030451832041,0.12994995718116067,0.005546163286151091
181.1202034890694,0.006478312752413412,0.12983049126773638,0.005492812453250908


==> figdata/pipe/retau_180_dns_r1.2/straub_trms_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,4.957286656629236,-9.055876472813851e-11,-9.106621595153359e-11
0.06754992985421193,4.957335714657382,0.0003703099922210467,0.00034524456100068924
0.13647842970542684,4.95749262423966,0.0015191943079685749,0.0014168638191808672
0.2068136336352351,4.957762378404807,0.0034946172931909682,0.0032595450419311825
0.2785842498901542,4.958150894606849,0.00634705092247005,0.005920311376754989
0.3518195725992455,4.958665113126409,0.01012956393676085,0.009448602456554678
0.42654949373098033,4.959313103014361,0.014897907819552204,0.013896351533848812
0.5028045152939807,4.960104173391038,0.020710598620064566,0.019318058163764203
0.5806157617868227,4.961048989908324,0.027628993493538933,0.025770855321442417
0.660014992901969,4.962159696090534,0.03571736070194235,0.033314569717539426
0.7410346164888582,4.963450039162195,0.04504294168141906,0.04201177394380471
0.8237077017816014,4.964935499844203,0.05567600363516895,0.05192782893895092
0.9080679928966529,4.966633425452238,0.06768988095168939,0.0631309151127184
0.9941499226058853,4.968563165460487,0.08116100357828081,0.07569205030303458
1.0819886263908212,4.970746208497423,0.09616891029863285,0.08968509256771175
1.1716199567836076,4.973206319516863,0.11279624467157576,0.10518672562860713
1.2630804980007326,4.975969675635367,0.13112873118718965,0.12227642459407795
1.3564075808753473,4.9790649988459945,0.15125512898825175,0.1410363993867668
1.4516392980943518,4.982523683509106,0.17326716029328473,0.16155151310199545
1.548814519746399,4.986379916186341,0.19725941044714093,0.18390917232232518
1.6479729091872455,4.990670785029363,0.22332919632414913,0.20819918622408298
1.7491549392289298,4.995436375569595,0.25157639962784695,0.234513591142555
1.852401908659232,5.000719849392938,0.2821032614859436,0.26294643712973625
1.957755959098306,5.00656750184505,0.3150141346502884,0.29359353296308904
2.065260092199413,5.013028794627304,0.35041518960805035,0.32655214607474964
2.1749581872005415,5.020156358951876,0.3884140710308103,0.36192065400700313
2.286895018834338,5.028005964881933,0.42911950128519544,0.3997981443143596
2.4011162756035134,5.03663645266425,0.47264082827060694,0.4402839603945839
2.5176685784292125,5.046109622366542,0.5190875157287218,0.483477191633156
2.6365994996799187,5.0564900790909935,0.5685685755060452,0.5294761076095222
2.7579575825888125,5.067845032621166,0.6211919432039701,0.5783775380989653
2.8817923610672613,5.080244065211245,0.6770638692445536,0.6302762657730024
3.0081543799228365,5.093758786484519,0.7362881499095788,0.685264265691239
3.1370952154897456,5.10846215719461,0.798964388001446,0.7434290424774882
3.2686674966804596,5.124428583471202,0.8651889065774058,0.8048544361452277
3.402924926466915,5.141732864492468,0.9350521409503924,0.8696181488438504
3.539922303800016,5.160449913530065,1.0086387292759,0.9377917825650706
3.679715545976652,5.180653962235692,1.0860260472282386,1.0094394314351507
3.8223617114630324,5.20241769876623,1.16728273750275,1.0846162724934312
3.9679190231838115,5.2258116144372835,1.2524681132574647,1.1633679697067814
4.116446892286658,5.250903085384822,1.3416308045349392,1.2457293808902472
4.2680059423915955,5.277755563850336,1.4348078872364682,1.3317237176110832
4.422658034335414,5.306427536449342,1.5320233087397672,1.4213610637427565
4.580466291420939,5.336971670976996,1.6332870216703277,1.5146375586986898
4.74149512518168,5.369433967545218,1.73859419613116,1.6115346614578614
4.905810261672234,5.403852819749457,1.8479242248006602,1.7120182326245914
5.073478768295259,5.440258256811061,1.961239965357901,1.8160378582703192
5.244569081175882,5.478671029799751,2.078486883500697,1.9235260829588734
5.419151033094891,5.519102094230536,2.199592724868645,2.0343981648033673
5.5972958819918475,5.561551564634097,2.3244664345837966,2.1485511274913325
5.77907634004995,5.606007587040618,2.4529978386418496,2.2658634949493552
5.964566603374555,5.652442250402029,2.5850542203928497,2.3861920040172864
6.1538423822772135,5.700816598866874,2.7204852672357043,2.509376628105176
6.3469809321778765,5.751078724847349,2.8591210408152263,2.6352387369322643
6.5440610851377485,5.803162025851624,3.0007718146355495,2.7635809735896593
6.745163282035561,5.856985476600408,3.1452290190254653,2.8941882932372627
6.950369605400692,5.912453201502997,3.2922648930528653,3.0268278174384466
7.159763812916132,5.969454743870039,3.4416335820125927,3.16125002475103
7.373431371605355,6.027865317306589,3.593072235385351,3.2971899422752617
7.591459492716799,6.087546303489999,3.746302389386261,3.434368613038157
7.81393716732031,6.148345586548997,3.9010308908317026,3.5724941497516367
8.040955202630013,6.210098070251433,4.056951059931863,3.7112630236154853
8.272606259068487,6.272626654719345,4.213744748660601,3.850362155213536
8.508984888087337,6.335743139109457,4.371084112598022,3.989470740675515
8.750187570759637,6.399248902244368,4.5286325443448385,4.12826134972478
8.99631275715995,6.4629361551539795,4.686046846931622,4.266402116729791
9.247460906548028,6.526589010793739,4.842978782707131,4.403558375258437
9.503734528372599,6.589985408446753,4.999078491972075,4.539395918786719
9.76523822411195,6.652897784910499,5.153994648789684,4.673581397226237
10.03207872996844,6.715094941758419,5.307377405198042,4.805785135864095
10.30436496043423,6.776343371792626,5.458879863523747,4.935682653122108
10.582208052746264,6.836409053186759,5.608160616311434,5.062957077967948
10.865721412248332,6.895058828339069,5.75488521039326,5.187300609827616
11.155020758679028,6.952061822271846,5.8987277547229064,5.308416073712806
11.450224173404212,7.007191143078676,6.03937302109026,5.426018876753189
11.75145214761359,7.060225050281625,6.176517748619731,5.5398382136154645
12.058827631500721,7.1109481196684525,6.3098717906346184,5.649618117774252
12.372476084446765,7.159152645847389,6.439159512140882,5.755118730564567
12.692525526228449,7.2046394525214055,6.564120381645277,5.856116802049591
13.019106589270981,7.247221921485063,6.684513465574685,5.9524096742351675
13.352352571967447,7.286723463805416,6.800114202119546,6.043812254364518
13.692399493086283,7.322978733797101,6.9107157111700745,6.1301580454214095
14.039386147289166,7.355836356465152,7.016131081290566,6.21130118453655
14.393454161781913,7.3851599104826215,7.116194526440813,6.287117246365213
14.754748054121448,7.410827727738348,7.210760735834139,6.357502462373776
15.123415291202617,7.432733403112033,7.299705107883049,6.422373748052936
15.499606349448701,7.450786087119317,7.382923866729412,6.481668545534246
15.883474776230413,7.464910553194966,7.460333718961105,6.535344333811231
16.2751772525383,7.475047761180576,7.531872303631346,6.583378758031129
16.674873656934096,7.481154712025738,7.597497547594228,6.6257688602579075
17.08272713080736,7.483204641281144,7.657187692915076,6.662530843889803
17.498904144963756,7.481187009487306,7.710941090326045,6.693699626394985
17.92357456757232,7.475107266381458,7.758775653506902,6.719328103161741
18.356911733499416,7.464986495291061,7.800728276134108,6.739486383653017
18.79909251505769,7.450860914836391,7.836854163174522,6.754260927006422
19.250297394198782,7.432780905351984,7.8672256148666415,6.763753199437601
19.71071053617948,7.410810681296192,7.891931445014405,6.7680789823753145
20.180519864731217,7.385027593805891,7.9110761365977815,6.767367351102424
20.65991713876361,7.355519858157018,7.924777344916915,6.761758219628876
21.149098030633386,7.322387934350094,7.933166939111273,6.751403249871195
21.648262206010724,7.285741555621243,7.93638806797834,6.7364628972595595
22.157613405375336,7.245700776630082,7.934595756940275,6.717107024168807
22.677359527175955,7.202394238826026,7.927955120154204,6.693513036012579
23.207712712686796,7.155951322319285,7.916632443400925,6.665857773892414
23.74888943259583,7.1065093059683155,7.900802788347364,6.634324558143428
24.301110575360145,7.05421643994361,7.8806532790932655,6.599105777160848
24.864601537364553,6.999224341134112,7.856375011225747,6.560395457631343
25.439592314920073,6.941688380856057,7.828163166699601,6.5183894722302105
26.02631759813998,6.881764167203179,7.796213252735043,6.473282198921519
26.625016866731738,6.8196098105561935,7.760723358469888,6.425268563610154
27.235934487743716,6.7553815964262744,7.72188958258801,6.374539994209214
27.859319815306957,6.689234696833691,7.6799066682343895,6.3212850593754935
28.495427292412323,6.621322936462893,7.634967776015597,6.265689246499669
29.144516554764728,6.551796487888607,7.587262009138127,6.207932813178099
29.806852536756974,6.4808017111053955,7.53697439956727,6.148190794525727
30.48270557960622,6.4084811168916715,7.484285901203816,6.086633011179542
31.172351541697267,6.334971999921596,7.42937183583671,6.02342272784804
31.87607191117793,6.260405242973922,7.372400502863634,5.958715590739712
32.59415392085208,6.184905663568214,7.3135338885813725,5.8926602266098245
33.326890665417544,6.108595413167736,7.252931361299993,5.825401453207085
34.07458122109658,6.031593535187669,7.190749099126124,5.757079849646214
34.83753076770786,5.954013568544105,7.1271371334159435,5.687829464178174
35.61605071322956,5.8759643444274925,7.062240156210731,5.617778483807082
36.41045882090477,5.797545975625011,6.996193193513309,5.547045576130128
37.2210793389407,5.718856064038508,6.929128162867656,5.4757455066635154
38.048243132854914,5.639938070992876,6.861113748007027,5.403940016768307
38.89228782052246,5.560871429810159,6.792257526394742,5.331723088703035
39.75355790997916,5.481752885213648,6.722687106791589,5.2592039874882515
40.632404940037,5.402668293018008,6.652518025783812,5.186480531623403
41.52918762376951,5.323693873581296,6.581854774298813,5.1136402894867885
42.44427199492513,5.244893837908544,6.510787030248154,5.040758079532218
43.37803155732883,5.166324720452018,6.439395130871569,4.967900472697165
44.330847437332594,5.088038821352017,6.367753454148487,4.895128831531534
45.30310853937725,5.010077921905062,6.2959224359104695,4.822493026669062
46.29521170472894,4.932481466202613,6.223958485026087,4.750039554660611
47.30756187345516,4.855286846866398,6.151914599715477,4.677812131741408
48.3405722497064,4.778523789929353,6.079833636816134,4.605846285203098
49.39466447037093,4.702221112107711,6.007756782733167,4.5341760039475645
50.47026877717146,4.62640221031069,5.935718670317405,4.462829762506046
51.56782419227405,4.551093129474633,5.863757110447961,4.391838440967043
52.68777869748079,4.476317938364314,5.791908208265812,4.321231227491039
53.83058941707949,4.402109214536993,5.720219199553289,4.251045888187098
54.996722804425104,4.3284962227180985,5.648733568385597,4.1813168909125675
56.186654832328784,4.255498824685912,5.5774822772982375,4.112069116474303
57.40087118733255,4.183095100871001,5.506443680603555,4.0432867505479715
58.639867467948626,4.1112384120545205,5.435565359043093,3.9749301897724036
59.90414938694464,4.039947858526139,5.364872583401074,3.9070221456444303
61.19423297775688,3.969236367198815,5.294384009629992,3.839579674223616
62.510644805116314,3.8991049205678845,5.224103284147444,3.772608167927603
63.85392217997289,3.8295436140392196,5.15401878034074,3.70610186277418
65.22461337880613,3.7605324669545706,5.084103411373039,3.640043839833682
66.62327786741147,3.692051096144509,5.01432600880199,3.574415112399739
68.05048652925365,3.624077526372839,4.944651448663128,3.5091941708618344
69.50682189848037,3.5565945710907063,4.875050851129866,3.4443641020369795
70.9928783976913,3.4895930319077566,4.805507449150223,3.3799165756756895
72.5092625805596,3.4230709992922788,4.7360171496416195,3.3158516392953046
74.0565933794048,3.357030708666104,4.666584113608537,3.252174624731145
75.63550235781828,3.2914764482535825,4.597215121351584,3.188892993962057
77.24663396844429,3.226389476816163,4.527884513190342,3.1259903562384905
78.89064581602182,3.1617309590490925,4.4585373860430195,3.0634299969358953
80.56820892579483,3.0975272622210515,4.389200533423284,3.0012380218835224
82.28000801739995,3.033794336307463,4.319888285810687,2.939430466181986
84.02674178434395,2.9705264908769946,4.250586524751785,2.8780025695567466
85.80912317918477,2.907698957978468,4.181254402310099,2.8169315253512166
87.62787970453253,2.8452820306734594,4.111842356076137,2.7561900954745586
89.48375370998943,2.7832550680488857,4.042311858796461,2.6957608749389244
91.37750269514953,2.7216062862077153,3.9726367757075,2.6356365532392347
93.30989961878227,2.6603327908737446,3.90280522486983,2.575819654520115
95.28173321432593,2.599436201074995,3.8328136652083997,2.516317012965288
97.29380831181942,2.538890960764686,3.7626202589499385,2.457107051055998
99.34694616640463,2.478630781473469,3.6921310154845264,2.398127762683106
101.44198479353237,2.4186782784271297,3.621377249694002,2.33940360666938
103.5797793110097,2.359096798876321,3.550453067692209,2.280998639313778
105.76120228802736,2.2999624234525133,3.4794743507490193,2.222990004363018
107.98714410131069,2.241347478166218,3.4085521852180944,2.165451860141187
110.25851329853857,2.1833135938544355,3.337779527510244,2.1084477147002056
112.57623696917926,2.1259279765003956,3.267253119935511,2.0520463333577013
114.94126112289429,2.0692696700794957,3.1970862971427065,1.9963290099956197
117.35455107566469,2.0134161602578624,3.127397234133622,1.9413773855350058
119.81709184379775,1.9584061341767616,3.058257133194929,1.8872370925994741
122.32988854597434,1.9043379140551049,2.989821453464889,1.834011491146166
124.89396681350149,1.8513405659648492,2.9222887523922036,1.7818314999018228
127.51037320893735,1.799512920411137,2.85581179558466,1.7307976408393333
130.18017565325965,1.7489222023520006,2.7904962248723844,1.680978715897184
132.9044638617518,1.6996365300966108,2.7264531343745637,1.632444055151662
135.68434978878463,1.6517643381417104,2.6638583084170624,1.5853022291146186
138.52096808167525,1.6054489149391797,2.602938838427741,1.5396926059996032
141.41547654380852,1.5608173134510963,2.5438942030306286,1.495736531555666
144.36905660720984,1.5180893240223674,2.4870633157003406,1.4536480774483558
147.38291381476222,1.4775525823290157,2.432888271578845,1.413710164781066
150.4582783122646,1.4394966405753797,2.3818016829724167,1.376206072073665
153.5964053505324,1.4041996973085265,2.3342112531705212,1.3414059221990833
156.79857579774438,1.371953904221361,2.2905562307302496,1.3095963276525977
160.06609666224642,1.343071490598281,2.251311676913668,1.281088948087862
163.400301626024,1.3178079162374963,2.2168503637521657,1.2561401588245942
166.80255158906238,1.2964411827335653,2.187572258066057,1.23502199780583
170.2742352248158,1.2792944285787509,2.1639644230720134,1.218050391098192
173.8167695470132,1.2667093459595504,2.146564530742768,1.205571834579749
177.4316004880309,1.258980906811015,2.1358505522765268,1.197897560013954
181.1202034890694,1.2563417813374778,2.1321882912811696,1.1952759696334507


==> figdata/pipe/retau_180_les_r1.2_3/hom_diss_ktheta_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,-2.3576473042298138e-06,-1.3131450905740899e-05,-1.9427082391574685e-05,-1.985460257661313e-05,-4.8998453172239996e-05,
-35.383562472919124,,-2.3991361603119613e-06,-1.3361389192333514e-05,-1.9631750214487706e-05,-2.0011934479898182e-05,-4.9339957877904846e-05,
-33.591478031136575,,-2.648964499086297e-06,-1.4746420148309067e-05,-2.050032242429309e-05,-2.0496316936969865e-05,-5.0295635500645006e-05,
-31.14436595397502,,-3.355989837186857e-06,-1.8663228985417867e-05,-2.26611294054214e-05,-2.1488283926336467e-05,-5.2100850932054995e-05,
-28.465631993746793,,-4.649700107272275e-06,-2.5804080522567803e-05,-2.6410429041838454e-05,-2.305248262956876e-05,-5.481596171412846e-05,
-26.01851991658524,,-6.3657476552265335e-06,-3.518780090906242e-05,-3.1224229702591615e-05,-2.497047416555087e-05,-5.806904915516102e-05,
-24.226435474802685,,-8.002214108368626e-06,-4.400627666678161e-05,-3.568241593739715e-05,-2.6708198720812445e-05,-6.0989057809931824e-05,
-23.40566442799274,,-8.876742594551588e-06,-4.8657172924348816e-05,-3.801169399031359e-05,-2.7607469040292793e-05,-6.249593227509308e-05,
-22.774582785745174,,-9.60921245390663e-06,-5.2516681714043394e-05,-3.993328986117939e-05,-2.8346047746671735e-05,-6.373258417861815e-05,
-21.396662540765252,,-1.1412542734079423e-05,-6.187164977597764e-05,-4.454733648475609e-05,-3.0109896173333675e-05,-6.668516333551879e-05,
-19.51509911292618,,-1.4416894647165348e-05,-7.697578528008179e-05,-5.185997019016162e-05,-3.288394361152404e-05,-7.13343825820438e-05,
-17.455419817331258,,-1.864985606670937e-05,-9.72399897910066e-05,-6.13890467530966e-05,-3.64682357157017e-05,-7.736331585201179e-05,
-15.573856389492187,,-2.371911354490692e-05,-0.00012006145125794722,-7.172269292295491e-05,-4.032224997224303e-05,-8.388213545209662e-05,
-14.195936144512263,,-2.84424507693989e-05,-0.00014007210185617173,-8.044086123901306e-05,-4.354882337580186e-05,-8.93712438467206e-05,
-13.564854502264701,,-3.097379125874082e-05,-0.00015035340054433732,-8.479979745779935e-05,-4.51536982330099e-05,-9.211241414576071e-05,
-13.079629653166702,,-3.310653866337634e-05,-0.00015879707726821534,-8.832065148550229e-05,-4.6445974623763036e-05,-9.432495012407008e-05,
-12.020219186980148,,-3.842308805297869e-05,-0.00017905411142304725,-9.655899288593127e-05,-4.945579192850581e-05,-9.949645405230586e-05,
-10.573570271001698,,-4.7520860855358026e-05,-0.00021145253300427382,-0.00010916440480929808,-5.402383285987696e-05,-0.00010739392644031062,
-8.989960638672738,,-6.086002869927531e-05,-0.00025478063439668007,-0.0001250439921617556,-5.971618206868388e-05,-0.00011731531687846795,
-7.543311722694288,,-7.756525177250023e-05,-0.0003036506075403665,-0.00014179718609140114,-6.564226825572801e-05,-0.0001277203217065895,
-6.483901256507734,,-9.375555427757743e-05,-0.0003466243183349768,-0.00015567563442204723,-7.05262445155008e-05,-0.00013641801263891275,
-5.998676407409735,,-0.00010265593090414699,-0.0003687334573280759,-0.00016252670031030052,-7.288087164486368e-05,-0.00014055300708157935,
-5.625602584754198,,-0.00011026561063720012,-0.0003869090172376636,-0.00016803432661141934,-7.477854849630894e-05,-0.00014392033830723622,
-4.811028562316407,,-0.00012964842622599932,-0.0004305653222445139,-0.00018085044941585547,-7.924036153504625e-05,-0.00015201236685385408,
-3.6987166685626547,,-0.00016407974392529143,-0.0005004333146141429,-0.00020023589339742412,-8.594588449218603e-05,-0.00016429074681371725,
-2.481098545321053,,-0.00021708016804928808,-0.0005937634917123327,-0.00022427435715697495,-9.404749343475759e-05,-0.00017900357473829367,
-1.3687866515673,,-0.00028706304990257876,-0.0006988031853661635,-0.00024945954221884523,-0.00010288842452789983,-0.00019600972025554,
-0.5542126291295099,,-0.00035822694797885927,-0.0007907997830806696,-0.0002701046622033395,-0.00011015146559987796,-0.00021011961886799045,
-0.18113880647397274,,-0.00039858275881864906,-0.00083790496424246,-0.0002800462791508446,-0.0001130772797767263,-0.00021476888280954403,
0.018116039889338794,-0.00035424395434822535,-0.0004206624308258259,-0.00028715426834891944,-0.000285424134675791,-0.0002804968759992578,-0.0002162289743639912,-0.0005823479119645658
0.545035850878057,-0.0003576754608339447,-0.0004313376348397275,-0.0003020816720329377,-0.00030050455951420395,-0.00029518594601917375,-0.000228665909785194,-0.0005861271311180283
1.6955015497384387,-0.000374329170635053,-0.00045583525781937054,-0.00033628620503662444,-0.00033490670168070263,-0.00032874577337621905,-0.0002599532651300005,-0.0005963757448202709
3.2664796167095154,-0.00041314983350366753,-0.0004908789421974832,-0.0003855434701560036,-0.0003841649263161681,-0.0003768030707541576,-0.0003097935174742029,-0.0006132285032203139
4.986175472402667,-0.00047013710861757736,-0.0005300917434976442,-0.00044121235511470226,-0.0004395659184590342,-0.0004308011734871858,-0.0003704561959472274,-0.0006337929551567886
6.557164335583451,-0.000530028432309279,-0.0005661008064790771,-0.0004925181898545423,-0.0004904777880247567,-0.0004804035234507066,-0.0004288792227872903,-0.0006538433102344409
7.707630034443833,-0.0005764497457609035,-0.0005925084608308505,-0.0005299948803021211,-0.0005276242832510793,-0.0005166173953395133,-0.00047250238744416244,-0.0006692416973903488
8.23454984543255,-0.0005981060781840703,-0.0006046192753741078,-0.0005470888391497094,-0.00054456375895732,-0.0005331460710988406,-0.0004925789057552377,-0.0006765087630494821
8.816832619801799,-0.0006221962148312269,-0.0006180171530921971,-0.0005659105083188692,-0.0005632160707696209,-0.0005513605034794934,-0.0005147803731262401,-0.0006847020105709676
10.088172682548377,-0.0006749877772626068,-0.0006473423975897691,-0.0006067155603762226,-0.0006036665338569657,-0.0005909267565163568,-0.0005631552221578392,-0.0007032117263355905
11.824213999738822,-0.0007465679170214377,-0.0006876255703657533,-0.0006617221899948557,-0.0006582460671005179,-0.0006444869225834775,-0.0006286194365720995,-0.000729956069512759
13.72458442488852,-0.0008230682003687493,-0.0007320554781903862,-0.0007208358150575472,-0.0007170012461599768,-0.000702417793227237,-0.0006989819983351267,-0.0007611914192466649
15.460625742078966,-0.0008905081720090716,-0.0007728872152863061,-0.0007736830053835681,-0.000769635094714849,-0.0007545810091154568,-0.000761697755423925,-0.0007914222257802653
16.731965804825542,-0.0009381428056329652,-0.0008028566371937112,-0.0008115899516923201,-0.0008074558150564471,-0.0007922261881587627,-0.0008065067506615289,-0.0008144754169547649
17.314248579194793,-0.0009594221473499427,-0.0008165769003681639,-0.0008287038047850653,-0.0008245495159916736,-0.0008092859219968011,-0.0008266796052334901,-0.0008252584077941046
17.95768108534784,-0.0009825260041436397,-0.0008317192559881507,-0.0008474216030036723,-0.0008432585894511313,-0.0008279897458546637,-0.0008486986319913198,-0.0008373182342050026
19.362516281128787,-0.001031421696427438,-0.0008646543133535377,-0.0008875388851399623,-0.0008834027618820425,-0.0008682308197565386,-0.0008957214033452993,-0.0008640965517984782
21.28087319165133,-0.0010946016568957,-0.0009091242012905591,-0.0009404862531858883,-0.0009364784044213909,-0.0009216559483833088,-0.0009574032769219921,-0.0009013531427980552
23.380800757036155,-0.0011587977239841906,-0.0009567148229033111,-0.0009957155108078115,-0.0009919485311965836,-0.0009777528367731696,-0.0010212524500384386,-0.0009424810333651222
25.29914687134899,-0.0012127567510577223,-0.0009987680867244813,-0.001043385167449342,-0.0010399095054265616,-0.001026463227442717,-0.0010759370510102066,-0.0009797895439658325
26.70399286333965,-0.0012493881661867212,-0.0010284796849921942,-0.0010764664592190446,-0.0010732368955856935,-0.00106042156858753,-0.001113645899628275,-0.0010066467989652754
27.347425369492697,-0.00126534418905748,-0.0010417366461814269,-0.0010910738552515522,-0.0010879642110893345,-0.0010754560047925663,-0.0011302323173419083,-0.001018755266851067
28.05843135220556,-0.0012823742385618796,-0.0010561084784047067,-0.0011068055052199208,-0.0011038326418620784,-0.00109167457704888,-0.0011480503120353512,-0.0010319660516000413
29.61082914226987,-0.0013173640146218583,-0.0010864041960871036,-0.001139618861060952,-0.0011369565765111062,-0.0011255953671999719,-0.0011850626651624151,-0.0010600918361753176
31.73066491835549,-0.0013603147113775231,-0.0011251624980251147,-0.001180918296002373,-0.0011786964053404575,-0.0011684718309440867,-0.0012313434878488277,-0.001096604253996772
34.05115904806641,-0.001401046000645963,-0.0011638240500967346,-0.0012213493904911286,-0.001219615487680599,-0.0012106617762087653,-0.0012763033188048858,-0.001133605143238353
36.17100562036174,-0.0014326636718585228,-0.0011954714024029205,-0.0012538468236322643,-0.0012525517108796871,-0.0012447532518885202,-0.001312168935980445,-0.0011643310787783883
37.72340341042605,-0.0014525374085846891,-0.0012163397419132649,-0.0012749513934944734,-0.0012739681763875774,-0.001266999778241766,-0.0013353165681682586,-0.0011848214172247341
38.434409393138914,-0.0014607394472531301,-0.001225236074740425,-0.0012838613556269995,-0.0012830174835810426,-0.0012764226350682295,-0.0013450513501798227,-0.0011936166771037422
39.2201035546089,-0.0014691601952975632,-0.001234581595336239,-0.0012931596178220367,-0.0012924668095308102,-0.0012862790294778518,-0.001355184347359817,-0.0012028978120202684
40.93558888851609,-0.001485260650575787,-0.0012532159807072964,-0.00131148731882364,-0.0013111127377319382,-0.0013057896550210803,-0.0013750706831084157,-0.0012215452730088676
43.2781072860305,-0.001502372970964005,-0.00127474987087541,-0.0013322227608752973,-0.0013322542890558346,-0.0013280516888358705,-0.0013974008694566185,-0.0012433818047349065
45.842369034729124,-0.0015150497618235577,-0.0012932509958707883,-0.001349460163515165,-0.001349895683376524,-0.0013468294665717941,-0.0014157653764183716,-0.0012625041638827258
48.184887432243535,-0.0015214859900811765,-0.0013056651804930076,-0.0013604575718923748,-0.0013612238886604956,-0.0013591093709545165,-0.0014273082638097464,-0.0012756797627834274
49.900372766150724,-0.0015233081689573404,-0.00131215098010563,-0.0013657898022966584,-0.001366775401550351,-0.0013653049751515922,-0.00143278764705373,-0.0012828085956520677
50.68606692762071,-0.0015233724385325758,-0.0013144121445997842,-0.0013674973483551183,-0.0013685770404962179,-0.0013673868326822848,-0.0014344991095725445,-0.0012853828877725144
51.554254927466395,-0.001522904670125115,-0.0013164075668017842,-0.0013688658559574702,-0.0013700450373535977,-0.0013691537430228953,-0.001435829268083969,-0.0012877355155490352
53.44985342792534,-0.001520001116773969,-0.0013189820917095616,-0.0013700274788538437,-0.0013714080042966522,-0.0013711310492963169,-0.0014367646191104806,-0.0012911227408479256
56.038341871207805,-0.001512153689962961,-0.0013187480240378399,-0.0013677990518948583,-0.0013694210511804132,-0.001369901246290452,-0.001433952756543764,-0.0012920476200479097
58.87183949759436,-0.001498926650626307,-0.0013139002258692404,-0.0013607299479998735,-0.0013625755203041843,-0.0013637833416296206,-0.0014259479224080064,-0.0012884997755609087
61.460317144667115,-0.0014830827674012555,-0.0013056500355870613,-0.0013504528314491776,-0.0013524690345260591,-0.0013542567053444507,-0.0014146019217910848,-0.0012814401310871268
63.35591564512606,-0.0014694540638405622,-0.001297501691439307,-0.0013408371854317033,-0.0013429601526173216,-0.0013451243175757212,-0.0014041008457687982,-0.0012741548399882656
64.22411444118146,-0.0014626877742685922,-0.0012932156086871442,-0.0013358864086834333,-0.001338053526840172,-0.001340377332532703,-0.0013987204385100455,-0.0012702598759791344
65.18350882063687,-0.0014548512210301738,-0.0012880950941472514,-0.001330037778453441,-0.0013322504234629874,-0.001334741778646492,-0.0013923816914845244,-0.0012655678187273348
67.27825420536206,-0.0014365208278129388,-0.0012755948382117013,-0.001315974593777492,-0.0013182754472074276,-0.0013211018694757068,-0.0013772001542312405,-0.001253987177533863
70.13866678254963,-0.0014090601173300612,-0.0012558499142594419,-0.0012941634471862126,-0.0012965623196128932,-0.0012997835200900456,-0.0013537777869017365,-0.0012354572424601424
73.26983750299391,-0.0013762501754888167,-0.001231130233287203,-0.0012672831166431287,-0.001269763454977198,-0.0012733416775439666,-0.0013250570282898927,-0.0012120062144605308
76.13025008018148,-0.001344188915840265,-0.0012061164750736219,-0.0012403944402989663,-0.0012429290136769502,-0.0012467732643075794,-0.0012964458509103379,-0.001188091195514027
78.22498466869695,-0.0013196623891034342,-0.0011865379468042516,-0.0012195045796995635,-0.0012220684973775927,-0.0012260751885837223,-0.0012742827668594198,-0.0011692798244352033
79.18438984436209,-0.0013081756961527634,-0.0011772567911419558,-0.0012096404003263984,-0.0012122151945125298,-0.001216287939531361,-0.0012638345125795586,-0.0011603394117778154
80.24454524901846,-0.0012953186588708795,-0.001166792497592582,-0.0011985447006367755,-0.0012011297821303924,-0.0012052698186643762,-0.001252093823558662,-0.0011502438710217862
82.55927420274553,-0.0012667206889508105,-0.0011432572567034091,-0.00117367754119397,-0.0011762793244713527,-0.0011805467286532003,-0.0012258234848146407,-0.0011274856038190975
85.72009131504684,-0.0012267413035282847,-0.0011098363630919913,-0.0011385399244401649,-0.0011411535379819576,-0.0011455559081868052,-0.001188792092058813,-0.001095064357916719
89.18009299076493,-0.0011821297753985649,-0.0010719445281835369,-0.0010989000983341079,-0.001101514888630724,-0.0011060211058017343,-0.0011471253550794699,-0.0010581881905956032
92.34091010306625,-0.001140939018519743,-0.001036485956922373,-0.0010619595872053099,-0.0010645670706073958,-0.0010691346626469176,-0.0011083883741624895,-0.0010235888926471333
94.65563365868847,-0.0011106799402154353,-0.0010101865533618387,-0.0010346415734633636,-0.001037239767576413,-0.0010418351341812573,-0.0010797940483050974,-0.0009978791939807862
95.7157944614497,-0.0010968260086346236,-0.0009980808167361647,-0.0010220874659157477,-0.001024680482993582,-0.0010292843057437562,-0.001066667413891676,-0.0009860327853420967
96.88732356544959,-0.001081535099888642,-0.0009846749989291766,-0.001008199103682253,-0.0010107858060167826,-0.001015396129456981,-0.0010521555665006126,-0.0009729058819062993
99.4452209485256,-0.0010482719843234538,-0.0009553609174836714,-0.00097787739361882,-0.0009804483747328193,-0.0009850635152711172,-0.0010205072280592648,-0.0009441735977513651
102.9380862865936,-0.001003294938409691,-0.0009154186232522061,-0.0009366570149002221,-0.0009392031666152499,-0.0009438071380625998,-0.0009775558994947198,-0.0009049680076315881
106.76158014885175,-0.0009549367035240968,-0.0008721190979064346,-0.0008920809740367339,-0.000894597066699022,-0.0008991702220078803,-0.0009311973180464143,-0.0008624029545926105
110.25444548691975,-0.0009118092875160732,-0.0008332218265887104,-0.0008521223040839886,-0.0008546094054508024,-0.0008591422263749497,-0.0008897160535920244,-0.0008241154043269258
112.81234286999576,-0.0008809883493976735,-0.0008052739294410425,-0.0008234566696426894,-0.0008259221272990784,-0.0008304200535524264,-0.000860000280268158,-0.0007965793766344512
113.98387737210051,-0.000867111332427886,-0.0007926518762680573,-0.0008105218958563706,-0.0008129773961519587,-0.0008174581961689405,-0.0008466028446178681,-0.0007841366690400407
115.2784184895087,-0.0008519632766773912,-0.0007788473497837856,-0.0007963831105600583,-0.0007988276108169993,-0.000803288808119435,-0.0008319661262302826,-0.0007705237671375241
118.10489857958531,-0.0008196078316182769,-0.0007492726770182352,-0.0007661183448754429,-0.0007685389317119,-0.0007729554304001173,-0.0008006623010480189,-0.0007413444743425669
121.96451655952507,-0.0007771370264078344,-0.0007102771863277702,-0.0007262636515628669,-0.0007286521518147626,-0.0007330049954536296,-0.0007594933931677398,-0.0007028407382608947
126.18948367407457,-0.0007331009458258116,-0.0006696478603895596,-0.0006847956132693901,-0.0006871502001500081,-0.0006914322489778257,-0.0007167206421554955,-0.00066269079051043
130.04910705211915,-0.0006952745490535443,-0.0006345977373017822,-0.0006490647715907079,-0.0006513896952067599,-0.0006556081245904502,-0.0006799147450070504,-0.0006280291113734506
132.87558714219577,-0.0006691042025926281,-0.0006102711582306647,-0.0006242877233959913,-0.0006265918373588023,-0.0006307650132154367,-0.0006544177997431278,-0.0006039592516809741
134.17012825960398,-0.0006575645029449296,-0.000599525147427553,-0.0006133482605802122,-0.000615643135854415,-0.0006197960590830666,-0.00064316695671559,-0.0005933234162228304
135.60066923069868,-0.0006451453909400518,-0.0005879472966505854,-0.0006015657108262625,-0.0006038506066925114,-0.0006079815338489359,-0.0006310533574631858,-0.0005818621203726155
138.72408557352048,-0.0006192677963749345,-0.0005637804588628151,-0.0005769838897857794,-0.0005792479250122717,-0.0005833323747766438,-0.0006057950532703802,-0.0005579315436742187
142.98917950050068,-0.000586741107070604,-0.0005333249654492694,-0.0005460288861192043,-0.000548266875835316,-0.0005522917948137041,-0.0005740149596305124,-0.0005277606370127242
147.6580003885487,-0.000554947400218809,-0.0005034726085419524,-0.0005157123246409299,-0.0005179255255436438,-0.0005218916231825655,-0.0005429187522867782,-0.0004981733428942325
151.92309701458132,-0.0005294562239727495,-0.0004794800018801796,-0.0004913652156540504,-0.0004935594998043729,-0.0004974781433634469,-0.0005179651088268786,-0.0004743839331814392
155.04651335740311,-0.0005129676164938481,-0.00046393378640832657,-0.0004755984209106103,-0.00047778110172207747,-0.00048166889656838327,-0.000501814374216588,-0.0004589646884330972
156.47705432849781,-0.0005060346026457145,-0.0004573907827492369,-0.00046896478617187233,-0.0004711427602048841,-0.00047501753428005525,-0.0004950211849821653,-0.00045247401237419294
158.0578353538834,-0.0004988269189853985,-0.00045058467271481785,-0.00046206581225174205,-0.0004642390079124238,-0.0004681002073748842,-0.00048795747801875036,-0.000445721632640684
161.50928103340823,-0.0004847472999593862,-0.0004372781297891248,-0.0004485819366417329,-0.0004507461508309472,-0.00045458069660772306,-0.0004741550658681285,-0.00043251805816395386
166.22230835163018,-0.0004691981634232938,-0.0004225653916393163,-0.00043367972542963446,-0.0004358345827340913,-0.00043963945176976463,-0.0004589059026656562,-0.00041791596225253366
171.38146474454652,-0.0004570451124219135,-0.0004110534670877041,-0.0004220243648711954,-0.00042417230949726967,-0.0004279537875910119,-0.0004469827860942127,-0.00040648826351741957
176.09449240015005,-0.0004503876173414306,-0.00040474269830555025,-0.00041563666347701214,-0.0004177809269474273,-0.00042154945148881705,-0.0004404495268426962,-0.0004002227909863165
179.54593841705642,-0.0004482047353774545,-0.00040267296369206893,-0.00041354189105669996,-0.00041568496120195395,-0.00041944915490273865,-0.00043830711130117366,-0.00039816780817634095
181.1267196388086,-0.0004479666801140767,-0.0004024472137300008,-0.0004133134016420616,-0.0004154563707570195,-0.00041922007028724303,-0.00043807346888429964,-0.00039794369615238346


==> figdata/pipe/retau_180_les_r1.2_3/hom_diss_ktheta_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,-2.1762400954893947e-05,-3.8296081942759124e-05,-8.631159918768766e-05,-0.00014254648549428487,-0.0005279169896245185,
-35.383562472919124,,-2.207534889671822e-05,-3.933891289479701e-05,-8.806520520000187e-05,-0.00014464805871128886,-0.0005336554583927423,
-33.591478031136575,,-2.3770832390544907e-05,-4.670449611559542e-05,-9.931866639230433e-05,-0.00015618526809265467,-0.0005585521389209669,
-31.14436595397502,,-2.8403056935769896e-05,-6.855068013314834e-05,-0.00013196388874732516,-0.0001881819049742685,-0.0006218577525618361,
-28.465631993746793,,-3.679241854945828e-05,-0.00010973720152183692,-0.00019301335745557278,-0.0002469920911078727,-0.000734874244608337,
-26.01851991658524,,-4.797579177106987e-05,-0.00016640946810444248,-0.0002762806420295012,-0.0003260126743334994,-0.0008852293907622117,
-24.226435474802685,,-5.882701795710187e-05,-0.00022289929927302288,-0.0003581337605649904,-0.0004022212617572094,-0.001029530686370512,
-23.40566442799274,,-6.472916618245397e-05,-0.00025417636568113576,-0.00040286890766512716,-0.000443180918274107,-0.0011068255516296604,
-22.774582785745174,,-6.973757068549283e-05,-0.00028099921301641417,-0.00044087163183027057,-0.00047757117109633755,-0.00117156694949874,
-21.396662540765252,,-8.234630943844133e-05,-0.00034959566383406526,-0.0005364915539442884,-0.0005624154444548748,-0.001330605860862909,
-19.51509911292618,,-0.00010433839946024733,-0.00047245463361558743,-0.0007020737941816406,-0.0007036923569813166,-0.0015929503865856527,
-17.455419817331258,,-0.00013771164333034123,-0.0006649663760905122,-0.0009476779161756389,-0.0009010787790337085,-0.0019536117745508493,
-15.573856389492187,,-0.00018142992283254797,-0.0009258393693984008,-0.0012582807120407214,-0.0011332051708947708,-0.0023685492655657414,
-14.195936144512263,,-0.00022599346003560733,-0.001198893878781528,-0.0015613370900273654,-0.0013444809133048683,-0.002737740935416531,
-13.564854502264701,,-0.00025159445744845477,-0.0013573714333728639,-0.0017284453386672,-0.001455619402419424,-0.0029288572536599194,
-13.079629653166702,,-0.00027410571094278085,-0.0014974000072698267,-0.001871520490218084,-0.0015481307195946506,-0.003086391275762459,
-12.020219186980148,,-0.00033389693321539,-0.0018718048972328513,-0.0022363082581385025,-0.0017743607739701965,-0.003466007204664032,
-10.573570271001698,,-0.00044842185577237864,-0.002594381705732119,-0.002883347921835751,-0.0021477383093874655,-0.004076568073642444,
-8.989960638672738,,-0.0006477190343530808,-0.003838785715459348,-0.003872894485349176,-0.002666800843825082,-0.004896659664663338,
-7.543311722694288,,-0.001023752378446086,-0.005713451154664684,-0.0051633874317741765,-0.003275933125884742,-0.005823428626956867,
-6.483901256507734,,-0.0012499163834538453,-0.007813673963903587,-0.0064545725082488315,-0.0038298532638845304,-0.006638600558075519,
-5.998676407409735,,-0.001741210787042105,-0.009158104409604451,-0.00717837997025108,-0.004120977162601821,-0.007057675359767689,
-5.625602584754198,,-0.0020772296791220367,-0.01036337081957445,-0.007803742063222998,-0.004363227941482496,-0.0074021114677092,
-4.811028562316407,,-0.002496844008205001,-0.013658440422392856,-0.00942018362844506,-0.004955301078471986,-0.008229161264142418,
-3.6987166685626547,,-0.0038024761312860436,-0.020689586893169205,-0.012361840454748044,-0.005931012886276256,-0.009551385324121016,
-2.481098545321053,,-0.008857700057539924,-0.03479910718265725,-0.017025828714214566,-0.007283919457041615,-0.011315277043163294,
-1.3687866515673,,-0.018016505637193887,-0.05943538607649766,-0.023374460191404718,-0.00886762738210449,-0.013301813794922525,
-0.5542126291295099,,-0.03829318638316743,-0.09333567517099504,-0.030012675844376533,-0.010304080798320162,-0.015043967476989186,
-0.18113880647397274,,-0.060261429729823054,-0.11745112005745863,-0.033850216627403056,-0.01105723336405458,-0.015935376054437355,
0.018116039889338794,-0.016017545782568636,-0.07400828315680887,-0.03616480438009465,-0.036247729571439305,-0.037879021248958346,-0.01657697501039587,-0.10810394254401816
0.545035850878057,-0.01914000338788472,-0.07786804678826827,-0.042870660331974085,-0.04282394462812463,-0.04401081144902024,-0.022145889554417153,-0.1086085075082973
1.6955015497384387,-0.03961065138917676,-0.08662055413800614,-0.05953583111703398,-0.05925660342868686,-0.05960799072855982,-0.04139168371434055,-0.11026724138923448
3.2664796167095154,-0.07570048381018969,-0.09509245924026553,-0.08022531557898582,-0.07976362944322705,-0.07935767488740034,-0.07075477159069947,-0.10936863202327553
4.986175472402667,-0.10442295152278039,-0.09914333619165247,-0.094813008290797,-0.0943014505409837,-0.09352212651888145,-0.09391979671032015,-0.10548123308335508
6.557164335583451,-0.11822260541695596,-0.10137656539588306,-0.10253882142228912,-0.10206378768141201,-0.1012184055271438,-0.1060720048860971,-0.103333275759136
7.707630034443833,-0.123546694220537,-0.10340473958962164,-0.10661237335114405,-0.10618650288262191,-0.10538273091777374,-0.11165367144999748,-0.10353401153878702
8.23454984543255,-0.1250992650853788,-0.10447096027622402,-0.1082050491082874,-0.10780390269176136,-0.10703248282833593,-0.11357765273885144,-0.10405865450520364
8.816832619801799,-0.12636358183280827,-0.10574865542309721,-0.10983422951508573,-0.10946063740679249,-0.10873032538078282,-0.11537262972327314,-0.10490793544913311
10.088172682548377,-0.1284622386592402,-0.10902330872546163,-0.11335610143224276,-0.11303986481714369,-0.11240657440630367,-0.1188195498259725,-0.10764902853110046
11.824213999738822,-0.12952086927410908,-0.11289331010867089,-0.11691133733555722,-0.11666208170018012,-0.11615475988101047,-0.12175521745967956,-0.11133923626256591
13.72458442488852,-0.12907006717037053,-0.11563206856410269,-0.11903696105315735,-0.11884363466977148,-0.11844883492869274,-0.12304825851090825,-0.11418161072468472
15.460625742078966,-0.12765314354018423,-0.1166817518162746,-0.11953747817198798,-0.11938146772466383,-0.11906467011802646,-0.1228645314578781,-0.1154005675624875
16.731965804825542,-0.1261276363703684,-0.11663866120803161,-0.11914490222130524,-0.11900979192132824,-0.11873760171202373,-0.12204957831101415,-0.11548213020830314
17.314248579194793,-0.1253082428093164,-0.11641315884660018,-0.118776197320005,-0.1186492184660353,-0.118394614959622,-0.12150973913772527,-0.11531031157346801
17.95768108534784,-0.12432185885763643,-0.11602650627850306,-0.11824331600969765,-0.11812443087606142,-0.1178874233959111,-0.12080297385114114,-0.11497975915568366
19.362516281128787,-0.12189776659011588,-0.11472937625425694,-0.11666743164779193,-0.1165634832950615,-0.11635892944533445,-0.118897401152311,-0.11379265111252768
21.28087319165133,-0.1180604491413967,-0.11210222136120494,-0.11373569177131919,-0.11364751637895314,-0.11347724669342053,-0.11560744705974828,-0.1112897284447943
23.380800757036155,-0.11327588674267274,-0.10832571112422114,-0.10970124377604265,-0.10962621963452188,-0.10948456014840995,-0.11127138489661523,-0.10762203751769851
25.29914687134899,-0.1086637412914836,-0.10442416663282846,-0.10561526375506694,-0.10554968211409156,-0.10542836181563454,-0.10697111240734661,-0.10380069111411652
26.70399286333965,-0.10524729858582953,-0.10143291917093868,-0.1025125660694964,-0.1024527522988952,-0.10234374975917489,-0.10373949422826602,-0.10085892608796335
27.347425369492697,-0.1036534343079416,-0.10001329732873979,-0.10104696317112391,-0.10098956051847677,-0.10088565196629609,-0.10222084583925528,-0.09946008469633606
28.05843135220556,-0.10189789540057421,-0.0984365279007355,-0.09942287262663321,-0.09936797128461432,-0.09926929910717945,-0.10054218258568366,-0.09790487758259045
29.61082914226987,-0.09811548482571021,-0.09500018519130397,-0.09589449720828615,-0.09584450530445232,-0.0957560527600041,-0.0969077097581306,-0.09451091551162834
31.73066491835549,-0.0930653488136135,-0.09034471496059751,-0.09113316164812069,-0.09108884168743114,-0.09101220333043629,-0.09202447549327311,-0.0899050126663765
34.05115904806641,-0.0878106426226979,-0.08544209344709532,-0.08613499089423006,-0.08609576394350109,-0.08602972038473189,-0.08691660094797492,-0.08504818336057222
36.17100562036174,-0.08329574408269749,-0.08119296949905833,-0.08181280129443402,-0.08177744904545546,-0.0817194212816488,-0.08251096401110371,-0.08083494368210935
37.72340341042605,-0.08008267443604156,-0.07815072511931209,-0.07872295800294757,-0.07869011202935502,-0.07863730228667198,-0.07936714918295787,-0.0778166209399614
38.434409393138914,-0.07864529011581602,-0.0767856172130604,-0.07733756076288133,-0.07730578354496202,-0.07725519995276058,-0.0779588413493514,-0.07646186249407198
39.2201035546089,-0.07710043496283603,-0.07531616366297246,-0.07584685249768144,-0.07581619516056685,-0.0757679427017683,-0.0764441959964333,-0.07500335337195484
40.93558888851609,-0.07379652138667114,-0.07216455135101182,-0.0726519813926396,-0.0726235976048378,-0.07258003385187602,-0.07320074096268811,-0.0718743616319474
43.2781072860305,-0.06971622401227229,-0.0682609700495435,-0.06869781411960187,-0.06867207279483699,-0.06863406190065038,-0.06919007372417225,-0.06799750008952209
45.842369034729124,-0.0652586227866256,-0.06397768976348109,-0.0643639132853338,-0.06434087490018375,-0.06430829501254123,-0.0647998216393707,-0.06374230764797285
48.184887432243535,-0.06153956678205868,-0.060393735436724834,-0.06074050273426744,-0.06071958793672922,-0.060691159319278494,-0.06113242179623727,-0.06018048719580867
49.900372766150724,-0.059039588999149975,-0.05797993090178304,-0.05830143768729463,-0.05828188597970136,-0.05825607973765666,-0.058665168495422235,-0.0577809411758261
50.68606692762071,-0.05795579842337325,-0.056932638623003747,-0.05724341085674991,-0.05722443421514808,-0.05719973274929251,-0.05759517368490064,-0.05673972891871572
51.554254927466395,-0.05679271648883903,-0.05580782921973367,-0.056107329440668666,-0.05608895791905704,-0.05606542406092555,-0.05644653032673714,-0.05562130972158847
53.44985342792534,-0.054379886174406165,-0.05347200785901341,-0.053748757968125345,-0.053731600733196126,-0.053710422936746,-0.05406262784728812,-0.05329844289538351
56.038341871207805,-0.05135039599353643,-0.050534471894350175,-0.05078393877808664,-0.05076822874710418,-0.050749841344762736,-0.051067458422332936,-0.050376542428595954
58.87183949759436,-0.04836011870587741,-0.047629840507093714,-0.04785381588717935,-0.04783946107707376,-0.047823580251870265,-0.048108906992805046,-0.0474865952284153
61.460317144667115,-0.0458892839614112,-0.04522678077895797,-0.04543045820824813,-0.04541716424919134,-0.045403144749530035,-0.04566286232433931,-0.045095286632913276
63.35591564512606,-0.04418858603758517,-0.043571056622191455,-0.04376121086062866,-0.043748629144633865,-0.043735824183867886,-0.04397845510624675,-0.043447451140263535
64.22411444118146,-0.04343722482952279,-0.042839071336971214,-0.043023391127447984,-0.043011120210698736,-0.04299883624844868,-0.04323407559811433,-0.0427189008478835
65.18350882063687,-0.042624492243850134,-0.04204690101351492,-0.04222502009102053,-0.04221308070406411,-0.042201346845881206,-0.04242872570186237,-0.041930403058247086
67.27825420536206,-0.04090065062210736,-0.040365145345712956,-0.04053053984566772,-0.040519286282203346,-0.04050866795058799,-0.04071991565025414,-0.040256273028408715
70.13866678254963,-0.038642625575869304,-0.038159476407586844,-0.03830896423065936,-0.03829858069944114,-0.03828935191266779,-0.038480470166307165,-0.03806038516868986
73.26983750299391,-0.03618186355219676,-0.0357536260564161,-0.03588625636855266,-0.03587683915031527,-0.035869199506623685,-0.03603906585931902,-0.035665383928406076
76.13025008018148,-0.03412124533996354,-0.03373666843110886,-0.03385584291545467,-0.033847220209462035,-0.03384080922374146,-0.03399370084811253,-0.03365718554454429
78.22498466869695,-0.032756463488911265,-0.032398560282070506,-0.032509545643706186,-0.03250142286023764,-0.03249574434836468,-0.03263822376835595,-0.03232434895432261
79.18438984436209,-0.03216095727209338,-0.031814395762163515,-0.03192189997180811,-0.03191399276708994,-0.0319086214993874,-0.032046666240353974,-0.0317424177120228
80.24454524901846,-0.03152338843815718,-0.031188822942049572,-0.03129264338236571,-0.03128496599885522,-0.031279920289755694,-0.03141327258609515,-0.03111920758135876
82.55927420274553,-0.030203154629764438,-0.029892997726431187,-0.029989302608634878,-0.029982096677375326,-0.029977725228459335,-0.03010152578119846,-0.029828211402416864
85.72009131504684,-0.028548750998615507,-0.028267390551334964,-0.028354832031679378,-0.028348203834994642,-0.028344667331178405,-0.028457203223068845,-0.028208331862981138
89.18009299076493,-0.02690532590378122,-0.026650413781886546,-0.026729770229206314,-0.026723700916702526,-0.026720934481687744,-0.02682307854144766,-0.026596627809205776
92.34091010306625,-0.025533517506254728,-0.025299257162331563,-0.025372339036165013,-0.02536672356361764,-0.02536455811843824,-0.025458487847556197,-0.02524959862424583
94.65563365868847,-0.024579115418125654,-0.02435903026646912,-0.024427773264900306,-0.02442245527835473,-0.024420696276149838,-0.02450897751031037,-0.024312250734602216
95.7157944614497,-0.024160907577534297,-0.023946817997835525,-0.02401372555084618,-0.02400853267160955,-0.02400694267554276,-0.024092836936737916,-0.023901264106908203
96.88732356544959,-0.023710445946961374,-0.023502699989523153,-0.023567662108445634,-0.023562603244211156,-0.023561187467939237,-0.023644557738160068,-0.023458454939407396
99.4452209485256,-0.02275206605180053,-0.022557486778248592,-0.022618390322989377,-0.022613617455026214,-0.022612533798383443,-0.02269066646876375,-0.022515984632053926
102.9380862865936,-0.02146106015886065,-0.021283561876343282,-0.02133915768039422,-0.021334755082274108,-0.02133401459915468,-0.021405340315590233,-0.021245674824093175
106.76158014885175,-0.02002174983498221,-0.019862962355051327,-0.019912694051626878,-0.019908709785360697,-0.019908317490174837,-0.019972184296816194,-0.01982920754106295
110.25444548691975,-0.01885156227312382,-0.018706196556132534,-0.01875178993712206,-0.01874816089104051,-0.018748044252940164,-0.018806482425691468,-0.018675339653713523
112.81234286999576,-0.018069429181430365,-0.017932515145185325,-0.017975532290843314,-0.01797214902460669,-0.017972222598127963,-0.018027203866694423,-0.017903458882171798
113.98387737210051,-0.017728207558740234,-0.017594902401919087,-0.01763682153848211,-0.01763354477823343,-0.01763370088400071,-0.017687204477831415,-0.01756661607614
115.2784184895087,-0.017365987959594934,-0.017236414268022627,-0.017277201083013165,-0.01727403635940409,-0.017274279703759853,-0.01732625431229983,-0.017208925491119
118.10489857958531,-0.01662324244904451,-0.016500981868080408,-0.016539555238554167,-0.016536618077969002,-0.016537036419666164,-0.016586010093597184,-0.016475061919067745
121.96451655952507,-0.01571105654089718,-0.015597133455779922,-0.015633194795779737,-0.01563055089645002,-0.015631171312203422,-0.015676684030898374,-0.01557301568123051
126.18948367407457,-0.014825534549144408,-0.01471922947205191,-0.014753017639194751,-0.01475067490339721,-0.014751475526426635,-0.014793769426503515,-0.01469678609545084
130.04910705211915,-0.01408704261207423,-0.013986953903268512,-0.014018898843687785,-0.014016791669624686,-0.014017742429782737,-0.01405740588303204,-0.013965911688292662
132.87558714219577,-0.013588443003210058,-0.013492381769015219,-0.013523140579620325,-0.013521184868544162,-0.013522245282067986,-0.013560199797566274,-0.013472240116573744
134.17012825960398,-0.013362116407823175,-0.013267881216901395,-0.01329809667362517,-0.013296210593489562,-0.013297322490449617,-0.013334503496200153,-0.01324814061106347
135.60066923069868,-0.013116824419729282,-0.013024523853003475,-0.013054162754450154,-0.013052351877927752,-0.013053519195022211,-0.013089879164773261,-0.013005199546126306
138.72408557352048,-0.012597148936669534,-0.012508723300690722,-0.012537214505936065,-0.012535553115561362,-0.01253683447249464,-0.01257154940692684,-0.012490203464317099
142.98917950050068,-0.011835779065922794,-0.011753415384506843,-0.011780037513158152,-0.01177858877439758,-0.01178002242037555,-0.011812230507304252,-0.011736172851211934
147.6580003885487,-0.011144931705896614,-0.011067828380033815,-0.011092847118418517,-0.011091585673129347,-0.011093142108186576,-0.01112314235175054,-0.011051639901241873
151.92309701458132,-0.010632401397310686,-0.010559292546899617,-0.010583081605408301,-0.010581945059635842,-0.010583550979879747,-0.010611924661573237,-0.010543906084880024
155.04651335740311,-0.010317789144912465,-0.010247058061809738,-0.010270113648799595,-0.010269054974452978,-0.010270676133149276,-0.010298097148234249,-0.010232146915449481
156.47705432849781,-0.010191367036690139,-0.010121528906899378,-0.010144313922696907,-0.01014328841585099,-0.01014491660973187,-0.010171974145538106,-0.010106793369527684
158.0578353538834,-0.010064763287698711,-0.009995768499226123,-0.01001830383535877,-0.010017312981182405,-0.010018951291419933,-0.010045656584996232,-0.009981197420025456
161.50928103340823,-0.009835122458154683,-0.009767523481985115,-0.009789667047869658,-0.009788742165922428,-0.009790413421692287,-0.00981649989686033,-0.009753228670184907
166.22230835163018,-0.009616103224775574,-0.009549782847979485,-0.009571587694903929,-0.00957072819047407,-0.009572450975323507,-0.009597928910792936,-0.009535766110076088
171.38146474454652,-0.00948356334693881,-0.009418108655979942,-0.009439671657584681,-0.009438869935800911,-0.009440607115657682,-0.009465662244838505,-0.009404260158140363
176.09449240015005,-0.009471114214348023,-0.009405261382780533,-0.009427031644067755,-0.009426273341329006,-0.009427983325098413,-0.009453100672520103,-0.009391257281594274
179.54593841705642,-0.009568789379268038,-0.009501106948524157,-0.009523623985864042,-0.009522860423186142,-0.009524550266020473,-0.009550295732838669,-0.00948659713351872
181.1267196388086,-0.009656653749418088,-0.009587611185197537,-0.009610653124639894,-0.009609874481902949,-0.009611557645112085,-0.009637782798528624,-0.009572692541766846


==> figdata/pipe/retau_180_les_r1.2_3/hom_dtdr_rms_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,-1.9871355957413683e-12,-3.324463934193119e-11,8.628224244691437e-12,2.254761098348838e-12,-8.097114665437874e-12,
-35.383562472919124,,2.2837667265325906e-08,1.266426415763407e-07,5.5840219648332805e-08,1.4913406350469665e-08,1.6049617747283993e-08,
-33.591478031136575,,2.2553183526463273e-07,1.2506521038071129e-06,5.520746729223187e-07,1.4799286153791136e-07,1.6040975732256384e-07,
-31.14436595397502,,8.52080175134683e-07,4.721997210267409e-06,2.0886240666350626e-06,5.630551696326734e-07,6.166000699445866e-07,
-28.465631993746793,,2.030518796672968e-06,1.1227289714231847e-05,4.974873662578935e-06,1.3502342206017206e-06,1.4978861721961702e-06,
-26.01851991658524,,3.6072307668693395e-06,1.9848946885107053e-05,8.799292402099246e-06,2.4038488197106483e-06,2.7017946486992894e-06,
-24.226435474802685,,5.113718008032364e-06,2.7962948832573682e-05,1.2383534392791025e-05,3.3994083357670877e-06,3.860755718174975e-06,
-23.40566442799274,,5.918828059233765e-06,3.224003714290445e-05,1.4263085132042524e-05,3.923949773559371e-06,4.478901302138182e-06,
-22.774582785745174,,6.593022111158509e-06,3.5787004481404303e-05,1.5815381787943216e-05,4.358245371426172e-06,4.994341060701063e-06,
-21.396662540765252,,8.252185453264558e-06,4.437338705787109e-05,1.954485916831975e-05,5.405063099841367e-06,6.249511164155683e-06,
-19.51509911292618,,1.1014301679477762e-05,5.8200190892912905e-05,2.5450873923419513e-05,7.070165141060772e-06,8.280707118279714e-06,
-17.455419817331258,,1.4904564342042996e-05,7.668399232812825e-05,3.312264476909992e-05,9.240868442876366e-06,1.0987036525012668e-05,
-15.573856389492187,,1.9566005810436224e-05,9.742340373039545e-05,4.1400005847288816e-05,1.1585993162344801e-05,1.3977967036263251e-05,
-14.195936144512263,,2.3915467962450915e-05,0.00011555712436921624,4.834679637004808e-05,1.3552351919226169e-05,1.6535088359733925e-05,
-13.564854502264701,,2.6249528526413006e-05,0.0001248596093480665,5.180754331298691e-05,1.4530446964908339e-05,1.7822705168957457e-05,
-13.079629653166702,,2.8217853894863296e-05,0.00013249335057127204,5.4596915553216706e-05,1.5317817919061357e-05,1.8866504581814227e-05,
-12.020219186980148,,3.3131865237074294e-05,0.00015078916456915292,6.110333401041433e-05,1.715039211070808e-05,2.1320225938052714e-05,
-10.573570271001698,,4.156484310253751e-05,0.00018001245778661513,7.100614962259496e-05,1.9926759028194493e-05,2.5099662410218496e-05,
-8.989960638672738,,5.3980409487672816e-05,0.0002190523379124916,8.339774020424397e-05,2.3375875791780543e-05,2.9893122856562424e-05,
-7.543311722694288,,6.960296712344646e-05,0.00026306349338139445,9.637986131961472e-05,2.6949293316608777e-05,3.494944821390483e-05,
-6.483901256507734,,8.480903569676266e-05,0.0003017651060733474,0.00010707342989643297,2.98955119837183e-05,3.9261544252778244e-05,
-5.998676407409735,,9.319158405898921e-05,0.0003216790445509628,0.00011232941391976876,3.129424890283113e-05,4.1238860104964126e-05,
-5.625602584754198,,0.0001003700636705365,0.00033805280074999987,0.0001165469841619105,3.2425379907433185e-05,4.287849504819231e-05,
-4.811028562316407,,0.00011869715237369384,0.00037739420167986473,0.00012633843752013883,3.5110831711300025e-05,4.697486196961584e-05,
-3.6987166685626547,,0.00015137874502946423,0.00044039518908403326,0.00014107809402170928,3.913582928650219e-05,5.3240479638836805e-05,
-2.481098545321053,,0.0002019220174021976,0.000524627207775541,0.00015923123678820595,4.3900938279141235e-05,6.048315041829012e-05,
-1.3687866515673,,0.0002689681391995525,0.0006195324328379682,0.00017815916045860091,4.922357063624157e-05,6.959880692061247e-05,
-0.5542126291295099,,0.00033739559840576753,0.0007027226253014977,0.00019357396158989001,5.351837853867983e-05,7.700245767066748e-05,
-0.18113880647397274,,0.00037628290590584684,0.0007453281071044988,0.00020090455471472079,5.4935068353762044e-05,7.821121556479422e-05,
0.018116039889338794,1.6139743423994744e-09,0.0003975139267472801,0.0001921532736205127,0.00020483220692774244,0.00022145718412542163,7.775396350509296e-05,0.0005823475934172399
0.545035850878057,1.363984017936257e-06,0.00040570536954026473,0.0002032854181179959,0.00021596412066787597,0.00023235509277083732,8.579604794354713e-05,0.0005858698228632675
1.6955015497384387,1.2149669918785144e-05,0.0004234837655538564,0.0002281422816565901,0.00024069166947754465,0.00025649228495585794,0.00010639509700665483,0.0005938363879151615
3.2664796167095154,3.994340702514946e-05,0.0004461970930848544,0.0002620145028958526,0.00027412185935476427,0.0002888829305569334,0.00013903193018130342,0.0006035422350873734
4.986175472402667,8.084372823999025e-05,0.00046732439697576246,0.00029698992744767617,0.000308326607031248,0.0003216382975962387,0.00017712437273263883,0.0006106199811598495
6.557164335583451,0.00012239826806155748,0.00048238672804739593,0.0003256512054807633,0.0003361027083220639,0.00034787106064449087,0.00021134998590259716,0.0006130138609157901
7.707630034443833,0.00015324134454340363,0.0004907526253710787,0.0003442502514136853,0.00035398849204805417,0.00036454547645559186,0.00023507443371477034,0.0006122703142685577
8.23454984543255,0.00016717668616826682,0.0004938509408273456,0.0003520604004035073,0.0003614619793427368,0.0003714522561472934,0.00024543472481144583,0.0006112604158946883
8.816832619801799,0.00018232287286884877,0.0004967558520575981,0.00036016877429498356,0.00036919482738539174,0.0003785554320597427,0.0002564719499559401,0.0006096798999102332
10.088172682548377,0.0002141503277048731,0.0005012960383589582,0.00037598596358942924,0.00038419077708699547,0.00039218244293989834,0.00027897481572889267,0.000604653127712896
11.824213999738822,0.0002541814797796589,0.0005038866896658437,0.0003935940272363282,0.000400703527180995,0.0004068864288234476,0.00030605920266415853,0.000594764912804302
13.72458442488852,0.00029284107988015193,0.0005026480724398808,0.0004080259149555398,0.000414016632857764,0.00041837669610459094,0.00033096462483796246,0.0005807595060822653
15.460625742078966,0.00032331723747560905,0.0004985213445185482,0.00041732584907645603,0.0004223954001386154,0.0004252836241323137,0.000349687601491862,0.0005658708038209649
16.731965804825542,0.0003427973298170903,0.0004940709997325076,0.00042210104190945494,0.00042656493156082456,0.0004285077426145623,0.0003611881269637166,0.0005541125043300217
17.314248579194793,0.0003509525316542231,0.0004917024751782779,0.0004237771771991246,0.0004279839980122461,0.00042953307615771274,0.0003658820782557192,0.0005485614418032119
17.95768108534784,0.00035942532147452926,0.0004888787388767849,0.0004252877764266343,0.00042922538793568963,0.00043036790681321503,0.00037067600080239896,0.0005423414564352905
19.362516281128787,0.00037604957212010286,0.00048208464579063134,0.0004274576413942345,0.0004308602108540909,0.00043121488599919466,0.00037980705875525757,0.0005285691523460085
21.28087319165133,0.00039490647269150875,0.00047177827046402846,0.0004282797041168575,0.0004310641012050562,0.00043055640538710313,0.0003896296790887117,0.0005096834010075598
23.380800757036155,0.000411031274837831,0.00045969158843262,0.000426928979077466,0.00042917298828483555,0.0004279830525457432,0.00039740527306290414,0.0004894057727618935
25.29914687134899,0.000422188354191822,0.0004483518191558153,0.00042413613754847666,0.00042599626193778824,0.0004243929148999382,0.0004022519675252462,0.00047160391191842626
26.70399286333965,0.0004284812026784264,0.00044005103653110215,0.00042137634795172456,0.00042301357174082214,0.0004212165700631774,0.00040465683078019814,0.00045914092952040436
27.347425369492697,0.0004308872940627948,0.0004362785246314731,0.00041994994369525543,0.00042149971329573014,0.0004196407983773315,0.0004054746534723974,0.00045361232227603056
28.05843135220556,0.000433223414700284,0.00043214231927688016,0.0004182720715784483,0.00041973497292843373,0.00041782514128220694,0.00040618865269379797,0.00044763981712004567
29.61082914226987,0.0004372391712492712,0.00042326646424304667,0.00041429723370797853,0.0004156026559641015,0.0004136398608789129,0.0004071197538143819,0.0004351139194173297
31.73066491835549,0.0004406042785536887,0.000411579551461791,0.000408348424592358,0.00040949994885169916,0.0004075734792166658,0.00040718919381814,0.00041916993131117477
34.05115904806641,0.0004419393000447677,0.0003994611250746665,0.0004013891488082744,0.00040243647813788724,0.0004006588449800658,0.00040596196130103973,0.0004032345347121071
36.17100562036174,0.00044140163923265244,0.00038905129012323534,0.0003948022095700281,0.00039579876299847505,0.0003942272824488386,0.0004038835584826272,0.00038999754030808376
37.72340341042605,0.0004401249516145324,0.00038182953048780704,0.00038991052078764466,0.0003908901731423255,0.0003894990865094004,0.0004018854979345102,0.00038104954415303703
38.434409393138914,0.0004393240167430611,0.0003786333992110738,0.0003876623753092243,0.0003886388407445544,0.0003873363249629125,0.0004008544577948597,0.0003771494589683524
39.2201035546089,0.0004382962510058273,0.0003751814532348539,0.0003851772860357319,0.00038615302490306477,0.00038495169108820583,0.0003996388420808369,0.00037297806835197994
40.93558888851609,0.0004355849867689754,0.0003679284850105869,0.0003797638127503629,0.0003807464747710967,0.0003797742556785986,0.00039673534932333605,0.0003643498538661066
43.2781072860305,0.00043099718402858433,0.000358614864493029,0.0003724311213183072,0.00037343688776293504,0.0003727862027133138,0.00039229493167296524,0.000353538127050723
45.842369034729124,0.000425046842971817,0.0003491363514076469,0.0003645325864575104,0.00036557432909176845,0.00036527180785816325,0.0003869319077054124,0.0003428368202215548
48.184887432243535,0.0004189472113375475,0.00034104785815447085,0.0003574482788128802,0.00035852704654694,0.00035852995955668835,0.00038166146770357887,0.00033393985816205157
49.900372766150724,0.00041416815054479014,0.0003354307578884759,0.00035234724687771833,0.0003534535484192429,0.000353669015342013,0.00037762241382689033,0.00032788366237300644
50.68606692762071,0.0004119064437809016,0.00033293635027856823,0.0003500357084180176,0.0003511544188516467,0.0003514636248135935,0.0003757293465435608,0.0003252252894488313
51.554254927466395,0.0004093621327745589,0.00033023450952372583,0.0003475006739411929,0.0003486328732279633,0.00034904278346435663,0.0003736106101815445,0.00032236669533359814
53.44985342792534,0.0004036640879259965,0.00032451841397471804,0.0003420334320313466,0.00034319391318515227,0.0003438129180114778,0.0003688966580295216,0.0003163880840254301
56.038341871207805,0.00039563558524354284,0.0003170745241240012,0.00033471349955556715,0.00033590903003347377,0.0003367890299787094,0.000362300081851895,0.0003087345065647698
58.87183949759436,0.00038662721680165265,0.00030933784712153684,0.000326887806366472,0.00032811606843117423,0.0003292496816780722,0.00035492631677965143,0.00030092296127282774
61.460317144667115,0.0003782857429626392,0.0003025906042988062,0.00031990414392866,0.00032115674219539294,0.00032249390331638846,0.00034810107449223337,0.0002942145271381343
63.35591564512606,0.00037215093149752415,0.0002978193133918802,0.00031488844184459,0.0003161556262209866,0.0003176247566400861,0.00034307389794864865,0.00028952135526181253
64.22411444118146,0.0003693408032427203,0.00029567754771356997,0.0003126185444731383,0.0003138914992866883,0.00031541644280446075,0.0003407676460916684,0.0002874267891702157
65.18350882063687,0.00036623852979487476,0.0002933408427464005,0.00031013014956381244,0.0003114088434502852,0.00031299227316019114,0.0003382186161199923,0.00028514942372018156
67.27825420536206,0.00035948876521647817,0.00028834357443541204,0.0003047708058540028,0.0003060597426578707,0.00030775975893194827,0.00033266001734479956,0.0002803040618221709
70.13866678254963,0.00035035782696582197,0.00028173604692435756,0.0002976172553266081,0.0002989154264475325,0.0003007519317381896,0.000325109411890915,0.00027394237069717624
73.26983750299391,0.00034052372671405755,0.0002747641666150655,0.0002900042697992583,0.00029130684020782727,0.00029326477796562866,0.00031693144082820543,0.0002672738881503327
76.13025008018148,0.00033171693869054356,0.00026860747210690134,0.00028324135828684984,0.0002845432953538507,0.00028658977125594855,0.0003095628320210594,0.000261413115270634
78.22498466869695,0.0003253908169387699,0.0002642193639840677,0.0002784050235094378,0.00027970415844947753,0.00028180319739028187,0.0003042422062755865,0.00025724784535115306
79.18438984436209,0.0003225317778708039,0.00026224305901499927,0.00027622358208174736,0.00027752088300838675,0.00027964080059151187,0.000301829933151421,0.0002553744732167324
80.24454524901846,0.000319402601797812,0.00026008399352298636,0.00027383853021597073,0.0002751334197325716,0.00027727422373381125,0.00029918433242937887,0.0002533293911372392
82.55927420274553,0.0003126863898500876,0.00025546068491064203,0.0002687262504805383,0.00027001462937820814,0.00027219341070530267,0.0002934869625604808,0.00024895460845408986
85.72009131504684,0.00030379364117687457,0.00024935398049908384,0.0002619668159880201,0.00026324406044064385,0.00026545946383746275,0.0002859042010699334,0.00024318318970624253
89.18009299076493,0.0002944565856463933,0.00024294962527328615,0.00025487474249357453,0.0002561376131543281,0.00025837617772890684,0.0002778964164238624,0.0002371357678115082
92.34091010306625,0.00028631097230932763,0.00023736094606911705,0.000248687007627019,0.00024993546974220896,0.0002521824128747508,0.0002708732799431768,0.000231860654011385
94.65563365868847,0.0002805871103413469,0.00023342978609322093,0.0002443365817448361,0.00024557405416231925,0.0002478206001722374,0.00026591822792225423,0.0002281503343492057
95.7157944614497,0.00027803501219393606,0.00023167546947217121,0.00024239595273536766,0.00024362831177997957,0.0002458730629342898,0.00026370378150291924,0.0002264944826750894
96.88732356544959,0.00027526601558948346,0.00022977080447156832,0.00024028965844477017,0.00024151631487065195,0.00024375801530933535,0.00026129763284940446,0.0002246965873821857
99.4452209485256,0.00026941008632139863,0.00022573837033646618,0.00023583276555902633,0.00023704678982578104,0.00023927836319911035,0.0002561974671985785,0.0002208895765036551
102.9380862865936,0.0002618430834207308,0.0002205182565341535,0.00023006862036838925,0.00023126523919509716,0.00023347649204759848,0.0002495850660934911,0.00021595957982241905
106.76158014885175,0.00025414029503477133,0.0002151930443020347,0.00022419537511129145,0.00022537332011195993,0.00022755571930916388,0.0002428308188547242,0.00021092800646453573
110.25444548691975,0.0002476342879588552,0.00021068599278170098,0.00021923032300919047,0.00022039180809733784,0.00022254418214755458,0.00023710980173944645,0.00020666747331535507
112.81234286999576,0.00024319358600084244,0.00020760636539750893,0.00021584037054837114,0.0002169902922400887,0.0002191193257787812,0.00023319786283214084,0.0002037555475900886
113.98387737210051,0.00024125154865820727,0.00020625933543169978,0.00021435806663061408,0.0002155028349072205,0.00021762096286665535,0.0002314856593536178,0.00020248180240307808
115.2784184895087,0.0002391727524418671,0.00020481768865195836,0.0002127718243667348,0.00021391100670733703,0.0002160169941596446,0.00022965214373731033,0.0002011186176069307
118.10489857958531,0.0002348781586479604,0.000201841746825503,0.00020949746537614341,0.0002106248424334854,0.00021270425605640668,0.00022586264825310106,0.00019830504723247593
121.96451655952507,0.00022954792622232847,0.00019815772787102923,0.00020544239543853087,0.00020655454302555756,0.0002085982122614874,0.00022115870783123796,0.00019482376049768742
126.18948367407457,0.00022439945103112222,0.00019461879805620237,0.0002015421967025486,0.00020263881584084873,0.00020464511108771695,0.00021661870604917666,0.00019148309615160935
130.04910705211915,0.00022029239633589826,0.00019181867844983867,0.00019844985506573207,0.00019953316136356723,0.00020150789215433196,0.00021300353380093184,0.00018884388803088882
132.87558714219577,0.000217626778509205,0.00019001790372333573,0.00019645637643363325,0.00019753042030842482,0.0001994836819365212,0.00021066254391125834,0.00018714948561667134
134.17012825960398,0.0002164989392147297,0.00018926142270429225,0.00019561735830605524,0.0001966873068654633,0.00019863118053862236,0.0002096739363477323,0.0001864386421842412
135.60066923069868,0.00021531889273857324,0.00018847427401804824,0.0001947430550884985,0.00019580859335742982,0.0001977424063739124,0.00020864111574723693,0.00018569975737869353
138.72408557352048,0.00021297726368660181,0.00018692891867690394,0.00019302174715959568,0.00019407812888653215,0.00019599111088818854,0.00020659773990112205,0.00018425213121963353
142.98917950050068,0.00021027257032209492,0.00018518198602075121,0.00019106489853385438,0.0001921100875306311,0.00019399727141463735,0.0002042521215498331,0.000182622575041322
147.6580003885487,0.00020790553237585025,0.00018370401504871258,0.00018939472012815381,0.00019042973494257963,0.00019229276974390313,0.00020221993070279915,0.00018125326921589958
151.92309701458132,0.00020622352144221784,0.00018270049500949322,0.00018824734914901572,0.00018927521468350568,0.000191119832080626,0.00020079538408231758,0.00018033227981407245
155.04651335740311,0.00020524601809705908,0.00018214524510404916,0.00018760445628855882,0.0001886283554283034,0.0001904615134623762,0.00019997935359056612,0.00017982807188839635
156.47705432849781,0.00020486229498966498,0.00018193511097222057,0.00018735884211137991,0.0001883812526123959,0.00019020968942660177,0.00019966235384228032,0.00017963881844688096
158.0578353538834,0.00020448104447710246,0.0001817318187578472,0.00018711956832335032,0.00018814055175780218,0.00018996413599397187,0.00019934973784712054,0.00017945685646519814
161.50928103340823,0.00020378967525299348,0.00018138062547966337,0.00018670086753265326,0.00018771943644730496,0.00018953368430304343,0.00019879028283542277,0.0001791461807180061
166.22230835163018,0.00020311054643417967,0.000181065552292817,0.00018631572666909327,0.00018733223543824777,0.00018913636068508148,0.00019825348471974778,0.00017887402565932813
171.38146474454652,0.00020264244695658045,0.00018087336022311074,0.00018607215084015107,0.00018708750594260702,0.00018888381939488356,0.00019789410013671462,0.00017871399966190465
176.09449240015005,0.00020240846169891226,0.0001807874063487501,0.00018595925758066063,0.00018697412681425603,0.00018876610683409546,0.00019771866021956516,0.00017864513925699342
179.54593841705642,0.00020233512459857922,0.00018076225332224908,0.0001859254072385383,0.00018694013196512586,0.0001887306026440929,0.00019766433974571977,0.00017862552343657234
181.1267196388086,0.00020232820316178063,0.00018076056608711427,0.0001859227706920456,0.0001869374949762462,0.00018872777208300113,0.00019765947959684231,0.00017862445228600802


==> figdata/pipe/retau_180_les_r1.2_3/hom_dtdr_rms_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,-9.176067737173464e-10,-2.2538664184645054e-09,2.1540230418833063e-10,4.660819318890713e-10,3.8693328671496764e-10,
-35.383562472919124,,1.552103625125692e-07,7.298380932977194e-07,1.0377900999757276e-06,9.207802491514891e-07,1.3899996143048913e-06,
-33.591478031136575,,1.5304914727376871e-06,7.2108146304449265e-06,1.025963630213258e-05,9.114264405509974e-06,1.3810682715615635e-05,
-31.14436595397502,,5.770040377384615e-06,2.731703866813006e-05,3.891228226826519e-05,3.460908591711465e-05,5.2723199951892666e-05,
-28.465631993746793,,1.375390117019684e-05,6.559662308003497e-05,9.341372768469376e-05,8.305086927345926e-05,0.0001273251546204098,
-26.01851991658524,,2.4519136729716034e-05,0.00011816903754582417,0.0001677812665561714,0.00014854930036143455,0.00022894813046710815,
-24.226435474802685,,3.497501397977208e-05,0.0001703371243805984,0.0002405675626282551,0.0002115152014992071,0.0003269606592838762,
-23.40566442799274,,4.065344825977927e-05,0.0001991351736141383,0.00028020588286576433,0.00024521756144938643,0.0003794173025931978,
-22.774582785745174,,4.5465132808382075e-05,0.00022379234115395768,0.0003138079583832263,0.00027343291392468544,0.00042328799745784104,
-21.396662540765252,,5.7548334650590956e-05,0.00028672469201175744,0.0003981090858293088,0.00034272645787333187,0.00053071555615401,
-19.51509911292618,,7.852191648820435e-05,0.00039917705872831026,0.0005434782754360071,0.00045718132825788585,0.0007066873576429125,
-17.455419817331258,,0.00011017587228945099,0.0005753181903612312,0.0007583342903871726,0.0006154716880698259,0.000946021268411096,
-15.573856389492187,,0.00015145006994156867,0.0008144858066896406,0.0010296168969578863,0.0007997757074989364,0.0012179341521913341,
-14.195936144512263,,0.00019342461275546265,0.0010656943813255253,0.0012943764234558638,0.0009662497582560265,0.0014571526776221526,
-13.564854502264701,,0.00021753249030805242,0.0012119220198978534,0.0014404902015849174,0.0010534435259497556,0.001580092968022133,
-13.079629653166702,,0.0002387347756296805,0.0013413688792858261,0.0015656777616593863,0.0011258577662059733,0.001681009914293532,
-12.020219186980148,,0.00029508273793967226,0.0016884641986271566,0.0018852577385353308,0.001302408429479857,0.0019227570328390012,
-10.573570271001698,,0.0004032090805194519,0.002361648325683408,0.002453560013832138,0.0015925100806419487,0.0023078112751073335,
-8.989960638672738,,0.0005921883746405886,0.003528559719108796,0.003326084994127861,0.0019939756630132856,0.0028188991659637594,
-7.543311722694288,,0.0009538977731955237,0.005298962650957974,0.004469276209578098,0.0024633593962275903,0.00338959901901296,
-6.483901256507734,,0.001165392930882496,0.007291801491119669,0.005618016361053817,0.002889144528860677,0.0038867219260044603,
-5.998676407409735,,0.001647538028874265,0.008574228572478129,0.006263847077023742,0.0031126186994084393,0.0041406303485665005,
-5.625602584754198,,0.0019756729088985714,0.00972524077293401,0.006822771979690691,0.0032984584950009064,0.004348638014823236,
-4.811028562316407,,0.002375084805932127,0.012877199823699377,0.008271076982318997,0.0037523017359356392,0.004845892787351391,
-3.6987166685626547,,0.0036404998040233958,0.01963493197094749,0.0109181492768064,0.004499321836940776,0.005634675920685365,
-2.481098545321053,,0.00861957021373458,0.033275310673700105,0.015138527904662056,0.005533804865507821,0.006676497374883981,
-1.3687866515673,,0.017652136500529176,0.05720425904882039,0.020917253103614458,0.006743606634891313,0.007839570418053754,
-0.5542126291295099,,0.03774795901397673,0.09027076644697103,0.026990866683797306,0.007839956402924763,0.008851071662200994,
-0.18113880647397274,,0.05957824795296296,0.11385689406609469,0.03051362239301835,0.00841424913348881,0.009364147068244769,
0.018116039889338794,5.1125206308657e-06,0.07322831148977575,0.03225158339887448,0.03272562956024128,0.03512484693835634,0.009791268905855187,0.1081036977084875
0.545035850878057,0.002993795330573211,0.07671091788458574,0.0384254746566673,0.03874266423827984,0.040664122834183365,0.014747026376131293,0.10847466843833327
1.6955015497384387,0.022862204586338412,0.08396922760952708,0.0534949413934477,0.05352251436540532,0.05452294874762995,0.03234993592220673,0.10894837990713716
3.2664796167095154,0.05715846115860663,0.088804820873325,0.07079867158912787,0.07057584215624217,0.07069608165229692,0.05852816409150602,0.10447632247795946
4.986175472402667,0.08241579451849367,0.08710911008360968,0.08015460357230088,0.0798241140728538,0.07945215412027103,0.07687035973606159,0.09466656674230996
6.557164335583451,0.09205244536407164,0.08328745544609016,0.08231341665497752,0.0819807276600663,0.08145672201837405,0.08385134981421226,0.0862440161554666
7.707630034443833,0.09409891649822764,0.08087204102829872,0.08225608515313887,0.08195106819229923,0.08141899643277675,0.08556060690549304,0.08185166614525662
8.23454984543255,0.09415561766877605,0.07997441317854039,0.08201167019837688,0.08172311094146685,0.08120395916616044,0.08575345827254344,0.08035111380465201
8.816832619801799,0.093798651424321,0.07916006686995739,0.0816766112135872,0.08140745285709802,0.08091008880698496,0.08569180325388111,0.07904641127509736
10.088172682548377,0.09255890381446007,0.07822199869062843,0.08122236072365606,0.08099574173584048,0.08055996074264302,0.08536448251522792,0.0774609587401713
11.824213999738822,0.0896774321171254,0.0772413995973741,0.08016999121259238,0.07999515117342146,0.0796487142717908,0.08390460260165455,0.07618664434115867
13.72458442488852,0.08584429622096897,0.07587703359689534,0.07837988264316749,0.07824887008849411,0.07798582619523994,0.08145033296728177,0.07484213223380062
15.460625742078966,0.08215723412883283,0.07417153638494509,0.07624759287335829,0.07614558433344389,0.07594068966945174,0.07874729928042624,0.07325429895309889
16.731965804825542,0.07941733000442583,0.07263213421703865,0.07442821598017978,0.07434217663713523,0.07417021577903286,0.07657175410899665,0.07181162694511611
17.314248579194793,0.07815688640012468,0.07185233999658659,0.07353281027218787,0.07345289740286323,0.07329380448072799,0.07553192430528752,0.07107472905575433
17.95768108534784,0.07676104797860146,0.07094083606632325,0.07250301476926138,0.0724291371698035,0.07228280863403523,0.07435556351883443,0.07020856528779361
19.362516281128787,0.07370438235059706,0.06878903241507629,0.07012579632330496,0.07006284969395118,0.0699396163042697,0.07170165324572039,0.06814663112357447
21.28087319165133,0.06951065693530685,0.06555359463953499,0.06664586060119372,0.0665940783542094,0.066494456215933,0.0679246388558208,0.06501308053541108
23.380800757036155,0.06489055446746207,0.061714680491105255,0.0626032740153961,0.06256045249135649,0.06247984742189997,0.0636369982949395,0.061262658154694054
25.29914687134899,0.060846486380496265,0.05820556639900794,0.05895223017549549,0.058915602256476914,0.058847984984055156,0.05981681437299199,0.05781734467884334
26.70399286333965,0.058029662417533316,0.05570089044040005,0.05636383622107259,0.05633089178832895,0.05627091925419827,0.05712929001805321,0.05535111082683295
27.347425369492697,0.05675323187059135,0.05455063488565052,0.055179505249600136,0.055148089126430815,0.05509124007351981,0.05590477320182292,0.05421679157732569
28.05843135220556,0.0553745058689742,0.05330003024776959,0.05389420552899952,0.05386436416719926,0.05381068841982778,0.05457858158202681,0.05298254107357915
29.61082914226987,0.05248834244621751,0.050657719563282376,0.051185610248888146,0.05115882253720971,0.051111255506462415,0.0517919187161898,0.050371750930736835
31.73066491835549,0.04878832951350208,0.04722867270302111,0.04768241158827152,0.04765908512622981,0.04761845719601713,0.0482015273474139,0.046978402373217085
34.05115904806641,0.04511740377469477,0.04379192849682766,0.04418098110191653,0.04416067546030694,0.044126092890385035,0.04462427985693861,0.04357333664624844
36.17100562036174,0.04210119216860773,0.04094696561145158,0.04128819835836294,0.041270127545694375,0.04123998845196269,0.041675782045846994,0.04075221206442908
37.72340341042605,0.04002911393961046,0.0389819824267884,0.03929296220666845,0.03927630945560355,0.03924904194334803,0.03964560915529537,0.038802602399495685
38.434409393138914,0.03911744260653684,0.03811501521246171,0.03841328066112958,0.0383972293481832,0.03837118661687313,0.03875133210076514,0.037942187137327284
39.2201035546089,0.03815100574183737,0.03719473485737323,0.03747982161466317,0.03746439639545028,0.03743963054487744,0.03780280595320995,0.0370287594774351
40.93558888851609,0.03609409682172756,0.03523047119020996,0.03548890213162644,0.0354747491218394,0.03545254980825512,0.03578156142542622,0.03507856909630124
43.2781072860305,0.03366932211593623,0.032909420424350425,0.03313781750333552,0.03312509480865063,0.03310588989675693,0.03339660180593646,0.032773415401380054
45.842369034729124,0.03096864514018515,0.030312329482024836,0.030510281725657316,0.03049909381662101,0.030482871661518838,0.030734926164835325,0.030193469823461192
48.184887432243535,0.028804366778031894,0.028225625077030497,0.02840071997677173,0.028390701518088538,0.028376670087309822,0.02859964298109282,0.028119647732086948
49.900372766150724,0.027383236411925145,0.02685294789968736,0.027013742788056565,0.02700446186618893,0.02699178573830793,0.027196544737287102,0.02675503764451311
50.68606692762071,0.026776249095928017,0.026266246612447166,0.026421041843691977,0.026412068716995862,0.02639996195268384,0.026597088041809016,0.02617172541319074
51.554254927466395,0.02613056765285951,0.025641702105203567,0.02579023809296461,0.025781586008274664,0.02577008333837528,0.025959244208348935,0.02555071504566728
53.44985342792534,0.024816037436593243,0.02436906474866305,0.02450517054468612,0.024497152289209456,0.02448687282057491,0.024660221861868423,0.024285122687256435
56.038341871207805,0.023210715639754253,0.022812596862215477,0.0229341752508192,0.02292688961432924,0.022918045658062214,0.02307294628668389,0.022736926187121996
58.87183949759436,0.021671292014825018,0.021317581089304313,0.021425935095590928,0.021419306771417828,0.021411697535790444,0.021549842302633286,0.02124938921814593
61.460317144667115,0.02043608668591606,0.020116922856105147,0.02021492828857696,0.020208798783830362,0.020202048523428915,0.020327149870304897,0.020054522093135303
63.35591564512606,0.019615193234461703,0.01931845456760147,0.019409729093232613,0.01940392381361395,0.0193977136863348,0.019514294423863526,0.01925982231606052
64.22411444118146,0.019256113695932713,0.018968959979449394,0.019057355794256436,0.01905169016536784,0.01904570860886095,0.019158629675692453,0.018911948291547336
65.18350882063687,0.01887072824317743,0.018593703174362115,0.01867905240365387,0.018673533681929946,0.0186677913316372,0.018776837275273826,0.018538418272117795
67.27825420536206,0.01805339591055518,0.01779711649975598,0.017876208996504304,0.017870992651325992,0.017865734287958235,0.017966823855075063,0.017745440928411228
70.13866678254963,0.01696453297886923,0.016734410614131744,0.01680558474995122,0.01680076827373154,0.016796131458377127,0.016887143088554067,0.016687504387611154
73.26983750299391,0.015679314407458848,0.015478939660324261,0.01554095959689229,0.015536653493576105,0.015532866549213166,0.015612323468700506,0.015438022943896597
76.13025008018148,0.01462341153686589,0.014446624986143143,0.014501335810666689,0.014497449237483468,0.014494298362330757,0.014564561102596749,0.014410551641875699
78.22498466869695,0.013956059747738196,0.01379277411737795,0.01384333485740927,0.01383969714531744,0.013836895903912325,0.013901864689653062,0.013759377303562347
79.18438984436209,0.013669945444175446,0.013512317460576373,0.013561142277692515,0.013557611218356051,0.013554955222187092,0.013617698966184926,0.013480026061933381
80.24454524901846,0.013364980682713492,0.013213352032592912,0.013260335022984444,0.013256918533857045,0.013254419860931375,0.01331480240899218,0.013182226657155254
82.55927420274553,0.012737933418229415,0.01259852796869512,0.0126417448184834,0.01263856303420144,0.012636400010313483,0.012691974492533587,0.012569782742427421
85.72009131504684,0.011968922524471447,0.011843534784206031,0.011882433631294573,0.011879534942040535,0.011877804781288099,0.011927894507211387,0.011817536484557299
89.18009299076493,0.011230846269964397,0.01111758247698973,0.01115280156958017,0.0111501729634892,0.011148830223799783,0.01119416177507872,0.01109394113100279
92.34091010306625,0.010631693589222146,0.010527564210752917,0.010560052803409293,0.010557638954947936,0.01055658468613996,0.010598251572347497,0.010505677109549345
94.65563365868847,0.010218444026725474,0.01012069537670056,0.01015125290330055,0.010148977170861844,0.010148122776112604,0.010187220607826343,0.010100072325180814
95.7157944614497,0.010041142379877263,0.009946061105046691,0.009975808408271513,0.009973588750613877,0.009972816493026171,0.010010844001895784,0.009925971594785856
96.88732356544959,0.009851893780569988,0.009759618969594997,0.009788510352922436,0.00978635028192715,0.009785661799237228,0.009822566141161991,0.009740097730128933
99.4452209485256,0.009450389841469007,0.00936393803817076,0.009391036275294248,0.009389002916563275,0.009388468140920366,0.009423049976275449,0.009345611842230128
102.9380862865936,0.008878018047581827,0.008799602992794397,0.008824187849435327,0.008822316157215595,0.008821916666206572,0.008853300163606736,0.008782968282099924
106.76158014885175,0.008153924733565451,0.008085808985083088,0.008107109539983313,0.0081054386733524,0.008105172666100093,0.008132500158080546,0.008071522044705761
110.25444548691975,0.007600756572649099,0.0075393213180786995,0.007558534336628837,0.007557018867022579,0.007556844406522186,0.007581516875692173,0.007526486347234357
112.81234286999576,0.007245558550735412,0.007188088991052057,0.007206089910980839,0.0072046780235565005,0.00720457680661987,0.007227654332600403,0.007176086715638275
113.98387737210051,0.007092003244321444,0.007036217208875422,0.007053705381298007,0.007052337433363075,0.007052270666819413,0.007074671778337348,0.0070245680459869175
115.2784184895087,0.006929461656228825,0.0068754186873485,0.006892376621463485,0.006891053774854306,0.006891024437901859,0.006912726908067672,0.006864135790122276
118.10489857958531,0.006598771537772294,0.0065480950845783,0.006564027734438337,0.0065627933394307725,0.006562839515527848,0.006583198293723639,0.006537524488604546
121.96451655952507,0.006201983393675239,0.0061549347232257145,0.006169762999282735,0.006168645283013858,0.006168772723793184,0.006187669195261622,0.006145145973835189
126.18948367407457,0.005833416358126729,0.005789521705817784,0.0058034082212837105,0.00580241764275345,0.0058026090072334285,0.005820186754923326,0.005780428902021386
130.04910705211915,0.005539613729832729,0.00549827332870533,0.005511412361501191,0.005510511525021898,0.0055107597235431105,0.0055272560778087815,0.005489771297656841
132.87558714219577,0.0053463165759716,0.005306658167634158,0.005319305696745362,0.005318459049133967,0.00531875638153195,0.005334534361036121,0.005298543922680544
134.17012825960398,0.005256272472912038,0.0052174169357753165,0.0052298251769335264,0.005229005873863217,0.005229329434687991,0.0052447633545835365,0.005209479812937771
135.60066923069868,0.005158428671713513,0.005120417739463078,0.00513257476677475,0.00513178620262561,0.005132139618310908,0.005147208024514282,0.005112657110627232
138.72408557352048,0.00494570106346028,0.00490933172561183,0.004921012447349612,0.004920285663542646,0.004920704120781007,0.004935054261473644,0.00490187734991383
142.98917950050068,0.004552715824495503,0.004519791379739628,0.004530390281448407,0.004529772571099881,0.00453028261936482,0.004543214091880173,0.004513026954673219
147.6580003885487,0.004223565880103441,0.004193389007366968,0.004203140357401594,0.0042026115014087585,0.004203195678774523,0.004214972984415818,0.004187120502528318
151.92309701458132,0.003990008365655618,0.003961943050106292,0.003971034437592453,0.003970558679072005,0.003971161605307605,0.003982098666574406,0.0039560562219224426
155.04651335740311,0.0038450841536709058,0.00381829152709934,0.0038269851380817424,0.0038265444529363077,0.00382714509275272,0.00383759016299016,0.0038126267021459798
156.47705432849781,0.0037871177027873717,0.0037607799897530943,0.003769336227264397,0.0037689115638141527,0.003769512002331021,0.0037797774236026224,0.0037551884570474403
158.0578353538834,0.0037298081152379236,0.0037038719432183798,0.0037123128393357287,0.003711905623919899,0.003712508687353371,0.0037226087816037523,0.0036983406551690293
161.50928103340823,0.0036297135690899177,0.0036043380137835237,0.003612640570363924,0.0036122677793142036,0.0036128902975363767,0.0036227298014978654,0.0035988838413049773
166.22230835163018,0.003541989946214955,0.003517014582457818,0.0035252409856277893,0.0035249013441723564,0.003525570284381279,0.00353518116085689,0.00351162964211147
171.38146474454652,0.003492898976744527,0.003468266111060595,0.003476396009979042,0.003476091333665914,0.0034767929949109403,0.003486215307423989,0.0034629423585966173
176.09449240015005,0.0034984432709639704,0.0034735368218576615,0.003481795339056703,0.0034815275117877293,0.00348222118584153,0.003491691243403059,0.0034681138802894135
179.54593841705642,0.00356991225771442,0.0035437532102523582,0.003552516456337885,0.0035522504109296886,0.003552934489506792,0.00356283376048372,0.0035379939130995167
181.1267196388086,0.0036354324686381436,0.0036083086019863117,0.003617443657450478,0.0036171681608954537,0.0036178538609899493,0.003628091575878523,0.003602267780816695


==> figdata/pipe/retau_180_les_r1.2_3/hom_temp_diff_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,,,,,,
-35.383562472919124,,,,,,,
-33.591478031136575,,,,,,,
-31.14436595397502,,,,,,,
-28.465631993746793,,,,,,,
-26.01851991658524,,,,,,,
-24.226435474802685,,,,,,,
-23.40566442799274,,,,,,,
-22.774582785745174,,,,,,,
-21.396662540765252,,,,,,,
-19.51509911292618,,,,,,,
-17.455419817331258,,,,,,,
-15.573856389492187,,,,,,,
-14.195936144512263,,,,,,,
-13.564854502264701,,,,,,,
-13.079629653166702,,,,,,,
-12.020219186980148,,,,,,,
-10.573570271001698,,,,,,,
-8.989960638672738,,,,,,,
-7.543311722694288,,,,,,,
-6.483901256507734,,,,,,,
-5.998676407409735,,,,,,,
-5.625602584754198,,,,,,,
-4.811028562316407,,,,,,,
-3.6987166685626547,,,,,,,
-2.481098545321053,,,,,,,
-1.3687866515673,,,,,,,
-0.5542126291295099,,,,,,,
-0.18113880647397274,,,,,,,
0.018116039889338794,0.0,-0.00032146186056214443,-4.487978623957112e-06,0.00021279831317899678,0.00029423828956054443,-0.00034311293596789305,0.007484556091064576
0.545035850878057,0.0,-7.02411133257641e-07,5.7949552654257275e-06,1.2827800135895018e-05,1.550929675708801e-05,-8.502159925982689e-06,0.0002595563855143368
1.6955015497384387,0.0,6.507167563629679e-05,4.1264441911215144e-05,4.632996590725469e-05,5.334805416179478e-05,2.7663994153659388e-05,0.0001698498385624969
3.2664796167095154,0.0,0.00022280207991154377,0.00013536539971448214,0.00014719944869412416,0.00017011045251247303,0.00010569545634786515,0.00033941921010405274
4.986175472402667,0.0,0.00046715201733671385,0.0002823053103313544,0.00030576034793927676,0.0003530237131073033,0.00022475094290430597,0.0006492914651383686
6.557164335583451,0.0,0.0007371290764968119,0.00044557152477620043,0.000481433975608736,0.0005539560149740996,0.00035432391330303403,0.0009998614981077125
7.707630034443833,0.0,0.0009558950566070923,0.0005788127033918844,0.0006241274411797892,0.0007156160243761978,0.00045773771596424595,0.0012844859325513713
8.23454984543255,0.0,0.0010609027019639061,0.0006431249835257002,0.0006927650431776122,0.0007928602655944417,0.0005068720300802632,0.001420841086132274
8.816832619801799,0.0,0.0011799522073157043,0.0007163389389568398,0.0007707105181322671,0.0008801735464301075,0.0005621832205098265,0.001575102565773756
10.088172682548377,0.0,0.0014490164625384772,0.00088304816472351,0.0009474439990078132,0.0010765623130724045,0.000685663144041726,0.001922200203446689
11.824213999738822,0.0,0.0018309750417029313,0.0011227509622215859,0.0011998309996394951,0.0013533533957543753,0.0008573852260622683,0.002410784155425949
13.72458442488852,0.0,0.0022585945190356504,0.0013953439428344705,0.001484605845331055,0.0016608327336264939,0.0010447728872815532,0.0029518185851853396
15.460625742078966,0.0,0.002649041668176144,0.0016480293725509298,0.0017466893322926058,0.001939630090923794,0.0012114191905161498,0.0034405034410023294
16.731965804825542,0.0,0.0029305776154673335,0.0018323961328228222,0.0019368760615681158,0.0021395869891707164,0.0013289201662218808,0.0037898703778653786
17.314248579194793,0.0,0.003057521347464176,0.0019161068383861668,0.002022957660535729,0.0022294616881581852,0.0013811582756875218,0.003946603481954636
17.95768108534784,0.0,0.003195998035670833,0.00200782794774379,0.0021170903550982167,0.002327301252097236,0.0014376066947145993,0.004117024213609044
19.362516281128787,0.0,0.003490676251076019,0.0022044055028176412,0.0023182002935462354,0.002534806314149707,0.0015558198713867544,0.004477794884515607
21.28087319165133,0.0,0.003873049663965178,0.002462301848824122,0.0025807773398811573,0.0028026260305571427,0.0017051605873532605,0.0049421688740374226
23.380800757036155,0.0,0.004261138324114233,0.0027273479138285595,0.002849180831789644,0.0030726993839464978,0.0018516624539051119,0.0054091452183286926
25.29914687134899,0.0,0.004585395081299071,0.0029514516822184422,0.0030749766095596875,0.0032968769376098273,0.001969694358573415,0.005795868059678133
26.70399286333965,0.0,0.004803889088780489,0.0031039115494850833,0.003227971143870967,0.00344709473749627,0.0020466943061243636,0.006054585145983671
27.347425369492697,0.0,0.004898575754529899,0.0031703685657669123,0.003294499601239176,0.0035119627177897517,0.002079362362574333,0.006166207523549794
28.05843135220556,0.0,0.004999286887729104,0.003241324301256787,0.003365418228391981,0.0035807933405480608,0.0021136052072452394,0.006284586391245961
29.61082914226987,0.0,0.005205025389503959,0.0033872022796432866,0.003510840443378127,0.0037208346250170443,0.002181803932068682,0.006525242093004202
31.73066491835549,0.0,0.0054553975124063125,0.0035665986968276275,0.0036889155357189285,0.0038900737952773934,0.0022611269807004675,0.006815731403101211
34.05115904806641,0.0,0.005690949853150773,0.0037376296173659007,0.0038577862796922435,0.0040478316102130485,0.0023311761383291163,0.007086175030965869
36.17100562036174,0.0,0.005873306522033106,0.0038719489368232995,0.003989661036127412,0.004168688461096082,0.002381386956568754,0.007293126368564051
37.72340341042605,0.0,0.005988415085913301,0.003957856360222056,0.004073574323971929,0.004244216164378534,0.002410671030447009,0.007422342134452142
38.434409393138914,0.0,0.006036241389008268,0.003993868130552247,0.0041086299620276545,0.0042753781638129595,0.0024221431866544574,0.007475626387382084
39.2201035546089,0.0,0.006085674831744159,0.004031324118818569,0.004145004268014896,0.004307426038948847,0.0024334882270780067,0.007530404925125467
40.93558888851609,0.0,0.00618174879171951,0.004104942669318046,0.004216190221242089,0.004369136942997898,0.0024537128335790914,0.007635822077445287
43.2781072860305,0.0,0.006288674462702426,0.004188646647889316,0.004296476856472831,0.004436572902970726,0.002472266349664576,0.00775089317159483
45.842369034729124,0.0,0.0063771047821439275,0.004260243298804367,0.004364292640415046,0.004490656502459389,0.002482266282972434,0.00784303042685397
48.184887432243535,0.0,0.006435047574954611,0.0043094989504788295,0.004410123223501872,0.00452440778837615,0.002483504444453777,0.007900395477728361
49.900372766150724,0.0,0.0064653431113446125,0.004336910932335014,0.004435068158525235,0.004540851890624031,0.0024803769682704147,0.007928252656863366
50.68606692762071,0.0,0.0064761187013635535,0.0043472398645652,0.0044442836271227915,0.004546279241559148,0.0024779463099726673,0.007937414204172377
51.554254927466395,0.0,0.006485917792468987,0.004357133448748218,0.004452958719108668,0.00455084949958251,0.002474596384679284,0.007945099232169905
53.44985342792534,0.0,0.00650018507892125,0.004373568212705292,0.00446678717879978,0.004556018299904041,0.002465089563641998,0.007953662239887693
56.038341871207805,0.0,0.006505642621730923,0.004385776617864101,0.0044755625383889885,0.0045536544893947095,0.0024479582890464258,0.007949273951368907
58.87183949759436,0.0,0.006495947989159978,0.004387591235252453,0.004473798694768494,0.004540613804796756,0.0024248385923231197,0.007926640296113119
61.460317144667115,0.0,0.006475325516237751,0.004380475252579785,0.004463582684071765,0.004520916837113198,0.0024006854218734386,0.007892698016864763
63.35591564512606,0.0,0.006454330082330539,0.004370819030411921,0.004451758018450658,0.004502627997969633,0.0023816061239447794,0.00786126095573203
64.22411444118146,0.0,0.006443278087018944,0.004365302118088943,0.004445276225220951,0.004493316851753804,0.0023725549655033706,0.00784527110584432
65.18350882063687,0.0,0.006430119966542858,0.0043584808379919515,0.004437409630167144,0.004482416253695831,0.002362360479679415,0.007826562014753735
67.27825420536206,0.0,0.006398318983795059,0.00434121380315311,0.004417932434744198,0.0044566432148349655,0.0023395250110394006,0.007782354254582291
70.13866678254963,0.0,0.006349212796302295,0.004313182871253707,0.004387039910121793,0.004417844119828818,0.0023074316867819356,0.007715854202878347
73.26983750299391,0.0,0.006289726482666902,0.0042779011937204015,0.004348823462723805,0.004371814753037828,0.0022716582545090347,0.007637007572098398
76.13025008018148,0.0,0.00623166066853531,0.004242575743318877,0.004310985019951419,0.0043275374220477225,0.002238846170802944,0.007561187997136232
78.22498466869695,0.0,0.0061875888427072034,0.004215351200967055,0.0042820153079039525,0.004294237109467414,0.0022149388320547025,0.007504173566502459
79.18438984436209,0.0,0.006167091245723455,0.004202592360162294,0.0042684829751171716,0.004278822372470126,0.0022040576848392224,0.007477782280831402
80.24454524901846,0.0,0.006144269896665611,0.004188323950779171,0.004253378090794291,0.004261706758188932,0.002192098383642316,0.007448480341810448
82.55927420274553,0.0,0.006094013627584216,0.004156699905308647,0.0042199909140714364,0.004224171346780992,0.0021662733972105386,0.007384217665832304
85.72009131504684,0.0,0.00602501262188615,0.004112902229312043,0.004173920570343936,0.00417292557581761,0.0021317817714658904,0.007296476776177618
89.18009299076493,0.0,0.005949855261733861,0.004064806809815025,0.004123502283601699,0.0041174179916902975,0.002095244000678953,0.007201419814049537
92.34091010306625,0.0,0.005882242087138501,0.004021267116905314,0.004077980175035467,0.0040677055950359975,0.002063122726631006,0.007116265246968512
94.65563365868847,0.0,0.005833670609420416,0.003989860659139088,0.00404520088064797,0.00403210358798356,0.002040416621543528,0.00705526299100967
95.7157944614497,0.0,0.005811743106579392,0.003975652406304375,0.004030384605149928,0.004016057796087713,0.002030255467900366,0.007027764184163843
96.88732356544959,0.0,0.005787767791339826,0.003960097937449447,0.004014173791347941,0.003998531258519344,0.002019204902682148,0.0069977237147764715
99.4452209485256,0.0,0.005736429049677083,0.003926730014702562,0.0039794244183126715,0.003961058056272115,0.001995734023475748,0.006933479511570528
102.9380862865936,0.0,0.005668767717144529,0.003882647155700081,0.003933563809250806,0.003911776178801674,0.0019651571109962074,0.006848957752473961
106.76158014885175,0.0,0.00559822310635627,0.0038365838706115873,0.0038856887343112767,0.0038605010337140477,0.0019336472568400875,0.0067609771958165865
110.25444548691975,0.0,0.005537189181309854,0.0037966667518158914,0.003844228537341232,0.003816209938300341,0.0019066426873330933,0.00668494934391739
112.81234286999576,0.0,0.005494622823172701,0.0037688000969124946,0.0038152950361216575,0.0037853512527412647,0.001887930666372828,0.006631964750280384
113.98387737210051,0.0,0.005475736003770271,0.0037564290586868943,0.0038024529868023738,0.0037716657427329103,0.001879656584212519,0.006608463569998335
115.2784184895087,0.0,0.0054553125998275664,0.00374304824298477,0.0037885635036101206,0.003756870920436528,0.001870727401744876,0.006583055409101091
118.10489857958531,0.0,0.005412352598022752,0.0037148913833600083,0.0037593386347745117,0.003725761827008345,0.0018520028690007795,0.006529624715613247
121.96451655952507,0.0,0.005357295372910409,0.0036787878246531402,0.0037218677351198437,0.0036859074143937853,0.0018281048795416588,0.006461168456067812
126.18948367407457,0.0,0.005301748631809433,0.0036423466357031753,0.003684045421210813,0.003645705053550552,0.0018040874625673275,0.0063921171734917515
130.04910705211915,0.0,0.005255244161630257,0.0036118285699360264,0.003652367040426485,0.0036120448360461577,0.001784037650371717,0.006334308412888401
132.87558714219577,0.0,0.005223703229509713,0.0035911255647289586,0.003630873362101772,0.0035892083007618147,0.001770460557607878,0.0062950983779019865
134.17012825960398,0.0,0.005209956177825825,0.003582101958628847,0.0036215039137932337,0.003579252903664454,0.0017645477426480038,0.006278008520280709
135.60066923069868,0.0,0.005195268951072363,0.0035724601079272222,0.0036114914798199838,0.0035686139187502963,0.0017582322255946803,0.00625974731386747
138.72408557352048,0.0,0.005165018567560908,0.00355259794999907,0.0035908635809691614,0.0035466925928817616,0.0017452299947204875,0.0062221329511176204
142.98917950050068,0.0,0.005127653083262462,0.003528060687819634,0.0035653714262218195,0.003519591091110552,0.0017291716602076956,0.00617566256654456
147.6580003885487,0.0,0.005091820378367418,0.003504523745444743,0.0035409069738381316,0.0034935674349001467,0.0017137648100691294,0.006131086422702436
151.92309701458132,0.0,0.005063572872370692,0.003485963167747741,0.0035216046390558198,0.0034730195924368434,0.001701605057085498,0.006095936838652394
155.04651335740311,0.0,0.0050455275032135205,0.003474103437217657,0.0035092637762539347,0.0034598745563099165,0.0016938275070152997,0.006073477706315389
156.47705432849781,0.0,0.005037992279504744,0.0034691515872269374,0.0035041091898628807,0.0034543802859297035,0.0016905772241742056,0.00606409822110443
158.0578353538834,0.0,0.005030192259767974,0.0034640236625116394,0.003498770723002087,0.003448689113468406,0.0016872096798397074,0.006054387994699928
161.50928103340823,0.0,0.005015053709598982,0.0034540718733264697,0.0034884052187371672,0.003437632565121307,0.001680667209098985,0.006035539417628577
166.22230835163018,0.0,0.004998491481677414,0.003443183070482414,0.003477056742349882,0.0034255170701049664,0.0016734965651701295,0.006014912272781947
171.38146474454652,0.0,0.004985664842329873,0.0034347511132493125,0.003468262273860656,0.0034161181967387044,0.0016679312246621336,0.005998932762851572
176.09449240015005,0.0,0.004978685561959351,0.0034301631976796365,0.0034634751430577815,0.003410998447338498,0.0016648982737113016,0.005990236794896298
179.54593841705642,0.0,0.004976405607609147,0.0034286644393268784,0.003461910646044286,0.0034093243283184194,0.0016639063114558539,0.005987394695000203
181.1267196388086,0.0,0.004976154654933396,0.003428499034697108,0.003461737944999266,0.003409139105324588,0.0016637971169288779,0.005987082885497541


==> figdata/pipe/retau_180_les_r1.2_3/hom_temp_diff_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,,,,,,
-35.383562472919124,,,,,,,
-33.591478031136575,,,,,,,
-31.14436595397502,,,,,,,
-28.465631993746793,,,,,,,
-26.01851991658524,,,,,,,
-24.226435474802685,,,,,,,
-23.40566442799274,,,,,,,
-22.774582785745174,,,,,,,
-21.396662540765252,,,,,,,
-19.51509911292618,,,,,,,
-17.455419817331258,,,,,,,
-15.573856389492187,,,,,,,
-14.195936144512263,,,,,,,
-13.564854502264701,,,,,,,
-13.079629653166702,,,,,,,
-12.020219186980148,,,,,,,
-10.573570271001698,,,,,,,
-8.989960638672738,,,,,,,
-7.543311722694288,,,,,,,
-6.483901256507734,,,,,,,
-5.998676407409735,,,,,,,
-5.625602584754198,,,,,,,
-4.811028562316407,,,,,,,
-3.6987166685626547,,,,,,,
-2.481098545321053,,,,,,,
-1.3687866515673,,,,,,,
-0.5542126291295099,,,,,,,
-0.18113880647397274,,,,,,,
0.018116039889338794,0.0,-0.0067620914082672234,0.0016794389041332458,0.0021316848006096567,0.002232433669734357,0.0017156181690984873,0.009828376535775396
0.545035850878057,0.0,0.0007622359284753522,0.0005965003010450776,0.00047059322429454653,0.00034734724517537785,0.00011855933996063328,0.0014612792051300616
1.6955015497384387,0.0,0.0017637581307221595,0.0010936235679435136,0.0009618997055609313,0.0008551289443119447,0.00034747294154890973,0.0023023893906701787
3.2664796167095154,0.0,0.0035549843028657158,0.0022022956532365967,0.0020823867386980943,0.002018511656303179,0.0009065597765789413,0.004436776466742565
4.986175472402667,0.0,0.005519103719523022,0.003449609823748201,0.003344798821203643,0.0033286816154889376,0.0015401787599536032,0.006834812047312955
6.557164335583451,0.0,0.006955070207485425,0.004369675878936663,0.0042762436428629425,0.004294725859971704,0.002007004459299022,0.008593402364009073
7.707630034443833,0.0,0.00773466017350577,0.0048711009541455574,0.00478394842913521,0.004820958928466457,0.002260139546475859,0.009548746822390708
8.23454984543255,0.0,0.008018993765076532,0.0050542481621198565,0.004969416506713564,0.005013118920673909,0.002352149936398318,0.009897319333183274
8.816832619801799,0.0,0.008284877247555222,0.0052256021711973855,0.005142966580088615,0.005192887146520109,0.002437892663581298,0.010223410773991581
10.088172682548377,0.0,0.008710332587176906,0.005499745310505233,0.005420730289847908,0.005480502518907304,0.0025738585409169623,0.010745916776918607
11.824213999738822,0.0,0.009023507409302356,0.0057008464291326,0.005624753275045524,0.00569164877986017,0.0026711501731917497,0.011132423096292365
13.72458442488852,0.0,0.009129137365103457,0.005766975365456117,0.005692301871486505,0.005761538678323408,0.0026997994133270975,0.01126617940058483
15.460625742078966,0.0,0.00909655353372818,0.005743387951913759,0.005669041015786691,0.00573755339138371,0.0026841807284334607,0.011230957496141558
16.731965804825542,0.0,0.00902778350486777,0.0056968889756259244,0.00562243467604473,0.0056894607088191496,0.0026585542950101626,0.011150339400357367
17.314248579194793,0.0,0.008988370814670965,0.005670452217919397,0.005595884479925539,0.0056620667176416895,0.0026443950026118213,0.011103728582635641
17.95768108534784,0.0,0.008940808355048402,0.005638644251199532,0.005563915840766098,0.0056290851924700736,0.0026275639089179403,0.011047297941917389
19.362516281128787,0.0,0.008827404374716519,0.0055630564944741945,0.005487882661753707,0.005550651102482762,0.0025881523691402286,0.010912281730170337
21.28087319165133,0.0,0.008663329163539402,0.005454079623558927,0.005378169047850712,0.005437484190556008,0.0025322906994325045,0.010716277796581908
23.380800757036155,0.0,0.00848481744413676,0.0053358688551590205,0.00525907796937064,0.005314643784327444,0.0024726145059894566,0.010502495964977099
25.29914687134899,0.0,0.008329339884592724,0.005233158462432552,0.005155549604826115,0.0052078364499184016,0.002421389626670045,0.010315978499362721
26.70399286333965,0.0,0.008221581328395233,0.005162094115564342,0.005083895203066957,0.005133890632631255,0.0023862453636656067,0.01018656133005913
27.347425369492697,0.0,0.008174055453217921,0.005130782657285726,0.005052318427646529,0.005101296841335312,0.0023708315688522053,0.010129445861468023
28.05843135220556,0.0,0.008122872602656539,0.005097083759427079,0.005018330475128119,0.005066207323309868,0.0023542876590538775,0.010067909787150331
29.61082914226987,0.0,0.008015876074281225,0.005026712706351688,0.004947346380097084,0.004992902871083338,0.002319886034741536,0.009939174208711155
31.73066491835549,0.0,0.007879674754896593,0.004937294388171809,0.004857134631443216,0.0048997055081347884,0.002276428919320006,0.009775080703354089
34.05115904806641,0.0,0.00774232793896279,0.004847325578059891,0.004766358262988435,0.004805885783552899,0.002232950567718772,0.009609307216327023
36.17100562036174,0.0,0.007626233034342622,0.004771444232442024,0.0046897913793100265,0.004726719644205346,0.0021964283638797877,0.00946892133038224
37.72340341042605,0.0,0.007546237380223753,0.004719243778335436,0.004637117338007091,0.004672237898937004,0.002171362413125655,0.009372043500504912
38.434409393138914,0.0,0.007510900836219081,0.004696206494958943,0.004613870565455036,0.004648186584377045,0.0021603125721696426,0.009329211849234964
39.2201035546089,0.0,0.007472751393511778,0.004671348674409215,0.004588785268743623,0.00462222953508995,0.0021483956969128304,0.009282944951384708
40.93558888851609,0.0,0.0073925549135698265,0.0046191377714379644,0.004536092980663264,0.0045676880581224655,0.0021233852773288042,0.009185594168618971
43.2781072860305,0.0,0.007289391359270203,0.004552055986105419,0.0044683783897516705,0.004497570025184583,0.002091286309483298,0.009060183398313049
45.842369034729124,0.0,0.00718396407397881,0.004483591592789882,0.004399251072678467,0.004425974696633084,0.0020585765632505915,0.008931819206502656
48.184887432243535,0.0,0.0070938145368075745,0.004425124984465345,0.004340204871476461,0.004364827121517312,0.002030690894657017,0.008821897380522747
49.900372766150724,0.0,0.007031184457053641,0.004384552460827917,0.004299222075579978,0.004322394476691915,0.0020113662961305234,0.008745433540612524
50.68606692762071,0.0,0.007003391201261477,0.0043665613859940056,0.004281046607542249,0.004303578450502554,0.0020028041711606104,0.008711472652081387
51.554254927466395,0.0,0.006973301838584467,0.00434709376974185,0.00426137717093078,0.004283217737938161,0.0019935441274445687,0.00867468429877194
53.44985342792534,0.0,0.006909773645809469,0.004306027023126324,0.004219875550503405,0.004240261909344678,0.001974025194623863,0.008596930638931521
56.038341871207805,0.0,0.0068275058595836935,0.0042529228551742015,0.004166186032882546,0.004184696131001475,0.0019488124282607266,0.008496060268471162
58.87183949759436,0.0,0.006742864363328938,0.0041983783100563166,0.004111009703778201,0.004127588146034533,0.0019229437171375263,0.008392048889474424
61.460317144667115,0.0,0.00667005977005819,0.004151538033504654,0.0040636005903664785,0.004078509651782136,0.001900743132915661,0.00830239332524818
63.35591564512606,0.0,0.006619305751871751,0.004118924276919067,0.004030579429265657,0.004044316176072149,0.0018852868208201201,0.008239790417272408
64.22411444118146,0.0,0.006596753429793933,0.004104442819093723,0.004015914922316455,0.004029127696656198,0.0018784228731063557,0.008211947450401214
65.18350882063687,0.0,0.006572325482718133,0.004088764155002922,0.004000036992567901,0.004012680091641352,0.00187098949797182,0.00818177149870003
67.27825420536206,0.0,0.006520739490625038,0.004055679261291134,0.003966527594373881,0.003977957832148604,0.0018552966904705759,0.008117992981154343
70.13866678254963,0.0,0.006453964250371147,0.004012895151418228,0.003923189699533536,0.003933027285837998,0.0018349822312069275,0.008035345822256845
73.26983750299391,0.0,0.0063852917582971624,0.0039689356644683205,0.003878655812731946,0.00388683452521299,0.0018140927665206696,0.00795026458763326
76.13025008018148,0.0,0.006326223415163534,0.003931154909706525,0.0038403774151867243,0.0038471225066396553,0.0017961379525055499,0.007877012925580074
78.22498466869695,0.0,0.006285036038013114,0.0039048216667669777,0.00381369398050313,0.0038194381790077614,0.001783624636233494,0.007825897783323876
79.18438984436209,0.0,0.006266735848590166,0.0038931222679978728,0.0038018377047008833,0.003807136495392882,0.0017780658153385698,0.007803176200988915
80.24454524901846,0.0,0.006246917369368665,0.0038804526864204547,0.0037889965693962413,0.0037938139999347253,0.0017720466964572523,0.007778561509282023
82.55927420274553,0.0,0.006205077096334888,0.00385370309990396,0.003761881374770404,0.0037656830485193193,0.0017593425306128285,0.007726565560079335
85.72009131504684,0.0,0.0061509561907617805,0.003819097347281364,0.003726791158537246,0.0037292856201429636,0.0017429212902333457,0.007659237230018379
89.18009299076493,0.0,0.006095373034070706,0.003783556690959422,0.0036907386326603397,0.003691906102897713,0.0017260868994115608,0.007589997685307548
92.34091010306625,0.0,0.006047677481961555,0.0037530677148334135,0.003659797024896383,0.0036598449110143427,0.0017116721208685348,0.007530513402547845
94.65563365868847,0.0,0.006014515065036363,0.003731873586433787,0.0036382775356993413,0.0036375611139123354,0.0017016656919559559,0.007489129789110649
95.7157944614497,0.0,0.005999808105682236,0.003722474602833703,0.003628730142350989,0.0036276792224099186,0.001697231346049266,0.007470773977005241
96.88732356544959,0.0,0.005983899976016005,0.003712307736147613,0.0036183997807159862,0.0036169902199212345,0.0016924366792856471,0.00745092010139059
99.4452209485256,0.0,0.00595038684931426,0.003690886070008892,0.003596621654022636,0.0035944661949147694,0.001682340351646161,0.007409104335946548
102.9380862865936,0.0,0.005907215862077875,0.0036632843450974395,0.003568531664284613,0.003565430976531836,0.0016693336349711263,0.0073552667324248144
106.76158014885175,0.0,0.005863196399509274,0.0036351347890846153,0.0035398408373672474,0.0035357772141060284,0.0016560532090037494,0.007300395719803232
110.25444548691975,0.0,0.005825786523072862,0.0036112100313887563,0.00351542261002713,0.003510532006251843,0.0016447471524083657,0.007253755838269926
112.81234286999576,0.0,0.005800029629637216,0.0035947421189772566,0.0034985979482271556,0.0034931325158320536,0.0016369522003929493,0.007221625450932967
113.98387737210051,0.0,0.0057886826520747725,0.003587488949256201,0.0034911833577524476,0.003485462884139423,0.0016335150525605968,0.0072074630617222635
115.2784184895087,0.0,0.005776466661297608,0.0035796822149969376,0.003483199162449546,0.0034772038808539296,0.0016298126305800409,0.00719221003658288
118.10489857958531,0.0,0.005750941618730909,0.003563376614089231,0.0034665110718461456,0.0034599388049854074,0.0016220697526125871,0.007160318188970116
121.96451655952507,0.0,0.005718537963528725,0.0035426973445733534,0.003445324677665562,0.0034380197375436516,0.001612229804446752,0.007119788000867766
126.18948367407457,0.0,0.005686133318836939,0.0035220665234585447,0.0034241781565131912,0.00341613994890988,0.0016023937605551541,0.007079208523128155
130.04910705211915,0.0,0.00565909570852785,0.0035049241615976445,0.003406617030805137,0.0033979708127338526,0.0015942165644868833,0.007045326899914883
132.87558714219577,0.0,0.00564073281439792,0.0034933350013379716,0.0033947587455671613,0.0033857022503240852,0.0015886916569278764,0.007022315130637002
134.17012825960398,0.0,0.005632712877300161,0.003488289533400968,0.003389600556262584,0.003380366463019868,0.0015862887702973172,0.007012266501078335
135.60066923069868,0.0,0.005624128756877234,0.0034829003389296176,0.0033840960814388588,0.003374672990501537,0.001583724924514085,0.007001512559543066
138.72408557352048,0.0,0.005606383346284272,0.003471800457546248,0.003372773999732459,0.0033629681605211736,0.001578454762331205,0.006979285416548242
142.98917950050068,0.0,0.005584331137145071,0.003458097489218881,0.003358832098239617,0.003348572290499563,0.0015719779481038199,0.0069516592729259585
147.6580003885487,0.0,0.005563110902777613,0.0034450240187100523,0.003345574894865644,0.0033349026025635276,0.0015658271453460326,0.006925053000952364
151.92309701458132,0.0,0.0055464817649515386,0.0034348627272429155,0.0033352858668767027,0.00332429060577355,0.0015610587671937015,0.00690418537359605
155.04651335740311,0.0,0.005536027267197818,0.0034285099211084358,0.003328849120721511,0.0033176453450634025,0.0015580777220443043,0.00689105597699724
156.47705432849781,0.0,0.005531730733653317,0.00342590691828093,0.0033262099979161075,0.0033149187515642,0.001556855643386701,0.006885657897943043
158.0578353538834,0.0,0.00552734248522313,0.0034232531057500903,0.00332351666081232,0.0033121372307691743,0.001555609807322389,0.006880142263112399
161.50928103340823,0.0,0.0055190483236617904,0.0034182512636395934,0.003318435281118415,0.0033068955321688964,0.0015532614466522432,0.006869713028863078
166.22230835163018,0.0,0.00551043681863983,0.0034130847448787804,0.0033131760464599758,0.0033014990841686576,0.0015508411729854288,0.006858881931236516
171.38146474454652,0.0,0.0055042293275862075,0.003409384843360508,0.003309392627444563,0.0032976584863682046,0.0015491193298415862,0.006851075855268229
176.09449240015005,0.0,0.005501065181893416,0.0034075034295257822,0.0033074527223349026,0.0032957113040119612,0.001548254114092762,0.0068470879376769656
179.54593841705642,0.0,0.005500067406944309,0.0034069037608404074,0.0033068335855341857,0.003295092420715795,0.0015479816745538333,0.006845825395832339
181.1267196388086,0.0,0.005499966621870689,0.0034068436185104023,0.003306772552661874,0.00329502920342839,0.0015479524004551326,0.006845703068351527


==> figdata/pipe/retau_180_les_r1.2_3/hom_temp_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,-0.825150833538163,-1.6502970917578688,-0.8251499379237702,-0.4125764424695221,-0.8251495864102247,
-35.383562472919124,,-0.8080172898125618,-1.61603000528526,-0.8080163950917798,-0.4040096712054665,-0.8080160438821135,
-33.591478031136575,,-0.7703812308346326,-1.540757895472334,-0.7703803408574562,-0.3851916443754448,-0.7703799918831046,
-31.14436595397502,,-0.71847786559396,-1.436951183131031,-0.7184769864225216,-0.35923996865290864,-0.7184766450116717,
-28.465631993746793,,-0.6609709389418057,-1.3219373584583234,-0.6609700781756607,-0.3304865170390568,-0.6609697494633556,
-26.01851991658524,,-0.6077906692173594,-1.2155768549392827,-0.607789831929745,-0.3038963971351581,-0.6077895194698265,
-24.226435474802685,,-0.5684456760570592,-1.1368868990890098,-0.5684448587147359,-0.2842239135651579,-0.5684445608616207,
-23.40566442799274,,-0.5503106930533902,-1.100616947654997,-0.5503098858935952,-0.2751564285548784,-0.5503095957984129,
-22.774582785745174,,-0.5363172760556749,-1.072630125732326,-0.5363164768121903,-0.2681597254569583,-0.5363161931615646,
-21.396662540765252,,-0.5056132166982584,-1.0112220345314364,-0.5056124362811201,-0.2528077082585429,-0.5056121675012605,
-19.51509911292618,,-0.4633469036112729,-0.926689451613896,-0.46334615277600155,-0.231674571158168,-0.4633459076227493,
-17.455419817331258,,-0.4166229479223948,-0.833241596288975,-0.4166222346895985,-0.20831261815327787,-0.41662201962811224,
-15.573856389492187,,-0.37351384530016596,-0.747023445104111,-0.3735131691393438,-0.1867580915188279,-0.3735129853336353,
-14.195936144512263,,-0.34168176796245675,-0.6833593317562627,-0.34168112066371975,-0.1708420722216281,-0.3416809617658042,
-13.564854502264701,,-0.3270274509581901,-0.6540507171213158,-0.3270268172760738,-0.16351492297686537,-0.32702667063633595,
-13.079629653166702,,-0.3157280445615595,-0.6314519190249918,-0.3157274215216533,-0.15786522706263745,-0.3157272843832906,
-12.020219186980148,,-0.29095873925329624,-0.581913342589724,-0.2909581402108329,-0.14548059091519788,-0.29095802517453123,
-10.573570271001698,,-0.25691538018372395,-0.5138266712891791,-0.2569148153186565,-0.1284589349294397,-0.25691473211112514,
-8.989960638672738,,-0.21935367983941198,-0.43870332451464733,-0.21935315429579724,-0.10967811214310848,-0.21935310897852478,
-7.543311722694288,,-0.18476559404895634,-0.369527204217213,-0.18476510649796665,-0.0923840959000818,-0.18476509843679842,
-6.483901256507734,,-0.15926735888047716,-0.31853077349657316,-0.15926690099054328,-0.07963499918210624,-0.1592669219118532,
-5.998676407409735,,-0.14754092991990447,-0.2950779342150685,-0.14754048603287837,-0.07377179456807559,-0.14754052085151098,
-5.625602584754198,,-0.13850393075700412,-0.277003950821196,-0.13850349786113392,-0.0692533027773926,-0.13850354356887826,
-4.811028562316407,,-0.11870984157884788,-0.23741580527868603,-0.11870943306316681,-0.05935627562096896,-0.11870950362269243,
-3.6987166685626547,,-0.09154002057760803,-0.1830762097581344,-0.09153964684160891,-0.04577139011038892,-0.09153975318870396,
-2.481098545321053,,-0.061610182327725416,-0.12321658749662055,-0.06160984917456734,-0.03080650011704867,-0.061609997708882556,
-1.3687866515673,,-0.034094500985664015,-0.06818527836525046,-0.03409420726002662,-0.017048688109245914,-0.03409439817044031,
-0.5542126291295099,,-0.013837651695234227,-0.027671621734124963,-0.013837388574621665,-0.006920285968456697,-0.013837613261517626,
-0.18113880647397274,,-0.004529537605014368,-0.009055413755411653,-0.004529289262929457,-0.002266239725979128,-0.004529530211638764,
0.018116039889338794,0.0004494827655124569,0.00044933827394636464,0.0004494807482434134,0.000449578414686761,0.00044961502055256827,0.000449328542161115,0.00045284694448290174
0.545035850878057,0.01364228889406314,0.013642279311567538,0.013642367950517,0.013642463894618472,0.013642500476370042,0.013642172905141206,0.013645829837258625
1.6955015497384387,0.04256420740081527,0.04256697712511297,0.04256596378907905,0.04256617939909301,0.04256647811845705,0.04256538489679996,0.04257143692457083
3.2664796167095154,0.08226501200726906,0.08228334082304821,0.08227614784350193,0.08227712137168333,0.08227900614568757,0.08227370704525465,0.08229293433266378
4.986175472402667,0.1259067922651048,0.1259656098771078,0.125942336421168,0.12594528956971565,0.12595124034841562,0.12593508993538444,0.12598854247072547
6.557164335583451,0.1658542748545451,0.1659765308630017,0.16592817479668273,0.16593412273746003,0.16594615082770994,0.16591304099024964,0.16602010615826876
7.707630034443833,0.19511125522786335,0.1952977611122241,0.19522418810096398,0.19523302951633412,0.19525087996864057,0.1952005650081903,0.195361872890486
8.23454984543255,0.20850309427210226,0.2087242957681834,0.20863718782117108,0.20864753792720836,0.20866840809080411,0.20860877865877397,0.20879934403502975
8.816832619801799,0.22329192888370258,0.2235554026880647,0.2234518815871168,0.22346402232190737,0.22348846453263738,0.22341745985939626,0.2236436365738039
10.088172682548377,0.25552971758102444,0.2558999843484671,0.2557553626291666,0.2557718176785147,0.25580481124484217,0.2557049248905771,0.2560208968561453
11.824213999738822,0.29939007314817406,0.299938248899842,0.2997262136408808,0.2997492906389217,0.29979525372032434,0.29964676577372107,0.3001118379928115
13.72458442488852,0.3471149052613206,0.3478988970838194,0.3475992499418445,0.3476302340786731,0.34769140505830826,0.34747756150310893,0.34813952548986576
15.460625742078966,0.3903879330194009,0.3914220869207225,0.3910313037997063,0.39106981945746166,0.39114514120141886,0.3908608564532065,0.39173106404627994
16.731965804825542,0.4218522236752455,0.42308849435898327,0.42262522405853076,0.4226692991488013,0.42275481320437375,0.42241283160245313,0.4234509889215889
17.314248579194793,0.43619439955992256,0.43752807324822146,0.437030194631785,0.43707680236199503,0.4371668782623304,0.43679685306468335,0.43791588589603475
17.95768108534784,0.45199028444049033,0.4534348445017044,0.4528978031656986,0.45294718871227746,0.45304220199540446,0.452640068699348,0.45385113938584787
19.362516281128787,0.4862801472072257,0.4879775937684517,0.48735210583964034,0.4874074419872271,0.4875127731948122,0.48703671152331146,0.48845760996283166
21.28087319165133,0.5326426096476332,0.5347055609279426,0.5339541365301311,0.5340172416248671,0.5341354076904156,0.5335508508327493,0.5352750193740199
23.380800757036155,0.5827528837516663,0.5852360743981085,0.5843422536134438,0.5844132520977217,0.5845435081785632,0.5838319453864143,0.5859050787262788
25.29914687134899,0.6279221577750622,0.6308014289487627,0.6297754396839297,0.6298530037228448,0.6299923398556452,0.629158972506855,0.6315615117532748
26.70399286333965,0.6606238635391412,0.663797427308985,0.6626743815790459,0.6627563383075982,0.6629010965826116,0.6619759586391368,0.6646236669704076
27.347425369492697,0.6754938553338616,0.678802813155934,0.677635419819181,0.6777192695708987,0.6778661645698902,0.676898451832793,0.6796590906267329
28.05843135220556,0.691846638450104,0.695305378278027,0.694089137772055,0.6941749917383956,0.6943239982857466,0.6933089291077472,0.6961946084189368
29.61082914226987,0.7272613355436616,0.7310467492599707,0.7297247167973114,0.7298146340533931,0.7299673547023884,0.7288480771851921,0.7320068918229651
31.73066491835549,0.7749769854692491,0.7792047929879505,0.7777410173756955,0.7778358101107715,0.7779917031323661,0.7767293068405158,0.7802590204457928
34.05115904806641,0.8263565586239532,0.8310593123599045,0.8294451733719708,0.8295444656179465,0.8297015108232582,0.8282829413151693,0.8322122658363492
36.17100562036174,0.8725171597104341,0.877641720435147,0.8758955015993352,0.8759982074258834,0.8761544119262271,0.874594960693951,0.8788805376149428
37.72340341042605,0.9058544530343607,0.9112790855065533,0.9094396948427381,0.9095445184754973,0.9096990951465032,0.908038170122092,0.9125780147087987
38.434409393138914,0.9209920407598619,0.9265513710352437,0.9246703615199449,0.9247760562533169,0.9249296300199724,0.9232228153563514,0.9278770331623353
39.2201035546089,0.9376244673473347,0.943330544969898,0.9414043354769464,0.9415109247662848,0.9416632153927421,0.9399061654500448,0.9446851592541654
40.93558888851609,0.9735933940996179,0.9796119038872193,0.9775899391656234,0.9776982490472863,0.977847156965237,0.9759823127054077,0.9810275800327385
43.2781072860305,1.0219495989334235,1.0283763072784051,1.0262301846953077,1.0263403817337227,1.0264835528322536,1.0244761305379197,1.0298706211015107
45.842369034729124,1.0738888994700027,1.080737201506304,1.0784639274576302,1.0785756648905829,1.0787113656393266,1.0765545776768157,1.0823114427836065
48.184887432243535,1.1204405691269357,1.1276506574941767,1.125269106583662,1.125381850101396,1.125509899164306,1.1232231882601087,1.1292924927323293
49.900372766150724,1.153994938965219,1.1614559121943842,1.1589997122318765,1.1591129851741226,1.1592350590655893,1.1568572814333289,1.163144102406077
50.68606692762071,1.169212897252287,1.1767848587620582,1.174295746169386,1.1744092109881663,1.1745284655760284,1.172110144036606,1.1784934243106389
51.554254927466395,1.1859196252256277,1.1936114024233162,1.1910868352922246,1.1912004763609378,1.1913165669586303,1.188854297642731,1.1953418743294226
53.44985342792534,1.2220011015537622,1.2299443348805073,1.2273456067274089,1.2274595204066618,1.2275685609349443,1.2250134437159612,1.2317204855722914
56.038341871207805,1.270401882583643,1.2786666632177064,1.275973581455569,1.276087645658033,1.2761868538196057,1.2735117734025339,1.2805006551766351
58.87183949759436,1.322245663302669,1.3308349023603758,1.3280471367858266,1.328161124225316,1.328249470214794,1.3254518956155772,1.3327266290587652
61.460317144667115,1.3685769824842857,1.377438963939902,1.374572000087309,1.3746857390051226,1.3747642052072848,1.3718625052948477,1.3793787473198669
63.35591564512606,1.4018881021112173,1.4109363506607342,1.4080155013064328,1.4081289687107614,1.4082002827298032,1.40522684740029,1.412908710312649
64.22411444118146,1.4169712014026352,1.4261011408945703,1.423156708789389,1.423270029796053,1.4233381019803473,1.4203330434624986,1.4280877246268129
65.18350882063687,1.4335124429938075,1.44273009997579,1.439760379507619,1.4398735249133128,1.4399380424681583,1.4368989161362649,1.44473191702782
67.27825420536206,1.469168531503165,1.4785687404086763,1.4755465062112851,1.4756592188105988,1.475716091470538,1.4726056880280487,1.480602121475007
70.13866678254963,1.5168436700469654,1.5264744332868176,1.5233860941829815,1.5234981237648764,1.5235448489353816,1.5203436831951265,1.5285474146536069
73.26983750299391,1.5676959751008301,1.577556353992192,1.5744024235841039,1.5745136081397664,1.574549651493054,1.5712572446032282,1.579668481133423
76.13025008018148,1.612935727192207,1.6229869953242262,1.6197787291839252,1.6198890689502772,1.6199157669109892,1.6165468421687823,1.625131437452805
78.22498466869695,1.645331675410188,1.655512311327509,1.6522673262641174,1.6523770108308735,1.6523971197481164,1.6489759844296634,1.65767852987693
79.18438984436209,1.659962253051192,1.6701993917302154,1.6669383977340224,1.6670477736676779,1.6670649366770027,1.663620905611572,1.6723750893739069
80.24454524901846,1.6759782049315668,1.6862758673635956,1.6829977445882656,1.6831067739090713,1.6831207325741009,1.6796521140456164,1.6884616956443022
82.55927420274553,1.7103959149880024,1.7208190910025039,1.7175055175258735,1.7176137702087164,1.7176209204037463,1.7141011001573383,1.723025850719024
85.72009131504684,1.756173102002035,1.766754067107814,1.7633960702683165,1.7635032290375656,1.763501481654942,1.7599168798084217,1.7689869782557406
89.18009299076493,1.8046666047427256,1.8154041098366294,1.8120022258471298,1.8121081516085218,1.8120971714900957,1.8084478216195383,1.817662766587873
92.34091010306625,1.8474875805008366,1.8583549497023246,1.854916821557196,1.8550215982277436,1.8550026160687998,1.8512991741153368,1.8606347921641606
94.65563365868847,1.877948703457537,1.8889040376148962,1.8854414571093439,1.885545383206575,1.8855207871627975,1.8817805012064777,1.8911981254440555
95.7157944614497,1.8916462583732885,1.9026400204754768,1.8991667863722674,1.8992703203314254,1.8992432190766686,1.8954867835326843,1.904940302196992
96.88732356544959,1.9065970653614923,1.9176320064474552,1.9141473764675776,1.9142504773319275,1.914220653324742,1.91044687550331,1.9199389048602957
99.4452209485256,1.9385616503883831,1.9496820717542611,1.9461738586063144,1.9462760099563432,1.9462404056312337,1.9424305038306688,1.9520026278732678
102.9380862865936,1.980702378185132,1.991930519883859,1.9883927466400808,1.988493597376858,1.9884504425654124,1.9845947695483896,1.9942681250935466
106.76158014885175,2.024828599261663,2.03616404151246,2.0325970240063427,2.032696452938725,2.0326454521622064,2.028743903528196,2.038518419246708
110.25444548691975,2.0633002128902187,2.0747250965068287,2.0711338762075138,2.0712320104497133,2.0711741996683473,2.0672341891528982,2.0770932702946836
112.81234286999576,2.090354898341006,2.1018406100739617,2.098233028084455,2.0983302190083792,2.0982676258741155,2.0943013434571864,2.1042180583423797
113.98387737210051,2.102429134861245,2.113941481770381,2.1103267607572684,2.110423522804639,2.110358794805726,2.1063809796274278,2.116322961207479
115.2784184895087,2.115539005627725,2.1270799322205525,2.1234575701857055,2.1235538594949097,2.1234868125990167,2.1194966024150124,2.1294657161218864
118.10489857958531,2.1433134470022615,2.1549138151055223,2.1512756236583708,2.1513708880500095,2.151298922426417,2.1472828696552777,2.157308479459114
121.96451655952507,2.179350568963558,2.1910259936826164,2.187367937302312,2.1874618235296985,2.1873834533842644,2.183334650372912,2.1934317201144586
126.18948367407457,2.216283684219135,2.228033863209645,2.224356157640114,2.2244485739780866,2.224363600846794,2.220282053827327,2.2304504292183616
130.04910705211915,2.247710937544437,2.259523207326,2.2558292841256176,2.25592040288913,2.2558297702293184,2.251720938484168,2.2619486318458657
132.87558714219577,2.269317407313758,2.2811716479831254,2.277466811069647,2.2775570114381276,2.2774624601891515,2.2733351442761,2.2836029836434837
134.17012825960398,2.2788140704061135,2.2906865918503416,2.2869770147510664,2.287066804480897,2.286970522284526,2.2828351466299632,2.2931204845562587
135.60066923069868,2.2890158562432386,2.3009079092496916,2.29719327407608,2.297282617505233,2.2971844700880686,2.293040477686582,2.303344517100757
138.72408557352048,2.310219619247534,2.3221519464760907,2.3184269007309206,2.31851530274233,2.318413258059049,2.3142514838214363,2.324594112864773
142.98917950050068,2.3367916437995357,2.348773900676807,2.34503598653365,2.345123173955373,2.345016194850835,2.3408323576858043,2.351222880479963
147.6580003885487,2.362707953108619,2.3747384376123883,2.3709881192338393,2.3710740821769245,2.3709622326717796,2.366757078855127,2.377193919760735
151.92309701458132,2.383469676955569,2.3955385493539194,2.3917783644608797,2.391863314826985,2.3917475138416155,2.387525401011286,2.397999157563134
155.04651335740311,2.396900863700043,2.4089944929303178,2.4052279452292944,2.4053122210762976,2.405193840012356,2.400960800314567,2.411458387659973
156.47705432849781,2.4025502997730945,2.4146543296344736,2.410885110958945,2.410969098357637,2.410849622164585,2.406611996589824,2.4171196007720623
158.0578353538834,2.4084254071148146,2.420540249955912,2.4167682497144547,2.4168519354177618,2.4167313175969327,2.4124889257748707,2.4230069489857806
161.50928103340823,2.4199089330189745,2.432044906290403,2.4282674724005275,2.4283505559697867,2.4282276907717484,2.4239759946117054,2.4345143887712823
166.22230835163018,2.432604363946015,2.4447637161374907,2.4409802661091353,2.441062667351143,2.4409372917195227,2.436675318993496,2.447236265789537
171.38146474454652,2.4425379537630567,2.4547156293651895,2.450927463718898,2.4510093160005657,2.4508819521131318,2.44661193908356,2.457190574718394
176.09449240015005,2.447982929870842,2.460170667139714,2.456379910825433,2.456461457899079,2.4563329958437428,2.4520585724248596,2.4626469272906335
179.54593841705642,2.4497689971914314,2.4619600413664022,2.458168433036667,2.4582498785631577,2.458121054232317,2.453845183287467,2.464436731089191
181.1267196388086,2.4499652383267025,2.4621566442518277,2.4583649417813485,2.458446375956149,2.458317510627368,2.454041483426807,2.464633383275153


==> figdata/pipe/retau_180_les_r1.2_3/hom_temp_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,-23.44424145500631,-46.880133591036596,-23.43845733436942,-11.718429531036536,-23.434596133501426,
-35.383562472919124,,-22.957644431599128,-45.9069426302339,-22.951862567538228,-11.475132583105578,-22.948003336961126,
-33.591478031136575,,-21.88874161162592,-43.76916436059379,-21.88297967157435,-10.940694964001482,-21.879137883704193,
-31.14436595397502,,-20.414567742274308,-40.820900225052036,-20.408866741146824,-10.203650137010625,-20.40507792994782,
-28.465631993746793,,-18.781153230999884,-37.554225618952614,-18.77556486559028,-9.387020524505902,-18.771873088312663,
-26.01851991658524,,-17.270551716633758,-34.533223515967585,-17.265110023018728,-8.631820495096703,-17.261542964643436,
-24.226435474802685,,-16.152895653925512,-32.29809664898754,-16.14758924699807,-8.073085000396109,-16.144135573511026,
-23.40566442799274,,-15.637728829431124,-31.267859083592054,-15.63249259502886,-7.815549451985665,-15.629097121267948,
-22.774582785745174,,-15.240206745403908,-30.472893767388232,-15.235028089536895,-7.616827607359606,-15.23168006423563,
-21.396662540765252,,-14.367953244256386,-28.728574375616404,-14.3629115565281,-7.180793850803316,-14.359675296840718,
-19.51509911292618,,-13.167191575875952,-26.327343150940777,-13.16236295348757,-6.580556982749736,-13.159297533364594,
-17.455419817331258,,-11.839732013899546,-23.672795019024903,-11.835173431583502,-5.917008459355413,-11.832319357894885,
-15.573856389492187,,-10.61491674773494,-21.223554663542952,-10.610641223675916,-5.304789445695854,-10.608002629837964,
-14.195936144512263,,-9.710468651726197,-19.414978251409586,-9.706424223776915,-4.852718385702661,-9.703957125593998,
-13.564854502264701,,-9.294083661169676,-18.582365063719916,-9.290152212373263,-4.6446003648900716,-9.287767550744148,
-13.079629653166702,,-8.973019921180734,-17.940362778632487,-8.969178512572414,-4.484127701306549,-8.966858902599306,
-12.020219186980148,,-8.269205598204996,-16.533022076202965,-8.265570693680024,-4.132355855513856,-8.263398204088984,
-10.573570271001698,,-7.3018390345378235,-14.598716454689326,-7.298509187743192,-3.6488713097152288,-7.296548894294546,
-8.989960638672738,,-6.2344519879861755,-12.464459550995171,-6.231488678256495,-3.1154148700611737,-6.2297757720356985,
-7.543311722694288,,-5.251523554055459,-10.49912396516726,-5.248926952778594,-2.624186121079468,-5.247453983285868,
-6.483901256507734,,-4.526885026786185,-9.050260316805046,-4.524577420875624,-2.2620512882431156,-4.5232886452017675,
-5.998676407409735,,-4.193622034587715,-8.383933014105347,-4.191452780918655,-2.095507777233037,-4.190250798427047,
-5.625602584754198,,-3.9367888226794605,-7.870423451966567,-3.9347285619996164,-1.9671603556868063,-3.9335943626980376,
-4.811028562316407,,-3.3742269027059186,-6.745654731611741,-3.3724126716246965,-1.6860351578655834,-3.3714296479884838,
-3.6987166685626547,,-2.6020185581664106,-5.20175168920491,-2.600558547061117,-1.300154319528746,-2.5997890798747845,
-2.481098545321053,,-1.751335246635773,-3.5009866415070547,-1.7502879364701602,-0.8750716358499026,-1.7497617972985537,
-1.3687866515673,,-0.9692394646966784,-1.9373819910580932,-0.9685928664888469,-0.4842740635535346,-0.9682978775483796,
-0.5542126291295099,,-0.3934479821352421,-0.786252534462289,-0.3931098609724339,-0.1965703055131373,-0.3929895893150731,
-0.18113880647397274,,-0.1288639238864793,-0.257299126702264,-0.12867152103153792,-0.06436874929610976,-0.12863282945508522,
0.018116039889338794,0.012749563217233625,0.01266334950534321,0.01277097532971136,0.012776741267358215,0.012778025771434188,0.012771436599537183,0.01287487072519927
0.545035850878057,0.3873652740761536,0.38766053780549825,0.3875963375787546,0.387547565549461,0.3874998243369806,0.3874111998473718,0.3879313228959507
1.6955015497384387,1.206770203856261,1.2088986546152256,1.2080899561922902,1.2079309957600302,1.2078021479867118,1.2071895238487684,1.2095486587705966
3.2664796167095154,2.3190937589766634,2.3273381008866987,2.3242010890815052,2.3239230090661533,2.323774876761217,2.321196156096667,2.3293830595906604
4.986175472402667,3.50406791419381,3.523407228452499,3.5161555812936944,3.5157883164226233,3.5157318406392126,3.5094648051686868,3.5280175597883456
6.557164335583451,4.530778711217218,4.562290595248316,4.550576745664425,4.55015342487828,4.550237163714092,4.53987200429473,4.569713515704996
7.707630034443833,5.236858398309987,5.277363718397685,5.2623676642507204,5.261911258818187,5.262105077562436,5.248694429075302,5.286863833300162
8.23454984543255,5.545628148670637,5.59009850621826,5.573657129548855,5.573186684732737,5.573429042069759,5.5586722975678216,5.60051500136112
8.816832619801799,5.875624006602359,5.924302830249849,5.906327680168401,5.905842144505482,5.906135458984031,5.889948147262016,5.935692924375382
10.088172682548377,6.554154458932217,6.611243324097245,6.590200639182056,6.589682762532092,6.5900745189537036,6.571023925364829,6.624584857290971
11.824213999738822,7.387887617660937,7.454552276317993,7.43000483040491,7.429442662734043,7.429936879205739,7.407621774950371,7.470132708408598
13.72458442488852,8.183749877827072,8.258460454623403,8.230945361769555,8.230334252572405,8.230900869281896,8.205844360946045,8.275949472120187
15.460625742078966,8.814395379305155,8.894575998740448,8.865019871530059,8.864364548239795,8.864968443406685,8.838054809515075,8.913389479164318
16.731965804825542,9.224534931415109,9.307812035709011,9.277086082771161,9.276399276483883,9.277017560464524,9.24905885837649,9.327391626710838
17.314248579194793,9.399194830108373,9.483678278600722,9.452492515279417,9.451791638581971,9.452413698328558,9.424050013945687,9.50356093839721
17.95768108534784,9.583255987929096,9.668938043134537,9.637292559213206,9.636576417726449,9.637200952306397,9.608436605492901,9.689125072081412
19.362516281128787,9.955056717621536,10.042934028841225,10.010437260547361,10.009688900778949,10.010313764166483,9.98082192125018,10.063689101164053
21.28087319165133,10.404012355664005,10.494145739322652,10.46075666745629,10.459966892888696,10.460584008366279,10.430358339389034,10.51550464226637
23.380800757036155,10.830373396407797,10.922267137528154,10.888162848503432,10.887331174536902,10.887932973060964,10.85715273477304,10.944119349302767
25.29914687134899,11.171132567321674,11.26418072737074,11.229592874251312,11.228725895414593,11.229309998692644,11.198182231838343,11.286373730699694
26.70399286333965,11.396102739221366,11.48979672471862,11.454930494111863,11.45403933127095,11.454609084322756,11.423296636546691,11.512189838698097
27.347425369492697,11.493068162161979,11.587013138647105,11.552036596967401,11.551134802227867,11.551697714474868,11.520316290983803,11.609486573892763
28.05843135220556,11.596168277630243,11.690362475228401,11.655274918629734,11.65436168229259,11.65491687028071,11.62346899349858,11.712917453726039
29.61082914226987,11.80782144966756,11.902471483115335,11.867175975782937,11.866238832373407,11.866776755284842,11.835214249749361,11.925181444081163
31.73066491835549,12.070882264775625,12.165996891026708,12.130479764041786,12.12951216505594,12.13002603309639,12.098360770244868,12.188876113074494
34.05115904806641,12.330285079427457,12.425750190093286,12.390053985677737,12.389055635600789,12.389543021197836,12.357817996495701,12.44877057682057
36.17100562036174,12.545810195523282,12.641487467678973,12.60567182922202,12.604647428024704,12.60511072302693,12.573366168884576,12.664605485290597
37.72340341042605,12.692704855509222,12.788487019346013,12.752604823928836,12.75156241726091,12.752008192175152,12.720265317753372,12.811661437554124
38.434409393138914,12.757248110911778,12.853066536415879,12.817158782348047,12.81610840246692,12.816546180434486,12.784807754392068,12.876263181151726
39.2201035546089,12.82672931553671,12.922580274903584,12.88664744052185,12.885588422066004,12.886017402617588,12.854286205603675,12.94579913767915
40.93558888851609,12.972248474447058,13.068146533646882,13.032169077355857,13.031091799695421,13.031501658890793,12.99979355587155,13.091406284387817
43.2781072860305,13.158802058894837,13.254721716921296,13.21870166257701,13.217600565649823,13.21798469260226,13.186320881489808,13.278023218850523
45.842369034729124,13.349262046271637,13.445162665226182,13.40911468535225,13.407988801648164,13.40834554230716,13.376742524256782,13.46849524140916
48.184887432243535,13.512523756424727,13.608379093877014,13.572318362902465,13.571170877858306,13.571503586596918,13.539963515380737,13.631729854355783
49.900372766150724,13.626424612058228,13.722234516995744,13.686170385623317,13.685007637561617,13.685323394538448,13.653832343259683,13.74559360289915
50.68606692762071,13.677141501543673,13.772927873993991,13.73686357949509,13.73569398176973,13.736002152974189,13.704534137592516,13.796289545693014
51.554254927466395,13.732188964400807,13.827947662954054,13.79188407749287,13.790707000960614,13.79100691975385,13.75956468906775,13.851311368398067
53.44985342792534,13.848971406100478,13.94466466374392,13.908605451217653,13.907412341936706,13.907694672037369,13.876309624575745,13.968030052699271
56.038341871207805,14.001533970834686,14.097129526063716,14.061081414666747,14.059866966102906,14.060126135870522,14.028820334251764,14.120491847301944
58.87183949759436,14.160364972725981,14.255846393072304,14.219815541889952,14.218578370537898,14.218813127330924,14.187594557582656,14.279199447869894
61.460317144667115,14.298775965798084,14.39414965612863,14.358137878052657,14.35688048025422,14.35709366158326,14.325954266024175,14.417490027935745
63.35591564512606,14.396449138421243,14.491743637009721,14.455747022278915,14.45447517017303,14.454672930549757,14.423590574248516,14.515072862074755
64.22411444118146,14.44020865479452,14.535467150764973,14.499477665513904,14.498199304212672,14.498390099431049,14.467333473024114,14.558790889440518
65.18350882063687,14.487883335624145,14.583102420461517,14.547120873688709,14.54583540491065,14.546018576655028,14.51499001319294,14.606419886576047
67.27825420536206,14.589596437754414,14.684731395398362,14.648767161457625,14.647466474615545,14.647633237171869,14.616664467740682,14.708034679233984
70.13866678254963,14.723562480086828,14.818587825971415,14.782646592574773,14.781325808749147,14.781470653065753,14.750579955617853,14.841871396349935
73.26983750299391,14.864234696999201,14.959147172303346,14.923229888213148,14.921887947308532,14.922009517610368,14.891199797642896,14.982409295733026
76.13025008018148,14.987707683340043,15.082523270626012,15.046626683984652,15.045266137432561,15.045367230891559,15.014627673931146,15.105766050486531
78.22498466869695,15.075242760990449,15.16999120502507,15.134108895555338,15.132735123562663,15.132821718749586,15.102131335376153,15.193220069896753
79.18438984436209,15.114549583864573,15.209268473577069,15.173392373420272,15.172012648362076,15.17209273719673,15.141424247793882,15.232491077466051
80.24454524901846,15.157425050724726,15.252112232548996,15.216242721482024,15.214856482242803,15.214929502085125,15.184284715712662,15.275328013804117
82.55927420274553,15.249049044114823,15.343670569079347,15.307814351686716,15.306414157696839,15.306472129606286,15.275877344649532,15.366871821283038
85.72009131504684,15.369899481480363,15.464439059847356,15.428598623818065,15.427179886975551,15.427218226599694,15.396688006515381,15.487621187810557
89.18009299076493,15.496753876240035,15.5912123719329,15.55538672305663,15.553948344451905,15.553966436450827,15.523502620089216,15.614374202290477
92.34091010306625,15.607834475551003,15.702225624650982,15.66641173521966,15.664955981729703,15.664956729128306,15.634549970689935,15.725369482253893
94.65563365868847,15.68635999060561,15.780705839084693,15.744899503121843,15.743431321776324,15.743420083726265,15.713052931233296,15.803837176493968
95.7157944614497,15.721546673627499,15.815872936793792,15.780069731837342,15.778595923926469,15.778579401839568,15.748229775450357,15.838998795395112
96.88732356544959,15.759870920082875,15.854176411303579,15.818376410820187,15.816896433564215,15.816874219068037,15.786543503688835,15.877296459116646
99.4452209485256,15.841545178111406,15.935808500212058,15.900014516536714,15.898521222532182,15.898487076729348,15.868196048796973,15.958916839178642
102.9380862865936,15.94874701303743,16.042959704373114,16.00717180829421,16.005660621759116,16.005611169674584,15.975370792861938,16.066054301366286
106.76158014885175,16.060528894245575,16.15469492943253,16.118911081560146,16.11738061029514,16.11731534635634,16.08712598465919,16.1777771106429
110.25444548691975,16.15764139879533,16.25177236830108,16.215990035498248,16.21444233669337,16.214363316071346,16.184216633475636,16.274844984424515
112.81234286999576,16.2257398268381,16.31984959859655,16.284067177205205,16.282507166904743,16.282418486220664,16.252300587350653,16.342916042531815
113.98387737210051,16.25607923641737,16.350180520283974,16.314397741036252,16.31283218970986,16.312739197237537,16.28263378654568,16.373244327042283
115.2784184895087,16.28898447821748,16.3830772540023,16.347293866254518,16.345722255309166,16.34562459826031,16.3155324708594,16.40613827586746
118.10489857958531,16.358573746857477,16.452650949441356,16.41686550598688,16.41528092387057,16.415173410958445,16.385108494528133,16.47570634000271
121.96451655952507,16.448630978554895,16.542693099253835,16.506903499844494,16.505301852779127,16.50518169651474,16.47514995166087,16.565741744026713
126.18948367407457,16.540706634781298,16.63475929789444,16.598964103894016,16.59734496113341,16.597212003499575,16.56721135988805,16.657801746168804
130.04910705211915,16.618939681789676,16.712987852023176,16.677187805020516,16.675554044743585,16.675410353766985,16.645433870714594,16.736025544577853
132.87558714219577,16.672673164954467,16.76671925957976,16.730916397687473,16.729272867993178,16.729121872007976,16.69916090171032,16.789753929988898
134.17012825960398,16.696274226254804,16.790319545091965,16.754515664885044,16.752867926659633,16.75271375170662,16.72275933856572,16.81335295070439
135.60066923069868,16.721614485218392,16.815658998106123,16.77985420197641,16.778202035273146,16.778044465979235,16.74809692285675,16.838691079052488
138.72408557352048,16.774235963944097,16.868278761098995,16.832472764038705,16.830811670868666,16.83064718540791,16.800713336585854,16.891308144380993
142.98917950050068,16.84012040560077,16.934161214335038,16.89835518369352,16.896683542557323,16.896510766159643,16.866592703521793,16.957187184775556
147.6580003885487,16.904399188203843,16.99844023563264,16.962635249429063,16.960954121740677,16.960773713051353,16.93086855532849,17.02146304853141
151.92309701458132,16.95599125718505,17.050037353499707,17.014232759557814,17.012544335184028,17.012357899632892,16.98246055599354,17.07305856401773
155.04651335740311,16.989433973556324,17.083487943288187,17.047682416488676,17.045989235900752,17.045798890093952,17.015904832140663,17.1065091140856
156.47705432849781,17.00351848363332,17.09757736940948,17.061770955241517,17.060075756813337,17.059883765897286,17.029990507342,17.12059889497297
158.0578353538834,17.018177728979975,17.112243025762446,17.07643525874491,17.074737926198903,17.07454426903598,17.04465137315793,17.13526521281429
161.50928103340823,17.04686981595816,17.140952314239605,17.10514030024766,17.103438750188065,17.103242033590018,17.07334806162939,17.163976919634184
166.22230835163018,17.078656644949923,17.172767503339163,17.136947547407825,17.135241241051684,17.13504181422206,17.105142928854196,17.195797134421763
171.38146474454652,17.103573701928678,17.19771569390537,17.161886366875333,17.1601761426408,17.15997544689407,17.13006917855971,17.220751582756762
176.09449240015005,17.11723270346445,17.211395716299844,17.175559732605496,17.17384714136836,17.173646160778663,17.14373452941947,17.23443590103475
179.54593841705642,17.121694195080046,17.215864667274072,17.18002615942522,17.178312788485584,17.17811175985207,17.148198263931345,17.238906324020398
181.1267196388086,17.122168918082576,17.21634027562606,17.180501469996205,17.178788036302933,17.17858696469369,17.148673220560323,17.239382202381925


==> figdata/pipe/retau_180_les_r1.2_3/hom_trms_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,0.00039306283592224534,0.0024490787495384603,0.0040066267667151585,0.005090974534208223,0.012006797128005346,
-35.383562472919124,,0.00039310219773838675,0.0024493119101746948,0.004006972108859084,0.005091328028848035,0.012007669661411893,
-33.591478031136575,,0.00039345409438541203,0.002451411957498723,0.004010053670028898,0.005094466949398018,0.012015409833433322,
-31.14436595397502,,0.0003945988933437463,0.0024582221213713383,0.0040196994109216325,0.005104167292306153,0.012039251352173212,
-28.465631993746793,,0.00039699432941958337,0.002472336778840761,0.0040382817451395355,0.005122368680711976,0.012083729209900316,
-26.01851991658524,,0.00040061804861878537,0.002493486767018688,0.004063787530777881,0.00514647326147734,0.012142159240915117,
-24.226435474802685,,0.0004044552079351476,0.002515690393312932,0.0040885403126552575,0.005169044824048576,0.01219642982775876,
-23.40566442799274,,0.00040662931304278417,0.0025282036065608477,0.004101823934726217,0.0051808682525952806,0.012224697643151332,
-22.774582785745174,,0.00040850562862242406,0.0025389652375209385,0.004112942125834218,0.005190623679959442,0.012247942652751047,
-21.396662540765252,,0.00041329689263054674,0.002566322935610573,0.004140162035046906,0.005214018023789477,0.012303406156996127,
-19.51509911292618,,0.00042166866290136866,0.002613718386977356,0.004184595213747712,0.005250899909382971,0.012390097211011206,
-17.455419817331258,,0.00043386689667167813,0.0026819589504510294,0.004244364812514682,0.005298408852766103,0.012500535405375034,
-15.573856389492187,,0.0004485612753789327,0.0027629761413905892,0.004310916895979853,0.005349027239502765,0.012616831123308565,
-14.195936144512263,,0.000462023478399155,0.0028361180919476326,0.004368046234525367,0.005390914075784912,0.01271210283830924,
-13.564854502264701,,0.0004690905659316255,0.002874114395361944,0.004396849480101925,0.005411561812536507,0.012758768683711397,
-13.079629653166702,,0.0004749545595483204,0.0029054374460175795,0.004420203311945319,0.005428093121306222,0.012795996905935803,
-12.020219186980148,,0.0004891989275418007,0.00298075425570951,0.004475078219854335,0.005466257924016214,0.012881509941187433,
-10.573570271001698,,0.0005123400457080882,0.003100841711704267,0.004559390060608223,0.005523249702095592,0.013008159660097638,
-8.989960638672738,,0.0005436517918493617,0.0032590106044287784,0.004665634281645846,0.005592663403306842,0.0131608743867641,
-7.543311722694288,,0.000579158354255322,0.003432612094529772,0.004777189981072581,0.005663137797992724,0.013314376067747527,
-6.483901256507734,,0.0006104019489791137,0.0035805360498925806,0.004868774579503086,0.005719426636522467,0.013435974753568352,
-5.998676407409735,,0.0006264719863405865,0.00365492205097851,0.0049137678071793445,0.0057466193831532866,0.013494423341998943,
-5.625602584754198,,0.000639672893331412,0.0037151892134511563,0.004949740270010994,0.005768157796307476,0.013540589188679581,
-4.811028562316407,,0.0006713376619808176,0.0038567555752991216,0.005032658660701087,0.005817163922367924,0.013645224442203828,
-3.6987166685626547,,0.000721935881159448,0.004074552303013684,0.005156285352034751,0.005888714567121333,0.013797052280952056,
-2.481098545321053,,0.0007895188867053016,0.004350344286540279,0.005306776227206119,0.005973653336541187,0.013975974080339333,
-1.3687866515673,,0.0008657528423117197,0.004642395206759659,0.005459672286838269,0.006057831567664659,0.014152042967335845,
-0.5542126291295099,,0.0009329521852628577,0.004884543164344597,0.0055819580905481945,0.006123804415108331,0.014289264424225737,
-0.18113880647397274,,0.0009676553830886821,0.005004394831132583,0.005641102339759294,0.006155321126513423,0.014354604074240178,
0.018116039889338794,0.02496209348514662,0.000987336145138671,0.005067812849955355,0.005673533053953487,0.00617407322850081,0.014390166682874671,4.641678100875994e-09
0.545035850878057,0.024964690476343386,0.0010435191614087639,0.005158961689461242,0.005762220424542885,0.006267716185036973,0.014486476939553383,4.337171344651374e-06
1.6955015497384387,0.02498670883156679,0.0011876360138541285,0.005373343742822347,0.005971154238048157,0.006487284794499856,0.014708370711026304,4.225708352869471e-05
3.2664796167095154,0.02505123976606346,0.0014337389110801511,0.005701910716590347,0.006292227290830893,0.006822538523406002,0.015038041444772233,0.00015822755179733438
4.986175472402667,0.025165267180800647,0.0017708284654743105,0.006111413914281438,0.006693621299018183,0.007239114843898555,0.015435637799468336,0.00037164515016769554
6.557164335583451,0.02530735361723333,0.00214179470705518,0.006532339804180184,0.007107344899209246,0.0076664694254658175,0.01583318222378045,0.0006460011246432379
7.707630034443833,0.025433483955693604,0.0024515790080370673,0.006869071500999265,0.007438967532124458,0.008007942868009486,0.01614512608969158,0.0008945161155263457
8.23454984543255,0.025497286866080104,0.0026040883699591606,0.0070312557226313,0.0075988625296833446,0.008172310264546066,0.016293799920495292,0.0010215451507327512
8.816832619801799,0.025572094820564988,0.0027802740174288523,0.007216218641654257,0.007781333533529893,0.008359691823979436,0.0164622678609107,0.001171408341029501
10.088172682548377,0.025750687595356318,0.0031923075068355975,0.007640591784234025,0.00820040266894603,0.008789351187591,0.016844986819825245,0.0015324576507208195
11.824213999738822,0.026026731535010932,0.0038130911761622764,0.00826373102308401,0.00881658365409899,0.009419631014813551,0.017399070857688857,0.0020972550179523468
13.72458442488852,0.026368245176529772,0.004564089525466102,0.00899943947999048,0.009544995407329145,0.010162843825830261,0.01804383129084148,0.0028035937180572595
15.460625742078966,0.02671254128659229,0.005308838517207056,0.009715384153575368,0.010254494047519833,0.010885120187730326,0.01866360164996096,0.003521244878298975
16.731965804825542,0.026982066989221936,0.005885708842371599,0.010263055822134036,0.010797533731088433,0.01143697812007921,0.019133509054272742,0.004085732129640754
17.314248579194793,0.02710994275870127,0.006157911299496094,0.010519783624255083,0.011052156388074509,0.01169547038889838,0.019352682229951672,0.004354197904411547
17.95768108534784,0.027254233687708594,0.006464071867300921,0.010807404094391376,0.011337457923995316,0.011984916595359467,0.0195974573203381,0.004657557093157431
19.362516281128787,0.02757917480978554,0.007150319667521963,0.011448277976529527,0.011973279767515497,0.012629281387266041,0.020140139795813996,0.005342212262973055
21.28087319165133,0.028041431159523282,0.00812069894129207,0.012347035675569874,0.012865114395057236,0.013531582797863904,0.02089543498699394,0.006319404427744963
23.380800757036155,0.02856574565744494,0.009216057177837415,0.01335323781988405,0.013863630756290239,0.014539864029908645,0.02173380432449181,0.007432362005746432
25.29914687134899,0.02905515456948596,0.010236323615385347,0.014284114950480877,0.014787329293783995,0.015470869542063016,0.022503068502991823,0.008476370121512943
26.70399286333965,0.02941645139768857,0.01098977636795633,0.014968240511726044,0.015466077773210143,0.01615397277269792,0.023064633299422693,0.009251056837854266
27.347425369492697,0.02958205203829462,0.01133553898875374,0.01528133768797981,0.015776674659554086,0.016466282507461728,0.023320567943083174,0.009607482230421389
28.05843135220556,0.029764792775864846,0.011717579600003346,0.01562669838356334,0.016119244844237123,0.01681053885209756,0.02360208652967512,0.010001921507236212
29.61082914226987,0.03016157687207668,0.012549622724263836,0.016376824042676617,0.016863167750770673,0.01755739991411037,0.024210630744398047,0.010863034128055917
31.73066491835549,0.030694378920732995,0.013675005974545294,0.017387200133353993,0.017864827219826747,0.018561448790082098,0.025023694551024937,0.012031793541567918
34.05115904806641,0.03125867835097926,0.014882462053213105,0.018466039382357326,0.018933799568309435,0.019630960918822427,0.025882703528358537,0.013290419418101069
36.17100562036174,0.03175046441461909,0.01595413464149115,0.019418948029337944,0.019877407411706967,0.02057325679462007,0.026632545337621043,0.014411201689266226
37.72340341042605,0.03209305703495628,0.016715571420514056,0.020093207132521027,0.020544693832864645,0.021238548110572596,0.02715734826565091,0.0152095728623512
38.434409393138914,0.03224441396777606,0.017056915810659476,0.020394666827244733,0.020842917357161365,0.021535578122891624,0.027390258266550664,0.0155680250545846
39.2201035546089,0.03240733458470706,0.017428343822716325,0.020722094740782706,0.021166738999131764,0.021857885440627573,0.027641917474903993,0.015958462219538568
40.93558888851609,0.032746236783105426,0.018216954565711093,0.02141506804047616,0.021851738245867756,0.02253888647754983,0.02816957547742757,0.01678882774593173
43.2781072860305,0.03316880069962754,0.019240489043113516,0.02230940401391854,0.022734987789123102,0.02341523795427389,0.02883899655283111,0.017869567000525555
45.842369034729124,0.033573524889649056,0.020284530736752175,0.02321453073925343,0.023627765283733154,0.024298729717784955,0.029499904479648974,0.018975924617201878
48.184887432243535,0.03388668970449115,0.021163952478362873,0.023969867007732373,0.024371670348187244,0.025032735090480252,0.030034707156313862,0.019911559167355684
49.900372766150724,0.034080162791688566,0.021761033173788486,0.024478001825337454,0.02487137366917599,0.025524414692056494,0.030383248029593992,0.020549184314982975
50.68606692762071,0.03415839152264166,0.02202095047611381,0.024697759226503944,0.025087254970492908,0.025736422984831024,0.030530508791671147,0.02082746399288801
51.554254927466395,0.034237143627735174,0.022298138196193078,0.02493100773387222,0.025316217266014747,0.02596096663416433,0.030684116386004313,0.02112477876140748
53.44985342792534,0.03438069693860935,0.022866438393718578,0.02540501548476897,0.025780844678090255,0.02641547897875744,0.030986030270834124,0.02173638061951681
56.038341871207805,0.03451308419102733,0.023559947591137054,0.025973515891081763,0.026336534910593384,0.026956425433518776,0.03132378755233576,0.0224874790194237
58.87183949759436,0.03457311275668824,0.02420935359434127,0.026491192226845206,0.026840228091850524,0.02744291453448956,0.031594919508836514,0.023197728286515288
61.460317144667115,0.03455051634926797,0.024702748273142235,0.026868982117105138,0.027205322747432165,0.027791484987323253,0.03175332314853397,0.02374459422766646
63.35591564512606,0.0344875020360016,0.025004252336527682,0.027088696628988718,0.027415808421151926,0.027989467533741715,0.03181605499320139,0.024083946117963988
64.22411444118146,0.03444567007934528,0.02512565670652151,0.02717345081294113,0.027496359779388163,0.028064191433616777,0.03182996719321241,0.02422231385073458
65.18350882063687,0.03439005793598432,0.025247749056694198,0.027255629035288307,0.027573909365886662,0.028135239098371005,0.03183464091932299,0.024362874002167644
67.27825420536206,0.03423482878480466,0.02547084636879438,0.027393698847128056,0.02770195299337121,0.028248879373085716,0.03180638221493392,0.024625299373333093
70.13866678254963,0.03394960238808851,0.025681262226999818,0.02749264887043487,0.02778739779742263,0.0283142871331618,0.03168466827045391,0.02488721780032971
73.26983750299391,0.033543909877206964,0.02579119789738579,0.02748656593433872,0.027766800490277094,0.028271425486878228,0.03144567572351152,0.0250506573764272
76.13025008018148,0.033091904097640165,0.02578649600470161,0.02738118677224221,0.02764844007140551,0.028132561576129384,0.031135464650967875,0.025092266639461014
78.22498466869695,0.03271403732276783,0.02572229951731422,0.02724638125613018,0.027504311211392057,0.02797338797154448,0.03085546626931975,0.02506047431302349
79.18438984436209,0.03252827972176048,0.025676387150012574,0.027168986461590525,0.02742269693985224,0.027884886341363487,0.030712923314255975,0.025028983694342755
80.24454524901846,0.0323140263488294,0.025613921149423992,0.027072349138520246,0.02732143852757374,0.02777603132231053,0.03054528372059125,0.024982154880053824
82.55927420274553,0.031814561142372244,0.02543606130380419,0.02682207810016297,0.027061229785175216,0.027499289954922828,0.030143573192427203,0.024837359949804762
85.72009131504684,0.031066230357226065,0.025105821798026763,0.02639770195671234,0.02662361922156614,0.027039311286146245,0.029520265678676865,0.02454995625504225
89.18009299076493,0.030166521741349022,0.02463707497742248,0.02583189987884958,0.026043802757981318,0.02643538401068073,0.028746970808374794,0.024125159658127716
92.34091010306625,0.02927846537904132,0.024119462121528306,0.025230843755713907,0.025430387346998908,0.025800391909685545,0.02796555816296282,0.023645139165777356
94.65563365868847,0.028592268625104857,0.0236910837959216,0.024744379540857602,0.02493514458414004,0.025289663917288697,0.02735246758110595,0.023242822956884242
95.7157944614497,0.02826874008036523,0.02348196355120724,0.02450947580586682,0.024696302602339088,0.025043825283007158,0.027061088357433215,0.023045236634305293
96.88732356544959,0.02790492143889352,0.023241947254795385,0.02424155747969395,0.024424083697712148,0.02476395613204036,0.026731850039943234,0.022817679636201543
99.4452209485256,0.02708928605817217,0.022687280477196422,0.023628064984958914,0.02380141882141276,0.024124863376114167,0.025988399055433428,0.022289206856892032
102.9380862865936,0.02593418016254347,0.021868612988571633,0.022733523741369215,0.02289482967214426,0.0231965113466011,0.02492492545403763,0.021504148206157595
106.76158014885175,0.02462553257942449,0.020903205497382477,0.021690665695492828,0.02183941057112565,0.022118213896127347,0.023708067996118614,0.020572839910549208
110.25444548691975,0.02340014075805421,0.01996975162429712,0.020691296355449276,0.020829146329151737,0.021087949197602793,0.022559380783213973,0.019668230969304954
112.81234286999576,0.022490419909374924,0.019261381385205785,0.01993743999393959,0.020067664436358452,0.020312382377484468,0.021701816124807625,0.01897966564317458
113.98387737210051,0.022071463695167028,0.018931257976056,0.01958724731184761,0.019714073916305704,0.019952501045481828,0.021305672830429785,0.018658256108212257
115.2784184895087,0.02160743815429469,0.01856298067777785,0.019197328697919895,0.01932047371331913,0.01955207198563331,0.0208661006614129,0.01829935335417428
118.10489857958531,0.020592643329100158,0.01774865350645698,0.018337676523970583,0.01845304677880356,0.01867016945363528,0.019902039302775627,0.017504593313246355
121.96451655952507,0.019210837774881813,0.016622255094932578,0.017153500591489693,0.0172588350727817,0.01745717325631355,0.018583954444432036,0.016403009574839835
126.18948367407457,0.017716935329998188,0.015384815532900423,0.015858019555438828,0.015953121853429616,0.016132211878831952,0.017152983379128118,0.0151903420349004
130.04910705211915,0.016382539498501526,0.014264580120883783,0.014689287683551286,0.014775732466604472,0.01493844874443057,0.015870305434615244,0.014090686007929648
132.87558714219577,0.015430808006707916,0.013458005394041092,0.013849831070302078,0.013930356947533137,0.014081823188824337,0.014953204836310796,0.013297997663614999
134.17012825960398,0.015003544854423805,0.013094012915646354,0.013471497323342572,0.013549426251861238,0.013695952568197129,0.014540918207521486,0.012940033496052591
135.60066923069868,0.014538396642071424,0.012696484875093261,0.013058641966094481,0.013133793677662984,0.013275016509204188,0.014091709735530174,0.012548958972393118
138.72408557352048,0.01355105527011131,0.011848552513230012,0.012179112943019156,0.012248488335438,0.012378684968998148,0.01313697736110705,0.011714273289778516
142.98917950050068,0.01227400199642474,0.010744091005237369,0.011035497506692122,0.011097674188833982,0.01121407986073172,0.011899833247230271,0.01062614550614697
147.6580003885487,0.01098508709682736,0.009621339412144844,0.009875018221486417,0.009930203988753175,0.010033172832704615,0.010648842045161729,0.009519058862326462
151.92309701458132,0.009921017765112663,0.008688907872393833,0.008912674412743054,0.008962268857526042,0.009054497220253784,0.009614483675973442,0.008598991675432233
155.04651335740311,0.009217468474675016,0.008069837615868545,0.008274386057788161,0.008320380342024964,0.008405647700828394,0.008929831725860248,0.007987831541140421
156.47705432849781,0.008917931865730163,0.007805688270683899,0.008002170176044784,0.008046648007544352,0.008129006308477547,0.00863816865948849,0.007726989664060853
158.0578353538834,0.008604144101696066,0.007528600476058948,0.007716728208764097,0.007759626279375475,0.00783895224126008,0.0083325302883617,0.0074533303993020595
161.50928103340823,0.007984043778885588,0.006979960757707973,0.007151794926161971,0.007191616532361019,0.00726501668703924,0.007728220255505867,0.006911361921236786
166.22230835163018,0.007287973373741382,0.006362462011272679,0.006516358926618853,0.006552779059461254,0.0066196359452155365,0.007049393297256403,0.006301187756204135
171.38146474454652,0.00673551603128381,0.005871190895782062,0.006011093058711381,0.006044858521307227,0.006106612221111243,0.006510295241102743,0.005815619057535241
176.09449240015005,0.006429757826859805,0.005598863286953686,0.005731111346140905,0.005763421380869195,0.005822373871466271,0.006211802770653099,0.00554639475031755
179.54593841705642,0.00632901034341738,0.0055090569115345146,0.005638800947799485,0.005670635763240644,0.0057286736729765175,0.006113432934183782,0.0054576119029665126
181.1267196388086,0.0063179157688456385,0.005499177336505028,0.005628645305790535,0.005660433043659681,0.005718372450906643,0.006102605769342934,0.0054478388483551405


==> figdata/pipe/retau_180_les_r1.2_3/hom_trms_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.204333519729076,,0.050189814616310786,0.07702211011301051,0.17191235064431995,0.30294023859515157,1.0167910637607478,
-35.383562472919124,,0.050169663343417326,0.0770386006157046,0.1719513248088145,0.30300980448641013,1.0170569158399165,
-33.591478031136575,,0.04999669896815495,0.07719339278823582,0.1723082364096577,0.30363529497301134,1.0194280768640238,
-31.14436595397502,,0.04948042873388096,0.07771395121522558,0.17348941683714453,0.3056414142619387,1.026863000996766,
-28.465631993746793,,0.048591978673181956,0.07893642437395419,0.17603770878672273,0.30969462714067203,1.0412420962115423,
-26.01851991658524,,0.04754311027297852,0.08096679388331761,0.1800351076800029,0.3156130656127329,1.0611022106104293,
-24.226435474802685,,0.04668820718195437,0.08329911575611712,0.18440010555157962,0.321699169345034,1.0805180573729334,
-23.40566442799274,,0.046287122269633545,0.08468416830288783,0.1869203728045711,0.32508998720273025,1.090996210880998,
-22.774582785745174,,0.045979276806357196,0.08590851911356709,0.18911831515440208,0.32799036833983497,1.0997974404638622,
-21.396662540765252,,0.04532177600417348,0.08913799832273547,0.19481970335757928,0.33531584650554985,1.1214680768436802,
-19.51509911292618,,0.0445168842552112,0.09509654517189695,0.20503381705257656,0.3478981702111173,1.1572183701512024,
-17.455419817331258,,0.04388458065167041,0.1043582097617805,0.22038791295765886,0.36590781339770373,1.206042166848493,
-15.573856389492187,,0.04370915309973717,0.11630229619010317,0.2395008289804311,0.3872604399453098,1.261395563594919,
-14.195936144512263,,0.043958424657228386,0.12793706785144596,0.2575252735217944,0.40658255484268896,1.309738134100952,
-13.564854502264701,,0.04421472865108108,0.13429572988171287,0.26716845006353734,0.41665197699606654,1.3343994719581844,
-13.079629653166702,,0.04448538735136254,0.13970198684825233,0.27525982685792305,0.42497217009327265,1.3545364511247453,
-12.020219186980148,,0.04534097520391619,0.15332941829924665,0.29523608611928825,0.4450562790377726,1.4023494992566239,
-10.573570271001698,,0.04725752939045284,0.1769801415956382,0.3285964689448389,0.4773259927711146,1.4771644649534816,
-8.989960638672738,,0.05073872830160788,0.21201697702506506,0.3753841873317732,0.5203432357477393,1.5737675506607423,
-7.543311722694288,,0.0558085751488089,0.25618375535503535,0.4305309573502724,0.5682636306618295,1.6779864232038015,
-6.483901256507734,,0.0611563300565992,0.29915628729602906,0.48073725165968195,0.6096867579382721,1.765682265952524,
-5.998676407409735,,0.06433193961729915,0.32288950270700273,0.5071348592786983,0.6307230421907276,1.80947180903307,
-5.625602584754198,,0.06709905456161082,0.34321375195662457,0.5290976385921435,0.6478674572026184,1.8448176968989816,
-4.811028562316407,,0.0743224050053229,0.3951284359524471,0.5827587985721021,0.6884929852254579,1.9274319299154428,
-3.6987166685626547,,0.08819796273259414,0.48819874445838424,0.6712024000684705,0.7519552830157324,2.05357534712668,
-2.481098545321053,,0.11253561418124577,0.634241393900375,0.7940544624668464,0.8339635160894927,2.2119790724974053,
-1.3687866515673,,0.15034897138960732,0.8331915696503138,0.9384391870306512,0.9227762354522644,2.3784520432394984,
-0.5542126291295099,,0.19860351282645894,1.0445082717956695,1.0703090597389686,0.9979220446995853,2.5156873296664464,
-0.18113880647397274,,0.23188611935812692,1.1690061119160657,1.139966149282851,1.0356148311554008,2.583387290534698,
0.018116039889338794,4.926623978882231,0.25400599550371034,1.2411125251068864,1.179903185491235,1.0585929648574997,2.6208642977891117,1.5629934308236398e-05
0.545035850878057,4.929941544219594,0.3329750973520388,1.3533465944229357,1.2959162721228328,1.179835034971264,2.724906405833378,0.022815811179750827
1.6955015497384387,4.962523650094307,0.6137768429066526,1.6596290886298084,1.6103784436317528,1.5072409035121457,2.983797954856527,0.22159107685008608
3.2664796167095154,5.09492038139205,1.238864420687301,2.2343672683425537,2.195540992716409,2.1113617860247227,3.4352374119771403,0.807580285248965
4.986175472402667,5.393607412758494,2.177296085914597,3.0489092784297944,3.019810939919501,2.955279697000722,4.069820603112733,1.7669651244706537
6.557164335583451,5.778525431577232,3.1375245843396504,3.874174262049659,3.8521498658450954,3.802940810915339,4.724310301799908,2.7747973057094604
7.707630034443833,6.089185838562749,3.8278572367333217,4.468315232309436,4.450407847592943,4.4105023010458675,5.20279455778786,3.505214395705767
8.23454984543255,6.2308929741463075,4.128117628778017,4.727120875965251,4.710827057160138,4.674646069451732,5.412737709199052,3.823774435515786
8.816832619801799,6.383316688151653,4.44389710275575,4.999495693475907,4.984804784912002,4.952368305948219,5.6344552975053475,4.159251103891492
10.088172682548377,6.690281268424623,5.06447155633235,5.535028570244225,5.523255429458577,5.497752558947177,6.071911344460901,4.819731309545901
11.824213999738822,7.028618370213683,5.743353923405392,6.119266292104449,6.110432852764567,6.092074033545076,6.548490476197027,5.544774419522068
13.72458442488852,7.275744745645885,6.267560487706612,6.564899337584454,6.558283386969265,6.545416609305184,6.905675595452138,6.108514633271814
15.460625742078966,7.39427429265782,6.572844933871124,6.816492509964196,6.811280807765641,6.801927706531683,7.097222353073038,6.441407427038722
16.731965804825542,7.424399290967803,6.70953992669086,6.922296371483573,6.917852785431281,6.910425172684497,7.16860028162087,6.594209099241261
17.314248579194793,7.4243178800357565,6.751432764671149,6.951972527612093,6.947824856111189,6.941137742317288,7.184683829304682,6.642518878081773
17.95768108534784,7.415225228854551,6.784442284218882,6.9726998257395465,6.968845223260885,6.962890087767441,7.191757605908178,6.682008189220915
19.362516281128787,7.366835215419905,6.814658231825329,6.9799075026189215,6.976590074379066,6.971970648819474,7.173419152000109,6.724444153080602
21.28087319165133,7.250797995002686,6.782664984361254,6.923198804226721,6.920441047046531,6.917200423273586,7.089311553101567,6.705705652809434
23.380800757036155,7.077822357171864,6.6792909401837335,6.799260039942153,6.79695278851021,6.794809692061791,6.942600629754823,6.6134719545839245
25.29914687134899,6.894066144342863,6.544557223063663,6.649984754246641,6.647985851840966,6.646588253041303,6.777226716813955,6.4866788943007245
26.70399286333965,6.750447095930445,6.430314703801284,6.527003352929188,6.525184315131152,6.5242216536013595,6.644565891561466,6.377232698504174
27.347425369492697,6.683157553071554,6.3749896134924375,6.46811315668119,6.4663661240474095,6.465577872589577,6.581724845629977,6.323869765398818
28.05843135220556,6.6081421222936845,6.312249132155694,6.40171117487507,6.400037095912832,6.399426390863718,6.51126382496077,6.263147661209589
29.61082914226987,6.44334763527884,6.171254828467994,6.253605199624967,6.2520699426313735,6.251798557779004,6.355268772067385,6.12608374848668
31.73066491835549,6.219539898406625,5.974522381140921,6.048760721922418,6.04737866288196,6.047485454228895,6.141415769938328,5.93385145402641
34.05115904806641,5.980511928711385,5.759631939393157,5.826616452046878,5.825366998485919,5.825803944239449,5.911206267866959,5.7229994086146165
36.17100562036174,5.770136767260267,5.567497679077009,5.628986054387066,5.627835059951338,5.6285170862675775,5.707457323977411,5.533932260964893
37.72340341042605,5.621571687069369,5.430476347718868,5.488480492589618,5.487391300029627,5.488226064310892,5.563068210003747,5.39885670967942
38.434409393138914,5.555174254234599,5.368931784058333,5.425469919401867,5.4244067588409735,5.425305367613243,5.498422140086092,5.338130948877307
39.2201035546089,5.483034410352756,5.301870375130725,5.3568737838141605,5.355838220701146,5.356803028689897,5.428112810732239,5.271926600191873
40.93558888851609,5.330112215261827,5.159106099044317,5.211037419641866,5.2100574270856805,5.211154575770879,5.278844484492936,5.130877459313853
43.2781072860305,5.131363338429305,4.972470320519041,5.02073535366923,5.019823990711402,5.0210780086900275,5.084440223009984,4.946288103038568
45.842369034729124,4.926411487954555,4.778899401799502,4.823716265711278,4.822871822837671,4.824272673290531,4.88355732090899,4.754642133892446
48.184887432243535,4.750091848499756,4.611583367608281,4.653667574855035,4.652877606459879,4.6543936606905865,4.710446584055211,4.588853831370708
49.900372766150724,4.627661617397843,4.495033452471206,4.535329868925066,4.534575761219818,4.536165660420318,4.590106536729763,4.473305318586868
50.68606692762071,4.573420079537913,4.443307526030204,4.482838244457876,4.482099354443139,4.483720405317453,4.536757553171509,4.42200876015081
51.554254927466395,4.514747943105443,4.387296682117884,4.426016683138097,4.425293965072461,4.426947563316861,4.479028412395302,4.366452955724183
53.44985342792534,4.391044050085667,4.269006088709797,4.306075155873448,4.305385259964057,4.307104126288904,4.3572389940171545,4.249091232290755
56.038341871207805,4.231151192934664,4.115732605174157,4.1507783417985715,4.150128790144808,4.151925356481752,4.199678754483409,4.096961277445219
58.87183949759436,4.066971896185083,3.9579355544849197,3.9910253154106305,3.990414057232221,3.9922846061606623,4.037738681411457,3.940278674956981
61.460317144667115,3.925821954626938,3.8219526282385723,3.853454083323489,3.8528737875135954,3.854803808981628,3.898394499465571,3.805208343063321
63.35591564512606,3.8271884034160757,3.7267571492215166,3.7571994807686613,3.756639197815521,3.7586088151566956,3.8009589562827206,3.710625509346594
64.22411444118146,3.783237943836383,3.6842942993299466,3.714277831768157,3.7137259306827386,3.7157128348638992,3.7575261461095795,3.6684288576444106
65.18350882063687,3.735526296621441,3.638167492581977,3.667661700838257,3.6671185060450386,3.669124025352775,3.710365558323729,3.622586162325749
67.27825420536206,3.6344351326272757,3.540334493896703,3.568821421002106,3.5682960311776517,3.5703404145923616,3.6104055828212376,3.5253389148010035
70.13866678254963,3.5028264798425255,3.412772471370532,3.440006143766662,3.4395020161898406,3.4415955987247275,3.480199014177401,3.398504129767595
73.26983750299391,3.3669939053678557,3.280898070336097,3.306903334136862,3.3064186962689215,3.3085601027268403,3.345732799871579,3.267339554356714
76.13025008018148,3.2489048487233334,3.1660701396839976,3.1910606228052285,3.190590842813278,3.1927719581641623,3.228764833360806,3.1530975137771415
78.22498466869695,3.1658186670754884,3.085186667609289,3.109490672703298,3.1090298141189927,3.111237263859622,3.146432645367171,3.072611094926235
79.18438984436209,3.1287294938594203,3.0490576706356074,3.073062425796112,3.0726051289613046,3.07482408653436,3.109671005465253,3.0366554374487005
80.24454524901846,3.0884320821137297,3.009787577937601,3.033472053576476,3.033018497750693,3.03524895606552,3.069723107712573,2.99757093295742
82.55927420274553,3.00283732465387,2.9263195738008925,2.9493415716500935,2.948894623015491,2.9511485567236386,2.9848492589949163,2.914487480091983
85.72009131504684,2.8907819119831086,2.8169328859038876,2.839124943015006,2.8386857744255862,2.8409674254347506,2.873693148952983,2.805583095793519
89.18009299076493,2.7739065713295044,2.7026955353764524,2.724068266206912,2.723636491038771,2.725944978479825,2.7577018979675825,2.691820976038252
92.34091010306625,2.6718331883336623,2.6027971546217876,2.6234937910150165,2.6230674977770745,2.6253979885527357,2.6563546659379673,2.592312779593921
94.65563365868847,2.5997070698060285,2.532136762801916,2.5523769445135778,2.5519536023708476,2.554298510429963,2.584715895761609,2.5219145168365182
95.7157944614497,2.567304660433979,2.5003743282319597,2.5204147063871156,2.5199927452384117,2.522343481132836,2.5525253708186044,2.490266531099785
96.88732356544959,2.531949941628769,2.4657043916290378,2.4855307136802915,2.4851099205500815,2.4874668318376956,2.5173968034089182,2.4557187304851333
99.4452209485256,2.4564513743057153,2.391622532308021,2.41100533647695,2.4105865511918987,2.4129555946462955,2.442363834807399,2.3818886242782633
102.9380862865936,2.357237287380797,2.294177234114134,2.313005380183726,2.3125895824207876,2.314972343323513,2.3437276817677195,2.2847534999440002
106.76158014885175,2.254119325657768,2.192786548447614,2.2110734863149153,2.2106621754492575,2.213056639570018,2.241172059517891,2.1836584969545454
110.25444548691975,2.163993141764178,2.1040634128132845,2.121911700794903,2.1215046891448304,2.123905645203299,2.1515014475908343,2.0951715436925435
112.81234286999576,2.1007506613502787,2.0417454011742264,2.059304515599254,2.058900805695149,2.061303517774435,2.088558423199779,2.0330073628892014
113.98387737210051,2.0725822070056785,2.0139740984331977,2.0314090194454257,2.0310066528883888,2.0334096126656527,2.060518751064677,2.005301933336829
115.2784184895087,2.0420167318225295,1.9838294171809407,2.0011327126778555,2.000731812628263,2.003134240153055,2.030089741069969,1.975226925450338
118.10489857958531,1.9772933189118773,1.9199658571024212,1.9369998820078074,1.936602435888217,1.9390023740875741,1.9656450483441432,1.9115057963287174
121.96451655952507,1.8931585610956883,1.8368915211313097,1.8535932868412357,1.8532011233188104,1.8555928737432565,1.88185435505554,1.8286086537056734
126.18948367407457,1.8063492678774697,1.7511194163820438,1.7674945846469179,1.7671077824377173,1.7694866186382394,1.7953794160064978,1.7430148731091504
130.04910705211915,1.7316772621906378,1.6773031097845805,1.6934062410214408,1.6930244471573477,1.6953886712660566,1.7209797939558888,1.6693506906381994
132.87558714219577,1.6797838075623173,1.6259856589225592,1.6419045731576367,1.641525803559008,1.6438785266365674,1.6692681190135692,1.6181378796822183
134.17012825960398,1.6568649217350746,1.6033158122961926,1.619154848063941,1.6187775344086421,1.621124644419586,1.6464273355124661,1.5955135881015394
135.60066923069868,1.6321447420822481,1.5788606232462488,1.5946149699751568,1.5942384771175007,1.5965798538668448,1.621790310024996,1.5711069689427484
138.72408557352048,1.5804900442559955,1.5277481764068153,1.5433294371081894,1.5429544584067327,1.5452831118843045,1.5703057124657676,1.520093732859204
142.98917950050068,1.5156109994558005,1.4635301377444125,1.4788997550855563,1.4785250058635724,1.480837325573411,1.5056317750069919,1.4559973117061014
147.6580003885487,1.4512793365455192,1.399836548141076,1.4149994425042405,1.4146237134822943,1.4169192452237138,1.4414938972514475,1.3924232529264284
151.92309701458132,1.3993396120844952,1.3484081084266983,1.363401190769931,1.3630239242870563,1.3653066899205066,1.3897026611476282,1.3410938588245869
155.04651335740311,1.3656615038878546,1.3150688392674037,1.3299464919433999,1.3295686719804043,1.3318428557129296,1.3561186614911764,1.3078234200809629
156.47705432849781,1.3514868625017213,1.3010407355962557,1.3158672969237506,1.3154890845733456,1.3177598723925772,1.3419835240440652,1.2938252898266183
158.0578353538834,1.3367470843218077,1.2864555254518473,1.3012276731951988,1.300849278952077,1.3031160792257108,1.3272845112967013,1.2792724692215045
161.50928103340823,1.307975046806287,1.2579923613571162,1.2726537431659832,1.27227474354132,1.274533829970905,1.2985921835320966,1.2508742032161142
166.22230835163018,1.2763446759584525,1.2267040573109151,1.2412389623821298,1.2408589298924415,1.2431102256811215,1.2670479962321852,1.2196576490515443
171.38146474454652,1.2518278086207293,1.2024385423733261,1.2168775747698442,1.2164954660760081,1.218743163745265,1.242595228406057,1.1954458294850865
176.09449240015005,1.2383019953854582,1.189042787169992,1.2034290247694528,1.2030443026065127,1.2052923448084853,1.2291034331195811,1.1820803773871875
179.54593841705642,1.2334432918464113,1.1842311684674913,1.1985976869284387,1.1982109476385185,1.2004601596000763,1.224257575595504,1.1772799841718513
181.1267196388086,1.2325861376696423,1.1833797413993337,1.1977437210412636,1.197356763249841,1.1996065869783632,1.223402242715057,1.1764301992612136


==> figdata/pipe/retau_180_les_r1.2_3/straub_diss_ktheta_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,-0.00035536380278735204,-0.0012731994241492314,-0.0005852117722313534
0.06754992985421193,-0.0003552692167818882,-0.0012737923758990347,-0.0005852961181351804
0.13647842970542684,-0.0003553320561440716,-0.001274529444943616,-0.0005855034717788688
0.2068136336352351,-0.0003555421761211435,-0.0012753989526807883,-0.0005858217801512438
0.2785842498901542,-0.00035588535528387194,-0.0012763849456173093,-0.0005862347790727203
0.3518195725992455,-0.00035634860144055836,-0.0012774726842152302,-0.000586727366853278
0.42654949373098033,-0.00035692031639800664,-0.0012786488122471097,-0.0005872857686698391
0.5028045152939807,-0.0003575904443007805,-0.0012799015097075986,-0.0005878976847031562
0.5806157617868227,-0.0003583505990342359,-0.0012812206246946374,-0.0005885524175395483
0.660014992901969,-0.00035919416582625937,-0.0012825977793101968,-0.0005892409739921374
0.7410346164888582,-0.0003601163719009044,-0.0012840264443357077,-0.0005899561362142998
0.8237077017816014,-0.00036111432086678713,-0.0012855019772541369,-0.000590692496806888
0.9080679928966529,-0.00036218698551713694,-0.0012870216181733334,-0.0005914464526136994
0.9941499226058853,-0.0003633351539425497,-0.0012885844384210477,-0.0005922161521221918
1.0819886263908212,-0.0003645613243909784,-0.0012901912371121233,-0.0005930013919181748
1.1716199567836076,-0.00036586954524714805,-0.0012918443819304444,-0.0005938034585785941
1.2630804980007326,-0.0003672651979573727,-0.001293547591837805,-0.0005946249138382299
1.3564075808753473,-0.0003687547228267724,-0.0012953056615545345,-0.0005954693229652646
1.4516392980943518,-0.0003703452905181472,-0.001297124130612555,-0.0005963409291816049
1.548814519746399,-0.00037204442596484107,-0.001299008903747435,-0.0005972442808470065
1.6479729091872455,-0.000373859596485991,-0.001300965834593883,-0.0005981838232041474
1.7491549392289298,-0.00037579778241307745,-0.0013030002913426582,-0.0005991634730075339
1.852401908659232,-0.00037786505680327835,-0.0013051167315233797,-0.0006001862026355129
1.957755959098306,-0.00038006621119150984,-0.001307318323780965,-0.000601253670677302
2.065260092199413,-0.0003824044772586977,-0.001309606667878637,-0.0006023659489378257
2.1749581872005415,-0.00038488141029499785,-0.0013119816807462279,-0.0006035214118416134
2.286895018834338,-0.0003874970200272215,-0.0013144417368530002,-0.0006047168739609473
2.4011162756035134,-0.0003902502584394081,-0.001316984176248696,-0.0006059480855273504
2.5176685784292125,-0.00039314000331918086,-0.0013196063240166133,-0.000607210724990191
2.6365994996799187,-0.00039616671092107243,-0.0013223072011906245,-0.0006085020624783127
2.7579575825888125,-0.0003993349513792738,-0.0013250901494884458,-0.0006098235084339464
2.8817923610672613,-0.00040240334660950506,-0.0013277047714112416,-0.0006109300426628781
3.0081543799228365,-0.0004061791146005259,-0.0013309830702453059,-0.0006126274677058434
3.1370952154897456,-0.0004097689628166746,-0.0013340019980652685,-0.0006140176113264024
3.2686674966804596,-0.00041364296323630277,-0.0013372460063763591,-0.0006155685402639324
3.402924926466915,-0.0004178612502789899,-0.0013407768794599882,-0.0006173377249948762
3.539922303800016,-0.0004219073257150165,-0.0013440595852015989,-0.0006188046281000371
3.679715545976652,-0.000426287520910144,-0.0013476175484832466,-0.0006204739749883633
3.8223617114630324,-0.00043082318706945904,-0.0013512656065463669,-0.000622164070890577
3.9679190231838115,-0.0004355571712115873,-0.001355048257711143,-0.0006239155114400311
4.116446892286658,-0.0004403277377179106,-0.0013587975517053714,-0.0006255636959073841
4.2680059423915955,-0.00044531169902634873,-0.001362697366521487,-0.0006272837435122253
4.422658034335414,-0.0004505743520784051,-0.0013668162855404215,-0.0006291390604130571
4.580466291420939,-0.000456084462263158,-0.0013711228640967915,-0.0006310965155140632
4.74149512518168,-0.0004618325183547688,-0.001375608417721732,-0.0006331449195212983
4.905810261672234,-0.00046774358538612327,-0.001380196139568801,-0.0006352076917075437
5.073478768295259,-0.0004738630283369027,-0.0013849348594978936,-0.0006373289950165183
5.244569081175882,-0.00048014545549993374,-0.001389778930113024,-0.0006394622900831205
5.419151033094891,-0.0004865510343815176,-0.0013946884551791592,-0.0006415667354611926
5.5972958819918475,-0.0004933870636849097,-0.0013999882141002384,-0.0006439501901300996
5.77907634004995,-0.0005002218001528735,-0.0014052276938359652,-0.0006461790627043611
5.964566603374555,-0.0005073685673525087,-0.0014107389901020144,-0.0006485678136372982
6.1538423822772135,-0.0005146237762703472,-0.0014163109336223368,-0.0006509122810926754
6.3469809321778765,-0.0005223990722531389,-0.0014223818727951121,-0.000653626732493504
6.5440610851377485,-0.0005302970965661762,-0.0014285362109191112,-0.0006563125500711126
6.745163282035561,-0.0005381696253085425,-0.0014346201765131747,-0.0006588216994125571
6.950369605400692,-0.0005463427779888039,-0.0014409836179514394,-0.0006614835608404971
7.159763812916132,-0.0005548539275093756,-0.001447671524658099,-0.000664337547604889
7.373431371605355,-0.0005635199189164139,-0.0014544939613532594,-0.0006672013870007061
7.591459492716799,-0.0005724338368689292,-0.0014615554055427877,-0.0006701711141430429
7.81393716732031,-0.0005815480496091655,-0.0014688104865558304,-0.0006732014769255094
8.040955202630013,-0.0005909452842702322,-0.0014763537569138236,-0.0006763787485206178
8.272606259068487,-0.0006006131810269534,-0.0014841785774836703,-0.0006796938713217229
8.508984888087337,-0.0006102568394977402,-0.0014919728358030301,-0.0006828532806544737
8.750187570759637,-0.0006202622209301377,-0.0015001596408253473,-0.0006862498143653791
8.99631275715995,-0.0006306083353615308,-0.0015087241172873239,-0.0006898666790090551
9.247460906548028,-0.0006411404424949077,-0.001517506047483927,-0.0006935525164842855
9.503734528372599,-0.0006517645749492513,-0.0015264098768371216,-0.0006972173466212952
9.76523822411195,-0.0006626246956956436,-0.0015355998905617098,-0.000701011591267334
10.03207872996844,-0.0006736941018894748,-0.001545055036178077,-0.0007049138302000299
10.30436496043423,-0.0006851112421327129,-0.0015549362667735714,-0.000709069709627439
10.582208052746264,-0.000696607602128196,-0.0015649565422295036,-0.0007132142845503587
10.865721412248332,-0.0007083743167298861,-0.00157533547897724,-0.0007175469398308542
11.155020758679028,-0.0007204480988388004,-0.0015861242661979738,-0.0007221116499480976
11.450224173404212,-0.0007326437350412225,-0.0015971260877383731,-0.000726728196222149
11.75145214761359,-0.0007450758896419968,-0.0016084789258936725,-0.0007315198761751498
12.058827631500721,-0.0007575537911752734,-0.0016199782844609116,-0.000736301301942093
12.372476084446765,-0.0007704080970609611,-0.0016320072582777971,-0.0007414147830700984
12.692525526228449,-0.000783520077392629,-0.0016444444818477484,-0.000746748828060105
13.019106589270981,-0.000796650353971375,-0.0016570287774309847,-0.0007520692746703305
13.352352571967447,-0.0008099900938967221,-0.0016699892902054053,-0.0007575783792113482
13.692399493086283,-0.0008234775996771994,-0.001683267546034545,-0.000763222691980841
14.039386147289166,-0.0008373465127614748,-0.0016971462900554517,-0.000769248466632637
14.393454161781913,-0.0008512848733030462,-0.0017112794446418615,-0.0007753488454981897
14.754748054121448,-0.0008654159249763383,-0.0017258234870823877,-0.0007816586649992629
15.123415291202617,-0.0008797248214371306,-0.001740775856339071,-0.000788172820691134
15.499606349448701,-0.0008941478951622044,-0.001756076676738648,-0.0007948368986260637
15.883474776230413,-0.0009087805507236023,-0.0017718544098723522,-0.0008017582627420784
16.2751772525383,-0.0009234680507181433,-0.0017879415401361885,-0.0008087902350752586
16.674873656934096,-0.0009383953149825628,-0.0018045754440630954,-0.0008161316014296742
17.08272713080736,-0.0009534770247991243,-0.0018216727414529196,-0.0008237066161617593
17.498904144963756,-0.0009686719261956346,-0.0018392020209822765,-0.0008314843641224429
17.92357456757232,-0.0009840017463409775,-0.001857208601487784,-0.0008394981201650739
18.356911733499416,-0.0009994684876554357,-0.001875714901947811,-0.0008477611648477453
18.79909251505769,-0.0010149865443527231,-0.001894635891524827,-0.0008561975382766892
19.250297394198782,-0.001030593720734119,-0.0019140383822119468,-0.0008648570140338695
19.71071053617948,-0.0010462853720065795,-0.0019339378250880735,-0.000873746107663453
20.180519864731217,-0.00106207748240986,-0.0019543771197724183,-0.0008828923357451372
20.65991713876361,-0.0010779488367988388,-0.0019753521853977025,-0.0008922850735314655
21.149098030633386,-0.0010938307274030294,-0.001996798926161228,-0.0009018652946837786
21.648262206010724,-0.0011097612650383369,-0.0020187889233075564,-0.0009116825040090302
22.157613405375336,-0.0011255638290293046,-0.0020411175917449645,-0.0009215669693225522
22.677359527175955,-0.0011416122707445598,-0.0020642938426966807,-0.0009319104232179788
23.207712712686796,-0.001157541225011882,-0.0020878681824906997,-0.000942350189541274
23.74888943259583,-0.0011734443974248466,-0.002111986151055347,-0.0009529911492994933
24.301110575360145,-0.001189274480869262,-0.0021366096634403793,-0.0009637941625342378
24.864601537364553,-0.0012050598237339965,-0.0021618009385923308,-0.0009747970059173644
25.439592314920073,-0.0012207360228953987,-0.002187498067260004,-0.0009859421105152502
26.02631759813998,-0.0012363732284968593,-0.002213820993598436,-0.0009973088725099037
26.625016866731738,-0.0012517941839315025,-0.0022405513076919565,-0.0010087232769740476
27.235934487743716,-0.001267107844096967,-0.0022678615095368545,-0.0010203031815450177
27.859319815306957,-0.0012822767986289303,-0.002295723876915755,-0.0010320163222509806
28.495427292412323,-0.0012972263702954437,-0.0023240563327321657,-0.0010437915830655863
29.144516554764728,-0.0013120128188377031,-0.002352960141027324,-0.0010556910885775265
29.806852536756974,-0.0013264534912205913,-0.002382195365597181,-0.0010675320333048037
30.48270557960622,-0.0013406355557019844,-0.0024119046626794355,-0.0010794066492982048
31.172351541697267,-0.001354602309629027,-0.002442170640365122,-0.0010913617254847262
31.87607191117793,-0.0013681868735280632,-0.0024727670365767393,-0.0011032283048954276
32.59415392085208,-0.0013814314261204202,-0.002503770205146282,-0.0011150504759979073
33.326890665417544,-0.0013942715252123876,-0.0025350976292982537,-0.0011267625421724455
34.07458122109658,-0.0014067831737027486,-0.002566876493532829,-0.0011384416021540588
34.83753076770786,-0.0014187956358205072,-0.0025988579584796546,-0.0011499117837691754
35.61605071322956,-0.0014303773864466768,-0.00263115399060541,-0.0011612409660259981
36.41045882090477,-0.0014413950179007068,-0.002663563178311907,-0.0011722900750583106
37.2210793389407,-0.0014519066919176041,-0.002696178354086048,-0.0011831150297497129
38.048243132854914,-0.001461903893937134,-0.002728987929479085,-0.0011937028828742867
38.89228782052246,-0.0014713211796531717,-0.0027618866939265107,-0.0012039818504913093
39.75355790997916,-0.0014801232745037698,-0.0027948132614365423,-0.0012139103518473402
40.632404940037,-0.0014882586250797942,-0.0028276750481863403,-0.0012234295619396461
41.52918762376951,-0.0014957195180862557,-0.002860447451600584,-0.0012325248354867913
42.44427199492513,-0.0015025125005428642,-0.0028931285672427033,-0.0012411955090543714
43.37803155732883,-0.0015085851291205766,-0.00292561272138757,-0.0012493802127445163
44.330847437332594,-0.0015138728900705042,-0.0029577691786184836,-0.001257004807730423
45.30310853937725,-0.001518433025584323,-0.0029896724278261804,-0.0012641189014039435
46.29521170472894,-0.0015221724872142865,-0.0030211333014548663,-0.001270618431638657
47.30756187345516,-0.0015250572415949444,-0.0030520585812718053,-0.001276459200183977
48.3405722497064,-0.00152711409310783,-0.0030824603371779253,-0.0012816586360147354
49.39466447037093,-0.0015283160835575281,-0.0031122510976904472,-0.001286179097963383
50.47026877717146,-0.0015286377124167738,-0.0031413417925201513,-0.001289984170779285
51.56782419227405,-0.0015280019482255516,-0.0031695413019372882,-0.0012929848343240986
52.68777869748079,-0.0015264798587720334,-0.003196930271157158,-0.001295242513652065
53.83058941707949,-0.0015240010819327094,-0.0032233210491520044,-0.001296674629137269
54.996722804425104,-0.0015205602133380334,-0.0032486422236197147,-0.0012972646167129975
56.186654832328784,-0.0015161784519258804,-0.003272871684807958,-0.0012970227769570056
57.40087118733255,-0.0015108089920542575,-0.0032958501206759145,-0.0012958902803755267
58.639867467948626,-0.0015044432309065036,-0.0033174873156379524,-0.0012938470976312328
59.90414938694464,-0.0014970866980645514,-0.00333771730224216,-0.001290887592282523
61.19423297775688,-0.0014887491010600123,-0.0033564802403399955,-0.0012870103549503492
62.510644805116314,-0.0014794091644372725,-0.003373647657472933,-0.001282182659267877
63.85392217997289,-0.0014690609985132704,-0.003389118945188413,-0.0012763875540150811
65.22461337880613,-0.001457749967510692,-0.0034028992335069755,-0.001269660170562363
66.62327786741147,-0.0014454750470541398,-0.0034148930977369197,-0.0012619888758701717
68.05048652925365,-0.0014321980055396059,-0.003424918665499057,-0.0012533247305175227
69.50682189848037,-0.0014179634248123478,-0.0034329726974172002,-0.001243702899797573
70.9928783976913,-0.001402764579489673,-0.0034389357384820483,-0.0012331070389642001
72.5092625805596,-0.0013866417345968077,-0.003442792999104695,-0.0012215686846112686
74.0565933794048,-0.0013696105061462261,-0.0034444730914140196,-0.0012090948849410137
75.63550235781828,-0.0013516654911827966,-0.0034438529360650842,-0.0011956719228546004
77.24663396844429,-0.0013328504144585547,-0.0034409237587322387,-0.0011813361058910922
78.89064581602182,-0.0013131768891195216,-0.0034355998112092475,-0.0011660916847483075
80.56820892579483,-0.0012926718579720237,-0.0034278314249047443,-0.0011499587795021698
82.28000801739995,-0.0012714066717141046,-0.003417681450124928,-0.0011330026125193856
84.02674178434395,-0.0012493704653789184,-0.0034050070675686072,-0.00111520579236975
85.80912317918477,-0.0012265929843995396,-0.003389766901001953,-0.0010965922701075925
87.62787970453253,-0.0012031299197824282,-0.0033719880305402767,-0.0010772125015211386
89.48375370998943,-0.0011790220033520006,-0.0033516629889666014,-0.0010571021969083317
91.37750269514953,-0.0011542898626890252,-0.003328732631134376,-0.0010362771867277686
93.30989961878227,-0.0011290205954318097,-0.0033033231582720365,-0.0010148206271863613
95.28173321432593,-0.0011032229961341587,-0.0032753530424483547,-0.000992737166943004
97.29380831181942,-0.0010769640962402162,-0.003244906886359833,-0.0009700904237926195
99.34694616640463,-0.0010502903654817989,-0.003212018388035207,-0.0009469235896428292
101.44198479353237,-0.001023281683449815,-0.0031768246433963036,-0.0009233136986883265
103.5797793110097,-0.000995987741902636,-0.0031393827610488186,-0.0008993075975569587
105.76120228802736,-0.0009684646413827939,-0.0030997742551133302,-0.0008749587989965759
107.98714410131069,-0.0009407894441922723,-0.003058150529552005,-0.0008503421857467321
110.25851329853857,-0.000913032973590288,-0.003014652239724475,-0.0008255267319970506
112.57623696917926,-0.0008852626031091269,-0.002969418112242228,-0.0008005783908321271
114.94126112289429,-0.0008575572172431069,-0.002922632273915744,-0.0007755751523620905
117.35455107566469,-0.0008300066633889542,-0.002874525496617952,-0.0007506064246715138
119.81709184379775,-0.0008026718272188584,-0.002825246119014129,-0.0007257327891711757
122.32988854597434,-0.0007756512275133976,-0.0027750747702433975,-0.0007010528566859635
124.89396681350149,-0.0007490284285013628,-0.002724254240157483,-0.0006766503582212973
127.51037320893735,-0.0007228922198109452,-0.0026730541796067303,-0.0006526144399486653
130.18017565325965,-0.0006973342860940849,-0.0026217617216635733,-0.0006290373569436716
132.9044638617518,-0.0006724582180223435,-0.0025707118544554186,-0.0006060235266561934
135.68434978878463,-0.0006483574534627483,-0.0025202101584009657,-0.0005836673611038508
138.52096808167525,-0.000625127620960974,-0.0024705746246728904,-0.0005620656868739863
141.41547654380852,-0.0006028791750691209,-0.0024221806413735314,-0.0005413303852541276
144.36905660720984,-0.0005817107783215041,-0.002375365611483481,-0.0005215613821157774
147.38291381476222,-0.0005617349161367728,-0.002330518263907967,-0.0005028720206687639
150.4582783122646,-0.0005430648813219455,-0.0022880295716280743,-0.0004853758281554741
153.5964053505324,-0.0005258170465212655,-0.002248298066604695,-0.00046918882969040893
156.79857579774438,-0.0005101118472065277,-0.0022117313459437634,-0.00045443061218918885
160.06609666224642,-0.0004960732271426236,-0.0021787426516709993,-0.0004412237775716033
163.400301626024,-0.00048382701907576916,-0.002149742318321526,-0.0004296921838841426
166.80255158906238,-0.0004735010871548949,-0.002125134639967699,-0.0004199609545208072
170.2742352248158,-0.00046522700561877305,-0.0021053200766412254,-0.0004121581321142185
173.8167695470132,-0.00045913972142196786,-0.0020906904872094473,-0.0004064144367354444
177.4316004880309,-0.00045537924257258653,-0.002081633123424907,-0.00040286494642946324
181.1202034890694,-0.0004540922114975315,-0.0020785337331509393,-0.00040165028553766787


==> figdata/pipe/retau_180_les_r1.2_3/straub_diss_ktheta_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,-0.01596752943872643,-0.11500318454880312,-0.107277298624218
0.06754992985421193,-0.016020804789778652,-0.11508305393012254,-0.10735092895161383
0.13647842970542684,-0.016178187629970673,-0.11517448571189748,-0.10743511389278723
0.2068136336352351,-0.016441918068524165,-0.11527664037926616,-0.10752900404527169
0.2785842498901542,-0.016813809988850608,-0.11538850168046828,-0.10763157167668902
0.3518195725992455,-0.017295515447754792,-0.11550902501304688,-0.10774175886217048
0.42654949373098033,-0.017888505584073785,-0.11563714018372356,-0.1078584799871183
0.5028045152939807,-0.0185940501099892,-0.11577175396843285,-0.10798062404374315
0.5806157617868227,-0.019413195358216517,-0.11591175240259556,-0.10810705665425693
0.660014992901969,-0.020346740875065557,-0.11605600272784877,-0.10823662175037552
0.7410346164888582,-0.021395214571327918,-0.11620335491980514,-0.10836814283786465
0.8237077017816014,-0.02255884647145271,-0.11635264272317714,-0.10850042377742763
0.9080679928966529,-0.023837541138130382,-0.11650268412724409,-0.10863224902075853
0.9941499226058853,-0.02523084889612528,-0.11665228122799291,-0.10876238325488827
1.0819886263908212,-0.02673793603819693,-0.1168002194455229,-0.10888957043121424
1.1716199567836076,-0.028357554269728108,-0.11694526609909323,-0.10901253219040881
1.2630804980007326,-0.03008800974009583,-0.11708616839057438,-0.10912996574378471
1.3564075808753473,-0.031927132121014744,-0.11722165091360078,-0.10924054133913755
1.4516392980943518,-0.033872244328587355,-0.11735041289454387,-0.10934289952863513
1.548814519746399,-0.03592013365046329,-0.1174711254872483,-0.10943564857258126
1.6479729091872455,-0.03806702523665255,-0.11758242959178408,-0.10951736246116468
1.7491549392289298,-0.04030855914692223,-0.11768293485458241,-0.10958658022272695
1.852401908659232,-0.04263977242474392,-0.11777122074062035,-0.10964180741875632
1.957755959098306,-0.04505508799356331,-0.11784584085642778,-0.10968152101100831
2.065260092199413,-0.04754831255266153,-0.11790533205565383,-0.10970417913448843
2.1749581872005415,-0.050112646094762986,-0.11794823028829733,-0.10970823773247583
2.286895018834338,-0.05274070618387177,-0.11797309567317511,-0.10969217651834556
2.4011162756035134,-0.05542457072675098,-0.11797854989363321,-0.10965453733563624
2.5176685784292125,-0.058155843648819545,-0.11796332974935657,-0.10959397870205177
2.6365994996799187,-0.06092574864019467,-0.11792636154541922,-0.1095093511466713
2.7579575825888125,-0.06372525694731038,-0.11786686194941083,-0.10939979886721286
2.8817923610672613,-0.06653829420718191,-0.11777736185879686,-0.10925782980924356
3.0081543799228365,-0.06937726563314978,-0.11767998314870488,-0.10910535956273588
3.1370952154897456,-0.07220782187678143,-0.11754948460374345,-0.10891725908686178
3.2686674966804596,-0.07503288742971731,-0.11739909539044552,-0.1087066257325093
3.402924926466915,-0.07784412901918959,-0.11723083123950864,-0.10847542675828026
3.539922303800016,-0.08061788447059666,-0.11703117105625424,-0.10821023824052844
3.679715545976652,-0.08335824508516851,-0.11681520599061837,-0.10792603025550646
3.8223617114630324,-0.08605119726760946,-0.11657951309931525,-0.1076194281160507
3.9679190231838115,-0.08868910786637428,-0.11632717479612495,-0.10729352426479706
4.116446892286658,-0.09125952623827549,-0.11605616408172698,-0.10694637250563171
4.2680059423915955,-0.09375952287728602,-0.11577403003582305,-0.10658552086647759
4.422658034335414,-0.09618388863527161,-0.1154856648073773,-0.10621589723856321
4.580466291420939,-0.09852571238917995,-0.1151938012125916,-0.10584030569942865
4.74149512518168,-0.10077943399592261,-0.11490208175731063,-0.10546246687899649
4.905810261672234,-0.10293882094537542,-0.11461284261567224,-0.1050848173721531
5.073478768295259,-0.10500159309307328,-0.11433193396688,-0.10471326868626486
5.244569081175882,-0.10696404345184327,-0.11406291637240544,-0.10435147650641731
5.419151033094891,-0.1088236412206142,-0.11380984861483903,-0.10400358789552494
5.5972958819918475,-0.11058669562780613,-0.11358506435396666,-0.1036818939654227
5.77907634004995,-0.11224242037922713,-0.11338215599106055,-0.10338028007963294
5.964566603374555,-0.11379720934974981,-0.11321158986551291,-0.10310933184846617
6.1538423822772135,-0.11525060570418151,-0.11307616542590138,-0.10287179955325254
6.3469809321778765,-0.11661385601915739,-0.11298947189794557,-0.1026811188479223
6.5440610851377485,-0.11788038624087849,-0.11294565254417717,-0.10253170212098897
6.745163282035561,-0.11905020258037517,-0.11294477221323299,-0.10242375157168801
6.950369605400692,-0.1201341084983511,-0.11299734915001537,-0.10236764292455638
7.159763812916132,-0.12113666707763972,-0.11310643402312648,-0.10236642159243765
7.373431371605355,-0.12205855991461327,-0.11327007846673763,-0.10241820154352323
7.591459492716799,-0.12290613363396183,-0.11349152990228106,-0.10252614740619681
7.81393716732031,-0.12368313618846875,-0.11377051896779818,-0.1026899461591779
8.040955202630013,-0.1243958115739668,-0.11410875725350193,-0.10291117452003036
8.272606259068487,-0.12504824676623835,-0.11450507476786342,-0.10318858143761539
8.508984888087337,-0.12563954024389867,-0.11495246594210601,-0.10351522096583937
8.750187570759637,-0.12618066733090846,-0.11545614025595922,-0.1038959488269764
8.99631275715995,-0.12667472857907383,-0.11601260080452014,-0.10432715870707174
9.247460906548028,-0.12712216530108386,-0.11661526030630977,-0.10480225443258254
9.503734528372599,-0.12752434150680297,-0.11725834368998572,-0.10531539856214127
9.76523822411195,-0.12788594286084762,-0.11793954009822019,-0.10586409156363438
10.03207872996844,-0.12820835326179825,-0.11865299997594107,-0.106442417636258
10.30436496043423,-0.12849494001415235,-0.11939505036858448,-0.10704654901130632
10.582208052746264,-0.1287428428674167,-0.12015547052201433,-0.10766638800639826
10.865721412248332,-0.12895549825374575,-0.12093095180723779,-0.10829846757317742
11.155020758679028,-0.1291334907688381,-0.1217153810792412,-0.10893663733492781
11.450224173404212,-0.12927497763864962,-0.12250023402355387,-0.10957249463080809
11.75145214761359,-0.12938131566202984,-0.12328086773548322,-0.1102012861339185
12.058827631500721,-0.12945021457460956,-0.12404899732988413,-0.11081488377024348
12.372476084446765,-0.12948535137025283,-0.1248031935833547,-0.11141164297860348
12.692525526228449,-0.1294819629658819,-0.12553349462570942,-0.11198201805656052
13.019106589270981,-0.1294386397138773,-0.126233400019549,-0.11251980252841405
13.352352571967447,-0.12935627420664297,-0.1268999263396508,-0.11302185260594207
13.692399493086283,-0.1292321529924476,-0.12752633637686503,-0.11348181648072776
14.039386147289166,-0.12906615346268188,-0.1281090625238558,-0.11389639504900433
14.393454161781913,-0.1288546993911847,-0.12864111916096108,-0.11425905171017056
14.754748054121448,-0.12859791133292212,-0.12911988539615107,-0.11456743567732249
15.123415291202617,-0.12829427725026837,-0.12954138852941147,-0.11481792891452118
15.499606349448701,-0.1279435614817828,-0.1299032557819994,-0.11500843592086041
15.883474776230413,-0.1275447466774125,-0.13020270537942505,-0.11513657609978405
16.2751772525383,-0.12709720982186123,-0.13043754451569908,-0.11520048042929937
16.674873656934096,-0.1266016631398428,-0.13060735364257098,-0.11520000115696635
17.08272713080736,-0.12605797533889068,-0.1307109447874582,-0.11513431042145511
17.498904144963756,-0.1254640429703205,-0.13074535005650245,-0.11500103347196688
17.92357456757232,-0.1248204754638397,-0.13071054018376593,-0.11480049106864773
18.356911733499416,-0.12412665660857666,-0.1306054126232547,-0.11453209152830024
18.79909251505769,-0.12338129108932701,-0.13042820098886249,-0.11419468964422161
19.250297394198782,-0.1225850364684401,-0.13017935392725502,-0.11378916554475173
19.71071053617948,-0.12173747877524016,-0.12985826149619825,-0.11331544406556758
20.180519864731217,-0.12083740072872529,-0.1294635077726474,-0.11277281593217925
20.65991713876361,-0.11988583278854849,-0.1289961882323606,-0.11216274871855902
21.149098030633386,-0.1188858416023379,-0.1284595763516323,-0.11148863532734907
21.648262206010724,-0.11783880611177396,-0.1278552375367885,-0.11075237483159532
22.157613405375336,-0.11674601522014744,-0.12718470224508763,-0.1099557813268276
22.677359527175955,-0.1156087455634132,-0.1264494482487525,-0.10910071704220901
23.207712712686796,-0.11443185804038986,-0.12565491024036168,-0.10819246289711314
23.74888943259583,-0.11320485013967799,-0.12478988825748198,-0.10722185660981803
24.301110575360145,-0.11192955924089576,-0.12385652830103075,-0.1061913382534377
24.864601537364553,-0.1106114661713622,-0.12286091617181172,-0.10510679091337047
25.439592314920073,-0.10925181756617708,-0.1218046887561713,-0.10397011845264587
26.02631759813998,-0.10785496182317517,-0.12069293905996097,-0.10278622111653862
26.625016866731738,-0.10642456696687139,-0.11952983164208131,-0.10155918802996501
27.235934487743716,-0.1049623391117696,-0.11831780554524803,-0.10029145568990872
27.859319815306957,-0.10347173863297192,-0.11706091130638156,-0.09898695018402051
28.495427292412323,-0.10195617097325442,-0.11576337240581261,-0.09764958229849187
29.144516554764728,-0.1004177832164828,-0.11442767751594919,-0.09628188759477754
29.806852536756974,-0.09885749388520977,-0.11305493188137268,-0.09488534529342137
30.48270557960622,-0.09727817709985558,-0.11164858386604357,-0.09346314191329749
31.172351541697267,-0.09568121465056918,-0.11021032201264665,-0.09201706977570305
31.87607191117793,-0.09406535772526693,-0.10873874585572785,-0.09054636480667855
32.59415392085208,-0.09243231479462077,-0.1072358644332941,-0.08905300113934354
33.326890665417544,-0.09078193537834078,-0.10570134624513626,-0.08753719057015391
34.07458122109658,-0.08911964070702472,-0.1041415321207697,-0.08600439917871
34.83753076770786,-0.08743953662059349,-0.10254914984901506,-0.08444931823902678
35.61605071322956,-0.08575590644899837,-0.10094107983066157,-0.08288595622606539
36.41045882090477,-0.08408018186705764,-0.09933022705398212,-0.08132549755382347
37.2210793389407,-0.0824292980426627,-0.09773727079968123,-0.079784324323875
38.048243132854914,-0.08073068628415654,-0.09607721273410325,-0.07819358860409371
38.89228782052246,-0.07903375253205967,-0.09440737740771858,-0.0766005422551521
39.75355790997916,-0.07734331182318625,-0.09273342782907705,-0.0750101172315041
40.632404940037,-0.07566490256266863,-0.09106214528383869,-0.07342790737352263
41.52918762376951,-0.07399531016156789,-0.08938959635070941,-0.07185106601862766
42.44427199492513,-0.07234337857235644,-0.08772712563315585,-0.07028841930847235
43.37803155732883,-0.07071087214432203,-0.08607641370785941,-0.06874175029593683
44.330847437332594,-0.06909453701528188,-0.08443368081458674,-0.06720805164295214
45.30310853937725,-0.06750777094209545,-0.08281519430111595,-0.06570044180505887
46.29521170472894,-0.06594194873603314,-0.08121102647719411,-0.06421079048047833
47.30756187345516,-0.06439874625824131,-0.07962323890903313,-0.06274085025147236
48.3405722497064,-0.06287994944057262,-0.07805412767824584,-0.06129243638339359
49.39466447037093,-0.06138260650600664,-0.07650053000150846,-0.05986283257056999
50.47026877717146,-0.05990001193082739,-0.07495497802626222,-0.05844572617685694
51.56782419227405,-0.05843066584822709,-0.07341482771434266,-0.05703949904746487
52.68777869748079,-0.05697080712275558,-0.07187606487742892,-0.05564067340459781
53.83058941707949,-0.05552488915217321,-0.07034236385816459,-0.05425318429787594
54.996722804425104,-0.05408718401726816,-0.06880774564132125,-0.05287184538963944
56.186654832328784,-0.05267756354492594,-0.06729514147957437,-0.05151574608771226
57.40087118733255,-0.051265626608609935,-0.06577557028641476,-0.050157404589313045
58.639867467948626,-0.04989754526073731,-0.06429581143562765,-0.04883915409821759
59.90414938694464,-0.04855268478940994,-0.06283398101175713,-0.04754205503554513
61.19423297775688,-0.04723301361076398,-0.061393411812626066,-0.046268284472874434
62.510644805116314,-0.045938424491006116,-0.05997374874424888,-0.04501770696887573
63.85392217997289,-0.04467555765916644,-0.05858389563218369,-0.04379682568323892
65.22461337880613,-0.04344136726631827,-0.05721995228496275,-0.0426027152552062
66.62327786741147,-0.042235423564782146,-0.05588197392204946,-0.041435132604998835
68.05048652925365,-0.04105649966240773,-0.05456914773786274,-0.040293058366676154
69.50682189848037,-0.039902846541484946,-0.05327934674762407,-0.039174818141548676
70.9928783976913,-0.03876788000827469,-0.052004592038913736,-0.03807403531038577
72.5092625805596,-0.037646974201805065,-0.05073847507497658,-0.03698610227615118
74.0565933794048,-0.036535736916870766,-0.049474447346317764,-0.03590661931715601
75.63550235781828,-0.035441500835096736,-0.048221717430271684,-0.03484272016029433
77.24663396844429,-0.03437591156660319,-0.04699856185134248,-0.033806292623543205
78.89064581602182,-0.03333029491823581,-0.0457905903004466,-0.032788347589100625
80.56820892579483,-0.03230403624494058,-0.04459795947173091,-0.031788529953856025
82.28000801739995,-0.0313049497113629,-0.043431679762260526,-0.030814588242741872
84.02674178434395,-0.030330511893692527,-0.04228827981164242,-0.029864050233403477
85.80912317918477,-0.029382303199844872,-0.04116987410166223,-0.02893845937578782
87.62787970453253,-0.02845980722840508,-0.04007642486259973,-0.02803742361184542
89.48375370998943,-0.027556710875935045,-0.038999604752715675,-0.027154804517402382
91.37750269514953,-0.026668775309794387,-0.0379344630320945,-0.026286478664778908
93.30989961878227,-0.02578947143563783,-0.03687152353935154,-0.025425908895673425
95.28173321432593,-0.024919054200388847,-0.03581071966654524,-0.024573375705688506
97.29380831181942,-0.02407330156278395,-0.03477554266251592,-0.023744650217131166
99.34694616640463,-0.02324732898520571,-0.03375810746086732,-0.022934734181293912
101.44198479353237,-0.02244410700114526,-0.032763132153269925,-0.022146619005734624
103.5797793110097,-0.02166636448066805,-0.031795078995379505,-0.02138309940663006
105.76120228802736,-0.0209125423854147,-0.030851930680236984,-0.020642672942333153
107.98714410131069,-0.020181795044118614,-0.029932606648200053,-0.019924491848531064
110.25851329853857,-0.019470897115484748,-0.029032671654367372,-0.019225408498841894
112.57623696917926,-0.01877451488946724,-0.028144995754449953,-0.01854029375414558
114.94126112289429,-0.01808869610983509,-0.027264290205436772,-0.017865378411991185
117.35455107566469,-0.01742301659049825,-0.026404919760581975,-0.017210201152346446
119.81709184379775,-0.01677978532550192,-0.025569848282621276,-0.01657685968566427
122.32988854597434,-0.016156365380047603,-0.02475506081261606,-0.01596270755924706
124.89396681350149,-0.015557753850255618,-0.023968460661978275,-0.015372759161352927
127.51037320893735,-0.014985377176193885,-0.023212654239807798,-0.014808466510177413
130.18017565325965,-0.014438858735236206,-0.02248762037702359,-0.014269539177490806
132.9044638617518,-0.013915020773746128,-0.021788906969800584,-0.013752886954776566
135.68434978878463,-0.013408494013804935,-0.021108478464102402,-0.013253142063053627
138.52096808167525,-0.012927765816988864,-0.02045956275365293,-0.012778699713860222
141.41547654380852,-0.01247359335669967,-0.019843578985162542,-0.012330320798887889
144.36905660720984,-0.012047486293796716,-0.019263037619783756,-0.011909515593717739
147.38291381476222,-0.011651669324640603,-0.018721403400168958,-0.01151847295117209
150.4582783122646,-0.011285569074833654,-0.01821820284810713,-0.011156653739177862
153.5964053505324,-0.010948113480233734,-0.017752357477375264,-0.010823099519772892
156.79857579774438,-0.010635971426941086,-0.017318584677745046,-0.010514646028907716
160.06609666224642,-0.010356628281338967,-0.01692834493002945,-0.010238676585541909
163.400301626024,-0.01011192282466595,-0.016584840289167402,-0.009996862538014661
166.80255158906238,-0.00990650512744016,-0.01629575530072548,-0.00979385179330834
170.2742352248158,-0.009748452793040022,-0.01607437109628358,-0.009637680089180653
173.8167695470132,-0.009638281773987645,-0.015922052560084936,-0.00952883478804829
177.4316004880309,-0.009569925508375522,-0.015828183920321426,-0.00946126559084498
181.1202034890694,-0.009529878473910739,-0.015768916329432753,-0.009421662994054137


==> figdata/pipe/retau_180_les_r1.2_3/straub_temp_diff_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,0.0,-1.0071746318807406,-1.007089652014707
0.06754992985421193,0.0,0.015729243295084405,0.0036942026307562603
0.13647842970542684,0.0,0.013845469643553932,0.0018309816341832708
0.2068136336352351,0.0,0.013222293350351855,0.0012121594728855545
0.2785842498901542,0.0,0.01291468799988027,0.0009038330656110372
0.3518195725992455,0.0,0.012734285949451918,0.0007197898109805312
0.42654949373098033,0.0,0.012618442597279733,0.0005980471280520039
0.5028045152939807,0.0,0.0125403895451075,0.0005120699986642663
0.5806157617868227,0.0,0.012486804253335482,0.0004486062387172307
0.660014992901969,0.0,0.012450339522334541,0.0004003043451064059
0.7410346164888582,0.0,0.012426637038592592,0.0003627622750124182
0.8237077017816014,0.0,0.01241297052987278,0.00033318652162583895
0.9080679928966529,0.0,0.012407567632550132,0.0003097218557612802
0.9941499226058853,0.0,0.01240924490861528,0.00029109050206410636
1.0819886263908212,0.0,0.012417199398108814,0.0002763859911141253
1.1716199567836076,0.0,0.012430883641015855,0.0002649494871518332
1.2630804980007326,0.0,0.012449927644159864,0.0002562924996936111
1.3564075808753473,0.0,0.012474088460378674,0.00025004687539764703
1.4516392980943518,0.0,0.012503216641392756,0.000245931458827231
1.548814519746399,0.0,0.01253723334818968,0.00024372927962534874
1.6479729091872455,0.0,0.012576114389689197,0.00024327158109316294
1.7491549392289298,0.0,0.012619878881377167,0.0002444264092755777
1.852401908659232,0.0,0.012668581055091721,0.0002470903112321565
1.957755959098306,0.0,0.012722304262104078,0.0002511821961006522
2.065260092199413,0.0,0.012781156530863313,0.00025663872806225285
2.1749581872005415,0.0,0.012845267245070069,0.0002634108222376863
2.286895018834338,0.0,0.012914784641185006,0.0002714609465028772
2.4011162756035134,0.0,0.012989873913369143,0.0002807610201513988
2.5176685784292125,0.0,0.013070715774025965,0.00029129075996459086
2.6365994996799187,0.0,0.013157505359416621,0.00030303636528272726
2.7579575825888125,0.0,0.013250451398543195,0.0003159894623467885
2.8817923610672613,0.0,0.013349775749730064,0.0003301462522888876
3.0081543799228365,0.0,0.013455713554704873,0.00034550763383855987
3.1370952154897456,0.0,0.01356850948355226,0.000362076201801953
3.2686674966804596,0.0,0.013688422710353088,0.0003798586709782281
3.402924926466915,0.0,0.013815723188667084,0.0003988640571284119
3.539922303800016,0.0,0.013950692924487251,0.00041910337412520704
3.679715545976652,0.0,0.014093625925712505,0.00044058958095649636
3.8223617114630324,0.0,0.014244826792859877,0.0004633374613194352
3.9679190231838115,0.0,0.014404612899394431,0.0004873635652218322
4.116446892286658,0.0,0.014573313268270827,0.0005126856387955847
4.2680059423915955,0.0,0.014751268349712632,0.0005393220768159512
4.422658034335414,0.0,0.01493882935705515,0.0005672925600539447
4.580466291420939,0.0,0.015136361748649296,0.0005966191285886602
4.74149512518168,0.0,0.015344240368579953,0.0006273228323989688
4.905810261672234,0.0,0.015562853544811128,0.0006594262389725269
5.073478768295259,0.0,0.015792600680922142,0.000692952441710748
5.244569081175882,0.0,0.01603389522471188,0.0007279261040451512
5.419151033094891,0.0,0.01628716116776352,0.0007643712949680914
5.5972958819918475,0.0,0.01655283472283564,0.0008023131744225864
5.77907634004995,0.0,0.016831363485868556,0.0008417772320572503
5.964566603374555,0.0,0.01712321060155686,0.0008827889831775071
6.1538423822772135,0.0,0.017428846572815404,0.0009253767204704388
6.3469809321778765,0.0,0.017748756751194028,0.0009695656774448835
6.5440610851377485,0.0,0.01808343582468308,0.00101538222869757
6.745163282035561,0.0,0.018433393656996477,0.0010628536552683698
6.950369605400692,0.0,0.018799149994056075,0.0011120067740948425
7.159763812916132,0.0,0.01918123485891199,0.0011628682056210593
7.373431371605355,0.0,0.01958018958090002,0.001215464275255096
7.591459492716799,0.0,0.01999656666993266,0.00126982087497729
7.81393716732031,0.0,0.02043092883819919,0.0013259636434406197
8.040955202630013,0.0,0.020883847664380006,0.0013839168548059888
8.272606259068487,0.0,0.021355905384917495,0.001443704824941161
8.508984888087337,0.0,0.021847693828005,0.0015053502435471433
8.750187570759637,0.0,0.022359812737822393,0.0015688749876974217
8.99631275715995,0.0,0.022892869207961075,0.0016342987621535965
9.247460906548028,0.0,0.023447476827214597,0.0017016401096203726
9.503734528372599,0.0,0.024024259578902196,0.0017709158345311504
9.76523822411195,0.0,0.024623845335959293,0.0018421403007622406
10.03207872996844,0.0,0.025246868086810537,0.0019153255025072813
10.30436496043423,0.0,0.025893966183915706,0.001990480879171086
10.582208052746264,0.0,0.026565783072846072,0.002067612927446172
10.865721412248332,0.0,0.027262965345486334,0.0021467247697397607
11.155020758679028,0.0,0.027986161984312252,0.0022278160537478886
11.450224173404212,0.0,0.02873602376243367,0.0023108830730245167
11.75145214761359,0.0,0.02951320437578664,0.002395917775035672
12.058827631500721,0.0,0.030318357873814206,0.0024829078774850633
12.372476084446765,0.0,0.031152137799147717,0.0025718365381914854
12.692525526228449,0.0,0.03201519480008619,0.002662682102478886
13.019106589270981,0.0,0.032908182141981435,0.0027554180369375736
13.352352571967447,0.0,0.03383174833897118,0.0028500122612598044
13.692399493086283,0.0,0.03478654030232464,0.002946427521757
14.039386147289166,0.0,0.03577319889406971,0.0030446204893694873
14.393454161781913,0.0,0.036792363030740516,0.0031445422036848747
14.754748054121448,0.0,0.03784466676591669,0.0032461376049910395
15.123415291202617,0.0,0.03893073850419615,0.003349345581557861
15.499606349448701,0.0,0.040051201666286396,0.0034540986978284227
15.883474776230413,0.0,0.041206672926013876,0.0035603232059768786
16.2751772525383,0.0,0.04239776410223417,0.003667939210862503
16.674873656934096,0.0,0.04362507819667116,0.00377686017544554
17.08272713080736,0.0,0.04488921075213104,0.003886993320291854
17.498904144963756,0.0,0.04619075094779812,0.003998239524664271
17.92357456757232,0.0,0.04753028001451054,0.004110493472138765
18.356911733499416,0.0,0.04890837123088976,0.004223643803676014
18.79909251505769,0.0,0.050325591382555546,0.0043375734195856275
19.250297394198782,0.0,0.05178249967823323,0.004452159254769494
19.71071053617948,0.0,0.05327964673999164,0.004567272954593138
20.180519864731217,0.0,0.054817574378036804,0.004682780683013199
20.65991713876361,0.0,0.056396819621109984,0.004798543845307535
21.149098030633386,0.0,0.058017907415718994,0.004914418930352271
21.648262206010724,0.0,0.05968136152046122,0.005030258449488789
22.157613405375336,0.0,0.06138769760350682,0.005145911260334923
22.677359527175955,0.0,0.06313742251987065,0.005261221967225005
23.207712712686796,0.0,0.0649310344051004,0.005376032449768475
23.74888943259583,0.0,0.06676903072298623,0.005490182182405601
24.301110575360145,0.0,0.06865190320984116,0.005603508346581743
24.864601537364553,0.0,0.07058013814176856,0.005715846764835053
25.439592314920073,0.0,0.07255421750547808,0.005827031886347145
26.02631759813998,0.0,0.07457461912764463,0.005936897662148555
26.625016866731738,0.0,0.07664181584242735,0.006045277849280772
27.235934487743716,0.0,0.07875628254577283,0.006152007172901319
27.859319815306957,0.0,0.08091848768805976,0.006256920934164079
28.495427292412323,0.0,0.08312889839382565,0.006359856419776433
29.144516554764728,0.0,0.08538798106422552,0.0064606531538586864
29.806852536756974,0.0,0.08769620420876856,0.006559153467240009
30.48270557960622,0.0,0.09005403564208025,0.006655203196312964
31.172351541697267,0.0,0.09246194146421494,0.00674865214546827
31.87607191117793,0.0,0.09492038553199156,0.00683935441799477
32.59415392085208,0.0,0.0974298388744832,0.006927169806786093
33.326890665417544,0.0,0.09999077077785357,0.007011963311884362
34.07458122109658,0.0,0.10260365077198896,0.007093606225443638
34.83753076770786,0.0,0.10526894886192917,0.007171977137040653
35.61605071322956,0.0,0.10798714059333747,0.007246961609459257
36.41045882090477,0.0,0.11075869859017762,0.007318452427085287
37.2210793389407,0.0,0.11358410338744784,0.007386351752642684
38.048243132854914,0.0,0.1164638270914855,0.0074505699884277465
38.89228782052246,0.0,0.11939834304860453,0.007511026349608763
39.75355790997916,0.0,0.12238812757254913,0.00756764988990577
40.632404940037,0.0,0.12543365340610313,0.007620379386559906
41.52918762376951,0.0,0.12853539321706653,0.007669163880953178
42.44427199492513,0.0,0.13169381163843408,0.00771396250082601
43.37803155732883,0.0,0.1349093669816639,0.007754745230774018
44.330847437332594,0.0,0.13818251386574554,0.0077914925963478154
45.30310853937725,0.0,0.1415136930927483,0.007824195984507565
46.29521170472894,0.0,0.1449033351318818,0.007852857455971973
47.30756187345516,0.0,0.1483518586414374,0.007877490131446452
48.3405722497064,0.0,0.15185966231028325,0.007898117968765161
49.39466447037093,0.0,0.1554271216768104,0.0079147753249178
50.47026877717146,0.0,0.15905458836794617,0.007927507360324215
51.56782419227405,0.0,0.16274238974014454,0.007936369299699653
52.68777869748079,0.0,0.16649081943773236,0.00794142668922282
53.83058941707949,0.0,0.17030012978745201,0.007942754358436721
54.996722804425104,0.0,0.17417053597980514,0.007940436859960043
56.186654832328784,0.0,0.17810220001898758,0.007934567321271624
57.40087118733255,0.0,0.18209523117253612,0.007925247554303905
58.639867467948626,0.0,0.18614967931445348,0.007912587155367579
59.90414938694464,0.0,0.1902655271817144,0.007896702935853206
61.19423297775688,0.0,0.1944426823268537,0.007877718749104812
62.510644805116314,0.0,0.1986809638408995,0.007855764237804319
63.85392217997289,0.0,0.20298010770629205,0.007830974777946365
65.22461337880613,0.0,0.20733974365441732,0.007803490228131427
66.62327786741147,0.0,0.2117593865130496,0.007773454616838205
68.05048652925365,0.0,0.21623843521752084,0.007741015449156841
69.50682189848037,0.0,0.2207761573827567,0.007706322964055712
70.9928783976913,0.0,0.2253716760539104,0.00766952948846189
72.5092625805596,0.0,0.23002395585847024,0.007630788938852273
74.0565933794048,0.0,0.2347317913560285,0.00759025611918851
75.63550235781828,0.0,0.23949379904440904,0.007548086105290119
77.24663396844429,0.0,0.24430839120138703,0.007504433495163942
78.89064581602182,0.0,0.24917377327668322,0.007459452766232388
80.56820892579483,0.0,0.25408792114417356,0.00741329684142511
82.28000801739995,0.0,0.25904855914338887,0.007366116683590329
84.02674178434395,0.0,0.26405314474953423,0.007318061760706485
85.80912317918477,0.0,0.26909886686896,0.0072692782945564804
87.62787970453253,0.0,0.27418260578094844,0.007219910001454499
89.48375370998943,0.0,0.27930091864297,0.007170097545822651
91.37750269514953,0.0,0.2844500219518238,0.007119978220095691
93.30989961878227,0.0,0.28962576599030676,0.007069686161010225
95.28173321432593,0.0,0.29482360469126023,0.007019352369310505
97.29380831181942,0.0,0.30003859028432234,0.006969104334492826
99.34694616640463,0.0,0.30526533584086146,0.006919065014144188
101.44198479353237,0.0,0.3104979813760329,0.0068693547016445144
103.5797793110097,0.0,0.3157301749311583,0.006820089418024589
105.76120228802736,0.0,0.32095504932051533,0.0067713812425356235
107.98714410131069,0.0,0.32616518991884647,0.006723338114484001
110.25851329853857,0.0,0.3313525998215736,0.00667606359399886
112.57623696917926,0.0,0.336508677370831,0.0066296570935671095
114.94126112289429,0.0,0.34162418469242395,0.00658421383004959
117.35455107566469,0.0,0.3466892094998981,0.006539825438168778
119.81709184379775,0.0,0.3516931481954684,0.006496580497555415
122.32988854597434,0.0,0.3566246657323646,0.006454564811871899
124.89396681350149,0.0,0.36147166530553143,0.006413862120044245
127.51037320893735,0.0,0.36622126218661655,0.00637455408853338
130.18017565325965,0.0,0.37085975078177813,0.00633672105922245
132.9044638617518,0.0,0.3753725709524933,0.006300442043540411
135.68434978878463,0.0,0.3797442701861482,0.006265795709938349
138.52096808167525,0.0,0.38395849137575144,0.006232861280541568
141.41547654380852,0.0,0.38799792622536233,0.0062017187659486606
144.36905660720984,0.0,0.3918443076607938,0.006172451579602001
147.38291381476222,0.0,0.3954783884248978,0.006145145843414301
150.4582783122646,0.0,0.3988799282647677,0.006119891546626954
153.5964053505324,0.0,0.40202769307428055,0.006096782787262889
156.79857579774438,0.0,0.4048994608433074,0.006075917861436242
160.06609666224642,0.0,0.40747202465386345,0.006057400617388353
163.400301626024,0.0,0.40972121382950344,0.0060413415541322735
166.80255158906238,0.0,0.4116219192372714,0.006027860058970269
170.2742352248158,0.0,0.41314813032136266,0.0060170873157983085
173.8167695470132,0.0,0.41427297595381174,0.006009167044926711
177.4316004880309,0.0,0.4149687703243876,0.006004256814491571
181.1202034890694,0.0,0.41520706772496796,0.006002534753748012


==> figdata/pipe/retau_180_les_r1.2_3/straub_temp_diff_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,0.0,-1.011327090365718,-1.0113205316747227
0.06754992985421193,0.0,0.0018295859398065328,0.0012538632987129095
0.13647842970542684,0.0,0.0006714161421257359,9.458990134825207e-05
0.2068136336352351,0.0,0.0002988032233186555,-0.00028082319919242593
0.2785842498901542,0.0,0.00012721294414719253,-0.00045663947238272495
0.3518195725992455,0.0,4.011219989252801e-05,-0.0005493921581486427
0.42654949373098033,0.0,-1.1853940804495977e-06,-0.0005978147091699748
0.5028045152939807,0.0,-1.3144938372011694e-05,-0.0006184343169920448
0.5806157617868227,0.0,-3.904906574647704e-06,-0.000619458614593893
0.660014992901969,0.0,2.2093271427658934e-05,-0.0006054026205635221
0.7410346164888582,0.0,6.225361491418724e-05,-0.0005789392849347985
0.8237077017816014,0.0,0.00011498378203600446,-0.0005417408255677936
0.9080679928966529,0.0,0.00017927387198546363,-0.0004948996881455336
0.9941499226058853,0.0,0.0002544693009383092,-0.0004391555379368306
1.0819886263908212,0.0,0.00034014068634746764,-0.0003750252925452946
1.1716199567836076,0.0,0.00043600545159128146,-0.0003028814571479632
1.2630804980007326,0.0,0.000541878511636007,-0.00022300138807107572
1.3564075808753473,0.0,0.0006576400571476348,-0.00013559945988961264
1.4516392980943518,0.0,0.0007832137824279606,-4.0848786353242517e-05
1.548814519746399,0.0,0.0009185517067034077,6.110365710165766e-05
1.6479729091872455,0.0,0.0010636232806440216,0.0001701262029538686
1.7491549392289298,0.0,0.0012184073515530969,0.0002860945280758198
1.852401908659232,0.0,0.0013828860817932664,0.00040888565264740606
1.957755959098306,0.0,0.0015570402324436294,0.0005383733143546898
2.065260092199413,0.0,0.001740845422847137,0.0006744243292333696
2.1749581872005415,0.0,0.001934269104080233,0.0008168956778458192
2.286895018834338,0.0,0.002137268067902598,0.0009656321389879263
2.4011162756035134,0.0,0.0023497863687083065,0.0011204643490723143
2.5176685784292125,0.0,0.002571753574220681,0.0012812072036032518
2.6365994996799187,0.0,0.0028030832873098266,0.0014476585438740752
2.7579575825888125,0.0,0.0030436719003010815,0.00161959809109824
2.8817923610672613,0.0,0.003293398013915372,0.0017967869801276404
3.0081543799228365,0.0,0.003552121681581699,0.0019789670926233516
3.1370952154897456,0.0,0.0038196787735553794,0.0021658569511435743
3.2686674966804596,0.0,0.004095890535873892,0.002357159111409546
3.402924926466915,0.0,0.004380554222807476,0.002552553180364514
3.539922303800016,0.0,0.004673448902223543,0.0027517004877630757
3.679715545976652,0.0,0.004974333257562025,0.002954242726353584
3.8223617114630324,0.0,0.0052829445311721734,0.0031598015161424797
3.9679190231838115,0.0,0.005599001346228372,0.0033679810711828573
4.116446892286658,0.0,0.005922203262585635,0.00357836821460511
4.2680059423915955,0.0,0.006252232987038253,0.00379053465039747
4.422658034335414,0.0,0.0065887554473493815,0.0040040368989620045
4.580466291420939,0.0,0.006931420133046151,0.004218418962987247
4.74149512518168,0.0,0.00727986339159159,0.004433214508444028
4.905810261672234,0.0,0.007633709517385068,0.004647948506382615
5.073478768295259,0.0,0.007992573224413047,0.004862139953755618
5.244569081175882,0.0,0.008356060943163213,0.00507530374423526
5.419151033094891,0.0,0.008723773295978843,0.0052869533540318425
5.5972958819918475,0.0,0.009095305824657451,0.00549660252379236
5.77907634004995,0.0,0.009470252618825947,0.005703768521764463
5.964566603374555,0.0,0.009848205883146832,0.005907972950236262
6.1538423822772135,0.0,0.010228764516322597,0.006108749738911401
6.3469809321778765,0.0,0.010611527652803598,0.006305640293585935
6.5440610851377485,0.0,0.010996102583150424,0.006498201180731078
6.745163282035561,0.0,0.011382108223753074,0.006686006958210866
6.950369605400692,0.0,0.011769173551180234,0.006868650737823723
7.159763812916132,0.0,0.012156940216317746,0.007045746919638551
7.373431371605355,0.0,0.012545064781500637,0.007216933372760526
7.591459492716799,0.0,0.012933220938478929,0.007381873808864903
7.81393716732031,0.0,0.013321099931750346,0.007540258968527391
8.040955202630013,0.0,0.01370841143888879,0.007691808175125603
8.272606259068487,0.0,0.014094885852591554,0.007836271279035412
8.508984888087337,0.0,0.014480275650198493,0.00797342999088868
8.750187570759637,0.0,0.014864353894532556,0.008103097916011048
8.99631275715995,0.0,0.015246915673394312,0.008225121785358835
9.247460906548028,0.0,0.015627777324979553,0.008339381432206139
9.503734528372599,0.0,0.01600678021175561,0.008445791185460516
9.76523822411195,0.0,0.016383785655992078,0.008544298034058873
10.03207872996844,0.0,0.01675867689521704,0.008634882101796748
10.30436496043423,0.0,0.017131357088460364,0.008717555348212835
10.582208052746264,0.0,0.01750174970309404,0.008792361087066158
10.865721412248332,0.0,0.017869796731921905,0.008859372621162764
11.155020758679028,0.0,0.01823545719799413,0.008918691877176643
11.450224173404212,0.0,0.018598706869299653,0.008970448079462345
11.75145214761359,0.0,0.01895953690138996,0.009014796288076665
12.058827631500721,0.0,0.01931795246186674,0.009051915751964401
12.372476084446765,0.0,0.01967397177678909,0.009082008466713809
12.692525526228449,0.0,0.02002762301521477,0.009105296643039162
13.019106589270981,0.0,0.020378943518543968,0.00912201779832178
13.352352571967447,0.0,0.020727979300082522,0.009132427069370896
13.692399493086283,0.0,0.02107478351552272,0.009136793469280535
14.039386147289166,0.0,0.021419413823849043,0.009135396960714193
14.393454161781913,0.0,0.021761932917544913,0.009128526548482174
14.754748054121448,0.0,0.022102406651520967,0.009116478201058209
15.123415291202617,0.0,0.02244090302313806,0.009099552651674392
15.499606349448701,0.0,0.02277749153414943,0.009078053509531392
15.883474776230413,0.0,0.023112242004665218,0.009052285098622548
16.2751772525383,0.0,0.023445224601270187,0.00902255055513046
16.674873656934096,0.0,0.02377650826077904,0.00898914995998834
17.08272713080736,0.0,0.02410616070879179,0.008952378607361311
17.498904144963756,0.0,0.024434248548286464,0.008912525313145236
17.92357456757232,0.0,0.024760836794994967,0.00886987110184001
18.356911733499416,0.0,0.025085988590827002,0.008824687544040977
18.79909251505769,0.0,0.025409765821508223,0.00877723576290057
19.250297394198782,0.0,0.025732228750376063,0.008727765305584834
19.71071053617948,0.0,0.026053436073177894,0.008676513385497797
20.180519864731217,0.0,0.0263734452259603,0.008623704213998051
20.65991713876361,0.0,0.026692313244393473,0.008569547988837689
21.149098030633386,0.0,0.02701009592630621,0.008514241198825268
21.648262206010724,0.0,0.027326849995131797,0.008457965161346115
22.157613405375336,0.0,0.027642632026360303,0.008400886455209422
22.677359527175955,0.0,0.02795749997474073,0.008343157680796853
23.207712712686796,0.0,0.02827151385123683,0.00828491829152811
23.74888943259583,0.0,0.028584737327131737,0.008226295353350066
24.301110575360145,0.0,0.028897236818997474,0.008167403216344793
24.864601537364553,0.0,0.029209084065820123,0.00810834460186105
25.439592314920073,0.0,0.02952035689408561,0.008049211774889153
26.02631759813998,0.0,0.029831139614000746,0.007990086970063315
26.625016866731738,0.0,0.030141524017460286,0.007931043861888476
27.235934487743716,0.0,0.030451609702116356,0.007872147240206795
27.859319815306957,0.0,0.030761504039543697,0.007813455045119877
28.495427292412323,0.0,0.031071321408389307,0.007755016808224102
29.144516554764728,0.0,0.03138118423970959,0.0076968757451962855
29.806852536756974,0.0,0.03169122186618156,0.0076390677768845006
30.48270557960622,0.0,0.03200157006216542,0.00758162190968692
31.172351541697267,0.0,0.03231237083369476,0.007524561026236665
31.87607191117793,0.0,0.03262377140465911,0.007467901345861172
32.59415392085208,0.0,0.032935926192225295,0.007411653753867542
33.326890665417544,0.0,0.03324899363803957,0.007355822775605869
34.07458122109658,0.0,0.033563135577433734,0.007300407588065605
34.83753076770786,0.0,0.03387851838095379,0.007245402537694456
35.61605071322956,0.0,0.03419531201744741,0.007190798570997359
36.41045882090477,0.0,0.034513693067785844,0.007136585682457008
37.2210793389407,0.0,0.03483384461262817,0.007082751310951041
38.048243132854914,0.0,0.03515595149370454,0.00702928280970605
38.89228782052246,0.0,0.03548019638360467,0.006976171879802706
39.75355790997916,0.0,0.035806775541156854,0.006923411075197006
40.632404940037,0.0,0.036135894771405,0.00687099505174138
41.52918762376951,0.0,0.036467766596810725,0.006818921068464379
42.44427199492513,0.0,0.036802608643622614,0.006767190358512698
43.37803155732883,0.0,0.03714064131672612,0.006715807642749594
44.330847437332594,0.0,0.03748208646629947,0.006664782613175602
45.30310853937725,0.0,0.037827165401984386,0.006614128199005309
46.29521170472894,0.0,0.03817609640195285,0.006563861700590534
47.30756187345516,0.0,0.038529093690723215,0.006514002845009248
48.3405722497064,0.0,0.03888636521875344,0.006464570603223807
49.39466447037093,0.0,0.039248111270926866,0.006415582125759212
50.47026877717146,0.0,0.039614523520148825,0.00636704940904842
51.56782419227405,0.0,0.03998578467142555,0.006318979614542641
52.68777869748079,0.0,0.040362069119300514,0.006271373483146325
53.83058941707949,0.0,0.04074354028521432,0.006224227795923687
54.996722804425104,0.0,0.04113035049249136,0.006177535835965031
56.186654832328784,0.0,0.04152264175268261,0.006131287309829148
57.40087118733255,0.0,0.04192055854509413,0.006085470717354324
58.639867467948626,0.0,0.04232423011619191,0.006040081418293042
59.90414938694464,0.0,0.04273377179509974,0.005995119509568658
61.19423297775688,0.0,0.043149296356567834,0.005950589076325841
62.510644805116314,0.0,0.0435709099841981,0.005906498924726611
63.85392217997289,0.0,0.04399871252485177,0.005862861821416709
65.22461337880613,0.0,0.04443279830695679,0.005819694088855298
66.62327786741147,0.0,0.04487325644660167,0.005777015571859279
68.05048652925365,0.0,0.04532017064225147,0.00573484724966411
69.50682189848037,0.0,0.04577361214402753,0.005693211284997224
70.9928783976913,0.0,0.04623362936668873,0.005652127179915034
72.5092625805596,0.0,0.04670024269286199,0.005611610044490067
74.0565933794048,0.0,0.047173440850652115,0.005571670810408547
75.63550235781828,0.0,0.0476531866548604,0.005532318779852163
77.24663396844429,0.0,0.04813942931209647,0.005493564041611387
78.89064581602182,0.0,0.04863207135002012,0.0054554242950175524
80.56820892579483,0.0,0.049130980473880204,0.005417926990714639
82.28000801739995,0.0,0.049635991334337604,0.005381105045035639
84.02674178434395,0.0,0.05014689725986754,0.005344994204006692
85.80912317918477,0.0,0.050663452513346474,0.0053096287718970014
87.62787970453253,0.0,0.05118536725549738,0.005275035724845667
89.48375370998943,0.0,0.05171230427234774,0.005241226714839398
91.37750269514953,0.0,0.052243880659427866,0.005208193060652011
93.30989961878227,0.0,0.05277967657386773,0.005175907861829643
95.28173321432593,0.0,0.05331925735582255,0.005144337316721481
97.29380831181942,0.0,0.053862196548273955,0.0051134584735264
99.34694616640463,0.0,0.05440807143079751,0.005083258065099239
101.44198479353237,0.0,0.05495641093903969,0.0050537325085082685
103.5797793110097,0.0,0.05550667213325955,0.005024886079122881
105.76120228802736,0.0,0.05605817972968108,0.004996727149981783
107.98714410131069,0.0,0.05661010767633301,0.004969257895700574
110.25851329853857,0.0,0.05716150699659117,0.004942469403134142
112.57623696917926,0.0,0.057711346409418995,0.004916349664302544
114.94126112289429,0.0,0.058258538765557644,0.004890894661255363
117.35455107566469,0.0,0.05880198032315542,0.004866113107132364
119.81709184379775,0.0,0.059340544923321525,0.00484202101394815
122.32988854597434,0.0,0.05987303745915673,0.004818634356317464
124.89396681350149,0.0,0.06039818660041241,0.004795962171674439
127.51037320893735,0.0,0.06091468473607087,0.004774004817841293
130.18017565325965,0.0,0.06142121375621046,0.004752761605176126
132.9044638617518,0.0,0.061916382521622015,0.004732240015656863
135.68434978878463,0.0,0.062398582840222705,0.004712464903013913
138.52096808167525,0.0,0.06286589255550767,0.00469347679853982
141.41547654380852,0.0,0.0633161111296976,0.004675327615919711
144.36905660720984,0.0,0.06374684145800225,0.00465806951971226
147.38291381476222,0.0,0.06415556977864845,0.00464178956155159
150.4582783122646,0.0,0.06453966043195258,0.004626614992563116
153.5964053505324,0.0,0.06489630751803133,0.004612677552249478
156.79857579774438,0.0,0.06522247089737832,0.00460009164506503
160.06609666224642,0.0,0.06551488197677169,0.004588961818115855
163.400301626024,0.0,0.06577022248607167,0.004579381570023688
166.80255158906238,0.0,0.06598532274675994,0.004571438755088586
170.2742352248158,0.0,0.06615722133330437,0.004565197858143577
173.8167695470132,0.0,0.06628314822744952,0.004560666062438212
177.4316004880309,0.0,0.06636054886895382,0.004557847795661596
181.1202034890694,0.0,0.0663869041143097,0.004556840675705276


==> figdata/pipe/retau_180_les_r1.2_3/straub_temp_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,-6.153661152472626e-06,4.4150253487805725e-08,4.3627316187452374e-08
0.06754992985421193,0.0016828428838577885,0.001709312729005389,0.0016890596464664853
0.13647842970542684,0.00340700990564765,0.003454181557871582,0.0034132480782123717
0.2068136336352351,0.005167032471713879,0.005235352490805673,0.0051732957390711745
0.2785842498901542,0.006963658849055304,0.007053592330428459,0.006969952834180715
0.3518195725992455,0.008797653348488421,0.008909685181912225,0.008803985809729202
0.42654949373098033,0.010669796618965463,0.010804432835126528,0.010676177660190335
0.5028045152939807,0.012580885936938745,0.012738655147410521,0.012587328231183668
0.5806157617868227,0.014531735490451768,0.014713190426982287,0.014538254517652173
0.660014992901969,0.01652317665785336,0.016728895817231148,0.016529790957264458
0.7410346164888582,0.018556058281273585,0.01878664768240194,0.018562789719190963
0.8237077017816014,0.02063124693531043,0.020887341995512967,0.020638120988713607
0.9080679928966529,0.022749627191723718,0.023031894729720333,0.022756673248475415
0.9941499226058853,0.02491210188131567,0.025221242254749292,0.024919353557559774
1.0819886263908212,0.02711959235461471,0.02745634174047739,0.027127087830026254
1.1716199567836076,0.029373038743410695,0.029738171570213082,0.02938082111496185
1.2630804980007326,0.03167340022564709,0.03206773176670091,0.03168151788056472
1.3564075808753473,0.034021655296567525,0.03444604443430542,0.03403016230517029
1.4516392980943518,0.03641880204935109,0.036874154221194125,0.036427758578467834
1.548814519746399,0.03886585846864652,0.03935312880554566,0.0388753312163331
1.6479729091872455,0.04136386274038608,0.04188405940980858,0.04137392539267505
1.7491549392289298,0.04391387358088369,0.044468061346686544,0.043924607291320444
1.852401908659232,0.04651697058739405,0.047106274599717765,0.04652846448013406
1.957755959098306,0.04917425461084041,0.04979986443986169,0.049186606308105174
2.065260092199413,0.0518868481490868,0.05255002207717341,0.05190016432379894
2.1749581872005415,0.05465589575564732,0.055357965343147304,0.054670292710088456
2.286895018834338,0.057482564453763596,0.058224939394306986,0.05749816872511763
2.4011162756035134,0.060368044138853216,0.06115221742061363,0.06038499313251019
2.5176685784292125,0.06331354794293441,0.06414110133274167,0.06333199059443076
2.6365994996799187,0.06632031252208823,0.06719292238953578,0.06634040998853934
2.7579575825888125,0.06938959821159897,0.07030904171026621,0.06941152459343032
2.8817923610672613,0.07252269330928161,0.07349085500172697,0.07254663640468356
3.0081543799228365,0.07572091471215768,0.07673979365062471,0.07574707686623197
3.1370952154897456,0.07898556249053018,0.08005727884424665,0.07901416128299395
3.2686674966804596,0.08231801264144513,0.08344481639515741,0.08234928185232468
3.402924926466915,0.08571963308004862,0.08690391180251669,0.08575382356067449
3.539922303800016,0.08919183877206768,0.09043612672614718,0.08922921937264149
3.679715545976652,0.09273607060906323,0.09404305809804783,0.09277692915555244
3.8223617114630324,0.09635377945675669,0.09772632235595562,0.0963984237723187
3.9679190231838115,0.10004645068228521,0.10148758107632187,0.10009520967717753
4.116446892286658,0.10381559400289028,0.10532853117642603,0.10386881876701859
4.2680059423915955,0.10766275396046632,0.10925091613540625,0.107720818860528
4.422658034335414,0.1115894893735403,0.11325650571333253,0.11165279326064212
4.580466291420939,0.11559738120516665,0.11734710498428455,0.1156663488140084
4.74149512518168,0.1196880415917627,0.12152456367119131,0.11976312463301834
4.905810261672234,0.12386311198675425,0.12579077545820863,0.12394479057283911
5.073478768295259,0.128124261935549,0.13014767724183499,0.12821304595569963
5.244569081175882,0.1324731878004443,0.1345972490137202,0.1325696184919303
5.419151033094891,0.13691161557366355,0.1391415171222507,0.13701626688255578
5.5972958819918475,0.14144128492290906,0.14378253913522346,0.14155476512920998
5.77907634004995,0.14606397103646643,0.14852242682517056,0.1461869243617088
5.964566603374555,0.15078147546268184,0.1533633384218428,0.15091458368808755
6.1538423822772135,0.15559563592677925,0.15830748839274672,0.15573962050607268
6.3469809321778765,0.1605082889832713,0.16335711156098573,0.16066391231121488
6.5440610851377485,0.16552130966738146,0.16851450364836906,0.16568937706368847
6.745163282035561,0.17063661816726436,0.17378203012224014,0.17081797992060607
6.950369605400692,0.17585614605959982,0.17916209212675085,0.1760516992852843
7.159763812916132,0.18118184401923199,0.18465713552153562,0.18139253462507773
7.373431371605355,0.18661568788541047,0.19026965843297686,0.18684251258723733
7.591459492716799,0.19215968631597763,0.19600222029466843,0.19240369469699073
7.81393716732031,0.19781586970523693,0.20185743166225112,0.19807816635656167
8.040955202630013,0.20358628088252437,0.20783794575903267,0.20386802736804496
8.272606259068487,0.20947299341858355,0.21394647884672627,0.2097754105898768
8.508984888087337,0.2154781188249114,0.22018581879163254,0.2158024888635636
8.750187570759637,0.22160377468993908,0.22655879359400072,0.22195144330922945
8.99631275715995,0.227852097218838,0.23306828547922848,0.22822447561927683
9.247460906548028,0.23422522678946914,0.23971721736696427,0.23462379383005902
9.503734528372599,0.2407253680887774,0.24650861681896896,0.24115167245489913
9.76523822411195,0.2473547149776229,0.2534455392223522,0.24781037706666673
10.03207872996844,0.254115488788484,0.26053110901274223,0.2546022026647427
10.30436496043423,0.26100991521390143,0.2677684971321169,0.2615294504594088
10.582208052746264,0.26804025045516455,0.2751609496035478,0.2685944539420816
10.865721412248332,0.2752087626497623,0.28271176960865696,0.275799560117392
11.155020758679028,0.2825177242555916,0.29042431105004785,0.2831471217771565
11.450224173404212,0.2899694274841092,0.29830199584267186,0.29063951292577683
11.75145214761359,0.29756618340674434,0.3063483149929504,0.2982791275148181
12.058827631500721,0.30531031488341687,0.3145668222726192,0.3060683722693183
12.372476084446765,0.3132041522165301,0.3229611311256447,0.31400966209911385
12.692525526228449,0.3212500117416344,0.3315348934470728,0.32210539839832
13.019106589270981,0.32945025955962864,0.34029186870794,0.330358032747093
13.352352571967447,0.3378072419952054,0.3492358515934691,0.3387699967768341
13.692399493086283,0.3463233214022091,0.358370711579802,0.34734373796781487
14.039386147289166,0.3550008415064171,0.3677003572171883,0.35608168434221094
14.393454161781913,0.36384216824181687,0.37722878138166155,0.3649862852953335
14.754748054121448,0.3728496667740842,0.38696003816693253,0.3740599880984079
15.123415291202617,0.3820256964900874,0.39689823898202636,0.383305232568668
15.499606349448701,0.3913726231928477,0.407047567051008,0.3927244628609838
15.883474776230413,0.4008928008424747,0.41741225936518417,0.40232010878442326
16.2751772525383,0.41058859476143617,0.4279966331451993,0.4120946087676946
16.674873656934096,0.4204623459886707,0.43880504871118226,0.42205037347850977
17.08272713080736,0.4305163858936086,0.44984192667223255,0.43218980020985326
17.498904144963756,0.44075304487604067,0.4611117590013935,0.44251528112068017
17.92357456757232,0.45117463972003113,0.4726190966813701,0.4530291901313949
18.356911733499416,0.4617834730850925,0.48436855061502776,0.4637338819898283
18.79909251505769,0.47258184239102763,0.4963648030860137,0.4746317008291618
19.250297394198782,0.4835720339565049,0.5086126026492602,0.485724973662832
19.71071053617948,0.4947563074382123,0.521116748720903,0.4970159945402893
20.180519864731217,0.506136897453338,0.5338820944749552,0.5085070255396927
20.65991713876361,0.517716038146004,0.5469135761642798,0.5202003212544665
21.149098030633386,0.5294959083506766,0.5602161529383682,0.5320980730662193
21.648262206010724,0.5414787060928621,0.5737948925068217,0.544202483929404
22.157613405375336,0.5536665938771862,0.5876549113152826,0.5565157130370901
22.677359527175955,0.5660616939116238,0.6018013702524356,0.5690398701304362
23.207712712686796,0.5786660809987451,0.6162394682131391,0.5817770086277747
23.74888943259583,0.591481835090909,0.6309745039101822,0.5947291781231417
24.301110575360145,0.604511003580067,0.6460118344871297,0.6078983860342284
24.864601537364553,0.6177555956844067,0.6613568709656626,0.6212865920074582
25.439592314920073,0.6312175864703835,0.6770150845324386,0.6348957114739695
26.02631759813998,0.6448989121021275,0.692992002847976,0.6487276109457087
26.625016866731738,0.6588014606680234,0.7092932008932642,0.6627840985452736
27.235934487743716,0.672927111940891,0.7259243497016188,0.6770669643603912
27.859319815306957,0.687277675868423,0.7428911460214603,0.6915779179461478
28.495427292412323,0.7018549238439687,0.7601993504954003,0.7063186203871294
29.144516554764728,0.7166605830679488,0.7778547833644316,0.7212906785241929
29.806852536756974,0.7316963530198878,0.795863345813131,0.736495661690765
30.48270557960622,0.7469638805437914,0.8142309924656286,0.7519350769491168
31.172351541697267,0.7624647464137515,0.8329637171651872,0.7676103557604805
31.87607191117793,0.7782004605779718,0.8520675483172062,0.7835228493361113
32.59415392085208,0.7941725165790006,0.8715486169078355,0.7996738844572259
33.326890665417544,0.8103823271343037,0.8914130806492134,0.8160646982807689
34.07458122109658,0.8268312364376972,0.9116671398685225,0.8326964516438828
34.83753076770786,0.8435205142708737,0.9323170321516425,0.8495702241138492
35.61605071322956,0.8604513837405426,0.9533690682902645,0.8666870418853165
36.41045882090477,0.8776249686786581,0.9748295680597517,0.8840478252607551
37.2210793389407,0.8950423544851267,0.99670493781311,0.9016534521488674
38.048243132854914,0.9127044792341158,1.0190015358892621,0.9195046478354011
38.89228782052246,0.930612200928382,1.0417257557400459,0.9376020536908225
39.75355790997916,0.9487662990238115,1.064884029865273,0.9559462302021653
40.632404940037,0.9671674347803434,1.0884827795802507,0.9745376175636956
41.52918762376951,0.9858161694153623,1.1125284383909082,0.9933765551751021
42.44427199492513,1.0047129190514612,1.1370273929637256,1.0124632368331197
43.37803155732883,1.023857961254748,1.1619859906867631,1.0317977188967784
44.330847437332594,1.0432514555988943,1.1874105643276478,1.051379941591322
45.30310853937725,1.062893383236839,1.2133073512625299,1.0712096693779203
46.29521170472894,1.0827835683928515,1.2396825186789757,1.0912865134111092
47.30756187345516,1.1029216740895265,1.2665421543766333,1.111609928692925
48.3405722497064,1.1233071565113306,1.2938922019698658,1.1321791689486154
49.39466447037093,1.143939252201737,1.321738437544576,1.1529932743682683
50.47026877717146,1.1648169794468823,1.3500864646368007,1.1740510746248782
51.56782419227405,1.1859391422527716,1.3789417123493648,1.1953511932526586
52.68777869748079,1.2073042810862273,1.4083093601549557,1.2168919995260585
53.83058941707949,1.2289106414613244,1.4381942831993688,1.2386715768149206
54.996722804425104,1.250756203266118,1.4686010815690438,1.2606877539253558
56.186654832328784,1.2728386018691202,1.4995339571311028,1.282938025444764
57.40087118733255,1.2951551408780606,1.5309967156605495,1.3054195659907486
58.639867467948626,1.3177027693657968,1.562992717315007,1.328129207373273
59.90414938694464,1.340478050640298,1.5955248136208913,1.3510634075982362
61.19423297775688,1.3634771302875166,1.6285952807919422,1.3742182196407582
62.510644805116314,1.3866956820990926,1.6622057167725537,1.3975892364472444
63.85392217997289,1.4101289510866009,1.6963570774579197,1.421171635336212
65.22461337880613,1.4337716488543324,1.731049494986761,1.444960071905539
66.62327786741147,1.457617924763451,1.766282202281784,1.4689486515502896
68.05048652925365,1.4816613800729317,1.802053518422135,1.4931309437064952
69.50682189848037,1.5058950080422748,1.8383607213397237,1.517499921324208
70.9928783976913,1.5303111472754063,1.875199935420847,1.5420479137459568
72.5092625805596,1.5549014300273116,1.9125660079321862,1.5667665546605696
74.0565933794048,1.579656747266437,1.9504524052799248,1.5916467465585933
75.63550235781828,1.6045672312061123,1.9888511332298329,1.616678642828983
77.24663396844429,1.6296221476973907,2.0277525128674894,1.641851538727032
78.89064581602182,1.6548099073268439,2.067145135991112,1.6671538836676418
80.56820892579483,1.6801179792111764,2.107015663825894,1.6925731925196843
82.28000801739995,1.7055328086435426,2.1473486252944296,1.7180959623197025
84.02674178434395,1.7310397697563344,2.1881262646470043,1.7437076257016504
85.80912317918477,1.7566231927306108,2.229328503410153,1.7693925755772422
87.62787970453253,1.7822661901936772,2.270932578416263,1.7951339916855107
89.48375370998943,1.8079506216922203,2.3129128911919863,1.8209138040077841
91.37750269514953,1.833657040668495,2.3552408261387647,1.8467126388611799
93.30989961878227,1.8593646003824016,2.397884497023415,1.8725097245659974
95.28173321432593,1.8850509420425654,2.4408084558022103,1.898282778838863
97.29380831181942,1.9106922001511442,2.4839735943517436,1.9240080134450992
99.34694616640463,1.936262861661193,2.5273367944023843,1.9496599902854999
101.44198479353237,1.9617356277434663,2.5708505801512573,1.9752114856012895
103.5797793110097,1.987081365721556,2.6144629129232677,2.0006334383166675
105.76120228802736,2.0122690331329256,2.6581169399082496,2.0258948739188174
107.98714410131069,2.0372655619443596,2.7017506708710672,2.0509627871463056
110.25851329853857,2.0620357295949403,2.745296629521199,2.075802011258814
112.57623696917926,2.086542090787884,2.788681610037483,2.1003751493611023
114.94126112289429,2.1107448585026165,2.8318263498822986,2.1246424539916755
117.35455107566469,2.1346017473206444,2.87464513969634,2.1485616701281316
119.81709184379775,2.1580679221919934,2.9170456237673488,2.172087984167706
122.32988854597434,2.181095813282412,2.9589283786245124,2.1951738375701457
124.89396681350149,2.203634999872718,3.000186613002264,2.2177688109248055
127.51037320893735,2.2256320939894723,3.0407058886133393,2.239819506153784
130.18017565325965,2.2470305960812396,3.0803638029429585,2.2612694021801447
132.9044638617518,2.2677707429022096,3.119029676996258,2.2820587010359015
135.68434978878463,2.2877893362079362,3.1565642280258714,2.3021241568159905
138.52096808167525,2.307019671140915,3.192819463646363,2.321399004722617
141.41547654380852,2.3253913062186875,3.227638310694025,2.339812729120638
144.36905660720984,2.3428299773873174,3.260854567843604,2.3572909819819805
147.38291381476222,2.3592574487309386,3.292292782434486,2.3737554298355517
150.4582783122646,2.374591372655482,3.3217682090384373,2.38912361432369
153.5964053505324,2.3887451891346188,3.3490869068646956,2.403308849686892
156.79857579774438,2.401628045257299,3.3740459459281453,2.416220139994004
160.06609666224642,2.4131446634165394,3.3964336052015427,2.427762047390566
163.400301626024,2.4231952667117764,3.4160297727348325,2.437834616970339
166.80255158906238,2.431675489114566,3.432606420906134,2.446333288671777
170.2742352248158,2.4384762879395194,3.445928207134709,2.4531488126815555
173.8167695470132,2.4434838673876373,3.455753200825443,2.458167170118353
177.4316004880309,2.4465796031368763,3.461833732551314,2.461269495391207
181.1202034890694,2.447639936615592,3.463917337544278,2.4623319803997887


==> figdata/pipe/retau_180_les_r1.2_3/straub_temp_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,-0.0001093263277451162,1.2383491937210515e-06,1.2376321561196976e-06
0.06754992985421193,0.0478580146214766,0.047945574972135106,0.04791802202955973
0.13647842970542684,0.09682349614752893,0.09688850500577942,0.09683265467247772
0.2068136336352351,0.14680576258402303,0.14684962861908488,0.1467645361201143
0.2785842498901542,0.1978251469563312,0.19785031287570184,0.19773481218560102
0.3518195725992455,0.2499023186612058,0.24991234279296554,0.24976502428703018
0.42654949373098033,0.30305827718283634,0.30305791793934855,0.3028771044870007
0.5028045152939807,0.35731434391414546,0.3573096470391153,0.3570933684619155
0.5806157617868227,0.41269215189351416,0.41269054036921693,0.41243650618484845
0.660014992901969,0.4692136332597218,0.469223999723879,0.46892957009654224
0.7410346164888582,0.5269010042209814,0.526933805713196,0.5265959605303663
0.8237077017816014,0.5857767473288681,0.5858441021547047,0.5854594081501717
0.9080679928966529,0.6458635908439828,0.6459793773106879,0.6455439531542896
0.9941499226058853,0.7071844849775147,0.7073644417190414,0.7068739209945939
1.0819886263908212,0.769762574792267,0.7700244023627814,0.769473894357465
1.1716199567836076,0.833621169546761,0.8339846329212453,0.8333686811522193
1.2630804980007326,0.8987837082679999,0.8992707398461188,0.8985832782534805
1.3564075808753473,0.9652737213401293,0.9659085240053946,0.96514283074487
1.4516392980943518,1.0331147878983755,1.0339239376390876,1.0330725864131263
1.548814519746399,1.1023304888177514,1.1033430363696062,1.1023978452419527
1.6479729091872455,1.1729443550834995,1.1741919260064662,1.1731439036529059
1.7491549392289298,1.2449798113217128,1.2464967038763624,1.2453359932332968
1.852401908659232,1.3184601142519354,1.320283394393334,1.318999213676241
1.957755959098306,1.3934082857943049,1.3955778785555069,1.3941584596313772
2.065260092199413,1.4698470405167572,1.4724058170095262,1.4708383411211334
2.1749581872005415,1.5477987070361239,1.5507925662544793,1.549063097110077
2.286895018834338,1.6272851428827892,1.6307630874560448,1.6288565017160546
2.4011162756035134,1.7083276421900166,1.7123418471969223,1.7102417624096253
2.5176685784292125,1.7909468353640756,1.7955527092891623,1.7932414093508147
2.6365994996799187,1.8751625796135163,1.8804188165014197,1.877877174743047
2.7579575825888125,1.9609938388481862,1.9669624606921519,1.9641698607262401
2.8817923610672613,2.0484586719346507,2.055205061656388,2.0521393158057126
3.0081543799228365,2.137574112604742,2.145167035956113,2.1418043014316304
3.1370952154897456,2.2283547586886385,2.2368663580603525,2.233181056332358
3.2686674966804596,2.3208152087195173,2.330321013768424,2.3262857394346486
3.402924926466915,2.41496756757858,2.4255464639546793,2.42113190072368
3.539922303800016,2.51082281628363,2.522557018418069,2.5177318486518847
3.679715545976652,2.6083900606671286,2.621365062094599,2.6160958780313477
3.8223617114630324,2.7076759252778277,2.7219804269994605,2.716231643771743
3.9679190231838115,2.8086850625705235,2.8244108940169874,2.8181446606961753
4.116446892286658,2.9114197019676875,2.9286617212254367,2.9218378336885835
4.2680059423915955,3.0158797633478813,3.0347357462892264,3.027311560092284
4.422658034335414,3.122062129130835,3.1426326329911087,3.134562981096727
4.580466291420939,3.229960701699026,3.252348916335731,3.243586029172777
4.74149512518168,3.339566476207088,3.3638780639410144,3.3543714907613227
4.905810261672234,3.45086733885712,3.477210257704987,3.4669067925504855
5.073478768295259,3.5638478821999215,3.592332197359074,3.581175809377073
5.244569081175882,3.678489229228355,3.7092269094065564,3.697158679386587
5.419151033094891,3.794768974905055,3.8278736791527406,3.814831741464705
5.5972958819918475,3.912660654702384,3.948247499945007,3.934166995131764
5.77907634004995,4.032134222018922,4.070319551694454,4.055132582270002
5.964566603374555,4.1531557637024505,4.194056896728171,4.177692495612522
6.1538423822772135,4.275687661869914,4.319422664108528,4.301806767758029
6.3469809321778765,4.399687527452133,4.446374933313386,4.427430374404422
6.5440610851377485,4.525109274851924,4.574867840638161,4.554514345284704
6.745163282035561,4.65190326116969,4.704851727534753,4.683005918742794
6.950369605400692,4.780015463996206,4.8362722955693025,4.812847720739792
7.159763812916132,4.909387728299286,4.969070861410945,4.943978031763263
7.373431371605355,5.039957995169865,5.103184594715313,5.076331036222518
7.591459492716799,5.1716605834230265,5.238546812367259,5.209837129232136
7.81393716732031,5.304426046004544,5.37508683544395,5.344422792070819
8.040955202630013,5.438181115883505,5.512729940099232,5.480010561848471
8.272606259068487,5.572849324435432,5.651397999537041,5.616519683538897
8.508984888087337,5.708351354825488,5.791009855951545,5.753866494716583
8.750187570759637,5.844604556204435,5.931480826701455,5.891963959203724
8.99631275715995,5.981523494664526,6.072723278986103,6.0307222538701275
9.247460906548028,6.119019934012367,6.214646614988223,6.170048775233369
9.503734528372599,6.257004429523122,6.35715892421048,6.309849782381376
9.76523822411195,6.395385019057747,6.500165636397532,6.450029094703131
10.03207872996844,6.534068386970588,6.64357072787908,6.590489297137156
10.30436496043423,6.672959738830268,6.787276594953088,6.731131634689916
10.582208052746264,6.8119636965336925,6.9311849801369885,6.8718569410656025
10.865721412248332,6.950984287308677,7.075196963609667,7.012565647193792
11.155020758679028,7.089925185185303,7.219213212436729,7.153158043344205
11.450224173404212,7.228690402813842,7.363134696664696,7.293534994754792
11.75145214761359,7.367184654732625,7.506863064053383,7.433598323611684
12.058827631500721,7.505313606871454,7.650300898340397,7.573251073332926
12.372476084446765,7.642984196150784,7.7933520515163,7.712397843331185
12.692525526228449,7.7801046394965345,7.935921642235294,7.8509448001530355
13.019106589270981,7.916585808112167,8.07791746315539,7.988801044755707
13.352352571967447,8.052340527805983,8.21924927558356,8.125877940413911
13.692399493086283,8.187284414616336,8.359829661234388,8.262089941386945
14.039386147289166,8.321335689726471,8.499573822431886,8.39735439449548
14.393454161781913,8.454416153508024,8.638400590697675,8.53159251581724
14.754748054121448,8.58645108740248,8.776232321029644,8.664729281565238
15.123415291202617,8.717369471660225,8.912995114590617,8.796693634151696
15.499606349448701,8.847104397589332,9.04861924310716,8.927418884715058
15.883474776230413,8.975593030122962,9.18303910837055,9.056842657160844
16.2751772525383,9.102777132226034,9.31619378658638,9.184907399093628
16.674873656934096,9.228602747684292,9.448026697150055,9.311560041704386
17.08272713080736,9.353020561021633,9.578485977778255,9.436752342206335
17.498904144963756,9.475986131679536,9.707524732061108,9.560441097945143
17.92357456757232,9.597459821660241,9.83510095795089,9.682588053183455
18.356911733499416,9.71740687020593,9.961177628084341,9.803159949573816
18.79909251505769,9.835797536217905,10.08572284828097,9.922128650109446
19.250297394198782,9.952607054713273,10.208709816107762,10.039471073265519
19.71071053617948,10.067815460825258,10.33011664733042,10.155168996433831
20.180519864731217,10.18140756727141,10.44992636207002,10.26920901461372
20.65991713876361,10.293373196379093,10.568127138078287,10.381582751952479
21.149098030633386,10.403706467935516,10.684711577623586,10.492286134165298
21.648262206010724,10.512406505022739,10.799677460673342,10.601320073004128
22.157613405375336,10.619476684358728,10.913026970656968,10.70868970219777
22.677359527175955,10.724924505053623,11.024766581632758,10.814404241313929
23.207712712686796,10.828761515470749,11.13490699664712,10.918476919824869
23.74888943259583,10.93100316802396,11.243463022303969,11.02092482859253
24.301110575360145,11.031668447341637,11.35045318297313,11.121768531700106
24.864601537364553,11.13077986096462,11.455899745641672,11.221032059764775
25.439592314920073,11.22836314341111,11.559828430741003,11.318742616237786
26.02631759813998,11.324447042602767,11.662268203382007,11.414930359361039
26.625016866731738,11.419062968512836,11.763250929235157,11.509628057777778
27.235934487743716,11.512245011556434,11.862811403443486,11.602871099352743
27.859319815306957,11.604029294810672,11.960986688837975,11.69469685604793
28.495427292412323,11.69445394313906,12.05781608030194,11.785144630031105
29.144516554764728,11.783558810362006,12.15334084038943,11.874255398361575
29.806852536756974,11.871385360999582,12.24760406833396,11.962071678377773
30.48270557960622,11.95797634830052,12.340650366212374,12.048637203778313
31.172351541697267,12.043375603444252,12.432525622032214,12.13399671813426
31.87607191117793,12.127627822375159,12.52327678013311,12.218195750511978
32.59415392085208,12.210778734565942,12.6129520417172,12.301280798611632
33.326890665417544,12.29287457096089,12.701600279363989,12.383298777707632
34.07458122109658,12.373961925628993,12.789270887368883,12.46429689116529
34.83753076770786,12.454087625443375,12.876013661979968,12.544322503529433
35.61605071322956,12.533298252545604,12.96187829689913,12.623422675709893
36.41045882090477,12.611640042600609,13.046914316112325,12.701644092360935
37.2210793389407,12.68915944824737,13.13117165673248,12.779033608964312
38.048243132854914,12.765901985161124,13.214699416124834,12.85563712053581
38.89228782052246,12.841910811174463,13.29754432869567,12.931498188258313
39.75355790997916,12.917229859395162,13.379754209584053,13.006661151664563
40.632404940037,12.991903046842582,13.461377088223582,13.081170348390142
41.52918762376951,13.065973720048921,13.54246060003173,13.155069563528565
42.44427199492513,13.13948418214932,13.623051476284031,13.228401572822591
43.37803155732883,13.212475376229046,13.703195185083644,13.301207819340366
44.330847437332594,13.28498647799931,13.782935489871297,13.373528024894151
45.30310853937725,13.357054904324555,13.862314429473825,13.44540017782291
46.29521170472894,13.428715835669111,13.941371785966046,13.516860069230972
47.30756187345516,13.500002250918351,14.020145102468959,13.587941303988465
48.3405722497064,13.57094531126086,14.098670046998281,13.658675645377997
49.39466447037093,13.64157430721678,14.17698033353704,13.729092947509377
50.47026877717146,13.71191711442728,14.25510817746309,13.799221568187615
51.56782419227405,13.782000038976722,14.333084124876825,13.869088216270642
52.68777869748079,13.851848256803768,14.410937513574943,13.938718370654053
53.83058941707949,13.921485143661517,14.488695734442304,14.008135638453235
54.996722804425104,13.990932210804038,14.566384156351097,14.077361695914838
56.186654832328784,14.06020942705567,14.644026466062993,14.146416610689315
57.40087118733255,14.129337293405147,14.721647004616718,14.215320961759787
58.639867467948626,14.198332626724255,14.79926612408397,14.284091711793677
59.90414938694464,14.267209780822519,14.876901467749004,14.352743408526637
61.19423297775688,14.33598255125903,14.954570110925891,14.421290092426952
62.510644805116314,14.404662991173259,15.03228726571438,14.489744117641674
63.85392217997289,14.47326114557693,15.110066002018277,14.558115875778729
65.22461337880613,14.541784962686938,15.187917160957145,14.626413702675691
66.62327786741147,14.610239860650093,15.265848900663407,14.694643443833668
68.05048652925365,14.678629090482223,15.343867065657195,14.762808786150616
69.50682189848037,14.746953058813773,15.421974368434096,14.830910578387535
70.9928783976913,14.815209218716337,15.500170110724419,14.89894666541757
72.5092625805596,14.883392864911619,15.578450923796202,14.966912661808449
74.0565933794048,14.951497422643342,15.656811001939086,15.034802244404984
75.63550235781828,15.019515132695236,15.735242890779062,15.102607878328119
77.24663396844429,15.08743785854876,15.813738506841018,15.170321664648531
78.89064581602182,15.15525244104972,15.892283759090416,15.237930773413748
80.56820892579483,15.222941283642449,15.97085931460411,15.305418068101158
82.28000801739995,15.290483879596733,16.049442204942224,15.372763579542266
84.02674178434395,15.357856488343828,16.128005339796594,15.439944142259991
85.80912317918477,15.4250330405988,16.20651846956798,15.506934239838625
87.62787970453253,15.491984815680784,16.284947747987992,15.573705589032265
89.48375370998943,15.558680110447337,16.363255310394916,15.640226680289855
91.37750269514953,15.625084397947157,16.441399442526997,15.706462854080648
93.30989961878227,15.691160894895491,16.519335291996597,15.772376897932615
95.28173321432593,15.75687259291079,16.597017337815107,15.837931260585327
97.29380831181942,15.822183801315582,16.67440137504496,15.903089881144112
99.34694616640463,15.88705854573671,16.751442761918415,15.96781656422003
101.44198479353237,15.951455798804902,16.828090558759953,16.032070189533357
103.5797793110097,16.01532621909144,16.904283680641743,16.095801408862364
105.76120228802736,16.078607542151765,16.979945013552715,16.158947956991536
107.98714410131069,16.141225781679367,17.05498231120824,16.221435695341263
110.25851329853857,16.203100541251725,17.129294186206955,16.28318386991277
112.57623696917926,16.264148755592693,17.202774678481024,16.34410899786742
114.94126112289429,16.324284393401648,17.275313348554626,16.40412474879015
117.35455107566469,16.38341900314921,17.3467964849984,16.463142573100075
119.81709184379775,16.441461998622852,17.417107312957217,16.521071903120212
122.32988854597434,16.49831686612494,17.486121209863477,16.577816222597463
124.89396681350149,16.553882420596008,17.553706899996453,16.63327421447953
127.51037320893735,16.608056043883195,17.619730541875338,16.68734298345167
130.18017565325965,16.660734997886987,17.68405756352778,16.73991949949896
132.9044638617518,16.711811698437913,17.74654662418771,16.790896002491383
135.68434978878463,16.761163265482754,17.807036100002477,16.840149659105027
138.52096808167525,16.808644082823992,17.865334495738576,16.88753506384164
141.41547654380852,16.854087364177158,17.92122263271703,16.932885744272017
144.36905660720984,16.897308991545454,17.97445906889638,16.976017831524132
147.38291381476222,16.93810769805219,18.02478164839284,17.016730829557446
150.4582783122646,16.97626125343006,18.07190339013055,17.05480387826285
153.5964053505324,17.01152762123589,18.1155129490951,17.089996312823835
156.79857579774438,17.043646400217703,18.15527513154111,17.122048735624787
160.06609666224642,17.072338418414272,18.190830654964188,17.150682727562327
163.400301626024,17.09731763653909,18.221812021409303,17.175612777820696
166.80255158906238,17.118305699564278,18.247862626027725,17.19656098566072
170.2742352248158,17.135041291402235,18.26864801067284,17.213266145204948
173.8167695470132,17.147283632823196,18.283859575555734,17.225486667350417
177.4316004880309,17.154807136005342,18.293209553291703,17.232996135895185
181.1202034890694,17.157373736829125,18.296398661949375,17.235557155361384


==> figdata/pipe/retau_180_les_r1.2_3/straub_trms_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,0.02521339649503725,5.621623225233153e-16,2.6739030226476857e-16
0.06754992985421193,0.025213436819935976,1.4516295848238142e-07,6.663930910978298e-08
0.13647842970542684,0.02521356117681538,5.931071627917796e-07,2.724440246742132e-07
0.2068136336352351,0.025213774252937894,1.3626667551529361e-06,6.260320988595751e-07
0.2785842498901542,0.025214080963894492,2.4736335967948212e-06,1.136471703393626e-06
0.3518195725992455,0.025214486458428508,3.946798473283658e-06,1.813298527324869e-06
0.42654949373098033,0.02521499612439173,5.803994110080914e-06,2.6665337470667004e-06
0.5028045152939807,0.0252156155949604,8.06814019143772e-06,3.7067028047386945e-06
0.5806157617868227,0.025216350755224375,1.0763290573629186e-05,4.9448551265327955e-06
0.660014992901969,0.02521720774927167,1.3914682896041526e-05,6.392584922132157e-06
0.7410346164888582,0.02521819298789629,1.7548790802741513e-05,8.06205321190628e-06
0.8237077017816014,0.02521931315705817,2.169337899175914e-05,9.966011229527605e-06
0.9080679928966529,0.02522057522721875,2.6377561308150704e-05,1.2117825342534997e-05
0.9941499226058853,0.02522198646366323,3.1631862088706786e-05,1.4531503620900385e-05
1.0819886263908212,0.025223554437899594,3.748828094982452e-05,1.722172416270561e-05
1.1716199567836076,0.025225287040193587,4.398036118455101e-05,2.020386525552597e-05
1.2630804980007326,0.025227192493258385,5.1143261899714435e-05,2.3494037411640093e-05
1.3564075808753473,0.025229279367066693,5.9013833979504114e-05,2.7109117264777025e-05
1.4516392980943518,0.025231556594694133,6.763069990924027e-05,3.1066783257230034e-05
1.548814519746399,0.02523403348903702,7.703433743527233e-05,3.5385552981598027e-05
1.6479729091872455,0.025236719760182835,8.726716697931742e-05,4.0084821976587176e-05
1.7491549392289298,0.02523962553315377,9.837364267637248e-05,4.5184903719597575e-05
1.852401908659232,0.02524276136570767,0.00011040034687781204,5.07070705233122e-05
1.957755959098306,0.025246138265884382,0.00012339608797382027,5.667359504805258e-05
2.065260092199413,0.025249767709056688,0.00013741200146894926,6.310779221315412e-05
2.1749581872005415,0.025253661654420424,0.00015250165442799276,7.003406146634787e-05
2.286895018834338,0.025257832561190532,0.0001687211537474705,7.747792970115466e-05
2.4011162756035134,0.025262293405326305,0.000186129259268773,8.546609566737064e-05
2.5176685784292125,0.02526705769848422,0.0002047875036235092,9.402647759049052e-05
2.6365994996799187,0.025272139512211095,0.00022476032201015238,0.00010318826702360481
2.7579575825888125,0.02527755351230396,0.00024611519700126197,0.00011298199385835519
2.8817923610672613,0.025283315009974272,0.00026892284489760885,0.00012343961228820664
3.0081543799228365,0.0252894399604682,0.0002932573391534532,0.00013459453249693284
3.1370952154897456,0.025295944838804266,0.0003191958782096171,0.00014648149123087765
3.2686674966804596,0.025302846978010534,0.00034681971137576575,0.00015913699783238458
3.402924926466915,0.025310164306137774,0.00037621359406518823,0.00017259903929370127
3.539922303800016,0.025317915545179842,0.00040746641835602066,0.0001869073650755853
3.679715545976652,0.02532612017873713,0.00044067122123437344,0.0002021034705550802
3.8223617114630324,0.025334798426794067,0.0004759252044168897,0.00021823058423001842
3.9679190231838115,0.02534397134154754,0.0005133301455198784,0.00023533383533413975
4.116446892286658,0.025353660799638765,0.0005529925047433426,0.000253460280601994
4.2680059423915955,0.02536388958683201,0.0005950237554316286,0.000272659036900822
4.422658034335414,0.02537468138380586,0.0006395404071186069,0.00029298127782088825
4.580466291420939,0.025386060853563663,0.0006866643187348067,0.0003144803573304193
4.74149512518168,0.02539805366022028,0.000736523005903834,0.0003372119068134045
4.905810261672234,0.025410686467157547,0.0007892498316195686,0.00036123386714833515
5.073478768295259,0.02542398694902977,0.0008449842192471079,0.0003866065362317741
5.244569081175882,0.02543798374416263,0.0009038718178463928,0.0004133925631539865
5.419151033094891,0.02545270659250259,0.0009660649128597745,0.0004416571409800912
5.5972958819918475,0.025468186325051174,0.0010317224768368566,0.0004714679810397206
5.77907634004995,0.02548445501364806,0.001101010812778111,0.0005028955767757536
5.964566603374555,0.0255015460546167,0.0011741037986169856,0.000536013281917424
6.1538423822772135,0.0255194939124444,0.0012511830360562065,0.0005708971619026821
6.3469809321778765,0.025538334234238687,0.0013324377608832062,0.0006076260022074899
6.5440610851377485,0.02555810400403152,0.0014180657640238462,0.0006462816220574116
6.745163282035561,0.025578841604527766,0.0015082738560291203,0.0006869489990191547
6.950369605400692,0.025600586687546646,0.0016032776388718117,0.0007297160731825418
7.159763812916132,0.02562338023540141,0.0017033019561244844,0.0007746738560435686
7.373431371605355,0.02564726461673727,0.0018085813458410698,0.0008219165317547179
7.591459492716799,0.02567228365541157,0.0019193605535967433,0.0008715415775499105
7.81393716732031,0.02569848259153523,0.0020358946920598134,0.0009236497153717572
8.040955202630013,0.02572590806038095,0.002158449404224173,0.0009783448561739303
8.272606259068487,0.0257546082009929,0.002287301611493235,0.0010357342998815972
8.508984888087337,0.02578463271449511,0.0024227400774968436,0.0010959288409195644
8.750187570759637,0.025816032714868292,0.0025650650994756817,0.0011590424712076487
8.99631275715995,0.025848860792593523,0.0027145891394321684,0.001225192497461635
9.247460906548028,0.025883170945163462,0.0028716368421540742,0.001294499372101718
9.503734528372599,0.025919018920451547,0.003036546901698194,0.001367087333915475
9.76523822411195,0.02595646177775271,0.003209670621140975,0.001443083567268243
10.03207872996844,0.025995558108256735,0.0033913732212792775,0.0015226185711613095
10.30436496043423,0.026036367874153525,0.003582033601849688,0.0016058258328016124
10.582208052746264,0.026078952543525137,0.0037820454070031533,0.0016928420562647274
10.865721412248332,0.026123374955838073,0.0039918168841558575,0.0017838068552377439
11.155020758679028,0.026169699225382457,0.004211770984104868,0.0018788625321767784
11.450224173404212,0.026217990802330702,0.004442346124000745,0.0019781541394900486
11.75145214761359,0.026268316392565133,0.004683996501944323,0.0020818293200148288
12.058827631500721,0.026320743851027444,0.0049371921841864595,0.0021900380407488314
12.372476084446765,0.02637534208241356,0.005202419228750476,0.002302932327617153
12.692525526228449,0.02643218075789586,0.005480179182127718,0.0024206657191223084
13.019106589270981,0.026491330664275083,0.005770991451748071,0.0025433939378433144
13.352352571967447,0.02655286312530044,0.006075391142413223,0.0026712736057591595
13.692399493086283,0.026616850090214236,0.006393930469825586,0.002804462473506207
14.039386147289166,0.026683363689398658,0.006727177549158892,0.0029431185122009255
14.393454161781913,0.02675247637512122,0.007075717979983369,0.003087400179417436
14.754748054121448,0.02682426055557918,0.007440154050398247,0.0032374656700950824
15.123415291202617,0.026898788321275888,0.007821104505901065,0.003393472392076675
15.499606349448701,0.026976131295622884,0.008219204970097307,0.0035555767000541153
15.883474776230413,0.027056360221092448,0.008635107077461394,0.0037239330853058154
16.2751772525383,0.027139544841048288,0.009069479275648148,0.003898694034927468
16.674873656934096,0.027225753278811844,0.009523005030584277,0.0040800088286501645
17.08272713080736,0.027315051791206857,0.009996383103099186,0.004268023169813451
17.498904144963756,0.027407504465766567,0.010490327575644654,0.004462878700910273
17.92357456757232,0.027503172690450092,0.011005566808502924,0.0046647120892718595
18.356911733499416,0.02760211469018822,0.011542842866388816,0.004873654292076637
18.79909251505769,0.02770438513272408,0.012102911356536792,0.005089829986169476
19.250297394198782,0.02781003456477351,0.012686540447894384,0.0053133566689987435
19.71071053617948,0.027919108698643776,0.013294509274033365,0.005544343527698481
20.180519864731217,0.028031647835796484,0.01392760706596907,0.005782890603744068
20.65991713876361,0.028147686516411904,0.014586633516641167,0.006029088428639647
21.149098030633386,0.028267252269729506,0.01527239460633059,0.00628301593448227
21.648262206010724,0.02839036568515894,0.01598570563846636,0.0065447411091609205
22.157613405375336,0.02851703911994364,0.0167273868413475,0.006814318844979789
22.677359527175955,0.028647275909606865,0.01749826156296078,0.00709178984630758
23.207712712686796,0.028781069539690937,0.018299154212108957,0.007377179489961415
23.74888943259583,0.02891840318751025,0.019130891868626158,0.007670497848577788
24.301110575360145,0.0290592486151418,0.019994300203557826,0.007971737873986341
24.864601537364553,0.02920356525919243,0.020890201144701623,0.008280874254785799
25.439592314920073,0.029351299294790963,0.021819411054425513,0.008597862394348644
26.02631759813998,0.029502382709663384,0.02278273822210742,0.008922637247730172
26.625016866731738,0.029656732187733334,0.023780979846270756,0.009255111993646545
27.235934487743716,0.029814248630125467,0.024814922407937593,0.009595177940114902
27.859319815306957,0.02997481547704586,0.02588533464984103,0.009942701996461198
28.495427292412323,0.03013829809451997,0.0269929670043265,0.010297526373908262
29.144516554764728,0.03030454275555181,0.02813854825411819,0.01065946744855271
29.806852536756974,0.030473375862921086,0.029322783776029503,0.011028315185228666
30.48270557960622,0.030644602722750745,0.03054635045336795,0.01140383157380698
31.172351541697267,0.03081800643917843,0.031809892150764775,0.011785749365183486
31.87607191117793,0.030993346960887683,0.03311401568386758,0.012173771082841026
32.59415392085208,0.031170360802409574,0.03445929168234196,0.012567569560486448
33.326890665417544,0.03134875942163695,0.035846245381500046,0.012966785536038446
34.07458122109658,0.03152822855885593,0.03727535353846016,0.013371027254081881
34.83753076770786,0.03170842743844475,0.03874703973875065,0.01377986972610632
35.61605071322956,0.031888988343340294,0.04026167236871004,0.014192854814162931
36.41045882090477,0.03206951538503474,0.04181955540141872,0.014609489463188931
37.2210793389407,0.03224958457587498,0.043420929232161995,0.015029246776229781
38.048243132854914,0.03242874248275836,0.0450659565573541,0.015451563464005582
38.89228782052246,0.03260650575140841,0.04675472184104022,0.01587584033146425
39.75355790997916,0.032782361407281184,0.04848722750588133,0.016301442965743346
40.632404940037,0.03295576643219831,0.05026338501013537,0.01672770104940461
41.52918762376951,0.03312614762584578,0.05208301085400081,0.017153908733960867
42.44427199492513,0.0332929009681442,0.05394581614946151,0.017579323670615536
43.37803155732883,0.033455391954269095,0.05585140158783834,0.018003167742730034
44.330847437332594,0.033612955895936915,0.05779925329991454,0.018424627998428963
45.30310853937725,0.03376489785062318,0.059788730831118075,0.018842856141630313
46.29521170472894,0.033910493437948684,0.06181906314586461,0.019256970029824974
47.30756187345516,0.0340489894204972,0.06388934181701295,0.0196660546227366
48.3405722497064,0.03417960414301176,0.06599850991967118,0.020069162267387267
49.39466447037093,0.03430152833226776,0.06814535394766723,0.0204653137969725
50.47026877717146,0.03441392610015035,0.07032849713528948,0.020853500037495067
51.56782419227405,0.03451593610420062,0.07254639313403716,0.02123268351179132
52.68777869748079,0.03460667259526517,0.07479731415891334,0.021601799382593576
53.83058941707949,0.034685227095080894,0.07707934141801688,0.021959757276585178
54.996722804425104,0.03475067072907673,0.07939036247871621,0.022305444610679476
56.186654832328784,0.034802056370013774,0.08172805737396839,0.022637728326905495
57.40087118733255,0.03483841999746618,0.08408989295980024,0.022955457002009835
58.639867467948626,0.03485878302978546,0.08647311472503817,0.023257463541715987
59.90414938694464,0.03486215567115151,0.08887473928166191,0.02354256884063009
61.19423297775688,0.03484753945229865,0.09129154641280272,0.023809584649758315
62.510644805116314,0.03481393044693999,0.09372006946785891,0.024057316822624478
63.85392217997289,0.03476032258168524,0.09615659672898114,0.02428456990534136
65.22461337880613,0.03468571131333575,0.09859715803680004,0.024490150278867355
66.62327786741147,0.034589097728977974,0.10103752076796281,0.024672870711250478
68.05048652925365,0.0344694925442104,0.10347319108868176,0.0248315552994561
69.50682189848037,0.0343259206936325,0.10589940907471354,0.024965044084532203
70.9928783976913,0.03415742620833523,0.10831114677487731,0.02507219812766017
72.5092625805596,0.03396307743543912,0.11070310789944739,0.02515190488538131
74.0565933794048,0.033741972862583916,0.11306973177666677,0.02520308430791868
75.63550235781828,0.03349324730785134,0.11540520199620685,0.025224695532993946
77.24663396844429,0.03321607869577332,0.11770344794290079,0.025215743163961187
78.89064581602182,0.03290969415418807,0.11995816118639221,0.0251752841466628
80.56820892579483,0.032573378034548,0.12216280693773152,0.025102435478695218
82.28000801739995,0.032206479897096796,0.12431063960809825,0.024996382114654013
84.02674178434395,0.031808422813283034,0.12639472597943122,0.024856385339376945
85.80912317918477,0.03137871104888028,0.12840797878620322,0.02468179120262661
87.62787970453253,0.03091694128967707,0.13034317883903704,0.024472040539494023
89.48375370998943,0.030422812443053403,0.13219301401818226,0.02422667883092496
91.37750269514953,0.02989613601949956,0.13395012254411154,0.02394536640025419
93.30989961878227,0.029336848054368075,0.135607141492729,0.02362788973409199
95.28173321432593,0.02874502293125349,0.1371567657995418,0.023274174563573648
97.29380831181942,0.02812088515940147,0.1385918241569848,0.022884298117116588
99.34694616640463,0.027464824754861915,0.1399053543125765,0.02245850342329098
101.44198479353237,0.02677741441984115,0.1410906922617111,0.02199721570003505
103.5797793110097,0.026059425063734775,0.14214157505316793,0.021501057749078584
105.76120228802736,0.025311842332512147,0.14305225097552032,0.020970866147057222
107.98714410131069,0.024535885198958468,0.14381759759176363,0.020407708959553444
110.25851329853857,0.02373302590463747,0.14443324860743362,0.019812904393532813
112.57623696917926,0.02290500878709082,0.14489573149739957,0.019188038475882886
114.94126112289429,0.022053871765302716,0.14520261456193237,0.018534984754136563
117.35455107566469,0.021181970970431032,0.14535266714618508,0.017855926694864563
119.81709184379775,0.020292001058471055,0.14534602585562362,0.017153376582886883
122.32988854597434,0.01938702017859403,0.14518436680864455,0.016430197984293907
124.89396681350149,0.018470471755548733,0.14487107999143123,0.015689625618100132
127.51037320893735,0.017546204935183673,0.14441144307506826,0.01493528377601525
130.18017565325965,0.016618494335870735,0.14381278393336794,0.014171203732427542
132.9044638617518,0.015692057241774617,0.14308462230279925,0.013401838564519711
135.68434978878463,0.014772067573963626,0.1422387825091709,0.012632074680899573
138.52096808167525,0.013864160075228796,0.14128946450192037,0.01186723462079338
141.41547654380852,0.012974435820951098,0.1402532815057746,0.011113080031577917
144.36905660720984,0.012109454466018164,0.1391492508821215,0.010375802917568143
147.38291381476222,0.011276222594131248,0.13799874108697535,0.009662012824718267
150.4582783122646,0.010482173777877048,0.1368253612668886,0.008978716015992655
153.5964053505324,0.009735137963372978,0.13565477576858656,0.00833328381841288
156.79857579774438,0.009043300358149717,0.1345144300613453,0.007733410108439179
160.06609666224642,0.00841515312303712,0.1334331798555356,0.007187060571365177
163.400301626024,0.007859431602892843,0.13244080172895198,0.0067024063069848604
166.80255158906238,0.007385035301651248,0.13156738617198135,0.006287741550621301
170.2742352248158,0.007000929176413265,0.1308426005847844,0.005951381080560623
173.8167695470132,0.006716022973970085,0.1302947973133999,0.005701535068322027
177.4316004880309,0.006539030451832041,0.12994995718116067,0.005546163286151091
181.1202034890694,0.006478312752413412,0.12983049126773638,0.005492812453250908


==> figdata/pipe/retau_180_les_r1.2_3/straub_trms_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,4.957286656629236,-9.055876472813851e-11,-9.106621595153359e-11
0.06754992985421193,4.957335714657382,0.0003703099922210467,0.00034524456100068924
0.13647842970542684,4.95749262423966,0.0015191943079685749,0.0014168638191808672
0.2068136336352351,4.957762378404807,0.0034946172931909682,0.0032595450419311825
0.2785842498901542,4.958150894606849,0.00634705092247005,0.005920311376754989
0.3518195725992455,4.958665113126409,0.01012956393676085,0.009448602456554678
0.42654949373098033,4.959313103014361,0.014897907819552204,0.013896351533848812
0.5028045152939807,4.960104173391038,0.020710598620064566,0.019318058163764203
0.5806157617868227,4.961048989908324,0.027628993493538933,0.025770855321442417
0.660014992901969,4.962159696090534,0.03571736070194235,0.033314569717539426
0.7410346164888582,4.963450039162195,0.04504294168141906,0.04201177394380471
0.8237077017816014,4.964935499844203,0.05567600363516895,0.05192782893895092
0.9080679928966529,4.966633425452238,0.06768988095168939,0.0631309151127184
0.9941499226058853,4.968563165460487,0.08116100357828081,0.07569205030303458
1.0819886263908212,4.970746208497423,0.09616891029863285,0.08968509256771175
1.1716199567836076,4.973206319516863,0.11279624467157576,0.10518672562860713
1.2630804980007326,4.975969675635367,0.13112873118718965,0.12227642459407795
1.3564075808753473,4.9790649988459945,0.15125512898825175,0.1410363993867668
1.4516392980943518,4.982523683509106,0.17326716029328473,0.16155151310199545
1.548814519746399,4.986379916186341,0.19725941044714093,0.18390917232232518
1.6479729091872455,4.990670785029363,0.22332919632414913,0.20819918622408298
1.7491549392289298,4.995436375569595,0.25157639962784695,0.234513591142555
1.852401908659232,5.000719849392938,0.2821032614859436,0.26294643712973625
1.957755959098306,5.00656750184505,0.3150141346502884,0.29359353296308904
2.065260092199413,5.013028794627304,0.35041518960805035,0.32655214607474964
2.1749581872005415,5.020156358951876,0.3884140710308103,0.36192065400700313
2.286895018834338,5.028005964881933,0.42911950128519544,0.3997981443143596
2.4011162756035134,5.03663645266425,0.47264082827060694,0.4402839603945839
2.5176685784292125,5.046109622366542,0.5190875157287218,0.483477191633156
2.6365994996799187,5.0564900790909935,0.5685685755060452,0.5294761076095222
2.7579575825888125,5.067845032621166,0.6211919432039701,0.5783775380989653
2.8817923610672613,5.080244065211245,0.6770638692445536,0.6302762657730024
3.0081543799228365,5.093758786484519,0.7362881499095788,0.685264265691239
3.1370952154897456,5.10846215719461,0.798964388001446,0.7434290424774882
3.2686674966804596,5.124428583471202,0.8651889065774058,0.8048544361452277
3.402924926466915,5.141732864492468,0.9350521409503924,0.8696181488438504
3.539922303800016,5.160449913530065,1.0086387292759,0.9377917825650706
3.679715545976652,5.180653962235692,1.0860260472282386,1.0094394314351507
3.8223617114630324,5.20241769876623,1.16728273750275,1.0846162724934312
3.9679190231838115,5.2258116144372835,1.2524681132574647,1.1633679697067814
4.116446892286658,5.250903085384822,1.3416308045349392,1.2457293808902472
4.2680059423915955,5.277755563850336,1.4348078872364682,1.3317237176110832
4.422658034335414,5.306427536449342,1.5320233087397672,1.4213610637427565
4.580466291420939,5.336971670976996,1.6332870216703277,1.5146375586986898
4.74149512518168,5.369433967545218,1.73859419613116,1.6115346614578614
4.905810261672234,5.403852819749457,1.8479242248006602,1.7120182326245914
5.073478768295259,5.440258256811061,1.961239965357901,1.8160378582703192
5.244569081175882,5.478671029799751,2.078486883500697,1.9235260829588734
5.419151033094891,5.519102094230536,2.199592724868645,2.0343981648033673
5.5972958819918475,5.561551564634097,2.3244664345837966,2.1485511274913325
5.77907634004995,5.606007587040618,2.4529978386418496,2.2658634949493552
5.964566603374555,5.652442250402029,2.5850542203928497,2.3861920040172864
6.1538423822772135,5.700816598866874,2.7204852672357043,2.509376628105176
6.3469809321778765,5.751078724847349,2.8591210408152263,2.6352387369322643
6.5440610851377485,5.803162025851624,3.0007718146355495,2.7635809735896593
6.745163282035561,5.856985476600408,3.1452290190254653,2.8941882932372627
6.950369605400692,5.912453201502997,3.2922648930528653,3.0268278174384466
7.159763812916132,5.969454743870039,3.4416335820125927,3.16125002475103
7.373431371605355,6.027865317306589,3.593072235385351,3.2971899422752617
7.591459492716799,6.087546303489999,3.746302389386261,3.434368613038157
7.81393716732031,6.148345586548997,3.9010308908317026,3.5724941497516367
8.040955202630013,6.210098070251433,4.056951059931863,3.7112630236154853
8.272606259068487,6.272626654719345,4.213744748660601,3.850362155213536
8.508984888087337,6.335743139109457,4.371084112598022,3.989470740675515
8.750187570759637,6.399248902244368,4.5286325443448385,4.12826134972478
8.99631275715995,6.4629361551539795,4.686046846931622,4.266402116729791
9.247460906548028,6.526589010793739,4.842978782707131,4.403558375258437
9.503734528372599,6.589985408446753,4.999078491972075,4.539395918786719
9.76523822411195,6.652897784910499,5.153994648789684,4.673581397226237
10.03207872996844,6.715094941758419,5.307377405198042,4.805785135864095
10.30436496043423,6.776343371792626,5.458879863523747,4.935682653122108
10.582208052746264,6.836409053186759,5.608160616311434,5.062957077967948
10.865721412248332,6.895058828339069,5.75488521039326,5.187300609827616
11.155020758679028,6.952061822271846,5.8987277547229064,5.308416073712806
11.450224173404212,7.007191143078676,6.03937302109026,5.426018876753189
11.75145214761359,7.060225050281625,6.176517748619731,5.5398382136154645
12.058827631500721,7.1109481196684525,6.3098717906346184,5.649618117774252
12.372476084446765,7.159152645847389,6.439159512140882,5.755118730564567
12.692525526228449,7.2046394525214055,6.564120381645277,5.856116802049591
13.019106589270981,7.247221921485063,6.684513465574685,5.9524096742351675
13.352352571967447,7.286723463805416,6.800114202119546,6.043812254364518
13.692399493086283,7.322978733797101,6.9107157111700745,6.1301580454214095
14.039386147289166,7.355836356465152,7.016131081290566,6.21130118453655
14.393454161781913,7.3851599104826215,7.116194526440813,6.287117246365213
14.754748054121448,7.410827727738348,7.210760735834139,6.357502462373776
15.123415291202617,7.432733403112033,7.299705107883049,6.422373748052936
15.499606349448701,7.450786087119317,7.382923866729412,6.481668545534246
15.883474776230413,7.464910553194966,7.460333718961105,6.535344333811231
16.2751772525383,7.475047761180576,7.531872303631346,6.583378758031129
16.674873656934096,7.481154712025738,7.597497547594228,6.6257688602579075
17.08272713080736,7.483204641281144,7.657187692915076,6.662530843889803
17.498904144963756,7.481187009487306,7.710941090326045,6.693699626394985
17.92357456757232,7.475107266381458,7.758775653506902,6.719328103161741
18.356911733499416,7.464986495291061,7.800728276134108,6.739486383653017
18.79909251505769,7.450860914836391,7.836854163174522,6.754260927006422
19.250297394198782,7.432780905351984,7.8672256148666415,6.763753199437601
19.71071053617948,7.410810681296192,7.891931445014405,6.7680789823753145
20.180519864731217,7.385027593805891,7.9110761365977815,6.767367351102424
20.65991713876361,7.355519858157018,7.924777344916915,6.761758219628876
21.149098030633386,7.322387934350094,7.933166939111273,6.751403249871195
21.648262206010724,7.285741555621243,7.93638806797834,6.7364628972595595
22.157613405375336,7.245700776630082,7.934595756940275,6.717107024168807
22.677359527175955,7.202394238826026,7.927955120154204,6.693513036012579
23.207712712686796,7.155951322319285,7.916632443400925,6.665857773892414
23.74888943259583,7.1065093059683155,7.900802788347364,6.634324558143428
24.301110575360145,7.05421643994361,7.8806532790932655,6.599105777160848
24.864601537364553,6.999224341134112,7.856375011225747,6.560395457631343
25.439592314920073,6.941688380856057,7.828163166699601,6.5183894722302105
26.02631759813998,6.881764167203179,7.796213252735043,6.473282198921519
26.625016866731738,6.8196098105561935,7.760723358469888,6.425268563610154
27.235934487743716,6.7553815964262744,7.72188958258801,6.374539994209214
27.859319815306957,6.689234696833691,7.6799066682343895,6.3212850593754935
28.495427292412323,6.621322936462893,7.634967776015597,6.265689246499669
29.144516554764728,6.551796487888607,7.587262009138127,6.207932813178099
29.806852536756974,6.4808017111053955,7.53697439956727,6.148190794525727
30.48270557960622,6.4084811168916715,7.484285901203816,6.086633011179542
31.172351541697267,6.334971999921596,7.42937183583671,6.02342272784804
31.87607191117793,6.260405242973922,7.372400502863634,5.958715590739712
32.59415392085208,6.184905663568214,7.3135338885813725,5.8926602266098245
33.326890665417544,6.108595413167736,7.252931361299993,5.825401453207085
34.07458122109658,6.031593535187669,7.190749099126124,5.757079849646214
34.83753076770786,5.954013568544105,7.1271371334159435,5.687829464178174
35.61605071322956,5.8759643444274925,7.062240156210731,5.617778483807082
36.41045882090477,5.797545975625011,6.996193193513309,5.547045576130128
37.2210793389407,5.718856064038508,6.929128162867656,5.4757455066635154
38.048243132854914,5.639938070992876,6.861113748007027,5.403940016768307
38.89228782052246,5.560871429810159,6.792257526394742,5.331723088703035
39.75355790997916,5.481752885213648,6.722687106791589,5.2592039874882515
40.632404940037,5.402668293018008,6.652518025783812,5.186480531623403
41.52918762376951,5.323693873581296,6.581854774298813,5.1136402894867885
42.44427199492513,5.244893837908544,6.510787030248154,5.040758079532218
43.37803155732883,5.166324720452018,6.439395130871569,4.967900472697165
44.330847437332594,5.088038821352017,6.367753454148487,4.895128831531534
45.30310853937725,5.010077921905062,6.2959224359104695,4.822493026669062
46.29521170472894,4.932481466202613,6.223958485026087,4.750039554660611
47.30756187345516,4.855286846866398,6.151914599715477,4.677812131741408
48.3405722497064,4.778523789929353,6.079833636816134,4.605846285203098
49.39466447037093,4.702221112107711,6.007756782733167,4.5341760039475645
50.47026877717146,4.62640221031069,5.935718670317405,4.462829762506046
51.56782419227405,4.551093129474633,5.863757110447961,4.391838440967043
52.68777869748079,4.476317938364314,5.791908208265812,4.321231227491039
53.83058941707949,4.402109214536993,5.720219199553289,4.251045888187098
54.996722804425104,4.3284962227180985,5.648733568385597,4.1813168909125675
56.186654832328784,4.255498824685912,5.5774822772982375,4.112069116474303
57.40087118733255,4.183095100871001,5.506443680603555,4.0432867505479715
58.639867467948626,4.1112384120545205,5.435565359043093,3.9749301897724036
59.90414938694464,4.039947858526139,5.364872583401074,3.9070221456444303
61.19423297775688,3.969236367198815,5.294384009629992,3.839579674223616
62.510644805116314,3.8991049205678845,5.224103284147444,3.772608167927603
63.85392217997289,3.8295436140392196,5.15401878034074,3.70610186277418
65.22461337880613,3.7605324669545706,5.084103411373039,3.640043839833682
66.62327786741147,3.692051096144509,5.01432600880199,3.574415112399739
68.05048652925365,3.624077526372839,4.944651448663128,3.5091941708618344
69.50682189848037,3.5565945710907063,4.875050851129866,3.4443641020369795
70.9928783976913,3.4895930319077566,4.805507449150223,3.3799165756756895
72.5092625805596,3.4230709992922788,4.7360171496416195,3.3158516392953046
74.0565933794048,3.357030708666104,4.666584113608537,3.252174624731145
75.63550235781828,3.2914764482535825,4.597215121351584,3.188892993962057
77.24663396844429,3.226389476816163,4.527884513190342,3.1259903562384905
78.89064581602182,3.1617309590490925,4.4585373860430195,3.0634299969358953
80.56820892579483,3.0975272622210515,4.389200533423284,3.0012380218835224
82.28000801739995,3.033794336307463,4.319888285810687,2.939430466181986
84.02674178434395,2.9705264908769946,4.250586524751785,2.8780025695567466
85.80912317918477,2.907698957978468,4.181254402310099,2.8169315253512166
87.62787970453253,2.8452820306734594,4.111842356076137,2.7561900954745586
89.48375370998943,2.7832550680488857,4.042311858796461,2.6957608749389244
91.37750269514953,2.7216062862077153,3.9726367757075,2.6356365532392347
93.30989961878227,2.6603327908737446,3.90280522486983,2.575819654520115
95.28173321432593,2.599436201074995,3.8328136652083997,2.516317012965288
97.29380831181942,2.538890960764686,3.7626202589499385,2.457107051055998
99.34694616640463,2.478630781473469,3.6921310154845264,2.398127762683106
101.44198479353237,2.4186782784271297,3.621377249694002,2.33940360666938
103.5797793110097,2.359096798876321,3.550453067692209,2.280998639313778
105.76120228802736,2.2999624234525133,3.4794743507490193,2.222990004363018
107.98714410131069,2.241347478166218,3.4085521852180944,2.165451860141187
110.25851329853857,2.1833135938544355,3.337779527510244,2.1084477147002056
112.57623696917926,2.1259279765003956,3.267253119935511,2.0520463333577013
114.94126112289429,2.0692696700794957,3.1970862971427065,1.9963290099956197
117.35455107566469,2.0134161602578624,3.127397234133622,1.9413773855350058
119.81709184379775,1.9584061341767616,3.058257133194929,1.8872370925994741
122.32988854597434,1.9043379140551049,2.989821453464889,1.834011491146166
124.89396681350149,1.8513405659648492,2.9222887523922036,1.7818314999018228
127.51037320893735,1.799512920411137,2.85581179558466,1.7307976408393333
130.18017565325965,1.7489222023520006,2.7904962248723844,1.680978715897184
132.9044638617518,1.6996365300966108,2.7264531343745637,1.632444055151662
135.68434978878463,1.6517643381417104,2.6638583084170624,1.5853022291146186
138.52096808167525,1.6054489149391797,2.602938838427741,1.5396926059996032
141.41547654380852,1.5608173134510963,2.5438942030306286,1.495736531555666
144.36905660720984,1.5180893240223674,2.4870633157003406,1.4536480774483558
147.38291381476222,1.4775525823290157,2.432888271578845,1.413710164781066
150.4582783122646,1.4394966405753797,2.3818016829724167,1.376206072073665
153.5964053505324,1.4041996973085265,2.3342112531705212,1.3414059221990833
156.79857579774438,1.371953904221361,2.2905562307302496,1.3095963276525977
160.06609666224642,1.343071490598281,2.251311676913668,1.281088948087862
163.400301626024,1.3178079162374963,2.2168503637521657,1.2561401588245942
166.80255158906238,1.2964411827335653,2.187572258066057,1.23502199780583
170.2742352248158,1.2792944285787509,2.1639644230720134,1.218050391098192
173.8167695470132,1.2667093459595504,2.146564530742768,1.205571834579749
177.4316004880309,1.258980906811015,2.1358505522765268,1.197897560013954
181.1202034890694,1.2563417813374778,2.1321882912811696,1.1952759696334507


==> figdata/pipe/retau_180_les_r1.2_long/decomp_Pr_t_phi_filtered_Pr0.025.csv <==
y+,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
0.2933805008307793,0.00010712878874318735,0.00025019406055820425,0.00011950923491006952,0.00013114664096586045,0.00014566219086508154,0.00015895069876807104,0.00017198751641068035,0.00018773545267577698,0.0002093698267798062,0.00022865272832187753,0.0005250016832385816,0.0010374010824429367,0.0005719017810174682,0.0006136377383687401,0.0006649359216640159,0.0007115756638099625,0.0007567778701278699,0.0008450935831756301,0.0008684285738909033,0.0009307912055518812,0.0002219342674403129,0.00046770388953818273,0.0002452655105436618,0.000267395244814642,0.0002900163736581696,0.0003144398935942227,0.0003357705885524166,0.00036774746624451026,0.00039217812928257724,0.00042767954076474845,0.00022207191756538273,0.0005031057505922087,0.00025018108981617434,0.00027691097155951595,0.0003028808086746363,0.00033378436548789093,0.0003482080370462749,0.000393459212843476,0.0004182164776146629,0.0004595950052875886,0.00022249111209101906,0.0005914507692625741,0.00025623750115636086,0.0002880502621477356,0.00031589209934020166,0.0003518293898565343,0.0003520567091512937,0.0004163170434572219,0.0004629061937914273,0.0005185004100372862,0.0001534851723454866,0.0003768516340675615,0.00017322619816222682,0.0001908193793560979,0.0002134822784002009,0.00022861965069079186,0.00024266370381571524,0.00026640796868311514,0.00032207841331217496,0.00034692922473452184
0.572478742783289,0.0005155700671037664,0.0012000623250274214,0.0005750659557325283,0.0006310541994442915,0.000700871174268564,0.0007646495040818767,0.0008272622916454419,0.0009026342274400084,0.001006085285552796,0.0010979351905484349,0.0024439967861710986,0.004733064190526568,0.0026573272647573694,0.0028462697287978764,0.0030775382956859227,0.0032872536708571324,0.0034908399422274345,0.003882215738853247,0.003989977638978203,0.004265377468926671,0.0010605965876459415,0.0022108099402894494,0.0011709180130751635,0.0012753272680344537,0.0013818157998521342,0.0014963635742136078,0.0015966258522075439,0.0017461024014571575,0.0018605239951195304,0.0020254124429124956,0.0010606180077009117,0.0023722137539816963,0.001193284381178881,0.0013192147423402298,0.001441316608024161,0.0015856915569988337,0.0016536414006355817,0.0018641737930898995,0.001980089738392463,0.0021712628096022995,0.0010603890417176954,0.00277106205089609,0.001219104660162044,0.001368581409796848,0.0014991912941756422,0.0016667331717722933,0.0016691486512989166,0.0019662321163325404,0.002183413867857666,0.002438130879425186,0.0007353948575234043,0.0017911026170507197,0.0008293436848740957,0.0009132453750136752,0.0010212766091153738,0.0010933464872708428,0.0011605332561165321,0.0012726823082075862,0.0015358312854100481,0.0016525466143900646
0.855444646368492,0.0011824558801609975,0.002743396244487016,0.0013186347556354938,0.0014469647941135575,0.0016069505825486643,0.0017528301780731523,0.0018961683172141286,0.0020681578558354357,0.0023039365388637274,0.002512528118530831,0.00543794042108904,0.010333486493598007,0.005901833550951594,0.006310786676589416,0.006809507699778041,0.0072607611909889435,0.007699355121732671,0.008530318015741153,0.008767719011318906,0.009349691371243952,0.002417491489120197,0.00498560603402467,0.0026661841565724965,0.002901082207237636,0.0031401371613525636,0.0033964142910337075,0.00362121414254962,0.003954609987525395,0.004210347530123548,0.004575661908241891,0.0024160040012196687,0.005336271821160194,0.002714502244705933,0.0029974001698696334,0.003271155403226078,0.0035928941369593953,0.003745600014987405,0.004212913599348782,0.004471918142006177,0.004893179089624085,0.0024100987280578365,0.006195564071770867,0.0027660079021108613,0.00310098097910948,0.003393228004335723,0.0037659574300693915,0.0037744572386117494,0.0044298653695175275,0.004913053926713165,0.00546981797122906,0.0016792286698103615,0.0040585651430111785,0.0018922476924661082,0.0020829574002653,0.0023283838851075396,0.002492048124621848,0.0026453624158810215,0.002898055116783384,0.0034908960296142176,0.003752381165674913
1.1423430327310704,0.002140487472588543,0.004950391071929099,0.0023863579003518534,0.002618443469294563,0.002907716685851193,0.003171059969346651,0.0034300986742291832,0.003739989337006535,0.0041641668915199485,0.004538233456916069,0.009575377190139477,0.017872294708859485,0.010373672209793119,0.011074243125351102,0.011925862811942986,0.012694921594742782,0.013443128323535782,0.014842263371071751,0.015255506873247442,0.016229837961306153,0.004352728575049956,0.00888296847775159,0.004795331947476822,0.0052126531982952164,0.0056364906340756445,0.006089409790074673,0.006487580192283088,0.007075191528885929,0.0075268808301436705,0.008166343121984611,0.004347179055400795,0.009484228142006683,0.004877410281821693,0.005379256743412662,0.0058639801786965215,0.006430331238166222,0.006701458547296931,0.00752104234998141,0.007978372121018186,0.008711700954338791,0.004326428632360485,0.010947304653284648,0.004956616200890895,0.005549526111296617,0.006066095079278666,0.006721314113435254,0.006741941508949418,0.007884654457621472,0.008734230879361038,0.009695884442456221,0.0030265958309672026,0.007261643068693452,0.0034077101609503017,0.0037498830074127335,0.004189982615461184,0.004483533859016146,0.004759893492839073,0.005209742246438058,0.0062639419152649934,0.006726816466747737
1.4332171159674787,0.0034144040173518064,0.007872170854923278,0.003805346524511779,0.004175081278743353,0.004635844305530908,0.005054715949705423,0.005467286173351983,0.005959504921958255,0.006632014194459533,0.007223402428740673,0.0148935078350043,0.0273284997700587,0.016106726434572633,0.01716679145758307,0.01845189581637571,0.019610327070196002,0.02073830068910511,0.022823004391412046,0.023457696528508307,0.02489997276392153,0.006911316156935564,0.013960039158664787,0.0076055656377114695,0.008259177124139337,0.00892172991283631,0.009627580320397428,0.010249552167713605,0.011163194063020746,0.011867003827384915,0.012854331943008059,0.006897849486887189,0.014868357360212407,0.007727964138667343,0.008512773076389852,0.009269489947076331,0.010148578623085363,0.010573150647490252,0.011841058009010145,0.012553449419037195,0.013679348711972893,0.0068483190678905,0.0170661642994939,0.007831938194142251,0.00875732468206675,0.009562565511120287,0.01057854883878826,0.010619615367298604,0.012377393517564641,0.013695304539144294,0.015160574087347972,0.004807315741117887,0.011453602041170014,0.005407991370430025,0.0059490182681810905,0.006644478853436212,0.007108710757228441,0.007548013501658836,0.008254400104033102,0.009906331222327293,0.010629095330517705
1.7281425207465126,0.005021359998147564,0.011541913459812841,0.00559409846464303,0.006136946277477102,0.006813360165250429,0.0074275264333979844,0.00803338942632763,0.008754437469155866,0.009737494388118844,0.010599854652226237,0.021403398604431786,0.03863957921776616,0.023106340241909763,0.024588131685294834,0.026380383718522006,0.027993241739902527,0.0295649676185051,0.03243950763914141,0.0333395158258004,0.03531377989356226,0.01012435314108057,0.02024433703158654,0.011128399784087717,0.012072507528427631,0.013027848541766293,0.014042627574632314,0.014939026791778899,0.01625006206079023,0.017262205590933038,0.01866894557444264,0.01009776116699825,0.02150913299245671,0.011296028859028525,0.012427922950926403,0.01351755492078527,0.014776277583509452,0.015389733696036342,0.01719977815639853,0.0182239604839321,0.019818960831431618,0.010000369828340586,0.02455629284506302,0.011416202050197163,0.012748532913771147,0.013906614439010664,0.015360297482809194,0.015432378957237182,0.01792803812329345,0.019815004784616702,0.02187544428952678,0.0070402379090162195,0.016661476386884266,0.007912804576486361,0.008701500872164173,0.009714722123753298,0.010391879739168908,0.011036106129392112,0.012059691302377867,0.01444624834487667,0.015487698985690752
2.027151657640513,0.0069716660627430534,0.015976782398759326,0.007763333269896132,0.00851549777937193,0.009452656017754298,0.010302678718478004,0.011142687265370698,0.012140190961997498,0.013496902557453672,0.014684561233987281,0.029095025380036627,0.05171300263695521,0.031354940083658675,0.03331369300521733,0.03567842788240032,0.03780304754653366,0.039875257859027194,0.043629864273525956,0.0448365655698801,0.04739484309396066,0.014010683769387028,0.027738534537720096,0.015381549967855719,0.016669345991413634,0.01797036912465184,0.019348407470844497,0.02056890628011658,0.022346682727123673,0.023722234205619835,0.025616113159671855,0.01396444036768136,0.02940070971488203,0.015597425453835898,0.017139016111753377,0.018620875978222772,0.020323199702851368,0.021160608108726473,0.023602186593218548,0.024993676236083413,0.02712850374711327,0.013794823250055412,0.033393186689362746,0.01571924601828115,0.01753112299117952,0.019104515352069668,0.021069641562289673,0.021185475611803825,0.02453410178754168,0.02708742748359386,0.02982528523844569,0.009734528347835475,0.022889837625223102,0.01093081191773107,0.012016264983129297,0.01340986768230026,0.014342711990872335,0.015235116298032961,0.016636585617917317,0.019891688600807676,0.021309605330236937
2.330320151318276,0.009269787232691297,0.021180415061164495,0.010317125290091149,0.011314833570542424,0.012557876795995489,0.013684336222643416,0.014799712464523947,0.016121622165961313,0.017914826913897793,0.019481868146423137,0.03794199715668258,0.066436280704562,0.040817285803209855,0.043300378892491546,0.04629377718855674,0.04897910605754654,0.05160073222400086,0.05631148096774274,0.05786333247261262,0.06104585062446189,0.018578833561144998,0.03642549800680623,0.0203711371528244,0.02205370936644542,0.0237510843953393,0.02554397750894312,0.02713640898781966,0.029447093928386223,0.031239096294322623,0.033682871552387916,0.018505207167850916,0.038516606200372464,0.02063628297317627,0.022647373540049844,0.024577980477897922,0.02678365351166667,0.027879088149773523,0.03103561742411711,0.03284780685688645,0.035586163220347515,0.01823379763405171,0.04353069687339633,0.020739180760110363,0.023099933420521614,0.025148226286543077,0.02769394267392888,0.02786823868650123,0.03217527080583088,0.03548723550898555,0.038974148280388574,0.012891258011339052,0.030125039081155457,0.014461462572987934,0.015892071301807316,0.017727657235398986,0.018958667646140164,0.02014307864160777,0.0219821309445605,0.026233987143354457,0.028084095182345545
2.637691215876256,0.011914791463127655,0.027144129380055847,0.013253433717801914,0.014532280329371339,0.016125585952931815,0.017568371080791786,0.019000037302347887,0.020693889367677774,0.022985115411340445,0.024984563635635712,0.047903015945927045,0.08268065973546554,0.05144219937154348,0.054488546747935,0.05815706599858095,0.061443239535473905,0.06465512633915556,0.07038411579622346,0.07231638646289462,0.07615208539689475,0.02382766412826904,0.04627058407567591,0.026092490751969916,0.02821787233236539,0.030359146324288416,0.03261485080325511,0.03462445875859027,0.03753007637099542,0.039788793125391055,0.04283937986847021,0.0237178966326743,0.048812393061750364,0.026405948691808474,0.02894241393778921,0.03137448263994023,0.0341379765858654,0.03552396688615469,0.03947163948807994,0.04175502540836995,0.04515272373771553,0.023310218940763912,0.05490435814294652,0.026463558323972444,0.02943803881765779,0.03201692468402703,0.03520661245118122,0.03545578860441397,0.04081554998182492,0.04497208246493422,0.049268227734057334,0.016504167495317825,0.038337358804752995,0.018495909413880032,0.02031852411040472,0.02265556550849919,0.024226198330015953,0.025746353066912798,0.028080787045290656,0.03344959726363577,0.03578465193875354
2.949329672459135,0.01490193401609439,0.03385071658287183,0.01656590394006118,0.01816038313200121,0.020146987031666713,0.0219447921373076,0.023732891542033233,0.02584529155413856,0.028694054750718553,0.031177346956908308,0.05892734677121105,0.1003112391973287,0.06316860727702175,0.06680855186025561,0.0711889217933357,0.07510736597463012,0.07894247942887568,0.08573868217067464,0.08808342634776307,0.0925909700537333,0.029749176932158637,0.05722792725636336,0.03253331145263919,0.03514586312793993,0.03777489425758995,0.04053719006648585,0.043006189681075765,0.04656409202670818,0.04933657894171486,0.05304468050238034,0.02959370920791385,0.06023248542720602,0.03289227166092788,0.0360053377220707,0.03898715001745604,0.04235706872222678,0.04406424833452806,0.0488714212853586,0.05167314481354919,0.05577783417050649,0.029010820094841818,0.06743923448037889,0.032872885120577226,0.03652072219101124,0.03968136948350442,0.04357197421725962,0.04391385951771214,0.05040894529045538,0.05548888753375222,0.06064288711464624,0.02056195911619045,0.047486567033975934,0.023019638030093152,0.025278970582916224,0.02817405125057054,0.030124202882866317,0.0320232559917374,0.03490834813477613,0.04150492862529448,0.04437414152841006
3.2652895386874814,0.018223425198819615,0.04127632136756596,0.02024476326133615,0.02218790443188431,0.024609049898238127,0.02679898024424089,0.028982492065132832,0.03155870204994144,0.03502197159803382,0.0380385604670651,0.0709564243734522,0.11919010825634213,0.07592741025255137,0.08018283112122326,0.08530225658764126,0.08987598139168719,0.09435980330377503,0.10226006528019324,0.10504620513011637,0.11023517977420866,0.036329596694634855,0.06924309687955439,0.0396749462961728,0.0428149070976311,0.04597146288829441,0.04927959045007423,0.05224686823845762,0.05650939512268968,0.05983920357140815,0.06424918748817486,0.036118326636855755,0.07271308068610742,0.04007494688902423,0.043810670512716025,0.04738563557329096,0.051404355494973,0.05346119601004462,0.059188064861711374,0.06255158805649168,0.06740277292863561,0.03531738622256996,0.0810531469198434,0.039942122122563144,0.044317184700665306,0.0481057800998215,0.052747376774204734,0.05320088074168077,0.060901890817481895,0.06697652008015034,0.07302570212675494,0.02504939510073807,0.057524577287755195,0.02801375370251637,0.03075192509782886,0.03425815760551116,0.03662572438447016,0.038945830612291676,0.04243381893561263,0.05035869602117544,0.05380730974160275
3.5856464392300906,0.02186874465145758,0.049391310784418344,0.024277213083637648,0.026600272685201997,0.029495029302075013,0.03211226502614188,0.034728663747995346,0.03781222608287182,0.04194397719467928,0.04554099841884962,0.08392358610862265,0.1391759960984085,0.08964135917761948,0.0945258810285576,0.10040231851824931,0.10564627850977301,0.11079724653431679,0.1198272009550482,0.12308055615596175,0.1289526014019419,0.043549518739567895,0.08225388843806525,0.04749264034329888,0.05119575973295834,0.05491519278247442,0.058803575923823924,0.06230445359255608,0.0673186647451701,0.07124556565241022,0.0763954163808162,0.043272085715479705,0.08618305999824291,0.04792780945354859,0.052326656050328366,0.05653295530592022,0.061236371443761976,0.0636689503644544,0.0703673391642419,0.07433212013890954,0.07996128147579787,0.04220705086342489,0.0956576949559839,0.047641107291190254,0.05279105989292663,0.057248421395446766,0.06268386533205275,0.06326862318104509,0.07223404652285378,0.07936663207322628,0.08633742536955882,0.02994773817355972,0.06839650838295741,0.03345552704948318,0.03671168186138302,0.040878212964946065,0.04369867904332949,0.046480593547512224,0.050620195578889936,0.05996293512808863,0.06403186512734187
3.910443588183418,0.02582608597214897,0.05816365967466666,0.02864907692751845,0.03138140672682497,0.03478650914595018,0.03786416119491399,0.040949254710436284,0.044581814434070124,0.04943287311749317,0.053655052068096315,0.09775823638883194,0.160131234778381,0.10422967060368254,0.10974922687816824,0.11639202963926676,0.12231382563493,0.1281440507575805,0.13831939696844855,0.14206291383473735,0.14861312191801507,0.05138632267698731,0.0961952552495574,0.0559582661318493,0.06025571226417813,0.06456890124208668,0.06906714928150978,0.07313337182386247,0.07894107755173099,0.08350102833263144,0.0894226515665563,0.051032387877716696,0.10056917682738079,0.05642161015886294,0.06151835038489401,0.06638888235842501,0.07180651406931528,0.0746384256662692,0.08235199126807685,0.08695340547993544,0.09338452942097385,0.049654745249688,0.1111637911099305,0.055937406553331646,0.06190361746832581,0.06706510346810113,0.07333005813316158,0.0740660906900997,0.08434267442484593,0.09258846506350163,0.10049728528515596,0.03523672027543757,0.08004525560316424,0.03932064704621711,0.043130799765943806,0.048002616164919305,0.05130883777764975,0.054591680283487314,0.059427816456368084,0.07026704020340307,0.07499279734550768
4.239756610216258,0.030083624898804694,0.06756191217687371,0.03334624381148728,0.036515313747259,0.040465194172455955,0.044034327404373345,0.04762225731917735,0.05184355981063599,0.057461696794617115,0.062351466820336515,0.11238920847293463,0.18192702780535577,0.11961174019264341,0.12576540674280082,0.1331762519886109,0.13977704740356162,0.14629325800704324,0.1576212747853829,0.1618752477106788,0.16909371470496334,0.059816245865680726,0.11100345050438061,0.06504265993437126,0.06996115227403814,0.07489465927393706,0.08002779878357516,0.08468772019021757,0.09132576196517893,0.09655103668430119,0.1032708514045888,0.05937576117410978,0.11580030646896275,0.06552637840620429,0.07135025680685607,0.07691282774711768,0.0830681859837464,0.08632059138813895,0.09508537118820615,0.10035481047671899,0.10760517627802607,0.05763525689013282,0.12748634321096416,0.06479869569729531,0.07161642833589643,0.07751208480622819,0.08463533047711763,0.08554273301578846,0.09716633553081767,0.10657284321020853,0.11542731496691415,0.04089622317328402,0.09241520915902816,0.04558513385188384,0.049982212381397696,0.05560020252950189,0.05942233859666382,0.06324351301505901,0.06881725590199161,0.08122120583367556,0.08663605453602488
4.573639522949181,0.03462871132924242,0.07755342124136394,0.03835380346434355,0.04198515653393281,0.0465118958419201,0.05060147199630617,0.05472462119293423,0.05957238764719893,0.06600227178838483,0.07159975609171859,0.12774052519779022,0.2044360479609851,0.13570275769190668,0.14248339507856184,0.15065695152612488,0.15793215872411953,0.1651363512200249,0.17761688338793752,0.18239906022957383,0.190271958607705,0.06881240143587715,0.12661235303157478,0.07471354026354694,0.0802753670845008,0.08585147175004067,0.09164003436694913,0.09691865582854782,0.10441895407254351,0.11033807415248856,0.11787734629110294,0.0682758728503492,0.13180370807064415,0.07520930701287148,0.08178405488700266,0.0880614196158848,0.09497221202103398,0.09866378423331745,0.10850843465626366,0.11447316813112425,0.12255395586781001,0.06612132732116986,0.14453972190849704,0.07419067403001783,0.08188907537765505,0.0885436126384807,0.0965471516468091,0.09764578250038068,0.1106417485337559,0.12124868155345508,0.131048557239072,0.0469051226880474,0.10544967553997367,0.052224081752061155,0.057237858858258814,0.06363873467781284,0.0680040861587673,0.07239908176665487,0.07874740268811689,0.0927741298812738,0.0989061420708233
4.912157147526866,0.03945046638891069,0.08811022359828928,0.04365894786828824,0.047776439486186206,0.052910076028056474,0.05754721149851156,0.062236434471023366,0.06774660177140253,0.07503023335155241,0.08137365225105143,0.14374020185522618,0.22754613366577178,0.15242317000780878,0.1598186024530918,0.1687437895638087,0.17668424472514033,0.18457480730061548,0.1982019246110401,0.20352787466527605,0.21203912981820405,0.07834962325642947,0.14296253812243018,0.0849408380758146,0.09116430125664868,0.09740145745966906,0.10386200535896428,0.10978139806718375,0.11817154961159343,0.12480964957116482,0.1331854012297661,0.07770832581565822,0.1485143002075004,0.08544010812547934,0.09278447603606792,0.09979485975973902,0.10747371441102611,0.11162086612769853,0.12256760096597467,0.12925108834422042,0.13816849988810798,0.07508831098284695,0.1622479765259909,0.08408234826125163,0.09268502238955945,0.10011829050606974,0.10901803079876228,0.11032728300180282,0.12471174216464403,0.13655164953010232,0.14729046036872162,0.05324475743595806,0.11909854841154631,0.05921554527175052,0.0648729522500565,0.07208966857054433,0.07702284101405596,0.08202536628763925,0.08918134450088809,0.10487995527279861,0.1117535699590103
5.255374305093998,0.04453885552539279,0.0992069399734177,0.04924995763920072,0.05387590193667882,0.059644631745846666,0.06485475412162289,0.07013949712553007,0.07634631941306304,0.08452329282731408,0.09164921677891848,0.1603160740479725,0.2511529628700615,0.16969432339474871,0.17768827994780909,0.18734924073712708,0.19594211830207658,0.2045146507283059,0.2192777958621576,0.2251610388918638,0.2342934793635998,0.08840239239237374,0.15999727677539655,0.09569449055287486,0.10259420545295656,0.10950735197936336,0.11665284855956543,0.1232324155038497,0.13253599141606906,0.1399149356010091,0.14914057927038435,0.08764856537954842,0.1658705346687961,0.09618875387046369,0.10431685234645603,0.11207429204373884,0.12052927376963897,0.12514626484891037,0.13721146568622006,0.14463345307516565,0.15438959711610512,0.08451212476180485,0.18054004392887532,0.09444375550856035,0.10396909896391578,0.11219637772579821,0.12200258589989862,0.12354119653922499,0.13932188900178613,0.1524204728391067,0.16408683667314902,0.05989759981620257,0.1333152421785095,0.06653906907894448,0.0728643698277579,0.08092636659866065,0.08644932109058548,0.09209133498814229,0.10008420131436226,0.11749558912881758,0.12513199783395468
5.603355816795258,0.049885568864327365,0.11082270860554778,0.05511718187593479,0.06027259156792481,0.06670309176151297,0.0725101910519755,0.07841871943252086,0.08535499345359931,0.09446289741091835,0.10240663768876525,0.17739869884452006,0.27516397245909446,0.18744158499091132,0.19601478618803186,0.20639202511042298,0.21562185815840343,0.22487011451388964,0.2407553688883361,0.24720763588292827,0.25694422200648254,0.09894642926011245,0.17766548112902866,0.10694620524241245,0.11453353986948762,0.12213454241803182,0.1299748328947553,0.1372316916102017,0.1474687721542577,0.15560743657363155,0.1656935891099478,0.09807343519101026,0.18381722558647884,0.107427227124327,0.11634904450321004,0.12486389185847452,0.1340991805870967,0.13919835854609713,0.15239335635942275,0.1605700709272235,0.17116399010581432,0.0943707177906515,0.19935259482900042,0.10524763491396283,0.11570935587575086,0.12474181277847973,0.1354597292812743,0.13724562423750736,0.15442298315160047,0.16879952642474452,0.18137860529081395,0.06684839282699992,0.14805919878010987,0.07417695356424374,0.08119203958406264,0.09012565913681611,0.09625787304632333,0.1025697188893997,0.11142505295591724,0.13058292461090107,0.13900074103846377
5.956166503775327,0.05548519750834598,0.1229436840101586,0.06125433335896204,0.06695927035044247,0.07407716916772279,0.08050418684207998,0.08706395705583549,0.09476140158414206,0.10483641197322273,0.11363259172238344,0.1949254163262727,0.2995036549008148,0.20559864397326522,0.21473002342685954,0.22580171890791578,0.23565157556542035,0.24556851428450538,0.2625600499018394,0.26959159006368943,0.2799167744568304,0.10996095316463032,0.19592541555080564,0.11867192151420311,0.12695560208461804,0.1352538794215203,0.14379637695913328,0.151745897837732,0.16293372160965613,0.17184837467846648,0.1828038825663016,0.1089633813253278,0.20230954517228816,0.11913195368006657,0.12885406034439373,0.1381336796277185,0.14815043674459966,0.15374255285764915,0.16807465333465474,0.17701921856175842,0.18844818376260747,0.10464614620410745,0.2186344404667501,0.11647174353515512,0.12787960372113935,0.13772495308671476,0.14935566969257885,0.15140596350809693,0.16997449578515508,0.1856426373395434,0.1991179073756778,0.07408567373824923,0.16329911336719796,0.08211593486064711,0.08984077465808912,0.09966987238581565,0.10642864958476157,0.11343936304831817,0.12317951731778841,0.14411175684426886,0.1533278976470681
6.313881990703002,0.06133418821366725,0.13556057745838168,0.06765731873641678,0.07393112374743457,0.08176133204251501,0.08883041003284056,0.09606829993473338,0.10455778326757979,0.11563504391797536,0.12531799527037812,0.21283666866154094,0.3241071221601026,0.22410358505448266,0.23377127114521457,0.24551432164680137,0.25596670131494503,0.26654524102874,0.2846263206311422,0.2922461482003021,0.3031467820521333,0.12142659252961441,0.21474071579325477,0.13084955033791143,0.13983609199921063,0.14883906744389147,0.1580892247302416,0.1667453970318318,0.17889883484307245,0.18860337138196426,0.2004360482743186,0.120300348494366,0.22130867191683937,0.13128149410352083,0.14180754817994454,0.15185682736903297,0.16265384092709018,0.16874832745022278,0.18422154230328763,0.19394412829818333,0.20620452004580048,0.11532248848240419,0.23834146123118216,0.12809652085193607,0.14045683670624634,0.15111985070192419,0.16366091547634776,0.16599185989097542,0.18594111934950877,0.20290925063820922,0.21726385451461416,0.08160032231219269,0.17900950023220433,0.0903455530392548,0.09879847538478939,0.10954484753478543,0.11694549868882494,0.12468298047951212,0.1353273540672604,0.15805682353259032,0.16808726058036214
6.6765670987229635,0.06742956242883105,0.14866566264343936,0.07432280947445492,0.08118418361898609,0.0897510491333796,0.09748361242340937,0.10542600107941083,0.11473757819935848,0.1268513028806432,0.13745525868715275,0.23107200093571126,0.34891336400759765,0.24289465036023097,0.2530766824678623,0.26546744621386587,0.2765049237768197,0.2877385035375395,0.30689197824793873,0.3151078495948031,0.326573949693115,0.13332291262872428,0.23407592686747658,0.14345630932473594,0.15315025175611957,0.1628636279244566,0.17282523343767123,0.182200847803948,0.19533257141375443,0.20583852223361285,0.2185556463651461,0.13206530030388278,0.2407772698613772,0.14385384802197668,0.15518487219093657,0.16600651508896752,0.17758060821724928,0.18418571087277769,0.2008010827613539,0.21130890837215402,0.224397006848516,0.12638341612760526,0.25843190548801714,0.14010238993797192,0.15341825888472266,0.1649010191173686,0.1783468048786225,0.18097385302305563,0.20228891186571102,0.2205601974568118,0.23577806601025256,0.08938384362601572,0.19516694681654154,0.09885623207765408,0.10805402091013437,0.11973758909242102,0.1277934629579234,0.1362845355540263,0.1478496648810932,0.17239444453492447,0.18325483337499823
7.044275845455782,0.07377465800848777,0.1622652246952921,0.08125454710849947,0.08872219359393886,0.0980503688204941,0.10646785637254219,0.11514136421428312,0.12530510048691654,0.1384896714677597,0.1500498381657827,0.2495902651418783,0.37389467272201704,0.2619313881095126,0.27260722956862066,0.28562331960567466,0.2972300751580154,0.30911404893683403,0.3293244058073154,0.3381436038012505,0.35016975505035625,0.1456398527203789,0.2539164402586131,0.1564810219787679,0.16688597158462462,0.1773148174626417,0.18799111887292821,0.1980987756922916,0.2122205592617418,0.22353794708632962,0.23714794728608027,0.14424952892395645,0.2606997195718379,0.15683875493245852,0.16897436650439066,0.18057012457829422,0.19291753487275506,0.20004106800959487,0.21779841371492253,0.22909664529708237,0.2430103844215132,0.13782297211440145,0.27888786190861864,0.15248169088259034,0.16675436144943787,0.17905756938000295,0.19340076357934236,0.19633884711065777,0.21900263131227868,0.23857651591236204,0.2546446568922887,0.09743596726464204,0.21176651268312077,0.10764765520657053,0.11760641126300324,0.1302464091026511,0.1389696125890644,0.14824079210909225,0.16074147156748186,0.18711705223419473,0.19882434088280007
7.417094659094365,0.0803756556727289,0.17637167008817362,0.08845947434083014,0.09655236217402646,0.1066672016559041,0.11579135314196336,0.12522315290354777,0.13626946571470133,0.15055986128027302,0.16311294432220094,0.26835756470490535,0.3990373066081833,0.281181804486454,0.2923331614167725,0.3059543738088805,0.31811697286775387,0.3306493530614273,0.35190359987804004,0.3613332570846773,0.37391943033115627,0.15837095545789168,0.2742557392999528,0.16991675334563472,0.181035866626605,0.19218517147267108,0.20357943037873572,0.2144319889363808,0.22955526869357912,0.24169297242655266,0.2562061773814922,0.15684790894769177,0.2810692762535001,0.17023026750781808,0.18316925010837806,0.19554054287735323,0.20865761114342168,0.21630734921604436,0.23520606599578445,0.24729811239182634,0.26203803834538814,0.14963900242221953,0.2997013378619935,0.1652313111962514,0.18046076739048006,0.19358437420067207,0.20881671856162284,0.21208050094918945,0.2360748026570057,0.2569476236396558,0.2738574736415939,0.10575996099057966,0.22881128437934264,0.11672352889093661,0.12745902124911979,0.14107452400408774,0.15047620945069912,0.1605540469466849,0.17400383723443158,0.2022238768831496,0.21479744978239906
7.795088360783395,0.08723944971090604,0.19099861585759345,0.09594536122380369,0.10468275108597123,0.11561042633727237,0.12546332400582128,0.13568119127559097,0.14764086216859995,0.16307265528556245,0.17665703007435943,0.28734040597620525,0.4243303652988538,0.3006150359620499,0.31222625550980226,0.3264350915322156,0.33914283499492154,0.3523245658942599,0.37461231296827313,0.38465935709470095,0.39781117825953155,0.1715092571055893,0.29508822383279637,0.18375636029180725,0.1955925091248455,0.20746743073641438,0.21958314773789034,0.23119390893385763,0.24732992289259617,0.2602956005833683,0.27572470798647924,0.169854815761578,0.30188029528826327,0.18402227469175148,0.19776278559394136,0.21091096541411775,0.22479442142485048,0.23297829922268826,0.2530175531063117,0.26590506705920114,0.28147493348426983,0.16182920503824727,0.3208656955092842,0.17834827575289072,0.19453341681646857,0.208476926926751,0.22458948074168267,0.22819359002451445,0.2534994295576633,0.27566425910139203,0.29341224828059365,0.1143597948388531,0.24630571402642015,0.12608841081512706,0.1376161199483699,0.15222619496412343,0.16231658688951506,0.17322778477415574,0.18763923841201324,0.21771540565232628,0.23117772116134785
8.178332575191668,0.09437768056965368,0.20616966998904857,0.10372521870638819,0.11312708595260049,0.1248951803616209,0.13549972461292004,0.1465325590600827,0.1594373177690848,0.17604738678528203,0.19070392432965252,0.3065192233607383,0.44978418796286057,0.32021535746567464,0.3322743121653735,0.347057009733462,0.36030271322307367,0.37413852594717767,0.3974529815183666,0.4081246698524439,0.42185407812003595,0.18505531809603382,0.31642258240046006,0.1980010583927736,0.2105575341970599,0.22316416082617482,0.23600581750525432,0.24838921903845684,0.26554981612650974,0.27935042465898113,0.29571157533993103,0.1832720431358312,0.32314195667018203,0.19821704034073706,0.2127574397004595,0.22668465048342856,0.24133251157373298,0.25005925192085277,0.27123901531135175,0.28492242196605844,0.3013303872817335,0.17439862038434298,0.34239028376012115,0.19183795811271329,0.20897750562285153,0.22374089481441428,0.24072501514379196,0.2446844419276973,0.27128339098615306,0.29473107038225504,0.3133202848769373,0.1232453921753158,0.26426716150165186,0.13575346366209187,0.14808915931823266,0.16371367261601638,0.17450254823758052,0.1862745619886105,0.20166006741153644,0.23360320315828637,0.24798125729999537
8.566892123463866,0.10180706537223395,0.22191918068967434,0.11181762849835442,0.12190512454456971,0.1345432740920085,0.14592369722166923,0.1578020792296577,0.17168523153462556,0.18951254038579116,0.2052854912414518,0.32588852300070864,0.4754294429812929,0.33998208630633137,0.35248091057940306,0.3678283286072164,0.38160881676385533,0.3961077939367749,0.4204463607737352,0.43175060589624425,0.44607641885089666,0.19901780453600118,0.3382821040078672,0.21266095822500547,0.2259421788575568,0.2392882947149182,0.25286202616410813,0.2660343044099995,0.28423276917233786,0.29887517789642953,0.3161889622240472,0.19710936845475202,0.3448782313958615,0.21282571002754164,0.2281653793422334,0.24287539200610636,0.2582876895177507,0.26756733485564466,0.2898894174249783,0.30436847452286486,0.3216280006404419,0.1873600554070738,0.3642996615057512,0.20571442962307226,0.2238078222971928,0.2393924280525336,0.25724058821950985,0.2615711616398539,0.28944655004895203,0.31416641741629797,0.3336073679916188,0.13243290980693198,0.2827256640334351,0.14573670998397076,0.15889704296483534,0.17555746486375076,0.18705462585755403,0.1997163005971579,0.21608891269949285,0.2499101334827101,0.26523666101912385
8.960853433792899,0.10953972603289416,0.2382715377036986,0.12023612574783105,0.13103112242582654,0.14457046480718014,0.15675178904208512,0.16950744586112387,0.18440320401116797,0.20348795253785493,0.22042443846445584,0.34542478368793167,0.50126757325351,0.359895872948914,0.37283041260589966,0.38873718518241324,0.40305199855762447,0.4182265045509508,0.44358877739403646,0.4555332413494627,0.4704797164114013,0.2133944326305531,0.36067159637227825,0.22773465325163716,0.2417456188945233,0.2558401331964573,0.2701529755275147,0.2841315016631841,0.3033814325704656,0.31887144359862357,0.33716198771313355,0.21136563671235079,0.36709387336903715,0.22784780953337508,0.24398650300944863,0.2594840869751082,0.2756619822387764,0.2855054924354593,0.30897206977779285,0.3242449692602184,0.34237400678050944,0.20071601833971559,0.3865971186987485,0.21998053397241712,0.23902707748760932,0.25543487551269584,0.27413952296432226,0.2788578176762655,0.3079928977500363,0.3339713084031532,0.3542807435206121,0.14193196595677057,0.30169629603058373,0.15604893803636877,0.1700507976596563,0.1877693561420253,0.19998395188413015,0.21356494371516568,0.23093752330807613,0.2666459857556519,0.2829592477368231
9.360281327323447,0.11757523185673967,0.25522314602342244,0.12898050475506045,0.14050438644391772,0.15497576312926645,0.16798256584961963,0.18164681569407898,0.19758852002111305,0.21796972856188204,0.2361178915170058,0.3650649821977791,0.5272428138356802,0.3798968901481872,0.39326574515639373,0.4097275408389862,0.42457817079402327,0.44044235858418435,0.46682684521354084,0.47941680887519567,0.4950121858760542,0.2281569522652706,0.3835528498702853,0.24319344290063366,0.25793841894072167,0.2727893482988798,0.2878481801371966,0.3026499264135784,0.3229629661280974,0.3393030782975735,0.3585962779312592,0.2260138413675824,0.38975005244374494,0.24325550486855438,0.2601918689876275,0.27648054159292046,0.2934251496536241,0.30384343854425816,0.3284544025398489,0.34451545075786044,0.36353466358562997,0.21444458238528308,0.4092401366083017,0.23461279229618434,0.2546098961177514,0.27184110829305647,0.291393411519554,0.2965164336910715,0.3268912058976361,0.35410780240051604,0.37530670831264556,0.15173561423874626,0.3211586637190816,0.16668286308677985,0.181541970749577,0.20033918126431874,0.21327889311068185,0.22780811236737594,0.2461915138941925,0.2837896938141659,0.30113239989296947
9.765251428724307,0.12594391277748937,0.2728369422602588,0.13808417903095796,0.15036060726588737,0.16579885366613026,0.17965787667543684,0.19426527948447525,0.21128963279646243,0.233010408318535,0.2524244210644324,0.384847244874377,0.5534493637769434,0.4000302855904844,0.4138378903330172,0.4308590349078169,0.4462511092864802,0.46282522242699947,0.49023775006207787,0.5034814469371298,0.5197633528753985,0.24333674355381105,0.40699155264634185,0.2590722021304367,0.2745583734904507,0.29017830937325756,0.3059926386103084,0.3216383448568084,0.3430301337417324,0.3602249475991101,0.38055450203675845,0.24108623407389437,0.4129145081470816,0.2590847572941792,0.2768205516927115,0.29390869781768963,0.31162427424485295,0.32263141621651975,0.3483915653590322,0.36523680705149053,0.385175880693475,0.22858047760150302,0.4323003720502688,0.24964965501990175,0.27059771500962787,0.28865754155299006,0.30905095827556484,0.3145982133627149,0.3461985183228405,0.37463487130880163,0.3967563735959123,0.16187707468872578,0.3411796456596724,0.17767510045463214,0.19340946335958772,0.21331030903578385,0.22698301880595728,0.24249271818619436,0.2619011566618074,0.3013949176182197,0.3198206496673632
10.17585016618839,0.13466270159212598,0.2911470047397196,0.1475658298905303,0.16061947381761285,0.17706169379715483,0.19180052380828377,0.20738731767984014,0.22553244610594383,0.24863768961301747,0.2693758729837942,0.4047617554589706,0.5799052385974838,0.4202910935816909,0.4345459175171164,0.45213627327236117,0.46807693199236167,0.4853849088399056,0.5138334756869544,0.5277399969897419,0.5447513670500511,0.2589366917837473,0.43100374852023615,0.2753754845650635,0.2916112772554962,0.30801538382758387,0.3245955452681883,0.34110786164608115,0.36359506846939543,0.3816489640816089,0.40305334055976905,0.2565866374099195,0.4366036764450594,0.27534098049608935,0.29387911821916957,0.3117777243584395,0.330269479644717,0.3418814434865756,0.36879671410573367,0.38642165690364033,0.40731594581915,0.24313131130978555,0.4557927782068557,0.26509985882165776,0.2869998668900331,0.30589597098908106,0.32712368692325405,0.3331167715337616,0.3659293645528744,0.39556505793591407,0.41864957106483003,0.17237125743106857,0.36178478383031515,0.1890420709176019,0.20567027469598678,0.22670162579317796,0.24111410109096248,0.2576381392207364,0.2780866456141889,0.31948003132049946,0.33905052928884405
10.592142360860374,0.14374807476563364,0.3101842567373216,0.1574436003984552,0.17130004385987369,0.18878499253289807,0.2044322517480275,0.2210360424507125,0.24034131619857693,0.26487709932548653,0.28700181130860414,0.4247990191563791,0.606630326387251,0.4406753387159121,0.4553904252283133,0.4735636078324584,0.4900637994868783,0.5081338742505771,0.5376285249920351,0.552206424809342,0.5699962116333432,0.2749577860042386,0.4556032846576416,0.29210620372777973,0.3091015398477556,0.32630663792853204,0.34366498615853036,0.36106863505259035,0.38466888524248694,0.4035851573373149,0.42610785165081183,0.2725168441192721,0.46083198619380267,0.2920278997026221,0.31137280873432277,0.33009448609372266,0.3493700112956592,0.361605043408555,0.3896826297059176,0.408081164776449,0.4299721250080163,0.2581027767359525,0.47973109181265816,0.28097056452795605,0.30382462916042824,0.32356610708902506,0.34562291844284976,0.3520858407795142,0.38609869754112275,0.4169101555385741,0.44100599700893695,0.18323226829839495,0.38299757649147,0.20079946942085858,0.21834090496265343,0.2405306161306925,0.25568968496300115,0.2732635283841494,0.29476844739797486,0.33806238767294183,0.3588488101389557
11.014214440933172,0.15322699843234358,0.33000224180646287,0.16774703734676955,0.18243375894260216,0.20100316259382747,0.21758949714912454,0.2352504842264131,0.2557579491880083,0.2817731504474691,0.30535270582183194,0.4449802894228525,0.6336863827358901,0.4612106274222504,0.47640451313358345,0.4951793607912941,0.5122545051946893,0.5311203465764411,0.5616748492840512,0.5769330198508574,0.5955571115177455,0.29141995498252266,0.48083597216356455,0.30928744186203844,0.3270550263178565,0.34508106260520727,0.36323303973263354,0.3815561473267454,0.40628972576440925,0.42607204007958355,0.4497636066045041,0.28889737233586643,0.48564612666562385,0.3091693571687904,0.32932844081476703,0.34888904402125354,0.3689594995957932,0.3818391564752005,0.4110892898228513,0.4302553019749815,0.4531923907158896,0.2735183314348743,0.5041626376437544,0.29728826629005345,0.3211012829020653,0.3417003861295014,0.36458398897791583,0.3715441501443967,0.40674887198191434,0.4387114831633892,0.46387697192873306,0.1944872292636931,0.4048690470895467,0.21297712712829944,0.2314532294465759,0.25483183198644205,0.27074522992490985,0.28940737527090943,0.3119879890331299,0.3571826756702075,0.37926830505721654
11.44215283459969,0.1631197811961153,0.3506401110354137,0.17849830422856997,0.19404400078795175,0.21374174473006818,0.23129892366854743,0.2500591632735185,0.2718126833234984,0.2993577428731285,0.3244657332919111,0.46530614141419985,0.6611035819201588,0.4819027668056714,0.4975985525166692,0.5169983486153743,0.5346668753354497,0.554366482842959,0.5859966108557007,0.6019436375294115,0.6214641439202364,0.30832912937017437,0.5067249535943017,0.32692742590747464,0.3454819742670484,0.36435140139685085,0.38331446877704733,0.402587900741724,0.4284766284806614,0.4491280822334013,0.47404506238581984,0.3057348315721498,0.511070201774991,0.3267743031433756,0.3477570641152849,0.3681750152106066,0.3890538218457158,0.40260277659368254,0.4330373755614364,0.45296372733367757,0.4770036210865536,0.28938827167659315,0.5291102605268262,0.3140650749366119,0.33884364352569357,0.36031513236539686,0.38402469666755457,0.3915129872189523,0.4279029745114677,0.46098928789145605,0.48729161861020587,0.20615433743886996,0.4274314318574328,0.22559496485886849,0.24502833884639155,0.2696280386608403,0.2863033513155565,0.3060946795223437,0.329772418550171,0.3768646239660242,0.4003448257392585
11.876022363004614,0.17345411077938105,0.3721528907223884,0.18972755056748553,0.20616281533537661,0.2270358353908521,0.24559737549905594,0.26550168828735105,0.28854794997344774,0.3176759911767108,0.34439276789387635,0.4857975958316426,0.6889390550098732,0.5027784231655289,0.519004225545375,0.5390575799288287,0.5573411778451384,0.577917728634423,0.6106420662206756,0.62728691344211,0.6477728102632808,0.32570399830327024,0.5333151151345576,0.3450479459015107,0.3644070418793395,0.38414582610277564,0.4039400553514272,0.4241984111777113,0.45126669747500425,0.4727907640151184,0.49899691237723043,0.3230484416437454,0.537149785293964,0.34486520897906614,0.3666842073274254,0.38798161641022727,0.40968508319233155,0.4239319579220695,0.4555657648402917,0.4762454575406476,0.5014529638066533,0.30573483983955413,0.5546194923546208,0.33132606623496463,0.35707958848811205,0.37944191525935,0.4039787434450767,0.41203051144372504,0.44960244561251195,0.48378370073315763,0.5113003910436204,0.2182607167577598,0.4507356114762058,0.23868255284437667,0.2590978200249331,0.2849536503391759,0.30239879320298757,0.3233636822220423,0.34816326500701034,0.39714767205075235,0.42213186862772034
12.315931061389078,0.1842539306432655,0.3945876432830962,0.20146074081343154,0.21881767461322615,0.24091549947718996,0.2605160828923748,0.2816116751983335,0.3059997385566112,0.3367658512352438,0.3651782506784242,0.506463731879,0.717231095422344,0.5238515725606347,0.5406398967444594,0.561380163813795,0.5803026070557888,0.6018040411363678,0.6356429087890579,0.6529947363206628,0.6745210772852781,0.34355484347869303,0.560638028392836,0.36366189232996315,0.38384556617711024,0.4044828757353873,0.4251301667928052,0.44641153701278224,0.47468574259788443,0.4970860799250697,0.524651912809357,0.3408490479304049,0.5639168966412467,0.3634556076390676,0.38612599085905513,0.40832830655483615,0.4308746691856066,0.4458522810882683,0.478702039450114,0.5001278020946793,0.5265754019564751,0.3225723442579918,0.5807210397464087,0.3490876899925793,0.37582776452272365,0.39910276307157067,0.4244692675779068,0.4331247327818349,0.47187740758853947,0.5071225892020658,0.5359406911560728,0.23082828216732176,0.4748219033154941,0.25226365392560657,0.27368697217291077,0.3008362032904383,0.31905867460265,0.34124478298584776,0.3671937614467865,0.4180613766905102,0.4446734522344009
12.761932947373651,0.1955430696165618,0.41799133060174426,0.2137236254127787,0.2320358159941279,0.2554105305352054,0.2760858172700535,0.29842237901848157,0.32420371107868046,0.35666484160677514,0.3868664740914676,0.5273125531372966,0.746015161956685,0.5451347907122771,0.5625222469194722,0.5839874350360361,0.6035739474168126,0.6260530754731556,0.6610281820465295,0.6790964208734972,0.7017441176797352,0.3618905190864575,0.5887234428626463,0.38278067934984683,0.4038114272766875,0.42537972346509767,0.4469034566525891,0.46924971340075267,0.4987581032647941,0.5220386391178848,0.5510411340808476,0.35914604603392675,0.5914024466357016,0.3825575298845854,0.4060970269497162,0.4292331638311451,0.4526421655135418,0.46838792355346515,0.5024721698435362,0.524636943188784,0.5524046634228255,0.33991372525837504,0.6074447535091984,0.36736494713965095,0.3951053487342047,0.41931835817862595,0.44551758527068636,0.45482259649947465,0.4947568486693802,0.5310328791645181,0.5612487354332637,0.24387837810816454,0.49973012284082785,0.2663613153234771,0.28882035030779046,0.3173024712356823,0.33630911675954783,0.3597676931068046,0.3868966009166654,0.43963403239031185,0.46801286659859986
13.21413605619947,0.20735286922454793,0.44242726313316005,0.2265500937691534,0.24585331500542212,0.2705604304988371,0.29234767674598944,0.3159783435357043,0.3432078568204799,0.3774240178881103,0.40951676228176376,0.5483712791788443,0.7753518267803501,0.566660246325507,0.5846879221345453,0.6069213264873605,0.6271987241255111,0.6507142785325797,0.686849633884895,0.7056452149778839,0.7295012169454465,0.3807325261783898,0.6176229835601751,0.40242913418935977,0.42433271663326594,0.4468686728457496,0.46929422445223484,0.49275222477323083,0.5235259364394204,0.5476921067032525,0.5782157519128056,0.37796133265293574,0.6196585469296897,0.4021963633301641,0.42662621968249936,0.45072954894852263,0.47502288568708323,0.49157997472970155,0.526920101571472,0.5498180587689326,0.5789942154966693,0.35778372975431505,0.6348419609192346,0.3861856350571785,0.41494337686101385,0.44012439102338263,0.4671605337189202,0.4771676170660609,0.518287592723832,0.5555607227456567,0.5872810828500189,0.25744126075731877,0.5255187381791048,0.28100824149937187,0.3045330338894229,0.33439080111075337,0.3541882348963895,0.37897538921653545,0.4073188913910991,0.4619099136699115,0.492211227815321
13.67261601253533,0.21970154535305889,0.46793119195124677,0.23995961471516783,0.2602906109023151,0.28638745717669045,0.3093239712205919,0.33430398408160417,0.3630383919719159,0.39907045431957244,0.43316274207290056,0.5696309929207727,0.8052502147366316,0.5884225174704035,0.6071345932589164,0.6301832089733316,0.6511780595691701,0.6757934878952792,0.7131125752278088,0.7326471612210095,0.757802933796539,0.40007689929496065,0.6473476472894344,0.4226051948636314,0.4454092639705215,0.4689523996670496,0.4923053647096358,0.5169258343237852,0.5489969218332541,0.5740543885344401,0.6061890385285663,0.39729151664232,0.6486971703461418,0.42237062405245834,0.44771404916014096,0.4728209372498297,0.4980202813168042,0.5154373178755535,0.5520552954704625,0.5756807717369681,0.6063597449050318,0.3761831585325753,0.6629234391793363,0.40555175721930387,0.4353452485564214,0.4615273681796015,0.48940364020480104,0.5001722753293143,0.5424826612036848,0.5807164413840411,0.6140556032460235,0.2715303953105721,0.5522132093374286,0.2962187406858751,0.3208402314877784,0.3521177520408502,0.37271089206703434,0.3988864828288566,0.42848169183986157,0.4849031652599031,0.5172980186703059
14.137448441050028,0.23262484495016938,0.4945768486848441,0.25399074712155245,0.27538889052847504,0.3029366817997986,0.32706150609079243,0.35345039371528486,0.38375058254770766,0.4216631896560698,0.4578730195229317,0.5911280410968104,0.835782384735738,0.6104627345160444,0.6299076965840792,0.6538238680394888,0.6755637062810724,0.7013495536110744,0.7398782208612568,0.7601659203569661,0.7867181780878958,0.41995064152962086,0.6779599056665168,0.44333957923784695,0.4670755610568714,0.4916702189661076,0.5159780139556376,0.5418179818609395,0.5752218556253053,0.601179084549972,0.6350220150329021,0.41716389029108225,0.6785821910275212,0.4431115409278209,0.46939579830506645,0.4955477501514242,0.5216763939911645,0.5400094308292565,0.5779304650098805,0.6022806716146497,0.6345649108233309,0.39514181780937896,0.6917523635608195,0.4254967102532179,0.4563481942029435,0.48356990559391994,0.5122903976498997,0.5238887487051856,0.5673979652269006,0.6065566499488513,0.6416388568026813,0.2861805492523773,0.5798833217801787,0.31203033057791485,0.33778239543298416,0.37052760123533884,0.39192115773253383,0.4195513386813962,0.4504403517018215,0.5086667134976162,0.5433443135130445
14.60875218050881,0.24614876323788384,0.522417980662261,0.2686713382692684,0.2911777709212202,0.3202404088142356,0.3455931546020369,0.37345387946319925,0.40538374502238717,0.4452436788571476,0.4836973661376758,0.6128716830570008,0.8669814318060889,0.6327938242570617,0.6530233946069002,0.677863587391677,0.7003755977215045,0.7274087810740483,0.7671730409103862,0.7882305938307632,0.8162800007281983,0.44036155864229903,0.7094927457475098,0.4646427664435325,0.48934482327056655,0.515039140959602,0.5403296985784182,0.5674518976518557,0.6022257728394858,0.6290933169063846,0.6647475414500671,0.4375866706563236,0.7093475412736483,0.46443009543140285,0.4916853814377458,0.5189279586302967,0.546009328196653,0.565321926748223,0.6045726544052425,0.6296468934244754,0.6636448180994864,0.4146714339739213,0.7213624444088254,0.4460344842178087,0.47796870225320315,0.5062728136143809,0.5358409453131796,0.5483463723822876,0.593064420051676,0.6331115080825358,0.6700683916320598,0.30141389405522134,0.6085754010489243,0.3284667505610281,0.35538513009530165,0.38964834417180894,0.41184575582789745,0.44100241940217116,0.47323119106057665,0.5332311156068693,0.5703977038494982
15.086592052056364,0.260293557512061,0.5514973211633616,0.28402293692593417,0.307680113771743,0.33832349318554933,0.36494363730741386,0.3943422029905903,0.4279680179499583,0.46984338976411644,0.5106750258149599,0.6348565074968123,0.898860304214944,0.6554133869300073,0.6764817947478815,0.7023057966809074,0.7256161400260878,0.7539797160040519,0.7950045237479,0.8168514777984118,0.8465008305065748,0.461306253040987,0.7419629967504433,0.48651347798323685,0.512217987626533,0.5390633909012879,0.565364386437233,0.5938372532966883,0.6300193812963092,0.6578099812080165,0.6953827022353953,0.4585568944510996,0.7410118493193042,0.4863255089684088,0.5145843711271528,0.5429666220352043,0.5710234188293228,0.5913870657450482,0.6319944656308641,0.6577944099347345,0.6936189760717169,0.4347730829278064,0.7517716051616271,0.46716776769559937,0.5002112634847288,0.5296443815719469,0.5600619906472715,0.5735617135795728,0.619499228158125,0.6603971635035739,0.6993661074175355,0.317245208859873,0.6383227240296304,0.3455436918141248,0.37366548513875847,0.4094986422943328,0.43250150929943626,0.46326230667192575,0.49688002311672563,0.5586151313067855,0.5984932039273637
15.571065287409711,0.27509323306381306,0.5818882257757174,0.3000820678340522,0.32493510735055514,0.3572287465225528,0.38515696044913567,0.41616428320047577,0.4515566739591521,0.49551920602783067,0.5388730040997184,0.6571105285340338,0.9314785265935843,0.6783533238163468,0.7003182074737927,0.7271904026056677,0.7513252769655961,0.7811107200964648,0.8234215238930161,0.8460824062712633,0.877437119622193,0.48280485425436004,0.7754271117504545,0.5089753035860385,0.5357222830240764,0.5637750003324042,0.5911151106604247,0.6210149370652294,0.6586462310384973,0.6873769682497782,0.726980804010962,0.48009494744554576,0.7736335531538258,0.5088218378165321,0.5381207435736017,0.5676968619593623,0.5967522924846097,0.6182484211718955,0.6602418175324127,0.6867736888617008,0.7245430968815004,0.45546990791377684,0.7830393121759994,0.4889231248932737,0.5231060658497944,0.553720344644677,0.5849891814812224,0.5995821706007359,0.6467523882578253,0.6884656260334724,0.7295906127197392,0.3337056728557888,0.6691946763456221,0.3632947244257299,0.3926599531679428,0.4301185726382804,0.45392793859138597,0.4863785022881879,0.5214397345107059,0.5848674092310941,0.6276969651011399
16.06225831476176,0.290578729581678,0.6136592622495181,0.31688189443692216,0.34297838355178445,0.37699510683582743,0.4062729028646015,0.4389648299815761,0.4761985680654355,0.522323183726116,0.5683532746731941,0.6796525199775166,0.9648841129117761,0.7016357685474369,0.7245576372437841,0.7525465166169945,0.7775317172894779,0.8088391273579618,0.8524611161543152,0.8759663330684164,0.9091330706827521,0.5048707608247914,0.8099338760339302,0.5320447524273249,0.5598775052849174,0.5891983181802287,0.6176068203914545,0.6490182154166679,0.6881417776403531,0.7178346002823632,0.7595865093312623,0.5022144911543666,0.8072636616341715,0.5319360393064795,0.5623150111845653,0.593144065902387,0.6232213969309953,0.6459422125657662,0.6893524196632933,0.7166276904136664,0.7564642055387183,0.4767786339179721,0.8152179106330172,0.5113203341082015,0.5466760868719598,0.5785290321445743,0.6106503727312169,0.6264483525557338,0.6748664206062098,0.7173614221065031,0.7607908703873818,0.35082222459502604,0.7012554695083401,0.3817488083590554,0.4124001193428079,0.4515429667349061,0.47615914806266596,0.5103934797062099,0.5469582663689698,0.6120308558199421,0.6580682614936638
16.560279169353645,0.3067797282349444,0.6468783393507037,0.3344541909551662,0.36184427212309983,0.3976600614908287,0.4283295435518156,0.4627873211772402,0.5019411597933474,0.550306107015739,0.5991768614746913,0.7024968985378985,0.9991219737620772,0.7252784292645249,0.7492203698612289,0.7783980259259978,0.804259538929753,0.837197188647945,0.8821556261771759,0.9065416123728336,0.9416282593421192,0.5275139633775778,0.8455296818071669,0.5557349034732219,0.5846999673636605,0.6153539937333627,0.6448608528256561,0.6778769068456876,0.7185382534183568,0.7492203540722158,0.7932409636876538,0.5249257629479707,0.8419520380887113,0.5556816518395229,0.587184182961095,0.6193298798395064,0.6504525306228769,0.6745013442520419,0.7193611111042693,0.7473965586969016,0.7894256995272868,0.49871267691609694,0.8483579634742027,0.53437590449614,0.5709409366220256,0.6040952210590025,0.637070072060293,0.6541979916973076,0.70388135612554,0.7471266973330454,0.7930129593190529,0.36861977134700424,0.7345682792125086,0.40093276195312644,0.4329156268073502,0.4738044285186594,0.49922690453278057,0.535348573540278,0.5734816834082992,0.6401460699480535,0.6896659271501699
17.065214279378278,0.3237214870392992,0.6816064887318223,0.3528259434267302,0.38156206787764396,0.41925565033611856,0.4513591297083575,0.4876693400731621,0.5288257444326893,0.5795119972722007,0.6313975127563514,0.7256472488382824,1.0342226559730563,0.7492875329653782,0.7743145882559,0.8047562483906412,0.8315197978115763,0.8662045587230746,0.9125234332009557,0.937833900958613,0.9749480586665948,0.5507359660404049,0.8822511737659275,0.580049893407772,0.6101965941557488,0.6422530559495957,0.672888522107372,0.7076111270744412,0.749857363602522,0.781561792730997,0.8279744674031345,0.5482305110226418,0.8777386636537016,0.5800632353965571,0.6127358151954532,0.6462662915741154,0.6784574236292802,0.7039493594616428,0.7502923286227997,0.779111212775038,0.8234601792724915,0.5212773099859285,0.8825033998284385,0.558097751847003,0.5959111007345392,0.6304343310125299,0.6642631041406764,0.6828601618415506,0.7338275469019705,0.7777944459825544,0.8262917933413769,0.3871175178653235,0.7691896229137049,0.4208672642379059,0.4542295527324776,0.496928627274294,0.5231559976829412,0.5612782149362837,0.6010493952732289,0.6692458534575267,0.7225384272680767
17.577160876552686,0.34143330029154256,0.7179163996732234,0.3720285812466881,0.40216605942406686,0.44181950638840517,0.4753999811636127,0.5136555576605738,0.5569014551925547,0.6099936131466648,0.6650788190959639,0.7491159887114786,1.0702325120903848,0.7736782767242014,0.79985749651305,0.8316419414831666,0.859333764755675,0.8958917951928724,0.9435945144144411,0.9698816857678004,1.0091302355038216,0.5745444615820107,0.9201490524442986,0.605000444416611,0.6363812664096397,0.6699139760833932,0.7017092821438632,0.7382502776360064,0.782130739226252,0.8148976500861108,0.8638279810389923,0.5721365949941694,0.9146784539506805,0.6050919348375325,0.6389844798689535,0.6739727878562697,0.7072559534023963,0.7343192562663549,0.7821805213989634,0.8118134716963377,0.8586111226134543,0.5444835150943891,0.9177125346841539,0.5825001429664532,0.621603909586412,0.6575692771430995,0.6922526864985907,0.7124734206290338,0.7647455561893471,0.8094089954544301,0.8606731883423456,0.40633915528200915,0.8051903710009738,0.44157798316388525,0.4763705334403307,0.5209475577475446,0.5479782866584472,0.5882253367616983,0.6297100555172418,0.6993730176595311,0.756744697760476
18.09620538906977,0.3599500193638086,0.7558955456152018,0.3920996463382203,0.4236973544627542,0.4653968773018168,0.5004986494915115,0.5408000781442884,0.5862278221781709,0.6418153282856532,0.700297229744653,0.772926789412776,1.107216558462664,0.7984773226059496,0.8258779845117485,0.8590880050680718,0.8877357044785709,0.9263032269156589,0.9754128827648154,1.0027394499286295,1.0442296133644529,0.5989555802883237,0.9592925630636995,0.6306062028740775,0.6632772942293028,0.698365356421775,0.7313534874965909,0.7698356652715771,0.8154027388742228,0.8492811851282983,0.9008577123417526,0.5966602291723296,0.9528455425947014,0.6307878062790424,0.6659541765673039,0.7024790658121234,0.7368790150892608,0.7656561875968871,0.8150735582421401,0.8455601468320461,0.8949367269176333,0.5683501326781233,0.9540632525435468,0.6076059446499431,0.6480459437030053,0.6855330471163371,0.7210732348237721,0.7430887508779263,0.796689362464873,0.8420295584800689,0.8962166081878455,0.42631457003545126,0.8426597497974343,0.4630974253958791,0.49937479528458095,0.5459017708063147,0.5737349003347102,0.6162435804190048,0.6595244524389111,0.7305839368456173,0.7923574824256432
18.622466655694787,0.3793012245588531,0.7956239487696957,0.4130710184469223,0.4461911590595064,0.49002668956395873,0.5266950516615848,0.56915044303564,0.6168573783397332,0.6750340129853286,0.7371212967224237,0.7970906377829239,1.1452263088865613,0.823698076359967,0.8523909766538402,0.8871128704060541,0.9167453960892585,0.9574683967105182,1.0080073943235284,1.0364463444018213,1.0802845940590453,0.6239756475187724,0.9997392208922792,0.6568765313629876,0.6908971600599941,0.727624617395803,0.7618401697461641,0.802397313986961,0.8497060462326932,0.8847541022354771,0.9391070867457343,0.6218078093792828,0.992303879151827,0.6571606020469092,0.6936579825623502,0.7318035066157196,0.7673462007277756,0.797994164129298,0.8490070426764961,0.8803963258118576,0.9324831678826341,0.592886556735578,0.9916260468874019,0.6334281202348644,0.6752532078164223,0.7143477227917341,0.7507483088975143,0.7747464931045351,0.8297016006424147,0.8757044005829007,0.9329703300061504,0.4470669215835486,0.8816782747293126,0.4854509129300491,0.523270960087781,0.5718238318938691,0.600459192451246,0.645379187404077,0.6905452665191306,0.7629252090731345,0.8294380474447424
19.15603110462064,0.3995051278969358,0.8371617964347781,0.434962314855014,0.46966969638157147,0.5157337845587338,0.5540141399629505,0.5987386034248413,0.648825874042247,0.7096885230781592,0.7756001011943691,0.8215947408924134,1.1842813065185986,0.8493292087840224,0.879385595238452,0.9157082309646875,0.9463555498049387,0.9893881255706406,1.0413763388608992,1.0710122589528548,1.117302873980397,0.6495918603618699,1.041522489225694,0.6838007073201795,0.7192322097265956,0.7576870701170282,0.7931657374524264,0.8359416029353484,0.8850482146497352,0.9213331075784456,0.9785927681074437,0.6475665956238648,1.0330927056414618,0.6841999516094232,0.722087774908004,0.7619423580881886,0.7986543409164415,0.8313440459942291,0.8839925196743125,0.916342987808832,0.971269975429522,0.6180838145060976,1.030444931632609,0.6599602413947109,0.7032211304924746,0.7440138953831131,0.7812797060816578,0.8074651421747715,0.8638017100798947,0.9104579438265299,0.9709538258797242,0.46860569491601717,0.9223069762226255,0.5086490992681079,0.548072084089507,0.5987296251774357,0.6281675316457938,0.6756606763882003,0.7228067290247524,0.7964238359166018,0.8680254392744242
19.69699596756436,0.42059822945508235,0.8806115605505336,0.45781319305456103,0.49417708769086643,0.5425673013722515,0.5825072603500797,0.6296255120565922,0.6822005874280549,0.745852496815247,0.8158208878740337,0.8464648105010312,1.2244608909840096,0.8753990160712832,0.9068917603300816,0.9449083695592252,0.976603400426883,1.0221094783312548,1.075566627636541,1.106497694467232,1.1553451653694087,0.6758211309649473,1.0847272190726822,0.7113993169728005,0.7483067035869077,0.7885829874476706,0.8253637666455126,0.870514054028811,0.9214781861711152,0.9590793471810776,1.0193781068519765,0.673953373379445,1.0753050591353495,0.7119267665140004,0.7512683986179713,0.7929268964800358,0.8308376353183909,0.8657556481522934,0.9200826526264142,0.9534649661820429,1.0113628620412383,0.6439609275602897,1.0706204487743674,0.6872260074980046,0.731977282348235,0.774566464013346,0.8127061502334029,0.8413013504001801,0.8990496790941951,0.9463585485187263,1.0102340658690945,0.49096163945213367,0.9646527613088403,0.5327258917556469,0.5738164610084361,0.6266630742612315,0.6569064569536336,0.7071495485138091,0.756378412130776,0.8311455300421116,0.9081987505823444
20.24548008329119,0.4426041808226679,0.926052924004818,0.4816494661644057,0.5197427626653499,0.5705604578552236,0.6122089615592324,0.6618545637259469,0.7170299035675961,0.7835791859075607,0.8578488521465072,0.8716999421129675,1.2658077467473328,0.9019080699102149,0.9349104166944169,0.9747174754697003,1.0074954463840586,1.0556468192469706,1.110590567090679,1.1429289626366181,1.1944361137538786,0.7026590682852901,1.1294092555562527,0.7396705191529718,0.778121230081974,0.8203178320300701,0.8584422670977466,0.9061333355150056,0.9590167940013316,0.9980256276873468,1.061496137877886,0.7009636159176355,1.119003895968769,0.7403394760076613,0.7812008626883685,0.8247635517236654,0.8639048144926519,0.9012523066715084,0.9573022115488071,0.991799409047922,1.052798311938453,0.6705164239829349,1.1122224769177238,0.7152273721665825,0.7615260282115505,0.8060161083994332,0.8450417808352039,0.8762864822029539,0.9354786210956154,0.9834472548972443,1.0508459275861537,0.5141501328999136,1.0087976539046124,0.5576986816692413,0.6005247655026315,0.6556493367388483,0.6867034671768038,0.7398872881615942,0.7913087080769747,0.8671330885128059,0.9500105305362184
20.801580683518157,0.4655329848804465,0.973541130065567,0.5064822487510885,0.5463805267231041,0.5997296824612723,0.6431361667651144,0.6954504254163449,0.7533421775246321,0.8229003906188167,0.9017255968715308,0.8972741189538297,1.3083310102831482,0.9288307582429991,0.9634150769537791,1.0051111065242062,1.039009070140296,1.0899827847652626,1.1464268086309113,1.1802996316381735,1.2345660617736411,0.7300801138954314,1.1755944827990026,0.7685901739257323,0.8086528134714507,0.8528724116520087,0.8923839929398687,0.9427907364635696,0.9976557131581004,1.0381763750695916,1.104949044004281,0.7285715612447478,1.1642242904593183,0.769414136834072,0.8118624539421191,0.8574338016730716,0.8978390595017424,0.93783008027066,0.9956471026684947,1.031355194784086,1.0955814116135316,0.6977283105891793,1.1552930914029784,0.7439445845359484,0.7918486204687433,0.8383492368362847,0.8782761315776989,0.912425862808048,0.9730939712121577,1.0217378362640062,1.0927931914734836,0.5381706686052438,1.0547969716385428,0.5835678271407531,0.6281994468994385,0.6856941763704527,0.7175667325719611,0.7738945849212293,0.8276240858465428,0.9044054728841548,0.9934841964060221
21.365394999962284,0.48940818617802917,1.0231638677088655,0.532337618960001,0.5741206428875805,0.6301097546915027,0.6753260829757547,0.730460028871606,0.7911900747354232,0.8638748082505171,0.9475219446333168,0.9231905292038165,1.3520824527688722,0.9561714437862208,0.9924100227086831,1.0360967302452857,1.0711549968694472,1.1251331875843562,1.183089460510464,1.2186412837454081,1.275762518499579,0.7580812527280021,1.2233481477105832,0.7981578501746074,0.8399032720541789,0.8862536804647182,0.9271997455272228,0.9805062199613467,1.037417254131663,1.0795695840338595,1.1497729583822096,0.7567738082803518,1.211040280928994,0.799150452835257,0.8432552806232688,0.89094545739286,0.9326519917561295,0.9755137803307368,1.035144064193243,1.072174904525324,1.1397510701733775,0.7255956965930397,1.1999139979537443,0.7733805730465746,0.8229503909990293,0.8715778275205017,0.9124266981461711,0.9497525496755869,1.0119313081413688,1.0612775440671791,1.1361107499214722,0.5630386031181912,1.1027400012971904,0.6103511055207144,0.6568618869008181,0.7168245772253019,0.7495277644146604,0.8092167234240981,0.8653777418961398,0.9430122065256671,1.0386723231461243
21.93704187138882,0.5142421380755459,1.0749889735632168,0.5592296417059235,0.6029806999129946,0.6617218618527261,0.7088019594544753,0.7669156182186296,0.8306107243182179,0.9065446800271438,0.9952903141347986,0.9494333276778122,1.3970808724934054,0.9839145215005974,1.0218785968476964,1.0676595553613029,1.1039220602353303,1.1610897159034632,1.220566268410873,1.2579593241875604,1.3180235306108783,0.7866430776736251,1.2727076106732707,0.8283557500739483,0.8718560518566066,0.920449085695008,0.9628806323568385,1.0192781907642565,1.0783010284830759,1.1222210863980093,1.1959781554110642,0.785550486171257,1.2594988021467741,0.8295306681209261,0.8753628766313112,0.9252865129855246,0.9683353069813578,1.014306385249565,1.0757965414899213,1.114279058006727,1.18532089627462,0.7541016652769341,1.2461386051301384,0.8035211785128977,0.8548185501835952,0.9056946133861864,0.9474919426234238,0.9882791035464276,1.0520035459607024,1.1020924489325288,1.180807281758967,0.5887565491163765,1.1526912856977414,0.6380526300898917,0.6865188508013198,0.7490518797835808,0.7826029776992476,0.8458829139046328,0.9046059738188102,0.9829854328371793,1.085604062209435
22.51661852951479,0.5400418603735702,1.129078403510784,0.5871667281505455,0.6329725168335837,0.6945812564667742,0.7435814503518947,0.8048437114254429,0.8716354309544233,0.9509463484866753,1.0450764384770654,0.9759806701535663,1.443336151585034,1.0120378011389284,1.051797226983817,1.0997771725591874,1.1372916283137227,1.1978346599449048,1.2588354838327815,1.2982502389146406,1.3613370604693533,0.8157399998519956,1.3237025784357759,0.8591594084814704,0.9044874513036466,0.9554383138325362,0.9994103487410596,1.0590961976669901,1.12029699293571,1.1661380566085466,1.2435651601823983,0.8148754369059842,1.309639294961481,0.8605302531666754,0.908161556892669,0.9604372264804886,1.004873483901172,1.0542021515678095,1.117598779147549,1.1576795769448465,1.2322934140056456,0.7832229440809572,1.294013535314438,0.8343454789485616,0.8874330787427823,0.9406843464119896,0.9834630298938472,1.0280093538318102,1.0933153031595073,1.1442001010074299,1.2268782798418176,0.6153214575461838,1.204706888085764,0.6666705280275202,0.7171707771241554,0.7823810879502778,0.816803561873189,0.8839156852850202,0.9453382738567302,1.0243509351214595,1.1342978101554129
23.104243813105445,0.5668232552150636,1.185518254759687,0.6161670018897542,0.6641186983727012,0.728715348223067,0.779695925477255,0.8442859532567374,0.9143118974459283,0.9971351274123944,1.0969461741389515,1.0028310186669758,1.4908865416451316,1.0405397533152325,1.0821635673827321,1.1324486544751642,1.1712680536063311,1.235371772890027,1.2978973075511122,1.3395357634588507,1.4057142644019167,0.845362223752808,1.376388897889134,0.890560743548138,0.9377909444913134,0.9912188587350209,1.036791819950461,1.0999683272397143,1.1634147137672206,1.2113507588404797,1.2925557984974634,0.8447381636009308,1.361527120320831,0.8921410104268258,0.9416447553230926,0.9963955168589617,1.0422702667705182,1.0952135789618531,1.1605644912061757,1.2024114075967982,1.280691989793998,0.8129509451313206,1.3436111700298348,0.8658480310765337,0.9207904634059062,0.9765490029873641,1.0203503152240003,1.068964437543974,1.1358884193921286,1.1876397802287202,1.2743395216283666,0.6427409548273205,1.258868231600677,0.6962145466328902,0.7488306441075957,0.8168310592607646,0.852156444777787,0.9233535937085625,0.9876208203147211,1.0671551279872868,1.184788051491582
23.70003656092603,0.5945791403537535,1.2443513390592884,0.6462236497738391,0.6964152383144644,0.7641226807242738,0.8171466270752332,0.885251416526973,0.9586530829603401,1.0451294906123771,1.150923728316594,1.0299460888951766,1.5397087572697568,1.069380455580253,1.1129352767653962,1.1656304539105806,1.2058131581208789,1.2736580712253718,1.337704297250047,1.381788522374833,1.4511136458951635,0.875468029594094,1.4307681031466144,0.9225178861170403,0.97172422220974,1.0277498616091107,1.074988884076012,1.1418595194318832,1.20761911710081,1.25784375258592,1.3429219548738471,0.8750961486691642,1.4151734426322657,0.9243207920290888,0.9757700159873927,1.0331207016519506,1.0804901373503466,1.1373099205328527,1.2046627566126218,1.2484643958466086,1.3304901486009661,0.8432459385572728,1.3949478572972123,0.8979901909452508,0.9548518830637973,1.0132523417807853,1.0581255393992834,1.1111233620551544,1.1797024550162774,1.2324073032040093,1.3231542552148676,0.6709971051550476,1.3152014901532894,0.7266669038122817,0.7814818348288175,0.8523886596505785,0.8886565981887841,0.9641991652813505,1.0314607785272845,1.1114049972170583,1.2370592730075285
24.30409400469357,0.6233050535065164,1.305629455625951,0.6773330183569912,0.7298615340592556,0.800806037447177,0.855940325472882,0.9277551144528825,1.0046783583585266,1.0949568607091757,1.207041720433157,1.0572986552957984,1.5897986364060777,1.0985308763484007,1.14408120152822,1.19928960204843,1.2408999492901227,1.3126611343689718,1.378222153627333,1.424992683783646,1.4975115867171842,0.9060235451194633,1.4868551550477362,0.9549968894375094,1.006253194250868,1.0649984604295049,1.1139742349805355,1.1847429942912866,1.2528845197565648,1.3056125012156008,1.394649069366931,0.9059146444539504,1.470604570067553,0.957035286690429,1.0105029878742209,1.0705800469953448,1.119506548049892,1.1804681675191904,1.249872563268743,1.295840127512299,1.381676943532577,0.8740752137492991,1.448054660626224,0.9307404956150216,0.9895860855634234,1.050765525572469,1.0967692192663034,1.1544725852961806,1.224745538600729,1.2785104769907092,1.3733015868337055,0.7000759762345833,1.3737350096090437,0.7580142743443011,0.8151121306499174,0.88904578535437,0.9263055233952472,1.0064606087061156,1.0768716997150856,1.1571205972001353,1.2911013167026748
24.916534983173317,0.6529905692783995,1.3693912691046268,0.7094852461131157,0.7644502959343388,0.8387612412693245,0.8960769064996212,0.9718049511958996,1.0523978835990129,1.1466353597213919,1.2653193494394606,1.0848566402825819,1.6411265226148046,1.1279561647030292,1.1755639040587713,1.23338680646028,1.2764928684938892,1.352336613597901,1.4194028452604281,1.4691134233756402,1.5448624806422402,0.936989583735105,1.5446438794828918,0.9879577027799901,1.0413370605921621,1.1029247472038224,1.153712100016446,1.2285808334685446,1.299172844726771,1.3546371986730574,1.4477021221283315,0.9371535131148048,1.5278223305950416,0.9902440448157425,1.0458025916689748,1.108733755485404,1.1592844776809184,1.2246543749359993,1.296160228145111,1.3445233060627932,1.434219444075913,0.9054004050234289,1.502935247519912,0.964061125432282,1.024954904876597,1.0890524657040912,1.1362528574107642,1.1989869110521965,1.2709931920175832,1.3259400297974941,1.4247377335923086,0.7299576251417254,1.434462438512245,0.7902369778141258,0.8497023009359067,0.9267868628978467,0.9650971329859954,1.0501368894999425,1.1238533647783073,1.2043067876263034,1.3468715575346824
25.537478335130526,0.6836253044590975,1.4356856579824033,0.7426704716070832,0.8001747690121911,0.8779852244774988,0.9375592227814716,1.017412171470395,1.101825432538002,1.200190584242865,1.3257837449026908,1.1125926797603964,1.6936382931719738,1.1576258990729442,1.2073486722610496,1.2678872775448928,1.3125580713257679,1.3926392816223019,1.4611893168171095,1.5141287739674714,1.5931077652549301,0.968329950178012,1.6041140441818984,1.0213630766967619,1.0769368150759169,1.1414911311803633,1.1941681012938972,1.2733344435751566,1.3464392031497034,1.4049045892196408,1.502041780170201,0.9687753859976181,1.5868120678348394,1.0239091566511211,1.081628952292843,1.147543858386807,1.1997891912588758,1.269832208953159,1.34348265441647,1.3945065847160865,1.4880757126797246,0.9371854251908661,1.5595756743131333,0.9979164409075539,1.060920928057942,1.1280786961725253,1.1765474659891653,1.244638372261446,1.3184073637310296,1.3746936179220617,1.4774039157291323,0.7606230355565873,1.4973917716513039,0.8233163706238709,0.8852341237958471,0.9655982300495267,1.005029968767921,1.095230888687406,1.172404938586812,1.2529824141166261,1.404337608070136
26.167053702854552,0.7151950909248271,1.5045536405313549,0.7768745494533529,0.8370237379288361,0.9184684892065551,0.9803846335294837,1.0645822020158504,1.1529691060304748,1.2556392181569593,1.388450087453377,1.1404817129581228,1.7472912615894591,1.1875117317140316,1.2394034202583353,1.3027542614733518,1.3490634807207953,1.4335261641869317,1.5035286515118367,1.560007431996764,1.6421899548027576,1.0000090062682752,1.665245962301084,1.0551759298527157,1.1130136744395298,1.1806570799502432,1.2353065975482937,1.3189636977538217,1.394639489309725,1.4563941649130043,1.557620152596329,1.0007435371902313,1.6475632449574924,1.0579929758129927,1.1179427714036874,1.1869692766652409,1.2409852602089344,1.3159643998198607,1.3917986239068276,1.4457748532374681,1.5431988973233823,0.9693943836992117,1.6179643912557122,1.0322705235025411,1.097447190121594,1.167805691747882,1.2176236118260726,1.2913980173792008,1.3669542523088225,1.4247602371969252,1.5312387168055233,0.7920510020962284,1.5625106927786037,0.8572312379550133,0.9216866647879355,1.0054601437960506,1.0460986822342118,1.1417396437022884,1.2225203872349197,1.3031524001017811,1.4634428473560515
26.80535831806242,0.7476723806716724,1.576008455441989,0.8120691159104314,0.8749706925082642,0.9601857417644616,1.0245340634975955,1.1133030501936028,1.20581732859745,1.3129809286761094,1.453307722389498,1.1684834769909607,1.8020007872590595,1.217568700233188,1.2716793177408066,1.3379331357304738,1.3859579728034936,1.4749318619366298,1.5463505197386993,1.606699102415906,1.6920240441856995,1.0319767422610693,1.7279799607604418,1.0893434344402695,1.149512355549857,1.2203641184121325,1.2770730789769233,1.3654061281026775,1.4437079035768277,1.5090639202081664,1.6143625371615526,1.0330066699899731,1.7100210190930414,1.092441788026567,1.1546879011498783,1.226950813615617,1.2828177779862113,1.3629901642628781,1.4410453387871645,1.4982921483059692,1.5995122267724773,1.0019766662057425,1.6780457779170268,1.067071268812505,1.1344796283454628,1.2081765759998633,1.259431725283121,1.3392123575773294,1.4165776729085906,1.4761108332576744,1.5861521713052966,0.824206378448276,1.629762323701026,0.8919455318233042,0.9590228426488612,1.0463359713925655,1.0882804715584347,1.189640684722321,1.2741702890429822,1.354807915875085,1.524092184042227
27.452532626567614,0.7810218529544154,1.650049027109747,0.8482172365798927,0.9139801290408549,1.0031015569524255,1.0699793618924787,1.1635525111786627,1.2603475499147352,1.3722047514926345,1.5203318315508108,1.1965532554255927,1.8576671222056862,1.2477465515405206,1.304121545351822,1.373362490918048,1.4231827697859696,1.5167810287879298,1.5895733180690153,1.6541419268214814,1.7425117871587492,1.0641778849853538,1.792235910137411,1.1238066046228097,1.1863706095864683,1.2605456189738875,1.3194042698239683,1.4125881835741274,1.4935666303543635,1.5628603675116524,1.6721791766194454,1.0655081289586743,1.7741090008242162,1.127195630869392,1.191801051658848,1.2674206728003128,1.3252225253770384,1.4108371938642132,1.4911479040068125,1.5520113948390952,1.6569243399620999,1.034875907113032,1.7397400353589916,1.1022598985361867,1.1719566413292257,1.2491253323414517,1.301912479652975,1.3880160788915847,1.4672078099898016,1.5287040433669135,1.6420402679381032,0.8570470653785629,1.6990651653324553,0.9274155283092144,0.997197217756519,1.0881789665975077,1.1315444453471908,1.2389008745756265,1.3273136250913447,1.4079330625541395,1.5861733922383225
28.108684663611264,0.8151819021681449,1.7266206726388236,0.8852532880448792,0.9539858070362216,1.0471462330091215,1.1166578090164854,1.215270381820974,1.31649649110203,1.433256332167622,1.5894469062339065,1.2246149434136573,1.9141339861939024,1.277961620220093,1.3366400600883341,1.4089429001127276,1.460639663711881,1.5589543728546704,1.6330697776950585,1.702229964440597,1.793507700721174,1.0965277750998899,1.8578744023906777,1.1584747977799206,1.223492303748121,1.3010977762649245,1.3621981599876956,1.460393208757878,1.5440929631057385,1.6176845570351677,1.7309306649505785,1.0981617489083002,1.8396904937049068,1.1621626096825495,1.2291846296657334,1.3082734252228378,1.3680964653942123,1.4593896396528245,1.5419858932392674,1.6068412215236145,1.715296196818752,1.0680065083108983,1.8029089916346703,1.1377457849299464,1.209782356078187,1.2905480599482422,1.3449678030291756,1.4377002636171883,1.518730648969215,1.582454286585243,1.698752742537064,0.8905040238420221,1.770280212773753,0.9635680983554032,1.0361327270124014,1.130906549627122,1.1758251543441354,1.2894472156063785,1.3818650116921396,1.4624690181080209,1.649521931516401
28.773944071482738,0.8501104840327516,1.8057105056960079,0.9231326513975249,0.9949442296841687,1.0922744054900024,1.16453459866586,1.268426481598094,1.3742338973103685,1.49611856087473,1.6606156393666194,1.2526318360594757,1.9712947296933558,1.3081706769164843,1.369186968620923,1.4446181528040176,1.498275335523027,1.6013789811596684,1.676761679403843,1.750909387478747,1.8449196245464985,1.1289754040118685,1.9248015583424336,1.1932921795473965,1.2608177522692487,1.3419542107704474,1.4053924420079171,1.508745688244318,1.5952070962805396,1.6734833363767334,1.79052460500409,1.1309150392682394,1.9066743142411855,1.1972857207119976,1.266777639936038,1.34944109972215,1.4113760216511062,1.5085717724024867,1.5934809782810186,1.6627359423261814,1.7745372653407518,1.1013149152400823,1.867457529711868,1.1734716694733283,1.2478963841199426,1.3323768022590217,1.3885377839508377,1.4881945042718043,1.5710732021808536,1.6373232312173072,1.7561915715853684,0.9245317883626036,1.8433075139674613,1.0003553155573306,1.0757793425306572,1.1744640758011966,1.221088516311611,1.3412392813620793,1.4377751075813494,1.5184007683642198,1.7140160330137462
29.44845129599551,0.885731527794535,1.8872343953792265,0.9617735146372245,1.0367719907924327,1.1383958475030134,1.2135293999057883,1.3229404484091303,1.4334759487889623,1.5607181824649041,1.7337337640006296,1.2805260035053112,2.028971964743873,1.338286621754169,1.4016679970647483,1.480282262456352,1.5359844700303924,1.643926014483237,1.720516240402406,1.8000704916169128,1.8965985471359421,1.1614314966468902,1.9928489998518284,1.2281616382406308,1.2982431167281951,1.3830003109251565,1.448874075896583,1.5575145612610564,1.6467736064097978,1.7301480621817145,1.8508092366881903,1.1636771371691235,1.9748887492094367,1.232466377266182,1.3044745933424964,1.3908069449191405,1.454946886891394,1.5582526192785473,1.645500319173434,1.719597096278792,1.8344982912682575,1.1347096734173663,1.93321635794181,1.2093388834141696,1.286193806792475,1.3744946798726443,1.4325118444339902,1.5393724058369933,1.6241075527813522,1.693218966054321,1.814206063050312,0.9590499895982605,1.9179708031869174,1.0376910937049784,1.1160460143804123,1.2187504133548588,1.2672547299226942,1.394184432955668,1.494938044162469,1.5756589010324358,1.7794681416943106
30.132314372390724,0.9219666215409025,1.971101348721899,1.0010911571334455,1.079382557674831,1.185416229152488,1.263559389985365,1.378728894321568,1.4941363572261672,1.6269795998604506,1.8086912365069825,1.3082268691584251,2.086988970895713,1.3682293581039175,1.4339962514755857,1.5158360655519387,1.5736684693323164,1.6864723213126027,1.764208758214409,1.8496137418544754,1.9484057263506631,1.1938119575457677,2.0618375363120225,1.2629906337745722,1.3356691543336343,1.4241252355733507,1.4925339982803387,1.6065721536417301,1.6986617068418994,1.7875755795586914,1.91163766777168,1.196362381126707,2.0441575981520543,1.2676105058242868,1.342174510428713,1.4322577560347878,1.4986980543554889,1.6083034995037058,1.697915116283737,1.7773302286541455,1.895037580752348,1.1681036766672417,2.0000073314676454,1.2452522757262452,1.3245734666606006,1.4167872187383022,1.4767819391873134,1.5911087394700643,1.6777106987140065,1.750058088571741,1.8726565776364599,0.9939782553580007,1.9940784823368514,1.075488881265063,1.1568411176491533,1.263662051981501,1.3142433859830909,1.448188153278342,1.5532485687572013,1.6341814303178452,1.8456927828950465
30.825673746481847,0.9587490979770286,2.05724390741827,1.0410131532472875,1.1227026197857057,1.2332547282485202,1.314557821892672,1.4357253751789447,1.5561492710392877,1.6948512984702575,1.8854006314324026,1.335690204006909,2.1451981558972237,1.3979457393463028,1.4661130998382899,1.551208815592225,1.6112587330223112,1.7289254314415925,1.807748900761662,1.89947869687714,2.000238356057807,1.226055658704948,2.131621291954435,1.297710125845573,1.3730212486549362,1.4652426349187229,1.5362891848988631,1.6558175358618419,1.7507711090629425,1.8456965406309025,1.9728942246788426,1.2289081053546582,2.114331850472047,1.3026474582796226,1.3798011418907379,1.473704872384863,1.5425452295336959,1.6586221623349056,1.7506266549418952,1.8358799288844092,1.9560501575098235,1.2014316729168437,2.0676805759869366,1.281138957349771,1.3629580317979455,1.4591633987608792,1.5212654202651714,1.6433023251112826,1.7317885717974024,1.8077963600660285,1.9314407888682028,1.0292512511659837,2.0714661875281686,1.1136778488786332,1.1980900048531076,1.3091123895605017,1.361993239315305,1.5031753696332282,1.6126241281104596,1.6939347147009731,1.9125370752125526
31.52865906055825,0.9959927713752729,2.1455503831233953,1.0814454956844497,1.1666356405318181,1.2818040997942446,1.366431132124774,1.4938334087622591,1.6194176298224565,1.7642476730348302,1.9637336356216475,1.362853024824398,2.2034169164364337,1.4273624624931758,1.4979391020606683,1.5863072136345446,1.6486623412221315,1.7711666067487792,1.8510210740360824,1.9495755970728295,2.05196930399094,1.2580837077258642,2.202008529430727,1.33223141311989,1.410203988015348,1.5062431790230406,1.580032052904626,1.7051223019551234,1.802973172681532,1.9044132137000613,2.0344383953168603,1.2612338897226312,2.1852157716515817,1.337486803738171,1.4172573556615997,1.5150362925135754,1.586378935157515,1.7090780521731834,1.8035078717936053,1.8951609225190689,2.017403810239754,1.234610465581322,2.1360425520568365,1.3169057795632664,1.4012488648918469,1.5015082088973224,1.5658544354470048,1.6958233610285902,1.7862198771080273,1.866361980135344,1.990431892629051,1.0647849539681704,2.14991969440927,1.1521664392897244,1.2396959286794182,1.354989230035067,1.4104170980769108,1.559040997326273,1.672953268721341,1.7548584376647296,1.9798189259848527
32.24141076043341,1.0335955102682268,2.2358730918497987,1.1222762996311713,1.2110654561932592,1.3309348180839264,1.419062725061456,1.552930673262983,1.6838194614731803,1.8350552401746725,2.0435289820489673,1.3896397809220775,2.2614383194715315,1.4563924295945907,1.5293799708513827,1.6210217197658037,1.6857680362235805,1.8130563210512707,1.8938952119841597,1.9997974820844184,2.1034603274089974,1.289804850901106,2.2727776844719827,1.3664518012665183,1.4471067289344608,1.5470002022765856,1.6236357032325817,1.754336620611797,1.8551224276900913,1.9636057566375062,2.0961072949390327,1.2932469283014327,2.2565831604359174,1.372023894049487,1.4544307632427036,1.5561228061229462,1.6300708472753276,1.7595194924333157,1.8564150222531886,1.955066733644277,2.078947991702462,1.2675441416193038,2.2048758513081412,1.3524448083440321,1.4393316202235575,1.5436892811008858,1.610421294229767,1.7485178860330994,1.8408651579268425,1.9256630788738953,2.0494925609442585,1.10048061519225,2.2292007917498684,1.1908465306312066,1.2815443783833453,1.4011601855899272,1.4594060974354375,1.6156542540640983,1.7341017162971561,1.8168642397295411,2.0473357202633866
32.964047684872575,1.07146085585314,2.328072033809254,1.1633992562758724,1.2558816339249461,1.3805228233221873,1.4723423646584015,1.6129009687622753,1.749243149736351,1.9071700391738915,2.124633052452343,1.415991652688184,2.319076399032462,1.484965525619022,1.5603590874466637,1.6552617568226,1.7224829626651084,1.8544755458692732,1.936268759308159,2.050053610938447,2.1545990679911267,1.3211427222020087,2.3437247457560124,1.4002834581316326,1.4836342529523447,1.5874030891791737,1.666988957737171,1.8033270060738018,1.9070950959215767,2.023171251922206,2.157763328865824,1.3248693758667156,2.328225970516094,1.4061689961415125,1.4912245838176847,1.59685148705229,1.6735082106381178,1.809809548910435,1.9092258621824372,2.0155086745454804,2.1405613831732664,1.3001508163182058,2.273981854626764,1.3876619441968343,1.4771067396520727,1.5855898709928273,1.6548531697452966,1.8012453595044577,1.895608740325645,1.9856260066185103,2.108511253166347,1.136247910199473,2.3090799220454477,1.2296184797388294,1.323530028697957,1.4475022419961996,1.5088599466303703,1.672892546646386,1.7959521837629313,1.8798778481741634,2.1149091874848476
33.69672108321334,1.1094993794509418,2.4220195342223434,1.2047151780834704,1.3009811733589989,1.4304511645198865,1.5261671228174785,1.673635247054413,1.8155890827308672,1.980499400265272,2.2069020222997935,1.4418663687445301,2.3761805288887303,1.5130287361174308,1.5908177141510456,1.6889553839999787,1.7587307616417254,1.8953238754750015,1.9780679352181894,2.100273900727966,2.2053137120244175,1.3520363157098225,2.414671880722384,1.4336541938138405,1.5197077349048036,1.6273580874616904,1.7099962013297412,1.851977278032076,1.9587930795770636,2.083025013359786,2.2193012039255855,1.356038835511463,2.399964004290383,1.4398479771888433,1.5275585509284753,1.637126508520814,1.716593532899676,1.8598277917655466,1.9618439454268832,2.076415199340975,2.2021540253103264,1.3323633195511466,2.3431787092246,1.4224778545512868,1.5144904372839731,1.6271096938291334,1.6990509602063129,1.8538790710553508,1.9503618174843553,2.0461971724255092,2.1674109137092987,1.1720060867497888,2.389353731057778,1.2683923469085607,1.3655582935797932,1.493902995683487,1.5586873375017243,1.7306426291010268,1.8584068975007826,1.9438385169730994,2.1823869228401227
34.439571401269184,1.147593495866484,2.517527170685489,1.2460936146591939,1.3462269565771319,1.4805650515147213,1.580393607268068,1.7349787450954397,1.8827113059955896,2.0548961150994,2.2901361279636667,1.4671918097360015,2.4325536319012024,1.5404971456039342,1.620663472247836,1.721995493320295,1.7943986498179518,1.9354607315379693,2.0191777179526427,2.150333218268936,2.2554963709104543,1.3823966911096806,2.485395430592244,1.4664612656660698,1.5552158243057093,1.666736604497075,1.752524491439961,1.9001290751187647,2.0100740752449147,2.1430284035138047,2.280577813434504,1.3866650243774732,2.471575245570745,1.472955984339817,1.5633197628602389,1.6768171103086413,1.7591921460475601,1.9094116354184445,2.0141293208190802,2.137660149720608,2.263604267139916,1.3640866085894845,2.412282394068407,1.4567821369525031,1.5513660169448553,1.6681135288510698,1.7428778200820378,1.9062477066792147,2.004990321945107,2.1072678231021893,2.226095419971389,1.2076466501077112,2.46978412263963,1.30704734602468,1.4075015321312883,1.5402137871766446,1.6087572482428343,1.7887450701399392,1.9213250148408232,2.0086311416789857,2.2495891182491947
35.19272828132946,1.1856425213688784,2.614449936770053,1.2874218494594567,1.3915005506439262,1.530728776122556,1.6348975018657754,1.796796503501498,1.9504911292388811,2.1302389550158267,2.3741659255140655,1.4919239363043841,2.488076741399423,1.5673150108057399,1.649834517688299,1.75430679846293,1.829403513495131,1.9747805436177805,2.0595260705209446,2.200140965296994,2.3051084855587325,1.412161482428519,2.5557423283261365,1.4986293941008506,1.5900758909750197,1.7054399191245142,1.7944692741742758,1.9476571736067116,2.060837123944672,2.2030745191756465,2.3415124203578017,1.4166843993367975,2.542919048051308,1.5054157592527464,1.5984243132343514,1.7158229072920081,1.8011972048359923,1.9584291538119738,2.065981386703091,2.199147576999338,2.324857745619927,1.3952515147190907,2.481189622060469,1.4904910515739662,1.587644947738735,1.7084956583233568,1.7862226805337504,1.958206747458189,2.0594003052622236,2.168761563299269,2.284539413255459,1.2430809712334383,2.550232561179327,1.345483342631138,1.4492543743580377,1.5863086851394195,1.6589580603516059,1.8470613520617036,1.9846019326802578,2.0741697071176874,2.3163980802789976
35.95634297273177,1.2235459636565593,2.712660626391123,1.3285867939146259,1.436682641646342,1.5808047748468552,1.689551189872405,1.8589470901978127,2.0188093308323096,2.206400887756783,2.4588202965259986,1.5160233063161321,2.542686346436186,1.593431360883103,1.678274061388968,1.7858199778095654,1.8636657351942614,2.013181601137171,2.0990468670300912,2.2495975306460965,2.354141832163687,1.4412732508086783,2.6256152934203967,1.5300880519502498,1.6242103186128654,1.7433749434671535,1.8357289212525223,1.9944375708207671,2.110984047313295,2.263048893352181,2.402051812431768,1.4460384851207544,2.613915305677542,1.5371548636955585,1.6327934215657802,1.7540491490289156,1.8425040490595848,2.0067488410827194,2.117302696893102,2.26077237982772,2.3858904850935994,1.4257935941850612,2.549879628734169,1.523525322925284,1.6232434603732742,1.7481558164675193,1.8289750615244655,2.009608676196436,2.1135017067481146,2.2305889724459296,2.342753402070846,1.2782222215863617,2.6306695045040827,1.3836014405140837,1.4907129562962642,1.6320631847254665,1.7091751130201351,1.9054430908682396,2.0481355764753797,2.140353328384331,2.3827190695410265
36.73055592128959,1.2611932987127943,2.8120218878738727,1.3694637825172802,1.481641349569894,1.6306412385709386,1.7442088088624577,1.9212679587633568,2.087526498881867,2.283228373951757,2.5439057687333126,1.5394415514482567,2.59636865363915,1.618786045814295,1.705915577612958,1.8164569614879356,1.8970928398039615,2.0505467685347307,2.1376614041169715,2.298580266426791,2.402593053814208,1.4696668546124583,2.6949454681179903,1.5607582657790904,1.6575324597696857,1.7804397339934523,1.8761885134723921,2.0403311656742646,2.1604034276406607,2.3228141147853623,2.462143836442668,1.4746611217646985,2.6845234313753976,1.568092363139159,1.6663393893078822,1.791392934656004,1.8829948397819978,2.0542225906736338,2.167980587255355,2.322402900220859,2.4466821932303726,1.455640581685559,2.6183890361256785,1.555796791823101,1.6580686511936251,1.7869862002595527,1.871010805928438,2.0602867557232387,2.167187324905525,2.2926310155475838,2.4007587503113537,1.31297450921591,2.711113010410886,1.4212920737842887,1.531762751778222,1.6773414099168806,1.7592754700897064,1.9637216055995694,2.111810270905091,2.207053939915793,2.44845428570909
37.51551837634051,1.298490258417694,2.9124464463031114,1.4099455136669596,1.526264133201621,1.6801061253457827,1.7987434549687484,1.9836156901799067,2.1565280441423225,2.3605916870365182,2.6292675140372066,1.5621528179865989,2.649178111406144,1.6433432151509364,1.7327192003417085,1.8461686312020114,1.9296212325044142,2.08679025866403,2.1753275958598675,2.3469946055281454,2.4505229015036916,1.4972993975694864,2.763737269186427,1.590585027889749,1.68998199765475,1.8165606972553938,1.915761005052996,2.0852271909518136,2.2090167641372864,2.3822596651663535,2.521805608757473,1.5025085968668896,2.7547701883854674,1.5981713799754995,1.6990011454895635,1.8277801954421173,1.9225793106967917,2.1007314777998625,2.217937024208693,2.383934250766842,2.5072833228208924,1.4847421951045694,2.6868253921241165,1.587240828738979,1.6920537749266693,1.8249075386065148,1.9122310820823463,2.1101014051697464,2.2203871839856624,2.35479374445504,2.4586664068906865,1.347260093596917,2.7916716905549794,1.4584648248285748,1.572311723621055,1.7220310484099655,1.8091457689272967,2.021748082687121,2.1755379822924685,2.2741683994079565,2.5135985952894564
38.311392390746235,1.3352975062447672,3.013755798513682,1.4498752952031317,1.570385236791614,1.7290079946504309,1.8529636530595857,2.0457756087662546,2.225628983142003,2.438272911072514,2.7146677132725108,1.5840792219965054,2.7011096036414632,1.6670124990568278,1.7585878927800829,1.874845759808106,1.9611240349711918,2.121762667012323,2.2119370574597306,2.394658757898872,2.4979523429699495,1.52407897742678,2.831932269796907,1.6194611645591497,1.721443449103793,1.8516052788695243,1.954296302332949,2.128950303740027,2.25668037930456,2.441185195139695,2.581002641639565,1.5294881799289721,2.824621866121289,1.627282749754397,1.7306621346858186,1.8630774565862729,1.9611036606802406,2.146090932271061,2.2670291160869325,2.4451682116090927,2.567696831720459,1.5129996498504044,,1.6177407531769543,1.7250766311779009,1.8617811263748711,1.952473727909322,2.158846028242323,2.272971213273905,2.416885481002377,2.516554549714324,1.3809557465795252,2.8723966529395533,1.4949791587379957,1.612214915289252,1.765961124593119,1.8586083283203163,2.079306436403592,2.2391729345830083,2.341500442016471,2.578110191672782
39.11829680327202,1.3715227898485238,3.1158959398474475,1.489146510778419,1.6138923802139336,1.7772147886250942,1.906739447843434,2.1076020593094813,2.294724074135842,2.516136223969536,2.799971160013525,1.605201438130795,2.7523117590265924,1.6897650547148724,1.7834890931805452,1.9024494350527366,1.9915440977832737,2.1553945902637714,2.2474625541415607,2.4414708381750287,2.544999544681898,1.5499706260663575,2.899624742887253,1.6473396724886513,1.7518646891103273,1.8855105114274817,1.9917142591747021,2.171403928960787,2.30333370730192,2.499472315865841,2.6398083246886737,1.5555643978867517,2.894221030210362,1.6553778715489313,1.761269503091909,1.8972212175951428,1.998482967050322,2.1901927387704565,2.315195028753112,2.505983349974205,2.6280343935194774,1.5403707381293725,,1.647239914392261,1.7570779285112343,1.8975378894491788,1.9916429517241425,2.2063882815917357,2.3248885058873454,2.478783437476374,2.574614310073609,1.413988287656145,2.9535178386570657,1.5307472026865907,1.6513838821178821,1.8090240278305625,1.9075466888747492,2.1362533256686325,2.302654686958522,2.4089353341442985,2.6420666590869266
39.936415273827784,1.4070737248260605,3.218828179641969,1.5276511150208645,1.6566706022402653,1.824590610839569,1.9599327463916512,2.168939303435958,2.3636929649106793,2.5940381892454316,2.885032916462264,1.625498979735978,2.8029596339156484,1.7115714510251796,1.8073892594560639,1.9289398018070236,2.0208174175905205,2.1876071885444923,2.281858684170068,2.4873280396526245,2.5917837332466123,1.5749395452188104,2.966952272517487,1.6741740100429372,1.7811934932251527,1.9182134815274392,2.0279284970450164,2.2124816786396466,2.3488992211327737,2.55700197800954,2.69829848057604,1.5807020321187757,2.9637553606788902,1.6824088096798075,1.7907702637705611,1.9301483372342236,2.034625351333343,2.2329166564198233,2.3623529212580987,2.5662567727364527,2.6884029320880836,1.5668137030575542,,1.6756822536453884,1.787998397117994,1.9321092056983808,2.02963393916193,2.2525807910370514,2.3760581120545394,2.540368420017329,2.6330368097257337,1.4462848260766754,3.035345532639874,1.5656801199299024,1.6897288983961412,1.8511105609046086,1.9558335222218328,2.192430728273434,2.3658960486537843,2.476361566342313,2.705546507876198
40.765888248227014,1.4418160755694776,3.322424514320602,1.5652347982186468,1.6985538298807674,1.8709409723172112,2.012340061261917,2.229557909526007,2.4323266660178726,2.6717285868401026,2.969618271275765,1.6449021492772269,2.8531447068261206,1.7323512597469177,1.8302006557700605,1.9542186038819147,2.0488163081199,2.2182538586641,2.314992800488438,2.532021847015966,2.6383512667335443,1.5989043488620949,3.033971278682964,1.6998687113410214,1.809325163201665,1.9495936970823542,2.0627886333387213,2.2520067388851825,2.3932085750791594,2.613542318881972,2.7564719557905866,1.6048191806356351,3.0333488635542842,1.7082785751659972,1.8190587987081448,1.9617374758514208,2.069374692785823,2.2740714061624283,2.408328826812915,2.6257486730061506,2.748836029138304,1.5922406040661234,,1.7029629339694339,1.8177260020640806,1.965367486508577,2.0662769837233754,2.297201633116113,2.4263007242924317,2.6013900456759274,2.6919561719266283,1.4777295395899803,3.1181594735350515,1.599641895361038,1.727108848726828,1.892053583504429,2.0032764544041,2.2476041334398844,2.428710279265246,2.5435328748635175,2.768559871100864
41.60687777933142,1.4756641817832425,3.4266533311674072,1.6017961834139913,1.7394326773245898,1.9161318515573629,2.0638196491075442,2.2892963701012135,2.5004852421264245,2.749001187432556,3.053590336479982,1.6633972791659295,2.903027885868983,1.752084110784578,1.85189891983662,1.9782527643649697,2.075480565944043,2.247264648520352,2.346787533057412,2.5754012774143464,2.6848181885931623,1.6218389873248473,3.1008204733505145,1.724388049156571,1.836218533959315,1.9795969354798324,2.0962121225296495,2.2898796795202507,2.436156217619697,2.6689157037758844,2.8143998872097233,1.6278893882118153,3.103208820178066,1.732950256177897,1.8460935545738197,1.9919341030161637,2.102642606294377,2.313540294681755,2.4530044275237035,2.6842563581864387,2.8094415770938297,1.6166185256775405,,1.7290373114404478,1.846212679262155,1.9972516256958064,2.101470659867757,2.340100510295785,2.4754910455712515,2.6616154815744903,2.751583872687661,1.5082569334212934,3.2023515585297653,1.6325511312529544,1.7634411527274918,1.9317493223203468,2.049745917763009,2.3016033428966147,2.490971116547188,2.610198258825833,2.831245480291164
42.4595459200027,1.508475082375979,3.5313895926065757,1.637172430361795,1.7791298857469375,1.9599510215710407,2.1141410056957874,2.3479016352475703,2.567930878445765,2.825545202312006,3.136694331497426,1.6809054697360502,2.9526690422434787,1.7706831147300268,1.8723885698778298,2.0009289399518355,2.1006657259622923,2.2744902767219557,2.3770712551466366,2.6172060176657355,2.7311685327953117,1.643654634798082,3.1675666060239394,1.747631565487912,1.8617624368625163,2.008090134501925,2.128032614996949,2.325917332287899,2.477540242984667,2.722838110696124,2.872036074374159,1.6498233824768078,3.173471321282159,1.7563223838904491,1.8717624261873116,2.02060337218413,2.134257535453121,2.3511243728202715,2.496168272428703,2.7414797705772287,2.870223207079654,1.6398522910916251,,1.753796514833982,1.8733399627754683,2.027618947660352,2.1350297575959525,2.3810444282665744,2.523409817524597,2.720724821696233,2.8120548404994765,1.5377432104901076,3.288271941262079,1.6642643145848552,1.7985749232721762,1.9700151183986787,2.0950222240131935,2.3541690750409727,2.552461494405267,2.676025798966421,2.8936190496206686
43.324054723102556,1.5400573306443393,3.636430901305383,1.67114913585869,1.8174083451702612,2.002112731039234,2.1629908182349196,2.4050343787897246,2.6343205752424774,2.9009295892662514,3.2185031673806708,1.697294137579367,,1.7880063631673997,1.8915122491711767,2.0220606595737487,2.124146945370975,2.2997124472261574,2.405581909012792,2.65703380706378,2.777206834881222,1.664210449037765,3.2344059693403504,1.7694451344895605,1.8857849003634022,2.034868154751096,2.158003066773544,2.359860817706125,2.517067133884862,2.7748893805787844,2.9291434373688463,1.670479851841823,,1.77823965137996,1.8958922527830622,2.047536689481882,2.1639660668939547,2.3865470285263455,2.537514466236709,2.7969697900894217,2.9309733343089137,1.6617950299444983,,1.7770778157812341,1.8989267802288692,2.0562487197301507,2.166681387591595,2.4197245814842097,2.569734263677462,2.7782313022153846,2.8732672797601104,1.566015615926434,,1.6945866031457346,1.8322985942313357,2.006591310759987,2.1387962969273873,2.404956379217978,2.6128573726997315,2.7405574773357655,2.955398510372677
44.20055543796859,1.5705153821306805,3.7420301562049527,1.703829664563585,1.8543742150095746,2.0427247634148324,2.210462623116306,2.4607704820960223,2.6997337405909128,2.9752455110172393,3.299113645464432,1.7127554086266812,,1.8042513415282524,1.9094696675716183,2.041857847003973,2.146108487081817,2.323094185415113,2.432391681903648,2.6949474571555263,2.823181269982373,1.6836847673233801,3.301551359940365,1.7900115885773125,1.9084710489830456,2.0601239040194392,2.186289802452332,2.3918435833023777,2.5547942918421476,2.8251118677981495,2.985911719972677,1.6900378646146967,,1.7988854015930549,1.9186679963631637,2.072926357489764,2.1919291123772586,2.4199197240357675,2.577061036963759,2.85072458819629,2.9918961917032822,1.682619366803297,,1.7990564842017376,1.9231508538095239,2.0833269599173296,2.1965712974463587,2.456207645714234,2.614420057807111,2.834092371746595,2.9354965549404017,1.5932020252578887,,1.7236437862742358,1.8647430731989212,2.041615045220298,2.18116646429307,2.4539909205059303,2.6721108683537613,2.8037922584903434,3.016723010188256
45.089231724510725,1.5999951318586403,3.8486800546570317,1.7353721527158477,1.8901925125458874,2.081947323182697,2.25672729379149,2.5153027980742793,2.764392462140888,3.0486495514676917,3.3787836373818756,1.7275110130556321,,1.8196568296733238,1.9265072054424976,2.060573411164181,2.166793195273957,2.3449139431640202,2.457752644436655,2.7311521263024834,2.8693662512574654,1.7022892283702185,3.3696132943894495,1.809559984977326,1.930056995466314,2.084099110696128,2.2131274316668956,2.422133503758927,2.59097078197151,2.873696265065513,3.042647784025858,1.7087098214683367,,1.8184895827588126,1.9403270574811113,2.097014969642501,2.21838047840756,2.4514998588734964,2.61504345599063,2.902898450526442,3.05330511171779,1.7025317030276281,,1.8199561772303376,1.946245069516243,2.109087638252533,2.224924296303729,2.4907278289719237,2.6576825859985145,2.888391615017222,2.9991236683303093,1.619467614381024,,1.7516132118815362,1.8960968167352075,2.075273241127012,2.2223140084425483,2.5014582201881757,2.730417842791492,2.865776856887878,3.0779129858281857
45.99024563559067,1.6282427044716878,3.9555868488038217,1.765499728893409,1.9245515245172897,2.119420186016557,2.3013703232804126,2.5681483286966604,2.827769135580045,3.120498965775622,3.456783143647733,1.7413446608033827,,1.833999508896605,1.9423791533641148,2.0779252020908894,2.185873398667914,2.364801175600306,2.481219015173431,2.7650010325005105,2.91502689225305,1.7198053772816562,3.437575621027264,1.827860104548903,1.9502870755086343,2.106498199467081,2.2381679557235574,2.450317819786692,2.625106781508413,2.9199487310895886,3.098564178975435,1.7262766420535491,,1.8368208979590503,1.960612016666305,2.1195028080923777,2.242967125786995,2.480843880485923,2.65093135729083,2.9527199501970864,3.1143730119140924,1.721309202271214,,1.8395401350984908,1.9679448397900439,2.133220508235597,2.251367259489707,2.522793912884059,2.698929031053154,2.940279633957072,,1.6445723365210672,,1.778233096472518,1.9260683092377344,2.107230291075046,2.2618297635898603,2.5468295346459016,2.7871755200139168,2.9257414863041245,3.1380691485623995
46.90377002759424,1.6551502477733422,4.062212071924526,1.794096748793934,1.957312678179577,2.154976724336199,2.3441796138163813,2.619045894853826,2.8895661399677506,3.1904227016861166,3.532672413053987,1.754199519763337,,1.847225402098202,1.9570198272274972,2.0938271541865183,2.203230149678366,2.3826034991966396,2.5025658380430005,2.79613618477016,2.95971460633454,1.7361717844720583,,1.8448504264583467,1.9690858887056502,2.127223344534452,2.2612758117416023,2.4762066978212425,2.6569347169606576,2.9634560736504625,3.1531745801569655,1.7426767246395833,,1.8538177971263816,1.9794464662232412,2.1402894315350496,2.265549584135325,2.5077338256548667,2.68441357394935,2.9996997381369246,3.1745609632837506,1.7388857463820668,,1.8577415797978558,1.9881664008369417,2.155614542618637,2.275741307388309,2.552142093202991,2.737774839277665,2.989197837242686,,1.6684238354006804,,1.8034045895913402,1.954539671732948,2.137343969622894,2.299504561053521,2.589791540612808,2.8419830684697445,2.983181148952,3.1965716427085167
47.82996695338315,1.6806563957600364,4.168048478693332,1.8211005681645325,1.9883938670065782,2.188514533773605,2.3850062036264372,2.6678035880836166,2.9495495572117547,3.2581411200612522,3.60611022914782,1.7660654350764013,,1.8593308966937014,1.9704182619704196,2.108254634062051,2.218813576061655,2.3982376647128527,2.521629188334433,2.8243025283971135,3.003105196444141,1.7513739913619888,,1.860520993279683,1.9864343656113193,2.1462398974886594,2.2823837773836724,2.499681008844065,2.6862553689425774,3.0039227247159914,3.2061067847851024,1.757895590630891,,1.8694708113599008,1.9968105224971904,2.1593385015243185,2.286058290912959,2.5320240912474468,2.7152418464637083,3.043466277517671,3.233460565099541,1.7552424319364315,,1.8745462718443728,2.006882965664826,2.176223700416649,2.297958892096365,2.5785835373594534,2.773888742541972,3.034700602319625,,1.6909754578480354,,1.8270812643536838,1.9814485623910296,2.1655346698679323,2.3351919971096446,2.6301020702735967,2.894487533288915,3.0376812711035663,3.252873701196655
48.76903087639143,1.7047057413482034,4.272540584166561,1.8464574494101234,2.0177227128220103,2.219943907033048,2.423708384800265,2.7142377004346403,3.0074805140081353,3.3233895369291355,3.6767700199129325,1.776934226249468,,1.8703154829741258,1.9825692482646513,2.121192281447615,2.2325838371617883,2.4116301542341723,2.538252491161004,2.8492815673712637,3.0449112900491624,1.7654006183207764,,1.8748664769189352,2.0023203796200995,2.1635232614069984,2.30143694547694,2.5206338260491066,2.712869210736308,3.041076373122071,3.2570410243434815,1.7719218024380121,,1.8837753219186109,2.012691345210528,2.176624064060796,2.304436311997272,2.553585098675102,2.7431646561868877,3.0836734719886016,3.290722025140705,1.7703636968925516,,1.8899454316974702,2.0240749362079957,2.1950123476723453,2.317945376189005,2.601946941802419,2.8069326051689774,3.0763826179446774,,1.7121849664778652,,1.849224144590955,2.006740885281677,2.1917338618551008,2.3687516646150453,2.667528363271433,2.9443153498908226,3.088843804315697,3.306454781950089
49.72113465300492,1.7272314245111278,4.375057880187836,1.8701033901894257,2.0452159703159074,2.249164980615671,2.460126919346003,2.7581457065378996,3.063086206778141,3.3858809805295698,3.744298419212722,1.7867812556281468,,1.880162227036518,1.9934525671829415,2.132611615130605,2.244488441781695,2.4226904168251906,2.552258621981549,2.8708377363358224,3.084864560049022,1.778225002544815,,1.8878666439918232,2.0167180645756524,2.179036617522986,2.3183678119738897,2.5389439175393838,2.7365571173885344,3.0746351813243202,3.3056753549587388,1.7847285866350222,,1.896711927612556,2.0270623086640676,2.1921082618620265,2.3206144297614837,2.5722744363373695,2.7679119159496013,3.1199637839915226,3.3460209948147157,1.7842190279297419,,1.9039159559099414,2.039709558964332,2.2119336239278113,2.33561455237566,2.622053439150185,2.8365476192885435,3.1138183057357813,,1.7319970681858172,,1.8697825434035034,2.030350607097321,2.2158611910373835,2.400024243831192,2.701824730395624,2.991054767051224,3.136252041938443,3.356768335125654
50.68645113960942,1.748232938905896,4.4750925023077235,1.8920481054831697,2.0708734041769548,2.276172412359085,2.494199137450416,2.7994354202552567,3.116192489826933,3.4454517657602937,3.80848195389822,1.7956453999464927,,1.888921608747721,2.0031241673504687,2.142568623899608,2.254566800743047,2.4314321628728606,2.5635467376831667,2.888830697855777,3.1227890492227592,1.789884778860628,,1.8995705550307975,2.029680128119727,2.1928306365377583,2.333203299989361,2.5545988480963313,2.75718099826164,3.104415000479308,3.351819036083321,1.7963537720091334,,1.9083310368517166,2.0399763395186157,2.2058418466183065,2.3346188931413128,2.5880664730434084,2.789289824153546,3.152076400464493,3.399155473480701,1.7968428853568412,,1.916505463215342,2.053834962285046,2.227030890084545,2.350977333705193,2.6388524398428053,2.86244448024718,3.146683415972922,,1.7504212234847436,,1.8887777053028802,2.0522934774840933,2.2379283275479,2.4289443861928075,2.7328647164439945,3.0343641498368683,3.1795911160638863,3.4033794340410566
51.66517479963898,1.7677130517722193,4.572103227579359,1.912305538245284,2.094700433329491,2.300971559486202,2.525865711574181,2.838027343372124,3.166631308631461,3.5019366188582723,3.8691248881949383,1.8035624784956699,,1.896640526199632,2.011638261396543,2.15112172387043,2.262858036231922,2.4378832328965867,2.572038436219153,2.9031145602341017,,1.8004158205960794,,1.9100254014990738,2.041259080686648,2.204959563221951,2.3459724940054767,2.567605574390636,2.7746232824100665,3.130232572611715,3.3953445437928247,1.8068334938726687,,1.9186812440270122,2.0514861087717198,2.21787970933186,2.3464774178741177,2.600961378150367,2.8071356452777185,3.1797501089798295,,1.808268592741843,,1.9277605113052367,2.066499878462022,2.240353569952153,2.364046193070836,2.6523310337812647,2.8843826808133026,3.174653447770692,,1.7674682981292837,,1.906233058552951,2.0725888223913347,2.2579561143902196,2.455445968885742,2.7605536436715283,3.073928501387733,3.218522513382555,
52.657489293003536,1.7856554099251314,4.665483184192657,1.930869474514928,2.1166826640327088,2.323547106190112,2.555042225022198,2.8738193144514,3.214193943730278,3.5551548201489696,3.9260058119239942,1.810542099882452,,1.9033386330191921,2.0190242136700007,2.1583029003358636,2.2693842213410833,2.4420542910503085,2.57761394988937,2.9135232399404343,,1.8098290040599943,,1.9192525017049167,2.0514839513715843,2.215452392383832,2.356685907033952,2.577953899029203,2.788722603794912,3.151887799640634,3.4360423303433345,1.8161788751965726,,1.9277852916011535,2.0616214297510753,2.2282518540648093,2.356200467270148,2.6109484933252887,2.8212454219497367,3.202707328017924,,1.8185048420652836,,1.9377023015380392,2.077731596571758,2.2519277238372037,2.374821030737703,2.6624778031347605,2.9020641484898904,3.197377517026439,,1.7831279472618082,,1.9221500939628007,2.091235984273098,2.27594366987774,2.4794405774485657,2.784792795363481,3.10938584958654,3.252723428895737,
53.66356747608891,1.8021096761089521,4.754715786801234,1.9478039827400688,2.1368820029883344,2.343976183406787,2.5817372992603205,2.9068309619207597,3.258819770870486,3.605047290632285,3.979075318060813,1.816654769853352,,1.9090978911066487,2.0253764810960964,2.164219929382528,2.274242174349643,2.4440626363044577,2.5803137307187973,2.9200234283860955,,1.8181970911845127,,1.9273374245083001,2.060451429831812,2.2244166466143773,2.3654347144600956,2.585752652094374,2.7994869628505854,3.1693149645854155,3.4738905126703847,1.8244632579115756,,1.935730462193071,2.070480026991639,2.2370680837346106,2.3638798935877094,2.6181453205857528,2.831600766783433,3.2208143971227337,,1.8276232113507578,,1.9464177523628299,2.08762654028247,2.261861382302219,2.3833835094189775,2.6694285481830584,2.915426618149983,3.21467492236618,,1.7974540414018705,,1.936598291028001,2.10830714738892,2.2919795261871294,2.500926906602787,2.8056310674263583,3.140586694833339,3.282006727492505,
54.683625419377364,1.817116563562188,4.839322115548429,1.963163162394445,2.1553523546193922,2.362329417627928,2.6059525602022418,2.937078960815308,3.3004232950457673,3.6515565581539593,4.028304004164593,1.8219546623743588,,1.9139830097288806,2.030775621765954,2.168967316014399,2.277526331813337,2.44402623449758,2.5801387470081147,2.9225545040439194,,1.8255776774493935,,1.9343497717067593,2.068245466676138,2.2319483495326473,2.3723078755678912,2.591112315927996,2.8068845927048747,3.182432172581481,3.508796364994553,1.8317448974568544,,1.9425881344682474,2.078147630800514,2.2444265114239244,2.369606076615588,2.6226772070821376,2.838151879946108,3.2339327798251665,,1.8356806808368336,,1.9539784559483944,2.0962707046520923,2.2702530493537427,2.3898191747489514,2.6733365181117654,2.9243597486079795,3.226373243908997,,1.8104895152174225,,1.9496353571870582,2.1238665665098533,2.3061459808959968,2.519902812114095,2.823135612876249,3.167339050221662,3.30621995168839,
55.71784678277884,1.8306580259993632,4.9186432552553665,1.9769357175987117,2.172074611664998,2.3786032680798668,2.6276091684218237,2.964500983460342,3.3388456560910194,3.694540525438756,4.073573263727215,1.8264309042982594,,1.9179883886839266,2.0352258336366056,2.172560274948668,2.2792580796184176,2.4420069365242263,2.577067950225507,2.9210621164800923,,1.8319640516230968,,1.940289252580443,2.074873702019916,2.2380629758474693,2.3773170116628233,2.594085881031528,2.8108591405612273,3.1911458302095967,,1.8380176659530036,,1.9483595116997898,2.0846334909712025,2.2503445223966745,2.373395413661407,2.6246196384887193,2.840838012416357,3.241933861034785,,1.8426702123992842,,1.9603862011901678,2.1036740514884227,2.2771197934315395,2.3941432622534915,2.6743207834143488,2.9287737287281974,,,1.8222171509828662,,1.9612523881515136,2.1379040415937474,2.3184503435438595,2.536291712387677,2.837325898329002,3.189452638089163,3.325257449026558,
56.76641522620327,1.842808579449661,4.992567398347409,1.9892087689596982,2.1871363214425985,2.3929174300781577,2.6467638523596944,2.9891863680034243,3.374108378516968,3.734064263220862,4.1150713060916635,1.8301596186842568,,1.921198381197376,2.038826228105508,2.1751191307840023,2.279571454493,2.438198475815921,2.5712308492431806,2.9156834505148987,,1.8374374932029083,,1.9452474694700639,2.0804412455745394,2.242886740461004,2.380595355546731,2.5948676704727105,2.8115196967085807,3.195570151496702,,1.8433638910944348,,1.953138129737621,2.090044998272579,2.25495066044276,2.3753857476877798,2.624192597503922,2.8397735387371426,3.2449218295008264,,1.848673918440555,,1.9657362873248447,2.109946132723986,2.282592515954786,2.3964947920762256,2.672647745077774,2.928775647685566,,,1.8327107163820846,,1.971536844524923,2.150512345797045,2.329022281431485,2.5501519248065643,2.8483780771641687,3.2069590526826333,3.3392823015318074,
57.829546820132926,1.853638444216705,5.061152982747083,2.0000632142530166,2.2006177225154797,2.405387693142714,2.6634798744379613,3.011226712286051,3.4062350855082424,3.770228989942935,4.15303843489608,1.833206667068428,,1.9236851198591862,2.0416617747462094,2.1767490649106116,2.278603119383972,2.432803183333066,2.5627696351627933,2.9066690630176266,,1.8420697494721798,,1.9493045319959148,2.085039984023595,2.246531682578032,2.3822777330763167,2.5936618795920205,2.8089918891926864,3.195922903134554,,1.847856423109937,,1.957005886979972,2.0944767693718984,2.2583599939329697,2.375720226225092,2.6216349911224044,2.835107446284381,3.2431468332344724,,1.8537649464550685,,1.970113046420386,2.115184686620729,2.2867905846695007,2.3970262633639683,2.668614549433443,2.924511602446725,,,1.842038223091313,,1.9805686018153588,2.1617753971814353,2.337987392537056,2.5615610895064345,2.8564822376303654,3.219909690934678,3.3486232309412416,
58.90744683152597,1.8631490097357701,5.124778474120933,2.0095041934414994,2.212513084896091,2.416040597708929,2.6777296054829223,3.0305935133286677,3.4351199009727393,3.8030259261042407,4.187683563418379,1.8355650617847787,,1.9254426087145042,2.0437308724547316,2.17746411119038,2.27639842010135,2.425924650884953,2.5517473864336573,2.8942374651722305,,1.8458598881797925,,1.952462095322353,2.088674635625802,2.249018471967455,2.3824076429799974,2.5905695516797356,2.803318938628889,3.192397935006048,,1.8514953633900175,,1.9599658929614787,2.097935894884981,2.260595376004799,2.374452556615288,2.6170813423546555,2.8269001319163967,3.2368445152507768,,1.857943926836373,,1.973521808013194,2.1193991824001213,2.2897414910092966,2.395802016005753,2.6624148824829375,2.916058939399502,,,1.8501983192461489,,1.988351403436023,2.1716900622856943,2.3453860520100034,2.5705170966937616,2.8617044020360436,3.2282588191082464,3.353636028974496,
60.00029892029232,1.8714058305970707,5.184338912980348,2.01760550469232,2.2228923243223075,2.4249903351626156,2.6895984130830324,3.04736371839253,3.460745287155571,3.8325830832167553,4.2194555916233645,1.8372876814690875,,1.9265269208307396,2.0450962198508766,2.1773502057259515,2.2730859873906306,2.417742890557305,2.538300769129234,2.878773604100857,,1.8488673491608627,,1.9547848770449612,2.091416484870866,2.2504435118560937,2.3811194728732517,2.5857777741293657,2.7946217537921396,3.1853423376030348,,1.8543415206070208,,1.962084400734955,2.1004964431464916,2.2617565478653496,2.3717306210274987,2.610759192632473,2.815299235184692,3.226424040368611,,1.8612729158202903,,1.9760318435961,2.1226665887440657,2.2915535429958496,2.392986132632679,2.654341351824532,2.9035849121266497,,,1.857252762941175,,1.9949561108939955,2.1803255779632558,2.3513454597657484,2.577140198085073,2.8642073081579476,3.232032207423664,3.354889651581359,
61.10832996043838,1.87848676826664,5.240679293456677,2.024453322705127,2.23183871749775,2.4323688514011716,2.6992182711328283,3.0616556543742166,3.483108728739177,3.8590724103614433,4.248835167223667,1.838435955492376,,1.927002002407418,2.0458270758479347,2.1765027653271853,2.2688193339469427,2.408471404596811,2.5225889618532134,,,1.8511604357362559,,1.956345901140571,2.093344692474718,2.25091420096342,2.3785777877764125,2.5795083276189152,2.7830453646628475,3.1751527295666366,,1.8564646930472353,,1.9634358531669027,2.1022402607616524,2.2619535837311022,2.3677342996737316,2.6029354607394577,2.8004773787593757,,,1.8638235051838883,,1.9777209009206451,2.1250715761203,2.2923465966361203,2.3887793340662586,2.6447366839209874,2.887289883005397,,,1.8632749075586716,,2.000464807965105,2.1877625602494923,2.3560099263828613,2.581613431385232,2.8642100182895764,3.23126159442941,,
62.2317452189223,1.8844087264876996,5.294252602238996,2.030066635830392,2.2393567554460723,2.43822563895608,2.7066607893112025,3.0735072575679263,3.502094312604757,3.882528199225063,4.275952079505782,1.8390087344839035,,1.9268650722612737,2.0459159795526993,2.1749378457264865,2.2636756459847236,2.3982282191179136,2.504676741388101,,,1.8527445879760793,,1.9571502447700808,2.0944606778345087,2.2504572744568927,2.3748721876421883,2.571889738751976,2.76864359285885,3.1621272710625146,,1.8578718281786908,,1.9640265598307063,2.1031703735002774,2.2612146756220133,2.3625715133580516,2.593777266159578,2.7825108435234185,,,1.865604563482435,,1.9785982044963077,2.1266183534512844,2.2921587002618935,2.3833125054058932,2.633833905193597,2.8672636454627263,,,1.868277191177773,,2.0048925047104342,2.1940015413444196,2.359443141044569,2.5840743605303986,2.8618569030696612,3.225874244431522,,
63.37074996270225,1.8892539928462748,5.345449064172914,2.0345346789938437,2.245528919605866,2.442694327661483,2.712099955595702,3.083056701963805,3.517594386774641,3.903096493171882,4.301020904175112,1.8390659757264791,,1.926177464483378,2.0454244708125904,2.172747809284514,2.257795327647861,2.387193182911856,2.4846010563784198,,,1.8536869778445035,,1.9572678948371978,2.0948366753964978,2.2491781774580484,2.37016416381412,2.56311939131199,2.751437549428198,3.1466609671355847,,1.8586318012837761,,1.9639277993410882,2.10336076193424,2.2596478404413984,2.356419609825366,2.583517603524657,2.761424017693386,,,1.8666874956022614,,1.9787384801434487,2.127383030053877,2.291109847161825,2.3767828453146653,2.6219362259491272,2.8434765628345926,,,1.872336415429227,,2.008322464569212,2.1991181985612753,2.361793290293046,2.5847562434976177,2.857391656689872,3.215660901658178,,
64.5255710657846,1.8931109276829254,5.394125999872936,2.037954016037278,2.2504443525457085,2.4459069444312758,2.715740691813504,3.0904545733666677,3.5295082134816407,3.920891719491761,4.323820070726711,1.838670878594961,,1.925005009130535,2.044418470267417,2.1700135971303847,2.2513232308590263,2.3755158303641095,2.4623956045569555,,,1.8540582183439196,,1.9567731424454375,2.0945499004235195,2.247172888883501,2.3646217278157002,2.5533680550068953,2.7314463635329354,,,1.8588168210128453,,1.9632152150318265,2.1028904850573613,2.257348194189646,2.3494634481250096,2.5723552292021816,2.73722694090538,,,1.8671474480166024,,1.9782210597735381,2.127446620651523,2.2893023504084558,2.3693943277336467,2.6092765390726553,2.8158533547898306,,,1.8755345809572948,,2.0108448786230757,2.203194717498836,2.3631967501784588,2.5839261842021273,2.8510286175755906,3.200403862664227,,
65.69642459865165,1.8959966357533329,,2.040344768425811,2.2541104495871567,2.4478973619456186,2.7176929810248036,3.0957649484937004,3.537625611814059,3.9358423009333485,4.343587220747033,1.8378159511372707,,1.9233396028339973,2.0428865444016067,2.1667297744105896,2.24431509895678,2.363268601809122,2.4380045909697836,,,1.8538575458963613,,1.9556644261504685,2.093598423888156,2.244448293579125,2.358321969081096,2.542731901862015,2.7086067913106913,,,1.8584274097701798,,1.9618879332527446,2.10175834312366,2.2543206586814795,2.3417981179485414,2.5604184670114685,2.709850772968452,,,1.866987565053049,,1.9770479634864568,2.1268086510665936,2.286745253630606,2.3612640648758143,2.5960274822896956,2.7842380468307195,,,1.8778826216739433,,2.0124734256402443,2.2062315261511163,2.363693474332005,2.5817596292566676,2.8429408811277,3.179854422871627,,
66.88353743530976,1.8979699443026545,,2.0417731838151782,2.2565922902918416,2.4487407903039364,2.7180944164360277,3.0991145418294597,3.54187059047754,3.947991903102168,4.359563355670637,1.8365339674176462,,1.921214968958864,2.040863049314318,2.16292419597404,2.2368478623621972,2.350554416497456,2.411439753770135,,,1.8531245604124447,,1.953982467412256,2.0920280386159993,2.241047377214847,2.3513659826090647,2.531344734558047,2.682949759708925,,,1.8575043399977493,,1.9599874757449283,2.100010829556559,2.250604449403113,2.3335390901477564,2.5478677570144828,2.679332451268394,,,1.8662512982479273,,1.9752636035525672,2.125517221714156,2.283476281117404,2.352522062139416,2.582374761384463,,,,1.8794326751657469,,2.0132664662697564,2.208284745452888,2.363352353464365,2.578424031677896,2.833346913145817,3.153934924460797,,
68.08713644976532,1.899059744554117,,2.0422744598898595,2.2579268274196718,2.4484478917720063,2.716995572772236,3.1005325873503806,3.542149693061941,3.957424833297631,4.3705457613154195,1.834827889975584,,1.9186337080484095,2.038351743948281,2.1585682630644727,2.2289452526692433,2.337401705366732,2.38263750554449,,,1.851868614975911,,1.9517364802265438,2.0898534312667425,2.2369560757236773,2.3437971404868936,2.51925494650447,2.654458334694561,,,1.856057842610104,,1.9575237848612685,2.097663444200181,2.2461781887645804,2.3247398018695042,2.5347640618717806,2.6456387358121027,,,1.8649513440305023,,1.9728803168045363,2.123590647812123,2.279464543887989,2.343228748950519,2.5683726503371322,,,,1.8802066419288392,,2.013251582137339,2.2093834377362382,2.362165270366044,2.573983650037526,2.8223272420999255,3.122571243313093,,
69.30743771250063,1.8993115008781296,,2.0418995076796858,2.2581662167117518,2.4470343590641668,2.714445362769223,3.1000235810945083,3.538385576070147,3.9643151764389715,4.375258686709133,1.8327167837720044,,1.915613949370885,2.035368406453249,2.1536428815560087,2.22064240449514,2.3237984323965217,2.351463228718752,,,1.8501152907457832,,1.9489518255016829,2.0871024797047166,2.2321700483205493,2.3356660433135756,2.5064694537910843,2.623042919765845,,,1.8541144194613934,,1.954522956784405,2.0947439193929545,2.241031106377859,2.315458169619922,2.52111240448041,2.6086489844446143,,,1.8631169911841345,,1.9699260605305617,2.1210582523212276,2.274685952339424,2.3334496879222413,2.553998191002809,,,,1.880243274683723,,2.0124721560870085,2.20956899592646,2.3601198581112306,2.5684836463348386,2.8099009872997107,3.0855977049727406,,
70.54467890104617,1.8987872221382833,,2.040711625613299,2.257372286947031,2.4445137613890204,2.7104974269736934,3.09752847716589,3.530283741284701,3.9684988450474363,4.372603654958649,1.8302367944901285,,1.9121887288047432,2.0319377699814694,2.148122472827457,2.2119830927281634,2.309658824425845,2.3174978791860026,,,1.8479072997490233,,1.945669108528353,2.0838126907222017,2.226680421805864,2.32703303609346,2.4929335904839607,2.5883343959934244,,,1.8517176507316935,,1.9510264444684235,2.091289463382029,2.2351464768122287,2.3057606288863206,2.506838767987055,2.5679246533842925,,,1.8607947026100464,,1.9664435120488222,2.117958369995634,2.2691042576076326,2.3232647139866236,2.539107471503975,,,,1.87959795041196,,2.010982485738236,2.208887965311851,2.357182384795969,2.5619875458895547,2.7959825598831123,3.042363324219319,,
71.79909769293243,1.897401547774866,,2.0386208665592296,2.255440079611136,2.4407347177358587,2.705006466557463,3.092719604566858,3.517214674370658,3.9692380485513996,4.360430260364909,1.8272818631552032,,1.908250225850253,2.027939918477882,2.1418421160817944,2.202836665128292,2.2946742493277568,,,,1.8451437093997585,,1.941785873265892,2.079871241257704,2.220332067203772,2.317775613298478,2.478368080537421,2.549722543600102,,,1.848767362111781,,1.9469330567175926,2.0871883802568227,2.22836593072703,2.2955383389551702,2.491641350143786,,,,1.8578864522609542,,1.9623332695088478,2.1141823609879773,2.262549135849422,2.3125833054699068,2.523317141460655,,,,1.8781792510261461,,2.0086870207628897,2.2072290203351264,2.353172860438962,2.5543683105648314,2.780207516023279,,,
73.07094256921404,1.8952488346009553,,2.035730059283443,2.252489782990618,2.4357881745942502,2.6981668155918452,3.085678497196731,3.499258810574419,3.9664634963117273,,1.8239153697660615,,1.9038680324254063,2.0234425511902545,2.1348308628385793,2.1932930675227853,2.2787700217172002,,,,1.8418944727337,,1.9373797057683932,2.075357672434748,2.213174209239553,2.308002057981261,2.462745074237976,2.507190638997392,,,1.8453347776475932,,1.9423215974917931,2.0825215100119236,2.2207349532333303,2.284919150497925,2.475456079195157,,,,1.8544662836710097,,1.957679563877723,2.109815286749825,2.255062508509627,2.301565447804779,2.5065369286991,,,,1.8760722106892618,,2.005681442534322,2.204698459832161,2.348146698666778,2.5458474317490696,2.7626308118675174,,,
74.36042960037328,1.89267189087852,,2.032409698756149,2.248915113624873,2.430025801519217,2.690452155223871,3.0769122475558457,3.4768653318374794,3.959480432465643,,1.820445318840142,,1.8993720046490388,2.018770539828257,2.127359014204236,2.183665477253456,2.2622419331360364,,,,1.8384760148023054,,1.9327907846692636,2.0706142009942163,2.2055020185304124,2.29805690019618,2.446397050630947,2.460971772010389,,,1.8417377487397775,,1.9375340230783695,2.077629316962771,2.212540537821206,2.2742435952220283,2.4585721527037814,,,,1.8508551928771946,,1.952828609111139,2.1051951847620605,2.2469122820492577,2.290541665189101,2.488970641466371,,,,1.8736096673934606,,2.0023263108592535,2.201664808192974,2.3423693134453396,2.5368406683515143,2.743682206217772,,,
75.66782887451298,1.8896795828691642,,2.028670637727572,2.2447209000179718,2.423475069000622,2.6819382394367506,3.066561959825005,3.450201403913542,3.948949011768178,,1.8168596570672217,,1.894754748583913,2.0139075430843403,2.1194477537191703,2.173982752070138,2.2450908481776204,,,,1.8348813151409862,,1.9280174972976247,2.0656307628620505,2.1973418669577613,2.2879761798793083,2.429367598052015,,,,1.8379699603114978,,1.9325696000543826,2.072500556864468,2.2038114031604987,2.2635555746610274,2.441015769267723,,,,1.8470488665512685,,1.9477822650687884,2.1003081468693616,2.2381358144479186,2.2795814388315,2.4706150867350862,,,,1.8707933399446652,,1.9986261357164905,2.1981121283053797,2.3358521451149894,2.5274342082765813,2.7235223367874006,,,
76.99337806916364,1.8861960344148188,,2.0244362719780207,2.2398162029920554,2.4160843363322964,2.672594576937631,3.0547947152895385,3.4196267270549394,3.9353795392303805,,1.8130650540204645,,1.889930532455594,2.0087459116624062,2.1110534193701795,2.1641801841465855,2.2273853552648695,,,,1.8310211140554913,,1.92297743400545,2.0603035277091055,2.1886503968617803,2.277698010369054,2.4117457868712,,,,1.8339426938558248,,1.9273470167918676,2.0670300365260927,2.194510763714389,2.2528001942028575,2.4228862576128716,,,,1.8429602647815015,,1.9424630209851044,2.0950455069271103,2.2287147106207414,2.2686527013549482,2.4516143788574727,,,,1.8675414282179614,,1.9945011439548794,2.193928814206708,2.3285458898619282,2.517605805520844,2.7024321844500054,,,
78.33733646890398,1.8822136852613254,,2.0197012165394828,2.2341897334085483,2.4079006157918923,2.662473733764634,3.0419848144784525,3.385859447030589,3.919573128122722,,1.8090336758729482,,1.8848830170968338,2.0032415405072963,2.1022293195381128,2.1542377391037295,2.209361790917658,,,,1.826872087358753,,1.9176579351553522,2.054594466101752,2.179482082026624,2.2672157711201995,2.39379845205048,,,,1.8296333207089823,,1.9218548544312506,2.061177034490707,2.1847031780894786,2.241974379129949,2.4044859442354274,,,,1.8385687892317055,,1.9368634714754218,2.0893608901997096,2.2187383606171847,2.2577631110815624,2.4323384875424465,,,,1.863840470217293,,1.9899425071671515,2.189076945076324,2.3205060923000245,2.5073982456006907,2.680909784907092,,,
79.69994175126453,1.8777355115063599,,2.0144709675856953,2.227847644294314,2.399017753430549,2.65163612183753,3.028557706427964,3.349700480415618,3.901866024148523,,1.804748205046753,,1.8796071110593062,1.9973581992572038,2.093074926921524,2.144125629411232,2.191312849117242,,,,1.8224214167738757,,1.9120575280156307,2.0484739769257936,2.1699370037391983,2.2565188148247284,2.375836215700665,,,,1.8250295989841543,,1.9160925927427856,2.0549087387641194,2.1745047761021254,2.231063040176261,2.3861698073740016,,,,1.833864156064588,,1.9309865953444374,2.0832154712726294,2.2083571088499725,2.2468944971361626,2.413215816688294,,,,1.8596882216787123,,1.9849523866503367,2.1835346692365234,2.311850757449215,2.4968440519852315,2.659486774879659,,,
81.08147480787221,1.8727830528833227,,2.008769342867834,2.2208188841447156,2.389554168624901,2.6401563639804513,3.014982295642083,3.312044233990705,,,1.8002094573673175,,1.8741152365889049,1.9910762043165586,2.083721310351631,2.1338404844034526,2.1735713525416736,,,,1.8176744171358274,,1.9061922712908046,2.0419292045858217,2.1601451117174295,2.245621108826238,2.3582116840979293,,,,1.8201373430817234,,1.9100769223492087,2.0482085765459552,2.1640647636895682,2.2200779480677966,2.3683443948354252,,,,1.8288541203726523,,1.9248518892500046,2.0765860873777933,2.1977543792034693,2.2360513527302546,,,,,1.8551014273843551,,1.9795511121583802,2.17730204321138,2.302728139331113,2.485989864182726,2.638725975401364,,,
82.48218411978166,1.867339631964763,,2.002579097282205,2.213088181146815,2.37959503875859,2.628053018621814,3.00160768861249,3.273671373501679,,,1.7953827937838307,,1.8683805604933137,1.9843322253231817,2.074267629254403,2.1233372684010687,2.1564102422297906,,,,1.812600386382065,,1.900038318629446,2.0349022761558926,2.150203603264748,2.2344939419302348,2.3412018834648727,,,,1.814926218907004,,1.903784101428716,2.0410143197156914,2.1535008111131266,2.2089856456637786,2.3513429458870765,,,,1.823509863683531,,1.9184373862791426,2.069402863633411,2.1870814450598335,2.2251856534441865,,,,,1.8500597974204025,,1.9737185879195551,2.1703369540426563,2.2932616865852116,2.474816048842878,2.619037466336283,,,
83.90233977509573,1.8614367145873016,,1.9959346132389413,2.2046966087261977,2.3692932269746616,2.615417231394201,2.9887884534640055,3.235400006412834,,,1.7902812453211199,,1.862423033827846,1.9771131895360596,2.0648635108018065,2.112646437859914,2.140138288870574,,,,1.8072165803782807,,1.8936194337733356,2.027386149857614,2.140262019825229,2.2231826393948055,2.3251214011800387,,,,1.8094137278080864,,1.8972376585325808,2.033314373626437,2.14298369216564,2.1978260586894853,2.335528114627695,,,,1.817850390599928,,1.911767884550038,2.061647628070762,2.17654141064696,2.2143258346634553,,,,,1.8445912287436093,,1.9674856156849876,2.1626542235907977,2.2836415285215055,2.4633812000222144,2.600805555367996,,,
85.3422010583931,1.8551089509799152,,1.9888726587870793,2.195686003030354,2.358777447566927,2.6023435347816077,2.9767684704244006,3.1978993848907775,,,1.7849225198763694,,1.856263882695699,1.9694110746743636,2.0556206690623933,2.1018189729169507,2.1249972652951503,,,,1.8015446409160754,,1.8869608665484963,2.0193784874713225,2.1304347457668524,2.211751514704261,2.310213942571388,,,,1.8036215805948836,,1.8904621042501188,2.0251019519229008,2.1326417940352553,2.186661778332544,2.3211929177389363,,,,1.8118985056015755,,1.9048684533781008,2.0533088836297506,2.1662795926568217,2.203527591566023,,,,,1.83872701170612,,1.9608853919031646,2.1542745992352286,2.2740197454387183,2.4517634901324006,2.5842929207023975,,,
86.802070468349,1.8483645181411918,,1.9814002847525185,2.1860608628942604,2.348134017672096,2.588899836027153,2.965651752438949,3.1616251058642177,,,1.7793009341888342,,1.849895966166051,1.961190447340345,2.0465898969426095,2.0908881872407794,,,,,1.7955822938354538,,1.8800592405790766,2.0108470367466573,2.120775600632302,2.200240919643935,2.2966090738583897,,,,1.7975473189818785,,1.883453053165125,2.0163411757513696,2.1225375032413525,2.175531723168166,,,,,1.8056524683939543,,1.8977344541463286,2.044346833463436,2.1563673523130245,2.192828267632901,,,,,1.8324724407413402,,1.9539223427231927,2.1451871026217084,2.2644956506810425,2.4400300411873097,,,,
88.28219648601804,1.841232588764467,,1.9735461573021948,2.175847843042972,2.3374628477820636,2.5752005887824434,2.955495022202403,3.1269015454964806,,,1.773433110583096,,1.8433312244752849,1.9524436625561818,2.0378138780542665,2.0799210053141355,,,,,1.789349498820677,,1.87293066408935,2.001786705891809,2.1113313662247597,2.1887225266516275,2.284419624034526,,,,1.7912106249087778,,1.8762253652706669,2.0070241108480524,2.1127201862829734,2.1645044832423985,,,,,1.7991326767053564,,1.8903802891206372,2.0347520968426314,2.146852623195253,2.18228779254165,,,,,1.82585398570947,,1.9466227058635206,2.1354088014905828,2.255166582465591,2.428295794300695,,,,
89.78288161007536,1.833734381318672,,1.9653279551300362,2.1650617282443014,2.3268487629181873,2.561369866292093,2.946287674045108,,,,1.7673297574879505,,1.8365707015686412,1.9431593626463195,2.0293066098364263,2.068999360775979,,,,,1.7828599400733818,,1.8655805545029982,1.9921876425519331,2.102119629199609,2.1772763833583695,,,,,1.7846247871593994,,1.8687830954523403,1.9971399826245326,2.103205498896357,2.15365108106552,,,,,1.792353206490038,,1.8828094146393703,2.024513427450892,2.137744976857472,2.1719635889434956,,,,,1.818890486265858,,1.9390024627076083,2.1249500434225745,2.2461073554474726,2.4166857218566986,,,,
91.30439052686181,1.8258881254133321,,1.9567575047662193,2.153711095252642,2.316376215539582,2.547561230374669,2.937951574792791,,,,1.7609997465330196,,1.829609165073623,1.933326965921047,2.0210721769104762,2.0582452781312695,,,,,1.7761251332318686,,1.8580080847969513,1.9820394752566115,2.093145706222835,2.1660168805647415,,,,,1.7778009199137097,,1.8611243321467101,1.9866784985562937,2.093994842379376,2.143075042309466,,,,,1.785326095693782,,1.8750193939005328,2.01362209684898,2.1290407981599033,2.1619385334717873,,,,,1.8115979260908919,,1.9310719225313984,2.1138173126355873,2.237394159184481,2.4053564314680016,,,,
92.84703113681456,1.8177474862290735,,1.9478803373172455,2.141846178955857,2.3061799613835046,2.5340016677993007,2.9303937879659676,,,,1.7544862320179104,,1.8224711499244035,1.9229764419470252,2.013151295758359,2.0478688548412833,,,,,1.7691909507872912,,1.8502432211391409,1.9713740108842905,2.084453677406765,2.155143125177865,,,,,1.7707844826283545,,1.8532779930610883,1.9756729725412085,2.0851273986527596,2.132958105995327,,,,,1.7780981716361859,,1.8670390259599632,2.0021150293104792,2.120778653816956,2.15237164999042,,,,,1.804027286164151,,1.9228736730274236,2.1020588843018793,2.2291530515628524,2.3945312275284496,,,,
94.41108433156063,1.809354038861583,,1.9387235518972936,2.1295069728698635,2.2963805262624333,2.520932168428093,2.923477894828187,,,,1.7478203384876212,,1.8151617720598665,1.9121274175810556,2.0055672416097083,2.0381169765832174,,,,,1.7620908748423687,,1.842296223703132,1.9602128570984692,2.0760712283930514,2.1448820903757815,,,,,1.7636085434284052,,1.845253573963149,1.964148820100829,2.0766254254690213,2.1235112993543264,,,,,1.770704001202827,,1.8588774875961802,1.9900230654848283,2.112985145916798,2.143470491318723,,,,,1.7962171500742141,,1.914429491114497,2.0897111068779677,2.22149871804968,2.3844760544911323,,,,
95.99685260977516,1.80077356954906,,1.929335274937377,2.1167770499297465,2.287121232873186,2.5086297712597005,2.9169591656818334,,,,1.7410559097828702,,1.807703963090725,1.900834608847146,1.9983607058169208,2.0292454499377506,,,,,1.7548811918769933,,1.8341957614762967,1.9486141728440856,2.068047001426781,2.1354809592860198,,,,,1.7563289320056654,,1.8370793514367354,1.95216948524729,2.068531060175339,2.114957861962305,,,,,1.763201042736879,,1.8505630040307122,1.9774196977155896,2.105714238897232,2.1354764686020795,,,,,1.78822916232513,,1.9057786844689848,2.0768564297525316,2.214560106387884,2.3754907403269607,,,,
97.60463847013335,1.7920842956022123,,1.9197717375818397,2.1037770516900833,2.278552946575479,2.497449148455256,2.9106014192088034,,,,1.7342581558606398,,1.8001255106111518,1.8891812100995917,1.9915899381256437,2.021542566120711,,,,,1.7476294733795912,,1.8259752317823421,1.936665183275404,2.0604514328749834,2.1272272905623706,,,,,1.7490128738243804,,1.8287887545828927,1.939829881504444,2.0609089187613785,2.1075641393925277,,,,,1.755658194576141,,1.8421288406170704,1.9644138463571517,2.0990500119203768,2.128735409758788,,,,,1.780136591540306,,1.8969643824033233,2.0636196508288607,2.2084691082038144,2.36801754282981,,,,
99.23474441131039,1.783342029524413,,1.9100642207177918,2.0906171567953793,2.2707963770375916,2.487845488472766,2.9040095126954912,,,,1.727469397697832,,1.7924271969834336,1.877234484548865,1.9853152278604045,2.0153917163859356,,,,,1.7403802249689198,,1.8176406512619043,1.9244373067781604,2.053358460500746,2.1205111365721394,,,,,1.7417046675540062,,1.8203888006154534,1.9272096087735373,2.0538319408015218,2.101722741269716,,,,,1.748121435563878,,1.833581727942213,1.9510993563186003,2.093096969612156,,,,,,1.7719900992810478,,1.8880014249588932,2.0501225977691147,2.2033385122234517,2.362735286506127,,,,
100.88748373550554,1.774571631555162,,1.9002100705996823,2.077369938080991,2.2638765361304,2.480213162361096,2.8967932951347986,,,,1.7207006262784414,,1.7845744604972151,1.8650178897032077,1.9795259200977986,2.0111210605883607,,,,,1.7331465710702167,,1.8091621199809178,1.9119578935491661,2.0467725917815476,2.115682509163073,,,,,1.7344173744256004,,1.8118515362868672,1.9143432006725967,2.047307258937165,2.0977976072316697,,,,,1.7406053441861145,,1.824893211977282,1.9375237970160668,2.0878892345202478,,,,,,1.7638099120007102,,1.8788691565275237,2.036459235272559,2.199178011661907,2.3603117607448536,,,,
102.56316434315609,1.7657459702535974,,1.8901526779065583,2.064016220444606,2.2576133445167703,2.474727776474372,,,,,1.7139134317134954,,1.7764804523887912,1.8524689398745249,1.9739995190965751,2.0087939825685495,,,,,1.7258915832315984,,1.8004566264582633,1.8991692475376687,2.040497566835542,2.1128411087036016,,,,,1.7271142911225819,,1.8030963579683372,1.9011765123177762,2.04112841709369,2.095891977728913,,,,,1.7330746388382385,,1.8159812656405876,1.92363839076708,2.0831982533956737,,,,,,1.7555665344898077,,1.869492535150238,2.022633701736497,2.1957435275800283,2.361168973408341,,,,
104.26211574174746,1.7567339570870224,,1.8797244564692874,2.0503694250500377,2.251434649071801,2.4706473337997346,,,,,1.7069720409215,,1.7679568125299543,1.839391910468313,1.9680763252827238,,,,,,1.7184794644051522,,1.7913383967292513,1.8858756645893648,2.03391408996552,2.1111742621410494,,,,,1.7196598679809636,,1.7939395210452758,1.887515248663452,2.0346326222817352,,,,,,1.7253951883152994,,1.8066591349351049,1.9092466550162486,2.0782359265793118,,,,,,1.7471291354156455,,1.859688018759732,2.008485617227646,2.1922792164713716,,,,,
105.98465123347898,1.7476121628400083,,1.868954450797653,2.0364882184282282,2.245293306053519,2.468155215572406,,,,,1.699945822205251,,1.7590107003824482,1.825863057697146,1.9616537423779232,,,,,,1.710980643363071,,1.7818208786748932,1.8721506124128187,2.02694293304531,2.1112219144156175,,,,,1.712124553230903,,1.7843951325008511,1.8734349494004225,2.027717844669966,,,,,,1.71763932687374,,1.7969417656143412,1.8944332764936922,2.0728643650708642,,,,,,1.7385741041269296,,1.8494713580884563,1.9940854967358723,2.188633337518489,,,,,
107.73110032583611,1.7386074539531364,,1.858082374256735,2.0226662726221343,2.239234929328664,2.467710982289711,,,,,1.693044331256192,,1.7498407194872572,1.8121255241409915,1.9546692137307198,,,,,,1.7036078597029127,,1.772109064601922,1.858246675267622,2.0195730939554233,,,,,,1.7047212984508278,,1.774671138071091,1.859194613760068,2.020331388833407,,,,,,1.7100220902554486,,1.7870432208779476,1.8794767676969384,2.066977435352111,,,,,,1.730126766576607,,1.8390679324463222,1.9797488843836935,2.184776292910868,,,,,
109.50179792806637,1.7296859588182745,,1.8470559771924973,2.008877782094166,2.232875060555355,2.469604366088545,,,,,1.68622616425699,,1.74040521687607,1.7981659386107423,1.9467774568499063,,,,,,1.6963203709033772,,1.7621604328503502,1.8441446722563162,2.0114692167574084,,,,,,1.6974090521804173,,1.7647250842680127,1.8447845389047473,2.0121153386255086,,,,,,1.702502967156347,,1.7769270378609976,1.8643846658785783,2.0601110564231138,,,,,,1.721753342556078,,1.8284286570590036,1.9654627159553593,2.1802430554884564,,,,,
111.29707894941727,1.7208468996141193,,1.8358525449723964,1.9951287693893371,2.2258292757071287,2.4742964104242064,,,,,1.6794816759932674,,1.730696589426362,1.784025700339161,1.9377108313639761,,,,,,1.6891096133106862,,1.7519676095810246,1.8298802092959323,2.0023650001028783,,,,,,1.6901784534473425,,1.7545482931710863,1.8302519594639837,2.0027784533422004,,,,,,1.6950727948399735,,1.766588329676133,1.8492291151812983,2.051870820505523,,,,,,1.7134523650553732,,1.8175350163421435,1.951243706792313,2.174561275059189,,,,,
113.1172837008984,1.712150285916542,,1.8245177589793034,1.9814740768913275,2.2177497263414834,2.4825823713500528,,,,,1.6728592505938098,,1.7207712185122022,1.7698065308414708,1.9272693034023929,,,,,,1.6820255226126024,,1.7415883561419025,1.8155522952728556,1.9920639243591494,,,,,,1.6830783358203179,,1.7441969075782462,1.8157076475002147,1.9920896742694916,,,,,,1.687780418985142,,1.7560847610036103,1.8341466205144592,2.041934623817608,,,,,,1.7052818294422913,,1.8064357686580457,1.9371538774586963,2.1672765049471687,,,,,
114.96275789528141,1.703663382469853,,1.8131122292907387,1.9679421261706063,2.2082903478989233,2.495573526002401,,,,,1.6664131212446616,,1.7106973234727816,1.7555929200707108,1.9152630134380395,,,,,,1.6751239752436748,,1.731091955113628,1.801245801919834,1.9803830540638967,,,,,,1.6761632441535927,,1.733738718013214,1.8012452351750838,1.9798317867570194,,,,,,1.6806800889894722,,1.7454840234489957,1.8192524785933244,2.030010824720974,,,,,,1.6973055646312025,,1.7951941309990735,1.9232259072447224,2.1579241882554276,,,,,
116.83385264709999,1.6954555938782054,,1.8017096382661837,1.9545247357857416,2.1971515378856354,,,,,,1.6601980675877341,,1.70055166562641,1.7414366469404805,1.9015317577656101,,,,,,1.6684613545093365,,1.7205558316893128,1.7870181293893357,1.9671721384363003,,,,,,1.66948824238768,,1.72325014496124,1.786925235837023,1.9658268863552608,,,,,,1.6738265144467201,,1.7348613795254848,1.8046200559219947,2.0158771649574163,,,,,,1.6895880109217751,,1.783886152788223,1.9094518149606479,2.146088559387584,,,,,
118.73092987441193,1.6875835870324962,,1.7903827725999668,1.9411549997475361,2.1841082892137633,,,,,,1.65425559042309,,1.6904057315207164,1.7273273532059688,1.885949606048983,,,,,,1.6620805463822677,,1.7100507839237005,1.7728694725469603,1.952325891605531,,,,,,1.6630950273326444,,1.7128017223243028,1.772742926000011,1.9499517613563826,,,,,,1.6672610880038652,,1.7242858112410124,1.7902430936307376,1.9993938944442198,,,,,,1.6821799903559709,,1.7725871092017493,1.8957556689311823,2.1314476067548798,,,,,
120.65434069175095,1.6800809369186347,,1.779193900848759,1.927703227560361,2.169074888813498,,,,,,1.6486043634006535,,1.6803165782598022,1.713182598553872,1.8684941821466048,,,,,,1.6560014778031158,,1.6996315622753075,1.7587325552052269,1.9358406572283942,,,,,,1.6570025922584133,,1.7024489449693265,1.7586164343720472,1.9322047493870922,,,,,,1.6610025995163757,,1.713811172027055,1.7760234604280944,,,,,,,1.675109248761002,,1.7613622490776586,1.8819828851888898,2.113877589714791,,,,,
122.60445241893689,1.6729541542948283,,1.7681911207896255,1.9139930983682258,2.1522250655507724,,,,,,1.6432370340322326,,1.6703240696606836,1.6988641189436313,1.8493780513477671,,,,,,1.6502179718144072,,1.6893340684631246,1.7444857050668436,1.9179399851458208,,,,,,1.6512040974385829,,1.6922288563876535,1.7444035648398246,1.9128548060151294,,,,,,1.6550441764676773,,1.7034735114619028,1.761788522045182,,,,,,,1.6683773359772884,,1.7502636272055296,1.8679151033674342,2.0936437020501844,,,,,
124.58164317931374,1.6661484233935833,,1.7573710615318823,1.8998004638252064,2.134074670577296,,,,,,1.6380870259519444,,1.6604175432198942,1.6841909385936218,,,,,,,1.64466467153677,,1.6791414660137156,1.7299590232026252,1.899190365217015,,,,,,1.645633939642431,,1.6821262443914213,1.7299103698800098,,,,,,,1.649320286928253,,1.693257537373491,1.7473082354238416,,,,,,,1.6619260728951406,,1.7392938000455973,1.8532772899031131,,,,,,
126.58628569446343,1.6595626852744878,,1.7466914494194115,1.8849180399586631,2.1155507225761268,,,,,,1.6330439829811128,,1.6505506698023715,1.669012819552755,,,,,,,1.639232713173056,,1.6689996310542656,1.7150018938079485,1.8805590004431594,,,,,,1.6401834636342931,,1.6720879066580654,1.714967174310254,,,,,,,1.6437226159560272,,1.6831117905509405,1.7323778516551405,,,,,,,1.6556528706047327,,1.728419089136704,1.8378228768839948,,,,,,
128.61875808772993,1.6530964990309835,,1.7361134153043016,1.869233039563596,2.0979850711300285,,,,,,1.6280013451305069,,1.6406846921018012,1.653278556476594,,,,,,,1.6338173102363684,,1.6588617222058042,1.6995532114264162,,,,,,,1.6347486490635714,,1.6620671932615394,1.6995026279661387,,,,,,,1.6381479248488313,,1.672993517638902,1.7168919155698248,,,,,,,1.6494579235310702,,1.7176120629522318,1.8214165300607623,,,,,,
130.67944388421927,1.646667723878854,,1.7256116774705363,1.8527127158506078,2.082921198172039,,,,,,1.6228743751878412,,1.6308023215447391,1.6370113950442917,,,,,,,1.6283357637601932,,1.648703145226393,1.6836211598882227,,,,,,,1.6292478681966835,,1.6520382387519261,1.683526382385373,,,,,,,1.63251551814478,,1.6628829074473535,1.7008242304628165,,,,,,,1.6432614416280449,,1.7068624730810409,1.804020410278786,,,,,,
132.76874281432364,1.6402190049464183,,1.7151767548569126,1.8353157575108403,2.071433655432827,,,,,,1.6176057153460228,,1.6209121598550915,1.6202212054572136,,,,,,,1.6227328646934067,,1.6385271616208559,1.6672012401861847,,,,,,,1.6236272074253344,,1.6420020360363425,1.6670394737016414,,,,,,,1.626772126394506,,1.6527878352114103,1.6841295583751608,,,,,,,1.6370093916212265,,1.696179324821818,1.7855800491831666,,,,,,
134.88704920667325,1.6337532102542707,,1.7048550091281618,1.8169951456919606,,,,,,,1.6121989776246761,,1.6110861408033381,1.6029073396418478,,,,,,,1.6170143288992955,,1.6284035509163026,1.6502852022782113,,,,,,,1.6178936141414328,,1.6320252159269035,1.6500387440588222,,,,,,,1.620924864122914,,1.6427809771245736,1.6667550332943641,,,,,,,1.6307080422638236,,1.6856293597420058,1.7660245470333467,,,,,,
137.03476279166023,1.627341913568658,,1.6947652226065477,1.7977342485261123,,,,,,,1.6067267542177932,,1.6014650671733988,1.5850676208318362,,,,,,,1.6112544537248479,,1.6184749569452084,1.6328720555122185,,,,,,,1.6121222834815057,,1.6222472278824072,1.6325228894893051,,,,,,,1.6150486734321718,,1.6330046251231782,1.6486490361386146,,,,,,,1.6244322838139575,,1.6753485576451386,1.745300942449067,,,,,,
139.21229410320095,1.6210026916169225,,1.684973450373844,1.7774369245816855,,,,,,,1.6012102927712257,,1.5921213576039042,1.5665183250647448,,,,,,,1.6054750602240786,,1.6088193482728252,1.6147847659100099,,,,,,,1.606335325180338,,1.6127430849738784,1.6142927295299727,,,,,,,1.6091650542336406,,1.6235302576680544,1.629550884849913,,,,,,,1.6182034441785254,,1.6654109256310814,1.723251786783711,,,,,,
141.42005637609276,1.6147316423633586,,1.6754935441120578,1.7560738454090012,,,,,,,1.5956513944229975,,1.5830680671658306,1.5469415132859554,,,,,,,1.5996776536434745,,1.5994543278733675,1.5957052507744165,,,,,,,1.6005338517735057,,1.6035273679055948,1.5949955968770422,,,,,,,1.6032746886115854,,1.6143615634624524,1.6090746849161623,,,,,,,1.6120208879783333,,1.65582639501547,1.69973546410611,,,,,,
143.65847094777604,1.6088463959311736,,1.6666938000197862,1.7345746578202161,,,,,,,1.5903781071564818,,1.5746736111805462,1.5272127331605692,,,,,,,1.5941906137138173,,1.5907575863976793,1.5764681535690308,,,,,,,1.5950454801403968,,1.5949831087559398,1.5755115295278523,,,,,,,1.5977036212954867,,1.605881739223383,1.588226928585213,,,,,,,1.6062080925297182,,1.646978009502771,1.6758006824049376,,,,,,
145.92796455745335,1.603453571337665,,1.6586334146899602,1.713429400720822,,,,,,,1.5855051339659256,,1.566967177551173,1.5076248529467167,,,,,,,1.5891280075960428,,1.5827686403016226,1.5573417567174392,,,,,,,1.5899833497230855,,1.5871459356790902,1.5561019416379662,,,,,,,1.5925644423039524,,1.598106147947468,,,,,,,,1.6008789199070252,,1.638919990435324,1.651950926524589,,,,,,
148.22896394432712,1.5984776883151925,,1.6511864844557516,1.6928960083319813,,,,,,,1.580966322797273,,1.5598242993141525,,,,,,,,1.58442206856551,,1.5753607873034574,1.5382620811253147,,,,,,,1.5852788345115716,,1.579882422014542,,,,,,,,1.5877902638888082,,1.5908779622942104,,,,,,,,1.5959657438617454,,1.6315152526619694,,,,,,,
150.56190935200502,1.5940256271289703,,1.6445110402048746,1.6734219187446695,,,,,,,1.5768794750822512,,1.5533916410363746,,,,,,,,1.5801888676397493,,1.56867765752028,,,,,,,,1.5810471654854696,,1.5733360624377881,,,,,,,,1.5834989357304268,,1.5843316749548026,,,,,,,,1.5915828789713968,,1.6249160213785072,,,,,,,
152.9272437249757,1.5902349431771743,,1.638863226730294,1.6554790155731751,,,,,,,1.5733945766957202,,1.5479122733643889,,,,,,,,1.5765763662339318,,1.5629571533874689,,,,,,,,1.5774356526425695,,1.5677497803352163,,,,,,,,1.5798402862054846,,1.5787124870914833,,,,,,,,1.5878734888758208,,1.6193793676165058,,,,,,,
155.3254181103709,1.5872372474271554,,1.6345286089776223,,,,,,,,1.5706556665653018,,1.5436587176309398,,,,,,,,1.5737265835497394,,1.558465872839266,,,,,,,,1.5745860614704699,,1.5633984858882575,,,,,,,,1.5769578019807748,,1.5743053847894923,,,,,,,,1.5849719973982521,,1.6151972956368614,,,,,,,
157.7568862562034,1.5851253657868807,,1.631754876292014,,,,,,,,1.5687666648688088,,1.54086650922481,,,,,,,,1.5717417133025247,,1.5554339044611212,,,,,,,,1.5726008124682456,,1.5605216784980553,,,,,,,,1.5749543015858125,,1.571364921983533,,,,,,,,1.5829708795010944,,1.6126271679232511,,,,,,,
160.22211406445058,1.5839078326210405,,1.6306695257931016,,,,,,,,1.5677449954687068,,1.539652959071817,,,,,,,,1.570637925694364,,1.5539755229354817,,,,,,,,1.571496721651245,,1.5592418334175395,,,,,,,,1.5738455867184216,,1.5700289089901889,,,,,,,,1.5818753520670643,,1.6118060446444962,,,,,,,
162.72156473620885,1.5834889665391088,,1.631222298649945,,,,,,,,1.5675009302566676,,1.539960379936078,,,,,,,,1.5703247957258304,,1.5540346596865429,,,,,,,,1.5711842252603778,,1.5595067505104003,,,,,,,,1.573539962553445,,1.5702576773526926,,,,,,,,1.5815839551898616,,1.6126884338546121,,,,,,,
165.25571767786073,1.583678785246792,,1.633159540913959,,,,,,,,1.5678472961795342,,1.5415317957879764,,,,,,,,1.5706147867753968,,1.5553623887962984,,,,,,,,1.571476632541199,,1.5610647331288137,,,,,,,,1.573848017560054,,1.5718046908910555,,,,,,,,1.5818993166384185,,1.6150153869724475,,,,,,,
167.8250536462293,1.584207446393482,,1.6360095924306712,,,,,,,,1.5685145184421196,,1.5439058359567175,,,,,,,,1.5712380338704741,,1.5575122529616674,,,,,,,,1.5721045240034321,,1.5634583049025208,,,,,,,,1.574497483306831,,1.5742066933979388,,,,,,,,1.5825438003108871,,1.6182964256621728,,,,,,,
170.43006015034018,1.584791012972257,,1.63914366283434,,,,,,,,1.5692176724140952,,1.5464941467756217,,,,,,,,1.5719089307293217,,1.5599142414149012,,,,,,,,1.572782067214868,,1.5660974885700576,,,,,,,,1.5751999070638951,,,,,,,,,,1.5832269460475419,,1.6218722632210316,,,,,,,
173.0712334770823,1.5852110742256786,,,,,,,,,,1.5697375297217089,,,,,,,,,,1.5724069278720036,,,,,,,,,,1.5732877877003795,,,,,,,,,,1.5757311220481247,,,,,,,,,,1.5837265670532195,,,,,,,,,
175.74907497749663,1.5856912741084104,,,,,,,,,,1.5702945202605993,,,,,,,,,,1.5729510427444755,,,,,,,,,,1.573839339186731,,,,,,,,,,1.5763061264434937,,,,,,,,,,1.5842654475452769,,,,,,,,,
178.46409410526712,1.589664794068933,,,,,,,,,,1.57428751469302,,,,,,,,,,1.5769435244467644,,,,,,,,,,1.5778392773540424,,,,,,,,,,1.5803289838141295,,,,,,,,,,1.5882743389067624,,,,,,,,,


==> figdata/pipe/retau_180_les_r1.2_long/decomp_Pr_t_phi_filtered_Pr0.71.csv <==
y+,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
0.2933929109313734,7.922662180857531e-05,0.00014421455739857352,9.212784269748915e-05,0.00010101424134632662,0.0001088307933358688,0.00011543965760336696,0.00012087862974184094,0.00012709299292877223,0.00013261899189607776,0.00013881930631190752,0.00031146402350178365,0.0005360492579896573,0.00035672809285441145,0.00038861473333599817,0.0004141120516970306,0.00043585581717184226,0.0004602778052947656,0.0004852514348745356,0.0005063755289840359,0.0005307422309594043,0.00014995664683263295,0.0002670565383627439,0.00017360959137413399,0.0001900187355150037,0.00020380482397028065,0.0002156457600021467,0.00022672838527348723,0.0002382976188434173,0.0002485656512909811,0.00026087694687271197,0.00015029406113023825,0.00026759754705848565,0.0001739514569097196,0.00019030317674277228,0.00020400084900915128,0.0002159041210646449,0.0002269504022032364,0.00023861538532385994,0.000248955635223731,0.00026216662742836435,0.00015180444269536302,0.00027182535836942605,0.00017559484546929597,0.00019198200126097098,0.00020560327715271598,0.00021776112357824905,0.0002290493913964205,0.00024113567806322128,0.0002516932244465396,0.00026678928969018853,9.935312416043247e-05,0.0001804536220290504,0.00011552163250520685,0.00012645990271697218,0.00013594583278563505,0.0001443282810813143,0.00015133492982168616,0.00015931990465459478,0.0001664803206987139,0.00017543520205597822
0.5725029588397951,0.0003760983782985497,0.0006741955681168893,0.00043581860517944386,0.0004768349771995938,0.0005128144867901172,0.0005431174296021014,0.0005680233342976258,0.0005964051017515474,0.0006215110497605264,0.0006497090442330127,0.0012073904413756572,0.0020157705912524967,0.001370683781047602,0.0014835295856497424,0.0015761800893135806,0.0016553463553192996,0.0017409782438776048,0.001829896339221742,0.0019048969413857475,0.001989935370267861,0.0006664461513902224,0.0011605994791920996,0.0007669592568184825,0.0008361272359933513,0.0008944976012966828,0.000944469083031931,0.0009911067408861925,0.0010398795505652066,0.0010828391674398545,0.0011340163797820457,0.0006676505281208728,0.0011622701329578097,0.0007681570844107559,0.0008370494600328,0.000895047849974012,0.0009452146613327447,0.000991667580199783,0.0010408252072893387,0.0010840329157459706,0.001138713020210524,0.0006732613655982135,0.0011771284524184058,0.0007741611041862204,0.0008430352789996127,0.0009006280059366861,0.000951640355254905,0.0009988782062647563,0.0010496134774837843,0.0010935377297717882,0.0011554013732988976,0.00046255952623433505,0.000824134069850657,0.0005354575854709718,0.0005845315068153265,0.0006270384312063982,0.0006643609993525644,0.0006955678146026769,0.0007310062934289968,0.0007625114723357342,0.0008019418837915128
0.8554808319843868,0.0008446011259502122,0.0014912138519690892,0.0009752530532041491,0.0010647464283320659,0.0011430504543215908,0.0012087578029292365,0.001262711152534291,0.0013239993191040066,0.0013779507413341232,0.0014386160855525318,0.002304053377113099,0.003765107879550028,0.0025993658668150956,0.002800798185092453,0.002969499760552331,0.0031137909066647125,0.0032658718397015865,0.0034254254502890666,0.0035595396313886835,0.00371000514145971,0.001409846795425595,0.0024073825873415964,0.0016138550983902304,0.0017532873544840886,0.0018714804531084635,0.001972379399828046,0.0020663550553033094,0.002164737372626397,0.0022507767942026983,0.002352751398123872,0.001411868585790051,0.0024097053141594756,0.0016158301475986529,0.0017546537301445406,0.001872105186201534,0.0019732801126000625,0.0020668356399910224,0.002165969255480331,0.002252402353225588,0.0023609416980175375,0.001421778740201419,0.002434624944597673,0.0016262718269634362,0.0017647885926858973,0.001881298260071594,0.0019837927885443018,0.0020785450353548716,0.0021805404464149084,0.0022680708633041834,0.0023898202752152212,0.0010198187280316278,0.0017841043375100632,0.0011754724873288705,0.001279779470231802,0.001370054045316925,0.0014488399925534372,0.0015147723197787542,0.0015893636577809583,0.0016551114980278834,0.0017374844601771005
1.1423913542517883,0.0014956519910398472,0.0026019681660566594,0.0017209451396866177,0.0018748931221280788,0.002009287509677505,0.0021216689787205267,0.0022138953967355776,0.0023182927007058124,0.0024097684491465087,0.0025127664427470283,0.003568665889260045,0.005739341267932048,0.004007364600997528,0.004303833615696168,0.0045560041399371415,0.004771744454166722,0.004994935036280949,0.005230778955276548,0.005428162572131293,0.0056482713201050075,0.0023656584791618,0.003970638926490709,0.002695248996913958,0.002919229830372577,0.003109942232447848,0.0032723324580933195,0.0034233762030269374,0.003581592479117902,0.0037189935252546044,0.0038812466549404284,0.002368308454678299,0.0039729409068744075,0.0026977922881559102,0.002920728968983145,0.0031102713514510136,0.003272938637858959,0.003423249805295739,0.0035826485473914853,0.0037205149952544317,0.003892636399255582,0.0023821723774859185,0.004006132798066188,0.002712191148008589,0.00293428863058394,0.0031221758360443857,0.0032864388131371887,0.0034381644764625535,0.003601750068066113,0.0037408801630063465,0.003932528544687684,0.001775034423012953,0.0030527219746334625,0.0020375798996417147,0.0022127933669809207,0.0023643723117665444,0.002495902298361844,0.002606122352074633,0.0027303389210031562,0.0028388875640329198,0.002975109452071858
1.4332777415664257,0.0023334932037630076,0.0040025136809671465,0.002675773598068197,0.002909165141781207,0.0031125117715314786,0.0032819956276137594,0.003421060438383132,0.00357789311859999,0.003714700833473406,0.003868984207286765,0.00497781303472708,0.007907948162209438,0.005569733170587676,0.005967041140520057,0.006309209078525944,0.0066018688222096574,0.006900494977625641,0.007217671362801503,0.007481745030673428,0.007775403608958352,0.0035163526690646,0.005814458204607805,0.0039896987659219325,0.004309856866030153,0.004583668600837952,0.004816267884874468,0.005032448608411523,0.00525894476096841,0.005454261181667415,0.005684393535066377,0.0035193638415537487,0.0058160054505837075,0.0039925371321410845,0.004311129511562717,0.004583307804842116,0.004816091426857544,0.0050311626859645235,0.005259328509652608,0.005455070485381573,0.005698486626792557,0.00353651127092862,0.005855149069795078,0.004010109732857914,0.004327108352840659,0.0045967815180661285,0.004831204507147966,0.005047697930583219,0.005281374344385877,0.00547826313574004,0.005747576441230877,0.0027252861820314185,0.00461365019776056,0.0031163358787712823,0.003376358012684131,0.003601300084979849,0.003795426932454931,0.003958393850184475,0.0041413503546703975,0.004299826829039073,0.004499191033295585
1.7282156217960458,0.00335709924987349,0.005681766800646607,0.0038367973279951153,0.004163298656600134,0.004447297442872063,0.0046832847113670185,0.004876962036354993,0.005094546320045677,0.005283521411096846,0.005497024566144078,0.0065135547879003304,0.010248535334906049,0.00726756229997213,0.007771130348387751,0.008209265074895408,0.008583757903855913,0.008961949252051718,0.009365124526776975,0.00969877674661735,0.010069723385977511,0.004843726326332867,0.007906331059104014,0.005475845619620207,0.005901749106336831,0.0062675835308241366,0.0065776686994529765,0.006865786696078688,0.007167639379955668,0.007426068594171018,0.0077303145496465725,0.004846799758636932,0.007906406060309725,0.005478687499759976,0.005902433868675109,0.0062661552268607834,0.006576231401590629,0.0068628106638994445,0.0071668690598375995,0.007425537230449537,0.007746526641537659,0.004866400474557581,0.007949067196943011,0.005498526779130124,0.005919736700135805,0.006280007424004638,0.00659152573587466,0.006879333541706045,0.007190208046052157,0.007449567109095761,0.0078027702613886595,0.003863032050098985,0.006446197229200958,0.0044015145540783245,0.004758441341017809,0.005067318527496649,0.005332504419511202,0.005555611753736208,0.005805134253809176,0.006019317724480934,0.006289664133812095
2.0272374068839683,0.0045616136029150425,0.007624533439716431,0.005197028408970262,0.005628877388170361,0.006004003309689637,0.006314844669052421,0.00657011670540803,0.006855772989386062,0.007102807688587528,0.00738248359193712,0.008161768564545625,0.01274435234741251,0.009086122804839475,0.009701172836209006,0.010240912482791194,0.010701800721035519,0.011163604829035636,0.011657236210981598,0.012062970933001209,0.012514892169895955,0.006330356970696164,0.010218258175423302,0.007133848079063497,0.007673548084583052,0.008139099862269527,0.008532877526153898,0.008898817618350513,0.00928210026982201,0.00960781157054823,0.009991468127072906,0.006333193035934801,0.010216201101437143,0.007136412737836939,0.007673308682619163,0.008136265688482879,0.008529737118388694,0.008893666992325158,0.009279733974137633,0.00960531691710723,0.010009194847086155,0.006354370817442913,0.010260066368458677,0.00715760452475345,0.007690869467587287,0.008149371690762422,0.008543851683156948,0.008908636111268119,0.009302803215747113,0.009628230643263978,0.01007055897393727,0.005177982364481815,0.008528438043044421,0.0058802923413486426,0.006344573356822769,0.006746620028590551,0.007090102000443941,0.007379818086610747,0.007702621504879502,0.007977117514412818,0.008325093964488812
2.3304187246979393,0.0059396779259238836,0.00981391960077343,0.0067470105551630435,0.007295075630656075,0.007770652101646396,0.0081637349519554,0.0084868778965357,0.008847037425113216,0.009157191436930164,0.009509137411762762,0.009911331784149066,0.015383055615760968,0.011013951910470752,0.011745650644058239,0.012392478217137895,0.012944130421132117,0.013493617044820314,0.014082083864262199,0.014562139649492718,0.01509877242659563,0.007960451947521081,0.012727075644986109,0.008946148024766724,0.009606642976444245,0.010178750167159538,0.010661675061698215,0.011110708768606627,0.011580800846029117,0.01197721070687171,0.012444983559898828,0.00796276984478411,0.01272229625084618,0.008948182495926391,0.009605182500242164,0.010174221358127525,0.010656436980508666,0.01110295524225522,0.011576446824361472,0.011972146000659233,0.012463635748957489,0.007984676087923952,0.012765287939141744,0.00896987567842547,0.009622031636034296,0.010185583470072299,0.010668147356459478,0.011114991606826838,0.011597848751864348,0.011992103962909608,0.012528223859576764,0.006658591483636998,0.0108393047667952,0.007538917678074758,0.008119619448563015,0.008622962656410318,0.009050978080271967,0.009413035457215791,0.009814945442324797,0.010153394834739425,0.010584750422970413
2.6378027911623856,0.007482132059253761,0.01223239119516151,0.008475625720082659,0.009149530774132183,0.00973385232957011,0.010215723351494382,0.010612420082311948,0.01105275432069751,0.011430384943700779,0.011859988495320668,0.011752953863027087,0.018154897236066957,0.01304155042193152,0.013895079198932124,0.014654419967252339,0.015301099238275134,0.015942419075910798,0.016630089264933142,0.01718650393779639,0.017811690057823147,0.009719721114099956,0.015413436778564917,0.010897170895699719,0.011684741940127112,0.012369656726557876,0.012946661650108951,0.013483667289701885,0.014045473409127858,0.014515441996246903,0.015071684666426593,0.009721269119666875,0.015405416359975423,0.010898457594539323,0.011681807870049356,0.0123631963977203,0.012938981899274267,0.013472940252625895,0.014038791281027328,0.014507216702482187,0.015090704317396869,0.009743124143182978,0.015445733276177086,0.01091989958232594,0.011697102961786152,0.012371968867792613,0.012947225332907446,0.013480853963693517,0.014057322740549695,0.01452251902620455,0.015156806347982872,0.008292686068238771,0.013359087354633892,0.009363356983178906,0.010068425224776644,0.010680308563092974,0.011198305358590021,0.011637878397776268,0.012124029009513074,0.012529291532337233,0.013049129569959232
2.949454430163947,0.009179205443473868,0.0148634625514481,0.010371420870832173,0.011179754718067826,0.011880276503421562,0.012456814434682103,0.012932305135188983,0.013457889740234714,0.013906812027295696,0.014418929522723792,0.013679432459653024,0.02105309111685472,0.015161662932815229,0.016142312344041246,0.017019644396835207,0.017765604691119864,0.0185030712628662,0.019294384190585025,0.019929068931938666,0.020646828006498804,0.011595977786926831,0.018262169626782825,0.012973880196755496,0.013894388081680843,0.014698022083934283,0.015373724849396444,0.016003387445457627,0.0166615306766509,0.01720753420778776,0.017856454056619116,0.011596538496973192,0.01825045438591271,0.01297424000975967,0.013889773093813739,0.014689443494220635,0.015363306574818875,0.015989369596428746,0.01665222851253234,0.017195569402538094,0.017875318510813882,0.01161765381218321,0.018286570386273713,0.012994792577312451,0.013902809154911632,0.014694937180882483,0.015367185446479501,0.015992164163980402,0.01666688596970111,0.017204658164295727,0.017941426888254425,0.010068575371781349,0.016070672452558086,0.011340467179284431,0.012177018726017832,0.012904048330971717,0.013516906972537308,0.014038801618692573,0.014613838014301248,0.015088176644040925,0.015701199063737886
3.265427661608156,0.01102096920774166,0.017692045535929127,0.012423067926041956,0.013373592820266286,0.014197112451252112,0.014873688465527201,0.015432909848745046,0.016048369925811462,0.016571998788226884,0.017171113822829064,0.015685040628513634,0.024072807770183828,0.017368588138339705,0.018481806713064673,0.019482724241785883,0.02033226524530144,0.021170405408491653,0.02206991494331098,0.022784693166614512,0.023599260085222548,0.01357885127944168,0.02126135347235251,0.015165360420048927,0.01622445168021228,0.01715254726672173,0.01793139257726664,0.01865834575359246,0.019417301038203102,0.02004154864522852,0.020787342940515586,0.01357824147959112,0.021245543896652605,0.015164650772367009,0.01621798954626707,0.017141708502693285,0.01791798100308402,0.018640768399761833,0.019405129558376522,0.020025269956089758,0.020805563713731823,0.013598027722291907,0.02127618401190485,0.015183791720865994,0.016228195784859064,0.01714338353833795,0.017916752313447522,0.018637629791689553,0.019415096575911468,0.020026711982140913,0.020870360896109014,0.011975299862540483,0.018959394754788837,0.01345818596222378,0.014432753947500224,0.01528110241418935,0.01599331468958053,0.01660212466032595,0.017270360855930974,0.01781558245641371,0.018526277349348124
3.5857981133627597,0.01299738466424087,0.020704121884154558,0.014619358125466969,0.01571917608239442,0.016671974013785028,0.01745357254681641,0.018101262460463646,0.018810875726100372,0.019412328656512167,0.02010266696664683,0.01776475541041857,0.02720991366788877,0.01965731603911319,0.02090870063180703,0.022038919253903968,0.022996389035602523,0.023939948064520208,0.024952314961951674,0.025748917634290117,0.02666473598648913,0.015659185508423563,0.024401027242212915,0.01746207547151449,0.018665292940285693,0.019723515218011054,0.02060984877416856,0.02143875367919913,0.022302911465588268,0.0230074024471615,0.023854325093075286,0.015657255678616262,0.024380764819917782,0.01746018846749755,0.018656855573255693,0.01971031511112005,0.020593225660014966,0.021417391988857296,0.022287660762176583,0.022986235731428686,0.02387144107663653,0.015675219757759127,0.02440486934022581,0.017477503326508905,0.01866378268433826,0.019707764957108284,0.020586282653786488,0.02140767180606457,0.022292290758676798,0.022978699940496398,0.023933772799507206,0.014002461295112309,0.02201228197296609,0.015705258343775,0.016823962617320075,0.017799506827145328,0.01861529374444469,0.019315506974616745,0.020081024764025266,0.02069856938427524,0.021511326841268823
3.910609001352184,0.01509894493150013,0.023887369121441356,0.016949862421319913,0.018205589010615256,0.0192935714268779,0.02018490842824532,0.020925706158378042,0.021733500072851356,0.022415690628911022,0.023201325252366907,0.019914612426393176,0.030461424359950848,0.02202391130446557,0.02341921705589887,0.02468459145722525,0.025754397699650305,0.02680835883489428,0.027938355970299422,0.028818420105267,0.029840142605999258,0.017829331880023846,0.027673378733903516,0.019856145102075905,0.021209025729451353,0.022403043041737694,0.023401174016581577,0.024336788722807683,0.025310510778850385,0.026097080373053354,0.02704949365602112,0.017825962430935507,0.027648330795022658,0.019853002418523648,0.021198516417818607,0.022387414180572596,0.023381150141820402,0.024311454957013482,0.025292001757749986,0.026070439548407355,0.027065061734104678,0.017841702320092773,0.027665019419974672,0.019868174857731357,0.021201823562425674,0.022380349662853058,0.023368003340215292,0.02429465343250925,0.025290799720262942,0.026052677852199287,0.027123915424630676,0.016140728772981717,0.02521844916254013,0.018071733020841856,0.019340439441300535,0.020448888586824678,0.021372306269016993,0.022168402786837196,0.023035137597899515,0.023726150067098332,0.024645358194660856
4.239935953444176,0.01731712227298661,0.02723146697699434,0.019405368428682852,0.020823295589930284,0.02205212421453194,0.023057749157858933,0.02389628042667109,0.024806114241449358,0.025571825704269253,0.026456762521644472,0.022131861204110204,0.03382562523350504,0.024465674013258474,0.026010826962998605,0.027417367302298146,0.028603984434793155,0.029773583981569034,0.03102609916154217,0.031991165375725716,0.03312365159427415,0.02008327332615161,0.03107269013895462,0.0223414415878707,0.023849593787667354,0.02518514144344766,0.026299388639545937,0.027346621698296596,0.028434279358353746,0.029304625922684145,0.030367033758175465,0.020078371609598352,0.031042542971146496,0.022336990980815187,0.023836942795736886,0.025167045171876692,0.026275798638571598,0.027317163090949777,0.028412364616177892,0.02927191435655339,0.030380625532778645,0.020091566924332838,0.031051072832612752,0.02234978863496119,0.02383637989467487,0.025155275245148625,0.026256053777376668,0.027292907153409866,0.02840496316175881,0.02924273075568742,0.030435096478330828,0.018382146438860575,0.02856919798955059,0.02054924167798469,0.02197369849098914,0.02322070069279517,0.024255723196659324,0.025152253814635477,0.026124059976209046,0.026889439549178478,0.027919551984032207
4.573832989544267,0.01964359647087268,0.03072651835644795,0.021976957604365285,0.0235631094700018,0.0249382356685648,0.026062550409688193,0.027003440572246674,0.02801901200854303,0.028870900067739156,0.029859083515602545,0.02441369110653578,0.03730001031896015,0.026979722587647026,0.028680735184462767,0.030234530842024196,0.03154242695892881,0.03283309263113633,0.03421304787508522,0.03526448193775539,0.036512711781459053,0.022415436111100785,0.03459331530186696,0.024912237443214816,0.026581307076997317,0.02806415162857008,0.02929880378932269,0.030462685728573226,0.03166861681711014,0.03262425550751708,0.03380124858088181,0.022408931966667246,0.03455775748351531,0.024906447163574482,0.026566465957344906,0.02804357272590662,0.029271499257282035,0.030428977565279347,0.03164317077918963,0.03258485445445657,0.03381243846932159,0.02241933332069509,0.03455748378918584,0.024916707999313295,0.026561857854626343,0.028026986862375727,0.02924484019475001,0.030397010962285823,0.03162931838586792,0.032543092444144835,0.0338617038798349,0.020719178510229825,0.032056217088839795,0.023129877495299267,0.024715738614558752,0.026106888710482494,0.027257405710532912,0.028258995792206913,0.029339630187952766,0.030180010026980217,0.031325523251150296
4.9123649335390995,0.022071465971808722,0.034364643877894716,0.024657313651821482,0.026417565503783724,0.027944316903432218,0.02919163351528287,0.03023954853023087,0.03136443601649164,0.03230505380946312,0.033400399765670406,0.026758641719285013,0.04088333547360524,0.02956454602019637,0.03142752435473184,0.033134747727731034,0.034568376136905575,0.03598572583873267,0.03749806499684648,0.03863702985342334,0.04000607796858778,0.024821905935977957,0.03823139165051462,0.02756453877073006,0.02940025127951566,0.031036219889301272,0.032395548022577034,0.033681248968898694,0.035009762062438374,0.036052015383912964,0.03734826547736306,0.024813748995327678,0.03819011188494339,0.027557394550972808,0.029383188802453764,0.031013162613030276,0.0323643954684766,0.03364319749027754,0.03498068689368318,0.036005289109920825,0.037356631541459864,0.024821168279980616,0.03818045386350205,0.027565013607592777,0.029374419713952677,0.030991713798101676,0.03233056318101583,0.03360335862560174,0.03496022545758431,0.0359498087396075,0.03739992602897503,0.0231458988092748,0.035673177008259116,0.025807484264732356,0.02756039504926469,0.029101295452693174,0.030371151474685894,0.03148253845446756,0.03267568289462467,0.033591434295822585,0.034856898691140385
5.255596609315311,0.024594455798013407,0.03813847630438356,0.027439794996882445,0.029379896319843224,0.03106347889222561,0.0324380030286387,0.03359762662784953,0.03483526640374964,0.03586702628309818,0.03707338765675243,0.029165482411552677,0.04457381738184375,0.032218764954184076,0.03424983489922724,0.036116668022012834,0.037680391424141355,0.0392301632842497,0.04087976766269589,0.04210713790365779,0.04360207708887313,0.027299366282554034,0.04198309156623732,0.030294893020120693,0.03230300591222813,0.03409793451382837,0.035586134380251586,0.03699891226369443,0.03845422443796728,0.039584151372797055,0.04100432911404611,0.027289521855403353,0.041935759886481454,0.030286392926487746,0.03228370252126405,0.03407241698160856,0.03555100929953039,0.03695645016739308,0.038421443087883804,0.0395294389223159,0.04100944082803238,0.027293822632745227,0.04191617487303908,0.03029131019662042,0.03227070232378069,0.03404610793981761,0.03550978937578977,0.036908666746846175,0.038394300878181103,0.039459106533501265,0.0410460414333384,0.025657073128377852,0.039414105699758686,0.028576599862373007,0.030502189217940925,0.03219842787755409,0.03359138998572976,0.034817395132210306,0.036126609569582704,0.03711778643214883,0.03850774570447865
5.603592840759542,0.02720722646093712,0.04204146570475597,0.030318752668974294,0.0324443558071757,0.03428985897502433,0.035795673705897486,0.03707167939824229,0.03842534416224188,0.039550475123120925,0.04087160123465111,0.03163356786455281,0.04836967011084166,0.03494152957911531,0.037146789823113216,0.03917937279737133,0.04087740660831097,0.04256540369119433,0.04435702399667515,0.04567330814544194,0.04729912959634098,0.029845370809444906,0.0458449836575441,0.033100689275781324,0.03528696253114224,0.037246659507500265,0.03886780718368506,0.04041296285213803,0.041999144244576084,0.04321747640324836,0.04476617947488444,0.029833818257188276,0.0457912574879959,0.03309084202907407,0.03526540874028226,0.03721871271785089,0.038828592344056424,0.04036604900202919,0.041962601847858105,0.043154093524977316,0.04476760252993592,0.029834906201518976,0.04576120729048469,0.03309303019545859,0.03524813941930736,0.03718758154226593,0.038779802098219573,0.040310326582619266,0.04192877839720676,0.04306776452920459,0.044796798647818915,0.02824843350701082,0.04327369541093579,0.03143274550000817,0.033536626120401786,0.035393761515537504,0.03691349184893906,0.038258990173147316,0.039687670167612626,0.04075395338246237,0.042272882828729194
5.956418451758433,0.029905872636599825,0.04606855725697046,0.03329007108011237,0.03560678741612981,0.03761921365759339,0.03926028163100408,0.04065731776904345,0.04213011056150026,0.043350626722166115,0.0447901396380218,0.034163396051091484,0.052269994430936086,0.03773314965244525,0.04011867313882927,0.042323097528660834,0.044159489026936984,0.04599155109790192,0.0479297758702033,0.04933506762445298,0.051096629262444564,0.032458831192517544,0.049814818315302704,0.03598070821705637,0.03835091694148945,0.04048116229963806,0.0422391972068626,0.04392205106384323,0.045642996948689785,0.04695009041590424,0.04863180340027866,0.03244556027860378,0.04975432443729363,0.03596952839647036,0.03832710762969409,0.04045082523105548,0.04219578184577776,0.04387067269002493,0.04560266112640825,0.04687732957392934,0.04862909259831782,0.03244337713736427,0.049713262190007164,0.03596898501556394,0.03830555366047087,0.04041493486440223,0.042139258754835575,0.043807087347903464,0.04556222170885308,0.04677384647515316,0.0486501935421861,0.030917161533212428,0.04724800386431974,0.03437295668998744,0.03666075825141968,0.03868433248606168,0.040334384591123575,0.04180429206774625,0.04335564395727962,0.0444962998759968,0.046148573641645374
6.314149070179728,0.032687269279280284,0.050215194122688246,0.03635043544261651,0.03886384064648142,0.04104809364404454,0.04282822447255431,0.044350868653210467,0.0459456853574712,0.047263328160867084,0.048824672210434836,0.03675583612369623,0.056273756016108595,0.040594265973173733,0.043166065511621284,0.04554833406729255,0.047526919865825364,0.04950886929531661,0.05159806081984282,0.05309196957752184,0.05499393365655174,0.03513925824141519,0.05389047094693876,0.03893429736608782,0.04149420222828218,0.043800713165868865,0.04569939809963373,0.04752523835353796,0.049384611561584316,0.05078038360481928,0.05259941049970055,0.0351242680722485,0.05382282363952005,0.03892180421059879,0.04146813565364806,0.043768031473284265,0.045651675838149615,0.04746941095807022,0.04934047481643306,0.05069751654176706,0.05259211988316481,0.03511878525943772,0.05377017201173583,0.038918543899265884,0.041442296061534524,0.04372746298286113,0.04558727541352537,0.047398107205174976,0.04929354407539453,0.05057569789023492,0.05260443201324588,0.03366118198923365,0.051333454384810726,0.037395003506484406,0.03987235884682167,0.04206787346762022,0.043851661199664944,0.045450889761692884,0.0471278782581302,0.04834169635935615,0.05013152741688836
6.676849519910069,0.03554840329670171,0.05447643519931284,0.039496599761550316,0.04221219941309642,0.04457304142307032,0.0464958406895132,0.04814853564044082,0.049868005517267146,0.05128417863326105,0.052970560665715274,0.039411432808423616,0.06037899993750336,0.04352511273940548,0.046289085492798296,0.048855057788033784,0.05097941182663808,0.0531169813498748,0.05536120214474288,0.056942788606074886,0.05898955701797011,0.03788605116177235,0.05806911468415779,0.04196061260482102,0.04471590425886598,0.04720427817248458,0.04924714617642378,0.05122116012071516,0.05322231994560746,0.054706180815647085,0.056666579602508836,0.03786934902310054,0.057993889907403645,0.04194682863975826,0.04468758086324675,0.047169305201621596,0.049195019260375124,0.05116093123439149,0.053174401356807226,0.05461246077053799,0.05665425748039674,0.037860563238548334,0.0579290463812991,0.041940877389071804,0.04465746349252122,0.04712415232273879,0.049122611618427715,0.05108211888535829,0.05312116047854432,0.054471099831069826,0.05665708931289353,0.0364784697528463,0.05552595131864726,0.04049664053930429,0.043169139329907055,0.04554200441761999,0.04746275423929585,0.049196148085025246,0.05100142684650324,0.0522866531826945,0.054218027260754115
7.044573820854988,0.03848944064719944,0.058851898642814614,0.042728816644960664,0.04565226712294901,0.048194503659291635,0.050263509390831,0.052050665152784975,0.05389726137894769,0.05541311856131805,0.057227634779030916,0.04213385134329855,0.06458846307878184,0.04652936079429145,0.049491506045700774,0.05224710100503907,0.05452070721785055,0.05681968947142055,0.05922286088430231,0.06089074725633179,0.0630866272520659,0.04070177549974317,0.0623525482919213,0.04506228349183591,0.0480187950672535,0.050694701850522016,0.052885215641276226,0.05501261714594666,0.0571587522916356,0.05872970818134834,0.06083544361746117,0.04068337365063989,0.06226930332879788,0.04504723063877408,0.04798821219172585,0.0506574923442098,0.05282858880107666,0.05494805960369381,0.05710709284587365,0.058624360256138985,0.060817634681965355,0.04067130428445839,0.062191628476597705,0.045038623931245025,0.04795383024922062,0.05060785844173574,0.05274805955242035,0.054862013585621705,0.05704777915554236,0.0584622189111854,0.06081030590088695,0.03937019821121351,0.059826000647243555,0.04367912821148501,0.04655252672175865,0.04910824432904751,0.05116914752062676,0.053041591767182095,0.054977617315565774,0.05633203601614295,0.05840886994274062
7.417408404863338,0.041511867549894735,0.06334317047131977,0.046048784433865675,0.04918598927023154,0.05191455411636781,0.05413330468953413,0.05605934311252431,0.05803542230408034,0.05965191354463629,0.06159762708031551,0.04492773477535177,0.06890669451615332,0.04961178510809275,0.052778305118059525,0.05572960305270883,0.0581559518553616,0.060622265807332015,0.06318823875659813,0.0649406719478816,0.06728999420065884,0.04359011987140023,0.06674444464497982,0.04824317978961765,0.05140698048727476,0.0542762525707712,0.05661788834307,0.058903979606495335,0.06119816950706924,0.06285487298147585,0.06510992166380661,0.04357003530539003,0.0666527037735846,0.0482268796652737,0.05137413271100126,0.05423686521880235,0.05655667475839691,0.058835195815937186,0.061142834693620446,0.06273709519181017,0.06508617357705476,0.043554720282381026,0.06656152350793815,0.04821565759760935,0.05133550026256621,0.054182859954970894,0.05646792496056916,0.058742253903248526,0.061077739029025205,0.06255289136065396,0.06506800910894153,0.042338800636665286,0.06423602604327529,0.046945104633726725,0.050025416679185454,0.052769665029374455,0.05497395721620214,0.05699042440151614,0.05905950783110373,0.06048047847543867,0.06270671264200604
7.79541809582176,0.044617425296104296,0.06795236886040135,0.049458478338010634,0.05281561579712927,0.05573560074194534,0.058107661703317985,0.06017702992225119,0.06228484115463862,0.06400274341553515,0.06608274531133254,0.04779756756192079,0.07333852706625701,0.052777026545864185,0.05615436329961092,0.059307654287927204,0.06189030311873959,0.06453002279672604,0.06726261633424246,0.06909751608429202,0.07160471975710682,0.046554776153950775,0.07124882974459379,0.051507189746260486,0.054884613772004036,0.05795328499682913,0.06044958261524632,0.06289977238733836,0.06534501220985181,0.06708580483418804,0.06949422537577157,0.04653303071724526,0.07114810176346761,0.05148966339246977,0.05484949264827237,0.057911782132345636,0.06038370641580393,0.06282689580351312,0.0652860957120604,0.06695476634314187,0.06946408781662693,0.0465145252772391,0.07104273566128322,0.05147587091188682,0.05480662497079227,0.05785352468054577,0.06028666168392288,0.06272745981387284,0.0652155645744616,0.06674718060835522,0.06943444038976793,0.04538687977245018,0.0687589633889105,0.05029739028631905,0.05359091432312735,0.056529580338848334,0.05888058718265367,0.061046147726324274,0.06325047251973472,0.06473496396682626,0.06711464451530504
8.178678521597998,0.04781012089117771,0.07268504485743696,0.05296236148617517,0.05654604352298276,0.05966284470670648,0.06219193187328956,0.0644091936431228,0.06665097095803031,0.06847097463701515,0.07068851273640554,0.05074983293036433,0.07789215793340945,0.05603194915137257,0.05962694926527653,0.06298889472947306,0.06573161596830517,0.06855108801295985,0.07145422351559662,0.07336927644277211,0.07603906263582533,0.049601530577875544,0.0758731143708763,0.05486051444591805,0.05845832039517243,0.061732779413472605,0.06438748497917762,0.06700739662490629,0.06960671819547934,0.07142972079165337,0.07399580105633592,0.04957814742694353,0.07576288644999143,0.054841778747571755,0.05842091111469849,0.0616892254690783,0.06431687919880263,0.06693058814573921,0.0695443371998337,0.07128455466776518,0.07395882920717811,0.049556520393322444,0.07564264651531521,0.05482546228154303,0.05837382227200977,0.061626840390995107,0.06421148916945058,0.06682512231479071,0.06946877011255553,0.07105221163325737,0.0739170630359715,0.048519238818401464,0.0734011609346473,0.05374122198297876,0.05725469734116824,0.06039402447568299,0.06289530265788651,0.06521521824102906,0.06755694285828089,0.06910159944274806,0.0716390211909446
8.567254506078694,0.051096105869563944,0.07754898724429683,0.056567163205103965,0.0603844921481053,0.06370384852205424,0.06639384287523138,0.06876365868278352,0.07114163658084029,0.07306429762977619,0.07542273666511734,0.05379274993973997,0.08257749395627235,0.05938524231870673,0.06320519333718154,0.06678285172474943,0.06968965053099599,0.07269546733366994,0.07577315692541664,0.07776574799439617,0.08060299901699132,0.052738048322126856,0.08062663300294262,0.05831133190973309,0.062136750431231846,0.0656237729171305,0.06844085721591343,0.07123631040656567,0.07399277462987942,0.07589582634608882,0.07862402505725387,0.05271305178906161,0.08050638524634565,0.05829139983591231,0.06209702999134858,0.06557823201549434,0.06836546727022182,0.07115575900488748,0.07392707111781953,0.07573562776566789,0.07857977032990819,0.05268837983443529,0.08037056376108465,0.0582726003810147,0.062045724269510036,0.06551184420093364,0.06825170704121683,0.0710447924906497,0.07384692369573055,0.07547708469893855,0.07852523741752082,0.0517427098750393,0.0781710743269445,0.057283972590541424,0.0610246336156009,0.06437125514906183,0.0670266173043259,0.06950632239064686,0.07198757806222285,0.07358865839908278,0.07628830223359911
8.9612324811127,0.05447825149546649,0.0825433733875469,0.06027567453672546,0.06433367818741846,0.0678611255014878,0.07071555557972634,0.0732421326197396,0.07575810374024122,0.07778324356952496,0.08028534678851865,0.05693040959227225,0.08739392257718415,0.06284069481386857,0.06689269129153474,0.07069285883657846,0.07376735122805546,0.07696566148443526,0.08022132814414457,0.08228784717120108,0.08529666960628592,0.05596816743642369,0.0855089461937518,0.06186326134886381,0.06592339200076984,0.06962952692049959,0.07261261481563869,0.07558899767635888,0.07850510294329803,0.08048512335873577,0.08337918103545255,0.05594158365302266,0.08537818110601039,0.06184214051181586,0.06588133186841443,0.0695820680987164,0.07253240919277659,0.07550494153793105,0.07843626236009336,0.08030898029953365,0.08332719086103604,0.055913946778493165,0.08522609346525932,0.06182088515043519,0.06582579434094728,0.06951178635272733,0.07241027078815244,0.07538906061236031,0.07835202742548322,0.08002273650286948,0.08325919420621693,0.0550605893988826,0.08306814514475477,0.060928778689469186,0.06490378779910881,0.06846415706372513,0.0712771524092294,0.07392169905531376,0.0765440533592108,0.07819685813021193,0.08106254126952721
9.360677270586656,0.057952443633441056,0.08765373656290684,0.0640827783976087,0.0683876831615874,0.07212778668667576,0.07514914589863535,0.07783550422802633,0.08049041947798452,0.08261642339346521,0.08526347335672789,0.0601592893372713,0.09232523753232866,0.06639349742659696,0.0706836859126958,0.0747120727439333,0.07795669273731147,0.08135225456915049,0.08478790314416244,0.08692294709212356,0.09010539594724007,0.0592883466991256,0.09050472875899439,0.06551157926358624,0.06981265182722127,0.0737434269597467,0.07689506340842431,0.08005647324949249,0.08313343847720091,0.08518567178474579,0.08824745128950853,0.059260221718900614,0.09036300442878563,0.06548928622297805,0.06976823336673436,0.0736941344397615,0.0768100448114375,0.07996920037203993,0.0830616683442427,0.08499266928574509,0.08818722986225445,0.05922972382560818,0.09019396095254538,0.06546560000074514,0.06970844726152779,0.07362006959921463,0.07667955446822672,0.07984904925896223,0.08297384878626883,0.08467718529695897,0.08810491876022426,0.05846906957207569,0.08807763605016335,0.06467072013435632,0.06888645242472705,0.07266606912263131,0.0756393105504022,0.07845258970761979,0.08121638125305573,0.08291457477542151,0.08594830098379858
9.765664502368308,0.06153275815167306,0.09290580217155443,0.06800446666444082,0.07256417578989445,0.0765229621107633,0.07971475166472299,0.08256499030603999,0.08536032274306732,0.08758661648283741,0.09038143900765855,0.06349574149787762,0.09740266153768652,0.070062026178111,0.07459832276899778,0.07886231297689972,0.08228069037892885,0.08587977270930626,0.08949862030073821,0.0916981308857066,0.0950587103951063,0.06271426398613596,0.09564325260765869,0.0692739216067227,0.0738238792341666,0.07798639866948703,0.08131022572715056,0.08466207844621168,0.08790209677467753,0.09002297548847936,0.09325651418688186,0.06268463100540482,0.09549019790079709,0.0692504595525405,0.07377706556361686,0.07793534548480557,0.08122035900700894,0.08457183708983795,0.08782757232733407,0.08981211846012788,0.09318764391884,0.06265137006524063,0.09530376464772684,0.06922436209225757,0.07371300984960151,0.0778576089900892,0.08108150225190748,0.08444803015056279,0.08773664759025063,0.08946575526815485,0.09309038854344356,0.0619829824107136,0.09322706434044585,0.06852653479592588,0.07299102028087497,0.07699688538738945,0.0801339611250077,0.08312098122269904,0.08602735168022739,0.08776556553366535,0.09097151930109544
10.176280608306508,0.06522493703420806,0.09830310555303186,0.07204669177503802,0.07686923430351879,0.08105271877002393,0.08441829036850905,0.08743618703550417,0.09037283235261015,0.09269828434116917,0.09564330420645009,0.06694608217853734,0.10263070543515543,0.0738526444458806,0.07864304099231259,0.0831499530708143,0.08674563409808976,0.09055428328736859,0.09435906370665716,0.09661836248658819,0.1001612398561507,0.06625214286797035,0.10092900266314375,0.07315660917690438,0.07796350856769543,0.08236483683481255,0.08586441754838155,0.08941188503359458,0.09281665852358731,0.0950020217111175,0.09841102644328094,0.06622101206751509,0.10076440880401241,0.07313195839178253,0.07791424766343745,0.08231208959448252,0.08576968789824983,0.08931896923235652,0.09273960607703949,0.09477233632972501,0.09833316039164756,0.06618505080689813,0.10056036875988693,0.07310343198138475,0.07784587613346197,0.08223076791706205,0.08562247723204074,0.08919218958645972,0.09264611429073749,0.09439343500249034,0.09822036081188593,0.06560820202568758,0.098520910836926,0.07250223723317394,0.07722366921910703,0.08146277407695189,0.08476726083894777,0.0879328010813524,0.09098237924161405,0.09275458910743456,0.09613668473524999
10.592590412287898,0.06903452453330863,0.10384988144590093,0.07621530809984904,0.08130895714770014,0.08572314266089093,0.08926583603885974,0.09245482374655399,0.09553345467117472,0.09795642739580879,0.10105370372901146,0.07051633107345681,0.10801402605433551,0.07777157629338818,0.08282431424452684,0.0875815158044718,0.09135814009132531,0.09538209909719136,0.0993751790628761,0.10168893019100372,0.1054176244047254,0.06990794769699761,0.10636667366894736,0.07716584394651421,0.08223801425700589,0.0868852498831216,0.09056425377453317,0.09431221132070619,0.09788308466778195,0.10012815406109518,0.10371575518551392,0.0698753297085263,0.1061904468194285,0.07713998288492048,0.08218625669421381,0.0868308837012934,0.09046469330172642,0.09421696698856273,0.0978037561492504,0.0998786493384113,0.10362851981334138,0.06983673281438883,0.10596876398024858,0.0771090019784676,0.08211352495372393,0.08674606723767259,0.09030921609511527,0.09408797202089543,0.09770825997273325,0.09946549998830602,0.10349951549476961,0.06935047074532259,0.10396390984716074,0.07660383289781307,0.08159071064826948,0.08607007144322393,0.08954574778431593,0.09289429249600098,0.09608730548322753,0.0978868058324448,0.10144841150959313
11.01468034616133,0.07297213024402227,0.1095583652679085,0.08052179331232584,0.08589551298606594,0.09054677331560157,0.09427022081715472,0.09763365381729365,0.10085492832109481,0.10337352873860503,0.10662502907543371,0.07421758200090293,0.11356569387297258,0.08183068772196729,0.0871546978948694,0.09217000527815557,0.09613163443451016,0.10037668877633597,0.10456038343016379,0.10692291407220036,0.11084062627348834,0.07369270289698104,0.11196921023742021,0.081313449970484,0.08665992607002894,0.09156059326403355,0.09542311179660487,0.09937645655093579,0.10311469484141421,0.10541436867857144,0.10918344263902435,0.0736586057873421,0.11178135564586096,0.08128635039362184,0.08660561920339387,0.09150468743949837,0.09531878574283363,0.09927926619122503,0.10303335602627134,0.10514401637778828,0.10908644004917324,0.07361743552924234,0.11154219509149381,0.08125287870401725,0.08652848211924483,0.09141646136752067,0.09515518617442124,0.09914886961300916,0.10293642553347071,0.10469484057174372,0.10894048587731524,0.07322059973970302,0.10956893156176256,0.08084295117627914,0.08610450390064815,0.0908315417579232,0.09448267932902167,0.09801869463408312,0.10135520906762109,0.10317486363331223,0.10691912460309269
11.442636841775654,0.07704511421222812,0.11543631306030443,0.08497406259673396,0.09063734305410086,0.09553227535195598,0.0994402872398128,0.10298133815015091,0.10634574682713949,0.10895778597446588,0.11236528465459765,0.07805749161875171,0.11929417794093078,0.08603809091650762,0.0916428216429432,0.09692432749892353,0.10107531281182636,0.10554714486785968,0.1099235459143488,0.11232888915679368,0.11643841575108756,0.07761405802032417,0.11774498029951688,0.08560755642609273,0.09123790434186528,0.096399785484562,0.10045020015480456,0.10461371211634556,0.10852033867570042,0.11086920677481092,0.11482228359231153,0.07757849182933908,0.11754568470063839,0.08557918713327896,0.09118099597954173,0.09634242388600975,0.1003412138256037,0.10451500215213155,0.10843727435107768,0.11057698631682575,0.11471513250346906,0.07753481024046067,0.1172894581228595,0.08554317764589038,0.09109940771869843,0.09625087040242082,0.10016969946315704,0.1043840856052764,0.10833949873588251,0.11008996241169583,0.11455142801242484,0.07722610662763124,0.11534440970725426,0.08522760382236835,0.090773615291934,0.09575599166871249,0.09958723011554212,0.10331504661735531,0.10679481537701667,0.10862711309434261,0.11255686066779153
11.876524723017514,0.08126430616100534,0.12149716749699546,0.08958388548916095,0.0955470718656403,0.10069278361264652,0.10478958241042256,0.10851144873622967,0.11201946908969665,0.11472267857816484,0.11828796958937121,0.08204715002116564,0.12521384677813188,0.09040571594630194,0.09630145136315424,0.10185781437759539,0.1062030380459074,0.11090748184779582,0.11547868142724876,0.11792085280330283,0.12222484011737515,0.08168310335228637,0.1237082042056718,0.09006011593273403,0.09598475205028136,0.10141617203978344,0.1056593873922435,0.11003797208055036,0.11411398039831476,0.11650658888458704,0.12064608610037897,0.08164607869865236,0.12349779111445379,0.09003044238765649,0.09592518866346508,0.10135744414319753,0.10554588013431856,0.10993820358052955,0.11402948790019991,0.11619146898918682,0.12052840215009153,0.08159994550423917,0.12322523531716097,0.08999183234590155,0.09583909706034721,0.10126263261231584,0.10536670116280243,0.10980768573487697,0.11393144670955704,0.1156647441032124,0.12034615533149123,0.08137797586843486,0.12130451574415063,0.0897696490225888,0.09561076974617992,0.10085667087114433,0.10487323531176994,0.10879725625528039,0.11241991456889094,0.11425720798759566,0.11837517233476683
12.316452029697976,0.08563868071471584,0.1277520921430395,0.09436100439646743,0.1006352329377616,0.10603928886171936,0.11032947974431956,0.1142353565780285,0.11788739172201623,0.12067946167991057,0.12440433074929616,0.08619568002431423,0.13133674587753585,0.09494335007031635,0.10114113628191655,0.10698150211441426,0.11152632533166396,0.11646930845558151,0.12123733391913756,0.12371045951177463,0.12821136249572515,0.08590899704927252,0.1298707517563901,0.09468097190066967,0.10091108897922835,0.10662084366376162,0.11106224035831448,0.11566086896291347,0.11990715955549403,0.12233812368906938,0.1266663195879181,0.08587052791368202,0.12964976855385762,0.09464995498057965,0.10084881549001448,0.10656084058865692,0.1109443787439828,0.11556053657288007,0.1198215465579581,0.12199908021078067,0.1265377577889876,0.08582200533872478,0.12936194176742302,0.09460867299791172,0.10075816947680499,0.10646283178263148,0.11075783367122803,0.11543138207164924,0.1197238194999443,0.12143080335156695,0.12633616255166324,0.08568531214207538,0.1274612515806967,0.09447888672551881,0.10062656163501087,0.10614462310363587,0.1103522751560119,0.11447693647240104,0.11824193456444468,0.12007657243666581,0.12438538263202074
12.76247278172257,0.0901771332677441,0.1342127165100876,0.09931509180632929,0.10591235751182748,0.11158284158131426,0.11607147669247048,0.12016461897887246,0.12396103447091565,0.12683973490613507,0.13072602014295343,0.09051207147312844,0.13767548357005607,0.09966065196611704,0.10617235394202204,0.11230640157539418,0.11705671229866647,0.1222442954499339,0.12721115537738392,0.12970968830556923,0.13440988100237938,0.09030078153529711,0.13624504599031487,0.09947985689303653,0.10602747985903255,0.11202488072243327,0.1166703638188978,0.12149413178068029,0.12591155238204257,0.1283757291922494,0.13289485528871348,0.09026088611447329,0.13601429881353172,0.09944745462490832,0.10596243902712366,0.11196369354833242,0.11654834397512967,0.12139375558794151,0.12582514209681245,0.12801179834081008,0.13275514918948103,0.09021004182362703,0.1357126520073813,0.09940341814377848,0.1058671873279148,0.11186253829740947,0.11635477789055988,0.12126697137350412,0.12572828664738653,0.1274001330683799,0.1325334538403095,0.09015713901748958,0.1338271677665506,0.0993650387029562,0.10583156235047061,0.11163092367367496,0.11603601124249495,0.12036583099573056,0.1242724899000969,0.1260970326284327,0.13059928153264783
13.214695018902365,0.09489194444568674,0.14089631663801014,0.10445955767315415,0.11139302453111352,0.11733881311601925,0.12203164219423585,0.12631558725359018,0.1302569067132406,0.13322033325455418,0.1372701400611149,0.09500865845079892,0.14424845455181343,0.10457097438201526,0.1114095732812959,0.11784778103905434,0.12281022993530746,0.12824886720175838,0.13341679610424598,0.1359358326608803,0.14083783965801602,0.09487085383465643,0.14284919236024093,0.10447020939281441,0.11134849905066653,0.11764364482429125,0.12249987779932134,0.12755423858970324,0.1321438273560787,0.13463662893043943,0.13934906657347268,0.09482955862402413,0.1426097663587856,0.10443638023889894,0.1112806349002639,0.11758136462732707,0.12237391593034286,0.12745437171840554,0.13205694739232757,0.13424687071244065,0.13919803207247383,0.09477646166126556,0.1422962752998705,0.10438949058006004,0.11118071606818565,0.11747708591636398,0.1221736912057164,0.12733097760678283,0.13196151251991525,0.13359005432814097,0.13895560050895917,0.09480585742292204,0.1404205659409936,0.10444155512157616,0.11124037126090432,0.11733093387789267,0.1219406138780216,0.12648042284094305,0.13052814630823825,0.1323356624891123,0.13703414292698934
13.673194369105104,0.09978928413469287,0.14781176227634465,0.10980108480236858,0.11708470206802954,0.1233151370136914,0.12821838547283942,0.13269676268635358,0.13678349905913645,0.13983003838672917,0.14404554309623968,0.09969160999657321,0.15106549743293743,0.1096808852130696,0.11686008769559257,0.12361335482411469,0.12879509022770944,0.13449133865972707,0.1398625444369225,0.14239793385724575,0.1475041869863696,0.09962547045534087,0.14969291805597937,0.10965870453417495,0.11688156454137058,0.12348497123616911,0.12855912045894288,0.13384962830014113,0.13861238629366215,0.1411298713714126,0.14603799371806545,0.09958281053750699,0.1494461891727045,0.10962340666858196,0.11681082221674151,0.12342168867904683,0.12842945707439932,0.13375083956755157,0.1385253789266253,0.14071344740095354,0.14587552746296956,0.09952754479808909,0.14912340575086266,0.10957356128602459,0.11670618205401818,0.12331429591267738,0.12822297627384682,0.13363189437058548,0.13843190046711712,0.14000984187092547,0.1456118885744774,0.09963776245769364,0.14725148759673773,0.10971515617915541,0.11686047163659331,0.12325254766859572,0.12807454868209414,0.13282926775109005,0.13701736275470022,0.1388015921937695,0.1436990876821152
14.138046460198538,0.10488325546023322,0.1549804122507074,0.11535508057427574,0.12300421626416595,0.1295296533495058,0.13465050213195404,0.13932747709232282,0.14356056325675237,0.1466893203592405,0.1510731887797495,0.10457501476822083,0.15814932016139194,0.11500565979563418,0.12254051045161042,0.1296207210968334,0.1350298602878519,0.1409908964232245,0.14656808523530387,0.1491169458334676,0.15443032236040077,0.10457880254404193,0.15679857859924265,0.1150607259539332,0.12264342172463316,0.12956657873262914,0.13486678946959546,0.14039960677940438,0.145336993444322,0.1478763254295299,0.1529829223979311,0.10453482523750669,0.15654632652157127,0.11502391784441401,0.12256974440521488,0.1295023760595085,0.13473367560202895,0.1403024798118092,0.14525018807326356,0.1474324888802,0.15280912234872174,0.10447748443650351,0.1562174355828282,0.11497100387452322,0.12246032265577267,0.1293918438261251,0.1345213480606447,0.14018905457386283,0.14515918877157305,0.14668061773720797,0.15252402627663092,0.10466707827158603,0.15434255262410398,0.11520128616115613,0.12270868500039186,0.1294135320495093,0.1344566028606155,0.13943171108940577,0.14375984170222345,0.14551567041818153,0.15061544042636998
14.609370135974837,0.11018338275587135,0.1624175926184741,0.12113189021013067,0.1291630411991603,0.1359946018059809,0.14134105842046588,0.14622123082651875,0.15060195914622518,0.15381280920760337,0.15836807316697413,0.10966835373788048,0.16551650603531073,0.12055548275984318,0.1284620633157268,0.13588177844716923,0.14152723926514837,0.14776068865857236,0.15354692414833332,0.1561078718367625,0.16163151152678615,0.1097404312945684,0.16418253165628238,0.12068658198767492,0.12864544436359507,0.1359005221604009,0.14143574888627725,0.14721747151064374,0.15233129777327137,0.15489097840073268,0.16019914088912318,0.10969519977255923,0.16392697768745237,0.12064822823701388,0.12856878004961628,0.13583547677558988,0.14129944800217323,0.14712262010731736,0.15224506835282242,0.15441917287115625,0.16001433728071485,0.1096358933808332,0.1635959429221311,0.12059212670380723,0.1284545138982455,0.13572173781729646,0.141081686024979,0.14701578922539776,0.15215703639110637,0.1536178002257586,0.15970785287808587,0.10990346192253288,0.16171063444440695,0.12091033691613237,0.12879648484746092,0.1358260287397819,0.14109979920815632,0.1463012133289298,0.150769322331696,0.15249304775867573,0.15779869937251353
15.08723022032064,0.11569656959921677,0.1701356445548455,0.12713894970553344,0.13556958966786842,0.1427190240640769,0.14829990061494866,0.15338830924949787,0.15791837721216598,0.1612121336976611,0.16594219045797343,0.11497850902351073,0.1731808075436874,0.12633765468025382,0.1346329196332916,0.14240519483663008,0.14829662558412138,0.15481050364604418,0.16080921838769363,0.1633827570052515,0.16912010156086651,0.1151173336625541,0.17185821401315599,0.1265436880695626,0.13489594762966087,0.14249562689339773,0.14827558271939462,0.15431323083332874,0.15960569719329115,0.16218588543563006,0.16769901804373863,0.11507092807331994,0.17160210520505953,0.12650375974158745,0.13481625120285337,0.1424298030629472,0.14813636593327023,0.15422127376566055,0.15952041166984646,0.1616857463387692,0.16750376330158914,0.1150097897492163,0.17127388294664836,0.12644435471226564,0.13469708837759378,0.14231275185503992,0.14791358433819518,0.1541221319235698,0.15943583292245128,0.16083398593723958,0.1671764379154986,0.1153539721363202,0.16936986108826527,0.12684981053114977,0.13513229847157146,0.1424989562562269,0.14801387750321215,0.1534479646218699,0.15805637324369792,0.15974615072453768,0.1652616669251843
15.571723949065909,0.12143574058601977,0.17815670039481968,0.13339027878166146,0.14223932880049156,0.14971940130949027,0.15554468446678182,0.16084718892523234,0.16552910857744052,0.16890798696369208,0.17381697532752854,0.12051837398100754,0.18116624457739275,0.1323660428266144,0.14106825972221648,0.14920699888697742,0.1553551048589602,0.16215826695179436,0.16837369109494907,0.17096289885273253,0.17691821421577708,0.12072250426697881,0.17984935045655193,0.13264603872111475,0.141410275360869,0.14936810340723267,0.15540359091563014,0.16170501220425781,0.16717912704640797,0.16978231452471654,0.17550466875660964,0.1206750243222528,0.17959604157708967,0.13260451394176015,0.14132750059545257,0.14930153867378024,0.15526171423223878,0.16161657198082494,0.16709516068123528,0.1692537385927158,0.17529990487910335,0.12061220529768531,0.1792766993929364,0.1325416851473901,0.14120338454517836,0.14918099340075314,0.15503427661300856,0.16152617936896901,0.16701448364654994,0.1683511872929311,0.17495289470364295,0.1210316972872426,0.17734459354718524,0.13303380285435443,0.14173158440621744,0.1494486079436301,0.1552162772083125,0.16089024625186552,0.1656400169704347,0.16729655734736995,0.1730268639869607
16.062937754059494,0.1274122340830098,0.18650153611495252,0.13989810154502252,0.14918583525174095,0.1570102245305049,0.1630910812640423,0.1686144229368182,0.17345163153629697,0.176919526771662,0.1820124086486425,0.1262992888676988,0.18949613397593484,0.13865275105817887,0.14778137463224586,0.15630114515588922,0.16271759551063178,0.1698197132493257,0.17625695217698772,0.17886826619784424,0.18504700164329202,0.12656738114330546,0.1881786961564294,0.1390058539389374,0.148201870195522,0.15653209554740466,0.16283494120349978,0.1694088394199934,0.17506851978543064,0.17770014328046832,0.18363705097179553,0.12651894681084533,0.18793239770223566,0.13896272262516762,0.14811598050359512,0.15646479379267786,0.1626906184487746,0.16932450444939584,0.17498623420521375,0.17714339143942956,0.1834242363417821,0.12645462458926995,0.18762954868906803,0.13889635667761588,0.14798685699518385,0.1563404859326513,0.16245880957739267,0.16924387324404766,0.17490983473374921,0.17619018518359325,0.18305954222265547,0.1269481731070633,0.1856586253136592,0.1394746391541978,0.14860791185271233,0.15668921733010463,0.1627223021216923,0.16864426698380272,0.17353737726554264,0.17516465772296785,0.18111592368848609
16.560979675112463,0.1336366672399984,0.19519093634385987,0.14667370548891237,0.15642166399515708,0.16460490558748184,0.17095387497477346,0.17670592572511729,0.18170298689059336,0.18526568181003336,0.19054827591350879,0.13233181847709316,0.19819309765597817,0.14520895517101068,0.15478455917603395,0.1637005566877949,0.170398336796343,0.1778102307678325,0.18447553588434515,0.18711874686419627,0.1935269801491545,0.13266262321338057,0.19686861864343513,0.14563442306809077,0.15528318814074632,0.16400072020622994,0.17058406415982186,0.17744028144092097,0.18329064150838292,0.18595922936523895,0.19211675222074054,0.1326133749334168,0.19663423216609538,0.1455896862414553,0.15519415071369494,0.16393265295987694,0.17043751458161838,0.17736068991561066,0.18321049153453475,0.1853750039835906,0.19189783314778935,0.13254774368928585,,0.14551966974574151,0.1550599630958595,0.16380421029598827,0.17020158191147833,0.17729087974638627,0.18313883995901242,0.1843720549340111,0.191518332559239,0.13311415387075048,0.1943354465572226,0.1461837123100126,0.15577385958101023,0.16423398208609902,0.17054654824428,0.17672585445654462,0.1817655070042954,0.18337097835995034,0.18955026530572885
17.06593614407367,0.14011765943732074,0.20424396064872266,0.1537261256068998,0.16395698758712532,0.1725143008762535,0.17914523623073034,0.18513507916304292,0.19029778440998013,0.1939633323059462,0.19944250175928344,0.1386246095862845,0.20727902512990404,0.15204365365206843,0.16208776949407172,0.17141552979478347,0.17840874246258262,0.18614239758888274,0.19304320611312564,0.19573249936467219,0.20237757089574673,0.1390169592027,0.20594060933920658,0.1525408389108154,0.16266431857293875,0.17178446446547854,0.17866261678716372,0.18581219028347065,0.19185961092979056,0.1945776432036467,0.20096317099231253,0.13896705480502364,0.20572406497034504,0.15249450891662858,0.16257210580438122,0.17171554713995535,0.17851401560074756,0.18573798526618002,0.19178209283928022,0.19396718035756053,0.20074078527339434,0.13890033069924906,,0.15242073737581258,0.16243280576927352,0.17158247759044576,0.17827411588618966,0.18568006056649375,0.1917157367205491,0.1929164092192868,0.2003505884028777,0.1395384420521843,0.20339786673286922,0.15317019400063003,0.16323961713010515,0.17209343713830194,0.17870077471614856,0.18514810612935428,0.1903388645067809,0.19193446945256623,0.19835036740170817
17.577904396773075,0.146865366492169,0.21368323266818456,0.16106597061921868,0.1718036345454637,0.18075097778910876,0.18767921350394892,0.19391745322502402,0.19925307064652423,0.2030322310230799,0.20871624480478715,0.1451878466555266,0.21678014458433717,0.15916744792420076,0.16970262866164257,0.17945802200769173,0.1867620372409203,0.194830946841349,0.20197613441134726,0.2047308662066561,0.2116220725760153,0.14564064753405773,0.21542035244851945,0.15973578502895752,0.1703570155476243,0.1798954873395739,0.1870840646380417,0.19453954114043032,0.20079194636483455,0.2035765855447111,0.21019935072291557,0.14559025761738545,0.21522881284231413,0.15968788319781424,0.17026160484237884,0.17982556613428755,0.18693352753159015,0.19447137261750358,0.20071763687039124,0.20294180852399574,0.20997706208716949,0.14552266985880855,,0.15961025598065678,0.1701171426549966,0.17968722585676886,0.18668969810822247,0.19442640964315117,0.20065718210062453,0.2018462817124232,0.20958181505157325,0.14623135568046183,0.2128733875757686,0.1604448329949306,0.17101702872961458,0.18027976464528575,0.1871985186854869,0.19392623690031363,0.19927435732076798,0.2008774128384553,0.20754072299694465
18.09697086505953,0.15389214959543812,0.2235360228895985,0.16870614367814443,0.1799758406587756,0.1893299690327926,0.19657251035532383,0.20307162052110708,0.2085891560774888,0.21249590727954576,0.21839484326789804,0.1520339018701412,0.22672819191185717,0.1665932464001763,0.1776431881660365,0.18784243087855979,0.19547404955883757,0.20389361602419864,0.21129378926460649,0.21413940433819165,0.22128860326529828,0.15254613052633162,0.22533895644290597,0.167232239407905,0.1783754418228677,0.18834837262873338,0.195864459974503,0.203640285197774,0.21010743629868867,0.2129813959950892,0.21985321810581762,0.15249543391018255,0.22518091145960586,0.1671827941361773,0.17827681248457958,0.1882772206215074,0.19571204337669842,0.2035788219538485,0.21003701113824336,0.21232502624835603,0.2196356060757355,0.15242721592844707,,0.16710121548153262,0.1781271468246025,0.18813279169892294,0.19546416196722255,0.20354794563261627,0.20998319965250656,0.2111891964028533,0.21924288475951734,0.15320539067635539,0.22279509808602432,0.16802066764955967,0.17912034364234997,0.1888075591484787,0.19605588006896132,0.20307844763693567,0.20859218698319895,0.2102263496062567,0.21715087086721685
18.6232543927252,0.1612078542257019,0.23382747814938026,0.17665667148812556,0.18848473538204838,0.19826299738945385,0.20583844574643684,0.21261289357561505,0.21832313884705834,0.22237503890445437,0.22850109032395285,0.15917265841204728,0.23715385742399345,0.17433113565022673,0.1859204592317592,0.1965798513112617,0.20455720066027985,0.2133448430052691,0.22101225101180283,0.22398102633836423,0.2314034621055949,0.1597433426946248,0.23572633889123776,0.1750403343331599,0.1867306980994523,0.1971543908595415,0.20501642921826563,0.2131290608629216,0.21982259822820288,0.22281483485709,0.22995070690288374,0.15969251933677187,0.23561201513381713,0.17498937963233033,0.18662883923170376,0.19708169572016568,0.20486210101873598,0.2130749951772874,0.21975682617288153,0.22214047498506512,0.2297436058566358,0.1596238959221954,,0.1749037471911427,0.18647392340601318,0.1969301706126548,0.2046098878855673,0.21305938407610853,0.2197105766483961,0.22097051638541612,0.22936331135717605,0.16047049545422104,,0.17590784655274025,0.18756070995706994,0.1976880517592862,0.20528547300433406,0.2126196495673612,0.2183093584608759,0.22000546340481902,0.22720879595408525
19.156841411618952,0.16881727593973622,0.24457703855666812,0.18492192220269985,0.19733534258360322,0.20755530015125787,0.21548364608950907,0.22254991573982258,0.2284654095272801,0.23268392739264948,0.23905166023072977,0.16660900417320654,,0.1823856403062648,0.1945394718489774,0.20567492750413405,0.21401721453721126,0.22319238978869907,0.23114084114502617,0.23427265713997641,0.24198741019754422,0.1672371992621531,0.24660783609059755,0.18316459938500282,0.19542785535884746,0.20631833876290567,0.21454589488963344,0.22301382262596667,0.22994715601791413,0.23309359193992402,0.2405122495162075,0.16718641951557744,,0.18311216371407701,0.19532275492549442,0.20624368313072913,0.21438952648418538,0.22296788632912318,0.22988695201912016,0.2324059746404369,0.24032307215728,0.16711760167148884,,0.1830223752180541,0.1951625648518022,0.20608386109707247,0.21413250128884323,0.222968799717475,0.22984935663836253,0.23121003079354407,0.23996782612901105,0.16803154769041914,,0.18411085630564653,0.1963431934634426,0.20692594625282001,0.2148931353188911,0.2225580696333366,0.22843624833166654,0.23023334232418052,0.23773746257940867
19.697829157570737,0.17673283426416536,0.2558167777910509,0.19351447757340606,0.20654132830273284,0.2172211496957555,0.22552412809697575,0.23290126205074305,0.23903672716534322,0.24344785451652176,0.2500749187879374,0.17435532621268568,,0.19076939609518476,0.20351385212500472,0.21514132969866137,0.22386920753971332,0.23345410365004002,0.24169934234353488,0.24504246533527088,0.2530736177092517,0.1750401237276499,0.2580226287086856,0.19161768295259138,0.2044805812772934,0.21585401905235035,0.2244681163520348,0.23331250315739951,0.24050130728053223,0.2438457059696098,0.2515707288994806,0.17498953835134032,,0.19156378545383565,0.2043722317527652,0.21577690429623936,0.2243095083381674,0.23327551723192316,0.24044775329091417,0.24315071361939478,0.2514084280860904,0.1749206997924488,,0.19146971471392363,0.2042067393843065,0.21560737173228087,0.224046974839327,0.23329435970263113,0.2404201950849655,0.24193909412228282,,0.17590093370905988,,0.1926423026750541,0.20548146560770528,0.21653496066111177,0.22489402525357266,0.23291191177160406,0.23899363529840886,0.24093988082290013,0.248772430647482
20.24633647437273,0.18496118781803958,0.26757198040007574,0.20244051018318965,0.216109427323826,0.22726753449620252,0.2359682916572616,0.24367776329148905,0.2500500679314068,0.2546844523732478,0.2615917983846955,0.18241827279407313,,0.19948868305818096,0.21285042262045858,0.22498557686469947,0.23412078320416885,0.24414012071129973,0.25269958172145673,0.25631097555309185,0.26468788306291524,0.18315877467090153,,0.2004058414820357,0.21389569592950244,0.2257680472017561,0.23479083643451906,0.24403537955768595,0.2514973477829222,0.25509146479117883,0.2631514812079804,0.18310850628868777,,0.2003504807488102,0.21378408993638057,0.22568787624176478,0.2346296746343796,0.24400823793797188,0.25145171016555323,0.2543963194113871,0.26302690170230686,0.18303977767453278,,0.20025197877017836,0.21361328733024113,0.22550705516116562,0.23436078138259991,0.24404664674256218,0.2514359538651227,0.2531818350844832,,0.18408522745711473,,0.20150834566233328,0.21498230048877995,0.22652158472629016,0.23529573809893334,0.24369180824169753,0.24999469724283074,0.25214782696405447,0.26034236310280345
20.802460597854886,0.19350297129272148,0.2798607305000885,0.2116995547869362,0.2260392149959065,0.23769390443240676,0.2468166131129355,0.25488210002608375,0.26151016656784004,0.266403275547452,0.27361537659588325,0.19079856727868733,,0.20854323043997755,0.22254898558874908,0.2352067896556526,0.2447717279216051,0.25525258461028516,0.26414502846248405,0.2680905758846526,0.27684838739903134,0.19159384996668083,,0.20952873407264144,0.22367294180268288,0.2360595893458884,0.24551392095183971,0.25518464752976183,0.26293930395576676,0.2668433522696124,0.2752725253058492,0.191543990756667,,0.20947188812385947,0.22355808150190742,0.23597569875075117,0.24534981339937986,0.2551683901164262,0.26290312759237255,0.2661567115412192,0.27519847887249055,0.19147545668377686,,0.20936877892868913,0.22338197247807395,0.23578182995568572,0.2450734888590372,0.2552282321726174,0.2629013380643237,0.2649549289400626,,0.19258498887387576,,0.2107084763830148,0.22484533498252346,0.2368848291577519,0.246097937642699,0.2549003350260611,0.261444419150039,0.26387235466213665,0.2724690267497017
21.366298763847173,0.20236412302324439,0.29271044410096525,0.22129689246963005,0.23633633235892074,0.24850603277845665,0.2580759237907414,0.26652350432554517,0.2734286148822532,0.2786212780884519,0.2861669590755198,0.19950217415652394,,0.21793843242566283,0.2326153535436927,0.24581039137622426,0.25582807331709423,0.26680014223593657,0.27604575692766864,0.2804011749106277,0.28958215362919276,0.20035129238103178,,0.21899169396589865,0.23381808147335428,0.24673412090829597,0.25664353098424586,0.2667690793832503,0.2748378986729641,0.27912128616866916,0.28796067143171433,0.20030190019007438,,0.21893331099921634,0.23369996893700787,0.2466457792898758,0.25647600038078117,0.2667648589575356,0.2748129015978865,0.2784534513893947,0.28795227551859565,0.20023359397267118,,0.2188253864659962,0.2335185932161671,0.24643699750688292,0.2561909652133817,0.2668482514433976,0.27482762500892344,0.27728288657864064,,0.20140603773309754,,0.22024787811083013,0.23507624473492356,0.24763005249933728,0.25730658680396296,0.26654666094396745,0.2733545779882802,0.2761364446778806,0.2851836191434642
21.93796981614176,0.21154554749899113,0.3061426524142323,0.23123225597989366,0.24700045527414757,0.25970346551219614,0.26974641143867684,0.2786042751370445,0.28581006730109654,0.2913484811511989,0.29926113664027043,0.2085301380404712,,0.22767426324826656,0.24304953120476144,0.25679578717201806,0.26728937578442025,0.27878440707461094,0.28840430998163963,0.2932549439088834,,0.2094321006953176,,0.22879459747407874,0.24433101598545787,0.2577910424642443,0.2681793082454666,0.2787904459407705,0.2871965272402477,0.29193772743061747,0.3012355013770389,0.20938320047810136,,0.2287346069015441,0.24420968229370185,0.2576975007289769,0.268007798121437,0.27879952656271456,0.2871845905494298,0.29130060388673,,0.20931511224382512,,0.22862163793383833,0.2440231218373117,0.25747185021692326,0.2677125926280656,0.27890881601874346,0.28721868405081513,0.2901827868306259,,0.21054921763818027,,0.2301262374091311,0.2456748181182763,0.2587565433802589,0.2689211368810784,0.27863306049089964,0.28572980151342253,0.288956031389821,
22.517570990568604,0.2210453971516965,0.3201764614905438,0.24150235629126404,0.2580281217121579,0.2712825510905372,0.281824761175789,0.2911231316440155,0.2986555785204673,0.3045912578313344,0.3129093814065825,0.21788092944593818,,0.2377478779304459,0.25384858388924414,0.26815942237091395,0.27915182257870225,0.2912034236618386,0.3012190916659528,0.3066590147507489,,0.21883465424251383,,0.23893446340270474,0.25520866271593623,0.2692267466798802,0.2801175351479625,0.2912470023278077,0.3000146418912409,0.3053006674822775,0.3151128715766712,0.2187862585513983,,0.23887278792256084,0.2550841815115203,0.26912727613269066,0.2799414578516526,0.29127081830352414,0.3000177741645338,0.304707537770528,,0.21871835265678202,,0.23875454309655256,0.25489260777689515,0.268882852626963,0.27963449301441784,0.2914085941404317,0.3000744283732059,0.30366695489573536,,0.22001274090199655,,0.24034036118417051,0.25663782807820507,0.2702606254968383,0.2809377288009324,0.2911583997179655,0.2985709996535294,0.30234279039499856,
23.10522113091988,0.2308646868656621,0.3348379565411877,0.2521069612865528,0.26941909669309255,0.2832433363900034,0.2943117022941473,0.3040831139723948,0.31197088539301737,0.3183607233169031,0.3271286952345698,0.22755603702235797,,0.2481596643610009,0.26501295769465416,0.2799016741189799,0.2914160656149497,0.30406003468892806,0.31449332904071936,0.32062429825545863,,0.22856033233660458,,0.24941152323903026,0.26645129940244294,0.2810415533057314,0.2924589204405817,0.3041417952289283,0.3132965998248199,0.3192220463275198,0.3296124497843505,0.22851245499511647,,0.24934809789772577,0.2663237945208172,0.28093548432394816,0.2922777014326408,0.30418196005307463,0.31331705355909084,0.31868764257047255,,0.22844469825603503,,0.24922437060410846,0.2661274813267366,0.28067048331447847,0.29195744643406735,0.3043512749543454,0.3133997807635103,0.31775146900974466,,0.2297978301231006,,0.25089029264969875,0.2679654240102992,0.2821426240237385,0.29335702231403404,0.3041264270468837,0.3118842130094132,0.3163126683629828,
23.701039080987762,0.24099471173524423,0.35014409381633793,0.26303511792756457,0.2811615724769197,0.2955738366230174,0.30719554197850046,0.31747489550458785,0.32574920428030196,0.3326559345070817,0.34192465757696655,0.23754769333321013,,0.2588998657290343,0.27653207296873494,0.2920112767545244,0.3040707013237088,0.31734462105171196,0.32821678874435944,0.33514780847509495,,0.23860115952660116,,0.2602157440118788,0.27804804370296543,0.293224017899431,0.3051919460312667,0.3174652777200214,0.32703351092471555,0.3337006779763021,,0.23855383972723296,,0.2601505411956291,0.2779177228040985,0.2931107938251544,0.3050051291562847,0.31752370424865844,0.3270735917249261,0.3332408865461317,,0.23848622467114067,,0.26002118771894384,0.27771707724698763,0.2928235770566842,0.30467007653551226,0.31772801250295224,0.3271862932321965,,,0.23989627951781453,,0.2617657142941484,0.27964647153655064,0.29439103502421443,0.30616733251818234,0.3175283842943479,0.32566241904236765,0.33086888802472475,
24.305122076602206,0.2514286122008417,0.3661174326596806,0.2742776339737878,0.29324507640780956,0.30826347162867523,0.3204662967001678,0.3312908748817719,0.33998421261490686,0.3474758768334453,0.35730428838854356,0.24784992189195265,,0.2699606235391635,0.2883968334485511,0.30447845300286625,0.3171066159654327,0.3310496745488251,0.3423788039734084,0.35022236577761423,,0.24895093151761274,,0.27133892380308505,0.2899894211796128,0.3057641484760507,0.31830721342700874,0.33120991303910086,0.34121615823318746,0.3487319169461314,,0.24890420304552052,,0.2712719434598225,0.28985655446229736,0.30564328838061655,0.31811445303498637,0.3312887764421523,0.3412780690038936,0.34836315766244885,,0.24883671388904144,,0.27113687188314933,0.28965207463276743,0.3053323567105246,0.3177633260227476,0.33153207121229705,0.3414243278748674,,,0.25030158149221043,,0.272958045242836,0.29167110871623936,0.3069956889823211,0.31935892285809114,0.3313572382784957,0.3398977033834947,0.34601057957628706,
24.91758896155539,0.2621578500004418,0.38277240474173635,0.2858232929275047,0.3056561611072441,0.3212987495493532,0.33411124395930875,0.34551926022510926,0.3546627570895381,0.3628110991853514,0.37326719495297744,0.2584546498789453,,0.2813316232202762,0.3005951576889549,0.3172907220912508,0.3305126529404506,0.34516466423474335,0.35696165607109254,0.36582611520722014,,0.2596013734868369,,0.28277040618114047,0.3022629241090827,0.3186491603609196,0.3317929916599408,0.3453646357905066,0.35582798446022756,0.36429741294877016,,0.2595552015998119,,0.2827015972737195,0.3021277740722512,0.3185202457604907,0.33159417817976955,0.3454664552239519,0.3559134045724333,0.36403483663539815,,0.25948772391726566,,0.28256067522575296,0.3019199781127881,0.3181842537607171,0.3312261195937838,0.3457534730332123,0.35609610062811964,,,0.26100503722379875,,0.28445607579924287,0.30402623284564284,0.3199435185055622,0.3329196658886967,0.34560221130604757,0.35457398729292366,0.3617208326676778,
25.53855857963948,0.2731732554339901,0.4001155046243192,0.29766046701686055,0.3183810841759232,0.3346652693901586,0.3481152165510848,0.3601468054277638,0.3697726836325603,0.3786501238412224,0.38980471552727675,0.26935284775782153,,0.29300154861465816,0.31311402992119575,0.33043412513551607,0.3442732322475992,0.35967586357466436,0.3719487412019317,0.381930536866195,,0.27054336098719256,,0.2944987092217335,0.3148552889585976,0.33186500007345143,0.34563391052190884,0.3599161672285129,0.3708541907362475,0.38037388948033557,,0.27049767135890274,,0.29442799826797394,0.31471815530321057,0.3317276971971186,0.3454289094012287,0.36004377040249386,0.3709648761119049,0.38023099186375947,,0.27043002291180174,,0.29428106992518427,0.3145075970622372,0.33136544177810373,0.34504292830346184,0.36037975105700487,0.37118712019691574,,,0.2719972846602576,,0.29624802108315534,0.31669826398302764,0.33322039321582003,0.3468339953867971,0.3602510632620946,0.3696786697801585,0.3779788210522723,
26.168160578627763,0.284467382201656,0.4181744662663912,0.30977929824541367,0.33140787866129795,0.348350442472465,0.36246769346138885,0.37516567832763886,0.3853076785572021,0.394988068124511,0.4069244458553313,0.28053691495796923,,0.3049607214181167,0.3259419126549626,0.3438962523217026,0.3583794089107498,0.37457715688755316,0.387331611797697,,,0.2817692422007154,,0.3065140007360228,0.3277547739082821,0.3453992057852267,0.3598207752362958,0.37485845814455504,0.386288018790671,0.39694776859481595,,0.28172388750414223,,0.30644128718164354,0.3276159838768267,0.34525329696550106,0.35961005485546843,0.37501568926841494,0.386426531960155,,,0.2816557790217268,,0.30628820142249347,0.32740331963744795,0.34486382594043435,0.35920614650161636,0.3754076489228924,0.38669315103477614,,,0.2832704299234592,,0.308323780291156,0.32967520434428943,0.34681399300789434,0.3610934567666989,0.3752999778475058,0.38520876213301464,,
26.806492194350195,0.296024898496415,0.4369527747911487,0.3221608696179995,0.3447141320577093,0.3623306549684478,0.3771448506943287,0.3905533385234661,0.4012450569487777,0.4118011088088374,0.42461124716218107,0.2919925267273215,,0.3171917827972274,0.33905815306993753,0.3576547458684874,0.37280899625808683,0.3898476363294625,0.40308402609043287,,,0.29326441838280826,,0.3187985114083673,0.3409402198788884,0.3592291403670075,0.3743310384915216,0.3901704325949296,0.4021045402133329,0.4139788002550922,,0.2932192697880069,,0.31872373752963506,0.34080013844545737,0.3590744529183938,0.3741152172522479,0.39036157712517916,0.40227346442821715,,,0.29315042936160696,,0.31856441540381,0.3405860442363426,0.3586569302087683,0.3736936882942729,0.3908175555919316,0.4025896460556683,,,0.2948095592269872,,0.3206651366475285,0.34293529473287443,0.36070136509573447,0.37567508992410115,0.3907286550091502,0.4011410564806446,,
27.45369387856116,0.3078272879403576,0.45644701460962583,0.3347825954488457,0.35827304613235444,0.3765774805435506,0.3921173395173738,0.40628157124927755,0.41755630353203216,0.42905811449195086,0.4428422200992757,0.3037021823928925,,0.3296737462402606,0.3524376494712692,0.3716823393095958,0.3875339804110007,0.40546025146926506,0.41917338326043596,,,0.30501111432105354,,0.33133084938462504,0.35438605874242546,0.37332729434363066,0.38913636028415666,0.4058249449138915,0.41827256069191726,0.4314168416538901,,0.30496607571056383,,0.331254007097945,0.3542450482349945,0.37316367456387517,0.3889161590247065,0.40605474428674504,0.41847439685425863,,,0.30489626828913213,,0.3310884631778197,0.35403018829628513,0.3727173204126056,0.3884774162220729,0.40658339158931084,0.4188453285229713,,,0.30659661443908726,,0.3332502668481676,0.3564523227347625,0.3748546521452877,0.39055009861473444,0.40651072918726544,0.4174459857938045,,
28.10987367107173,0.3198467294159931,0.47663850954635,0.34761162570185417,0.3720464452748029,0.39105029548171616,0.40734279115370264,0.42230849838767753,0.4341989627616081,0.4467129390039684,0.4615794766027287,0.31563907988411743,,0.34237543188710073,0.3660439607097103,0.3859395638297766,0.40251323794064653,0.4213740589971543,0.43555326561164115,,,0.316982229704131,,0.3440793852955504,0.36805529994969094,0.38765388787994276,0.40419529092189505,0.421781045959656,0.43474695927631574,,,0.316937247963862,,0.34400053346502324,0.36791373907488817,0.3874811765877499,0.4039714529503087,0.422054555093339,0.43498429552124174,,,0.31686629781998654,,0.3438289040137894,0.3676987298016422,0.3870052165457136,0.403515927545563,0.4226653128843296,0.43541580646847455,,,0.31860422713945596,,0.34604712769012314,0.3701886573081491,0.3892337352565689,0.4056765858309621,0.42260603865326424,0.43408029537687987,,
28.775161219655175,0.3320642503376713,0.4975191694619232,0.3606246739037409,0.38600605669797977,0.40571847250945914,0.42278920397058695,0.4386027783815939,0.45114156432442265,0.4647302174857362,0.48079552112151125,0.32778501199543264,,0.355274962225918,0.37985017548222505,0.4003965140412566,0.4177156522522914,0.43755842322309796,0.45218922309600074,,,0.3291593247961016,,0.35702188265597884,0.38192062038304403,0.40217886904863404,0.41947652668702584,0.4380081782081969,0.45149430881012925,,,0.32911437987204545,,0.3569411323678883,0.38177884715025645,0.40199680528693815,0.41924975503034734,0.4383307410778006,0.45176977743251046,,,0.32904215982581864,,0.3567636559528558,0.3815642367490367,0.4014904099185791,0.41877791017562216,0.4390336457505258,0.45226818293824866,,,0.33081375864064505,,0.35903313976241535,0.38411637030284373,0.4038081516307653,0.4210228187916191,0.4389847662161168,0.4510121419328964,,
29.44969697606589,0.3444490502625849,0.5190629197737751,0.3737855667266175,0.40010944419549155,0.4205361877423176,0.43840810066376507,0.4551158159831974,0.46833552580967713,0.4830569187870099,0.5004464150703626,0.34010984871092653,,0.3683375804173621,0.3938153314455787,0.4150081014036254,0.43309349230601746,0.4539647077266811,0.46902955191067486,,,0.3415120286387721,,0.37012319221345463,0.3959405659028632,0.4168569066482126,0.43493202575226086,0.45445778619115274,0.46846376059478695,,,0.34146714677908213,,0.37004072997228643,0.395798913279775,0.4166651809281569,0.4347029708191513,0.4548349258371323,0.46878039210657485,,,0.3413935802172054,,0.36985776385583524,0.39558515614521367,0.41612738795558046,0.4342151010604868,0.4556403133533558,0.46935265331063625,,,0.343194642324134,,0.37217280662921315,0.3981933871141856,0.4185322084338662,0.436540306078656,0.45559906271556705,0.4681927833898902,,
30.133588980114936,0.35697083886075953,0.5412424034090636,0.38705904346796555,0.4143153313230221,0.43545911944828275,0.4541517645314292,0.4717988924515465,0.4857314943074975,0.501636890160486,0.5204866472455771,0.35258375651210166,,0.3815292096067074,0.40789946635117813,0.4297308731960141,0.44859982613677285,0.4705435348254153,0.48602102671343295,,,0.35401029287771124,,0.38334889154527796,0.4100747374468772,0.43164438625758783,0.45051473235246775,0.47108086228640006,0.4856032206049211,,,0.35396553165840616,,0.38326496070140803,0.40993351226541863,0.4314426218823882,0.4502839481924083,0.471518072862124,0.4859639754755638,,,0.35389058876189866,,0.38307697481653574,0.40972097566895505,0.4308724600885073,0.4497802670485917,0.47243651769787104,,,,0.35571666514189665,,0.3854314115491055,0.41237877594241124,0.43336200305228906,0.45218161851779987,0.4724005024925029,0.48557158699465547,,
30.826977683556702,0.36960569098784407,,0.4004169100501319,0.42858987169160057,0.45045010370634847,0.46997989379063226,0.4886105436238959,0.5032886528835395,0.5204243738339726,0.5408812570951247,0.3651829565401196,,0.3948224589776318,0.4220696040203875,0.4445279789824293,0.46419460469788654,0.48725220653213136,0.5031208647592342,,,0.36663020507572575,,0.3966713531091609,0.4242898492179999,0.4465043345101329,0.4661844095158983,0.4878350033871368,0.5028703042938948,,,0.36658562944229767,,0.3965862368153033,0.42414932911019126,0.44629207454425185,0.46595233512156187,0.4883376929851123,0.5032785404359723,,,0.3665092980958537,,0.39639380198655116,0.4239383204452693,0.4456885161315151,0.4654328997922544,0.4893796904249787,,,,0.36835579498835286,,0.3987811109303904,0.42663882240508827,0.4482603000799499,0.4679063074708918,0.48934722340932413,0.5031079535474576,,
31.52999273416447,0.3823241434648088,,0.4138254042206305,0.4428935520106579,0.46546634504879913,0.48584544773697974,0.5055015100606605,0.5209583997979828,0.5393637016498106,0.561587918327701,0.37787793259025954,,0.4081841435227372,0.43628708072651,0.459357248368762,0.47983120343642277,0.5040395970376916,0.5202787057799898,,,0.3793421248989186,,0.4100571592711647,0.4385468863359209,0.4613944703409739,0.4818944310361003,0.5046695716363707,0.520214975403086,,,0.3792978091291101,,0.4099712003089493,0.4384073716623792,0.461171266804315,0.48166139392454255,0.5052428869110823,0.5206744922230692,,,0.3792200761951849,,0.4097749611102498,0.43819810665980924,0.4605332724396712,0.4811260770353011,0.5064185659567404,,,,0.3810822800156272,,0.41218829785074024,0.4409341610369579,0.46318468278115743,0.4836675458328589,0.5063890662193805,0.5207538069118176,,
32.242774583692615,0.39509221049556315,,0.42724618051211477,0.4571821150099246,0.48045976054718365,0.5016962749305743,0.522416792587063,0.5386879245734767,0.5583956913140051,0.5825583148457876,0.3906344927236656,,0.421576257752218,0.4505082064627837,0.47417075513439894,0.4954577150877653,0.5208485010308274,0.5374432423435075,,,0.3921117630977281,,0.42346812913508264,0.4528019139094135,0.4762668271352115,0.49759282308916897,0.521527990516631,0.5375856253321225,,,0.3920677647783038,,0.42338168288524153,0.45266365779170076,0.4760321381094282,0.4973590123059465,0.5221765990775217,0.5381013469339866,,,0.39198860352359916,,0.42318235289278455,0.45245630822184274,0.4753586132972808,0.49680760450435174,0.5234956672361122,,,,0.39386173120472845,,0.4256146027825921,0.45522051096199584,0.47808698927705295,0.4994132979692334,0.5234697389851365,0.5384601639934959,,
32.965442075933325,0.40787983963541524,,0.4406453694212319,0.4714161370108997,0.4953871579395161,0.5174855427406798,0.539306992983928,0.5564328208012959,0.5774703838951629,0.6037527222483458,0.40342205272244547,,0.4349648687192748,0.46469388019880836,0.48892531816876644,0.5110276944671197,0.537627250172303,0.5545748421629036,,,0.4049085053841313,,0.43687022732426767,0.46701561765094607,0.49107826283384975,0.5132331194847486,0.5383591769702126,0.5549416984509656,,,0.4048648466415486,,0.43678366925747025,0.4668788813963812,0.49083145278263707,0.5129986880620663,0.539087511298765,0.5555205912473142,,,0.40478417132322586,,0.43658200934739616,0.4666735768854038,0.4901212710248359,0.512430922039524,0.5405589089095153,,,,0.40666345820655275,,0.43902587319215425,0.46945832757483114,0.4929239219150879,0.515097070396382,0.5405385393651926,,,
33.698146466622084,0.42066134325294735,,0.45399423654534315,0.48556195224571563,0.5102109466125864,0.5331721790046362,0.5561280655774042,0.5741557206167724,0.5965448362356471,,0.4162140498410761,,0.4483206946213991,0.47881048542214344,0.5035829407274991,0.5265001369118242,0.554328887318538,,,,0.4177058275426118,,0.4502341468846059,0.4811542329098078,0.5057908633016843,0.5287743601181784,0.5551169058483386,0.5722505419972139,,,0.4176624582097248,,0.4501478271312698,0.48101926938885115,0.5055312187281901,0.5285393366117124,0.5559286540377966,,,,0.4175800811735107,,0.44994459086272803,0.4808161222703403,0.5047831127860367,0.5279548976164053,0.5575606187278025,,,,0.4194608828217475,,0.45239271166178324,0.4836136643086815,0.5076573847377444,0.530677883015783,0.557549392793134,,,
34.44102820751328,0.43340107787095494,,0.467253238376238,0.49957487675050277,0.5248824181372255,0.5487041708321412,0.5728250655307504,0.5918105494093656,0.6155694107451545,,0.4289741107760249,,0.4616037555133093,0.49281335783094554,0.5180947640521021,0.5418235777851094,0.5708959649089467,,,,0.43046738426305975,,0.4635198952283082,0.4951729722319147,0.5203558962675112,0.5441650664016664,0.5717442906232525,0.5894732240772316,,,0.4304241961673459,,0.4634341512405781,0.4950400440651783,0.5200826232778871,0.5439294964490701,0.5726426814025675,,,,0.4303398390763602,,0.46323009617968947,0.4948391589105443,0.5192952601719243,0.5433280992221508,0.5744424576733028,,,,0.4322176225675889,,0.4656750541775343,0.49764164137814687,0.5222385594859371,0.5461042526212723,0.574445420348468,,,
35.19421694638018,0.44607145358420924,,0.48039208567297925,0.5134210181838621,0.5393645160337585,0.5640419035301053,0.5893550415923907,0.6093642129782543,0.634506656036976,,0.44167380364020836,,0.47478291073475937,0.5066682091548861,0.5324231854591679,0.5569588129573253,0.587282958343382,,,,0.44316481232153104,,0.4766963897110117,0.5090375347090058,0.5347359277145423,0.5593660245419222,0.5881965533671321,,,,0.44312164334485094,,0.4766115346770806,0.5089068830423735,0.5344481278654658,0.559129903111379,0.5891841394795477,,,,0.4430349466003065,,0.47640736677454987,0.5087083594878145,0.5336201482771539,0.5585114703911674,0.591158307757435,,,,0.4449053384978738,,0.47884181152885896,0.5115079278142268,0.5366299445237158,0.5613371364272799,0.5911821900096926,,,
35.9578639389583,0.45864425210048876,,0.49338015838269905,0.5270671292909423,0.5536212824338199,0.5791480808844837,0.6056772931786661,0.6267867341750994,0.6533222877765757,,0.45428415251505266,,0.48782661378401526,0.5203413131709783,0.5465315680599274,0.5718692941575452,0.6034470510624523,,,,0.4557692181203286,,0.48973218282037273,0.522714172277039,0.5488944917825218,0.5743406716832747,0.6044315160518117,,,,0.4557258612376841,,0.4896484734147767,0.5225860410439045,0.5485911792368274,0.5741040681696212,0.6055103640003591,,,,0.4556364086344493,,0.48944486903091333,0.5223899954799155,0.5477210970892252,0.5734688212306164,0.6076641502578295,,,,0.45749520379996633,,0.4918615669576942,0.525178847979899,0.5507950448429113,0.576340067340909,0.6077172155239358,,,
36.73210963700201,0.47108802536260974,,0.5061833195126445,0.5404767371711798,0.5676137688743086,0.593981489805528,0.621747294626386,0.6440449695130243,0.6719812768705048,,0.4667730380428564,,0.5006997874569822,0.5337956953233202,0.5603806950033523,0.5865142084701096,0.6193415399744898,,,,0.4682485502785627,,0.5025922796296048,0.5361659060576242,0.5627925003819223,0.5890482174107938,0.6204030874796715,,,,0.46820477050638226,,0.5025099504209665,0.5360405516707409,0.5624726840319333,0.5888113107883384,0.6215745137232859,,,,0.4681121012716285,,0.5023075161247762,0.5358471558061336,0.5615591171944211,0.5881594771305765,0.6239120387433418,,,,0.46995524911351794,,0.504699388528865,0.5386175257050767,0.56469479502906,0.5910724574338719,0.6240039874499254,,,
37.51710529624681,0.48337811551942744,,0.5187747643121746,0.5536218190321984,0.581311569180791,0.6085075021651354,0.6375259486155928,0.6611087999720746,0.6904572461448903,,0.4791151253659739,,0.513374596593755,0.5470028103379143,0.5739401498823349,0.6008580242426769,0.6349235275734301,,,,0.48057757817794855,,0.51524899856898,0.5493642135054702,0.57639960598038,0.6034535180897032,0.6360691131802565,,,,0.48053310234284397,,0.5151682345200633,0.5492419509434178,0.5760623917388497,0.6032160806629108,0.6373331142706007,,,,0.4804367149437254,,0.5149674955842843,0.5490514760947465,0.5751041722888555,0.6025476585002953,0.6398564281110919,,,,0.48226036489750157,,0.5173277420229505,0.5517957143642492,0.5782990808985607,0.6054990947295545,0.6399987728151371,,,
38.31301297640929,0.49547546263744485,,0.5311120632406656,0.5664578764290408,0.5946679420427173,0.622674384469003,0.6529562088403755,0.6779285647955402,0.7087063789162468,,0.4912708420593024,,0.5258077025008409,0.5599177214846474,0.587163919680888,0.6148493221664907,0.6501350013407118,,,,0.4927167771151887,,0.5276591130466542,0.5622641734449886,0.5896697051413432,0.6175052918524224,0.6513715949603678,,,,0.4926713219216016,,0.5275800508819884,0.5621453488827917,0.5893144022864197,0.6172670934694733,0.6527276278705166,,,,0.492570713392457,,0.5273814446323101,0.5619581618054791,0.5883108442820437,0.6165819580379759,0.6554373289434476,,,,0.4943711304150857,,0.5297035367589105,0.5646687555800054,0.5915621290788433,0.6195688430642965,0.6556422616677169,,,
39.119951521281635,0.5073552722834529,,0.5431676896182365,0.5789555838046806,0.6076544896029478,0.6364522492228645,0.6680035249443252,0.6944777689274949,,,0.5032152632893657,,0.537970914560242,0.5725102015882498,0.6000239438856368,0.6284590772069912,0.6649409761377713,,,,0.5046412680610559,,0.5397945541847089,0.5748357591026957,0.6025747063974147,0.6311744319636713,0.6662756805354663,,,,0.5045946013818158,,0.5397173252192149,0.5747206291242927,0.6022007418985325,0.630935337850862,0.6677223604485539,,,,0.5044893745444922,,0.539521250914674,0.5745369733300877,0.6011515381518493,0.6302336387148963,0.6706176544310748,,,,0.5062629228356053,,0.5417989605292403,0.5772068386629029,0.6044562547234468,0.6332532211244587,0.6708983712090101,,,
39.93810459854265,0.5189929320986278,,0.5549147616490899,0.5910855586095098,0.620244880941995,0.6498152474306922,0.6826340210526827,0.7107305151059998,,,0.5149242098373845,,0.5498371738900607,0.5847499617707782,0.6124943585091315,0.6416624787857305,0.6793021959576074,,,,0.5163268839580105,,0.5516283607224067,0.5870488893622485,0.6150886075495317,0.6444359097517507,0.6807430674254388,,,,0.5162788840255343,,0.5515531376494289,0.586937584805279,0.6146956664759784,0.644196226826682,0.6822774825349457,,,,0.5161688306070544,,0.5513600446886641,0.5867574656211747,0.6136011039194854,0.6434790037467745,,,,,0.5179119078728457,,0.5535874297006858,0.5893800654403679,0.616956048334947,0.6465283241531488,0.6857263492488508,,,
40.76761265994672,0.5303499843626948,,0.5663128637371285,0.6028044622864409,0.6323990268001408,0.6627214803269628,0.6967965095336542,0.7266448999924897,,,0.5263597053251606,,0.5613657772143567,0.5965927373015221,0.6245361215914675,0.6544190091041965,0.6931639561324843,,,,0.5277356196060096,,0.5631199463066656,0.5988595228995767,0.6271720947223385,0.6572490208959905,0.6947192953208181,,,,0.5276862771345011,,0.5630469236652231,0.5987519876649215,0.6267601311295279,0.6570092627910259,0.6963368457318395,,,,0.5275713974773086,,0.562857309063839,0.5985751553817117,0.6256212479731861,0.6562781233546949,,,,,0.5292803818556088,,0.5650287278623813,0.601144549086398,0.6290228455527654,0.6593542796626224,0.7000689038476939,,,
41.60863776521045,0.5414076771522512,,0.5773426614354311,0.6140916183901362,0.6441009072806965,0.6751537896154535,0.7104677426807944,0.7422007658871701,,,0.5375031718352712,,0.5725367843118477,0.6080163787152187,0.6361339996797079,0.6667135285979496,0.7065018790209717,,,,0.538848969853727,,0.5742495583869136,0.6102457833667728,0.638809628295857,0.669598035740541,0.7081795728752848,,,,0.5387983870011176,,0.5741789881917164,0.6101418148881578,0.6383789756652071,0.6693591802798101,0.709874414692681,,,,0.5386788623336619,,0.5739933874948538,0.6099677627933451,0.6371976602554499,0.6686162458783139,,,,,0.540350223358443,,0.5761036151607458,0.6124786864916281,0.6406419704695945,0.6717161657774977,0.7138988525839001,,,
42.461341974050434,0.5521318786375067,,0.5879684245680369,0.6249087084304392,0.6553165919102897,0.6870769152620165,0.7236029853971254,0.7573414446102964,,,0.5483204945140432,,0.5833137217017409,0.6189815301269728,0.6472552383185795,0.6785123581684877,0.7192701250549834,,,,0.5496329361659702,,0.5849809900883811,0.6211685657318684,0.6499680573528329,0.6814488581499516,0.7210773770193609,,,,0.5495812898249176,,0.5849131354986049,0.621067845452458,0.6495194614374044,0.6812121591159582,0.7228427232239644,,,,0.5494574381116558,,0.5847321189017577,0.6208958762898502,0.6482985899996186,0.680459908108256,,,,,0.5510877904844459,,0.5867763888261857,0.623343574771275,0.65178101950325,0.683580495570792,0.7271668183914742,,,
43.32588734618328,0.5624704208748711,,0.598137241566752,0.6351972983792445,0.6659859672028619,0.6984196802280507,0.7361223072503672,0.7719698245510707,,,0.5587602156736196,,0.5936439807899896,0.629429606831088,0.6578400499717665,0.6897390905187276,,,,,0.5600361157081731,,0.5952617479069507,0.6315694894358117,0.6605876348295175,0.6927259870853315,0.7333292030645832,,,,0.5599837305669891,,0.5951970293927779,0.6314716407273973,0.6601218314963889,0.6924910653550681,,,,,0.5598560964563483,,0.5950214190807362,0.6313009292092585,0.6588644235203425,0.691728632416601,,,,,0.5614420441866279,,0.596995174421805,0.6336810326873217,0.662380672136984,0.6948699994749544,,,,
44.20242513734447,0.5724711931204158,,0.607901982924123,0.6450126926235942,0.6761742969516396,0.7092379826710007,0.7480723003964916,0.7861012984923895,,,0.5688695771052747,,0.6035798145848262,0.6394149606097335,0.6679574074457404,0.7004472944767345,,,,,0.5701061089385276,,0.6051446033329415,0.6415032550063161,0.6707363485595434,0.70348341111132,0.7449881093650839,,,,0.570053309688194,,0.6050834596140571,0.6414078303744426,0.670254949271484,0.7032490235546188,,,,,0.5699224090370126,,0.6049140293615326,0.641237314875042,0.668965753843066,0.7024733945999571,,,,,0.5714609959276877,,0.606813451691053,0.6435460634548412,0.6725100675754783,0.7056374833807492,,,,
45.09113901521282,0.5822159720186206,,0.6173570952158516,0.6544723514814174,0.686007966961241,0.71974510310335,0.7597148433448985,0.8001246822769603,,,0.5787228674008045,,0.6132047612633333,0.6490476367578359,0.6777263371875162,0.7108907880098897,,,,,0.579918634340771,,0.6147149636917677,0.6510810252592096,0.6805342828756626,0.7139670844551057,,,,,0.5798649594175921,,0.6146569571869892,0.6509878025838436,0.6800392705921616,0.7137449641456977,,,,,0.5797301847882534,,0.6144932653762645,0.6508174407190492,0.6787240394366497,0.712976800220422,,,,,0.581220357079806,,0.6163169347534871,0.6530516537219956,0.6822908466591815,0.7161461900033067,,,,
45.992191039504924,0.5916272473234506,,0.6264240229126399,0.6634854267192567,0.6953898821822238,0.7298473857291417,0.7709645786102106,,,,0.5882444016877558,,0.6224423516720821,0.6582370665179637,0.6870483834452628,0.7209795737271604,,,,,0.5893978072070974,,0.6238960187697132,0.6602121281371495,0.6898829852063625,0.724085487088515,,,,,0.589342994472588,,0.6238409709914782,0.6601205946063573,0.689375550988444,0.7238873012720681,,,,,0.5892040681693002,,0.6236830368872776,0.6599496877712361,0.6880387311671615,0.7231474400579235,,,,,0.590644439978235,,0.6254290783608591,0.6621063759615947,0.691623462584653,0.7263036120256375,,,,
46.9057540739185,0.6006751996211775,,0.6350736246677142,0.6720145336860941,0.7042789074405446,0.7395059793927745,0.7817906153995414,,,,0.5974057095430136,,0.631265012131942,0.6669458263516611,0.6958804630474603,0.7306745549806039,,,,,0.5985150846317832,,0.6326600198780833,0.6688591514656711,0.6987396174624346,0.7337986389031845,,,,,0.5984590716837482,,0.632607978514699,0.668768470604388,0.6982201476440935,0.7336357582442088,,,,,0.598316022715846,,0.6324562089656102,0.668595705535036,0.6968648145236105,0.7329438726590576,,,,,0.5997050606633341,,0.634122560417653,0.6706723363412792,0.7004641228246012,0.7360685010131529,,,,
47.831990178170145,0.6093455999014983,,0.6432923700423234,0.6800408412903,0.7126529185352374,0.7487010481455346,0.7921798298832344,,,,0.606193408005385,,0.6396600975381154,0.6751547716407421,0.7041984121155601,0.7399537160381724,,,,,0.6072571291968656,,0.6409943611664587,0.6770030760388336,0.7070802008204765,0.7430844758053724,,,,,0.6071999876843782,,0.6409455025511213,0.6769121665710924,0.7065482797427823,0.7429672809252282,,,,,0.6070530973475735,,0.6408005670010423,0.6767356835227888,0.7051761365537379,0.7423413511193006,,,,,0.6083892347302593,,0.6423851570483093,0.6787301422114657,0.7087878156834182,0.7454172028302166,,,,
48.77109382391977,0.6176266337741597,,0.6510686009556104,0.6875496504605334,0.7204937210348384,0.757415489052259,0.8021184865935542,,,,0.6145961197244142,,0.6476162734567542,0.682848760880899,0.7119818472701303,0.7487956413520006,,,,,0.6156126708901246,,0.6488878369914151,0.6846289669212802,0.7148845919234607,0.7519217294655778,,,,,0.6155545779700831,,0.6488423989510482,0.6845365234032054,0.7143390386702593,0.7518594833073319,,,,,0.6154043183444876,,0.6487051027645465,0.6843540712115492,0.7129504514491862,0.7513153190738151,,,,,0.6166860404804664,,0.6502060291251157,0.6862646256663538,0.7165733768126368,0.7543271675772263,,,,
49.723237874865085,0.625500741276807,,0.6583842262835589,0.6945217596062098,0.7277776103056679,0.7656231866276357,0.8115762968820033,,,,0.6225964719129702,,0.6551153420280523,0.6900080940042798,0.7192047329190723,0.7571660860319025,,,,,0.6235644653065929,,0.6563224908555403,0.6917173938505872,0.722127007099455,0.7602774128219538,,,,,0.6235056743640336,,0.6562807331711336,0.6916219713989077,0.7215657908212014,0.7602774144654376,,,,,0.623352682019964,,0.6561519255797468,0.6914309705003944,0.7201597569646393,0.7598276014096942,,,,,0.6245785366419573,,0.6575675297247523,0.6932563214883938,0.7237940230812273,0.7627635829291386,,,,
50.6885951947038,0.6329749280204515,,0.6652457803991918,0.7009641013504209,0.7345068651842868,0.7733244432579265,0.8205538840997769,,,,0.6302013213650948,,0.6621631871322642,0.6966383406398031,0.7258649573934934,0.7650525971945803,,,,,0.6311195741572698,,0.6633045517641906,0.6982743781933641,0.7288060838351025,0.7681414439346061,,,,,0.6310603946529089,,0.6632666705483754,0.6981742649793091,0.7282260207760195,0.7682082811377081,,,,,0.6309054290004057,,0.6631471624009551,0.6979717377115782,0.7267993463758062,0.7678603389165459,,,,,0.6320741121802901,,0.6644762061646329,0.6997112884952313,0.7304469789716155,0.7707141415336307,,,,
51.66736025509583,0.6400571047871365,,0.6716608744369107,0.706887422103728,0.7406894204653172,0.7805258351182194,0.8290516327331318,,,,0.637418331097817,,0.6687664226751423,0.7027487178781426,0.7319668613853745,0.7724496350961861,,,,,0.6382858629454491,,0.6698410567500028,0.7043097443693608,0.7349269057881822,0.7755108521872233,,,,,0.6382266394628804,,0.6698071676370053,0.7042030834891686,0.7343238043294206,0.7756465638582306,,,,,0.6380705889565497,,0.6696976411556524,0.7039856569841674,0.7328714938320651,0.7754037072100186,,,,,0.6391809182939908,,0.6709393630727737,0.7056395684656176,0.7365361794618229,0.7781742979326991,,,,
52.65971672371998,0.6467443757013496,,0.6776256306434199,0.7122911089343138,0.7463167779704504,0.7872086016795571,0.8370322059769851,,,,0.6442440241864649,,0.6749200634305015,0.7083378645963455,0.73749871754357,0.7793204725301768,,,,,0.6450600877900816,,0.675927459203783,0.7098226424433832,0.7404783591700669,0.7823524886322981,,,,,0.6450011814660456,,0.6758975792061745,0.7097075903558812,0.7398471870640386,0.7825553457628365,,,,,0.6448449715911795,,0.6757985373084874,0.7094718871223341,0.7383624103949248,,,,,,0.6458959430467478,,0.6769526828548628,0.7110407743452001,0.7420494881868928,0.7851082755005282,,,,
53.66583746427397,0.653055486436839,,0.6831587107127001,0.7171996962848978,0.7514126572947002,0.7933880133481327,0.8444947242886982,,,,0.6506967065519473,,0.6806413899472417,0.713428384848783,0.7424808543166332,0.7856636314463246,,,,,0.6514607453705821,,0.6815815124509977,0.7148364710732319,0.7454817257059002,0.7886691608151924,,,,,0.6514025763327681,,0.6815555341176235,0.7147110041308093,0.7448166600274103,0.7889339305204351,,,,,0.6512472749980579,,0.6814672756593846,0.7144532526561755,0.7432908125518778,,,,,,0.6522380011483294,,0.6825341736645207,0.7159387563743732,0.7470073006153669,0.7915162207285399,,,,
54.68593855637993,0.6590075849575675,,0.6882771853900019,0.7216356674108267,0.7559892779236488,0.7990540526977393,0.8513951026583103,,,,0.6567926186678944,,0.6859461678696749,0.7180422818291371,0.7469224025638506,0.7914439151532188,,,,,0.6575043550018957,,0.6868194473790995,0.7193737538124456,0.7499469138315995,0.7944308984368851,,,,,0.6574473159183732,,0.6867971851252705,0.719236112735803,0.7492412951079949,0.7947466049204248,,,,,0.6572939431154147,,0.6867197771065114,0.7189529188023834,0.7476644477380805,,,,,,0.6582237921854449,,0.6877002781412593,0.7203569838485573,0.751418836250058,0.7973633772461496,,,,
55.72020366771667,0.6645898770261309,,0.69296878516096,0.7255912160767706,0.7600321981692549,0.8041683624955113,,,,,0.6625203134280395,,0.6908209843987937,0.7221710263956906,0.7508077863106242,0.796602478675405,,,,,0.6631796868928913,,0.6916282636640882,0.7234266044439805,0.7538587722250664,0.7995833006988736,,,,,0.6631241883505913,,0.6916094303013102,0.7232751139786038,0.7531055796247621,0.7999344597181357,,,,,0.6629738005534181,,0.6915427363945924,0.7229631844288065,0.7514668587768691,,,,,,0.663842300023422,,0.692438165919566,0.7242882988401603,0.7552684969214324,,,,,
56.76881646596299,0.6698240407530258,,0.6972556899410818,0.7290951407862393,0.7635679332449417,0.8087372883172486,,,,,0.6679007745511628,,0.6952869191546681,0.7258427030416441,0.7541645191130621,,,,,,0.6685079435399963,,0.6960294312777863,0.727023747303676,0.7572450200101092,0.8041216374913308,,,,,0.6684544433359391,,0.6960136878429417,0.7268568764974298,0.7564374256478376,,,,,,0.668308120068044,,0.695957356649248,0.7265130628937461,0.7547258927280209,,,,,,0.6691149860727648,,0.6967694878844242,0.7277622276796196,0.7585841901714063,,,,,
57.83199303074104,0.6747277732310178,,0.7011567760171038,0.7321743126890545,0.7666193300409766,0.8127557065787157,,,,,0.6729510607132911,,0.699362026107226,0.7290845609512492,0.7570182723553466,,,,,,0.6735063950760983,,0.7000413305790485,0.7301928205006222,0.7601311251099198,0.8080294748924917,,,,,0.6734553498313303,,0.7000282992214395,0.7300094504483107,0.7592627818109617,,,,,,0.6733141441941938,,0.6999818401008053,0.7296313671327069,0.7574688108893469,,,,,,0.6740592785555687,,0.7007127908132154,0.7308076158529271,0.7613923069647122,,,,,
58.90993863769184,0.6792944739339021,,0.7046656601663153,0.7348277963427085,0.7691888357719662,0.8161974312473358,,,,,0.6776643712409259,,0.7030393218179772,0.7318950203429555,0.759377032755579,,,,,,0.6781683424614552,,0.7036572366552306,0.7329328775711491,0.7625245405753172,,,,,,0.6781202786613993,,0.7036465335836217,0.7327320627584346,0.7615904829187935,,,,,,0.677985291952135,,0.7036092961611033,0.7323173983320919,0.7597064973859213,,,,,,0.6786686593319138,,0.7042614474113862,0.7334241776748701,0.7637016028564144,,,,,
60.0028369544942,0.6835399860799161,,0.7077994275908902,0.7370769939943873,0.7713059811938092,0.8190702284648702,,,,,0.6820563620942907,,0.7063353563240402,0.7342940848378009,0.7612773283530595,,,,,,0.6825095591659691,,0.7068939292468986,0.7352645547641598,0.7644607479383944,,,,,,0.6824650456465158,,0.7068851480343276,0.7350452445472718,0.7634575116660883,,,,,,0.6823374162468855,,0.7068563558961509,0.7345914373260192,0.7614785760390229,,,,,,0.6829590600465888,,0.7074323482151488,0.7356330925255908,0.7655491484050444,,,,,
61.110914864751365,0.6874833610945553,,0.710579644058203,0.738946943515426,0.7730027432551219,0.8214026526964919,,,,,0.6861458146601797,,0.709271353435527,0.7363054625471253,0.7627582522005916,,,,,,0.6865489775539894,,0.709772787616875,0.7372120839953249,0.7659777227930054,,,,,,0.6865085976686489,,0.7097655453569992,0.736973241391023,0.7649033495404961,,,,,,0.6863894491522989,,0.7097443876669366,0.7364775516142107,0.7628269015915056,,,,,,0.6869495139442826,,0.7102470006598354,0.7374590765702326,0.7669741058729423,,,,,
62.234377644104356,0.6911224197098758,,0.7130073657704936,0.7404399185295664,0.7742838613733521,0.8232003673765207,,,,,0.6899302713966767,,0.7118485167337615,0.7379309296028906,0.7638315149189068,,,,,,0.6902842708428268,,0.7122950210983038,0.7387774381128536,0.7670859546158862,,,,,,0.6902485785642111,,0.7122890047487341,0.7385180598099852,0.7659397532325122,,,,,,0.6901389478198529,,0.7122747437749061,0.7379778900744473,0.7637655316732148,,,,,,0.6906376692616532,,0.7127067442990549,0.7389047077656606,0.767987903988073,,,,,
63.373430568194195,0.6944801441454065,,0.715108582715675,0.7415786289570324,0.7751788928252804,0.8244821485443806,,,,,0.6934326192514809,,0.7140932357694731,0.7391913067828344,0.76453125674579,,,,,,0.6937384019013498,,0.7144869626543161,0.7399819150090241,0.7678188144965671,,,,,,0.6937079259368447,,0.7144819521199209,0.7397007085191777,0.7666008571811616,,,,,,0.693608778133879,,0.7144740096672271,0.7391128019217477,0.7643297183232398,,,,,,0.6940464245440787,,0.7148380387244221,0.7399916045469639,0.7686245469213868,,,,,
64.52830052062413,0.6975801375999746,,0.7169114680077389,0.7423917288638919,0.7757299418827593,0.8253210334006187,,,,,0.6966764150414027,,0.7160341448412916,0.74011430882954,0.7649064293808691,,,,,,0.6969349536991614,,0.7163771460611119,0.740853479379223,0.7682241201072726,,,,,,0.6969101723956366,,0.7163729985001727,0.740549005061839,0.7669359177543262,,,,,,0.6968223589035362,,0.7163709100439392,0.739909884756132,0.7645713704776793,,,,,,0.6971992236128124,,0.7166694533562331,0.740747993034634,0.7689333787888486,,,,,
65.69920358101629,0.7004260366370368,,0.7184223191358079,0.7428865043951755,0.7759444511289505,0.825712392759139,,,,,0.6996646762535854,,0.7176777569117488,0.7407082729375608,0.7649686074245553,,,,,,0.6998770337862159,,0.7179719634550737,0.7414000181846357,0.7683124895004279,,,,,,0.699858266442913,,0.7179685392353007,0.7410710964958077,0.7669563663283833,,,,,,0.6997823479259716,,0.7179718700597592,0.7403777676519323,0.7645030625780124,,,,,,0.700098934568726,,0.7182073553264373,0.7411823107187508,0.7689256014067283,,,,,
66.88636663297392,0.7030336368983993,,0.7196590487899628,0.743083526089659,0.7758498555585308,0.8256712694521161,,,,,0.7024122989891324,,0.7190420906718588,0.7409957718493305,0.7647510338797078,,,,,,0.7025797135608587,,0.7192893572412321,0.7416433750851139,0.7681157806073706,,,,,,0.7025670613425559,,0.719286438702747,0.7412891052406616,0.766695141841993,,,,,,0.7025032649362906,,0.7192947049214188,0.7405393550530484,0.7641603841016845,,,,,,0.7027604364655914,,0.7194695949399939,0.7413165764990067,0.7686341098478242,,,,,
68.09001656010024,0.7054053321571128,,0.7206267130611426,0.7429954930075009,0.7754760044246041,,,,,,0.7049209043003751,,0.7201325126132887,0.7409926537161137,0.7642936296872468,,,,,,0.705044788963488,,0.7203346307579042,0.7415985165897377,0.7676714143454839,,,,,,0.7050382416632095,,0.7203319813657965,0.7412185989870512,0.7661922023648854,,,,,,0.7049865870867167,,0.7203446248312625,0.7404112509152777,0.7635876498663778,,,,,,0.7051855812560189,,0.7204614411768635,0.7411660885778658,0.7680986120021278,,,,,
69.31036944201739,0.707542820227065,,0.7213271336849291,0.7426329533137365,0.7748429865442011,,,,,,0.7071918588544953,,0.7209516154844667,0.7407135309636149,0.7636233412766517,,,,,,0.7072737382413965,,0.721110215956304,0.7412787996465096,0.7670041605853223,,,,,,0.7072731706967138,,0.7211075658874028,0.7408737054597244,0.765474059601837,,,,,,0.7072335167867864,,0.721124036821851,0.7400091878286292,0.7628150045013588,,,,,,0.7073758929363267,,0.721185263037148,0.7407447108748273,0.7673449956315944,,,,,
70.54766296630973,0.7094432828799546,,0.7217562369085446,0.7419982828761102,0.7739509510690556,,,,,,0.7092221717440603,,0.7214960432410455,0.7401651796235429,0.7627462787361631,,,,,,0.7092635397092986,,0.7216125032578317,0.7406898264543519,0.7661180846058435,,,,,,0.7092687810246977,,0.7216095990415132,0.7402607153653251,0.7645454392622726,,,,,,0.7092408758886887,,0.7216293281102446,0.739340924960246,0.7618479932825828,,,,,,0.7093283117543872,,0.7216372482848287,0.7400578925411824,0.766376265298001,,,,,
71.80213482056159,0.7110500951228549,,0.7218534364120255,0.7410208729473202,0.7726723244321435,,,,,,0.7109559396329292,,0.7217074032631525,0.7392817251394,0.761521575378318,,,,,,0.710958249768949,,0.7217829185568161,0.7397648506829366,0.7648754526759107,,,,,,0.7109692761391686,,0.7217798957181594,0.7393134665386852,0.7632636494353839,,,,,,0.71095310259933,,0.7218028203665923,0.7383414913989588,,,,,,,0.7109872369950662,,0.7217593854226346,0.7390390617442324,0.76504625112871,,,,,
73.07403349633844,0.7123867367547113,,0.7216455544831204,0.7397349725623055,0.7710390919179854,,,,,,0.712416452939558,,0.7216133238742324,0.738104525102411,0.7599949436409867,,,,,,0.7123812155537504,,0.7216490950569469,0.7385436909372309,0.7633191271792837,,,,,,0.7123980346077495,,0.7216462282265753,0.7380730365641923,0.7616743456009826,,,,,,0.712393569353757,,0.7216724389561615,0.7370542668611796,,,,,,,0.7123762890756197,,0.7215796861306508,0.7377288301043605,0.7634007908586343,,,,,
74.3635750732624,0.7136147691821616,,0.7213208150650656,0.7384095020147514,0.7692947847778754,,,,,,0.7137587981165971,,0.7213949384167939,0.736915327935434,0.7584047737908054,,,,,,0.7136886336002258,,0.7213934410521218,0.7373045634357044,0.7616885221061797,,,,,,0.7137103255319074,,0.7213901937780978,0.7368221294817123,0.7600161122128707,,,,,,0.7137161531002704,,0.7214186747946292,0.735771127307722,,,,,,,0.7136511637188282,,0.7212802912345134,0.7364103341772087,0.7616785637265966,,,,,
75.67102965086112,0.7147412342605685,,0.7208915733198632,0.7370701544278327,0.7674428090714261,,,,,,0.7149897531709216,,0.7210645867503159,0.735745121272429,,,,,,,0.7148873080435332,,0.72102818422504,0.7360771348883707,0.7599852374100431,,,,,,0.7149130437646374,,0.7210242276025831,0.7355918395029841,,,,,,,0.7149278459280097,,0.7210541590192843,0.7345255749565419,,,,,,,0.7148188625407561,,0.7208737241332667,0.7351140051042723,,,,,,
76.99663491671897,0.7157282967948866,,0.7203182673548687,0.7356702429682465,0.7654381861364785,,,,,,0.7160724086341071,,0.7205835745148629,0.734548612695081,,,,,,,0.715940177184046,,0.7205145134989976,0.7348160570639292,0.7581689059121424,,,,,,0.7159693854539985,,0.7205097092235504,0.7343368947109784,,,,,,,0.7159922222359684,,0.7205406139800956,0.7332720899085875,,,,,,,0.7158427015536949,,0.7203215530315288,0.7337938627134629,,,,,,
78.3406501663825,0.7165632450458959,,0.7195858542962156,0.7341890926861265,0.7632585955732701,,,,,,0.716994497601334,,0.7199363707106383,0.7333036658142749,,,,,,,0.7168349020969309,,0.7198370258501345,0.7334997570246784,,,,,,,0.7168671810258566,,0.7198313021404423,0.7330352343216068,,,,,,,0.716897355679319,,0.7198627052152565,0.731987758438474,,,,,,,0.7167106163464173,,0.7196086561385087,0.7324276262412743,,,,,,
79.70331308743606,0.717245171271806,,0.7186886862727071,0.7326070519899333,0.7608742719791995,,,,,,0.7177553371076526,,0.71911593968242,0.7319846328678689,,,,,,,0.7175707975109554,,0.7189890197556768,0.732103952173212,,,,,,,0.7176058055334896,,0.7189821479044856,0.7316613367891768,,,,,,,0.7176427506661147,,0.7190133744688347,0.7306446632326534,,,,,,,0.7174220961643962,,0.7187285481512072,0.730989921261695,,,,,,
81.08490458338842,0.7177845365579274,,0.7176343070823082,0.7309199959325943,0.7582619035219548,,,,,,0.7183655404959541,,0.7181277349437126,0.7305791284193006,,,,,,,0.718158463696236,,0.7179764506098175,0.7306182025574336,,,,,,,0.7181959024274268,,0.7179679484464578,0.7302031842891692,,,,,,,0.7182391187814938,,0.7179979851889262,0.7292281354985477,,,,,,,0.7179878228883545,,0.7176871966625714,0.7294690827181595,,,,,,
82.48567314580502,0.7181762909599971,,0.7164144766904291,0.7291002718574274,0.755377263461887,,,,,,0.718820341180307,,0.7169612948938733,0.7290471379723681,,,,,,,0.7185930746475035,,0.7167893153846279,0.7290052372557425,,,,,,,0.7186326582148268,,0.7167784224564767,0.7286212120622102,,,,,,,0.7186816893035045,,0.7168058061619265,0.727694441136246,,,,,,,0.7184029802210166,,0.7164745633029437,0.7278262548943264,,,,,,
83.90588887421355,0.7184255411167234,,0.7150329006368572,0.7271292382652825,0.7522000438551856,,,,,,0.7191251697172394,,0.7156183258268066,0.727355872927491,,,,,,,0.7188799879844909,,0.7154297452868432,0.727235461442574,,,,,,,0.7189214391548937,,0.7154154063116014,0.7268830790832294,,,,,,,0.7189758672047344,,0.7154382997676169,0.7260063937342283,,,,,,,0.7186728697105333,,0.7150925696177983,0.7260298306215858,,,,,,
85.34581106416054,0.7185403894368209,,0.7135021362681758,0.725003337502635,,,,,,,0.7192884184825173,,0.7141102559514866,0.7254907686308081,,,,,,,0.7190275017602173,,0.713909381187801,0.725296812195199,,,,,,,0.7190705450330356,,0.7138903731039088,0.7249746525343077,,,,,,,0.7191299523896881,,0.7139067915321313,0.7241462750016321,,,,,,,0.7188056999405158,,0.71355265485094,0.7240663474259982,,,,,,
86.805742227117,0.7185160937912937,,0.7118258838482178,0.7227104992430285,,,,,,,0.7193056913123186,,0.7124407829469052,0.7234306145671482,,,,,,,0.7190311351305793,,0.7122318838812919,0.7231701019462188,,,,,,,0.7190754770369684,,0.7122070119998738,0.7228752305630999,,,,,,,0.7191393998571671,,0.7122150558293965,0.7220905223195586,,,,,,,0.7187968116090363,,0.7118582901220499,0.7219157458927328,,,,,,
88.28593085464837,0.7183562539523972,,0.7100160293478377,0.7202451148407397,,,,,,,0.7191814181922255,,0.7106231710260607,0.7211623925867469,,,,,,,0.7188951567672734,,0.7104102063192352,0.7208439844596183,,,,,,,0.7189405630703769,,0.7103784316837547,0.7205719404076107,,,,,,,0.7190086055249815,,0.7103765504392434,0.7198233915190224,,,,,,,0.7186503323934005,,0.710022210202445,0.7195655375394727,,,,,,
89.78667945822563,0.7180695213395037,,0.708091211631998,0.7176134196373596,,,,,,,0.7189252491313324,,0.7086786578130534,0.7186890395565283,,,,,,,0.718629039330485,,0.708465006642319,0.7183220789283592,,,,,,,0.7186753492811342,,0.7084255998610274,0.7180676096887498,,,,,,,0.7187471993126893,,0.7084128427178508,0.7173460543221931,,,,,,,0.7183755603456902,,0.7080648585099529,0.7170188365296505,,,,,,
91.30825273538592,0.717665559111271,,0.7060723694863852,0.7148309020346393,,,,,,,0.7185477811826053,,0.7066313851193263,0.7160271091091835,,,,,,,0.7182432306428617,,0.7064197073716414,0.7156205482392529,,,,,,,0.7182903386032831,,0.7063723198786386,0.7153783757426,,,,,,,0.7183657001076527,,0.7063483886318594,0.7146744526938824,,,,,,,0.7179827306501153,,0.7060094110316844,0.7142916818293296,,,,,,
92.85095859959074,0.7171659764309806,,0.7039909399715348,0.7119274082163465,,,,,,,0.7180715305801072,,0.7045163251465377,0.71321085041482,,,,,,,0.7177601194612115,,0.7043085205153882,0.7127723850917816,,,,,,,0.7178079461332546,,0.7042531655096179,0.7125376663812654,,,,,,,0.7178865295988845,,0.7042183912445714,0.7118424855514186,,,,,,,0.717494025515823,,0.7038897716513179,0.7114171208361919,,,,,,
94.41507795434889,0.7165792354183839,,0.7018662804617162,0.7089222814432805,,,,,,,0.717505270287594,,0.7023559285114226,0.7102663003483513,,,,,,,0.7171884713224191,,0.7021531809665882,0.7098017830292148,,,,,,,0.7172368914790057,,0.7020902223330955,0.7095704735506007,,,,,,,0.7173183030614172,,0.7020454837292772,0.7088764333726836,,,,,,,0.7169180225140591,,0.7017274035011385,0.7084195361977368,,,,,,
96.00091331113134,0.7159190955395813,,0.6997238767124336,0.7058477324656036,,,,,,,0.7168619821633136,,0.7001775315115482,0.7072368765406031,,,,,,,0.7165414126773527,,0.6999805702262006,0.7067492140502509,,,,,,,0.7165901199009233,,0.6999106035352223,0.7065191601572103,,,,,,,0.7166736338290431,,0.6998571649970703,0.7058219995632714,,,,,,,0.7162676298412479,,0.699549066054296,0.7053405030815635,,,,,,
97.60876718140909,0.7152044540494142,,0.6975899390892516,0.702735784609854,,,,,,,0.7161591818925583,,0.6980077544095153,0.7041654785173834,,,,,,,0.7158366924721825,,0.6978171955028711,0.7036546467684387,,,,,,,0.7158851768149918,,0.6977409934642816,0.7034256234869168,,,,,,,0.7159697262681352,,0.6976802987446967,0.7027243897963977,,,,,,,0.7155604794790462,,0.6973813664833693,0.7022210992025217,,,,,,
99.2389420766531,0.7144478624792148,,0.6954764536265485,0.699603072547643,,,,,,,0.7154079915136211,,0.6958570294701916,0.7010747835349331,,,,,,,0.7150856273109085,,0.6956737939230001,0.7005392610679532,,,,,,,0.7151332329705912,,0.6955921513295599,0.700312152799813,,,,,,,0.7152175240906767,,0.6955255721955793,0.6996083549399142,,,,,,,0.7148079388929813,,0.6952354585932,0.6990830935583888,,,,,,
100.8917513123155,0.7136557014584939,,0.6933789208044722,0.6964523458087528,,,,,,,0.7146144603711302,,0.6937180353819418,0.6979702978834343,,,,,,,0.7142942345272507,,0.6935437849812499,0.6974079739318775,,,,,,,0.7143403646463342,,0.6934573338047518,0.6971844985947968,,,,,,,0.7144231800465218,,0.6933857342033831,0.6964811503106129,,,,,,,0.7140161884905293,,0.6931053762895107,0.6959323815780684,,,,,,
102.5675028018578,0.7128097118069184,,0.6912603268931843,0.69322295654827,,,,,,,0.7137624728717524,,0.6915525556276602,0.6947855540234674,,,,,,,0.7134458716272278,,0.6913893717438578,0.6941958323294286,,,,,,,0.7134903051088048,,0.6912988134141377,0.6939761673332876,,,,,,,0.7135710246177899,,0.6912229019397609,,,,,,,,0.7131687762411925,,0.6909541112462293,0.6927032587856642,,,,,,
104.26652606670376,0.711837400930503,,0.6890480590039622,0.6897503545024677,,,,,,,0.7127821411035409,,0.6892912512600881,0.6913377300339436,,,,,,,0.7124699668228924,,0.6891401548180244,0.6907247963378815,,,,,,,0.7125128495744937,,0.6890469186404374,0.6905042046870516,,,,,,,0.7125914101682069,,0.688968584608031,,,,,,,,0.7121950315856515,,0.6887117515470313,0.6892132309665109,,,,,,
105.98913442230547,0.7107514719202521,,0.686774294473858,0.6860615640092522,,,,,,,0.7116857170592998,,0.6869652664889968,,,,,,,,0.7113786874016859,,0.6868270248436485,0.6870129066945226,,,,,,,0.711420039110373,,0.6867328432283712,,,,,,,,0.7114962082790155,,0.6866545573278688,,,,,,,,0.7111067968106639,,0.6864100150862671,,,,,,,
107.73565739008669,0.7096700890693776,,0.6845870707086976,0.6825305840667255,,,,,,,0.7105892213224364,,0.6847197842997078,,,,,,,,0.7102883197689169,,0.6845955863185397,,,,,,,,0.710327639010715,,0.6845014701333603,,,,,,,,0.7104003448290738,,0.6844243394617429,,,,,,,,0.7100195084200785,,0.6841934076573292,,,,,,,
109.5064298934617,0.7085629840607237,,0.6824547019050179,0.6790933056423905,,,,,,,0.7094652409420058,,0.6825270713799024,,,,,,,,0.709170750011302,,0.6824170883022947,,,,,,,,0.7092078103426128,,0.6823245365139319,,,,,,,,0.7092764151617805,,0.6822504485412936,,,,,,,,0.7089047353616718,,0.6820332459111106,,,,,,,
111.30178685584484,0.7074135145615935,,0.6803518859650763,0.675701146649154,,,,,,,0.7082989954177953,,0.6803652774636986,,,,,,,,0.7080107867019388,,0.6802687781074922,,,,,,,,0.7080455670459409,,0.6801796080439738,,,,,,,,0.7081098340601932,,0.6801112135763495,,,,,,,,0.7077472254737553,,0.6799067545767551,,,,,,,
113.12206860264095,0.7062359344799638,,0.6782755613988487,,,,,,,,0.707105563097902,,0.6782332957343802,,,,,,,,0.7068233649094515,,0.6781491111653867,,,,,,,,0.7068559574075782,,0.6780651343084317,,,,,,,,0.7069159287126294,,0.6780052359568206,,,,,,,,0.7065619900777107,,0.6778118835156525,,,,,,,
114.96762086124544,0.7050529905686621,,0.6762211703559642,,,,,,,,0.7059079429759072,,0.6761270390611128,,,,,,,,0.7056314984273682,,0.676054044736688,,,,,,,,0.70566204516571,,0.6759766641464158,,,,,,,,0.7057179773857842,,0.6759276006177946,,,,,,,,0.7053721803926378,,0.6757436793683212,,,,,,,
116.83879476104428,0.7038882338146363,,0.6741787663640547,,,,,,,,0.7047295907558421,,0.6740357942126937,,,,,,,,0.7044587581403244,,0.6739733854683647,,,,,,,,0.7044874063984377,,0.6739032387124754,,,,,,,,0.7045396563516729,,0.6738663893607214,,,,,,,,0.7042014592128231,,0.6736907550099508,,,,,,,
118.73595223540454,0.7027612455419727,,0.6721316794621129,,,,,,,,0.7035898606285268,,0.6719413204677497,,,,,,,,0.7033246518940691,,0.6718897640090097,,,,,,,,0.7033515141445527,,0.6718266041993776,,,,,,,,0.7034004676657655,,0.6718019570249176,,,,,,,,0.7030693188174979,,0.6716343047719162,,,,,,,
120.6594444137122,0.7016835914700497,,0.670058866360725,,,,,,,,0.7025000197281139,,0.6698208550827194,,,,,,,,0.7022406140443246,,0.66978141887678,,,,,,,,0.7022657753891345,,0.669724013397072,,,,,,,,0.7023117772140753,,0.6697101965339205,,,,,,,,0.7019871211208232,,0.6695511550260207,,,,,,,
122.60963863132486,0.7006614461589282,,0.6679451320383295,,,,,,,,0.7014660128048159,,0.6676578240722696,,,,,,,,0.7012127078611887,,0.6676326290955035,,,,,,,,0.7012362512489978,,0.6675790556523165,,,,,,,,0.7012795947153615,,0.6675736115682295,,,,,,,,0.7009608331481819,,0.6674244852981506,,,,,,,
124.58691302758126,0.6996903561520443,,0.6657828148789675,,,,,,,,0.7004834117819224,,0.6654440026971742,,,,,,,,0.7002365240250581,,0.6654357213222102,,,,,,,,0.7002585719472152,,0.6653837007554992,,,,,,,,0.7002995133704071,,0.6653836800497596,,,,,,,,0.6999859715197462,,0.6652459827822514,,,,,,,
126.59164033982958,0.6987617900859784,,0.663578699744027,,,,,,,,0.6995438891344606,,0.6631865741576449,,,,,,,,0.6993036472054925,,0.6631979721102502,,,,,,,,0.6993243812517645,,0.6631452716144669,,,,,,,,0.6993631704470906,,0.6631479229319446,,,,,,,,0.6990540461835528,,0.6630229088911221,,,,,,,
128.62419870740857,0.6978739234441538,,0.6613579334583107,,,,,,,,0.6986456186674919,,0.6609112626850133,,,,,,,,0.698412149580166,,0.6609448788258895,,,,,,,,0.6984317633419773,,0.6608896479164273,,,,,,,,0.6984686010119101,,0.6608926301253288,,,,,,,,0.6981630683394412,,0.6607811378287862,,,,,,,
130.68497167164747,0.6970344542198368,,0.6591610056442586,,,,,,,,0.6977959668839193,,0.6586595088693141,,,,,,,,0.6975693003375985,,0.6587172688541684,,,,,,,,0.6975879558388032,,0.6586581703464113,,,,,,,,0.6976229448203995,,0.6586597666704612,,,,,,,,0.6973202763402598,,0.6585620310062936,,,,,,,
132.77435897984728,0.6962557777260913,,0.6570312959715702,,,,,,,,0.6970068926504266,,0.656476564386703,,,,,,,,0.6967869621048015,,0.6565592083784604,,,,,,,,0.6968047087929313,,0.6564956999786554,,,,,,,,0.696837842392762,,0.6564950636436797,,,,,,,,0.696537523819679,,0.6564102109650556,,,,,,,
134.89275497731836,0.6955494676584008,,0.6550005018515015,,,,,,,,0.6962894912953245,,0.6543963938589853,,,,,,,,0.6960761702770788,,0.6545031393725056,,,,,,,,0.6960929320486203,,0.6544356317658468,,,,,,,,0.6961240843003826,,0.6544328245547745,,,,,,,,0.6958258764734216,,0.6543588355096087,,,,,,,
137.04055941136164,0.69490943151298,,0.6530612078118844,,,,,,,,0.695636849341123,,0.6524125388984555,,,,,,,,0.6954300336327406,,0.6525411430502417,,,,,,,,0.6954455635862741,,0.6524708770022257,,,,,,,,0.69547444307091,,0.6524669736901245,,,,,,,,0.6951785126843415,,0.652401025691354,,,,,,,
139.21818283325922,0.6942936267606128,,0.6511311522392491,,,,,,,,0.695005547866349,,0.6504409568931642,,,,,,,,0.6948052531052638,,0.6505883833686708,,,,,,,,0.6948190713286312,,0.6505169591471038,,,,,,,,0.6948450908637046,,0.6505134034196147,,,,,,,,0.6945522046218685,,0.6504529077442741,,,,,,,
141.42603849528837,0.693694044731718,,0.6490975899022993,,,,,,,,0.6943872916746644,,0.6483651493888866,,,,,,,,0.6941934629248778,,0.6485288248887116,,,,,,,,0.6942050431582858,,0.6484571650264996,,,,,,,,0.6942275098777466,,0.6484537789144582,,,,,,,,0.6939387630310723,,0.6483986433032891,,,,,,,
143.6645477527123,0.6932847263605024,,0.6470930063462855,,,,,,,,0.6939562266759648,,0.6463113399793081,,,,,,,,0.6937688956103261,,0.6464907888579083,,,,,,,,0.6937776079893717,,0.6464168783659591,,,,,,,,0.6937955668883611,,0.6464077967368633,,,,,,,,0.6935121001026576,,0.6463635860749366,,,,,,,
145.9341373627847,0.6931396636717263,,0.6452194932030039,,,,,,,,0.6937841515186013,,0.6443833286088899,,,,,,,,0.6936038574950616,,0.6445768237866779,,,,,,,,0.6936089490023338,,0.64449733594196,,,,,,,,0.6936213219211571,,,,,,,,,,0.6933449579556089,,0.6444465191971164,,,,,,,
148.23523408275926,0.6931926756111487,,0.6433370781134193,,,,,,,,0.6938049877562709,,,,,,,,,,0.6936324347684315,,,,,,,,,,0.6936334689753209,,,,,,,,,,0.6936398558892983,,,,,,,,,,0.6933724304394576,,,,,,,,,
150.56827817486612,0.6934054560685413,,,,,,,,,,0.6939809997432319,,,,,,,,,,0.6938169887010281,,,,,,,,,,0.6938138437952979,,,,,,,,,,0.6938144479467394,,,,,,,,,,0.6935577689386311,,,,,,,,,
152.93371260233062,0.6937413978454708,,,,,,,,,,0.6942763114783232,,,,,,,,,,0.6941217030298108,,,,,,,,,,0.6941144757974305,,,,,,,,,,0.6941099364198865,,,,,,,,,,0.6938658172105109,,,,,,,,,
155.33198843136395,0.6941658717693007,,,,,,,,,,0.6946569971873805,,,,,,,,,,0.6945126845855648,,,,,,,,,,0.6945015679014536,,,,,,,,,,0.6944927068941582,,,,,,,,,,0.6942630153435081,,,,,,,,,
157.76355942917263,0.6946490205772807,,,,,,,,,,0.6950937349511445,,,,,,,,,,0.6949606087527672,,,,,,,,,,0.6949457651627884,,,,,,,,,,0.6949333283248822,,,,,,,,,,0.6947200300293109,,,,,,,,,
160.22889151744184,0.6951681344216267,,,,,,,,,,0.6955641813535118,,,,,,,,,,0.6954430928283666,,,,,,,,,,0.6954245533395078,,,,,,,,,,0.6954090318876097,,,,,,,,,,0.6952141296349275,,,,,,,,,
162.72844791686157,0.6957178171900702,,,,,,,,,,0.6960632055175684,,,,,,,,,,0.6959549046197782,,,,,,,,,,0.6959325737076111,,,,,,,,,,0.6959141453468346,,,,,,,,,,0.6957394944729858,,,,,,,,,
165.26270805409337,0.6963188285145234,,,,,,,,,,0.6966120207807579,,,,,,,,,,0.6965170538866832,,,,,,,,,,0.6964907754348081,,,,,,,,,,0.696469366601533,,,,,,,,,,0.6963163508060835,,,,,,,,,
167.83215270629654,0.6970191872767629,,,,,,,,,,0.6972597161154629,,,,,,,,,,0.6971782412066215,,,,,,,,,,0.6971479668965472,,,,,,,,,,0.6971234306887722,,,,,,,,,,0.6969924723277308,,,,,,,,,
170.43726940311848,0.6979057335290112,,,,,,,,,,0.6980953299315211,,,,,,,,,,0.6980268626888693,,,,,,,,,,0.6979928106830371,,,,,,,,,,0.6979651598370916,,,,,,,,,,0.6978551908941096,,,,,,,,,
173.0785544524413,0.6990929722007481,,,,,,,,,,0.6992370127703571,,,,,,,,,,0.6991801341204864,,,,,,,,,,0.69914289351634,,,,,,,,,,0.6991125072476925,,,,,,,,,,0.6990206177115168,,,,,,,,,
175.7565092265132,0.70072693434355,,,,,,,,,,0.7008356316098326,,,,,,,,,,0.7007877557203025,,,,,,,,,,0.7007482366577547,,,,,,,,,,0.7007159857959327,,,,,,,,,,0.7006375197980055,,,,,,,,,
178.47164320056828,0.703139913680375,,,,,,,,,,0.703228366523823,,,,,,,,,,0.7031856169835569,,,,,,,,,,0.7031448100854457,,,,,,,,,,0.7031120348878339,,,,,,,,,,0.7030411298377345,,,,,,,,,


==> figdata/pipe/retau_180_les_r1.2_long/decomp_Pr_t_r_filtered_Pr0.025.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
0.2933805008307793,0.03834796601857066,0.04713787703173448,-0.2411688404700609,0.06236808478730036,0.08765999400392498,0.1278565712425553,0.21092549087139284,0.5494489523989275,-3.75528387019394,-0.6978491990399058,-0.32850386653175134,0.14441616102995308,0.16624377813300273,2.387679890912074,0.2003013528722921,0.24624705405758437,0.30912422836260156,0.3947396536617964,0.5261934962819053,0.5947747209901045,1.0497935222112487,2.030621604243037,0.06886218717931515,0.08225966441341206,-0.8680627331352516,0.10404926072801475,0.136207553671709,0.1871359603483044,0.26347809791300436,0.442354984260958,0.7300153505661137,4.381152121453741,-1.6489740644958675,0.07345551413336196,0.0904619959919382,-0.46757116026024276,0.11996794722524964,0.16627561745919633,0.2500787460508167,0.3792275549790684,1.3015307289431741,2.9711929655804328,-1.246859917399477,-0.6251694451749351,0.08579639152060581,0.11181166933314951,-0.38217144264879666,0.16132280496833024,0.2543976131917187,0.5100574398708088,1.3321745404567016,-0.6043281444819145,-0.6596172008608766,-0.5191492571926591,-0.3839165047347157,0.05908642917601175,0.07510183632104385,-0.2053574752268703,0.1071107703027145,0.17206846164442333,0.3095371326768238,1.3565705197272737,-0.5774473740681295,-0.3343770002181686,-0.4850991043637611,-0.2629406109016561
0.572478742783289,0.09423694250394703,0.11543751565636458,-0.600114311515378,0.1523499665222807,0.2134545392202026,0.30919082402834336,0.504093884755322,1.2660889392631138,-14.98222585860486,-1.8349544247544365,-0.8294190344551976,0.33844674291967125,0.3888841525851074,5.332062161465435,0.4677585101782187,0.5739504729686363,0.7173209290836464,0.9080242212027887,1.205954182901786,1.3723363021068071,2.3539564637950527,4.476952989737624,0.1668190381076361,0.19877188506241844,-2.176102131877363,0.250847487710083,0.32747448600739787,0.44737251635783687,0.6245229236408195,1.0350109807577679,1.684764409779029,8.141081522857057,-4.37703325809614,0.17765837611464044,0.21800387589275994,-1.16936937164634,0.2879189303231819,0.3969168677655762,0.5900494385322839,0.8796890075708851,2.7324846741125337,5.598234928237846,-3.4552095165728116,-1.5959727651069913,0.2066174487294466,0.2674176189817115,-0.960843077352517,0.38208524424204615,0.593358543111352,1.1373720694593485,2.6031726374092905,-1.6522158721413605,-1.774433719613818,-1.3623534531261303,-0.9756613762542572,0.1441636841145854,0.18213558250703132,-0.5129347409115513,0.2578521885581673,0.4094664360218676,0.7166423268619558,2.6076146975340047,-1.5914757502546795,-0.8659690577838367,-1.282621995679292,-0.6690188361766014
0.855444646368492,0.14421981327042857,0.17622480184272749,-0.9367827246838212,0.23227485469338197,0.32456109576320713,0.4677215092309484,0.7552996680958091,1.8342482600474355,-66.09119928110535,-3.052170757614044,-1.3137848282863538,0.490214343282909,0.5613263709421227,6.8947098153951725,0.6733019383647586,0.8229928560367785,1.0230330403417423,1.2863129850071178,1.6914612369741198,1.9298869542680446,3.187762482616731,5.762435532210224,0.25101682956911736,0.2981511589544267,-3.5286572400538043,0.37529161919373794,0.4880735078995327,0.6627259011746099,0.9179543533671822,1.4942721371989016,2.3788810514790546,9.166884625442934,-7.891030603832469,0.2667800012198617,0.32592641529578775,-1.861635386439357,0.4284367680326095,0.5864773913852711,0.861001990428042,1.263839550059966,3.5392098221681314,6.49498356691039,-6.455143986952526,-2.616628736172681,0.3084047804209999,0.3961872862810305,-1.5345688832645656,0.5603243727854956,0.8545976226269489,1.565943732445945,3.2293477021894317,-2.929523638265036,-3.1035006944452745,-2.293894392766455,-1.5759842604411658,0.21841739111864678,0.27460628681523935,-0.8056043042171996,0.38638533446446316,0.6060729204193189,1.0342258568330742,3.26998098336236,-2.8043949182701766,-1.4166134278760252,-2.164077932193534,-1.071273162457957
1.1423430327310704,0.1951917107113184,0.23799406059193906,-1.296119098664918,0.3133696261529192,0.43675863963468226,0.6264549694048323,1.002667515799988,2.3599082366654263,98.88785852751451,-4.538914154418678,-1.845839936736183,0.6292033841005783,0.7180113451400588,7.926568623957513,0.8587614311198527,1.0455177211530031,1.292847432057142,1.6158533313347987,2.103144294522511,2.4020824028927934,3.8342138152193774,6.616141746292968,0.33405015062152826,0.3955352454781762,-5.139289791948516,0.49656862041109784,0.6432605968632829,0.8682289190211654,1.1936758910351573,1.9087307326715222,2.972320156831134,9.626757504460889,-13.383201784735286,0.3542861393609306,0.4309710570307661,-2.64161158947293,0.5638952222095716,0.766471149529395,1.1119024297689906,1.6090473759759438,4.127011797343828,6.9837020526160405,-11.469797778798538,-3.8462657910876006,0.40705745758315914,0.5192499421068132,-2.182905399423306,0.7273567157620784,1.0906906345024505,1.9215515091630953,3.6623769519728886,-4.741578296989497,-4.945052690727933,-3.4745307275043937,-2.2696269970402247,0.2925098073560153,0.36616710958678406,-1.12214547355463,0.5123309926037802,0.7942227715401938,1.324511498687758,3.7532933646698075,-4.4780158842234155,-2.0638273103400167,-3.279709910543767,-1.5234889114773102
1.4332171159674787,0.24809741736008387,0.3019070070096174,-1.6864546243889091,0.3971428042919917,0.5521325625585419,0.7883371755125153,1.250974789393327,2.8590562710666205,40.201718640057315,-6.415944939767173,-2.4413298053628374,0.7609827211793497,0.8656402345787821,8.682444156757557,1.03239186620033,1.2520833346327394,1.5406142138699306,1.9148329772366766,2.4684047462167453,2.8195766944851517,4.368118312917954,7.249752233295926,0.41770469561362866,0.49310938486385997,-7.120323480557155,0.6174452330148867,0.7967234728177807,1.0691067771711729,1.4593096910898615,2.2942131766308935,3.499464171701302,9.9123117695873,-23.272093146925293,0.44209562728792706,0.5355931341178518,-3.5400588895035536,0.6976324517411899,0.9418163549290283,1.3510321748149592,1.9295320012055215,4.597967538922356,7.3249889597223925,-21.582558976713752,-5.3741956841519105,0.5049217704812275,0.6399036529405554,-2.9310451036576697,0.8884037112783213,1.3116890908714272,2.2337817875070773,4.003895613602669,-7.5079177731600755,-7.670954958226273,-5.03124023248782,-3.089338607489932,0.36788635661442,0.4586961746072486,-1.4703494584536956,0.6384114955395173,0.9787370819408604,1.5983670569801758,4.145985467137156,-6.933985024370919,-2.8419483351550676,-4.747497794645436,-2.0416021895200496
1.7281425207465126,0.3028655525043595,0.36787925964136564,-2.110150408403448,0.48345802105682856,0.6704598439836044,0.9529740460833811,1.4995616524525817,3.3333385167406946,29.061814260576266,-8.84251972038923,-3.108880106274179,0.8869289011291751,1.0059799703032881,9.260246791295518,1.1964370493668364,1.4457028136840915,1.7705026441516911,2.1889848371720175,2.7967856090065677,3.193048419024154,4.819158827756525,7.743068240622341,0.5019543626866968,0.5908849078757351,-9.609817431101602,0.7379363938706017,0.9485324213545355,1.2655972938934235,1.715466129710043,2.654100628208886,3.971585184334651,10.113695622147139,-46.16690315863148,0.5301944568572756,0.6398509188737664,-4.581575478768364,0.8297926203844176,1.1129444596856506,1.5797484253523122,2.2286920904304073,4.989983783709938,7.58775785401314,-52.00393021182927,-7.311081841730556,0.6020746828977421,0.7584432623458525,-3.7988742128522306,1.0442546646987745,1.520132619187786,2.5133261293215274,4.287907238161238,-12.159136122228436,-12.048656310960505,-7.1550965622513765,-4.065596114790539,0.4444369181652863,0.5520965620961626,-1.8530304628382464,0.7645376371366804,1.1598615460803767,1.8580109452690168,4.478454552779411,-10.815616317267372,-3.7858545499189202,-6.74321585668805,-2.6368038234132873
2.027151657640513,0.35916282731443266,0.43550774867800424,-2.568235418338331,0.5717601726102338,0.7909362495957715,1.1191560845133472,1.7465175142428084,3.7812805950161223,24.373240908603403,-12.074270729018853,-3.8565386982595307,1.0073197042242674,1.1394757051624207,9.705813364020088,1.3515201870347802,1.627328159754886,1.9840126720715294,2.440612840144497,3.0926770482122885,3.5274566226481,5.2024591343135205,8.133018021642817,0.5863378177173282,0.6883505283365211,-12.821699652251986,0.8574011000623432,1.0979010298190435,1.456773793072988,1.961155749756155,2.988779099743258,4.393683643345458,10.257336130098341,-156.264324636543,0.618107546680245,0.743228969926688,-5.795710840181973,0.9597592683184555,1.2792126338110854,1.7977237919325644,2.5072281285183853,5.320882969567986,7.79555096571449,-24084.705347985768,-9.827770106589846,0.698056573344584,0.8744423135800095,-4.809763122467082,1.1946125548706166,1.7165798254141895,2.7651254349527745,4.529019783242518,-21.430610449612033,-20.10264511188287,-10.191706173522359,-5.237279608579972,0.5216721639506431,0.6457944545933086,-2.2719847260901846,0.8899529663494519,1.3367600901529006,2.103537416402678,4.764348565636693,-17.740485276855114,-4.941688665394175,-9.580191940332346,-3.321052122242636
2.330320151318276,0.4165914387466652,0.5043122298017374,-3.0616337527327047,0.6613952960602717,0.9126264581636934,1.2855144362121238,1.9897523100524905,4.2010332725776465,21.783603750689334,-16.565031149189128,-4.693861180552431,1.1221272517604866,1.2661844020985624,10.045922079376643,1.4977838929941945,1.797281597981756,2.1818025479655696,2.670920203637438,3.3586568967673087,3.825800432735367,5.527428240409024,8.440440638008337,0.67031081708127,0.7848931252021849,-17.120666566575608,0.9750753234010127,1.2438876473712885,1.6415125675705262,2.195147414863318,3.2980213369688474,4.768888009234597,10.353819570117523,196.3611398800649,0.7052746775624431,0.8451021919552977,-7.222597561576576,1.0867733060199571,1.4397722742898473,2.0042764480590662,2.765196314566481,5.600888555836228,7.958861049574359,70.2196546825759,-13.214045722732497,0.7923114979396066,0.9873308386086993,-5.994940250230733,1.3389443168156208,1.9010454278274291,2.9920020049610994,4.734938136236432,-48.508675310001074,-39.57309101399633,-14.854489064831746,-6.65928311541708,0.5990282495842638,0.7391240505208503,-2.7290645262852866,1.0137806389520783,1.508402309296251,2.3345510877688973,5.011273469621767,-33.34395648488791,-6.376527850644207,-13.893371272160964,-4.109405321278142
2.637691215876256,0.47472964704160825,0.5737850029817165,-3.5914051393290625,0.7516767497961352,1.0345586275112844,1.4506597056375465,2.227229078709902,4.590980457568038,20.123573598931088,-23.2060992926773,-5.632725328468077,1.2312030160024758,1.3860027975308769,10.29783868984278,1.6351740973283126,1.955627588702973,2.3641807359704696,2.8806458700323065,3.596494994247565,4.090227966565428,5.800681625485764,8.678614642928517,0.7533173452112295,0.8798844941394259,-23.18472566987585,1.090184254935346,1.3855453404932225,1.818697661792881,2.4162518511838176,3.5815119315860966,5.099593894495306,10.408966137382613,70.85528367816866,0.7911264161373303,0.9448308718678298,-8.919186291009476,1.2100623224199076,1.5937549584194348,2.198666203526161,3.002489949564607,5.83661686650947,8.08349213625427,39.491390802814976,-18.005507630220247,0.8842763590096386,1.096516603219058,-7.397923239315897,1.4766642734788469,2.073343611586621,3.1957442905623714,4.910261423775673,-1236.5726189305137,-152.484760446829,-22.893383605535092,-8.412496275016924,0.6759294515558655,0.831407015764496,-3.2264478191398887,1.1351380389404646,1.6737518932336752,2.5505439517741886,5.22399180139217,-100.23041479123997,-8.192541919146445,-21.195344364339228,-5.021393714475608
2.949329672459135,0.5331869159332916,0.6434574733001229,-4.159119541013242,0.8419734210931865,1.1558487206964922,1.613359879564851,2.4572365405889793,4.950286307293877,18.949872142343388,-34.020374909820156,-6.688582810362399,1.334450586002004,1.4988686895634395,10.475023250009539,1.7636833009331472,2.1024729742797357,2.531490778612041,3.07055042255152,3.8078319062868715,4.322800630218065,6.027775514060246,8.857667053624718,0.8348768030972793,0.9727835383506321,-32.43088274190605,1.2020691733526818,1.5220864340527942,1.98744551434482,2.6236179326893856,3.839340417311253,5.38835763974218,10.42776760300037,46.62304358046535,0.8751758543461977,1.0418715894448418,-10.969033556945751,1.3289846441299802,1.740469137194224,2.3803861095729397,3.2192499652319855,6.033212981252118,8.173993408808268,29.213331519207927,-25.31336384121053,0.9734842646905493,1.2015163735340189,-9.081542168947962,1.6073233007071897,2.233398388312279,3.3778638265142606,5.05848861358798,67.82416489996294,121.75104217773799,-40.047824773548456,-10.62199379588006,0.7518672718298718,0.9220497484629012,-3.767066346734172,1.2532700958257632,1.831970595858749,2.75124557938432,5.406255211968281,175.73606648285192,-10.554356144811985,-36.19609046831557,-6.08352131369987
3.2652895386874814,0.5916017947111394,0.712897531546293,-4.766824164899502,0.9317069449390262,1.2756962165914678,1.7725330627710005,2.678370524891141,5.278797383501711,18.059629394698728,-54.77124598494735,-7.88138747721978,1.4318201269236084,1.6047622679488251,10.588818285666575,1.883355557596779,2.237983096908182,2.6841309389557075,3.2414331344015643,3.994256132181017,4.525553444448796,6.213584232642791,8.98604339951943,0.914575413901531,1.0631266452093362,-48.37775437062379,1.3101764558950078,1.652868376664068,2.147079041823538,2.8166921800933924,4.071944686788506,5.637888658314647,10.414959914048886,36.23633431027379,0.9570090123277983,1.1357665817328182,-13.498780978691187,1.4430159522687582,1.8793825130600073,2.5491345636966285,3.4158418089276723,6.195027668082344,8.23437312440857,24.027535254659153,-37.871500622128444,1.0595523653344958,1.3019427558174408,-11.139035873171032,1.730591708425714,2.381240179824435,3.539711945006365,5.182429200369636,36.62600062012548,49.49860564282171,-102.39702263411984,-13.490042867220573,0.8263947056329556,1.010535631625914,-4.354616024313134,1.367538132711878,1.9823991272343233,2.9365889117452397,5.56118575834449,54.67587629352647,-13.743480518990058,-84.64321231646116,-7.331912503849248
3.5856464392300906,0.6496280096044432,0.7816924563904167,-5.416918217512407,1.020329359095684,1.3933551768751085,1.92720585063079,2.889460137132928,5.576821003618205,17.347604213853057,-110.98574390824879,-9.236717756564595,1.5232736113907552,1.7036699542054328,10.648513503888573,1.9942432669316648,2.3623312187902825,2.822504152891128,3.3940724663722825,4.157244525572149,4.700408378096048,6.362332858878936,9.070535773526405,0.9920400367237141,1.15049761947507,-82.81333546208445,1.414019408363946,1.777344633473413,2.2970637468703177,2.9951161387563254,4.2799509166688745,5.850851539754358,10.374581845404334,30.40688718590492,1.036256935076813,1.2261106505872628,-16.70725544925911,1.5517061824901544,2.0100667870227467,2.7047423048187897,3.5927415069044746,6.325649766266266,8.267997710325321,20.870166944379385,-64.67577135681071,1.1421496828305657,1.3974659318650413,-13.713040656556108,1.8462105607085522,2.516950040198057,3.6824858740402022,5.28437463099272,26.5248764840685,33.138945108478175,347.65040776895086,-17.364957828175275,0.8991042038181288,1.0963976245125562,-4.9936057480057965,1.4773806436052135,2.12449810798393,3.1066341402030013,5.691396716456493,34.88850134189491,-18.282222803864787,795.9279727030018,-8.81672108422621
3.910443588183418,0.7069596010996552,0.8494792432660588,-6.1123326934462705,1.107363522851881,1.508188750436732,2.0765853500415212,3.089664149899518,5.845264270853503,16.755026881876724,-839.5134753906892,-10.787937941748007,1.608843071673059,1.7956523395207908,10.662562726501653,2.0964902163802375,2.4757982751960452,2.9471303817650796,3.529369843559011,4.298363280500577,4.849399653479281,6.478076463725148,9.117407483236214,1.0669725602569498,1.2345676632036813,-214.510540540673,1.5132278275244013,1.8951268951373157,2.437081665222956,3.1588277047554336,4.464333448630552,6.030140554347634,10.310906923364037,26.636072183962465,1.112631138435791,1.312593412866519,-20.925284369251177,1.6547337258799868,2.1322658333061706,2.847259248163367,3.750659435494517,6.4284820673023555,8.278199436765972,18.72315918635258,-162.83081694276822,1.2210352648129563,1.487860948661316,-17.033310894336164,1.954055432253304,2.6407551399475,3.807412640508616,5.3664936503105665,21.504700241251047,25.870238034275054,73.51968969837439,-22.900151260881145,0.9696601017465373,1.1792574412912682,-5.689638720383762,1.5823658332195123,2.2579223968998643,3.2616638147649923,5.799351777249135,26.750091410577316,-25.260000632180724,81.51834368457394,-10.609479044969554
4.239756610216258,0.7633419556149538,0.9159575177201331,-6.856578800778255,1.1924191389296106,1.619691358155314,2.220086735395954,3.2784963218450165,6.085603107568045,16.247418644380556,181.09454806093117,-12.579023312691557,1.6886458662735713,1.8808624169604868,10.638766536455384,2.190348727590777,2.578792723629153,3.0586746994422946,3.6483709797715633,4.4192935678839484,4.974693023991171,6.56472562392427,9.132469481380443,1.139160596154342,1.3151078315412197,542.6806137825005,1.6075609719873625,2.0059984857907627,2.567045250698459,3.3080555134193608,4.6263759973650815,6.17881939751566,10.228041289322164,23.970575975124977,1.1859340251593202,1.3950117284945653,-26.744019649677874,1.7519180454388439,2.24590994683892,2.9769686062693186,3.890556161906546,6.5067920646009085,8.268307562943226,17.152020729376524,517.4914690027086,1.2960677900197497,1.5730201503502443,-21.492683282561078,2.0541501169522807,2.7530485140856955,3.915811103012568,5.430889198052366,18.484312347572263,21.738240886121083,43.737837455256496,-31.47766379034682,1.0378097865205484,1.2588383481307686,-6.449640003805508,1.6822052887872239,2.382532705675874,3.4022005578485586,5.887484122753851,22.29706981689237,-37.38272495682627,46.091319121606695,-12.815296692246463
4.573639522949181,0.8185314833445076,0.9808410244916028,-7.653398775020493,1.275129526518993,1.7274005958865661,2.3572045612215033,3.455617574527765,6.299422910579712,15.802864682922403,88.02259745155652,-14.667972662321086,1.7627861003702563,1.9594374055917574,10.583682740070621,2.2760543839953216,2.6717025928810756,3.157765707349707,3.7520538169876234,4.521580324654921,5.078273284437204,6.625723376815899,9.120592323828594,1.2084116132907279,1.3919125464583735,131.000689797618,1.696813265781433,2.109794160198203,2.6869359248501596,3.4431086783826,4.76737887463106,6.2997509867872346,10.129485466433412,21.968023317876874,1.255989566930339,1.4731879030636048,-35.327657881958544,1.843115399775553,2.3509783165141345,3.0941977363308,4.013375762762987,6.563390381809187,8.241118206382808,15.94013586232109,110.7456719498907,1.367128194167601,1.6528584530305646,-27.819823874194107,2.1465419198585134,2.8542228591037717,4.008866408528302,5.479370286802549,16.453418838402843,19.05522627319471,32.27134286775752,-46.6099943834784,1.1033248658964143,1.3348931546662963,-7.281729246953784,1.7766556339632262,2.498252532128246,3.528789567331074,5.957874584206391,19.475719920227398,-63.72698512554248,33.459137222720074,-15.593753898719845
4.912157147526866,0.8723475327831482,1.0439198127888007,-8.507199862536345,1.3552321618879826,1.831005768909489,2.4876582212198315,3.6210360827885335,6.4887619948905995,15.407760049745304,60.62804461558456,-17.133620713360486,1.8314643110285418,2.031620986737692,10.503474425286994,2.353966551987255,2.755057342053104,3.245189792882914,3.841558700757842,4.606913434552711,5.162282905416108,6.664495150027963,9.086483790099235,1.2746259998983394,1.4648844457923094,77.79691480312857,1.7809166345306557,2.206525162274226,2.7969603395979528,3.5645696591346754,4.888924553724416,6.395964427041281,10.018773968617396,20.396117071922205,1.3227188270752568,1.547058299775355,-49.33403122081339,1.9283290522271246,2.447636508807236,3.199496436414884,4.12029534274802,6.601121923069785,8.199542474707819,14.968486112469982,65.15191643935421,1.43420115283753,1.7274131169592732,-37.53590774194198,2.2314308966184893,2.944842310902076,4.087892059939882,5.513802593295209,14.984011118459867,17.16028038646877,26.171120900566418,-80.60862473225164,1.1660684010413653,1.407285281744406,-8.1959555257317,1.865624474762595,2.605211791092248,3.6422027468653964,6.01268021114842,17.519351957059527,-165.26169923914892,26.960777480965838,-19.200243793308942
5.255374305093998,0.9246341262684965,1.1050138598774872,-9.422694509744355,1.4325070542057117,1.93026201404345,2.6112673900798167,3.7749079272461095,6.655705796559967,15.052855256494585,47.511744781050034,-20.08457813818676,1.8948857121698488,2.097661376418685,10.403423524986259,2.4244475637526475,2.8293865143239403,3.3217198607926566,3.9179886199608145,4.67689197147166,5.2287348477047875,6.6841258933061205,9.03420626625618,1.337735248238338,1.533962171743505,56.78626358439963,1.859849768474175,2.296263798405933,2.8973980500336665,3.6730902408151875,4.992585303447893,6.470283923989246,9.898906076786673,19.12109261898004,1.3860749836371526,1.616596693106858,-76.41907107032532,2.007609311133949,2.536106321863936,3.293461923502458,4.212486160379512,6.622520426154884,8.146102865623227,14.165882693780055,47.535922805571865,1.4973028566471163,1.7967553468906425,-54.42681368116672,2.3090505524544835,3.025484662747967,4.154122428975892,5.535867997021421,13.863930719199647,15.741737282496096,22.367399537905133,-228.25005681365502,1.2259391551027152,1.4759202667321554,-9.204228718784027,1.9490756452491758,2.703608278624307,3.7432363774726567,6.053824976848888,16.076664620627263,409.38015843526756,22.99222722009207,-24.067872835954955
5.603355816795258,0.9752714352086368,1.1639869392839792,-10.405019944816537,1.5067943799038956,2.0250122011763656,2.727974805387227,3.917558686452916,6.802395860332964,14.731778801644138,39.81557828178287,-23.67490314766291,1.9532813409630458,2.1578360029860373,10.288106751515867,2.4878920500983597,2.895251010305326,3.3881495821197816,3.9824442934298494,4.733064464608065,5.279554193641389,6.687433856508699,8.967335262782562,1.3977152752976922,1.5991362166612195,45.49319703179251,1.933656929570994,2.379164120085018,2.9886217755129665,3.769418004336187,5.079962702099076,6.525388535150101,9.772530316582259,18.060364369320354,1.4460567439135394,1.6818303627675633,-151.4200756860119,2.081073550898337,2.616688552811228,3.3767616433217342,4.291146397914996,6.629906779754474,8.083079869155565,13.487483913310548,38.16098958032716,1.5564948980286497,1.8610081506453002,-91.24651916262022,2.3796927954103033,3.0967732997595343,4.208758887814881,5.547116704762641,12.976067219123271,14.6333569609375,19.757727740468724,357.04813842384726,1.282883942295443,1.540760819231525,-10.320970747054593,2.0270476897884095,2.7937299959568893,3.8327419217292023,6.083088833175948,14.964194399424443,100.04908143894009,20.311295007936216,-30.995330268317122
5.956166503775327,1.0241900280737566,1.2207631032287256,-11.45992892448597,1.5780146155239494,2.1152107444557124,2.8378745398452585,4.049509060915793,6.9310748273160865,14.440184602730598,34.756406677475304,-28.131044372937204,2.0069320198604528,2.212476904904273,10.161672298063477,2.5447530855355964,2.953272464004401,3.445331271163467,4.03607455448889,4.776994617201891,5.316659784450369,6.677087775501272,8.889172569705982,1.4546032660108597,1.660467516181324,38.41992961797459,2.002468215003966,2.4554833655289503,3.0711239024488366,3.8544216223193466,5.152721577265939,6.5638904276197145,9.642078349802981,17.16065082054837,1.502725253064579,1.7428584507875207,-1408.4755293964752,2.1489263285721623,2.689783775533264,3.4501612527757617,4.3575481040030315,6.625505191109221,8.012638612154138,12.903806157242993,32.32302975287756,1.6119015741441067,1.9203657543701735,-234.84791898392436,2.4437292845311784,3.159403913888351,4.253023647654808,5.549082188423968,12.250928126931845,13.738912672267777,17.849033923772506,107.74302534965759,1.3369131435121393,1.601844350243293,-11.563776039593002,2.0996748101164915,2.8759780053406425,3.911655408670341,6.102212113909345,14.077129950871354,59.65194704299635,18.37597595156642,-41.63534801573087
6.313881990703002,1.0713422505310077,1.2752922569728782,-12.593598143442135,1.6461226869317316,2.200860182019309,2.941119391183469,4.1713333324000335,7.043828287823359,14.174654997068366,31.1798393693919,-33.799034504007864,2.056107885900363,2.2619041134244333,10.02746222281106,2.5954654947348765,3.004042895818808,3.4940659734779658,4.079951217673206,4.810112977589389,5.341791188871369,6.655425748061444,8.802452393313663,1.5084536764564098,1.7180365440801906,33.55998355594398,2.0664362792686397,2.525502739492385,3.1454118823472235,3.9289619780236156,5.212425557492909,6.58813251833305,9.509531275585141,16.385554785864688,1.556158177511705,1.7997988157227427,213.37638681854557,2.2113914157298726,2.7558060913808644,3.514411737843902,4.412883743384504,6.611245303612675,7.936584378660499,12.394387926979428,28.327737655737486,1.6636597931393682,1.9750338785321175,543.3868618647332,2.5015344110500513,3.214044796151611,4.288028910154924,5.543102294525173,11.644494737763981,12.99862281425634,16.38767547025423,65.92028954301577,1.3880601600677955,1.6592341029830677,-12.954064043128762,2.1671193320058935,2.9507722088451294,3.980873948591592,6.1127071284384735,13.351116504122864,43.7214139557108,16.911683900760664,-60.04714846338099
6.6765670987229635,1.1166788946193096,1.327522306685022,-13.812458715313792,1.711071574961825,2.2819595792392464,3.0378487746328693,4.283550956492098,7.142418700328806,13.932072948431534,28.51977582108334,-41.23571765533844,2.1010262864600318,2.306380074269324,9.888061206336316,2.640392619234045,3.0480625941139854,3.5350334805421544,4.114981408483054,4.833617562955482,5.356403242699771,6.624330215670794,8.709272229677266,1.5593044953963993,1.771905539433769,30.006442354801102,2.125690362864244,2.589469247892324,3.211935059831977,3.9937964510393953,5.260407825871999,6.600042167257604,9.37624755337238,15.708915195494287,1.6064147883894726,1.8527475164750786,103.55867882873352,2.268662000813587,2.8151189674715464,3.570167365341695,4.458181578001437,6.58865701740252,7.8562587678471685,11.944375531325052,25.41433761447753,1.7118818066997852,2.025186125013243,134.72154373419698,2.5534300011552986,3.2612681819456997,4.314698214706316,5.5302357403639775,11.127262936900689,12.373044895230468,15.22929826513083,48.65187084307115,1.4363498208950167,1.7129815233514631,-14.51786301612731,2.2295231147381407,3.018482316834966,4.0411619848954,6.1157554505745395,12.744051095804878,35.18900312445593,15.764022315672515,-99.59450396280992
7.044275845455782,1.1602432273543442,1.3775106754655702,-15.124590512057841,1.7729549935333948,2.3586936003347914,3.1284375326773084,4.386973783331856,7.228883129571524,13.710620198832233,26.46745802138627,-51.40472864659983,2.1420322899432245,2.3463069692709944,9.746129344709727,2.6800523585165927,3.0860012248533044,3.569095498935697,4.142271743398354,4.848909172665744,5.36214820577277,6.585859048155479,8.611904486169644,1.6073083806182407,1.8222664284190884,27.29042911021546,2.1805126664990917,2.647809327600283,3.2713497997558543,4.0499151062817145,5.298233669024333,6.601742121214919,9.243872180201224,15.11252024531866,1.6536709593824508,1.9019340818145418,70.14415397271885,2.3210893473153162,2.8682693986586916,3.618285678071622,4.494680248466951,6.5594817310538724,7.773268887822207,11.54350660792291,23.19199427775318,1.7567992052174852,2.071134148869439,79.62701469501113,2.5999008910012806,3.3018275250520683,4.334142353685054,5.511762342325215,10.67956871033173,11.836064401531885,14.286873650035695,39.210337375612205,1.48191841791306,1.7632688378108716,-16.288688058950793,2.2871913016727468,3.079676302724051,4.093495259593254,6.112772124240725,12.228209820535154,29.86979669941593,14.840629712997803,-245.43071334342042
7.417094659094365,1.2020994032680936,1.4253388184070817,-16.53926652953223,1.8318962122273565,2.4312809220993556,3.213289399818177,4.48240628614941,7.305040525296225,13.508617960439043,24.83922098946876,-66.12582074540072,2.179460488454827,2.3820751173800825,9.603833078610933,2.7149416365543932,3.1184935993499256,3.597058741136862,4.162844117872137,4.857256115363864,5.3605086026204605,6.54178656864262,8.512228144468299,1.6526306643119684,1.8693250517913789,25.14481303904123,2.2311978269989643,2.7009559125414433,3.324302291533012,4.098263481670317,5.327334142253675,6.595095490523988,9.113694636771154,14.582683520437847,1.6981136874961233,1.9475993963971268,53.961395862463995,2.369031750643583,2.9157977211380315,3.6595843549798817,4.5235247727030305,6.525218696557079,7.688934957420775,11.18402487893413,21.43879767795106,1.7986497014671976,2.113193323033901,57.79215777619984,2.6414231290916366,3.3364365495988024,4.347371763935598,5.488804485132032,10.287391845934206,11.369217023543719,13.50420384335739,33.251489101335,1.5249191617411517,1.8102964410702331,-18.308972743919643,2.3404446317252936,3.1349186851592963,4.13878838052671,6.104978393629299,11.784092475009423,26.235531659489972,14.082235572879325,751.5907790954412
7.795088360783395,1.2422991293610521,1.4710725123596045,-18.066910225954953,1.8879971118495982,2.4999053961600044,3.2927460277648297,4.570523358619388,7.372314725409588,13.324182787947212,23.518205389712808,-89.29908963938885,2.2135820856419364,2.414004485735998,9.462666624762871,2.745471343524719,3.146065459560571,3.6195906860521405,4.177544491301145,4.859690956240542,5.35268503451611,6.493487341275189,8.411561144502294,1.6954054057872059,1.9132507079526115,23.40513190759153,2.2779929121264573,2.74927477334989,3.371339729761366,4.139638957733996,5.348879976563644,6.581577286289264,8.98650621614587,14.10849591481411,1.7398960902547906,1.989943753578598,44.404944476221274,2.412791673216453,2.9581606481610954,3.6947501794355286,4.545663647338567,6.487002915986185,7.604178728671558,10.859664927546007,20.01851034568513,1.8376299538856335,2.1516274330559635,46.077532232760575,2.6783969366282383,3.3656886659643015,4.35520118526089,5.462225355354947,9.940249072973707,10.958867192038454,12.843161461919227,29.144461047080103,1.5654804469513321,1.8542332938518542,-20.633279596849196,2.3895558877402285,3.1846856036890485,4.177794513736683,6.09329837077458,11.397352166197864,23.594660317948094,13.448811828451209,160.1126430785927
8.178332575191668,1.2809397567370506,1.5148310060226267,-19.72030280683171,1.9414266823180013,2.5648337093926092,3.367243008584343,4.652085296661216,7.43212448961994,13.15589995145764,22.427238603252615,-131.08042294506535,2.2447192806289697,2.4424705770779465,9.32408770178491,2.772109011614132,3.1692989496666604,3.6374133489967986,4.187260225767416,4.857270009071683,5.339887691175018,6.442304643546227,8.311215726401828,1.7358181403177446,1.954270272342271,21.96580866877126,2.3212094086200525,2.7932016312354633,3.413081502468509,4.174899913470999,5.36406835283913,6.5626420030018,8.86312311362231,13.681784846759244,1.7792226428679154,2.029224798315569,38.09353272954292,2.4527348263458153,2.9958798752689444,3.7245288487168735,4.562084565336724,6.445980512749385,7.519951817674088,10.565777734346021,18.843855156536964,1.8739865945695815,2.186756506779548,38.77095734352361,2.7112831182654085,3.3902329627246415,4.358490548185622,5.432924429797963,9.630538018474969,10.59513845702805,12.277399043379127,26.14038455733895,1.6037808939230487,1.8953067802733894,-23.333552113659877,2.4348670657467406,3.2295251609390783,4.211323112936101,6.078684594757816,11.057601513918799,21.589380393770934,12.912779153458382,93.19447181047686
8.566892123463866,1.3181576377831985,1.5567790074681023,-21.51496200443026,1.9924115079056213,2.626401869218045,3.4372920718374362,4.727920100661585,7.4858762182614695,13.002784166639826,21.513647724819343,-228.79212986256525,2.273239250286984,2.4678966314147175,9.189440349054902,2.795371084929352,3.1888236855981997,3.651292601006362,4.192911070808341,4.851067003375224,5.323325395111956,6.389544729508492,8.212452027001131,1.7740993156134046,1.9926602274684133,20.75590610578791,2.3612141019024295,2.8332304786061213,3.4502040883101883,4.204949748946122,5.374105710094414,6.53970973169306,8.744378921749917,13.296327098444833,1.8163424618929263,2.065749744300366,33.61476054744916,2.4892816198645993,3.0295315825072917,3.7497137162316307,4.573799248301042,6.403288745048446,7.437217932267911,10.29886586474875,17.8563817814532,1.9080091750156487,2.218948606085642,33.78152214331522,2.74059348630008,3.410764261952601,4.358135063246345,5.401829904603674,9.352709899035608,10.270802075932746,11.788219161405376,23.847394325047503,1.6400418054103445,1.933794259267235,-26.50666573972408,2.476779773489637,3.270045615579984,4.240230997052092,6.062116079992617,10.757248413447428,20.01622351753369,12.454642248844062,67.41230471433934
8.960853433792899,1.3539967822802954,1.5969720936762462,-23.46684516437122,2.041038822319033,2.68475714902283,3.503147381234388,4.798466695108838,7.534276564755865,12.863106869863323,20.738775711167033,-720.3730344978028,2.2993398673439334,2.490521736760982,9.059254166849477,2.815560416554031,3.205018927762258,3.6617003242182387,4.195053153014238,4.841713428362223,5.303717127189771,6.335895545830069,8.11576980836641,1.8103526451912935,2.028554089900061,19.72481070987115,2.398201570944782,2.869642009357735,3.483115567401968,4.230336801888899,5.3797114609946295,6.513592179088836,8.630357185000397,12.946340368292054,1.8513739852373512,2.099675797330062,30.27243971328521,2.5226667146541284,3.0594558661041757,3.7707923791279834,4.581418034234805,6.359485439871572,7.356311305966028,10.05546330823589,17.01426631083999,1.9398467964858235,2.2484070162959595,30.161132817281725,2.766630424067565,3.4277032213670204,4.354667221712638,5.369400795153597,9.101867084688234,9.979657784394453,11.361108948149374,22.039285036630712,1.6743667376814866,1.9698349328962637,-30.281909359799048,2.515516352037558,3.306604879340921,4.265030347884277,6.044043639090832,10.489781337129015,18.749704967851134,12.05926144200787,53.76498525554083
9.360281327323447,1.3883586191229658,1.6353032875802365,-25.583690091286194,2.0871942177729177,2.739808223200344,3.564758910930657,4.8637985031964455,7.577725609522124,12.735725752056547,20.07713578882109,747.8391184576059,2.3229734759548495,2.5103277078902337,8.93386015717954,2.832692777558746,3.217950796925601,3.6687362763885445,4.193833981576378,4.829405865712908,5.281328104375581,6.2816269713413595,8.021446518805098,1.844490713771368,2.0618796646949975,18.838513683093527,2.4321280323171353,2.902447597463269,3.5118894166095194,4.251220459352011,5.3811627151145185,6.484643255633888,8.520972690575256,12.62787988925042,1.8842393867608676,2.1309466083726325,27.691481517184226,2.55287384019643,3.0857072029257324,3.7878889132707783,4.585127298751109,6.314672002505703,7.277166322264377,9.832776825356863,16.28946452567619,1.9694423820241898,2.275103516506782,27.424910698303513,2.789415098641019,3.441149114567031,4.348201852415764,5.335643488631994,8.873844371612279,9.716692096440063,10.985435370782056,20.580934230254147,1.7066839301012284,2.0033654898040654,-34.81943650486918,2.551044295200708,3.33925818521264,4.285833066555306,6.024470357818135,10.25002101211088,17.710467952776213,11.715861312630418,45.35198944890553
9.765251428724307,1.4215412650246313,1.672125016474991,-27.888782099181697,2.131328094730092,2.7921644487012505,3.622948292364877,4.925107668440668,7.61803826956208,12.621285236439547,19.509649093378,260.74776144782794,2.3446841043036253,2.527928892408885,8.815028626346358,2.847478706453956,3.228440672685147,3.6733532392267807,4.190396750008037,4.815448618833425,5.257559638651121,6.2282634230872205,7.931096774864207,1.8769212495880896,2.093113002287095,18.07230614291822,2.46357890656217,2.9323768648299944,3.5374440654707806,4.268777353522829,5.379950393103114,6.454536199418602,8.417607533336822,12.3388858752505,1.9153638262929704,2.160068235033687,25.64504778863693,2.580539293578632,3.109087979461297,3.802014007474198,4.586191346130057,6.270336137495024,7.20117063793792,9.630008045141455,15.661497743577561,1.9972592745437887,2.2996001892164664,25.292917758886386,2.80966254114741,3.4519972452458596,4.3398190490740625,5.3017901188548695,8.667049556815346,9.47950138009493,10.654371776233003,19.382829094121053,1.7373901816768587,2.0348597570169304,-40.3664790643573,2.583981905998652,3.3688456445385717,4.303704930884937,6.00471004295686,10.03557322761789,16.84601759372676,11.417391913017909,39.658454518991384
10.17585016618839,1.4536010539804596,1.7075017390106022,-30.41198059344055,2.1735266810834792,2.841934370055344,3.677865386088182,4.98255567563632,7.655086252274732,12.517035005651097,19.01581750836828,162.88306385143292,2.3646258471595654,2.5435102543410637,8.702183381372222,2.8601409278815044,3.2367475192889477,3.675850920955047,4.185027572698227,4.8000885908879765,5.232652763585312,6.175855346734771,7.844302096928107,1.9077396238398874,2.1223732932184323,17.401912717064544,2.492715145193056,2.9596387467328573,3.5600548807213266,4.2833053519371775,5.376338611765934,6.423399332880241,8.319473900719233,12.07431110407748,1.944853200652717,2.187176725776405,23.98079892671211,2.6058506006665736,3.1298401387774697,3.8134744067889415,4.584895872600034,6.226457014919794,7.127964737123175,9.444145162862918,15.110418639514961,2.02342325226836,2.32206311676679,23.585121825189997,2.8276008274841784,3.460520825093702,4.329799577035988,5.267906651476768,8.478182872657731,9.263901557342765,10.359916750344686,18.378555839602377,1.766584678947852,2.0644454389154285,-47.300436023233765,2.614513398834282,3.3956093718027436,4.318930376784261,5.984746197578248,9.84204945845871,16.114310273743815,11.155333694297045,35.54244660781587
10.592142360860374,1.4845967447209516,1.7415066678860411,-33.17919071632948,2.2138940458378893,2.8892814916437106,3.7297449659731505,5.0364945929762355,7.68937989684213,12.422290683293152,18.58419120620929,120.95627583858766,2.382946477848995,2.5572574464733653,8.595610719964306,2.870906757667572,3.243150971151097,3.6765436002608207,4.1780789092616555,4.783708181127997,5.2070383111087315,6.124817763233439,7.761399615710681,1.9370408734728035,2.1497869262751914,16.812536881428816,2.5197107412886437,2.9844750148156645,3.580033774305058,4.29519221731456,5.370790724889755,6.391721884655691,8.226700122404567,11.831997676708943,1.9728117780699717,2.2124140055584176,22.605507318277287,2.6290071507218147,3.1482401752240787,3.822615437704721,4.581635505915217,6.183337373868355,7.0577199298188935,9.273800233349588,14.624249378033737,2.048057116639793,2.3426608107739604,22.192488319156887,2.84346357552339,3.467030945573823,4.318474905242615,5.234240543707704,8.3052208963012,9.067436211551106,10.097215805110734,17.526712831417314,1.7943674488058772,2.0922535862408016,-56.17735603315487,2.6428298649540145,3.419837757722318,4.331853873636242,5.964830751596296,9.666918973621717,15.488498653516553,10.924781134723961,32.436408894143234
11.014214440933172,1.5146841420000334,1.7743256440102646,-36.22437347114628,2.2526735068206003,2.934540992996148,3.7790339239425275,5.087546207440148,7.721783943877754,12.337001381631353,18.20628297767592,97.69463345055433,2.3999374837751337,2.569507252367397,8.495966615720835,2.88016662154375,3.2481043817427566,3.6759443019261315,4.170135283588691,4.7669454613543465,5.181412811400008,6.075849201695005,7.683043379056623,1.965042218297323,2.1756139221904163,16.293132934754706,2.5448907406759784,3.0072958212320176,3.5978904462975603,4.305062899304701,5.36405033124066,6.360304758735381,8.139800776399087,11.610543018752148,1.99946718015234,2.236057734813075,21.45522615322333,2.6503624643838757,3.1647359927241907,3.8299857473406416,4.577052239028914,6.141613530307699,6.990982208048522,9.11824668860001,14.194047540095648,2.0714092886057798,2.3617020713673633,21.041915339319896,2.8576460936769155,3.4720176087516594,4.306398972959281,5.201335436607617,8.146973057312062,8.888593176706769,9.862829743640786,16.797656921556886,1.8209516007202522,2.1185451271801687,-67.90043600682239,2.6692794936880313,3.4420037058845496,4.34304679543853,5.945542747501413,9.50862599334386,14.949392930721714,10.72226307658761,30.016092017964368
11.44215283459969,1.543933801605804,1.8060433130213354,-39.58718880756189,2.2899768115870924,2.977868435650236,3.8259391147869195,5.135991466821052,7.752602902721748,12.260310967657398,17.87401754219292,82.91138345972166,2.415741523210985,2.5804338298153735,8.403275175998253,2.8881236980450806,3.251841495752646,3.67431406979713,4.161491917231317,4.750101693898305,5.15609664898824,6.0291929306294945,7.609316153999808,1.9918454473223308,2.19998418134665,15.83385622765933,2.5684230800627046,3.0283169042930176,3.613895326712721,4.313247720517284,5.356479845889405,6.329483756602531,8.05870778030055,11.408002848284786,2.024928364226285,2.2582499745412696,20.482939767419825,2.6701031736795025,3.179565099184159,3.8358714200697186,4.571468313076164,6.101488278940347,6.927811293438705,8.976286748213383,13.811697764208207,2.0936024873772556,2.379348509137099,20.080873968850344,2.870358128133988,3.4757321888996207,4.293826142137784,5.16938090638244,8.001984051201555,8.725571934623291,9.653325852767248,16.168179960376257,1.8464428704488636,2.1434538598699366,-84.02549486923414,2.694043954221371,3.4623508489895527,4.3527820799765955,5.927052471785765,9.365321684828249,14.481525483542645,10.544283571517564,28.08086520736846
11.876022363004614,1.572475221248963,1.8368127149494953,-43.31808543801573,2.3260003528127013,3.0195243312910494,3.8707953724376845,5.182270495174269,7.782362325513965,12.191837376389916,17.581348361200583,72.68918599198611,2.430585799070923,2.5902996184890505,8.317818830291996,2.8950759030894853,3.254698252858767,3.6720259539698166,4.152564357539972,4.733611440530851,5.131547572536341,5.985257503580425,7.5405351624986885,2.017625874912595,2.2231076887064862,15.427236411619322,2.5905655847000446,3.0478546422964827,3.6284325121258276,4.320204435295198,5.348591066968574,6.299760343630454,7.983597304008288,11.223036231253596,2.0493781465677614,2.279213350846302,19.654833240675295,2.688506846249781,3.1930666170805346,3.840674383866875,4.56533718489628,6.063343696197783,6.868473924229375,8.84716333876542,13.47107949310321,2.1148338360908037,2.39584409851201,19.272141549093835,2.8819034411222884,3.4785334039418,4.281139215520901,5.138721647861665,7.869285381311002,8.577129842397868,9.46616773917056,15.621162041502535,1.871014394205214,2.1671906360302535,-107.48989949062438,2.717397527501225,3.4812338062316295,4.361465510127828,5.909715577222858,9.235759825676716,14.0733911058022,10.388288068358014,26.501689606904495
12.315931061389078,1.6003871996294123,1.8667269783366678,-47.47850265686825,2.3608629010069824,3.059664416201771,3.913797667794274,5.226623389026193,7.81127199708496,12.130821320644474,17.322710776334638,65.19795585377906,2.4446103035941613,2.59927163907164,8.239552889966573,2.901211415279606,3.256883174486491,3.6693049665297726,4.143593928521686,4.717707108810049,5.107999259786149,5.944193260387233,7.476709253603288,2.0424909098903896,2.2451179269462656,15.06671543239422,2.611483639631103,3.0661117962161653,3.641744788620465,4.326212695417507,5.340665989762738,6.271365387335396,7.914343623854465,11.05411414081825,2.0729293998031904,2.29909062395052,18.944984228386048,2.705752377641096,3.2054570709972787,3.8446421843785634,4.558919150957259,6.027310929505964,6.812963893076324,8.7299185565408,13.166775016507385,2.135226202547651,2.4113456693925603,18.587618622921465,2.8924763311666175,3.4806414625511306,4.268547345932867,5.109494425199122,7.747790330293297,8.441914529676778,9.298931041913207,15.14288243231191,1.8947754426260675,2.1898908211528267,-144.57177823079633,2.7395162102656094,3.4988740247536123,4.369330504121916,5.893653610560792,9.118576338998112,13.715504289516277,10.25181953569722,25.19073491360918
12.761932947373651,1.6277383263361638,1.8958670112578198,-52.14516741625682,2.394666667323234,3.0984206148996494,3.9551057474523788,5.269237397989599,7.839461095976877,12.076496800889593,17.093394359941634,59.46876892435136,2.457934529663165,2.607493338713157,8.168352784350011,2.906689839153097,3.258570274434314,3.666334108291529,4.1347692391282544,4.702558613231872,5.085615315476508,5.90607898100335,7.417776872134611,2.0665336057385884,2.266131634442101,14.746807094102747,2.6313207677979324,3.0832621976362202,3.6540357701589783,4.331498791373031,5.332918160393999,6.244447993986226,7.850755373482538,10.899839604486258,2.0956797036401817,2.3180061288150853,18.333504948368176,2.7219940707905277,3.2169199810554487,3.847977850382477,4.5524173521507985,5.993454103653673,6.761209138270951,8.623650233296447,12.894215207683914,2.1548851927474466,2.425988789598002,18.006146298137608,2.902242229609229,3.4822394212636567,4.256212543130889,5.081781280008627,7.636504137974579,8.31870188474451,9.149527015538725,14.722517678382351,1.9178209854598915,2.2116722987627497,-211.51981266507576,2.7605514669048725,3.515457876715301,4.37656287761583,5.878929819485592,9.012537898429747,13.400196755729631,10.132745565206609,24.086445861879298
13.21413605619947,1.6546486016038622,1.9243732828327254,-57.417601060729005,2.427588245771474,3.136019248245063,3.9949978160998114,5.310451937426401,7.867287548697178,12.02856295201768,16.890000694125025,54.94284241835013,2.470750868994158,2.6151837176809307,8.104339640738958,2.9117527989941094,3.2600238611852936,3.6633953044670156,4.12638613793164,4.688459189348856,5.064693029259566,5.8711563599290875,7.363900396405392,2.0899110522985436,2.2863346316795568,14.46336750135634,2.650298267278743,3.099568304793231,3.6656100535970646,4.336404680288267,5.325701081618259,6.219325137669838,7.792897781061706,10.759310930754843,2.1177908829299112,2.3361537391184037,17.805481125048253,2.737465181856884,3.2277292419471846,3.8509887440960293,4.546154348316099,5.962005236452625,6.713341883674393,8.527826448535302,12.650006798310311,2.1739810382644382,2.439979676456246,17.51188335055084,2.9114480408958947,3.4836058620812107,4.244413004397621,5.055806704023554,7.53479601006963,8.206679241239408,9.01644952441666,14.351860719117607,1.9403043646192386,2.232719423520587,-367.467929669603,2.7807355053257843,3.53127169519969,4.383471850596043,5.865783953280999,8.916870995646283,13.121728030541867,10.029595835141842,23.145143307381637
13.67261601253533,1.6811213927359023,1.9522502696784148,-63.41982293114782,2.459631875397261,3.1724627310585647,4.033463922622134,5.350221782253561,7.894542824240267,11.985945817139784,16.7085725594074,51.27105567469411,2.483072643114072,2.6223699824911755,8.047042104960111,2.9164266400084324,3.2612653364430724,3.6604959005452256,4.118429955874043,4.675348320930342,5.045147154181945,5.839228033412537,7.314696236960869,2.112631666227712,2.305748700818091,14.211966511519373,2.6684453867535427,3.1150650094283336,3.6765000027075847,4.340946516759571,5.318967803015883,6.195849658830336,7.740278520913768,10.631007230560819,2.139273448347732,2.3535586083146756,17.347994130202792,2.7521984327491853,3.2379194661689414,3.853693920410041,4.540111240479718,5.932759950535752,6.669015699910886,8.441400890524,12.430446570680125,2.19252728333734,2.453346471950496,17.091392491145815,2.9201253129068485,3.484759796943614,4.233111472591583,5.0314254096702085,7.441610383651485,8.104595096862377,8.89781985766677,14.0233572172351,1.9622399121375618,2.2530553669120024,-1129.6241639638467,2.800097666281088,3.54634100875966,4.3900414445087215,5.854028604514556,8.830302795589152,12.874548781962378,9.940449992106721,22.3330021960561
14.137448441050028,1.7072909315781166,1.9796544598688917,-70.3200128010116,2.4909930613781035,3.2079994944152967,4.070806750898881,5.388916184906086,7.921639379903862,11.948613562337227,16.547038812099935,48.22964321905685,2.4951053552581612,2.6292811615172447,7.996615183603529,2.9209609849019977,3.262565054099401,3.657921901455201,4.1111989165326515,4.66352359569961,5.027279858696228,5.810554169920963,7.2703602286292055,2.1348685000339063,2.3245746525786743,13.989897764074463,2.6859968786081883,3.130026016731028,3.6870177584961055,4.345470487398661,5.313077681830208,6.174356775092666,7.693046959818427,10.514387255136016,2.160304177492228,2.3704278549688627,16.95192076452137,2.7664376321174133,3.2477721454825823,3.856404590485815,4.534615139340576,5.905980389180259,6.628420748913029,8.364093094782971,12.233316209592157,2.2107070509452154,2.466305838759677,16.73522646954365,2.928528414541205,3.485985264098551,4.222594433950675,5.008886130614086,7.356586308509843,8.011975757908237,8.792709891669672,13.731854177088522,1.983793812181527,2.2728772204830174,1261.3732273827393,2.818882310636218,3.560963035546764,4.396593351625727,5.8439415438273095,8.752404355486558,12.655077047234915,9.864423775215073,21.626110089912977
14.60875218050881,1.7332037584561892,2.0066401506544147,-78.33910563039666,2.5217379236191033,3.242710316336157,4.107114756085747,5.426620498839828,7.948577955570758,11.915979322882569,16.402887515654463,45.66460068451835,2.506920619523144,2.6360027451077306,7.952804006897054,2.9254444487271707,3.2640120451793178,3.6557553086522776,4.104762340536668,4.653022704265741,5.011114677153722,5.785074216452435,7.230699331489169,2.1566832075392,2.342890213505689,13.794202545063108,2.703043456173093,3.144554685600907,3.697272778594758,4.350082671820362,5.308096475029551,6.154844029566301,7.650948625406062,10.408460098007964,2.1809464850382,2.386842122406909,16.609172962862793,2.780276628525665,3.2573901543300106,3.8592184931727966,4.529742291404884,5.881609065049427,6.591400793723532,8.295245560126393,12.05616128431212,2.2285861359568573,2.4789410034140484,16.43507181878311,2.9367506017048335,3.4873729719192847,4.212915944699569,4.98816904968856,7.279055040348284,7.9280235902320975,8.69988755941271,13.472456668195049,2.0050278982744882,2.2922611717290104,430.3075679257254,2.8371817679252835,3.5752403095132665,4.403208944677311,5.835492259803102,8.682387100470816,12.459764634357095,9.800309221850526,21.005065864166973
15.086592052056364,1.7588633441712558,2.0332117037576243,-87.7772628943553,2.5518700146205036,3.276594886469023,4.142374119344012,5.4632872257428735,7.975172837452667,11.88725052074364,16.273598231443522,43.46664969985646,2.518526909337066,2.642552385128279,7.915152218566235,2.9298895631431114,3.265610016963805,3.6539823702716525,4.099083324180141,4.643765233840042,4.996547663694817,5.7625880707448704,7.195347983514799,2.1780840132517527,2.3607142192497674,13.621987769497101,2.7196066468777365,3.15867265564487,3.7072775749215987,4.3547761591948975,5.303954848857568,6.137158488278341,7.613572172216634,10.31209548594187,2.201209429199079,2.402821334966734,16.312641095598334,2.793737078483103,3.2667906224637226,3.8621313800042274,4.525452934162965,5.859452235526517,6.557656705644566,8.234081991215868,11.896567160640068,2.2461741470445094,2.491271343362611,16.18376802063887,2.944808296196829,3.4889220788670703,4.204022143747363,4.969134970495138,7.2082568237286395,7.851857346592439,8.618094623552755,13.240757406949886,2.0259534138306403,2.311224898246684,268.8883229154622,2.855015273093774,3.589182492512155,4.409856977936138,5.828514171557328,8.619356839755532,12.285358494295847,9.746823434410391,20.454110984201687
15.571065287409711,1.7843636420050226,2.0594779199771,-99.05988745678407,2.5815247603306886,3.3098192888210898,4.17678297493303,5.499153956469579,8.001664758394837,11.862349373578244,16.15791277699589,41.55994385116454,2.5300615808553797,2.649081556786378,7.883848821145242,2.9344553238628563,3.2675245617455193,3.6527735844985503,4.0943343398608025,4.63591109810581,4.983739911412045,5.743220138245628,7.164446373454038,2.199191447918968,2.3781861635383477,13.471912059342882,2.7358449665501117,3.172558368720961,3.7172298458675828,4.359763235134939,5.300856461493386,6.121483342057603,7.580962181470452,10.225015177112565,2.2212152551658457,2.4185077790764473,16.05815980000123,2.8069804829261775,3.2761518900776565,3.865332138538876,4.5219374650407484,5.839627480999594,6.5272624829262345,8.180379117904652,11.753395362543822,2.263595617335398,2.5034422428049634,15.977266523840578,2.952864754083201,3.490802574663258,4.196070799059908,4.9519054702076835,7.143882978529342,7.783121334116631,8.54673665446387,13.034281979669164,2.0466851496294742,2.329903866084524,200.51986713128107,2.8725470364733026,3.60297618784486,4.416724675676287,5.823143671330323,8.562964127081909,12.129828688361286,9.703496303863412,19.962840011724584
16.06225831476176,1.8097676404985703,2.0855108788178587,-112.79787044144926,2.610791660796573,3.342488060756928,4.2104628999120095,5.534360924840779,8.028156523584604,11.841043568242277,16.05456708507635,39.888307102912165,2.5416142621028963,2.655689581772708,7.859050427594192,2.9392411860663135,3.2698542954258834,3.6522258674142893,4.090606338459021,4.629529863242407,4.972757145658497,5.726988454794867,7.138056240058955,2.22008672891806,2.395401293825574,13.342911124172085,2.7518637997869195,3.1863270431649497,3.7272535862645624,4.365169421669166,5.29890362532713,6.107893401430148,7.553054522712927,10.146927845227852,2.24104607331061,2.433997942729321,15.842619381012222,2.8201122943898107,3.2855855484362437,3.868930777126194,4.519296437671002,5.822148565002346,6.500187176495598,8.133834939081682,11.625654742168068,2.2809333192384957,2.5155506107336723,15.812699017264592,2.9610230439186846,3.4931122269732358,4.189135958774801,4.936509337223226,7.085550559538678,7.7213963896631554,8.485195753354313,12.851014754835404,2.067300645564845,2.3483896494004988,162.988698667368,2.8898858690779474,3.616735603199491,4.423910717374448,5.819412455136166,8.512766833790266,11.9913008106575,9.66984691992536,19.523077602051465
16.560279169353645,1.8351257321573358,2.1113695234240075,-129.90833599209918,2.639739095113192,3.3746926254043044,4.243513287064874,5.569008517441015,8.054688847187629,11.822995478913803,15.962085860535403,38.40583273895199,2.553256407260871,2.6624568894330416,7.840033928093132,2.9443318448269094,3.27268563885355,3.6524108240791215,4.087956084856285,4.62464106899791,4.963587766810934,5.71378004560619,7.115721584958812,2.240835630020543,2.412438397786341,13.23215532139854,2.7677540722749,3.200082227391808,3.737450002719774,4.371091918540168,5.298140418549096,6.096338554114351,7.529554604320812,10.076644414134964,2.260768116874512,2.4493716156913834,15.659888720552663,2.8332248183051445,3.2951932397488677,3.8730179912732265,4.517600733633852,5.80696755958893,6.476270390567759,8.093861759413567,11.511057264137236,2.2982535709981335,2.527675937194805,15.683848588800457,2.9693716412788507,3.495945025656443,4.1832773171251745,4.922952859785275,7.032844728298135,7.666112804701185,8.432532674510483,12.68695246578449,2.087862603213823,2.36675671817175,139.36428226108853,2.90711813883533,3.6305678131888457,4.431512742612841,5.817348738351214,8.468300748119905,11.867680218887722,9.644804465317048,19.124204050386112
17.065214279378278,1.860456767646962,2.1370755972209694,-151.83076191218197,2.668392067757694,3.4064594985952006,4.27595605216305,5.603104866385007,8.081180578471864,11.807765426093498,15.879119875861209,37.07870159482276,2.5650132481010672,2.669413236400982,7.8265005408638535,2.9497514914772376,3.2760340574067257,3.6533300343511783,4.086369373567885,4.621192673321137,4.956159222277792,5.7034486884246,7.097198182604577,2.2614648338086742,2.429332237050883,13.138060341545922,2.7835521113113257,3.2138591860509993,3.7478462616052406,4.377545107218783,5.298527826022746,6.0867159239679,7.510184370683502,10.013492383719935,2.280407934852739,2.464663086892793,15.506602952666903,2.846352323569588,3.3050037754925494,3.877605150911286,4.516838875674716,5.793956929368838,6.455309220176054,8.059957997024469,11.40828696567702,2.3155817459896113,2.539849749521303,15.587485690301108,2.9779379698564896,3.499313034516778,4.178467976562872,4.911155891624489,6.98529413313131,7.616719515087214,8.387984130761577,12.539883688719058,2.1083966546614006,2.385036612621134,123.22116802221157,2.9242774754016376,3.6444990904133223,4.439527483979959,5.816862557807427,8.4290249119538,11.757224440518627,9.62763006634361,18.75968006547826
17.577160876552686,1.8858016332189476,2.1626761679196367,-180.96734207431678,2.6968066930420593,3.4378558306484077,4.307865715857275,5.6367311716448425,8.107664072225475,11.795110294280462,15.804689496318177,35.88105723037609,2.5769400410634695,2.676618614058774,7.818232024072582,2.955557159243413,3.2799515197110614,3.6550277921813,4.085884041217176,4.619194536437781,4.950464594751169,5.695920000459143,7.082328470294361,2.282027923007053,2.446145530632089,13.05931992487823,2.799325498328562,3.227728756573526,3.758512605073013,4.3845975893693,5.300096543345245,6.0790048566724435,7.494768718960015,9.956963909262385,2.3000190364030546,2.4799348033663065,15.37995886550896,2.8595608460469797,3.3150824658711104,3.882748615279925,4.517056587793875,5.783071725669311,6.437197038046358,8.031761685784797,11.316297708316704,2.3329702939601225,2.5521323516876864,15.520922140448963,2.9867824050717466,3.5032673180876985,4.174732275276956,4.90110755623117,6.942570449519658,7.572816868841688,8.350963984011553,12.408023727831983,2.128952959184319,2.4032881159098785,111.5617205296635,2.9414302085391113,3.658596565957416,4.448005327844353,5.817946635580608,8.394562894353223,11.658556636294335,9.617776309655108,18.42431309577668
18.09620538906977,1.9112294731468475,2.1882503904367288,-221.64804447332156,2.725080105259607,3.4689999601601627,4.339377525978136,5.670043619236013,8.13427789888516,11.784976716961822,15.73817007699543,34.792980926185415,2.589129069691387,2.684170537147219,7.815208271145189,2.96184818998651,3.2845379413468407,3.6575969061247013,4.086582507805028,4.618702490771474,4.946541065312071,5.691197193437569,7.071112212838568,2.3026121833337916,2.4629763741985533,12.995051115695954,2.815182456343201,3.241808843181914,3.7695687702197547,4.392366305521131,5.302931500674985,6.073245741449837,7.483245728246743,9.906799311791307,2.319688697000732,2.4952847097947144,15.27787724475537,2.872957516324772,3.325542767092683,3.8885559802393357,4.5183489624289015,5.7743290066918505,6.421893546808315,8.009048826620093,11.234402850561333,2.350505579507274,2.5646201337254086,15.482292722958652,2.996008148829998,3.5079109479898305,4.17215131839575,4.892852617680729,6.904443318843304,7.534106562158409,8.321057854265872,12.290099738153474,2.1496127491861827,2.421604586571767,102.79993736471873,2.958685470195665,3.672981580829,4.457057761687419,5.820663948132869,8.364664049229217,11.570587853871462,9.614888199767329,18.114138597744926
18.622466655694787,1.9367754154856633,2.2138380825264945,-282.53187999076016,2.7532599230702908,3.499947326125727,4.37054891044637,5.703098628784524,8.161022268402231,11.777137472531525,15.678769342977759,33.79797244838222,2.6016243542523845,2.692115177127997,7.817247294841289,2.968667133568174,3.289830245221833,3.661061131050454,4.088471933325842,4.619688020440234,4.944338163802961,5.68918065283721,7.063407650998153,2.3232630893403337,2.4798768678081915,12.944209065382381,2.8311780113650613,3.2561553948184128,3.781063031294631,4.400886777888659,5.307020792059142,6.0693720006932494,7.4754271943671435,9.86256828334468,2.3394618875933952,2.5107638915439345,15.198253495118827,2.886594950792542,3.336434501433141,3.8950614377218056,4.520729023770081,5.767646178315402,6.409252051470948,7.991474046719751,11.161767780047729,2.3682307505914304,2.5773609007051133,15.469659418446254,3.0056612238823024,3.5132798722409158,4.170729190332254,4.886350240231901,6.8705859586386575,7.500191859187744,8.297743968721525,12.184735925196039,2.1704179881720678,2.440034139646388,96.01342253281759,2.9760965528982184,3.6877056370075554,4.466713405637914,5.824978054464955,8.338963564201707,11.492174383016328,9.61848723893276,17.825493288710362
19.15603110462064,1.962417673698172,2.2394138456200494,-383.84018765563053,2.781312567289024,3.530650275903698,4.401310026854193,5.7357908540947165,8.187673040965972,11.771062812449037,15.625354887740448,32.88169893921039,2.614393089979122,2.700418422139997,7.823877731740414,2.975967759386992,3.2957668632136605,3.665336480702132,4.091443223649636,4.621995580958063,4.9436720509818946,5.68961155302252,7.058845096607044,2.3439577484416696,2.4968254263093432,12.905335937780265,2.847282553593176,3.270726712244012,3.7929315155848156,4.410067108016037,5.312203996892549,6.067152339382219,7.47092213335267,9.82356397833197,2.359314653046185,2.52634866912922,15.138585097961725,2.9004391893114008,3.347707333588765,3.9021840974716344,4.524080028099807,5.762783918307748,6.398959588591357,7.978496088788594,11.097279508792155,2.386119063641029,2.590325656767707,15.480628061416677,3.0156976832122897,3.5193053536049015,4.170348907369088,4.881425205323366,6.840514606577912,7.470510079102676,8.28032363550254,12.09032833849036,2.1913465049121834,2.4585522947418497,90.6222471381386,2.9936276782598017,3.702710103519722,4.4768707553328175,5.830692270963893,8.316901587769872,11.421985519820021,9.627868998887072,17.554679262583782
19.69699596756436,1.9882293019549682,2.2650606271157723,-586.3625483015209,2.8093393376915237,3.5612327631514256,4.4318049703008695,5.768291493949578,8.214405688812564,11.766829670488182,15.577633627069474,32.03397644404842,2.627529305359922,2.709176957696653,7.835000068660184,2.983848526498456,3.3024478837592417,3.6705169886235387,4.095580582346409,4.625688918245125,4.9445914190393925,5.692502994553842,7.0574074196518675,2.3647868590503105,2.5139211667524015,12.877656850094137,2.8636043719781923,3.2856402710983237,3.805293382274204,4.420023905106486,5.318573673175173,6.0666451536596995,7.46970600728154,9.789587611345619,2.37933728718923,2.5421375164836775,15.097266788788216,2.914596895655748,3.3594743623836614,3.9100322967334566,4.528499872923166,5.759783595151308,6.391013300746366,7.9699729536633,11.040446388106448,2.4042593546326048,2.6036107532389656,15.513741191420296,3.0262201733643006,3.5260915492719276,4.171098364081116,4.878135223213042,6.814094008662362,7.444873897032832,8.26851947717797,12.0060124770234,2.212481991187311,2.4772533696675025,86.25107511144238,3.0113887623087745,3.7181177777393506,4.487647088383551,5.837891559869427,8.298338769398262,11.359341073232729,9.64281522732638,17.299341510147677
20.24548008329119,2.014218100839021,2.290786588794414,-1195.4354772741822,2.8373481223822914,3.5917007585992105,4.4620325467028845,5.800587488321635,8.241139314082023,11.764160892472018,15.534919639234245,31.24547548990553,2.6410387802251067,2.7183949272096375,7.850211024734413,2.9923057150793393,3.309859231781562,3.676573594143244,4.10084000302417,4.630689331434036,4.947000412403916,5.6976989053090294,7.0588161788088835,2.3857625167927137,2.531178258567935,12.85995527056269,2.880154256405675,3.300900483920378,3.8181396741668276,4.430732680056628,5.326056496482945,6.0677294498520435,7.471540691226691,9.760110825365695,2.399540952371882,2.5581427402572725,15.07223582778727,2.9290751183482073,3.3717324180930484,3.918582798822051,4.533943854910927,5.75851111150504,6.3852309334239115,7.965557013495947,10.990429644107008,2.42266021194499,2.617224013862245,15.566947248845826,3.0372276443909203,3.533620440698318,4.172925805564142,4.876389818598559,6.791005620921095,7.422914731478595,8.261865542106394,11.930567310241667,2.233834585281951,2.4961481679023283,82.63471811556202,3.0293870832154557,3.7339237119027526,4.49900949006108,5.846479243080596,8.282907742171904,11.303322499474445,9.662886229025032,17.056958191050423
20.801580683518157,2.0403356477161463,2.3165358263724385,210336.60196367107,2.865268070144785,3.621960369539729,4.491871561525731,5.832513266993046,8.267583617663137,11.762508767760242,15.496187548891333,30.50766042644718,2.654854114588492,2.7280008989254703,7.86893065653307,3.001252607514557,3.3178948037033167,3.6833783259298016,4.107069415833775,4.636796163198661,4.95067342621694,5.704893515242537,7.062635842023145,2.406830508928077,2.548540092401234,12.850737786923093,2.8968623893999212,3.316419034965164,3.8313575390571946,4.442050709860289,5.334438390480157,6.070126680899881,7.475992277770703,9.734402166840974,2.4198700538003397,2.5743051504164822,15.06116842697247,2.9437990162592014,3.3843838827385126,3.9277068134169584,4.540247655815838,5.75868556187453,6.381268081180335,7.964696144018382,10.946192171762204,2.4412629506351107,2.6311002943547708,15.637963149153242,3.0486344082575916,3.54177530542549,4.175669267400965,4.875973385565773,6.770773242567622,7.404095755342319,8.259704119973579,11.86263643413836,2.255352135263172,2.515177690816997,79.58095451990508,3.047544647409025,3.7500178721720405,4.510804462311728,5.856206363602939,8.270061054595294,11.252832233839372,9.687412159352272,16.825028778217753
21.365394999962284,2.0666054113237164,2.342334445841126,1217.7705451372788,2.8931301533997864,3.652047435244528,4.521362080504083,5.864107483019439,8.293740308598794,11.761755804812227,15.460977383710981,29.814343114495422,2.669003066717579,2.738021717071135,7.890834959070349,3.0107117589819685,3.3265714051055664,3.690937808551187,4.114256440203352,4.643966828277813,4.955551528456952,5.713960766206865,7.068666683279481,2.4280221427321473,2.5660410588409106,12.849026921918213,2.9137631887468842,3.3322286906704193,3.8449728585299225,4.453986534774496,5.343688316345332,6.07376529085524,7.482866026335788,9.712077063643873,2.4403550710644315,2.5906576783148534,15.062415610771316,2.958800060462438,3.3974559300868608,3.937419143971512,4.547402267612358,5.760225881822719,6.37899943544095,7.96709558769344,10.907096590516524,2.460095829050277,2.645268898057702,15.725150937465395,3.0604655326879695,3.5505720736717303,4.1793229333386,4.87683861503844,6.753169986961134,7.388141531346494,8.261624671790818,11.801301282859963,2.277062298926406,2.5343725361137763,76.95757864915187,3.065893285815339,3.766427993933786,4.523044346396219,5.867028343133646,8.25954355928135,11.207211034421768,9.71600940750823,16.60179205260344
21.93704187138882,2.093009142419714,2.368160732223755,619.0661859588515,2.9209073516396042,3.6819236080550723,4.550452660522926,5.895294326241493,8.319445325385791,11.761562514238221,15.428637275540988,29.15991478549927,2.6834591183719776,2.748427776469813,7.915457154322458,3.0206437114966276,3.3358373795853837,3.6991828819580173,4.122309087519794,4.652071421712457,4.961485001705072,5.724695950590484,7.076586391934241,2.4493194686901196,2.5836626564449037,12.85367188611625,2.93083112416599,3.348293190944562,3.8589313902592557,4.466460607570187,5.353671351115999,6.078462308078833,7.4918777780957955,9.692617115432672,2.4609769184989494,2.607179759126133,15.074124077625102,2.974048894895151,3.4109050901626965,3.947653022534873,4.55530987488732,5.762943186062458,6.3781873356268415,7.972382580376581,10.872399009551252,2.4791371823078734,2.6597045029940496,15.826561087063522,3.072683815398167,3.559953208190446,4.183795281980318,4.878847203553673,6.737853401522297,7.374661134947529,8.267164713195955,11.745563179525641,2.2989465431404925,2.5537109470232244,74.66211600337512,3.084403151938849,3.783104465341088,4.535648675077071,5.878793905810149,8.250948712643856,11.165610931600533,9.748212083091852,16.385543914020918
22.51661852951479,2.1195184914753114,2.39398235477849,418.4670096206065,2.948559348904148,3.711534050986992,4.579066107670686,5.9259651932619635,8.344503261878966,11.761565535879097,15.398572394838835,28.539479481126865,2.69818372065866,2.759177252099717,7.942309705751008,3.030996133735574,3.345627234828403,3.70802619499392,4.1311166097383225,4.660958335699227,4.968298200089566,5.736894886598466,7.086074158836201,2.470693055031903,2.6013743831793965,12.863473530827417,2.9480273483606947,3.364561299531791,3.873158197362718,4.4793714031058,5.364229142147032,6.08400458913888,7.502751735780622,9.675512821283519,2.4817050452097873,2.6238387837084156,15.09446058840053,2.9895027334238025,3.424673251494329,3.9583208636200755,4.563851525847053,5.7666271373738995,6.37856504042789,7.98021346826112,10.841399411313253,2.4983539114182496,2.674369793603861,15.940200794791428,3.085238286443702,3.569847039809264,4.188974326504552,4.881840640519195,6.72447062433022,7.363234607686726,8.275912598690542,11.694519111020835,2.320975424711693,2.5731596482166545,72.61244246026254,3.103030066114152,3.799981887972895,4.548512112861137,5.891321686505261,8.243861549893603,11.127199366752908,9.783603276031315,16.174749732056977
23.104243813105445,2.146149580889452,2.4198170289081986,317.83006848489646,2.9761069769570043,3.7408993417771024,4.6072272266195435,5.956133096855917,8.368904135567055,11.761689555105347,15.370488526550334,27.949542116870752,2.7131957231067205,2.7702867357723657,7.971142387905172,3.041781149634611,3.3559452426855847,3.717461415278213,4.140654219597565,4.6705761275645,4.975914243066778,5.7504632260195185,7.097058657326926,2.492165666825951,2.6192003260469416,12.877652328431125,2.965374728015231,3.38105098664089,3.8876634599107516,4.492709902248585,5.375318499973972,6.090306913180616,7.515343227192607,9.660589936273094,2.5025613420629593,2.640657363868995,15.122114762112709,3.0051815668038615,3.438772931479482,3.9694230929862746,4.573002885983756,5.771195087543554,6.3800030526734695,7.990378664914507,10.813803072673817,2.5177657748295292,2.689283964705022,16.064696140770877,3.098143176045541,3.58025517237519,4.194842199507829,4.885760866749013,6.712832483254889,7.353617667381572,8.287597647455954,11.647820503369857,2.3431683214171937,2.5927395398443878,70.74753019523807,3.1217946579435565,3.817072051987334,4.561633394810868,5.904546170871852,8.238068891633835,11.091494109889014,9.821911844231611,15.968725468371492
23.70003656092603,2.172841680651393,2.44559522940133,257.251145798264,3.0034643919588353,3.7699092800730734,4.634790138114755,5.985602786296494,8.392338904517416,11.761385272585672,15.343580061109636,27.386407434754183,2.7284171340194026,2.781673704226232,8.001464860656448,3.052902050387758,3.3666777743209626,3.72734846915385,4.150746934099814,4.6806997748996215,4.984059687447724,5.765082174736141,7.109218647300657,2.5136709022485664,2.637070426566899,12.89514151739327,2.982789631544452,3.3976609287376673,3.902315278253019,4.50630375173851,5.3866972862027875,6.0970397794691555,7.529225598977356,9.647372418848043,2.523478182279991,2.6575631657105885,15.155540304967737,3.020997667665921,3.453095962981787,3.9808155496160853,4.58257472430764,5.776353332129692,6.382109694957203,8.002363228806358,10.789010212369385,2.5373025153574935,2.7043696247378355,16.198465704519993,3.111302212751572,3.591056249228519,4.201230787777334,4.89038093046973,6.702511849490941,7.345250841158463,8.301628165360498,11.604828022410162,2.3654606944475907,2.6123778871991576,69.02515434662327,3.140605931749335,3.83425612186614,4.5748427479114415,5.9182073354560245,8.233073125912489,11.057503166096636,9.862513551542754,15.766698193285842
24.30409400469357,2.199565757907941,2.4712835842526335,216.73985069392822,3.0305915731304798,3.798512700677688,4.661688161439469,6.0142730754913885,8.414649627693215,11.760338770139539,15.317340167419495,26.847272549713274,2.743811665789213,2.7932985890426147,8.032786411076499,3.064309800338526,3.3777633099699997,3.737612645016101,4.161295551118665,4.691206134408251,4.9925929779094655,5.7805451706605435,7.122219177982059,2.5351799025342237,2.654954454671791,12.914943337672135,3.0002341427116663,3.4143416183013398,3.9170484229421847,4.520059560604979,5.398236587211505,6.104026530490594,7.544116148182177,9.635415136758473,2.5444256489290917,2.674524146998694,15.193243669726,3.036909731781745,3.467587116424601,3.9924240452654622,4.592459854780567,5.781933764799371,6.384664448900075,8.0158284424427,10.76644964747199,2.5569320499663175,2.7195906445095903,16.34002552430344,3.1246672016049777,3.602183666660915,4.208047616382361,4.895561929957452,6.693242675118069,7.337807607607589,8.317611008014532,11.564943229219576,2.3878231374257948,2.632041195220147,67.41613701596403,3.159420850934293,3.8514728286223456,4.588049645391867,5.9321359353019325,8.228559542950258,11.024571074027023,9.904961486176264,15.568053575194442
24.916534983173317,2.22628606235294,2.4968433947460746,187.6879504313718,3.0574406999113926,3.826650303448991,4.687852972422151,6.042061783370374,8.435682147393722,11.758384724662491,15.29141675131537,26.329639401670537,2.759335302070011,2.8051141907802224,8.06462331125732,3.075946752068116,3.3891319000102764,3.748171102020583,4.17220801040573,4.70197274974737,5.001383491761822,5.796681268224274,7.135847076212998,2.556656386214055,2.672814810084767,12.935974112891671,3.017661386954697,3.43103441086999,3.9317908099022048,4.533892916508714,5.409810407028049,6.111122436378053,7.559800354777855,9.624388413278856,2.565366516076824,2.691500899824856,15.233562152335727,3.0528675596808674,3.4821820044693834,4.004166673974238,4.6025639450546745,5.787777801072364,6.387497821304609,8.030513618306042,10.745714068222513,2.576615029565086,2.734903803012587,16.487288838015164,3.1381811731348623,3.613561750478525,4.215193860120642,4.9011857842450475,6.684772675888355,7.3310465114519605,8.335252801982207,11.527793048101284,2.4102191450055006,2.6516895576559643,65.88056531385692,3.1781869964552665,3.8686513113325987,4.601161745756672,5.946194271558658,8.224209388796302,10.992333588717916,9.948973353226352,15.372314417543436
25.537478335130526,2.2529786096656017,2.5222478852037518,165.80900363794342,3.083980744784404,3.854282553398869,4.713230282080973,6.068878069114832,8.455313926612336,11.755309011781998,15.26533616391938,25.83079333977116,2.7749592436631447,2.817088236158761,8.096401235172012,3.0877735499700742,3.4007364158063376,3.758956937021504,4.183384377758577,4.712877116648476,5.010298493220632,5.813266135436817,7.149719303274582,2.5780777301828337,2.690627314198101,12.956975634861312,3.0350415139954903,3.447702120418504,3.9464846087223666,4.547708918327873,5.421290216022566,6.11816889799016,7.575978774839001,9.613709656491713,2.586277220259064,2.7084675887333267,15.27445062910733,3.068838261175825,3.4968385850463446,4.015976690913238,4.612774225433363,5.793717155283699,6.390409601744843,8.046046752030867,10.725938001842183,2.596325872724429,2.7502797630431517,16.637658775167424,3.151805537884698,3.6251381986971296,4.22258465133124,4.907100432926782,6.6768377491148465,7.324650652519766,8.354080417983507,11.49216689885913,2.432624971234797,2.6712965847389385,64.40137001796695,3.1968711809835035,3.885744067294109,4.614104069634521,5.960216413286078,8.219758931105785,10.960269149488273,9.99412726772157,15.17823455345133
26.167053702854552,2.279624280480473,2.5474762195338347,148.70922973510014,3.110187645785768,3.881378128665933,4.737778636157284,6.094657681421825,8.473441135995003,11.750874843072634,15.23871332301189,25.349103166650043,2.790661466333898,2.829196802003885,8.127798612822925,3.0997595204254247,3.412536450707428,3.7699180135619725,4.194752184388458,4.723824297981288,5.019195381562613,5.83015956729449,7.16374457863413,2.5994271732521943,2.7083752930640994,12.977314195114968,3.052352723287213,3.46431387784232,3.9610861812501423,4.56144412368578,5.432584333180324,6.125000060202555,7.592457365533325,9.603295141349593,2.6071401053300467,2.7254061209612375,15.315052329132065,3.084797455136503,3.5115214608832708,4.027803025477698,4.623018657475118,5.799637353467064,6.393194268492019,8.062191051872095,10.707104081554617,2.6160450837877507,2.765697086268084,16.790321099899266,3.1655108974606114,3.636870525896526,4.230156662336625,4.913213391217636,6.669264612492097,7.3183347277936495,8.373843491992623,11.458277707604912,2.455022341137754,2.6908420747367097,62.959762684962456,3.215448104403053,3.9027145848080407,4.6268133801036155,5.974079968853173,8.214977802921384,10.927855561345732,10.039940646117788,14.985840374834774
26.80535831806242,2.3061762141726936,2.572476926562347,134.9551987992628,3.1360006501362365,3.9078638227720703,4.761409026023174,6.119275794157242,8.48988800256624,11.744852182609435,15.21114252047653,24.882892948624555,2.806386566023496,2.841381218122676,8.158329053910073,3.1118364380500774,3.424452917425892,3.7809586956202406,4.206189330946702,4.7346714184194845,5.0279159194074845,5.847145967152898,7.177651976351603,2.620656601824368,2.726008541072115,12.995999234945605,3.0695357899917335,3.4807993920244167,3.9755070639513153,4.57497976565157,5.443543091798192,6.1314332934189615,7.6089609704373995,9.592776592404679,2.6279061670992347,2.7422646265668718,15.35391574193046,3.1006829936828626,3.5261558181909938,4.0395496149176715,4.633166806426693,5.805359373377628,6.395643707034729,8.078633275478605,10.688770120568817,2.635721739373599,2.7811003652501154,16.943449903762705,3.179229164864683,3.6486748696817646,4.237799316943727,4.919369048055303,6.661803707137582,7.311826345391097,8.394192136188861,11.425724841290096,2.477363266116061,2.7102733910368753,61.543752117969696,3.2338535511855167,3.9194822278578765,4.639182765164726,5.987606057219446,8.209579141983417,10.894713400805385,10.086054891310786,14.795042485652363
27.452532626567614,2.3325812162678496,2.5971919243741404,123.6411974808291,3.1613513203407653,3.9336578087900067,4.784023499153574,6.142597289031626,8.504476725611202,11.737018981087411,15.182230782153812,24.430787477720745,2.8220726400471063,2.853576452895346,8.187550837927352,3.1239291879759246,3.4363994963916182,3.7919769397423844,4.217569043233676,4.74527299030028,5.036302447201869,5.8640119718209585,7.191191298939372,2.64171126583851,2.743470079568369,13.01221752337146,3.0865240976873216,3.4970804383696104,3.9896512185032953,4.58819122689607,5.454015116313398,6.137290186166082,7.625224547771003,9.581834001939264,2.648519744417938,2.758984521347546,15.389825207034756,3.1164253287801733,3.5406590080230527,4.051113413114218,4.643083918937166,5.810706441999323,6.397553691704499,8.095068933142203,10.670557073338488,2.6552983864521074,2.796427667301715,17.09562446026742,3.192885040139526,3.6604598922313376,4.2453957784541165,4.925408534133239,6.654213370589135,7.304863334426894,8.41479380794402,11.394176344388121,2.4995932968347367,2.729531175970326,60.149621228113666,3.252015537543453,3.9359580503939906,4.651097317815386,6.000606994207561,8.2032875032215,10.86050010132102,10.132092818772195,14.605816193875093
28.108684663611264,2.3587287166640474,2.621500071837276,114.1606699846881,3.1860943651335862,3.958583310817264,4.805411207486266,6.164344269803372,8.516834660747103,11.726876301362283,15.151249380990556,23.99107498205012,2.837589969535079,2.86564936866026,8.214855875998893,3.1358880873111126,3.448207484845994,3.8027819458355867,4.228670049562338,4.755377171821325,5.044079514290647,5.880413312134453,7.203980431928768,2.6624721843138026,2.760636789880908,13.024932090220792,3.10317650969293,3.5129941949581305,4.003328664696894,4.600850171413821,5.4637255574085035,6.1422462396245106,7.640809711502764,9.569987929986913,2.6688608301856687,2.7754408163515656,15.421388846615367,3.1318799192863245,3.5548628578789954,4.06229622514628,4.652531684852145,5.815371532008315,6.398568590735501,8.111009830595496,10.651935640154676,2.6746532465845285,2.8115500263786437,17.24522205136637,3.2063268115370795,3.6720463424181453,4.252730966300872,4.931065990253,6.646110593211932,7.29700804871478,8.435125002299472,11.363165319071566,2.5215970100678526,2.748490214960333,58.775213328361396,3.269783595479008,3.951958079414485,4.662333637157616,6.012759759371924,8.195648420784725,10.82461058490203,10.17742552306062,14.417916692388193
28.773944071482738,2.384589174089647,2.645370829720706,106.09981467379849,3.2101968256132727,3.9826027707675653,4.825529093369493,6.184450252590889,8.526870706558316,11.714325522387725,15.118001090951232,23.56304764458951,2.8529083897624745,2.877568006399442,8.240119427704638,3.1476754796210775,3.459832697854501,3.813316789106106,4.239410462041633,4.764882471019775,5.051120108964563,5.896207383438438,7.2159982359897095,2.682912914392871,2.7774820565038563,13.033922769959123,3.1194617635888773,3.5285032143262907,4.01648942692723,4.612881596938215,5.47257435788385,6.146167392352908,7.655544734323206,9.557214218125907,2.6889022858375946,2.791605718735971,15.448254897470404,3.147013333711683,3.5687269212452324,4.073042857687454,4.661427231054735,5.8192354189567395,6.398525575396086,8.126250552392358,10.632914852063198,2.693757702960246,2.8264370533775014,17.391835032720113,3.219516977279853,3.6833876902112466,4.259740598700324,4.936241115003171,6.637326810792568,7.288043215430516,8.454957294783863,11.332798189239588,2.5433463019271993,2.7671211844349544,57.42593160007168,3.2871232754390625,3.967440071351142,4.672833113119412,6.023944121088771,8.186468907688667,10.7867839478783,10.221755004534028,14.23173228981706
29.44845129599551,2.4100536486401003,2.6686864488650444,99.15278574656297,3.233517899576445,4.005547788115307,4.844181359561309,6.202658371643333,8.534257829086474,11.698905645994186,15.081793351434118,23.14529544738043,2.867903526240464,2.8892055473449423,8.26273842539661,3.159148802370557,3.4711145023016843,3.8234034275648265,4.249589548215806,4.773566231255232,5.057171120686037,5.911058961389489,7.226894646847055,2.7029180110457665,2.793887418560337,13.038209993416746,3.1352442496477906,3.543451982256013,4.028955841989872,4.624077482164358,5.480319521085182,6.148754686912165,7.669003094112937,9.543086681315021,2.708527771441693,2.8073591839556524,15.469100590424045,3.1616870347481916,3.582091015382057,4.083169083603989,4.669555546287844,5.822031410370918,6.397097761989876,8.140311761672175,10.61303629801657,2.7124939376928907,2.840965355687951,17.533867220886837,3.232310837013435,3.6943141891979034,4.266226206015011,4.940696524695123,6.627540152760815,7.2775654289301945,8.473770970334753,11.302707425880316,2.5647286011243398,2.785303345579483,56.09814014054274,3.3038898537592636,3.982229619349944,4.682390165576932,6.0338668246829,8.17537361984386,10.746481948699905,10.264406285398861,14.047009758313845
30.132314372390724,2.4350308169452624,2.6913496433998194,93.1016028298573,3.2559439416525313,4.0272840411122655,4.861214923890584,6.2187644664955215,8.538728468233908,11.680249823646228,15.042065093695197,22.73680161212881,2.8824742484878287,2.9004592377784864,8.282334997584133,3.1701929669915003,3.481923193348962,3.832897852580806,4.259041054898012,4.781240710054831,5.062013963394224,5.924674890080793,7.236433303987946,2.7223930126451275,2.8097567420791125,13.037285712477297,3.150414792338544,3.557715290843954,4.040585360015485,4.634267864343004,5.486757839983315,6.149753293903584,7.680815101363279,9.527336761828414,2.7276420339779808,2.8226037486026323,15.483351528715689,3.1757894117875756,3.5948262407922753,4.092526776117789,4.676741104966765,5.82353678118238,6.39400080987055,8.152768847800633,10.59204280622956,2.73076533951076,2.855034501556005,17.670731024062697,3.2445916042178924,3.7046888799896336,4.272028706887818,4.944238675053664,6.616476885566853,7.265222663633097,8.491096763944336,11.272715923315438,2.5856508244360223,2.8029381043984136,54.7977356462567,3.3199670042048974,3.9961873952882034,4.6908426000713375,6.042285403405392,8.16203507466384,10.703235468736967,10.304766250407441,13.863785274152287
30.825673746481847,2.4594802379433416,2.713320113143047,87.78268549619513,3.2774316163296175,4.04776506107848,4.876582715793197,6.232694245185245,8.540196410019332,11.658247367773184,14.998569114574037,22.33711294737328,2.8965810657468194,2.91128890016809,8.298704609474765,3.1807616384156723,3.492206521302731,3.84173880148674,4.267683052967713,4.78782098681433,5.065526670045306,5.936884572039272,7.244602498804864,2.7413010781945513,2.8250539303889193,13.030896650357052,3.164932098657164,3.57124645561409,4.051322627998629,4.643376519139133,5.491804624499431,6.149030099963006,7.690772600869382,9.509963190054796,2.7462076164199285,2.837302294592704,15.490663110572756,3.1892774109481845,3.606883300786514,4.101056899079715,4.682902306269969,5.823652952660797,6.389078795849501,8.16337021260027,10.569973833486204,2.748533279101978,2.8686052986793418,17.80201959017047,3.2563129653794327,3.714457878355884,4.277082753426137,4.946773089417469,6.60401255833254,7.250813449489996,8.506644297205003,11.242986112793224,2.6060743620634517,2.8199865049857333,53.53006290057176,3.335310668311042,4.009262767706116,4.698131908385112,6.049083379439443,8.14630117655444,10.656823552964081,10.342400785510423,13.682348316513462
31.52865906055825,2.48332550233321,2.7345181873736504,83.0687109130544,3.2978903656865515,4.066886608187549,4.890172371981924,6.244298321214907,8.538479250227287,11.632658673989324,14.950893546704402,21.945416200246093,2.910142697328704,2.921612083739935,8.311476054278087,3.19076294676409,3.501860373137391,3.849813504777753,4.27538938775853,4.7931714582104314,5.067548797189315,5.947436245192064,7.251159367122857,2.759565555078832,2.8397016692294956,13.018551152810353,3.178709158996862,3.583945894497552,4.0610576887253576,4.6512760182453405,5.495315761017448,6.146400719741108,7.698560911601732,9.490686604216402,2.7641471705340894,2.8513763822155234,15.49043940266214,3.202061968174145,3.618159620011702,4.108645326410809,4.687908360657884,5.822225376402184,6.38212858431087,8.171748245910758,10.546527294444523,2.7657192227286647,2.881596896723367,17.92708816700262,3.267381923153045,3.723512192296212,4.2812661681261295,4.948157571731137,6.58996281811371,7.234090409070419,8.520005474719598,11.21324908165147,2.6259226208119535,2.8363687863359566,52.29711960872797,3.3498285505575764,4.021347153651679,4.7041374604782265,6.054078863246166,8.12795464279279,10.606945497757904,10.376769198494841,13.502609758126747
32.24141076043341,2.50646851803165,2.754841038867851,78.85886851142794,3.3172027880648343,4.084512858480144,4.901833093895268,6.2533723304583475,8.53332864119941,11.60315462736692,14.898504751307433,21.56080167186516,2.9230537301756976,2.9313226905618732,8.320252050398226,3.2000800866628927,3.510755571794155,3.8569784594590266,4.281989706796702,4.797110592260724,5.067858850293291,5.95601827238349,7.255861747837464,2.777086407601665,2.8535990969826783,12.999716732929231,3.1916335756719554,3.595687526023537,4.069648000853697,4.65779294295336,5.49709661365447,6.141612719682964,7.703792946827985,9.469217680307485,2.7813599850888826,2.8647239836161633,15.48203259324204,3.2140286495849115,3.6285263338281126,4.115145511089379,4.691580916208931,5.819043489257888,6.372873350118554,8.177452971643211,10.521386230610435,2.782221317125694,2.8939047725781406,18.045166941770585,3.27767993176576,3.731716976439127,4.284424034398245,4.948198758281986,6.574085156359024,7.214726127632377,8.530682211751603,11.183229965002493,2.6450964660658913,2.8519814031148867,51.09869933006975,3.3634017109832173,4.032302275258345,4.708703259403188,6.057034853899915,8.106715604758865,10.553231427056733,10.40721147270273,13.324371586243894
32.964047684872575,2.5288421459422588,2.774220955760367,75.07568066070883,3.335294716867251,4.100563048586043,4.911480414302887,6.259792609386931,8.52461321483471,11.56955906317968,14.841098424787507,21.182817085505555,2.9352462132671264,2.940352889429028,8.324800399763784,3.208638633838067,3.5188104099525614,3.8631421753158177,4.287367015436151,4.799519873573248,5.066299278180935,5.9623951413517915,7.25859930218635,2.793798607783657,2.866682132391628,12.974192947229588,3.203634772456619,3.606393484523009,4.077005498621817,4.662811771205526,5.497023608969605,6.134490433641071,7.7061815877462045,9.445443407344497,2.7977804306846648,2.8772800923729873,15.46528207316844,3.2251054219840833,3.6379036860192038,4.120466764775315,4.6938004430022335,5.813974326985087,6.361118103484866,8.180141345190766,10.494450998596953,2.7979729042682657,2.9054618810129247,18.15617945612347,3.2871318638782507,3.738988418097177,4.2864604837505285,4.946765117413915,6.5562240500250795,7.1924808741092425,8.538274757077206,11.152895896902296,2.663529866782486,2.8667575059766572,49.938448049556264,3.3759555513087767,4.042044942868828,4.7117379076965085,6.057790378953165,8.082414261251916,10.49543501895662,10.433213038176497,13.147730936036366
33.69672108321334,2.5504055085577915,2.7926193519045097,71.66047557965204,3.3521289848510873,4.115002570035455,4.9190940944940635,6.26351032183478,8.512331904241874,11.531807475761518,14.778631755078937,20.811437976607237,2.9466833297679416,2.9486664778185467,8.325071206302049,3.216399411900963,3.5259816928316545,3.868261983149601,4.291463217676444,4.800354735892284,5.062787240799492,5.966428393030937,7.259401347302065,2.809666522341597,2.878917123682123,12.94212602291089,3.2146771211344025,3.6160258960199205,4.083094974428241,4.666280784441884,5.495055673352216,6.124947946497318,7.705582749591747,9.419471302807775,2.8133723283972354,2.889010209949691,15.440545987456048,3.2352553602841074,3.646252697279276,4.124572788822509,4.694514450796723,5.806972992772683,6.346767507167447,8.179636641249646,10.465928849043342,2.812936800826859,2.916232121720031,18.260954916934235,3.295698768855869,3.7452854990388422,4.28733968963879,4.943801449476662,6.536339020030453,7.167245532961528,8.542607494953376,11.122687695625759,2.6811846503940666,2.8806605531573513,48.82614151673416,3.38745293443116,4.050537249792565,4.713218105901656,6.056266428513524,8.055057637860244,10.433451602282103,10.454565728873904,12.973191154726374
34.439571401269184,2.571062558104729,2.809937800310882,68.56351373780146,3.367594882231815,4.127705674528858,4.924541701903605,6.264360936371707,8.496280057849866,11.489667048525172,14.71051203629578,20.446127152954997,2.9572651186496475,2.9561631535151616,8.320898432345217,3.2232519273465634,3.5321454531861374,3.8722083278033255,4.2941309884386305,4.7994709099153905,5.057139786357328,5.967785699040098,7.258128076305636,2.824594006160131,2.890207860230501,12.90349434790559,3.2246537516274087,3.6244633234642825,4.087786705135339,4.668049979522363,5.491036434539838,6.112776319796069,7.701559435765777,9.39111556766177,2.8280389442379015,2.899817180132034,15.407984205486494,3.244370085821354,3.6534486719517387,4.1273304607810966,4.693569160808054,5.797875032862249,6.329587666431845,8.175388749537657,10.435564526338634,2.827015280876252,2.926116325369131,18.360016442230812,3.303268783440336,3.7504767057335746,4.286919932234621,4.939139755883731,6.514239885393997,7.1387332536799475,8.542968214760277,11.092323075551212,2.6979646734479554,2.893591848537943,47.76567186581847,3.39778094635334,4.057647044047607,4.7130006759959375,6.052267617505632,8.024384572752462,10.367018354059578,10.47032394445426,12.800628068187045
35.19272828132946,2.590766663566118,2.826132375535216,65.74480015043181,3.381649111992384,4.1386294991929535,4.927789755150922,6.262297311548448,8.47642838557563,11.443081911737384,14.636694108930309,20.086799099984095,2.96694936016769,2.9628010500517674,8.312361760739678,3.2291501272528884,3.537250246514473,3.8749277455092033,4.295305891967278,4.796813658876174,5.049257594908076,5.966341663578177,7.254794483533273,2.838539732935324,2.9005147186420643,12.858657612292795,3.2335218625035584,3.631658557129279,4.091032543578447,4.668060271257628,5.484912775669916,6.097873421057316,7.693969573111037,9.360419659356232,2.8417383958152165,2.909660700179021,15.368248321506519,3.252405669038208,3.6594428051077785,4.128689710108323,4.690903568182904,5.786624277662159,6.309459697280644,8.167211273466606,10.403409976587827,2.8401655134546675,2.935072686227941,18.45446786019775,3.3097961242537557,3.7545101454152374,4.285148310692026,4.93271500103928,6.48986688521155,7.106785202354559,8.539125400547324,11.06189086082997,2.7138259623296195,2.9055090663316006,46.76082326519084,3.4068955326971038,4.06332655651913,4.711042917316896,6.045720002677039,7.990331359951873,10.295986133354235,10.480189727872167,12.63015734663096
35.95634297273177,2.609478011339346,2.8411671544618473,63.17019181996182,3.3942574833179004,4.147743454760092,4.928816286830557,6.257285836310523,8.452783424033514,11.392030497955757,14.55724835577736,19.733384126854098,2.975701696083507,2.968546228485292,8.2994137649283,3.2340578539455627,3.541255993649376,3.8763766352586955,4.294934727309825,4.792340019221347,5.039053640150796,5.961996150143323,7.249355147131268,2.851469812994398,2.9098059446828,12.807755353709956,3.2412483103677823,3.637575735194199,4.0927946163863815,4.666264036908063,5.4766454445022195,6.080152473156096,7.68271548630939,9.32736031175283,2.8544362817598055,2.918508282787951,15.321579683975378,3.2593280587511306,3.6641979805508536,4.128610751443875,4.686468612105222,5.77318042938629,6.286284122848045,8.154976759005748,10.369415173052468,2.8523521129039957,2.9430673490682033,18.544840778708878,3.3152451356046013,3.7573466771656467,4.281982321844905,4.924474395076474,6.4631820676270975,7.07126681660463,8.530933008823855,11.0313674088905,2.728731624263099,2.916377928371687,45.81173486172451,3.414761886679963,4.067540404754757,4.7073126891288934,6.036560497891709,7.952884858499991,10.2202568700569,10.484018641185067,12.461874022722753
36.73055592128959,2.627138672804536,2.8549872073545055,60.80853253697375,3.405362915755043,4.1549874287963595,4.927572856030447,6.249253720433665,8.425307630020031,11.336452227059324,14.472020435848242,19.385609922475787,2.9834671990781603,2.9733445839834074,8.281885782074536,3.2379166705975835,3.544095620740805,3.8764889172010166,4.292937909658999,4.785986656086686,5.026432821068395,5.95458367910547,7.241794032179144,2.863330604505329,2.9180298190394236,12.750628227001588,3.2477775457227605,3.642151635004895,4.093011182360868,4.662585423856857,5.466171781335462,6.059519687337694,7.667596395328939,9.291917746763131,2.8660784414095,2.926307480499895,15.267798687053187,3.265080635832812,3.667649035917604,4.127029822183249,4.680186523214311,5.757479978956822,6.2599609027162995,8.138428736258792,10.333568764619839,2.863519930208332,2.95004648034677,18.63082785637118,3.3195572872083083,3.7589176154935378,4.277355554304629,4.914332994157315,6.4341268422875295,7.03206780092017,8.518064490412815,11.00081944818625,2.74262577766624,2.92614450713965,44.91274730560152,3.421321794873019,4.070221959960449,4.701752877408583,6.02468596806618,7.912004840912592,10.139787242095304,10.481440738135944,12.295833563304456
37.51551837634051,2.643728758474587,2.867578879662677,58.63435004373316,3.414958334506173,4.160363485538644,4.924089082537291,6.238234906318966,8.394088069769131,11.27639511832936,14.380975378884932,19.043270539269432,2.990234400982943,2.977185285502387,8.259712344921656,3.240715483960854,3.5457564450200327,3.875260413293491,4.289310459405626,4.7777655101055885,5.011350662052163,5.943972129393878,7.232042042203108,2.874110092322757,2.9251769906904763,12.687291451983102,3.25310142818868,3.6453784394456643,4.091685616806126,4.657028756023224,5.453512386327611,6.035938188692573,7.648448118327107,9.253994337067123,2.876652381606872,2.933048376242974,15.206957756087334,3.2696544445382054,3.669786965539523,4.123949914825025,4.672062631114138,5.739547307398611,6.230438337780872,8.117317076382854,10.295664044416139,2.8736554348372367,2.9559989988950774,18.712636472104744,3.322722562178688,3.7592118329763795,4.271271076013591,4.902297997092995,6.402740259361241,6.989106108671623,8.500163306478404,10.970009746436284,2.755492218291614,2.934797114042765,44.06019686642185,3.4265670970122466,4.071365949103022,4.6943830653745655,6.0101084695923195,7.867768165171957,10.054543443905668,10.472058080412587,12.13180180390025
38.311392390746235,2.659140926838116,2.8788339369463003,56.62412199374043,3.4229252582265044,4.163736083149815,4.918228754109104,6.224052977763724,8.35892788078495,11.211521543419682,14.283703998122222,18.705634357731626,2.9958929132743046,2.97995917858789,8.232556431909979,3.242336674259512,3.546108396497336,3.872555428298618,4.283901270651001,4.7675297614715415,4.993613242732092,5.929888236493638,7.219759811161118,2.8837011113929534,2.9311414074746516,12.6174026763655,3.2571048383730297,3.647127715913905,4.088682609750632,4.649440682259256,5.438506159566699,6.009187313160813,7.62493431489454,9.213180072592268,2.886050348522722,2.9386240836547537,15.13873925544122,3.272933269743915,3.6704815016345576,4.119233764276839,4.6619437654074565,5.71921538771978,6.1974810291291735,8.091230989616538,10.25515469328668,2.8826499413506936,2.9608161828746784,18.78999160222138,3.3246222651329367,3.758094755837316,4.263586371148326,4.888210028541654,6.3688458772492105,6.942095515052112,8.476729548953466,10.938291543503137,2.7672234919787573,2.942227035388614,43.250366602900066,3.430377652328756,4.070832508876444,4.685063248674438,5.992640582065655,7.81998170180685,9.964146493384684,10.45530495591462,11.969157004136354
39.11829680327202,2.673367137042416,2.8887523384077047,54.75780236143317,3.4292755891408784,4.165126686198122,4.910034667646657,6.206762515469197,8.319947980048516,11.141880634951429,14.180412895023641,18.372720797125613,3.0004449512217333,2.981669272251691,8.200311761389209,3.242785676077505,3.5451538886384335,3.8683791886869674,4.276716595149044,4.755313021104383,4.973212782516205,5.91232672957076,7.204887171069823,2.892104595099147,2.935927165516199,12.540990921101901,3.2597962107600376,3.6474071512307367,4.084015177487837,4.63983813700982,5.421197565450733,5.979269616853056,7.5970743602563235,9.16944650959969,2.8942727658014946,2.943038149816991,15.063098366439785,3.274925177358368,3.669739374788917,4.112892695693393,4.649847859446576,5.696534731007849,6.161083316722442,8.06016264576531,10.211949072744375,2.890502818534999,2.9645006843944333,18.862525797577064,3.325264343067047,3.7555723825468723,4.254311907235425,4.872089701586404,6.332513534348855,6.891009229666714,8.44771398760927,10.905483613174859,2.777815676236317,2.948436185141717,42.47526042455713,3.432764463479861,4.068635036730573,4.673821458280844,5.9723152030148565,7.768756038064736,9.868561176481776,10.431157216204173,11.807773853048225
39.936415273827784,2.686393523836166,2.8973275733305943,53.016540327321934,3.4340132221467408,4.164549587697785,4.899539580011702,6.186404906761617,8.277235918764928,11.067450236642316,14.071121082741032,18.044167497286562,3.0038856068362128,2.9823113993380663,8.16271803066057,3.242060589127224,3.542889666883108,3.862728924667194,4.267756936038568,4.741133614477715,4.95010143809092,5.891222717705096,7.187195010623135,2.8993148438168483,2.93953131668567,12.45766007642489,3.261176475301045,3.646218480579268,4.077688211908129,4.628231605775538,5.401612950363703,5.946140971462691,7.564791929745077,9.122495590934955,2.9013134432016923,2.946287026884434,14.979445378695544,3.275630546276958,3.6675613120377233,4.104929729703936,4.635786329800516,5.671536020100293,6.121191595127462,8.0240015725047,10.165618700141547,2.897206780813633,2.9670479801638847,18.928806893933487,3.3246488158077545,3.751644410184814,4.243448562716353,4.853950510466149,6.293789804568612,6.835761152349269,8.412962547433267,10.870999037126596,2.7872585129485055,2.9534194693350115,41.72317839414439,3.4337302164533505,4.064779564137773,4.6606747269285265,5.949154406337304,7.714167299200888,9.767669849188831,10.399405716262281,11.647140306375825
40.765888248227014,2.6981249393240447,2.9044660684005765,51.38008640357184,3.4370380202009243,4.161895732778345,4.8866411003051775,6.162844352416204,8.23062287347086,10.987969268012943,13.955476223319353,17.71874411953733,3.0061189305319904,2.9817911312885985,8.11903893804038,3.240061400477583,3.5392088346994273,3.8554938202129834,4.256903560074297,4.724868424403023,4.924115023073765,5.866358682252831,7.166066640605858,2.905238374716582,2.9418621233672475,12.366164679717464,3.261147982368182,3.6434563795780885,4.069593163682747,4.614502099304643,5.379618798817716,5.909626313616097,7.527823308536718,9.071503186178258,2.9070783621541083,2.9482782318090295,14.885929722703036,3.274950728637052,3.663840580025468,4.095235404063122,4.619641715117879,5.644083165360576,6.077633468050435,7.982445171692647,10.11500676553937,2.902666802747802,2.9683639151062806,18.985249926510857,3.3226750147046795,3.7462005844723896,4.230883344506478,4.8336718407730075,6.25253167709966,6.776162894622617,8.372142740609874,10.83327334045437,2.7954572898172,2.9570826902475433,40.97697819262461,3.433173014436192,4.059151403702923,4.645515651134456,5.9230119023555945,7.656029439384638,9.661241044118102,10.359613652262595,11.485812965579763
41.60687777933142,2.7085571035027796,2.9101735564507476,49.83056640263131,3.438368281202641,4.157191502218785,4.871392655075309,6.136148308908665,8.18024101390462,10.903566502141961,13.833674880448333,17.39559525620017,3.0071504804326707,2.9801151790179485,8.068751094105075,3.236798366906026,3.53411736036428,3.8466813923965204,4.244157727372971,4.706546032577802,4.895209589122332,5.83768611508997,7.14097415188758,2.909879516818375,2.942927488658701,12.26553772792131,3.2597240556041047,3.639132308357137,4.0597464750954675,4.598665378622994,5.355260590107818,5.869707244009854,7.486129045539934,9.015750459728451,2.9115714410255844,2.9490191755997137,14.780876907105032,3.2728989872569447,3.6585876760690024,4.083823904748852,4.6014309304836205,5.614233429047858,6.030389000641622,7.935416856118687,10.05900086947798,2.9068857238839074,2.9684552072865906,19.027410555942826,3.3193564290098494,3.739250672526834,4.216628916879896,4.811274176772459,6.208828678507617,6.712189825533534,8.325145636253312,10.7905260731406,2.8024114003367475,2.9594326191910243,40.21326957561454,3.431110108764779,4.051768617993263,4.628384546445038,5.893940879104655,7.59448751857249,9.549387736372466,10.311838271563333,11.322259655982538
42.4595459200027,2.7175811070026015,2.914340558083418,48.346049122902734,3.4378875697590883,4.150303763887575,4.853652658520518,6.106128887884707,8.125826850143913,10.813650467447323,13.705056509177899,17.073279043031693,3.0068694495066715,2.9771739944964315,8.010227392565682,3.232154469737183,3.5274875067487117,3.836155150128207,4.229372398175952,4.685973334180222,4.863132455334213,5.804861567633104,7.111053401349277,2.913130061758047,2.942620199493735,12.152780726398236,3.2567896040379436,3.633119421112306,4.048009940176477,4.5805685082793595,5.328316963429982,5.82607303806199,7.439226115883532,8.954123309813037,2.914683879953895,2.94840176918743,14.659166891708397,3.269359124639577,3.6516740161297907,4.0705541509203,4.581001083711882,5.5817434606067176,5.979108973421845,7.882312924414445,9.99602319628231,2.9097537758062293,2.967211978291118,,3.314575154258489,3.730662156530685,4.2005361169185464,4.78659406179491,6.162403302349469,6.643360542473027,8.271186160357459,10.740436624957114,2.808011805114208,2.9603592610856992,39.395769842450555,3.427423097677221,4.042493524733809,4.60913453762819,5.861753186167651,7.529239507883692,9.43138215574131,10.255300289584108,11.154825239156528
43.324054723102556,2.725010706850523,2.9167750703177755,46.91185441865167,3.4353844160564364,4.140985332927656,4.83315720837411,6.072479977654662,8.067043358530132,10.717523099072917,13.568685019938226,16.750276735257195,3.005081229370201,2.9727744815719563,7.943175869978409,3.2259237352592565,3.519090363022332,3.8236767190225454,4.212328277745713,4.662951037146292,4.827573432894611,5.76743165794338,7.075675777665635,2.9148000917025945,2.940750261508371,12.027419648544466,3.2521400151491164,3.625187699071945,4.034142187094921,4.559981033206021,5.298569574097584,5.77837402946032,7.38658406072367,8.885829498761082,2.9162251741296465,2.9462352893414456,14.520128363338412,3.264125409988356,3.6428668368324053,4.055183629360043,4.55813101865726,5.546402791834983,5.923431008274559,7.822532523649014,9.925006727128878,2.911079541222744,2.96444149172897,,3.308122411870299,3.7201960730122843,4.182355470367264,4.759416358869911,6.113065045070931,6.569271150809816,8.209578825458939,10.6813769126337,2.8120700540747126,2.9596688525256303,38.51536428392895,3.4218986803880695,4.031071712267189,4.587497126143171,5.826160940459414,7.460044911923093,9.306437416600428,10.188777279047683,10.981809832501035
44.20055543796859,2.7311775616772245,2.9178448073871075,45.524541021170904,3.4313037790786654,4.129780572296261,4.810586394085186,6.036078276012013,8.005025372744042,10.616614161759072,13.427111107350754,16.429305208306143,3.002160870228932,2.9672907599629124,7.8682523121982895,3.218516675002452,3.509375120220605,3.809751028142614,4.193580222729902,4.638109206865643,4.789131895689549,5.72636223634534,7.035479726903726,2.9152527465991196,2.9376891388374724,11.89067119565287,3.2461921559732048,3.615804234155111,4.018682139903626,4.537520575550946,5.26674737191825,5.727338685050907,7.329441864262899,8.811862499601432,2.9165582250192665,2.9428913018324803,14.365418388790244,3.257616282323062,3.632635729038048,4.038254891030407,4.533445621872401,5.50899836454859,5.86411035998419,7.757446827369287,9.847129475343506,2.9112241786018553,2.9605168422118355,,3.300422486827381,3.7083326664871947,4.16265022701629,4.730409813183312,6.061723094267296,6.490789522079997,8.141916115267684,10.61467210115839,2.814931795259732,2.9577341526947785,37.566003507611455,3.414978117968686,4.018028397709824,4.564113909638436,5.788021180060207,7.387973276278528,9.175875927353186,10.114608860681152,10.805278621600817
45.089231724510725,2.7364424563598715,2.9179421153939793,44.17194354535086,3.4261194618286535,4.117274064616126,4.786627458883462,5.997742392111275,7.940860689519745,10.512463583003818,13.28205912246937,16.11073221056208,2.9985114591908215,2.961120854228083,7.7844009843157025,3.210367785491836,3.498821857663495,3.7948957427308656,4.173673902814793,4.612023853690991,4.748479020479555,5.6823469453318,6.990145299717792,2.9148795591984475,2.9338328480623233,11.740222984725792,3.239387839610315,3.6054686742202096,4.002183690282594,4.5137856885108425,5.23351237372914,5.673783537665488,7.26871264323047,8.731743855793301,2.9160742233355155,2.9387658723323855,14.189758970094488,3.2502744404981057,3.6214825840987204,4.020323882371652,4.5075375723357265,5.470205646409742,5.8020051622135576,7.688031413306628,9.761139351403717,2.9105769723279296,2.955835338084594,,3.2919233950508597,3.695583792819825,4.14199218658791,4.700177220984531,6.009090589276631,6.4088793519862906,8.069233813571596,10.537479148270936,2.816970977648773,2.9549524950275647,36.51234319635477,3.4071294546784565,4.003924838925494,4.5396304910691105,5.7480825705312055,7.313956082665707,9.041207101699792,10.03424115872179,10.623756630804362
45.99024563559067,2.7404753542849174,2.9167216274446743,42.83997783378065,3.41943515064378,4.102990817950364,4.7607475711465534,5.956809491432803,7.873659863552875,10.403737012862512,13.13199755918855,15.792132520401971,2.993775291150522,2.953911227011726,7.690308325963736,3.201095721229594,3.487012299254944,3.7786617294836295,4.152133201454868,4.584163557608794,4.705021679829812,5.6346887291322405,6.938475429132116,2.913333779147733,2.9288336396331998,11.573968056629585,3.23134603330808,3.5937551031949777,3.984180028865447,4.488268418637695,5.198265228052374,5.617005608608672,7.2035028765395985,8.644019973587229,2.9144257619873626,2.9335100332664363,13.990042314936584,3.2417170705515344,3.608978230307623,4.000919637414976,4.479902924066103,5.429405334691011,5.736395040961932,7.61332337025767,9.665234205627979,2.9087898921401485,2.950044819793233,,3.282237028807941,3.681509868014793,4.119893751507299,4.668198064637347,5.954504110751791,6.322739117394097,7.99051332165593,10.447352648409195,2.817848989374999,2.950972659263565,35.34204720627295,3.3979549208849193,3.9882889723788133,4.513527958747552,5.70570864023647,7.237187293207216,8.901246697865856,9.946419623916205,10.435222416372717
46.90377002759424,2.7432023320677104,2.9141130462244167,41.52298989755721,3.4111796283026115,4.086848981042761,4.732874999216534,5.913201781416004,7.803323383656383,10.29015495425777,12.97680738768223,15.472998748927271,2.9878776279988406,2.9455888483225627,7.585714742988254,3.1906241404361007,3.47386112666938,3.760964292506761,4.128885690611688,4.554451789532029,4.658633662873037,5.583292259816826,6.880072877206361,2.91054292717694,2.9226210282334657,11.391590993376353,3.221993094409458,3.580580651594484,3.964588619959881,4.460898034235699,5.160926665998184,5.556864170793957,7.133704528168016,8.548278909304733,2.911539852249716,2.9270526810815456,13.765657694720266,3.231869967021455,3.5950384692765565,3.9799585771355206,4.450475899228968,5.3865271701503366,5.6671395151331065,7.533223226687493,9.55886005085711,2.905788873714098,2.943072728072098,,3.2712881048223212,3.6660239128320944,4.096267290609197,4.634410138843289,5.897912804475696,6.23222012789305,7.905695667840616,10.343342919846682,2.817491633053605,2.9457224996741362,34.05749447772887,3.387380597696219,3.9710315401213463,4.485725703763607,5.660829626717541,7.157612607044983,8.75575862946365,9.851069883540703,10.239244875289009
47.82996695338315,2.744622605636133,2.910124401545593,40.21889402625101,3.4013741860708535,4.068879416252786,4.703069209774921,5.867005286547081,7.729975465628903,10.171755557003879,12.816792970311509,15.153365196441355,2.980823651337351,2.936159779134938,,3.1789629045900276,3.459378165159107,3.7418232485401615,4.10397200406852,4.522940949594996,4.609326632340503,5.528257460025805,6.814751187014339,2.9065122174582676,2.9152029548677154,11.193488424703217,3.211342482301218,3.5659606414806193,3.9434372795990265,4.431726615052273,5.121566974927854,5.493384572141858,7.059461629551701,8.444393635698244,2.9074212820856045,2.9194012316553546,,3.220746303797592,3.57967787662004,3.9574678407213666,4.419312404524659,5.341660605430487,5.59427876173367,7.447929163302016,9.441820882704866,2.9015774224028323,2.9349255188426384,,3.259089976837587,3.649140083000356,4.071140874370191,4.598879746017055,5.839447119375118,6.1373909026280336,7.8150589120398735,10.22493690370836,2.8158998460606925,2.9392089539830244,,3.3754243723547135,3.9521733646942194,4.4562694183523925,5.613534683638393,7.075396434711475,8.60483055304228,9.748559733707577,10.035921928047397
48.76903087639143,2.7447364265432865,2.904765088403309,38.926987802559665,3.390041831749493,4.049116593535827,4.671393553009719,5.818309425251374,7.653747465311748,10.048600774492193,12.652293736823145,14.833314990907079,2.9726191841171397,2.9256308367325747,,3.166122926795471,3.443575837197901,3.721262457701792,4.077434363724287,4.489689658259176,4.557121227385438,5.4697057206674025,6.742335857737103,2.9012476417796482,2.9065882519486967,10.980283113054902,3.199408807067407,3.549913013192291,3.9207578184258316,4.400807200672237,5.080263133611795,5.42660824057607,6.98095496708199,8.332250265564731,2.9020755754099388,2.9105639904264753,,3.2083604338105376,3.5629140453710004,3.9334793239275507,4.386469887943168,5.294905312641561,5.517873270668942,7.35769268596632,9.313933239896446,2.896159856308413,2.9256105259872025,,3.2456571072484337,3.630875952147132,4.044548009015297,4.561673896087814,5.779249265906628,6.038351114619583,7.718983018683554,10.091709060999285,2.8130753847807717,2.931440040150187,,3.3621054829085986,3.9317393620360677,4.425210375270298,5.5639162312157895,6.990717737037092,8.448616865247184,9.639371413449796,9.825497527419286
49.72113465300492,2.7435187608412392,2.898018195699309,37.64583742462747,3.3771738990366162,4.027561553980326,4.637871533298045,5.7671478463028,7.574706079465952,9.920649302943486,12.483453925035716,14.51263081521011,2.963242300366034,2.9139818722027186,,3.1520853408358085,3.4264386135518032,3.699274978400938,4.049270432981101,4.454713206664643,4.501975334477953,5.407690118924817,6.662547754961259,2.8947281483715077,2.896758948441797,10.752494566083474,3.186176629292545,3.532426681722477,3.8965489924497834,4.368146845739204,5.037048011672948,5.356501945467232,6.898273195741406,8.211581914740552,2.8954812756243062,2.9005224567226784,,3.194696465293631,3.5447357422209786,3.9079923749322636,4.3519584955729265,5.246316471561886,5.4379091093929395,7.262675181316606,9.174822637556032,2.8895135456192707,2.915108193730173,,3.230973223020118,3.611220591092565,4.016489875880831,4.522809377738394,5.717421031034006,5.935120773904961,7.617749333041264,,2.80899392285455,2.9223969847989086,,3.34741145441276,3.9097235447636116,4.392564015269819,5.512009503167567,6.903709392131062,8.287180793139877,9.523881687319001,9.60807542292106
50.68645113960942,2.741041852708701,2.889969304394788,36.380119237437995,3.3628829918798413,4.004355897978102,4.602684702136081,5.7137485985847345,7.493142207635669,9.78825823329647,12.311072683267463,14.19202333131844,2.9527755609597937,2.9012953738513065,,3.1369441606783077,3.408071303912484,3.675982406878904,4.019616443340098,4.4181581788696205,4.444019800625232,5.342554486306835,6.575589571321611,2.887034893792443,2.8857993027434263,10.512233278473666,3.1717446025183165,3.5136145790476387,3.870944918508289,4.333899871159354,4.9921025114488415,5.283243942420064,6.811886425952596,8.082758414815,2.887719147642084,2.889360468039135,,3.1798530001334626,3.5252564204307415,3.88114172194796,4.315934217275888,5.196096434821985,5.354594627526198,7.16349026622751,9.024967722061616,2.8817178815648425,2.9035017372204264,,3.21513805545352,3.5902899665533683,3.9871069115201916,4.482452896691385,5.654204971788794,5.8279763711664785,7.512184709015137,,2.8037304061215287,2.9121641971907617,,3.3314502671935884,3.8862570646412635,4.358496563407765,5.458031448815973,6.81466411900742,8.120961581819781,9.403190291701074,9.38481316762589
51.66517479963898,2.7373677128852023,2.8806927350020737,35.131896910519814,3.3472654611163315,3.979621763581081,4.565999040461209,5.658338371815141,7.409367269086956,9.651807579948496,12.135849316216449,13.87191008636705,2.9412892134849575,2.8876414957016894,,3.120777766268254,3.3885597832003467,3.651495121536123,3.98862142501057,4.380213367894664,4.3834534242941805,5.274626346380709,6.481291286020286,2.8782373906572962,2.8737814456435578,,3.156195772302068,3.493570577881648,3.844067946594257,4.298232077324812,4.9456478575354295,5.207078258340647,6.722236598354126,7.945712638407404,2.8788582837942513,2.8771497924670104,,3.1639130071548216,3.5045697603200434,3.853050809726318,4.278568939058023,5.144498080190139,5.268219649945831,7.060711122530614,8.864239324132933,2.8728405872834912,2.8908623051402174,,3.1982353512096653,3.5681786886441635,3.9565285307137175,4.440794780986853,5.589913114577243,5.7173161321010335,7.403050884082067,,2.7973488821758195,2.900814151393106,,3.3143125115988084,3.861448983756096,4.323161552055205,5.4022232733906375,6.723965951308488,7.950535508828903,9.278327625725243,9.15623548288679
52.657489293003536,2.732520461566027,2.870222074212379,33.89862422680946,3.330368004463193,3.9534257503165997,4.527911182731835,5.601050652013629,7.3235953461821435,9.511538224566817,11.958218001635528,13.552264777897877,2.9288116722619657,2.8730489950859117,,3.1036189744607228,3.3679452957752147,3.625869647393368,3.95635340942694,4.340987090587396,4.320364540627605,5.204140732551556,6.379568624287147,2.8683644831723205,2.860736532131044,,3.139567085306304,3.472341974351852,3.8159826004095394,4.261224221839679,4.897822851967662,5.128134673947376,6.629644771067638,7.800386431152151,2.868927149711893,2.8639210817330083,,3.1469130687083346,3.48272320636925,3.823785112806893,4.239947258260038,5.09168981499837,5.178959633999487,6.954797018612557,8.69248323249941,2.8629089174179976,2.8772197056893205,,3.1803014732689774,3.5449354916975278,3.9248251138463495,4.397930721387011,5.524779606630439,5.603409440376502,7.291009525360234,,2.7898742501979914,2.8883781627015486,,3.2960404042556597,3.8353573526592544,4.2866476616522675,5.344724946387094,6.631899644198899,7.776358660093245,9.150168889220373,8.922739957124824
53.66356747608891,2.7266119805246882,2.8586838130659773,32.68629097937293,3.3123467355918117,3.925961306373593,4.488662737174937,5.542199487575487,7.236206330863057,9.367941075924547,11.778935088596583,13.233664792497029,2.91546493818657,2.8576390584581715,,3.0856012467441194,3.346376220963773,3.5992787379370283,3.92301240223463,4.300707576477344,4.254987016833033,5.131522524978398,6.270661282089872,2.857536808296821,2.846787852616884,,3.1219973319770684,3.4500866713245317,3.786876465264469,4.223098521991523,4.848894745282879,5.046701603262427,6.534658923455483,7.647133989670621,2.8580459589336202,2.8497974400679382,,3.1289918691299112,3.459875662400193,3.7935335447670355,4.2002925802711255,5.037966194012655,5.087133668967994,6.846428812965336,8.510179422305729,2.8520416326039224,2.862696680419709,,3.1614766766256466,3.520722649431317,3.8921935561771526,4.3540992860568855,5.45913616792596,5.4866580429779965,7.176945280992444,,2.7814207383594973,2.8749808933097705,,3.276783242040276,3.8081632079356713,4.249181767375878,5.285847981028059,6.538871815596701,7.599028386546935,9.019836200417759,8.685347555446244
54.683625419377364,2.7197290813714114,2.8461761323618915,31.494880052851606,3.293320694412432,3.8973791584039907,4.448441354480308,5.482039182078756,7.147553208558551,9.221466724754418,11.598724047934816,12.916391754450478,2.901342273254361,2.8415036286079056,,3.0668246696027888,3.3239659555992564,3.571855640872307,3.8887558323058395,4.259577849573635,4.187520023797699,5.057160310632813,6.154701373209475,2.8458473147760417,2.832029790263087,,3.103591648899524,3.426926035623952,3.7568941174297943,4.184030891932675,4.799103926427955,4.963040616224002,6.43780269096933,7.486122493174158,2.846307345183817,2.8348728510075443,,3.1102544096930465,3.4361486040590337,3.7624414281554457,4.159786398001953,4.98359501399219,4.993050618939373,6.736291185483696,8.317402442595808,2.8403300597029975,2.847386682186129,,3.1418662763021845,3.495664051019862,3.8587856209912403,4.309498592709479,5.393313876498386,5.367470864758919,7.061747466425078,,2.772076364952797,2.860717907395217,,3.2566548386517455,3.780005593120686,4.210939459301798,5.225858247751592,6.44526769765757,7.419178545295545,8.888514254259741,8.444607720967182
55.71784678277884,2.711858787966928,2.83269289138645,30.33096680608203,3.2732908082030985,3.867685546159042,4.407268850919904,5.420624452471542,7.057638036100922,9.072152087295658,11.417795415020466,12.600346856903188,2.8864299556796653,2.8246301359401866,,3.0472787954557354,3.300704324389864,3.543600549379762,3.853603095670004,4.217598320563753,4.118000236062441,4.981271138625104,,2.8332841719097748,2.816452655713859,,3.084343100563641,3.40285422358423,3.7260405795618508,4.144046775289429,4.74846017653093,4.87720579216553,6.3393629990552505,7.3173998724569485,2.833699062553214,2.819137259190703,,3.090693287782216,3.4115363922880366,3.7305142783724694,4.118458598575249,4.928594914872002,4.896794607538645,6.624799524607062,,2.827760857163486,2.831278702939258,,3.1214626673444594,3.469754149099429,3.824609019543422,4.264168541648186,5.32732878798803,5.245987259774586,6.946027693912074,,2.7618271789564464,2.845580077906092,,3.235651436052064,3.750884220187261,4.17193941178269,5.1648252429821335,6.351098820107652,7.237006865539017,8.756972642845625,
56.76641522620327,2.7031175668881207,2.818362109605006,29.197643987537727,3.252409496827417,3.8370684236453654,4.365365959162185,5.358265987476372,6.966843557946716,8.920475333215132,11.237183612842799,12.285996059283896,2.870851420737028,2.807139448394162,,3.0270945272590892,3.2767354712968157,3.5146724081184537,3.817755335780408,4.175007980444189,4.046691430890163,4.904534351648018,,2.8199702818479806,2.8001798401691214,,3.0643876735608737,3.3780243299062134,3.6944883149297785,4.103367186995412,4.697241743650962,4.789522997247371,6.24023071777503,7.141455858732949,2.8203436811974973,2.8027137953021066,,3.0704440851997536,3.3861923210531835,3.6979234756905712,4.076534242385109,4.8732729675655,4.79873207618545,6.513101374304155,,2.8144553112076522,2.8144954709974117,,3.100401888913622,3.4431484303811875,3.7898387650748178,4.218353593603175,5.261539246902741,5.122662120876363,6.8313024528924915,,2.75079085626423,2.829692494797865,,3.2139184001159986,3.720972443074874,4.1323838763240754,5.103075180083654,6.25677647646179,7.053143092000696,8.627013937462124,
57.829546820132926,2.693603691430113,2.8032916890335744,28.094972156053203,3.230803454774168,3.8056836741088933,4.322922587625789,5.2952416110564124,6.8755254108939985,8.76691643113996,11.057489112189046,11.973466573443027,2.8547094026428583,2.7891321212228584,,3.006379652732866,3.2521776488717005,3.485209599104849,3.7813880671545794,4.132029436655295,3.9738577511576483,4.82735959710019,,2.8060085627995557,2.7833145652470432,,3.0438380789379504,3.352562684697218,3.66238742038912,4.062185659223636,4.6457031763644165,4.700312359871114,6.140922174200377,6.95859119517143,2.8063437962808195,2.7857053934033047,,3.0496191788641855,3.360242264523757,3.6648187601463267,4.0342119422645135,4.817910303235005,4.699233491432108,6.401862319113425,,2.8005147708777227,2.7971395022507526,,3.0787965390364898,3.415973841497212,3.7546291722779594,4.172269953670735,5.196272085142667,4.997981166373169,6.7184363133487235,,2.7390660814503263,2.813160231930753,,3.191575730074377,3.6904132023618264,4.092449213630264,5.040897811599417,6.162695229559458,6.868258205511045,8.499671542325611,
58.90744683152597,2.683306929744539,2.787475559886272,27.020007256083225,3.2084690278713213,3.7735332605980916,4.279949412491324,5.231619343518295,6.7837261825943855,8.611501814527196,10.87877267765291,11.66195038105826,2.8379909780388783,2.770595144708258,,2.9851206719741947,3.2270180777794955,3.455207585309262,3.744525573892301,4.0886949206771765,3.8995597423634507,4.749941634936361,,2.791388403950416,2.765846724487949,,3.022683916156588,3.3264602688301457,3.629737614046582,4.020534007105665,4.593889082578074,4.609655595884884,6.041675147812938,6.768501871804948,2.791688470244,2.7681016222640165,,3.0282074967256847,3.3336768353231703,3.63119923154924,3.991529988505151,4.762567155082998,4.5984105711080625,6.291449212748547,,2.7859273643902767,2.779199504231846,,3.0566345469619494,3.388220130763208,3.718979039831007,4.125967657778801,5.13160452899375,4.872117327451055,,,2.7266409458364516,2.7959737275826986,,3.168614614622945,3.659200079568087,4.052141592925829,4.978393396387006,6.068939049859935,6.682584732445476,8.375457801981383,
60.00029892029232,2.6723046118397713,2.7709986972685927,25.967908894454606,3.185506469651325,3.740742436792093,4.236593374839305,5.167635063362406,6.691705649140163,8.454514031235494,10.701465229832223,11.35096294269274,2.820775596780016,2.7516060454878617,,2.963400951311385,3.2013496996842736,3.4247742039110776,3.7073104810871116,4.045162212307364,3.82397340605439,4.672622202325331,,2.7761900002840743,2.747856507174669,,3.001012660190734,3.2998167750772454,3.5966560696001446,3.9785715720965222,4.541982765413403,4.517765911477116,5.942936369096099,,2.776457625126026,2.7499824538152584,,3.006296234563856,3.3065957764829235,3.5971814339892796,3.9486532315745215,4.707441829935032,4.496501763931533,6.182436154738699,,2.7707718934362897,2.760755020138725,,3.034003148518081,3.359987980875825,3.683008237333438,4.079629048333764,5.067753474722338,4.745358000723524,,,2.713592406375057,2.7782148780741096,,3.145128970798807,3.627447570654926,4.011595384302534,4.915819669926653,5.9757687523311125,6.4964709758711345,8.255096495949903,
61.10832996043838,2.6606834535465564,2.7539549736439266,24.932522071756225,3.162023510432244,3.7074450863476796,4.193010860738095,5.103549182260933,6.599765544456622,8.296281872985002,10.526027933783782,11.03982395988323,2.8031518375392723,2.732250845829432,,2.9413109233199526,3.175272755276306,3.3940283503586075,3.669908992992077,4.00161069698514,3.747284070715839,4.595737561676843,,2.76050276734938,2.72943269050628,,2.9789191741987744,3.272739657486449,3.5632705054526874,3.936481722397509,4.4901925700937575,4.424869693730817,5.8451592870152,,2.7607403649808737,2.731436474158817,,2.9839797396776673,3.279105995313228,3.562892875345388,3.9057710664932097,4.652759230687334,4.39375676607727,6.075393224173371,,2.7551363933656283,2.741894277204793,,3.010996710697535,3.3313848460527513,3.646847181877091,4.0334638812766315,5.004962099249776,4.6180032041146815,,,2.7000067106573717,2.7599744260130046,,3.1212197817899097,3.5952775181917014,3.9709531354427687,4.853466022578984,5.88349617818015,6.310314280631238,8.139295071328421,
62.2317452189223,2.6484387868801034,2.7363431692959286,23.90697121553287,3.1380173835282394,3.6736442255053854,4.149204333887113,5.03940686893309,6.507936326001678,8.1369283487931,10.352560808712818,10.727737112839707,2.785110985444569,2.712520523098691,,2.918839044493863,3.1487742345896543,3.3629613198602373,3.632319102655984,3.9580295535179433,3.6695903026167622,4.519563576960425,,2.7443204834080803,2.710569210042309,,2.956394689938271,3.2452196334374497,3.5295764868149107,3.894268013266081,4.438517800582155,4.331094782213381,5.748680279973158,,2.744530252604878,2.7124574551509197,,2.9612487013770283,3.2511974912295933,3.528328085321058,3.8628881854920833,4.598516391408515,4.2903402707492395,5.970807863402285,,2.7390136529978086,2.7226105003033005,,2.987604761859611,3.3023995102960173,3.6104895736909355,3.987477892417701,4.943208395086344,4.4902874900873675,,,2.6858771317914814,2.7412477310641896,,3.096879395479701,3.562684127485952,3.9302081191686953,4.791375858827653,5.7921433807848,6.124469803667783,8.02849919167045,
63.37074996270225,2.6356503300153866,2.718249844857276,22.888665348103515,3.1135847810739805,3.6394574313717483,4.105311719997445,4.975420663608495,6.416423884127603,7.976766674333971,10.181199132600398,10.414204582322416,2.7667334934899284,2.692493053286718,,2.8960661456831116,3.121940690662098,3.331680015946365,3.5946765305281656,3.9145124270260014,3.5910077426386713,4.444281994189698,,2.7277246756752174,2.6913466583489516,,2.933523997154882,3.217349359714099,3.4956881650456704,3.8520831188443703,4.3870749609449184,4.236595208887922,5.653777710182191,,2.727908549343395,2.6931256638202505,,2.9381871651425118,3.222961029447824,3.493599970720798,3.8201618081578457,4.544827428714718,4.186427297723264,5.869094929203657,,2.7224839675185435,2.702983575071092,,2.9639111918434553,3.2731208872513533,3.5740490957289044,3.9418446360828123,4.88257333381126,4.362430025141336,,,2.671282526709503,2.7221178206828065,,3.072197022615511,3.529771100241579,3.889481670973021,4.729772717595337,5.701870435220892,5.939285013474247,7.922960802446881,
64.5255710657846,2.6224010520564414,2.6997612708489895,21.876205186123578,3.0888188835081274,3.604993581429154,4.061448065009173,4.911820201982302,6.325471087948635,7.816194025464132,10.012694991439734,10.098651820512089,2.7481020221603,2.6722477327572087,,2.8730715311794417,3.094855094791422,3.300273873464782,3.5571224494825477,3.87116925956617,3.5116914147312044,,,2.7107993402079944,2.6718469868112744,,2.910389866802525,3.1892179033165795,3.4617042741187607,3.8100805964892004,4.336001927110516,4.141575703072109,5.56101771576858,,2.7109590271667265,2.673523053621083,,2.914877559725524,3.194485024987705,3.458805702270871,3.7777499825085035,4.491823518289097,4.082225331586289,,,2.7056302312689855,2.6830953547904888,,2.9399977777867554,3.2436371665645978,3.5376203514262765,3.896738271681284,4.8231592613475724,4.234661666603771,,,2.6563047735868883,2.702668149730989,,3.0472608654280267,3.496634786089374,3.8488722183111563,4.668902434609682,5.612858237644619,5.755163786054662,,
65.69642459865165,2.608674338960738,2.6808636854418166,20.862545830521135,3.063701872931849,3.5702327269646963,4.017575193345187,4.848588406499585,6.235057525048321,7.655462715359835,9.8472712939654,9.780645183006945,2.7291946452821234,2.6517634309844222,,2.849830135202029,3.0674879254722915,3.268708826806676,3.5196345290083557,3.827962684090847,3.4317925423667384,,,2.6935252316040326,2.652051676849405,,2.886969556187036,3.1607977694254403,3.427591704795162,3.7682404939631526,4.285264811543636,4.046226508330447,5.470838701313641,,2.693662267201646,2.6536308720648076,,2.8912966428759326,3.165741181718648,3.4239116992990746,3.7356361038108705,4.4394607728657185,3.977967129706749,,,2.688432400549355,2.662926425172495,,2.9158399885480186,3.2139189524349883,3.501164444548985,3.8521497739476063,4.76486849891747,4.10730397847867,,,2.640924805957223,2.682881488381454,,3.0220483092148376,3.4632495144266553,3.808329039606946,4.608753983887706,5.525073722659713,5.5725593892417296,,
66.88353743530976,2.5945105107223747,2.6615995364862184,19.852274987949627,3.038274288031868,3.5352184015766706,3.973731813220124,4.785781046273277,6.1452510918743535,7.49499863547522,9.685013639362767,9.461785389894128,2.7100489290533267,2.6310759497525065,,2.8263730983935673,3.0398629365212146,3.237017161382111,3.4822424459288737,3.784926041447752,3.3516037667296614,,,2.6759417622361723,2.63199909931171,,2.8632971380613217,3.132117011779669,3.3933860027067517,3.726595956530982,4.234903517388837,3.950885280840506,5.38339614032151,,2.6760574889925532,2.6334873926975737,,2.867477677197479,3.13675489115175,3.3889509246936247,3.693847718365825,4.387764525501656,3.874053930762861,,,2.670929040991664,2.6425147363525285,,2.8914703689572216,3.1839882328931006,3.4647079879168303,3.808103118593308,4.707674474755809,3.9809183039181195,,,2.6251811524740267,2.6627975660669647,,2.9965943869064824,3.429645494481945,3.767871841087641,4.54935187110291,5.438563084334097,5.39224925078055,,
68.08713644976532,2.5799083918539876,2.6419683643325884,18.854756640516282,3.012529834220039,3.499947543653458,3.92990211555975,4.723369951054133,6.055888036046111,7.3346457272791215,9.525952324637236,9.143509632600509,2.6906588188390077,2.6101790646011236,,2.8026895705612236,3.011967832883677,3.205186185817623,3.444918915447,3.741921427430837,3.271015277713747,,,2.658045373647939,2.6116854525102218,,2.839363716205359,3.103165005948587,3.359074670251737,3.6851193770715636,4.18477138031791,3.85544358554507,5.2987982668865765,,2.658140950224131,2.6130885853786054,,2.843411305282665,3.1075143252156736,3.3539096661059387,3.6523551896675155,4.336542491145371,3.770366740782702,,,2.6531158185191055,2.6218557970732888,,2.8668784824808915,3.153830938461745,3.4282348037044588,3.7645602509782066,4.651302155958884,3.855371519389517,,,2.6090702819673783,2.642413291034192,,2.9708889906256766,3.3958133491566325,3.7274715135616185,4.490637724710764,5.3530273048555745,5.2139498385384595,,
69.30743771250063,2.5648930491233246,2.621998841229658,17.86898996538993,2.9864955327111202,3.4644425923919857,3.886104430095701,4.66146363495616,5.967341568426879,7.1756527556710346,9.370994884543673,8.827080443939193,2.671045717099222,2.58909302910684,,2.7787975120228015,2.9838024597405175,3.1732118959447697,3.407724495982482,3.699176909874499,3.1905263797817804,,,2.6398595143250883,2.591133596912658,,2.815190089427757,3.073945925037999,3.3246614606376403,3.643877128176803,4.135130423639938,3.76052791117051,,,2.6399359433497374,2.5924572771024663,,2.8191182613691725,3.0780217322853654,3.3187889290994357,3.611227633830477,4.286102827228023,3.667622809172195,,,2.635015384632506,2.6009721276717412,,2.8420844585769602,3.123444828887217,3.391738373408782,3.7216068927929378,4.596138719593504,,,,2.5926151937317323,2.6217532926324183,,2.9449546675045815,3.361756723272095,3.687117547188356,4.432723665688436,5.268946426250094,5.039302074956474,,
70.54467890104617,2.5495183571498905,2.601748990260522,16.903901797907142,2.9602282786034624,3.428760673839888,3.8424156445541224,4.600220367188268,5.879824127968102,7.018648428988427,9.221228063176552,8.512958201122728,2.651260256171048,2.5678684972491546,,2.7547445913304736,2.9554082568285134,3.1411695077655892,3.370744120319787,3.65678043064368,3.1105150762390474,,,2.6214365550625707,2.570396460797948,,2.7908264433907495,3.0445043109054324,3.290223336161898,3.6029636145278183,4.086093635941188,3.66655746932729,,,2.6214947740629873,2.5716461788033427,,2.7946481328631863,3.048319158584909,3.283666217890314,3.570562272986682,4.2365623626383995,3.56632164544745,,,2.6166795089744754,2.5799162374457416,,2.817137089491861,3.09286869801278,3.3552992760148617,3.6793577143362945,4.542265980957416,,,,2.575867946966835,2.6008731035148234,,2.9188422611273728,3.3275237826466046,3.646877561434615,4.375789240359392,5.186509443930432,4.869049421767791,,
71.79909769293243,2.5336297284170346,2.5810610976356356,,2.933538475757539,3.3926719778459846,3.7985975473075273,4.539383554803851,5.792943534366494,6.86330196185193,9.076808530622973,8.203706892921383,2.6311373687268524,2.546344123088357,,2.7303490961695847,2.9265787903767566,3.1088660350269746,3.333786905848965,3.6143863494142288,3.031019587161345,,,2.602615338939483,2.5493146824433115,,2.766090813367633,3.0146292231609015,3.2555589323564873,3.5621701394598744,4.037277911885486,3.573554306946879,,,2.602656108649577,2.5504957216636925,,2.7698178496233195,3.018192062515566,3.248340582809997,3.530140873665127,4.187444290430485,3.4664868751515003,,,2.5979467024032967,2.5585275386926445,,2.791850685934863,3.0618803964505865,3.318707109333843,3.6375862512723796,4.489064307389553,,,,2.558670280447898,2.579612225091979,,2.892361672596906,3.292876092413273,3.6065165658021474,4.319583004066681,5.105201958050389,4.70303203117496,,
73.07094256921404,2.5173158753431517,2.560023423123748,,2.906519450097293,3.356281619967763,3.754765902813873,4.479130175254548,5.707034351432761,6.710759888578804,8.93908575400483,7.904266489511663,2.6107642208163298,2.524601639639784,,2.705694958504519,2.8973868139146775,3.076388690108759,3.2969811327255565,3.5723263341058984,2.9525039445709305,,,2.583484402089086,2.5279723039955058,,2.7410700628211897,2.9843986242782012,3.2207598442868846,3.521633867589853,3.989040636263053,3.482103322902945,,,2.5835084332700387,2.5290898853768433,,2.744714078360439,2.98771687861589,3.2129033326444354,3.490107856819265,4.13917077408963,3.3687704488516155,,,2.5789049230383125,2.536889926202437,,2.766311979845984,3.0305539998374846,3.2820545478451773,3.596451142852803,4.43702429414576,,,,2.5411094583984557,2.5580559133108003,,2.865601091510284,3.2579068066693617,3.5661253330901674,4.264254156317994,5.025423049311796,4.542418493390356,,
74.36042960037328,2.5010017062629184,2.539071063709538,,2.87965793810301,3.3201422537696024,3.7115564420993294,4.420173980765199,5.623257077850907,6.562943825212477,8.811350240787357,7.616538501450471,2.5905760904185966,2.503063978905332,,2.6812294166469814,2.8682977454488308,3.0442606019284737,3.2608311602745244,3.531271685401881,2.8759398189187966,,,2.564476599849708,2.506794956939111,,2.7162193646097608,2.9542926736667843,3.186373047135743,3.481893097443227,3.942129337900987,3.3932881273102984,,,2.564484445558979,2.507854342282848,,2.719792187221689,2.95737224715939,3.1779020954993373,3.450983351842352,4.092523596224795,3.2743004902068518,,,2.5599856406717025,2.515430337595135,,2.740979230643261,2.999369079712361,3.245907320387526,3.556478385331812,4.387042422112535,,,,2.5236119877027354,2.5366366680851193,,2.839036503044597,3.2231388146250595,3.5263086138802264,4.210450520296161,4.948219200715574,4.388846984937575,,
75.66782887451298,2.484661591108501,2.5181796503297575,,2.8529151205303522,3.2841857983091964,3.66894506571888,4.362481424923946,5.541872801107053,6.42072432072517,8.696196370680285,7.343638585410577,2.570540353708924,2.481699030771198,,2.656911125082548,2.83924906203539,3.012469518904909,3.2252885606866886,3.4913687380312033,,,,2.545562056960134,2.4857528563174998,,2.6914988430895583,2.9242489770825166,3.1523852110802757,3.4428987844009344,3.896705041711259,3.307769696238782,,,2.5455542390871084,2.486759155834594,,2.695011948917995,2.9270934286117036,3.14332990346334,3.412709113864755,4.047722248817043,,,,2.54115866542473,2.49411816816502,,2.7158109483551556,2.9682569984516407,3.2102652277746375,3.517598257454219,4.33943114666562,,,,2.5061494078298465,2.5153267039032468,,2.8126257855292485,3.188496378922641,3.4870505940647245,4.158119906910403,4.873969003354875,,,
76.99337806916364,2.4681652220871926,2.4972165393700627,,2.826128001924246,3.248224950640005,3.6267295993146815,4.305871089540335,5.462697968235285,6.284677667173354,8.594747335813555,7.087126729549243,2.5505160009678183,2.460370427472853,,2.6325848586843223,2.8100656226406064,2.980856069245172,3.190216169962035,3.4526051212144635,,,,2.5266036783620813,2.464711572430445,,2.666753186151129,2.8940886283012754,3.118627801762272,3.4045050120653646,3.852737600703803,3.225934705851101,,,2.5265806358258045,2.465669550748424,,2.6702170255329913,2.8966990860463073,3.1090180371691174,3.375139658706554,4.004764705294212,,,,2.52228671593124,2.4728178516924295,,2.6906479228381963,2.937030695578464,3.174955941744542,3.4796730681832,4.294214442182607,,,,2.488587695467306,2.49399073293054,,2.7862043417800573,3.153787490382049,3.4481602812807126,4.1070973776446165,4.802549788981326,,,
78.33733646890398,2.4514760450845516,2.476143748075163,,2.7992423528408,3.2121938378397465,3.5848509570406755,4.250297173595724,5.385807342391585,6.155522808316212,8.508536732172521,,2.530459567105173,2.4390347853273076,,2.6081962410193964,2.780679042904875,2.9493747022292864,3.1555963137870697,3.415091524079055,,,,2.507560619303543,2.443629705509896,,2.6419291803659424,2.8637424728120515,3.085051398337181,3.366688024637086,3.8103318443654923,3.1482669108591423,,,2.50752274352865,2.4445439382064875,,2.645353531881925,2.866118804281396,3.074918264994674,3.3382465668260553,3.9637987079968915,,,,2.5033287301876137,2.4514873664617816,,2.665434372921209,2.905615979542672,3.139929523932421,3.4426767789732087,4.251604697909284,,,,2.470887655067551,2.4725881202611695,,2.7597154403535886,3.1189398299353326,3.4095799560405236,4.057347363633824,4.734062939258297,,,
79.69994175126453,2.434574792800497,2.4549422471498135,,2.7722257001161434,3.1760570540027477,3.543283991567372,4.195751531036374,5.3112283760445775,6.0337207612798744,8.438522109199024,,2.510345872097402,2.4176681732097296,,2.583709731588073,2.7510538145997234,2.9180056605994786,3.1214178187490704,3.3789430516456833,,,,2.488410025959084,2.422485203663913,,2.6169928303312964,2.833173642717331,3.051633587803053,3.3294362960276582,3.769598529891691,,,,2.488357647639379,2.4233599433912363,,2.620386783051858,2.8353150522973523,3.041009729205096,3.302012149329242,3.9249757701496075,,,,2.4842614857467153,2.4301039248208465,,2.640134030761296,2.873974123408894,3.1051654530541355,3.406592429241074,4.211804534459758,,,,2.4530275798080643,2.451097690500733,,2.733122613938072,3.0839184438014486,3.371289908899189,4.008858501569223,4.668598087895147,,,
81.08147480787221,2.417468898470152,2.433618419340587,,2.745074421166164,3.1398097689633633,3.502046566017467,4.14225812520615,5.2389177649701155,5.919720774614952,8.386483839822976,,2.49017722012707,2.3962708305381626,,2.5591157669136644,2.721179085762413,2.886763876578851,3.0877360471018007,3.3442402107441676,,,,2.4691562353229455,2.401280186390251,,2.5919366510850277,2.8023709258561866,3.0183870901207945,3.292797837987325,3.7306063853240747,,,,2.4690896244354947,2.4021195571258294,,2.5953084652879763,2.8042764434008705,3.007309003768173,3.2664805867223428,3.8884025005141893,,,,2.465089083957053,2.4086691609887567,,2.6147369027033696,2.842092783792173,3.0706853589463243,3.3714780274912384,4.174970556023237,,,,2.4350127697421726,2.4295230159791297,,2.7064189174633277,3.0487154342084453,3.3333139494528368,3.961683384513983,4.606060402907423,,,
82.48218411978166,2.400118798777883,2.412132582956338,,2.7177315155941155,3.103386437614615,3.4610749580712405,4.089802623759886,5.16873320063286,5.8139101922099705,8.353517030679967,,2.46990779367298,2.3747982312074267,,2.534355761319405,2.6909943726074865,2.8555928528222325,3.0545685423474285,3.3110250206133283,,,,2.4497557533053698,2.3799718358224258,,2.566703339863391,2.771271449295242,2.9852520395232194,3.256781767235361,3.6933832935676545,,,,2.449675139184954,2.380779730994029,,2.57006066373619,2.7729401749941047,2.9737567357854617,3.2316609339976843,3.854140520054808,,,,2.4457677841246612,2.3871397679223554,,2.5891830852211557,2.809908620634557,3.0364278502598254,3.337360868981704,,,,,2.416801244783304,2.4078222581574367,,2.679544165448243,3.0132670955615795,3.295594710362521,3.915841600162198,4.546356583539149,,,
83.90233977509573,2.3825509076975417,2.390512728629783,,2.6902153802100215,3.066816111582716,3.420375171142113,4.0384640816131405,5.100713107850597,5.716849731842098,8.341521570674965,,2.4495598667140968,2.3532724368653613,,2.5094413879024504,2.6605247000466834,2.824488218625759,3.0219916199683126,3.279470188594637,,,,2.4302325754487466,2.3585841121046016,,2.541306976974735,2.739900225638783,2.952225377558642,3.221460916048143,3.6581034440754516,,,,2.4301381297934106,2.3593641306861866,,2.544656651793321,2.741332787025447,2.9403457391970074,3.197621816420282,3.822434313337638,,,,2.4263213437558613,2.365539283252572,,2.563484483574475,2.777450459512593,3.002375048295777,3.304326089364992,,,,,2.3984176503372305,2.3860211129675277,,2.652512840050419,2.977606500405718,3.2581286423745923,3.87143499267132,4.489620867218638,,,
85.3422010583931,2.3647972988756547,2.3687913943279906,,2.6625539906148834,3.030133243635183,3.3799680220771053,3.988323570518111,5.0346470131392005,5.629025506262169,,,2.429161367130796,2.3317203124428274,,2.484393271074478,2.6298039987189332,2.7934535702633743,2.9900905087229717,3.2495433364909245,,,,2.41061628362761,2.3371455301970223,,2.515770315634,2.7082900710090065,2.919312353021147,3.186920177417367,3.624732966523016,,,,2.4105081585407397,2.3379010759115055,,2.5191187688569223,2.7094890229288877,2.9070777687133287,3.1644407813247266,3.7932488346449973,,,,2.406779119602911,2.343895956666343,,2.537662426707835,2.744756947139865,2.9685218363028265,3.2724681659997534,,,,,2.3798922809758114,2.36414994265206,,2.6253495613215994,2.9417744342408376,3.2209274645322385,3.8285690694895336,4.435542279208459,,,
86.802070468349,2.346852980963372,2.346964103325553,,2.634731097937765,2.993323198185465,3.339817939793603,3.9394226704891127,4.970357731492712,5.550741285597383,,,2.4087023500003766,2.3101325674211974,,2.459191516110871,2.5988246762301688,2.7624393338002373,2.9589381711476332,3.221245862582304,,,,2.3908987619069224,2.3156483285141936,,2.4900750476242637,2.6764313896996854,2.886463537088405,3.1532198906624735,3.5932584576260354,,,,2.3907770724943602,2.3163826392977542,,2.493428208948317,2.6774012743335907,2.8738995254129254,3.1321754249916083,3.766587440580621,,,,2.3871328838544925,2.322201677167581,,2.5116964592863575,2.711823899084931,2.9348063365562105,3.2418737799618498,,,,,2.3612181491476036,2.342202100311476,,2.598034717143621,2.9057638608134404,3.183945502489469,3.787318949138003,4.383954944331318,,,
88.28219648601804,2.32874113375891,2.3250551870748883,,2.6067627810708927,2.9564081088295784,3.299902025706354,3.891878410881325,4.907782394224976,5.482755975212934,,,2.3882017482428095,2.288528292041093,,2.4338451675318438,2.567608935676941,2.731406272950202,2.9286690778423408,3.1947224864128145,,,,2.371100566221721,2.2941131700566713,,2.4642324011427044,2.6443461944788513,2.8536428838177326,3.1204863455219405,3.5638298277576896,,,,2.370965405317499,2.2948292471430825,,2.4675957988494748,2.645093181285475,2.8407653558719295,3.1009518894639534,3.742666038032934,,,,2.367403039572523,2.3004769832953915,,2.4855963268089583,2.6786778701266285,2.901166797322378,3.2127104041769146,,,,,2.3424167328492196,2.3202000957285205,,2.570580848877309,2.869602583554298,3.1471360569782805,3.7478567744075773,4.3348871531891415,,,
89.78288161007536,2.310471588952686,2.3030751184135645,,2.578650026020757,2.9193929461178185,3.2601897505911315,3.845802175216238,4.846821116950699,5.425997606511274,,,2.3676647872070133,2.2669132430988506,,2.408349903614381,2.5361657558728763,2.700313199469588,2.8994296955073087,,,,,2.3512286186649387,2.272547195961213,,2.438239813209316,2.6120425697143115,2.8208103211995454,3.0888541907490286,3.5366234313176315,,,,2.3510800541876957,2.27324786847362,,2.441618554607801,2.6125743609489556,2.8076289012370172,3.070908789092535,,,,,2.3475964063897825,2.2787288404681694,,2.459357978501805,2.6453310679591864,2.8675453950349703,3.185174439386563,,,,,2.323496094497358,2.2981526292371957,,2.542985785916683,2.833302012809579,3.110451411345097,3.7103767456680705,,,,
91.30439052686181,2.292046948264475,2.281027214546806,,2.5503889125506465,2.882276586471079,3.2206438183979995,3.80128844918766,4.787363077950596,5.381236259962858,,,2.347089460385772,2.2452865336891916,,2.382697631940819,2.5045005207471247,2.6691122451069353,2.871349147537404,,,,,2.331282520248888,2.250950759536388,,2.412090297128057,2.57952442339662,2.787920111806322,3.0584412341349627,3.5117869989300727,,,,2.3311205890068045,2.251638660090918,,2.4154892117784725,2.5798508252595473,2.7744380518696015,3.0421667298490696,,,,,2.327712552855923,2.2569573404462457,,2.4329731046259515,2.6117929491336156,2.833884001862354,3.1594611469617537,,,,,2.30445700911303,2.2760611458126236,,2.515242608894241,2.7968675642939074,3.073842898868738,3.675055481881183,,,,
92.84703113681456,2.27350793629699,2.258953584276469,,2.5220214687046583,2.845109118170192,3.181269648029507,3.758473537030135,4.729438719577721,5.349840618741466,,,2.3265128493772007,2.223685321030234,,2.3569236490461685,2.472663090665597,2.6377979902515367,2.844575349851654,,,,,2.3113007080993966,2.229362293328475,,2.385820735901649,2.546842120358364,2.754971321553263,3.0293899153036077,3.489576191128279,,,,2.3111254258096805,2.2300399251790775,,2.3892446938254635,2.5469753945334364,2.7411867075773286,3.014873277093579,,,,,2.3077897649616057,2.235200909052023,,2.4064783265383847,2.578120965554298,2.8001724945224242,3.135801024602205,,,,,2.2853387122592737,2.2539659851984264,,2.48739005864993,2.7603556241660834,3.0373025738765818,3.642106182141541,,,,
94.41108433156063,2.254875382801801,2.236876168202417,,2.4935681014219533,2.807916233727016,3.142031886177427,3.7174728774755463,4.673159073901026,5.334206364590734,,,2.3059514513171933,2.2021265510526074,,2.3310433415365925,2.4406836494044746,2.6063416175948793,2.8192726445169054,,,,,2.2913011741329985,2.20779997905615,,2.35944790153837,2.514025625214774,2.7219394029162625,3.001852876353768,,,,,2.2911125476619496,2.2084697836889364,,2.362901895581847,2.5139807285136424,2.7078468487625917,2.9891985177039393,,,,,2.2878460429667604,2.2134778620678306,,2.379890436650361,2.544351818412904,2.7663782009672824,3.1144827476158974,,,,,2.266160429692779,2.2318875518651895,,2.459445661420403,2.7237996542905187,3.0007810386548273,3.6117681584793293,,,,
95.99685260977516,2.236190192428115,2.214836769775992,,2.465071986411068,2.77073879373662,3.1029162899026246,3.6784268205704858,4.618867116278128,,,,2.285442419256483,2.1806476243770097,,2.305094073437154,2.4086043114374283,2.5747392612951816,2.7956289402924654,,,,,2.271322329939949,2.186302371063567,,2.3330101694152137,2.481118477060867,2.6888247055064265,2.976010389288482,,,,,2.2711203545136995,2.1869666661496243,,2.3364994287862593,2.4809117269169505,2.6744143440650405,2.965348933500006,,,,,2.2679197614390514,2.1918268030036736,,2.3532480893785257,2.5105324398772493,2.732490375142259,3.095862446924286,,,,,2.246961563382335,2.2098661548980325,,2.431449793909766,2.687244528625808,2.964256586843415,3.584345650398659,,,,
97.60463847013335,2.217505320369687,2.1928893172293993,,2.4365874149599307,2.733632076640253,3.063921241635184,3.641517782663086,4.567006314950149,,,,2.2650353080232173,2.159297009599962,,2.2791224739504843,2.376475747476615,2.5430101534166165,2.773852608728233,,,,,2.251414930274085,2.164919156939024,,2.306555714930725,2.448173912751934,2.6556525995037714,2.9520674514850986,,,,,2.2511996005888593,2.165580198298694,,2.3100855693719486,2.44782160096491,2.640912379643677,2.943558306528905,,,,,2.24806163022161,2.1702976148075983,,2.326599613746598,2.476716272636818,2.6985278736511837,3.0803446892214765,,,,,2.2277937543338173,2.187954038286152,,2.403452934963058,2.650745664769069,2.92772166313834,3.5601984083590517,,,,
99.23474441131039,2.1988453299360518,2.171058277572877,,2.4081372837862483,2.6966157157681545,3.024966530925461,3.6069661444833647,4.518087155796312,,,,2.2447505370702494,2.1380942039066246,,2.253146909274867,2.3443185813159264,2.5110977630900537,2.7542182328853095,,,,,2.2316007875341355,2.1436709024570857,,2.2801036663308514,2.415213931783922,2.622375215381988,2.930293640662167,,,,,2.231372120506988,2.144330895405966,,2.2836794043831374,2.414733047519175,2.6072881133730776,2.924161368407716,,,,,2.228293509433846,2.1489110660751987,,2.2999636412533824,2.4429267603184237,2.6644214133248214,3.068500655377931,,,,,2.208680066365474,2.1661742394860615,,2.375474783877692,2.6143242881339557,2.891072934021059,3.539820479337365,,,,
100.88748373550554,2.1801964020213673,2.1493299456141393,,2.3797000195779843,2.659643427146336,2.9859181551313507,3.5747925014993442,4.472318125980305,,,,2.2245690038203456,2.1170220027105544,,2.2271471568031442,2.3121021459450377,2.4789233424362545,2.7368895873485717,,,,,2.2118624363903914,2.122541405543814,,2.2536338861211407,2.382208545474013,2.5889135543616963,2.910833587515339,,,,,2.211620442779917,2.123202353878132,,2.2572605795590874,2.381615545341245,2.5734599414067585,2.907376678985967,,,,,2.2085980643032306,2.1276506661043744,,2.27331896391785,2.40913126828616,2.6300775554476123,,,,,,2.1896049259302477,2.144511844202032,,2.3474925173263275,2.577935843959951,2.8541684474199607,3.523506219746079,,,,
102.56316434315609,2.1614969193134814,2.12764238584184,,2.351210264369826,2.6226039831872106,2.94657825041271,3.544843640268751,4.430225560026587,,,,2.20442385478564,2.096015719612083,,2.201061397182827,2.279745781033155,2.446323654979952,2.7219809377636492,,,,,2.1921347275464393,2.101466691437106,,2.227084280082159,2.3490740417509475,2.5551042468486793,2.893751663773294,,,,,2.191879453987528,2.1021305726894512,,2.230766817033986,2.3483835153706236,2.5392589030164934,2.8933490680722658,,,,,2.1889103883866334,2.1064523932258825,,2.246603300865886,2.3752407206222736,2.5953043963083733,,,,,,2.170505033472562,2.1229040045223253,,2.319441332279719,2.541469326010434,2.8167958925500702,3.51132009591291,,,,
104.26211574174746,2.142573459665569,2.105827079311314,,2.322476617760504,2.5852379617378443,2.9065475392019873,3.5169655322704454,4.393119898542845,,,,2.184133611487943,2.0749031130256848,,2.1747101838793084,2.2470332991242326,2.413028502353815,2.709513148621556,,,,,2.172238692430508,2.080275319899656,,2.2002733901135803,2.3155912395505767,2.52066848411085,2.879032053859172,,,,,2.171970200682913,2.0809438029799385,,2.204016122958521,2.3148153664459272,2.5044008573472705,2.8821793235618465,,,,,2.1690519875927063,2.0851439321151077,,2.219632699031215,2.3410265655735354,2.5597803922723874,,,,,,2.1512048384956186,2.101179803590025,,2.2911322095107254,2.5046657118740336,2.7785670168697307,3.503408687233424,,,,
105.98465123347898,2.123505842146897,2.08396113399076,,2.293583504273829,2.5476113388620956,2.8658652819987434,3.491939818655304,4.3615882549720695,,,,2.163775444312344,2.053757025787239,,2.148174132292201,2.214023076507011,2.3790675924900118,2.7004596979961892,,,,,2.152252342700024,2.0590411547469936,,2.173283262474581,2.2818238259763164,2.485642505852967,2.8676148394208827,,,,,2.1519708498342136,2.0597156590636407,,2.177089266892089,2.2809719265064405,2.468915411179024,2.8750237587049585,,,,,2.149100907159224,2.0637993149046596,,2.1924875478462953,2.3065429056879005,2.5235283087921148,,,,,,2.131783095644356,2.0794159993162293,,2.2626471302008504,2.4675648533945345,2.739484572247873,3.501410240953204,,,,
107.73110032583611,2.10454243355448,2.0622927012099668,,2.2648032310440946,2.5099993199279784,2.824825007532949,3.470089964240828,,,,,2.143598896222511,2.0328170198282107,,2.1217116195140666,2.1809808687052974,2.3447986508119842,,,,,,2.1324249582680967,2.0380055015724294,,2.146375134162518,2.2480452335059216,2.4503828497474816,2.8600136326227252,,,,,2.1321305202797203,2.038687431848784,,2.1502473399190247,2.2471274576900298,2.43317199098552,,,,,,2.1293061940317766,2.0426599366424476,,2.16543000410486,2.2720704983601148,2.4869453177866188,,,,,,2.1124879485005437,2.0578579282013507,,2.2342557586223446,2.4304374592144398,2.6999123212929725,,,,,
109.50179792806637,2.0856193591717407,2.0407579677792578,,2.2360765322770324,2.4722888948289747,2.783281852182816,3.4516332447195537,,,,,2.1235346991243325,2.0120157378089387,,2.0952712247961354,2.1478320217288482,2.31016396886577,,,,,,2.11268896576928,2.0171018920838377,,2.11949656842833,2.2141791565036737,2.4148207324630206,2.856639258469384,,,,,2.112381768024135,2.0177922355058033,,2.1234370057306924,2.2132044725352187,2.397104670153984,,,,,,2.109600554213508,2.0216585005480474,,2.138406188684955,2.237527791092824,2.4499532743535237,,,,,,2.093253888231921,2.036440133407559,,2.2059020329651187,2.3931637792896,2.6597249955630167,,,,,
111.29707894941727,2.066709407372461,2.0193308295562127,,2.207386110246314,2.4344035021108437,2.7411488154676014,3.4368887953815235,,,,,2.1035514059951894,1.9913228805482979,,2.068840090741319,2.114524286232089,2.275168014504676,,,,,,2.093014214300681,1.9963010405232355,,2.092633914777102,2.1801750591351508,2.378951476334176,,,,,,2.092694483101583,1.997000445574124,,2.0966440483982027,2.1791488063688162,2.360712587677214,,,,,,2.0899540044101568,2.000765132260376,,2.1114011362617107,2.2028513889015513,2.4125541453840573,,,,,,2.074052418600888,2.0151347954193155,,2.1775711378955753,2.3556511789374133,2.618860408318249,,,,,
113.1172837008984,2.0478561644416913,1.9980557049057948,,2.178798027377224,2.3963539593144687,2.6985008556626098,3.426279747300993,,,,,2.083690027620341,1.9707776942608999,,2.042483111432591,2.0810787237662995,2.2399388420188435,,,,,,2.073442500886528,1.9756432762233898,,2.065851654594081,2.1460584149615833,2.3428974588346154,,,,,,2.0731104853167754,1.9763521091110205,,2.0699326975740417,2.14498076390629,2.324125729308816,,,,,,2.0704084225956407,1.9800197217061077,,2.084479172184686,2.1680523180209255,2.3749012184379046,,,,,,2.0549262001140822,1.993984358935356,,2.149330879770683,2.3178915274459415,2.5774313840219065,,,,,
114.96275789528141,2.0291115079575577,1.9769849106764295,,2.1503903183443485,2.3581601074523952,2.655460215034745,3.420071151328077,,,,,2.064000220133955,1.9504280546561983,,2.016277283997948,2.0475276428420304,2.2046297585621937,,,,,,2.054024201521498,1.9551775690529616,,2.039226165711428,2.111865559838248,2.3068081091301242,,,,,,2.0536801545606322,1.9558959003690082,,2.043379301575873,2.1107317115569146,2.287505042997569,,,,,,2.051014174875479,1.9594707390068327,,2.0577167448481584,2.133152376193016,2.337186872498563,,,,,,2.035926276950319,1.9730394157058746,,2.12126184007504,2.2798888043989916,2.5356007952438095,,,,,
116.83385264709999,2.0105297751801805,1.956174720113205,,2.12224557809786,2.3198545605604872,2.6122462291263377,3.418340747122444,,,,,2.0445343619294007,1.9303256192625684,,1.9903025686739646,2.0139098702202864,2.1694876591727663,,,,,,2.0348123235673126,1.9349566523168615,,2.01283665411714,2.077639042677542,2.2709234598466246,,,,,,2.0344564506720504,1.9356843550480927,,2.017063040124158,2.076438490804504,2.2511122155890093,,,,,,2.031824238341592,1.9391705779894544,,2.031193192489196,2.0981772476689295,2.299727916836894,,,,,,2.017106238185406,1.9523545480017916,,2.093448540655745,2.2416599821516656,2.4936732523605825,,,,,
118.73092987441193,1.99215333814348,1.9356699402771955,,2.094436221739926,2.281463265608888,2.5691402460583506,3.420826545838949,,,,,2.025332743330811,1.9105112504567467,,1.9646291546256647,1.9802562089637672,2.1348144679021965,,,,,,2.0158477958881855,1.9150223988505575,,1.9867521398048766,2.0434121128830993,2.235533769999283,,,,,,2.015480266805104,1.9157591889511745,,1.9910530704042142,2.0421282639771228,2.2152653473651855,,,,,,2.012879548403149,1.9191608562777507,,2.0049782963093876,2.063141523129164,2.2629095216034654,,,,,,1.998507711236199,1.9319731898260357,,2.065966259967919,2.2032158377973867,2.4520448346281847,,,,,
120.65434069175095,1.974004380055451,1.9154954178258505,,2.067016755931145,2.2429975834484472,2.526455518108269,3.4268807420797986,,,,,2.0064152191318945,1.8910066783125186,,1.9393104704426196,1.9465820148630146,2.1009441828374023,,,,,,1.9971511705363407,1.8953975051476768,,1.9610244865374393,2.009200464571906,2.200955549225941,,,,,,1.996772120142644,1.8961429921242798,,1.965401573362588,2.0078105471369496,2.180314302789967,,,,,,1.9942006671764672,1.8994640654272261,,1.9791252642708441,2.028039790027768,2.227153977010667,,,,,,1.9801520870386726,1.9119192421616131,,2.038873535710928,2.164552466951194,2.4111716317672647,,,,,
122.60445241893689,1.956083047954421,1.8956541037507633,,2.0400208475726744,2.204458505103542,2.484505983106649,,,,,,1.9877793358598064,1.8718127344121238,,1.9143816715609412,1.9128914091538634,2.068211445021441,,,,,,1.9787208207131526,1.8760836391095776,,1.9356867450524466,1.9750060224458952,2.167500077499755,,,,,,1.9783303329928965,1.8768373765738644,,1.9401419434147753,1.9734818496219437,2.1466037403577696,,,,,,1.9757859744419262,1.8800817578569526,,1.9536690346613363,1.992854090954076,2.19287753067723,,,,,,1.9620387240381603,1.8921951344110017,,2.0122094348085633,2.1256577987529046,2.3715224244543447,,,,,
124.58164317931374,1.93833061494509,1.8760919531638034,,2.0134199826247103,2.1658029106072587,2.4435138271984957,,,,,,1.9693629029159774,1.8528745760343928,,1.8898205989706784,1.8791472172441697,2.0368779868000617,,,,,,1.9604956088397252,1.8570266949478698,,1.9107142315868455,1.9407859617683125,2.1353958142331853,,,,,,1.9600937627831474,1.857788232606914,,1.9152495095855042,1.9390963074727416,2.1143928288876115,,,,,,1.95757444030352,1.860959685780745,,1.9285861825835657,1.9575254043408319,,,,,,,1.9441079841561089,1.872746750014809,,1.9859518201649917,2.086482048056458,2.3334810986020327,,,,,
126.58628569446343,1.9206498975955584,1.856718921807213,,1.9871432548666763,2.1269729032249343,2.403598464123543,,,,,,1.9510647497748665,1.8341022567166334,,1.8655653703703112,1.8452935030530626,2.0071310496086734,,,,,,1.9423755742846842,1.8381373442382745,,1.8860427064659024,1.9064762766381829,2.1047885953894805,,,,,,1.9419624290187782,1.8389062626979773,,1.8906596341195134,1.9045894454812846,2.083849620145145,,,,,,1.9394662915211272,1.8420083115673145,,1.9038128710526283,1.9219781589453733,,,,,,,1.92626170940342,1.8534842301723473,,1.9600362873608863,2.0469661135625787,2.2973245704781013,,,,,
128.61875808772993,1.9029586429747363,1.8374606663447024,,1.961139103047696,2.0879469154538466,2.36479216832753,,,,,,1.9327987376508673,1.8154220849289857,,1.8415719805418163,1.8113025711930093,1.979110155183245,,,,,,1.92427568397813,1.8193424266324678,,1.861626514325781,1.8720409796335111,2.0757690629774066,,,,,,1.9238513200413625,1.8201183232649791,,1.8663262061698582,1.8699267960079333,,,,,,,1.9213767571096416,1.823154349929089,,1.8793040269073815,1.8861714219415378,,,,,,,1.908416752030834,1.834333636741986,,1.9344170643806797,2.0070917578289325,,,,,,
130.67944388421927,1.8852053952401024,1.8182737076183477,,1.9353861692422794,2.04876563418459,2.326924683175315,,,,,,1.9145102928121158,1.796790623841757,,1.8178250952544812,1.7771892863520902,,,,,,,1.9061423202920915,1.8005991382784832,,1.8374499555364572,1.8374886329843065,2.0482679966558486,,,,,,1.9057068489748057,1.8013816937420823,,1.8422330127658917,1.8351209817303276,,,,,,,1.903252430237236,1.8043548577407773,,1.8550437142188332,1.8501163888819159,,,,,,,1.8905209243811507,1.8152517651989917,,1.9090780856622571,1.9669031179711673,,,,,,
132.76874281432364,1.8673685810700613,1.7991413654906359,,1.9099018428967074,2.009505902207441,2.28948433701018,,,,,,1.8961751616314257,1.778191320593072,,1.794344585960539,1.7429953906028566,,,,,,,1.8879520400727339,1.78189144038039,,1.8135333528914594,1.8028557758894057,,,,,,,1.8875056174553544,1.7826803457625897,,1.818400253441301,1.8002126029063412,,,,,,,1.8850700919699435,1.785593715281991,,1.8310529622599094,1.81385813617971,,,,,,,1.872552017683245,1.796222343524886,,1.8840413766989708,1.9264797758070962,,,,,,
134.88704920667325,1.8494970126407602,1.7801119392787428,,1.8847704793954725,1.9703473625637085,2.2516659507406205,,,,,,1.877840494697325,1.759672081546781,,1.7712113316890314,1.708844468805643,,,,,,,1.8697525592306663,1.7632677364363496,,1.7899594440024051,1.7682635288840638,,,,,,,1.8692953889724404,1.7640626665843113,,1.7949108593959533,1.7653293475461656,,,,,,,1.866877546249758,1.7669192666967972,,1.807414401847042,1.7775386814444973,,,,,,,1.854558333632479,1.7772940159497697,,1.8593931835056388,1.8860053623495188,,,,,,
137.03476279166023,1.8317252557989825,1.7613151272258494,,1.8601563496090059,1.9316236273394394,2.2126509617564336,,,,,,1.859640164590068,1.7413618825367314,,1.748576724275141,1.6749827624098315,,,,,,,1.8516779629143898,1.7448575523174168,,1.7668833673696736,1.7339576518775544,,,,,,,1.8512103453186084,1.7456581383467276,,1.7719197626934229,1.7307264534613929,,,,,,,1.8488089493513997,1.7484610284375888,,1.7842817785430278,1.7414421624041805,,,,,,,1.8366740819234029,1.758596688475903,,1.835294975526847,1.845823254251579,,,,,,
139.21229410320095,1.814142062147348,1.7428370151502683,,1.8361746911166306,1.893636386344962,2.171807174273738,,,,,,1.8416608964740129,1.7233475485145884,,1.7265428454711347,1.641594468675672,,,,,,,1.83381540357409,1.7267480184325525,,1.744410238358415,1.7001181983012719,,,,,,,1.8333378132805893,1.7275539206694508,,1.7495322724839542,1.6965869704460852,,,,,,,1.8309518560607179,1.730306150743153,,1.7617581084935159,1.705779007056324,,,,,,,1.8189875902195647,1.7402167554032701,,1.8118584436957574,1.8062328740209082,,,,,,
141.42005637609276,1.7968087056784803,1.7247336730244969,,1.8129084663288249,1.8566144586334812,,,,,,,1.8239620034761188,1.705685493689654,,1.7051860314074496,1.6088215782223383,,,,,,,1.8162248562192331,1.7089957738706605,,1.7226180486718266,1.6668830102627612,,,,,,,1.815737737954787,1.7098065502952358,,1.7278268828624133,1.663048607478968,,,,,,,1.8133663774421265,1.7125112588213947,,1.7399199727006727,1.670716514114676,,,,,,,1.8015597043820937,1.7222107481817956,,1.7891656620036136,1.7674404282429534,,,,,,
143.65847094777604,1.7801044689144052,1.7073626782069187,,1.7907533040126402,1.8212256337029957,,,,,,,1.806925338518499,1.6887312114504573,,1.6848664999077023,1.5772143780756311,,,,,,,1.7992873073232445,1.6919569049486383,,1.7018727515599485,1.634808555653836,,,,,,,1.7987911621409696,1.69277211088441,,1.7071704994821857,1.6306873761357674,,,,,,,1.7964332830532708,1.6954329498172072,,1.7191335153273855,1.6368812700671864,,,,,,,1.7847696554360897,1.7049366945793196,,1.7676033495394818,1.7301092053882712,,,,,,
145.92796455745335,1.764190014108665,1.69087206177443,,1.7698901928477333,1.787808305325905,,,,,,,1.7907102098163883,1.6726335394157525,,1.6657498606873111,1.5469853218246077,,,,,,,1.7831622325049943,1.6757804347509693,,1.6823407914616098,1.6041074930961083,,,,,,,1.7826576354547543,1.6765998346159534,,1.6877299312811727,1.599711490662754,,,,,,,1.7803122599911456,1.6792208903491777,,1.6995639467306731,1.6045043556495835,,,,,,,1.7687781993485865,1.68854282950714,,1.7473472862544375,1.6945344080034026,,,,,,
148.22896394432712,1.7490415996225106,1.675232243535972,,1.75031231254554,1.756398001337241,,,,,,,1.7752897414005433,1.6573646908608641,,1.6478252561597013,1.5181119540151269,,,,,,,1.7678238085302407,1.6604382883784763,,1.6640102135348802,1.5747614519480775,,,,,,,1.767311309534992,1.6612615866732323,,1.6694933644986165,1.570102429776123,,,,,,,1.7649776099857697,1.6638471081080901,,1.681198422649263,1.5735827492426866,,,,,,,1.753560667013972,1.6730001361284448,,1.728387507164508,1.6606755018211206,,,,,,
150.56190935200502,1.7348459330141148,1.6606145412207942,,1.7322214175582022,1.7272043324588457,,,,,,,1.7608502525910195,1.6430959143914814,,1.6312751334922695,1.4907348260884925,,,,,,,1.7534584634928307,1.6461018227546607,,1.6470651837960408,1.5469267001439209,,,,,,,1.752938617395813,1.6469289020517952,,1.6526459730151455,1.542012150023423,,,,,,,1.750615652368514,1.649483634395051,,1.6642235827217913,1.5442719745708349,,,,,,,1.7393034583458846,1.6584798690428826,,1.7109190831095882,1.6286541318865084,,,,,,
152.9272437249757,1.7218214177660969,1.6472205807295328,,1.7158498794878816,1.7004291343937254,,,,,,,1.747609918414616,1.6300284254142663,,1.6163100167987523,1.4650063322762468,,,,,,,1.7402842927692115,1.6329724126045175,,1.6317184885473013,1.5207752947118947,,,,,,,1.7397576947549824,1.6338034798881353,,1.6374021662230143,1.5156032130347288,,,,,,,1.7374445068306745,1.6363325223503526,,1.6488570686986108,,,,,,,,1.72622478968182,1.6451831703815574,,1.6951677075690201,1.5985854422365602,,,,,,
155.3254181103709,1.710168919025006,1.635236326437467,,1.7014090498941976,1.6762008757364328,,,,,,,1.7357690756917439,1.6183473638194088,,1.603121514473956,,,,,,,,1.7285015523342633,1.621235435780173,,1.6181643896795572,1.4964432599048707,,,,,,,1.7279688296540006,1.6220709699407907,,1.6239577165503531,,,,,,,,1.7256645194063183,1.6245796223213222,,1.6352988694514135,,,,,,,,1.7145253642335967,1.6332949524735672,,1.6813392573151842,,,,,,,
157.7568862562034,1.7000318041734288,1.6247946957370825,,1.6890416223930054,1.654509708416635,,,,,,,1.7254700274922918,1.608184683173675,,1.591837166985519,,,,,,,,1.7182525849333852,1.6110230149690143,,1.6065334480740774,,,,,,,,1.7177143928815126,1.6118637302918755,,1.6124443679110072,,,,,,,,1.7154181926775516,1.6143572362301764,,1.6236844828420733,,,,,,,,1.7043483304181781,1.6229467750350295,,1.6695717722465038,,,,,,,
160.22211406445058,1.6914480393611007,1.6159302646265543,,1.678761845416955,1.635127474338545,,,,,,,1.7167487118009632,1.599573947853206,,1.5824640871012985,,,,,,,,1.709573662210275,1.6023688255505473,,1.5968365836480405,,,,,,,,1.709030664974682,1.6032155772992438,,1.6028722159958477,,,,,,,,1.7067420174479264,1.6056988560425292,,1.6140261321982226,,,,,,,,1.695731244668151,1.6141715323494576,,1.65987431827515,,,,,,,
162.72156473620885,1.6843380707295175,1.6085670907774825,,1.6704339733994518,,,,,,,,1.7095226552365084,1.5924383899085786,,1.5748681113846796,,,,,,,,1.7023829561165391,1.595196068574466,,1.5889447508759575,,,,,,,,1.7018358166200511,1.5960497211920213,,1.5951091583627102,,,,,,,,1.699554363105403,1.5985271779867556,,1.6061900861684604,,,,,,,,1.6885939306035342,1.6068914897095727,,1.652103542476995,,,,,,,
165.25571767786073,1.6785265608584952,1.6025378042719793,,1.6637915520887947,,,,,,,,1.7036130811072665,1.5866099637921554,,1.5687940930793052,,,,,,,,1.6965025180970539,1.589336563843064,,1.5826092638044,,,,,,,,1.6959518971264826,1.5901978486750927,,1.5889006704789483,,,,,,,,1.6936774619002442,1.592673189899239,,1.5999165389652363,,,,,,,,1.6827603674138383,1.6009374648483428,,1.6459821901746416,,,,,,,
167.8250536462293,1.673771497823063,1.5976091993924588,,1.658475357779251,,,,,,,,1.698774200238774,1.5818552215961732,,1.5639080588992471,,,,,,,,1.6916875421007243,1.5845565518950517,,1.5775018608352216,,,,,,,,1.6911341143616154,1.585425906547573,,1.5839106183116043,,,,,,,,1.688866596526498,1.5879019932759368,,1.59486139446473,,,,,,,,1.6779879243773592,1.596074705257291,,1.6411388885539617,,,,,,,
170.43006015034018,1.669840145361182,1.5935543223401258,,1.654128610487797,,,,,,,,1.6947699323875713,1.577947355419008,,1.559899737265029,,,,,,,,1.687702921914213,1.5806287692486916,,1.573314479571989,,,,,,,,1.6871472898143332,1.5815061004470214,,1.579822811847402,,,,,,,,1.6848864521832094,1.583984865821976,,1.5907012002606,,,,,,,,1.6740436252709494,1.5920752077248763,,1.6372096295931058,,,,,,,
173.0712334770823,1.66658515083132,1.5902308070709605,,1.65050597326202,,,,,,,,1.6914504590597506,1.5747443369028284,,1.556605713378317,,,,,,,,1.6843998143007226,1.5774105756405208,,1.5698768520974389,,,,,,,,1.6838423234717554,1.5782951008962751,,1.5764617917649433,,,,,,,,1.6815873744876464,1.580777478144097,,1.58725908877988,,,,,,,,1.670780709349442,1.5887962353556027,,1.6339558659237159,,,,,,,
175.74907497749663,1.6643080651117041,1.5879491646795556,,1.6478930224737594,,,,,,,,1.6891194906189906,1.5725532735798178,,1.5544263802739229,,,,,,,,1.6820820483287144,1.5752090519409523,,1.567571968106323,,,,,,,,1.6815220968171976,1.5760993847373765,,1.5742138717547234,,,,,,,,1.6792705085898418,1.5785857226233289,,1.5849329575540527,,,,,,,,1.66850403825487,1.586548110994649,,1.6316899383020338,,,,,,,
178.46409410526712,1.6665400108479589,1.5902242403744669,,1.6499881545964425,,,,,,,,1.6913441863093361,1.5748531036690754,,,,,,,,,,1.6843078377846183,1.5775085871653955,,1.5700799771710274,,,,,,,,1.683740484169055,1.5784047115718873,,,,,,,,,,1.6814812222977586,1.580899803422202,,,,,,,,,,1.670766567467412,1.5888422233416561,,,,,,,,,
181.216807005616,,0.046198355145701434,,,,,,,,,,,0.045752295121647364,,,,,,,,,,,0.04582940167724189,,,,,,,,,,,0.045855493117382365,,,,,,,,,,,0.045928039802374226,,,,,,,,,,,0.0461584098456632,,,,,,,,,


==> figdata/pipe/retau_180_les_r1.2_long/decomp_Pr_t_r_filtered_Pr0.71.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
0.2933929109313734,0.0661770114418614,0.06774029856293057,0.9270107546556252,0.07420957512038819,0.08404707941906656,0.09709863754230576,0.11517860169136136,0.14360667609985756,0.18468474642852026,0.2603765713196129,0.3969903582538975,0.2715567062439366,0.2771680737054937,1.4389721996357008,0.2988124344605778,0.3277512401871624,0.365463001039714,0.4191138510277211,0.48137225993368127,0.5551454019393982,0.6846987386430217,0.8439797343333988,0.12579828094588189,0.1286686522316619,0.9041753099997916,0.13989105571692148,0.1553366004359304,0.17491734723524008,0.20240651663111464,0.2396066125217324,0.28624099275316417,0.3705910790654854,0.4902916581460949,0.1272684437045157,0.13035810828343347,1.0955770401961564,0.14209872145420932,0.15838202918819244,0.17900960228111193,0.2082574258992537,0.2484151686271789,0.2981595412148751,0.392092259983379,0.5233118843338291,0.1320713135745653,0.13576156048525373,2.3495909806388036,0.14905131248671083,0.16781697462319797,0.19214839026092914,0.22762345315639332,0.27851261988874987,0.3421880838145209,0.47881867605054224,0.6714152669750881,0.08698769682175476,0.08986799627516105,-4.205932029903876,0.09959556146601178,0.11404684982400605,0.13329925349793043,0.161820348150489,0.2090680410186344,0.27405614826760083,0.42644720451092755,0.7989778848567021
0.5725029588397951,0.15696803437598686,0.16054839563267295,1.4909307496316664,0.17536033248039565,0.197576390890166,0.2266987395206278,0.2663165108697717,0.32698820988192834,0.40994795796380623,0.5562409687776647,0.7953775396355935,0.48493174817705753,0.4936020119972818,1.7411263268873183,0.527390993803907,0.5726707289291126,0.6288646937108463,0.7036537711513304,0.789776972781536,0.8821844547749811,1.0377505527071098,1.2244181145310873,0.2730250155129129,0.27882294867215224,1.4241710679458683,0.3014546820865136,0.33239708376426974,0.3708529816041131,0.4230978610835487,0.4918829902166836,0.5730410923388453,0.7139764853375029,0.9018590932912016,0.2756108100352987,0.28178096911031375,1.5943547597238168,0.30527642941832345,0.3376054455054839,0.3777042813999699,0.4325519093131488,0.5055338447745118,0.5902315107608779,0.7427496601868395,0.9419651304420608,0.2839738811453964,0.29114293868552277,2.2707304852225767,0.31716300934448544,0.35347787184634794,0.3992839181939993,0.4631240664383568,0.5507510526694185,0.6515119485258317,0.8513232328159979,1.1051749888760907,0.19990039081711622,0.2060439225327565,5.970768491164085,0.22697514344083417,0.2576155790390438,0.2975902138464403,0.35480999286027004,0.44510896690179075,0.5599004300462835,0.8032003970621922,1.2705383618563881
0.8554808319843868,0.2332959924179095,0.23844619428500005,1.8315355833782974,0.25979896813065584,0.2915675937690262,0.3328819234587124,0.3885386490426391,0.4722907753112212,0.5842069664779431,0.7755595328823577,1.0725622981434824,0.606949352356237,0.6170962689904512,1.9470566574174086,0.6568762409583007,0.7102427622205444,0.7752141839651386,0.8602438974491713,0.9585764581977595,1.062563444224343,1.233289110552626,1.4377921373922906,0.3811481966279794,0.38888030061850104,1.7342806842127938,0.4190133093469485,0.4600727205322593,0.5105996321899569,0.5783641922488526,0.666388793455212,0.7683732510551066,0.9409828019562115,1.1653783904225656,0.3842053541391607,0.39238212743475,1.8869222587925563,0.42351961221751383,0.46617070926169807,0.5185098137175586,0.5891042447116566,0.681593710649905,0.7867789166242846,0.9708394581189554,1.2048869764645838,0.3940262960168656,0.4033601588795311,2.409704093698841,0.43736533038527253,0.48448328844022964,0.5430445028222001,0.6232185445513766,0.7308794414219215,0.8511278188446555,1.079930328578576,1.3594988388774656,0.29019184222399796,0.29863904319378654,4.248988623667681,0.32758699960359583,0.3695446919512581,0.42357024329487064,0.499549247464399,0.6160331741645572,0.7590066028066023,1.0457966225815578,1.5410745336310174
1.1423913542517883,0.30568353203436927,0.3122053872845952,2.048725709591481,0.33927950466527795,0.37927055928780223,0.430864321645949,0.49974829582954744,0.6016673349140034,0.7354723399263984,0.9574956896089246,1.2872560287726644,0.6936287884261776,0.7045931549317175,2.058827764977867,0.7479362733563839,0.8060005818131551,0.8757297233530903,0.9660755469302891,1.07076735216041,1.1810420278106775,1.3584186593269882,1.5700275186013588,0.4726449170440324,0.4818231264885385,1.9292545016579339,0.5175730861788929,0.5661064070086251,0.6253153482377041,0.7039213872430088,0.8048408662612023,0.9204377959989272,1.1115800347221638,1.3550159121864769,0.47587461868779746,0.4855325411181406,2.059662686819627,0.5223352229292532,0.5725090519673723,0.6335093720061777,0.7148965230732327,0.8201222283726081,0.9382693110860675,1.1398472644229702,1.3907103176109854,0.48619166573966055,0.49705652029617126,2.465620805597958,0.536793044292212,0.5914696476754888,0.6585736296682446,0.7492122703324346,0.8687586837055316,0.9997675562705886,1.2408006156294684,1.5270466960448803,0.37214148745787895,0.3824192100597201,3.679259541045846,0.4178123594257718,0.4686314941499618,0.5332764470951554,0.6228229131849972,0.7566574243581862,0.9165800867837509,1.2229535404278755,1.7115725650897102
1.4332777415664257,0.37446318597880435,0.38217322837818213,2.175906182576516,0.4141830132266107,0.4611304067963963,0.5211926425966371,0.6006568725448729,0.7162424564418091,0.8655176001227588,1.106073251871847,1.4492605627332622,0.7576654427136041,0.7690297520515984,2.107918187527254,0.8144280346707953,0.8750626468221971,0.947046602627046,1.0395198068272542,1.1466651234040548,1.259226995911201,1.4373502298948804,1.64863132063724,0.5508065026035859,0.5610393905530033,2.0419894009791855,0.6009267705812543,0.654848093901072,0.7200776490265556,0.8058432243132748,0.9147259220815304,1.0382300042602852,1.2381658851668464,1.4880803366914173,0.5540159279941191,0.5647376206043329,2.150050103549214,0.6056671845209918,0.661181963361204,0.7280734247875361,0.8164125554130334,0.9292110646430978,1.0545028042891835,1.2635051652490132,1.5186717279942907,0.5642187457585983,0.5761284304146573,2.463550178809292,0.6198933563626016,0.6796911695874859,0.7522245818625984,0.8490042814890565,0.9746068902218582,1.1101400032333977,1.3525266687932507,1.6338030530396426,0.44678809100505823,0.4584888669474341,3.3371290783693537,0.4989668877454533,0.556547097391521,0.6289270258938039,0.7277501033945182,0.8719793790652698,1.0403402085733509,1.3501802803290954,1.813263964092249
1.7282156217960458,0.4388225375664889,0.447534426886877,2.241303402546442,0.48366976955673086,0.5362955882932988,0.6030432896142236,0.6905465673447937,0.8156853870252398,0.9747772485977714,1.2241535830009675,1.5671822269985978,0.8056220283784952,0.8171208691370054,2.1193926281744226,0.863598546549691,0.9254321399151575,0.9981048384261129,1.0907255930659896,1.1978781042932443,1.3101345945323033,1.4855145090938124,1.6922132739710924,0.6170399889137858,0.6280056174901177,2.09934573320642,0.6708282370814542,0.7284515712432079,0.797589702697762,0.8876448451166545,1.0007502061444813,1.127888698807212,1.3298872372463755,1.5781411566067756,0.6201080482234564,0.6315540015298935,2.187768320770947,0.67537268528959,0.7344879577126235,0.8051052589264489,0.8974510908497264,1.013985993782996,1.142171432954356,1.3518485825128623,1.6035325357787424,0.6298208533493822,0.6423943064023185,2.4305413933584177,0.6888593545489604,0.7519060382855928,0.8275472599721516,0.9273259925223336,1.05493646258559,1.1908142582848422,1.4281536792102643,1.6984054555210069,0.5138761726522084,0.5266340581701618,3.091870671617779,0.5709694643591293,0.6334607980271264,0.711115627101991,0.8156856486194939,0.9649596453732434,1.1356299569214106,1.4390114783467824,1.8688295744761858
2.0272374068839683,0.49806170774014996,0.5075943236770442,2.266700075768139,0.547064337943571,0.6041479285629396,0.6759261723794064,0.7691801195851274,0.9003606810080546,1.0646735506636604,1.3157569456303717,1.6501233376574618,0.841834224426908,0.8533065953714384,2.109689484886233,0.9002377193544628,0.9624014750878748,1.0348158010393822,1.1264298908501753,1.2321616871050156,1.342599721916857,1.5134280212507958,1.713460646717203,0.6726764607158546,0.6841210368406802,2.1214316408552834,0.7289330694794777,0.7889453403549203,0.8603877004879235,0.952613957392667,1.0672749141746602,1.1950887841682616,1.3948978965330865,1.6367966140401449,0.6755348181906436,0.6874403024841909,2.193728422293362,0.7331835338549637,0.7945605964488993,0.8672826990723549,0.961497114016717,1.079090014338849,1.2073001090621676,1.4135474813881752,1.657476253069592,0.6845512835219454,0.6975019507300281,2.383483398903605,0.7456620139340482,0.8105683063668709,0.8876572878499669,0.9882747655107526,1.1152610008984114,1.248921277397896,1.4779239436050922,1.7346788297281583,0.5733254152988595,0.5868261669529145,2.9031278847380726,0.6339585247053903,0.6998049459113805,0.7807405554794921,0.8883211342457192,1.0387933642296157,1.2077224338253814,1.4992912709761372,1.8945993490801434
2.3304187246979393,0.5518215900519702,0.5620088941348516,2.267337273325566,0.6040871102801361,0.6645304363047327,0.7398938037957791,0.8369633887771006,0.9713772023773419,1.1374383294786055,1.385437233355063,1.7064793331852717,0.8693761423076207,0.880731706885565,2.088823435996564,0.9277227990127858,0.9896817006507626,1.0612919075241614,1.1512795328738927,1.2548249145844483,1.3626544830677854,1.528163214748529,1.7207489676461167,0.7191207588007068,0.7308536592604031,2.122014227973194,0.7769376368052229,0.8383558649103774,0.9109364076448689,1.0038498880320619,1.1182734364805587,1.2448564347091942,1.44003495085545,1.6732299208560983,0.7217379687263752,0.7339064262514515,2.1814920074192985,0.7808492196708495,0.8434980417996463,0.917163733018128,1.0117751715224703,1.1286669270138423,1.2551081913680475,1.4556868806443377,1.6898905912081326,0.729968253761442,0.7430909569145165,2.331717639125842,0.7922120764711674,0.8579861766768073,0.9353886441088544,1.0354442990846966,1.1602147123571027,1.2902419054873633,1.5095718185440727,1.7523795840019945,0.6254048016937478,0.6393923038734263,2.752426557585702,0.688448948129579,0.7564052957371132,0.839088239615127,0.9476792047958508,1.0967685703487615,1.2615149928773552,1.5389309542093639,1.9016953454223164
2.6378027911623856,0.6000348456953181,0.610731639830795,2.2531873057526175,0.6547817219513531,0.7176420295327737,0.7953870108558028,0.8947147118968801,1.0302309960619773,1.1955715322055482,1.4375153924569866,1.743153615622816,0.8904315325416602,0.9016260454704917,2.062603088367597,0.948434945617319,1.0098699250879268,1.0803824813636995,1.1684524237397589,1.2694531655107864,1.3743301964705668,1.5343458566084878,1.7194198176447149,0.7577207984945337,0.7696048177647025,2.1099463649611225,0.8164314051518023,0.8785417844632255,0.9514428467712981,1.0440497047802624,1.1570940334402378,1.2813033584215294,1.4706155860881178,1.694207576704522,0.7600894028539035,0.77238104717852,2.1593663332627178,0.8199934293692314,0.8832039090077808,0.9570114236217868,1.0510541090320884,1.1661560262014916,1.2897954514493168,1.4836702905429424,1.7075486923209997,0.7675181137995647,0.7806727439145463,2.2800065314346445,0.8302337582479461,0.896189887868446,0.9731625237808866,1.0718009296247994,1.1934738623688343,1.3191979547664427,1.5286383507660584,1.7580683283465808,0.6706143173468184,0.6848888404464105,2.6291342577397607,0.735178541718504,0.8042871538685352,0.8875884353415402,0.9958008101585626,1.1418909508842159,1.3011437273246538,1.5638685512430197,1.897330615186131
2.949454430163947,0.6428897212578666,0.6539746787139531,2.230704806725183,0.6994623398417427,0.7639634317820105,0.8431303877650879,0.9435180401991768,1.0786017793163098,1.241575865057857,1.4758232209741116,1.7655941309612266,0.9066172912634712,0.9176365798613767,2.034435859841142,0.964121821382064,1.0248556716826853,1.0941366630250382,1.1801985705191833,1.278544554175187,1.380393625390701,1.5350711835423365,1.7129435674818345,0.7897418357718277,0.8016832084310807,2.090883366977345,0.8488733641747369,0.9111744539666204,0.9838455763164782,1.0755153910883393,1.1865048500395905,1.3077260426454673,1.490703885055237,1.7046412387061192,0.7918690209728343,0.8041896650256418,2.132436729007061,0.8520959247530159,0.9153759943235289,0.9887953756507553,1.0816727768581305,1.1943666911419826,1.3146855958946717,1.5015639771893152,1.715286662563506,0.798525329959189,0.8116221173623849,2.2307554146577844,0.861265137386714,0.9269474396054853,1.0030298387437047,1.0997743511290992,1.217936585199724,1.3391539294403694,1.5390947681456406,1.7561769659586912,0.7096189197668341,0.7240318026012311,2.5265471561151256,0.7750269642239205,0.8445796052004331,0.9277048065065995,1.0346283199398743,1.1768009160668953,1.330001982123209,1.5785053282025687,1.886210222455706
3.265427661608156,0.6807292277940948,0.6921047790764578,2.203968469971794,0.738596292976851,0.8041202207172786,0.8839710759683878,0.984532357624313,1.1181321216798628,1.2777205670042326,1.5035380213013776,1.777911444663974,0.9191226901428134,0.9299715974334402,2.0062653429533044,0.9760578218990285,1.0360051242646902,1.1040193831360765,1.1881007745497323,1.2838270223641828,1.3827255789650048,1.5323880150145097,1.7035468423282962,0.8162992218233125,0.8282377178176752,2.068356690157349,0.8755276080050711,0.9376785618566479,1.0097658515423689,1.1001262535705143,1.2087040499793842,1.3266700286777322,1.5033068881215872,1.7079976181204721,0.8182002816983251,0.8304906166445825,2.1037438865502036,0.87843219750725,0.9414527778085456,1.014151332853911,1.1055249183255154,1.2155084300846606,1.332318456525413,1.5123387812130846,1.7164720900524957,0.8241373445439663,0.8371237266160151,2.1850487302111428,0.8866115633115094,0.9517306654492953,1.026659884585706,1.121286266673208,1.2358199433770842,1.3526006209191377,1.5437264130846153,1.7496446933239647,0.7431352133916376,0.75758073593983,2.440093910318151,0.8088911711156773,0.8783825600117822,0.9607982208186625,1.0658771183867985,1.2036925776136078,1.350755408090918,1.5860127563100463,1.8713482012054166
3.5857981133627597,0.7139620443166105,0.7255523450040132,2.17547335069377,0.7727044956292219,0.8387719233583082,0.9187558052884622,1.018857778202256,1.1502928080437993,1.3059271549580669,1.5231664128449744,1.7830976243949197,0.9288034266458007,0.9394981888623686,1.9791255058949127,0.9851522263121748,1.0442850702932656,1.1110559221307592,1.1932487918916341,1.286469688173574,1.3825751824578612,1.527618180269782,1.6926161793342303,0.8383240834477644,0.8502243612341158,2.044497948360691,0.8974351229180868,0.9592120164320379,1.0305006607866005,1.1193545926284747,1.2253728863909334,1.34003376127873,1.5105827752676046,1.706656833844285,0.8400181030665601,0.8522443675386285,2.0750270423279797,0.9000483898425854,0.9625978351102837,1.03438086955919,1.124084974378868,1.2312586494372195,1.3445726318732312,1.5181040697637724,1.7133884345295305,0.8452996984585116,0.8581495405289121,2.143222061154499,0.9073310734269383,0.9717139268034368,1.0453596217847008,1.1378039612830073,1.248767596671655,1.3613305300809269,1.5444386008484496,1.7403727216511313,0.7718478289129961,0.7862544768891033,2.3664535079639513,0.8375993287772973,0.9066810552293364,0.9880475777206513,1.0909759298835315,1.2243062293857672,1.3654199613265514,1.5886126601401707,1.8546196868454516
3.910609001352184,0.7430403238104641,0.7547887242840573,2.1467876314250725,0.8023375711979827,0.8685875843052564,0.9483081713340181,1.047519128980562,1.1763866463055015,1.3278150282525867,1.5366931211967156,1.7833593624390225,0.9363068430182359,0.9468705187785542,1.953585108246019,0.9920872839050694,1.0504150889636426,1.1160012107905215,1.1964323438486295,1.2873049718910774,1.3808144307821064,1.5216585257909363,1.681058594819311,0.8566063322019241,0.8684513440449337,2.0206327411478147,0.9154673097698508,0.9767319312207234,1.0471060820352982,1.1343758736751304,1.237823182279108,1.3492627554302714,1.5141168234011608,1.7022957025017513,0.8581135817664717,0.8702606485212625,2.0473134070693897,0.9178174446156768,0.9797693330719506,1.05053901547174,1.1385235719007616,1.2429173370644215,1.352868235099166,1.520395797371247,1.7076292786659808,0.8628061780827314,0.8755120117226143,2.105300554687194,0.924298156558188,0.9878537026414057,1.0601749716795754,1.1504747958683965,1.2580301849939175,1.3666699380903653,1.5425785511313042,1.729637624339899,0.7964050097936006,0.8107280805036187,2.303223936781979,0.8619126449493656,0.9303564682446963,1.01047692903242,1.1111228065671908,1.2400387361899061,1.3755461105593902,1.5879028007871205,1.8372371710313957
4.239935953444176,0.7684337595885147,0.7803001872276132,2.1189197230615933,0.8280494370119302,0.8942199676429942,0.9734057899213131,1.0714507820116037,1.19755243827997,1.3447402812076739,1.54569275046367,1.7803421607772674,0.9421399059632068,0.9525994394202886,1.929967962869032,0.9973932616380284,1.0549503690538622,1.1194322970934605,1.1982463427056356,1.286949701081237,1.3780771750398626,1.5151437526137752,1.6694942539464352,0.8718194609466743,0.8836055745551408,1.9976088266650458,0.9303582466564586,0.9910353306298576,1.0604494650176124,1.1461379565792527,1.247090972353192,1.3554734021938282,1.515094895015091,1.6961223217635881,0.8731598812240102,0.8852261304690003,2.0212226677521823,0.932472912192971,0.993762728539155,1.063489296745789,1.1497807744835185,1.2515060654494077,1.3582957392337947,1.5203543306253722,1.7003325076052849,0.8773280972489058,0.8898954929736642,2.0711861380155137,0.9382420980125725,1.000937261916198,1.071953586777886,1.1602092557647898,1.2645763041585214,1.3696203308658705,1.5391237242783495,1.7183243602140066,0.8174094135679675,0.8316248855129358,2.2486527285271256,0.8825215853342615,0.9501903642043328,1.0289717416733808,1.1273222500867621,1.2520180205676281,1.3823397960464507,1.5850559822204626,1.820011026182834
4.573832989544267,0.7905655221532459,0.8025232486807609,2.0924182821596746,0.8503305586775426,0.9162368310148816,0.9947112130611798,1.0914299807867183,1.2147084169012183,1.357758677563602,1.5513330090572037,1.7751893127342093,0.9466584735638699,0.9570423717557386,1.9083626580034092,1.0014389064805194,1.0582735576024822,1.121741825610543,1.199087282979261,1.2858057224338784,1.3747652135540651,1.50845855331908,1.6582753816509948,0.8844906500739836,0.8962233008597807,1.975875196480859,0.9426770440217174,1.0027343538889724,1.0711892589962524,1.1553487754461376,1.2539347832746914,1.3594645949114035,1.514335910903856,1.688932060699338,0.885682952042397,0.8976757286017694,1.9970334216834116,0.9445819986396062,1.0051871365296894,1.0738849076708963,1.1585556755876234,1.2577686353818394,1.3616305933086599,1.518760104488507,1.6922384515743913,0.8893869440418807,0.9018298221374317,2.040636649965873,0.9497228120105672,1.0115622245839977,1.0813297504865396,1.1676748863981532,1.2690982456059166,1.3708774715340517,1.5347182759021734,1.7069732740157761,0.8353665802299605,0.8494653414929184,2.201331332063351,0.8999957535451942,0.9668171047472844,1.0442369149827733,1.1403541691553556,1.2610903770215298,1.386672740854544,1.580863169065116,1.8034016762618008
4.9123649335390995,0.8098533224691251,0.8218867613771671,2.067661889946644,0.8696546485034549,0.9351749157096646,1.0128361086195892,1.1081559073676257,1.228654938322134,1.3677609508492776,1.5545605207531887,1.7687867374293762,0.9501641239355328,0.9605014752019545,1.888831250382317,1.0045350211049293,1.060705506930981,1.1232570182284423,1.1992826631624467,1.2842011373778373,1.371202171567836,1.5019084908415241,1.6476762217988112,0.8950802996023627,0.9067714536346729,1.9557452688574286,0.9529156860720944,1.0123532612995794,1.0798831182637976,1.1625992814513364,1.2589775118863713,1.3618808437985082,1.5124851618455646,1.6813347293889525,0.8961416133316376,0.9080746824898402,1.974930169651434,0.9546344661948409,1.0145633495757407,1.0822780123795308,1.165430308528503,1.2623139148079543,1.3634962328687577,1.5162255621555671,1.6839124178579161,0.8994361193733914,0.9117740666495512,2.0134571232488914,0.9592217465381123,1.0202372729760172,1.0888370331680441,1.1734244905307596,1.2721592436729605,1.3709969357013887,1.5298641244766444,1.6959944328945524,0.8507427468088667,0.8647269288554486,2.1602364521457385,0.9148507341579443,0.9808011427909471,1.0568877754099013,1.1508837402907508,1.2679579623093662,1.3892487526363022,1.575939470486275,1.7877486375004914
5.255596609315311,0.8266648590670637,0.8387670672946946,2.0448382660494855,0.8864329483167167,0.9514935212298395,1.0282952240975622,1.1222055301295235,1.2400355042860445,1.3754423434123328,1.5560835952335812,1.76175820932918,0.9528781344908317,0.9631976125994259,1.8713497156155705,1.0069074470524142,1.0624771698978188,1.124210360003669,1.1990602047545593,1.2823586488143353,1.3676009529525637,1.4956843349954112,1.6378536461682343,0.9039545012645608,0.9156203184461141,1.9373698190779525,0.9614618676234716,1.020301502929102,1.0869618444450577,1.1683390568184095,1.2626843186744137,1.363193219339939,1.5099984983483714,1.673740299981597,0.904900208489753,0.9167913439612743,1.9549667110258242,0.9630154855263855,1.0222972337540879,1.0890940618864542,1.1708460730651207,1.2655947036508437,1.3643459753334501,1.5131802183346543,1.6757303256891793,0.9078341719676974,0.9200900588189665,1.9894216534056481,0.9671155768338181,1.027356276603987,1.0948831966251888,1.1778727040913761,1.2741718855203348,1.370374868597282,1.5249008864761082,1.6856424805225891,0.8639281427892205,0.8778076679788612,2.1245342546186694,0.9275120204780053,0.992601911429774,1.0674170741450089,1.159432233696237,1.2731551053950627,1.3905861518925848,1.5707091224627514,1.7732414127284268
5.603592840759542,0.8413290437151257,0.8534998071211867,2.024035129351762,0.9010282840831433,0.9655922618430194,1.0415291782982699,1.134063469322818,1.2493777440390328,1.3813578661722037,1.5564467865444689,1.7545578576509815,0.9549735290460736,0.9653028730711407,1.8558659147014585,1.0087312511751547,1.0637660711872021,1.1247784855577017,1.1985897773377103,1.2804406352335795,1.3641124857049074,1.4899152900569828,1.6289051255806912,0.9114141439696944,0.9230733676585745,1.920818762398294,0.9686313915586564,1.0269097828318252,1.0927697634836697,1.1729224072816498,1.2654155774865097,1.3637594942478484,1.5072120248998906,1.6664379019717264,0.9122579045120094,0.9241272834318218,1.9371390048483794,0.9700384222024621,1.0287160292578243,1.0946723665951164,1.1751498010656412,1.267960448172985,1.3645226968454083,1.5099385379108898,1.6679543334986897,0.9148746282737423,0.9270730394517572,1.9683174239596173,0.9737095503228829,1.033235390985122,1.0997917477552772,1.1813429918497829,1.2754513862945083,1.3693065486236344,1.5200708720436393,1.676085647372657,0.8752570837043264,0.8890472042575174,2.0935584953636535,0.9383391863112384,1.002602634605894,1.0762295018103103,1.1664194917271502,1.2771011634098286,1.3910798648712344,1.565478027196029,1.7599897583873427
5.956418451758433,0.8541497102082684,0.8663940115707701,2.0053041353203946,0.9137712347572224,0.9778302213172485,1.0529278272279075,1.1441513223220605,1.2571308529065204,1.3859697694942243,1.5560906873148541,1.7475398019821222,0.956600935731233,0.9669666905924728,1.8423393745942416,1.0101580615987424,1.0647251971583909,1.1251128178662,1.198016181478185,1.2785844173962344,1.360863347557811,1.484709394380901,1.6209118142961458,0.9177205778489474,0.9293935133544555,1.9061368671221532,0.9746963317296939,1.0324608337211703,1.0975986413486007,1.1766462428960505,1.2674695331336676,1.3638719633650318,1.5043955372573514,1.6596544326388247,0.918474445747352,0.9303436322256394,1.9214360883900956,0.9759731044469363,1.0340993566311774,1.099300302517169,1.1786320187445474,1.269700120814943,1.3643061911845542,1.5067529830350432,1.6607907072126937,0.9208120107158767,0.9329783033097657,1.9499769242473841,0.9792661386972803,1.0381442965666134,1.1038360915102852,1.1841057508557966,1.2762579120120379,1.3680327482931853,1.5155689864227833,1.6674566938504423,0.8850279754596189,0.8987475920923073,2.0668005603863318,0.947649173501354,1.0111371204997495,1.0836729581844495,1.1722007829865801,1.280144252956867,1.3910519990293295,1.5604894416967972,1.7480772992048252
6.314149070179728,0.8653840653376326,0.877710575318507,1.9886239016607887,0.9249383660728613,0.9885042069795712,1.062808795110705,1.152806688272043,1.263646146962364,1.3896297991821311,1.5553352640328852,1.7409393859673385,0.9578698543912073,0.968297075292499,1.830694697285823,1.0112963737591523,1.0654621690119868,1.125317372900938,1.1974351537642272,1.2768765788783192,1.3579284106536638,1.4801224190948417,1.61390303366654,0.9230794552478598,0.9347869332965387,1.8933072319130182,0.9798685267846231,1.0371724570534309,1.1016702989215685,1.179732360901055,1.2690638158888436,1.3637380993495625,1.5017312777153993,1.6535296776466535,0.9237539990358962,0.9356449331557056,1.9077976314805425,0.9810293318582782,1.0386622275319937,1.103195807741915,1.1815089153129636,1.2710235244607926,1.3638936734108513,1.5037919748277226,1.6543632021650647,0.9258457216096424,0.9380050835414773,1.9342210741510466,0.9839885146074092,1.0422892066863156,1.1072220643720783,1.1863599694053484,1.2767770921472688,1.3667186949959333,1.5115174052803289,1.6598227243219914,0.8934850032499271,0.9071550268050604,2.0438167893196133,0.9556979831504516,1.018471525580554,1.0900204755422276,1.1770491509462435,1.2825437321933886,1.3907330657651222,1.555900770941149,1.7375256723028893
6.676849519910069,0.8752309686443543,0.8876504808527419,1.9738830307209005,0.9347406548413847,0.9978375608828274,1.0714071325962016,1.1602741283088127,1.2691697509714432,1.392573969570817,1.5543761092766608,1.7348682351038562,0.9588396165735967,0.9693513131690706,1.8207971347059764,1.012201825255591,1.0660290091493145,1.125438002610589,1.1968820333754888,1.2753405518935905,1.3553173697384353,1.4761429712572902,1.6078395076295326,0.9276335251732899,0.9393958605469214,1.8822325901151304,0.9842922934036339,1.0411903041352915,1.1051295575320454,1.1823204445653486,1.2703287111567572,1.363473777601733,1.4993060796926803,1.648106841340798,0.9282379746758488,0.9401719219484845,1.8960927775007725,0.9853495584816097,1.0425477595391572,1.1065002688509278,1.1839153900950168,1.272054289920424,1.3633926235254947,1.5011311675137615,1.648702744533887,0.9301128690558927,0.9422893599675498,1.9208276220070901,0.9880132393987886,1.0458054872540954,1.1100805191295267,1.1882258778144472,1.2771122934920778,1.3654455857372845,1.5079549421512997,1.6531702713887573,0.9008091531381062,0.9144510267390549,2.0241737756986087,0.9626720697525105,1.0247961616453551,1.095462700150277,1.1811486026699964,1.2844640204521443,1.3902560602087122,1.5517750779753263,1.7282788953308723
7.044573820854988,0.8839112560615655,0.8964364537423652,1.961064319649728,0.9434101185714362,1.0060736262131251,1.0789768457764786,1.1668165718279198,1.2739663341141938,1.39505986121142,1.5534385253625131,1.729484843798436,0.9596089977034236,0.9702266933298078,1.8126148904883692,1.01297187427861,1.0665217595317016,1.1255674583913646,1.1964432920797328,1.2740553345236456,1.35310074431396,1.4728283662922657,1.6027598850756601,0.9315510321321313,0.9433882003098534,1.872908864543226,0.9881385187908928,1.0446876135936356,1.1081503398612598,1.1845820444955386,1.2714297793302216,1.3632350135966091,1.4972556861825808,1.6434897993921995,0.9320934618653358,0.9440912519201182,1.8862919374525107,0.9891031226550563,1.0459270892424832,1.109384791448417,1.1860190892754565,1.2729526383142944,1.3629522327906536,1.4988975603838666,1.643903744098544,0.9337768811107419,0.945993715298634,1.9096974204617265,0.9915047175993098,1.0488578289481496,1.1125738437945896,1.1898591877395055,1.2774073772730652,1.3643414207937339,1.5049792104998523,1.6475589763942833,0.9072030071566219,0.9208386552250759,2.0076119101687655,0.9687796399089329,1.0303234092727236,1.1002133121510682,1.1847087755107646,1.286099926714572,1.3897919556153089,1.5482301806970784,1.7203640250189074
7.417408404863338,0.8916129189191708,0.9042574862798708,1.9501150219004904,0.9511418166788869,1.0134143468692502,1.0857257767365345,1.1726455612360485,1.2782434442058292,1.397283765176667,1.5526844691343684,1.7248881560884535,0.9602546746886224,0.9709981972284344,1.8060946583628055,1.0136806253991928,1.0670117822335434,1.125772904384852,1.196179426998336,1.2730731397184292,1.3513216579327494,1.4702078260891793,1.5986743878705258,0.9349684535833878,0.9468996158420305,1.8653007147642868,0.9915440338309401,1.0478011763559834,1.1108680296712232,1.186648287229031,1.2724900176069984,1.3631339356492225,1.49567104076706,1.6397381039747365,0.9354559233371635,0.9475374668833743,1.8783399657209163,0.9924255026056237,1.0489351833149192,1.111982314955817,1.1879479051232957,1.273837213369446,1.3626792275617217,1.4971754185366968,1.6400187832597029,0.9369699790068466,0.9492491617855789,1.9007212480430293,0.9945940954499712,1.0515755362567865,1.1148275063551218,1.191377743055029,1.2777674758674553,1.3634957834616492,1.502651089764582,1.6430143525982075,0.9128351537187844,0.9264862607696949,1.9938912580757602,0.9741916512706538,1.0352251325128237,1.1044425897243149,1.1878934880244145,1.2875987001637927,1.3894644672638068,1.5453407526060228,1.7137763059351578
7.79541809582176,0.8984736742134208,0.9112513294389807,1.9409117609798474,0.9580759037705024,1.0200018565614366,1.0917967727335265,1.1779019632688787,1.2821316581213293,1.3993594859355218,1.5521893302240033,1.7210911223127499,0.9608125776401844,0.9716997410603492,1.8011249936309763,1.0143593016010028,1.0675251958958167,1.1260744183935945,1.1961022624303244,1.2723951929371413,1.3499702223412977,1.468254175012291,1.5955334125008818,0.9379736060105337,0.9500165101114195,1.8593055135999321,0.9945939403761516,1.0506129044705148,1.1133602553504678,1.1885897640233007,1.2735687120446346,1.3632159770003973,1.4945728188814862,1.636838651658127,0.9384122819637306,0.9505959730664891,1.8721181551422916,0.9954005925134896,1.0516522981835472,1.1143683324099454,1.1897697349085108,1.2747637265502523,1.3626147622009148,1.4959800439893716,1.6370292455650644,0.9397762228575436,0.952137958454759,1.8937377828014224,0.9973614697235907,1.0540339287273461,1.1169105763248166,1.1928411259630936,1.2782371486236297,1.3629359074525902,1.5009670476680559,1.6394962736533476,0.9178233728326038,0.931510514097069,1.9827421516069357,0.9790243208692504,1.0396145793061826,1.108258700127408,1.190801338124986,1.289039415268564,1.3893274764102232,1.543111981883492,1.7084471946282274
8.178678521597998,0.9046301087615227,0.9175545131458288,1.933372980985242,0.9643508227690586,1.0259758779974146,1.0973303100181613,1.1827245954285417,1.2857605195266075,1.4014012169882624,1.552034455849048,1.718122859701576,0.961330278853983,0.9723771772129013,1.797635362827557,1.0150516279717545,1.0681014247953837,1.1265073727046233,1.1962417796272264,1.2720431461936639,1.349058841919348,1.4669649802903295,1.593315244023866,0.9406578709501028,0.952828984263008,1.8548592181466474,0.9973772517121119,1.0532089034720953,1.1157102012579379,1.1904848284509155,1.2747349016215321,1.3635385046354036,1.4939975308004516,1.6347992692783582,0.9410531374954941,0.9533560499033169,1.8675498798203762,0.9981163811794173,1.054163109880298,1.1166242838581462,1.1915608408302643,1.2757984420293784,1.3628129356059078,1.495343687224533,1.6349383475681183,0.9422837649063275,0.9547466896250307,1.8886360653427763,0.9998915617754577,1.0563133634274147,1.1188990121910356,1.194318865305093,1.2788738128308574,1.3627049158261362,1.4999442057581485,1.6369901177245911,0.9222855713712657,0.9360282608550248,1.973968256492136,0.9833939177355729,1.043605006359544,1.111771074490494,1.1935345918230063,1.2905079665206431,1.3894457592154945,1.5415678372325197,1.7043394583534375
8.567254506078694,0.9102157890839624,0.9233007376064816,1.927462336964721,0.970102101236189,1.0314731442349463,1.102464896540225,1.187251753250535,1.2892612521962692,1.4035259907762048,1.5523103847090354,1.7160327245579354,0.9618633283373896,0.9730847432806826,1.7955954831047067,1.0158103129543579,1.0687897473945482,1.1271195879228784,1.1966439033061085,1.2720573137741533,1.348620295257537,1.4663608750063835,1.5920244530954228,0.9431139493328917,0.9554287903330216,1.8519373948688767,0.9999850208695144,1.055677861061433,1.1180057555764102,1.192419492530707,1.2760679799445163,1.3641712500041214,1.493997838464625,1.6336490872816685,0.9434705149100514,0.9559086859334875,1.864600317143203,1.0006629399534905,1.056554931073793,1.1188364576832541,1.193405555984355,1.2770186369439622,1.363340969930338,1.4953154596855198,1.6337708825947752,0.9445825187653919,0.9571640251170496,1.8853541053489409,1.0022715747867494,1.058497290107162,1.1208744596411908,1.1958899002973953,1.279747703151749,1.3628614638063965,1.4996193183548312,1.6355054787347443,0.9263379326692963,0.9401548393811167,1.9674417019215644,0.9874153088034554,1.0473085747797528,1.1150901385597372,1.1961996873217309,1.2920982429227361,1.389895720359065,1.540751404446838,1.701446276062021
8.9612324811127,0.9152745744725498,0.928533267416327,1.9230255780857688,0.9753711433645823,1.0365314368107776,1.107236318403998,1.1915143747935097,1.2926527472613911,1.4057289638958728,1.5529809867681987,1.714742372376476,0.9623827663567517,0.9737917126980541,1.7948571128210928,1.0165999381540416,1.0695477595401892,1.127865758609965,1.197259914212402,1.2723803465700394,1.3485842779604993,1.4663516236034422,1.5915473369238846,0.9453460575862723,0.9578186053695642,1.8503942382631813,1.0024157660693072,1.0580119570009705,1.1202360887623606,1.1943785023340596,1.2775424146519738,1.3650730338619983,1.494508272420743,1.6332929887156342,0.9456680356171047,0.9582558161314124,1.8631138246010512,1.0030377932264583,1.0588184745377252,1.1209924699534795,1.195287230855402,1.2783969570394313,1.3641558260364415,1.4958265473179204,1.6334268513616823,0.9466741728310637,0.9593897265458932,1.8837121254077724,1.0044962548920522,1.0605725843902718,1.1228202351026224,1.1975332272836783,1.280825810441501,1.3633558917703401,1.499912795767517,1.6349275395745673,0.9300068840855817,0.9439149638427538,1.9629276185499178,0.9911088322813522,1.0507382646869845,1.118224386411389,1.1987983126659492,1.2937956454756063,1.3906402333641856,1.5405863739239198,1.6996381665965214
9.360677270586656,0.9197724928313166,0.933215303356488,1.9198201958735694,0.980119475115284,1.0411099124327137,1.1115858825225071,1.1954280618888191,1.2958358793220057,1.4078995459493826,1.5539101592843696,1.7140866802648145,0.9627930973503622,0.9744006936883822,1.7952002165251368,1.0173227373157905,1.0702787291853426,1.128627700516365,1.197933943189475,1.272842080334511,1.3487695021298247,1.4667466256790092,1.5917044274715622,0.9472866041727473,0.9599287276704493,1.8500057608442837,1.0045991037379085,1.060140796583151,1.1223101462440026,1.1962355599033396,1.279016015246976,1.366087756394656,1.495357383990656,1.6335608366407492,0.947577559839549,0.9603271835281716,1.8628609058389176,1.0051701454955506,1.0608834688409072,1.1230002769757412,1.1970750442302869,1.2797853974158775,1.3650944909747735,1.496699139108465,1.6337349361408682,0.9484889070624178,0.9613516877894485,1.8834663858769713,1.0064930297634667,1.0624681363606587,1.124641047891642,1.199107522015454,1.2819471974752819,1.3640102512355368,1.5006318943596946,1.635079831161318,0.9332434750375684,0.9472572003364255,1.9601265165975919,0.9944220731823502,1.0538410457752543,1.1210975158124512,1.2012125029621288,1.2954586204627179,1.3915153883178315,1.5408817056346695,1.6987144813221164
9.765664502368308,0.9239324808611722,0.9375691017296707,1.9180223728876775,0.9845739329463101,1.045443539254918,1.1157537536659714,1.1992367842281133,1.2990572565633898,1.4102932678017883,1.5553434726170274,1.7142893772013277,0.9632745852062115,0.9750908288914346,1.7968087053729207,1.0181624796565523,1.0711718193531592,1.129597152388702,1.1988589673911514,1.2736399641449485,1.3493829377517297,1.467752200915266,1.5926957231063092,0.9491358135866194,0.9619584473367437,1.850956347162462,1.0067392547601388,1.0622745662540471,1.124441541700166,1.198206211377104,1.2807081970644052,1.367443220917389,1.4967690459469978,1.6346653375893019,0.9493989553866132,0.9623217311526114,1.8640199476165855,1.0072639259886131,1.0629597628072822,1.1250729292793584,1.198983490317237,1.2814022675702643,1.366383748987099,1.498155556256937,1.6349055714048262,0.9502254336137875,0.9632476149487454,1.884779228954202,1.0084645217212136,1.0643922183162413,1.1265477161510231,1.20082398369531,1.2833263017362633,1.3650474086384055,1.5019931906737887,1.6361644198455256,0.9362607969058835,0.9503938417467527,1.959162788690783,0.9975726016522946,1.0568405234867821,1.1239363041173218,1.203669657533294,1.2973154369343913,1.3927539757006506,1.5418564603023523,1.6988666973188744
10.176280608306508,0.9277465982886121,0.9415859226120965,1.9174455389718041,0.9887190158776279,1.049505183063737,1.1197166875130142,1.202923556151475,1.3022838066797624,1.4128389432401853,1.5571765191647011,1.7152033075928654,0.963766373298414,0.9757985659672266,1.7995263063123363,1.0190447158825977,1.0721357088174863,1.1306912511825125,1.199974545028973,1.2747064771893188,1.3503394864126539,1.4692597898668214,1.5943737271872558,0.9508548961808716,0.9638664943174569,1.853084201881801,1.0087845868394674,1.0643458122298284,1.1265694667786565,1.2002473461087595,1.282566606429376,1.3690668894793556,1.4986443848799562,1.6364655338534515,0.9510930206508352,0.9641976157922297,1.8664264509393942,1.0092664003502854,1.0649776376014053,1.127148225170637,1.2009715344047087,1.2831978743023964,1.3679546776693112,1.5000990082023726,1.6367958147115724,0.9518432809724235,0.9650342305742327,1.887478038634856,1.010355653566323,1.0662704762634256,1.1284748117753987,1.2026445482008274,1.2849167118684053,1.3664022364468253,1.5038995376139956,1.6380295765834623,0.9390366552083106,0.9533000676906698,1.959828132099318,1.000524553508896,1.0596832545341968,1.1266930550396979,1.2061408101498403,1.2993246952929023,1.3942911639075752,1.5434096090052942,1.699933254899794
10.592590412287898,0.931233543616653,0.9452823867468436,1.9179875564738291,0.9925702177396895,1.0533065221666507,1.1234759058032557,1.2064762788742198,1.305492224765287,1.4155038948724419,1.5593616641363963,1.7167644147018186,0.9642468488643589,0.976500847507095,1.8032929222111138,1.0199456913222487,1.073145094145764,1.1318728298512084,1.201225915737002,1.2759779631041517,1.3515676884041203,1.4711985350146959,1.5966852947461099,0.9524394374947802,0.9656468721354603,1.8563225562551973,1.0107281591796409,1.0663454392531282,1.1286731674911428,1.2023212694060035,1.2845434600303083,1.3709014876985106,1.5009223733586043,1.638910799579408,0.9526550146333216,0.9659485477297064,1.870017177572539,1.011170396319702,1.0669279964943872,1.1292047860287093,1.2029992692306029,1.285121527692131,1.3697463220650006,1.5024662214626237,1.6393578826437811,0.9533366919852302,0.9667041633404189,1.8915045260379593,1.0121581982829506,1.0680931307028305,1.1303990250302236,1.2045242198650596,1.2866613168633096,1.3680057200746736,1.5062816873853968,1.6406314227596548,0.9415790911088274,0.9559821576739208,1.9620250411916011,1.003282980793732,1.0623715782376815,1.1293567326464808,1.2085944426009265,1.3014401803968592,1.3960658908825205,1.545471129532224,1.7018517331986247
11.01468034616133,0.9344665581738437,0.9487305285119986,1.9196642119798277,0.9962005871000497,1.0569205928599539,1.1270993972852303,1.209955669894722,1.3087387261293961,1.418341876408531,1.5619452063384829,1.7190111710671734,0.964755713532302,0.9772366126519868,1.808149906903282,1.020905711876701,1.0742414479205913,1.1331769173565713,1.2026373296584438,1.2774753418403726,1.3530865910601273,1.4735897017663313,1.5996679218956473,0.953943336690798,0.96735263680992,1.8607100508722938,1.0126242775242884,1.0683285696992861,1.1308015788037367,1.2044666765951961,1.286673409342198,1.3729787502945923,1.5036341553697323,1.642043480553712,0.9541385667972094,0.9676273270694798,1.8748339258646964,1.013030018461641,1.0688659184121516,1.131291037955332,1.205103671836273,1.2872057542746718,1.3717878462972781,1.5052865483356996,1.6426359937214265,0.95475843194527,0.9683093300788301,1.8969038759183712,1.0139253658651006,1.0699146066855918,1.13236712695084,1.2064958251053357,1.2885876023982188,1.36988092325472,1.5091639630627895,1.6440156361201435,0.9439523542245717,0.9585034173337081,1.9657705667952998,1.005912261764091,1.0649703449020287,1.1319847978044586,1.2110750109516006,1.3036990812973592,1.398108653098227,1.5480667572629567,1.7046567087657736
11.442636841775654,0.9374603061831583,0.9519429927295906,1.9223809935540437,0.9996204524682611,1.0603542603737157,1.1305860114014779,1.2133496825691663,1.3120016497903342,1.421322353161703,1.564880407386962,1.7218798370363098,0.9652762544301529,0.977987581860011,1.8140293756490626,1.021904900844642,1.0754025345021743,1.1345731193703785,1.2041662100015613,1.2791495372007184,1.3548420239855008,1.4763706828540464,1.603261728226937,0.9553628365646073,0.9689783477463723,1.866173637795533,1.0144656772132277,1.0702851797465436,1.1329364299459537,1.2066530917007714,1.28891819091434,1.3752535161442445,1.5067234176309023,1.6458054838403902,0.9555396676590616,0.9692282604191534,1.8808042887376104,1.0148377670809376,1.070781230499675,1.133388252515741,1.2072529047611675,1.2894106865796666,1.3740323970220063,1.508502027237249,1.646572650689786,0.9561037134228948,0.96984320637731,1.9036045940310211,1.0156488039679061,1.0717239495807687,1.1343588507755238,1.2085241147678518,1.2906517154107442,1.3719769216804338,1.5124840175782701,1.6481247732142235,0.9461624454864273,0.9608679888577943,1.970966558540739,1.0084144081414315,1.0674781814492909,1.1345662788906374,1.213556686551746,1.3060644394961503,1.4003722249015567,1.5511329405440937,1.7082788981753805
11.876524723017514,0.9402634787359625,0.9549670211399894,1.9261265945470254,1.0028763812354324,1.0636532224605257,1.1339774397276217,1.2166939843602318,1.3153118496943856,1.4244719022009913,1.5681840002689968,1.7253773682528954,0.9658307875964512,0.9787748826071754,1.8209379140351318,1.0229642725455579,1.0766489179807675,1.136077890646147,1.205822343353523,1.2810078496643842,1.3568402486032447,1.4795420478746721,1.607471226431477,0.9567310485652649,0.9705558787243124,1.872717750950895,1.0162839930434755,1.0722462248405447,1.1351044636650887,1.2089004668714745,1.2912943495506042,1.3777399989474512,1.510197249611861,1.6502049011010547,0.9568912265815445,0.9707830068982668,1.8879343514437146,1.0166250753277914,1.0727046805851712,1.1355227212521448,1.2094658654694295,1.2917516779449791,1.376493156729041,1.5121185089561835,1.6511761657010104,0.9574047857201186,0.9713367459815064,1.911613794183965,1.0173591779652604,1.0735511283574948,1.1363991856425497,1.2106254438785964,1.292866276453922,1.3743043078495032,1.5162441795262827,1.652966414169576,0.9482506956093605,0.9631158033278084,1.97760123451684,1.0108288485427925,1.0699333107161664,1.1371342135590286,1.2160637299034072,1.3085546944212731,1.4028704245325043,1.5546723194689285,1.7127189479533813
12.316452029697976,0.9428925774530608,0.9578172105058249,1.930837884262996,1.0059806914899656,1.0668272522024076,1.1372783966691307,1.2199862748722603,1.3186600172468395,1.4277738352141294,1.5718259657136202,1.729460627814413,0.9664118503974076,0.97958938051466,1.8288321680944568,1.0240730678946501,1.0779675615023068,1.137673680186494,1.2075819721092933,1.2830227907902747,1.3590514085398735,1.4830638062974515,1.6122544604327966,0.9580501663318923,0.9720856708644767,1.8802954526707105,1.0180778767348961,1.0742078111164763,1.1372970145411794,1.2111934476293125,1.2937816105260544,1.3804139275528047,1.5140197584318758,1.6552014346014274,0.9581952401389868,0.972291793962253,1.8961780936959285,1.0183903577228457,1.0746321049851524,1.1376853605446866,1.2117264755255455,1.2942077743360207,1.3791455485946655,1.5160992741705426,1.6564062909966508,0.9586630614118121,0.9727895420709595,1.9208863129109184,1.019054192557568,1.0753911617404808,1.138477891997944,1.2127817843304058,1.2952082793405144,1.3768371124424859,1.5204050401156792,1.6584992719839171,0.9502267830903844,0.9652546332532309,1.985611607559577,1.013161239426126,1.0723382525201433,1.1396853493637469,1.2185844216210786,1.3111508922864348,1.4055783238600592,1.5586441924252055,1.7179283451727998
12.76247278172257,0.9453589886863498,0.9605030140278188,1.9364556133657866,1.0089404658749206,1.0698808152900592,1.1404891311389982,1.2232211146625231,1.3220341954497807,1.431208933046993,1.5757747713813477,1.734086321565125,0.9670098207868824,0.9804196556086048,1.8376720677369787,1.0252180532942239,1.079342705211945,1.139341319879333,1.209421889830578,1.2851680693589729,1.3614475315183945,1.4868974189282034,1.6175698263479625,0.9593189341315231,0.9735646087898792,1.8888636434506076,1.0198422476952544,1.0761621478761312,1.139502526633492,1.213515771600339,1.2963594697534857,1.3832515214299568,1.5181557566581008,1.6607549913180313,0.9594502983180433,0.9737513285347394,1.9054936107593048,1.0201283258584233,1.0765554012500935,1.139864231000974,1.214017971092456,1.296758063047892,1.3819658542508129,1.5204083855928539,1.6622226889385256,0.9598766194783533,0.9741977418271871,1.931382366983059,1.0207278871857082,1.0772350805301678,1.1405819245836317,1.2149750024102397,1.2976555088784156,1.3795511348351124,1.5249286323753108,1.6646820472706525,0.9520960431096317,0.9672877707074744,1.99494305924065,1.0154125637342082,1.0746906119391808,1.1422126484937405,1.2211055809953686,1.3138336445893188,1.408471831873472,1.5630092485715532,1.7238603074821282
13.214695018902365,0.9477048817641672,0.9630651787632177,1.942997077756935,1.0117958811905503,1.072853664683825,1.1436484716781545,1.22643595230686,1.3254694180524234,1.4348092856455408,1.5800566141961936,1.739276397397544,0.9676491650138782,0.9812887888123845,1.847491593342083,1.0264220675965336,1.08079647695315,1.1411025538204795,1.211364241276818,1.2874660079586693,1.3640525607971576,1.4910614309942225,1.6234381739971455,0.9605688372506399,0.9750227557774515,1.8984553813451317,1.021606829719899,1.0781381466770226,1.1417492785978258,1.2158954778290854,1.299055347817084,1.3862808236585966,1.5226274786686496,1.6668891434111466,0.9606877371288692,0.9751915059117521,1.9159165288532467,1.0218684956051647,1.078503170769516,1.1420872777638391,1.2163681690075658,1.299429858314193,1.3849825031384215,1.5250679105287548,1.6686489242063351,0.9610763677584443,0.9755907631356858,1.9431416621697515,1.0224091961841004,1.0791106576284422,1.1427382775224353,1.2172320396669256,1.3002345638932054,1.3824750194288375,1.5298357891263208,1.6715379041811855,0.953895489964141,0.9692507066792875,2.0056246138783687,1.0176176965600776,1.0770239314924301,1.1447484080913222,1.2236583125803713,1.316632066412008,1.4115798460024707,1.5677881645130807,1.7305352023737954
13.673194369105104,0.9499066374342625,0.9654776819268371,1.9503573125704399,1.0145172529293451,1.0757115342238117,1.1467170811517065,1.2295856555684928,1.3289119397834839,1.438511416306096,1.584593929945141,1.7449403287029215,0.9682893596658377,0.9821539353822671,1.8582115039770501,1.0276390291162787,1.082278361393284,1.1429030867987648,1.2133519785449876,1.2898550757037779,1.3668021510171764,1.4954787998504733,1.6297774944138286,0.9617659397070157,0.9764237743048167,1.9089867316692954,1.0233318568374954,1.080091389761215,1.1439886034495252,1.2182801588649856,1.3018111044777874,1.3894391454377144,1.5273587805879192,1.6735212513138111,0.9618734998661973,0.9765758418291492,1.9273654616718698,1.0235708951198834,1.0804306498673832,1.144305465267912,1.2187244851986676,1.3021649924432999,1.3881334352834738,1.530001563526189,1.6756027313574753,0.962227839275884,0.9769316853712159,1.9560863954313081,1.0240575899832332,1.0809723089310777,1.1448970426638188,1.219499797558357,1.3028869366910325,1.3855474591703028,1.5350492886781688,1.6789844895243615,0.9555965199327284,0.9711122467169707,2.0175659542902142,1.0197416037246017,1.0792978301370857,1.1472471723906508,1.2261924255461318,1.3194885008005957,1.4148391815690715,1.5729010135387407,1.7378650152468504
14.138046460198538,0.9520174730174974,0.9677926182510567,1.9586005383613292,1.0171572231499348,1.0785074293102854,1.1497491630811527,1.2327264062082157,1.3324178446231463,1.4423714285235292,1.5894422488099509,1.7511360936879474,0.9689702801188321,0.9830538011633613,1.8699161519842742,1.028908207025559,1.0838276647180793,1.1447838463228561,1.2154302269692976,1.292382364117433,1.369747297514561,1.5001997744948217,1.6366464887321235,0.9629553272981942,0.9778115578355402,1.9205422465477413,1.0250617332190006,1.0820663039013017,1.1462663408488873,1.2207191628240495,1.3046775087610216,1.3927804802421564,1.5324029967940804,1.6807127931528762,0.9630525664160846,0.9779481039618504,1.939929794284033,1.0252797486468337,1.0823819428544565,1.1465642988048317,1.221136263496982,1.3050143695413778,1.3914733284613894,1.5352630186336633,1.6831463957120976,0.9633756899856024,0.978263929391293,1.9703157950043826,1.0257168168015849,1.082863378151258,1.1471029008162306,1.2218273307710112,1.3056633247449048,1.3888237422509495,1.5406226568516663,1.6870856083728178,0.9572484010869985,0.9729203940635279,2.0308581521367737,1.0218325653644855,1.0815601382567401,1.1497577599711546,1.228759811025982,1.3224553981011358,1.4183054522618657,1.5784018656791912,1.7459126835231906
14.609370135974837,0.954042226402377,0.9700130042096285,1.96770171549559,1.0197171381523162,1.0812399266092847,1.1527411930467264,1.2358531893852067,1.3359772610582825,1.4463748472763258,1.5945807083159573,1.7578394008869125,0.9696840307050096,0.9839786985259427,1.8826092423012646,1.0302183374790848,1.0854304468589846,1.1467295776241202,1.2175851083567315,1.295032142858833,1.372872681619116,1.5052036584589594,1.644029700286218,0.964134008248454,0.9791812561324543,1.933122461543274,1.0267899008501884,1.0840535246699992,1.1485715062610218,1.223202024216934,1.3076413812440877,1.3962910240930262,1.5377405990421082,1.6884483762621643,0.9642218416108895,0.9793033386654668,1.9536158721306573,1.026988340658694,1.0843473991767607,1.1488525061091865,1.2235931292791202,1.3079650009698718,1.394989071361519,1.540833136342301,1.6912659724070824,0.9645165220810574,0.9795822345386584,1.9858455300418032,1.0273797601441697,1.0847735523076758,1.1493438832779355,1.2242041710041234,1.3085506855605333,1.3922917047851817,1.546536881012543,1.6958295435899438,0.9588521437236266,0.9746741803896316,2.0455076862363524,1.0238875834188512,1.0838044968745828,1.1522716432672484,1.231351998229999,1.3255204309702668,1.4219653158630083,1.5842702807524816,1.754663110282525
15.08723022032064,0.9559647720820676,0.9721206166379414,1.9776009824769882,1.022176164477957,1.083884011487131,1.1556645451069403,1.2389345341375735,1.339551839812769,1.4504772129989583,1.5999565007640972,1.764992720321273,0.9704029046855077,0.9848989392060011,1.8962641595172738,1.0315372653351802,1.0870507350173306,1.1487016416528184,1.219778182422948,1.297762218473645,1.3761350655234392,1.51044034503578,1.6518826612985733,0.9652787044282992,0.9805075089795894,1.9466972769735806,1.0284883697848441,1.0860210670839823,1.1508691052085391,1.2256930456305537,1.3106624502181417,1.3999283122421062,1.5433218317514197,1.696682622731653,0.9653579577570495,0.9806160994098823,1.9683998431092637,1.028668553174594,1.0862947841590445,1.1511348201748541,1.2260594578798496,1.3109766763146835,1.3986388101004334,1.54666239462223,1.6999177834232095,0.965626692037207,0.9808608756390245,2.0026640366385173,1.0290179158851471,1.0866699496065986,1.1515839855634327,1.2265946571416142,1.3115086860583391,1.3959101722666745,1.5527424954050333,1.7051761684288382,0.9603881142682975,0.9763517920504031,2.06149213309274,1.0258818978693622,1.0860015960382425,1.1547558748435343,1.2339348593941892,1.3286435349148822,1.425776108181266,1.5904549619752302,1.7640714301891125
15.571723949065909,0.9578207187730481,0.9741498816881264,1.9883577125057654,1.024568615065181,1.0864732438012217,1.1585529528632874,1.2420065273213718,1.3431765793278512,1.4547148415313005,1.6056083655149425,1.7726417625635098,0.9711529146062807,0.9858394094286613,1.9109828151442794,1.0328899100852742,1.0887125473612878,1.1507245427747694,1.2220387839765392,1.3006021545057385,1.3795675245687449,1.5159483477830757,1.6602653206635283,0.9664190891667768,0.9818188234714176,1.9613652069870497,1.0301855975841034,1.0879964858180518,1.1531870419032266,1.2282242521426903,1.313772644212813,1.403727457517425,1.5491867454917392,1.7054754240981906,0.9664905164402735,0.9819148212645665,1.9843918334072292,1.0303487353586211,1.0882514074132617,1.1534388271958085,1.2285674109723683,1.3140813854391749,1.402457880164928,1.5527917638723596,1.7091654315911406,0.9667355647854272,0.9821280789069572,2.020903104969847,1.0306593659322152,1.0885793851255114,1.1538502356754556,1.229031196456387,1.314569255614387,1.3997147414139708,1.5592817016953946,1.7151961259845336,0.9618890042877324,0.9779846880014617,2.0789319276663196,1.0278467129203779,1.0881813470748378,1.1572403459940386,1.2365423075432804,1.3318576850930657,1.429773935012493,1.5969980028362283,1.7742047386450315
16.062937754059494,0.9596299121474562,0.9761193751007836,2.0000046461684238,1.026911821974737,1.0890233667122642,1.1614203624581587,1.2450838824993493,1.3468640715540383,1.4591015454370855,1.6115515678440786,1.7808065381917608,0.9719449944708713,0.9868099463993272,1.926834846791831,1.0342855010045593,1.0904235452534927,1.1528045028026623,1.2243763502603617,1.303560271613265,1.3831811836718821,1.5217435556469452,1.6692107287148787,0.9675694606040945,0.9831283220514346,1.9771927314952962,1.0318939788957944,1.0899905338482634,1.155534481491871,1.2308072940052748,1.3169820171465554,1.407700811962139,1.5553519086794187,1.7148589723374366,0.967633745317168,0.9832125892774288,2.0016687013354857,1.0320412564969796,1.0902279369354568,1.155773544054351,1.2311288784329215,1.3172892825504763,1.4064590163260855,1.5592387535285117,1.7190441540753056,0.9678571527851991,0.9833967455185296,2.040657927851803,1.032316272604009,1.0905121451686044,1.1561510703463602,1.2315257907679618,1.3177422436191164,1.403718030303564,1.5661730083708654,1.725930337801715,0.9633719047502226,0.9795887698106042,2.097914041234997,1.029797032519189,1.0903568017597525,1.1597360784842732,1.2391876844863234,1.3351736871101143,1.4339717780093517,1.6039174739515234,1.7851010851696194
16.560979675112463,0.9614066478211181,0.9780423284318578,2.0125428650842045,1.0292189204513078,1.0915455019102756,1.1642758399176996,1.2481737866595737,1.350617119307276,1.4636390140654514,1.6177817905293566,1.7894848885577646,0.9727856689041918,0.9878163195073569,1.9438110253025722,1.035729652263953,1.0921883820327472,1.1549441180893274,1.2267925476664416,1.306635217006691,1.3869752706759109,1.5278115917885644,1.6787036455736766,0.9687392829792775,0.9844446074695398,1.9941790286666379,1.0336218220088391,1.0920103206247804,1.1579165119108403,1.2334461044386962,1.320291191343853,1.4118490315512806,1.5618057735663593,1.724823667502687,0.9687970381609844,0.9845179642354389,2.0202288957310204,1.033754383518937,1.0922314180827524,1.1581438793490242,1.2337476383942598,1.3206007003000448,1.4106430215071644,1.5659905050348228,1.729542830306675,0.9690006680848257,0.9846752885784452,2.061926446947138,1.0339967380452357,1.0924750637124516,1.1584909370309908,1.2340817860023123,1.321027384233202,1.407921444672757,1.5734016219238451,1.737366406942144,0.9648487180802663,0.9811749888472254,2.1184479832157135,1.0317433437522405,1.0925368587343107,1.1622496052620424,1.2418759882159538,1.3385923397039228,1.4383708343407602,1.6112013427985765,1.796754412383094
17.06593614407367,0.9631509841334416,0.9799174694687269,2.025963695041553,1.031486931413116,1.0940342529376987,1.167110695670749,1.2512654991269903,1.3544196646353848,1.4683098664704533,1.624278037061709,1.7986606040317827,0.9736676180271209,0.9888502287268275,1.9619319158518096,1.0372128570970376,1.0939954377446979,1.1571287943100945,1.2292723616786645,1.3098076081150447,1.390930016007184,1.5341282821355853,1.6887377552693168,0.9699239811912278,0.9857620126720443,2.0123443449864618,1.0353621235871993,1.0940465907195795,1.160320835008077,1.2361274921852823,1.323682143219813,1.4161531078932266,1.5685249927108125,1.735363423341815,0.9699757687924767,0.9858252508347349,2.040102843770265,1.0354810910769496,1.0942525169713562,1.1605373192827484,1.2364104635347415,1.323997430969933,1.414990971788137,1.5730235982522762,1.740658781706502,0.9701613041335703,0.9859578813888418,2.0847578275718774,1.0356936005759363,1.0944585691438238,1.1608568605315548,1.2366857832543146,1.3244058268193228,1.4123058703454485,1.5809438143667636,1.7495085606773892,0.966317192107663,0.9827399663003388,2.1405800510640316,1.033680763099824,1.0947140323985691,1.1647699664796736,1.2445950774014052,1.3420956191640487,1.4429519368802193,1.618826368421901,1.809167079529385
17.577904396773075,0.9648761341678608,0.981756991951598,2.040286772083642,1.0337270654564,1.0964996094210688,1.1699322645834356,1.2543648645802616,1.3582733680719663,1.4731166106008333,1.631040750714343,1.808341876528786,0.9745975735103125,0.9899177957655133,1.981236876269015,1.0387408212456941,1.0958494252371538,1.1593606573982393,1.2318172838706063,1.3130750926495574,1.3950437010831758,1.5406867455286846,1.6993253949024092,0.9711326991147263,0.9870889834089196,2.0317311787566195,1.0371228022004173,1.0961061333182966,1.1627516787600751,1.2388548068847125,1.3271541791812835,1.4206126360590188,1.575504584390825,1.746492391639451,0.9711790308651276,0.9871428853673003,2.0613418651400934,1.0372293162839896,1.0962980203282273,1.1629579689527643,1.2391205959270022,1.3274783021333016,1.4195020803980674,1.5803322610239305,1.7524087549546559,0.9713479966472225,0.9872528600949472,2.109220760804256,1.0374147184078157,1.0964693026642898,1.163252532483438,1.239340681112679,1.327875494571145,1.41686996503485,1.5887926068650853,1.7623800902261955,0.9677885137225167,0.9842941610000095,2.1643811548865095,1.0356191370418741,1.0968967960998113,1.1673027220175882,1.2473492891744729,1.345682800704891,1.4477145547645993,1.6267878908832187,1.8223631945636989
18.09697086505953,0.9666116127462959,0.9835898873133284,2.0555703211482768,1.0359685766972446,1.0989711262111912,1.1727670552388814,1.257495770249299,1.3621988465795218,1.4780828714640786,1.6380956168344922,1.8185693241763194,0.9755993007687609,0.9910428891223604,2.0018116384447575,1.0403383043159187,1.0977758659440802,1.1616615182352061,1.2344447825660199,1.3164504298206907,1.3993287779911971,1.5475000742565421,1.710515817558948,0.9723913391549259,0.9884514003298,2.052427183296459,1.038930508507236,1.098216193252569,1.1652327985702022,1.2416477854382406,1.3307224272607512,1.4252424910912926,1.5827600331081357,1.7582605957348443,0.9724326747428246,0.9884967633091366,2.0840471354284724,1.03902580528869,1.0983953422226913,1.1654294597169774,1.2418971231351636,1.3310572025898089,1.424189694344881,1.5879308168333883,1.7648480239640632,0.9725864479633275,0.9885860421568975,2.1354421050450845,1.039186834315387,1.0985348244251665,1.165701205813616,1.2420641737864755,1.3314478155836853,1.4216242623110098,1.5969604517233766,1.7760481515590365,0.9692903754010491,0.9858652614908031,2.189977064966508,1.0375869197111716,1.0991141166559693,1.1698729511743327,1.2501588461859912,1.349368349497403,1.4526724914053053,1.6351019830150617,1.8364078657026406
18.6232543927252,0.968371180432692,0.9854293237130785,2.0718397684769765,1.0382243889759093,1.1014615660579927,1.1756232521990473,1.2606615753082986,1.3661944686075442,1.4832084793094582,1.645441033307067,1.8293533866959915,0.9766812304493226,0.9922339773915512,2.0236925655902547,1.0420141338330198,1.0997839971230894,1.164035528108868,1.2371519463461194,1.3199243005094272,1.403774221167452,1.554550925680232,1.7223206402628317,0.973710285241618,0.989859605954297,2.074473239438038,1.040795840632316,1.1003875786174357,1.1677701152646531,1.24450570049135,1.3343798521591559,1.4300337056822907,1.5902765968843227,1.770681361662921,0.9737470447290782,0.9898972244568454,2.108269093512948,1.0408812047760088,1.1005554505924178,1.167957588780479,1.2447384950313949,1.334725682962873,1.429043243341252,1.5958024471750087,1.7779935411463479,0.9738868900074884,0.9899677213997298,2.163493021879998,1.0410206428470108,1.100666362675979,1.168208342820362,1.244852917554573,1.3351114548251557,1.4265550418959083,1.6054268888396315,1.790539145907205,0.9708348583998352,0.9874652906270956,2.2174432932550423,1.0395963671377528,1.1013784265185451,1.1724877315309967,1.2530231164899817,1.3531440819098883,1.4578150713096014,1.6437526039904713,1.8513270810201714
19.156841411618952,0.9701420118398748,0.9872616209584745,2.0890559911547375,1.0404796305387405,1.103954681335878,1.1784789989662197,1.2638344800549437,1.370225032949496,1.4884565985332217,1.6530300270779434,1.8406469843745967,0.9778254874424355,0.9934728956714418,2.046800215193588,1.0437492813841587,1.1018538006041916,1.1664571922546356,1.2399062486066335,1.3234573312795335,1.408339769575852,1.5617762895146792,1.7346714264859142,0.9750735126135658,0.9912971683880213,2.0978009951845276,1.0427014168624809,1.1026017247551028,1.1703396554655963,1.2473977342005071,1.3380883794364244,1.434946263413394,1.5979929138214972,1.7836902048628587,0.9751060755368504,0.9913278378997202,2.13393657818907,1.0427781712521278,1.1027598864123087,1.1705182289194964,1.2476132065195666,1.3384446354512356,1.43402209386391,1.6038826242684672,1.791778204742265,0.9752331484938249,0.9913814056004154,2.193297891748078,1.0428987608052918,1.1028455575025478,1.1707494745354885,1.2476740702533504,1.3388254990765387,1.4316213545507026,1.614122841042478,1.8057844446138742,0.9724075331090122,0.9890793845788954,2.2467272117796786,1.0416316244660562,1.1036725694473357,1.1751240016185422,1.2559112845017109,1.356970818810954,1.46310134681555,1.6526748823643405,1.867058888199523
19.697829157570737,0.9719613325560985,0.9891245171041059,2.1072838185151785,1.0427742760670975,1.106493030057331,1.181375096583359,1.2670535234758633,1.3743285866850266,1.4938689687242965,1.6609011985343638,1.8524947758184398,0.9790651566812142,0.994793545477695,2.0711262012919227,1.0455797724085043,1.104023845671659,1.168962885724639,1.2427400618203512,1.3270799451849307,1.413060547440169,1.5691913854157662,1.7475717566324371,0.9765156148829552,0.9927994703549571,2.1224203552068137,1.0446847653022937,1.1048986131268344,1.1729794151690482,1.2503583055668654,1.341880502118308,1.4400165110224497,1.605927754527744,1.797298783853787,0.9765443266038352,0.9928239590953751,2.161049955472416,1.0447542197901403,1.1050486969724782,1.1731492490641675,1.250554979277299,1.3422456226591097,1.4391626590704687,1.6121872462244196,1.8062081066122369,0.9766596907572052,0.9928623579296249,2.224842625562101,1.0448586281791221,1.1051125264001744,1.1733620350247964,1.2505596433637107,1.3426193196612888,1.436859344892707,1.6230590507588425,1.8217828895744712,0.9740442927915115,0.9907442006092259,2.2778509824959676,1.043731515951001,1.1060378729924842,1.1778208555458436,1.2588581143671014,1.3608809926672987,1.4685688421092946,1.661886285744088,1.883616808416737
20.24633647437273,0.9738369318276887,0.9910261214724815,2.1265235849874893,1.0451176879607904,1.1090871672040947,1.1843189388306767,1.2703217076250706,1.3785062568811655,1.4994460999109689,1.6690442641669325,1.8648859879523194,0.9804040698894473,0.9962001738940292,2.0965750108834245,1.0475106821360585,1.1063005346409769,1.1715556984389923,1.2456497505309592,1.3307859526452304,1.4179336720214624,1.5767608445697767,1.7609604294415495,0.9780418598299351,0.9943721672573708,2.1482559250971733,1.0467523697411394,1.1072859416970044,1.175693872823624,1.2533855333313149,1.3457515656726935,1.44524165926717,1.6140487551064229,1.8114541711703196,0.9780670350282775,0.9943911922868763,2.1895185158210397,1.046815763458354,1.1074295927137343,1.1758548989587354,1.253560957401922,1.346122867412125,1.4444622502549946,1.6206793524718788,1.8212217250043734,0.9781716636048597,0.9944160806321627,2.2580089194551425,1.0469065339646095,1.1074750301993845,1.1760499304727527,1.2535050163197896,1.3464853865968338,1.442267433799443,1.6321912575961264,1.8384596806809048,0.9757516540569605,0.9924665739307122,2.310739966191593,1.0459036603509695,1.1084831949671035,1.1805835770473485,1.2618615173012475,1.3648694151483889,1.4742156003290687,1.6713497098466836,1.9009427589398409
20.802460597854886,0.9757524825759342,0.99295016457427,2.146726619941974,1.047494333379272,1.1117211082487402,1.1872920757023526,1.2736164390165805,1.3827332551702411,1.5051583485121147,1.6774111766094861,1.877764440753772,0.9818221508705479,0.9976724541544548,2.122993001456498,1.0495209560530157,1.1086623002390208,1.1742117846874744,1.2486061147171124,1.3345453555876892,1.4229346537531884,1.584417222083159,1.7747314376107468,0.9796335248849175,0.995996296683068,2.175172622447967,1.0488846491978414,1.1097436087763781,1.1784606006515137,1.2564517210096238,1.349672525431597,1.4505957741206374,1.6222896642262914,1.8260566981982298,0.979655448041812,0.996010508274325,2.219185970508773,1.0489430481695818,1.1098822872003342,1.178612459038713,1.256602674199063,1.3500468114350992,1.449896528160404,1.629288345423396,1.8367083789865375,0.9797502375884986,0.9960234214180885,2.292603242720272,1.0490224330828979,1.109912469231612,1.178789887392722,1.2564801057747548,1.3503929874884295,1.4478245442950506,1.6414410211691122,1.8556865221742607,0.9775120744052613,0.9942286459814489,2.3452507934792117,1.0481294370012246,1.110989327879134,1.1833903401345383,1.2648935733294158,1.3689067310761307,1.4800177578159388,1.6809929588741928,1.9189261936235635
21.366298763847173,0.9777287945508022,0.994918251064267,2.1679440811869206,1.0499288013654051,1.114420235168167,1.190320980784946,1.2769654891963593,1.3870430257835273,1.5110402883349328,1.6860293606277057,1.891157104191888,0.9833369973597558,0.9992282133032306,2.1503584200902974,1.0516295590479987,1.1111286996043557,1.1769508777867095,1.2516283408593556,1.338382390055983,1.4281020325036466,1.5921747080621205,1.788872016925693,0.981309359194073,0.9976908628418015,2.2031660336192207,1.0511018764357587,1.1122925774927244,1.181300868846577,1.259577781519608,1.353669256670645,1.456116860747052,1.6306665411781902,1.841100439533808,0.981328293283085,0.9977008363244794,2.250037047278959,1.0511561621717318,1.1124275124098726,1.181442784884861,1.259700230776359,1.3540426986243155,1.4555056241558637,1.6380279588968751,1.8526535713979624,0.9814140708551697,0.9977031880229543,2.3285891701169303,1.0512261437900081,1.1124451802532105,1.1816020522113577,1.2595035895758482,1.3543664883076714,1.453575271343057,1.6508186911362805,1.8734344492791157,0.9793453062264188,0.9960503262396019,2.3813882056789057,1.0504299485523672,1.1135780532370436,1.186262973910763,1.2679752956891002,1.3730195923739454,1.4860179298249714,1.6908316191592379,1.9375560552515851
21.93796981614176,0.9797700111380498,0.996935123231517,2.1902149063156386,1.052426903231216,1.117188460311513,1.1934094076824198,1.2803731611818159,1.3914462786058794,1.5171039709522103,1.6949047974598288,1.9050675048997088,0.9849496279825191,1.0008681617579744,2.1786772860836856,1.0538369197737893,1.1136989079908675,1.1797707979191796,1.254713446153617,1.3422971908268448,1.433448858143019,1.6000271785002764,1.8033493826338771,0.9830714997447748,0.9994577296700586,2.2322549041215156,1.0534057655175668,1.1149333841792581,1.1842140037457152,1.2627623844459979,1.3577439116289272,1.4618184484186942,1.639175421848929,1.8565592378225568,0.983087678232045,0.9994639669981655,2.282086450487989,1.0534566718123306,1.1150656264998575,1.1843447995731797,1.2628516463744675,1.3581118878696556,1.4613045372192575,1.6468919896933647,1.8690214174071633,0.9831652065300006,0.9994570529794552,2.365977286891195,1.053518990303523,1.115073202263649,1.1844846532915858,1.26257229769745,1.3584059118894318,1.459537732348391,1.660313799324141,1.8916513572077807,0.9812544597233155,0.9979343665290464,2.419199556670133,1.0528077126812445,1.1162507285185013,1.189201294782036,1.2711055295313674,1.3772104799282934,1.4922335514942748,1.7008614830537379,1.9568005534015325
22.517570990568604,0.9818766458385784,0.9990010636582479,2.2136416924906785,1.0549860817804197,1.1200186974184407,1.19655061061202,1.2838320525881866,1.3959398703183168,1.5233504207916906,1.7040412168081984,1.9195208843788378,0.9866575432859419,1.0025888761055988,2.2081828979824927,1.0561370641917966,1.1163626740182861,1.1826596135069298,1.2578471264178412,1.3462744746672812,1.4389704057853367,1.607972088448566,1.8182153720687269,0.9849185330785956,1.0012945312499477,2.2626684872264664,1.0557914387729819,1.117657000007463,1.1871895122315577,1.2659929267049994,1.3618837474511305,1.467697615984191,1.6478158964590774,1.8724848934748095,0.9849321640767117,1.001297500349971,2.3156047450284167,1.0558396840111317,1.1177874588824808,1.187307670630842,1.2660437417132961,1.3622404532199568,1.4672902895564777,1.6558787370630685,1.8858698321255505,0.985002141203124,1.0012825808988117,2.4051147992439543,1.055896051504764,1.117787031405501,1.1874263424155493,1.2656722042816382,1.362495330028992,1.465708899865057,1.6699219084002235,1.910405847730844,0.9832390517365446,0.9998792555228575,2.4590231415137866,1.0552587670176559,1.118999131298518,1.192195451166107,1.2742721623765454,1.3814667470891493,1.498663761914818,1.7110835382249767,1.9767312345097492
23.10522113091988,0.9840716860048965,1.001138884834974,2.2383467337112477,1.0576253637421853,1.1229269019351558,1.1997603642569787,1.2873561106304763,1.4005306331699936,1.5297916807278331,1.713452312451318,1.9345529005987891,0.9884808018469771,1.0044101720986318,2.23908975224996,1.0585484161309355,1.119135427768059,1.185631777702406,1.2610397296690692,1.3503145443436586,1.4446650974131898,1.6159980142441364,1.8335098719889646,0.9868715518351778,1.0032220547356387,2.294629909209917,1.058278201430345,1.1204798295799605,1.1902430524546923,1.269281606775974,1.3660923266254619,1.473757239949247,1.6565831643186109,1.8889224859668627,0.986882826147828,1.003222237115837,2.3508535018588526,1.058324676147054,1.1206094834780764,1.1903471415975613,1.2692885890207222,1.366431025431709,1.4734640889180766,1.6649793302184193,1.9032476559377822,0.9869458906459455,1.003200544951173,,1.0583769278244965,1.1206030187568683,1.190442769306955,1.2688149830346727,1.3666355914451178,1.4720872353420444,1.679627177311725,1.9297581886345683,0.9853210884325191,1.0019066336002056,2.501204427766384,1.0578034239379044,1.1218405235564226,1.1952621156744405,1.2774885204441992,1.3857928208132,1.505312789777295,1.7214930474086814,1.9974153207050003
23.701039080987762,0.9863432397514069,1.0033333699358724,2.2642794129529693,1.0603220535335662,1.1258875416617753,1.2030056809362322,1.290902469497535,1.4051420554601624,1.536348606927262,1.723048741718628,1.9500946788088742,0.9904044667688547,1.006315665155934,2.2714272131406825,1.0610512045361924,1.1219933706292624,1.188657115212049,1.2642505493377822,1.354347260142149,1.4504369132208186,1.623982642821423,1.849180428819584,0.9889167060536945,1.0052248057974384,2.3281848564576504,1.0608468749024664,1.1233784912588451,1.193344965599016,1.2725888721048613,1.3703017371286734,1.4799055523597153,1.6653616067946468,1.9058239372927235,0.9889257814360901,1.0052227728402472,2.3879267792631373,1.0608928072076502,1.123508575807345,1.1934339078009817,1.2725469598344425,1.3706149407226513,1.4797299356244535,1.6740722648262452,1.9211195772611251,0.988982494515283,1.005195642891118,,1.0609432097931597,1.1234983555131155,1.1935050954210895,1.271961903609463,1.3707562313452606,1.4785685388093401,1.6892962611991122,1.949701471198564,0.9874876597399392,1.0040019609851083,2.5459392658106244,1.0604236428368334,1.1247524042429293,1.198372665271592,1.2807166324395114,1.390120750362382,1.5120840746976665,1.7319689953156083,2.018841860429042
24.305122076602206,0.9886942292946579,1.0055831509256752,2.2912600387154134,1.0630740451205787,1.1289008537121057,1.2062804865291552,1.2944489743965604,1.4097242102022571,1.5429735567127048,1.7327644235008979,1.9660779208127805,0.9924284423389117,1.0083049246169145,2.305038472596127,1.063643090714426,1.1249319718726605,1.191728561567842,1.2674568843463758,1.3583255109401577,1.4562243957897583,1.6318342435855375,1.8651545286040134,0.991054962678271,1.0073030621691281,2.363192796533416,1.0634958027534929,1.126349225572765,1.1964889281577107,1.2758940267947767,1.374467105508552,1.4860831353084396,1.6740648121413713,1.923126828107499,0.9910619756718443,1.0072995850886566,2.426716995111768,1.0635425574284194,1.126480768979014,1.1965618547301051,1.275797864089848,1.3747458147002283,1.4860244672678475,1.6830662037629016,1.9394327593379317,0.9911128367860415,1.0072685574008526,,1.0635934442977275,1.1264686760026414,1.1966076157371395,1.2750912739362203,1.3748078822014749,1.4850829365880591,1.6988302749933457,1.9702093258512823,0.9897406815667856,1.006166523894768,2.5932056046719967,1.0631185627858415,1.1277312830637534,1.2015217731385435,1.2839371374368145,1.3944045428697842,1.5189125928749103,1.7424214146596044,2.040986987983501
24.91758896155539,0.9911235563788982,1.0078844701161096,2.3194903220727765,1.0658914789484575,1.1319823333157957,1.2095974744525593,1.2980009507482086,1.4143316359283458,1.5497185947801082,1.7426507834771345,1.9825790615551966,0.9945493701265892,1.0103745925482535,2.3402942446124744,1.0663239825260291,1.1279510579375953,1.1948478199956518,1.270658156876918,1.362275128731064,1.462046761693047,1.6395992318019292,1.881611057325175,0.9932837667030353,1.0094541185817565,2.4000052104655616,1.0662259130902116,1.1293929690611602,1.1996772052169355,1.2791967994503446,1.3786139656877383,1.492308629636077,1.6827354363096854,1.9409962182320257,0.993288840500439,1.0094500449429493,2.467612370496537,1.0662742441814705,1.1295257947013146,1.1997322660329983,1.2790401843075792,1.3788470353426816,1.4923602186068745,1.6920001792752055,1.9583742753574593,0.993334307796325,1.009416679260409,,1.0663272295909847,1.1295121449617447,1.199750326120115,1.2782007896495868,1.3788113615732496,1.4916322629165792,1.7082607136204242,1.9915156928366464,0.9920783021956961,1.008398381792565,,1.0658890540277288,1.1307771115939185,1.204710925720643,1.2871494825925947,1.3986669697874168,1.5258071516707106,1.7528877289147557,2.0640662813016144
25.53855857963948,0.9936444506541285,1.0102608553282508,2.3495476730758327,1.0687833328034209,1.1351090905577121,1.2129599430097961,1.3016048686530322,1.4190198486742414,1.5565441118983756,1.7527613616187485,1.999848562192993,0.996781782041666,1.0125349197486324,,1.0690955964476498,1.1310355184004661,1.1980136407313258,1.2738850157799362,1.3662033860626885,1.4678175710906867,1.647316857710961,1.8989915903330348,0.9956171758222989,1.0116888601137537,2.439214632922629,1.0690399038211795,1.1324962633023072,1.2029090872156956,1.2825245233342775,1.382752629870732,1.4985096688424342,1.6914107729287275,1.9598118193287788,0.9956204434104275,1.0116843466753231,,1.069090218624942,1.1326301870778674,1.2029438589832513,1.2823013926161049,1.3829238623935014,1.4986511721003306,1.700904364648766,1.9783590111811828,0.9956609975052837,1.0116495126492226,,1.069146476407157,1.132614588642402,1.2029312906637526,1.2813202971660291,1.3827645875169443,1.4981035436010535,1.7176059908332697,2.0141179650845547,0.9945142111190161,1.0107076757610252,,1.068737926998347,1.133877728702207,1.2079385655024613,1.290378064684264,1.4029111918620087,1.532681355515209,1.7633895618367856,2.0884813090604015
26.168160578627763,0.9962406438065348,1.0126979165287688,2.380681244358521,1.0717400450438943,1.1382961084533416,1.2163389241080684,1.305160425137064,1.42364300397639,1.5633707156173717,1.7628629820713848,2.017405693846071,0.9991055836216556,1.0147753831180208,,1.0719583759688556,1.1342098248635382,1.2012073434026436,1.277023722955708,1.3699966047314123,1.4735053562106883,1.6546471231849107,1.9162721470333974,0.9980364681232562,1.0139977309488835,2.479519591182779,1.0719384354698127,1.1356818042347827,1.2061664185135479,1.285773317100697,1.3867735157324441,1.5046464175059244,1.6997693347107214,1.9786432469144974,0.9980380279276053,1.013993159595256,,1.0719920768214444,1.1358193083624633,1.2061797049303957,1.2854711129849814,1.3868676775259088,1.5048742389036187,1.7094401260053285,1.99834197800976,0.9980740556465115,1.0139577228854415,,1.0720538989190809,1.1358062936121498,1.2061350204045858,1.2843248657965427,1.3865590423238756,1.504508931419145,1.726497248503039,,0.9970308128153151,1.0130860628767713,,1.0716677104801708,1.1370592434062043,1.211189205555722,1.2935152471779987,1.4070317045173777,1.5395189428083336,1.7735864665134147,2.113152032390628
26.806492194350195,0.9989104418242917,1.015192569093519,2.412950334123515,1.07476302301608,1.141550014205604,1.219739863203834,1.3086674333264505,1.428214926483411,1.570228849325308,1.7729635243260073,2.035218262072992,1.0015170005813334,1.0170918178193562,,1.0749090288673533,1.13747323687185,1.2044303076285026,1.280070630673705,1.3736681442651597,1.479159332953675,1.661606692830859,1.933347865289037,1.0005385972717566,1.0163773085663772,,1.0749191248475944,1.1389496363235578,1.2094511045588796,1.2889408696748625,1.3906900118649603,1.510764905957834,1.7078284482340251,1.9974046457458152,1.0005385418170742,1.0163730421838706,,1.0749771485572064,1.139092777446507,1.2094416490486004,1.2885467718499457,1.3906928799611566,1.5110815301302916,1.7176271566423862,2.0182183299080725,1.0005703835497508,1.016337765349853,,1.0750464133929023,1.139086359644954,1.2093634664208375,1.2872114014779592,1.3902111183523078,1.510912264610834,1.7349574146549476,,0.9996257242552954,1.0155307597827483,,1.0746763209502017,1.1403216672084908,1.2144652359320223,1.2965597941384903,1.4110441742006379,1.546375673244009,1.7835033456202507,2.137983241304159
27.45369387856116,1.0016518261318357,1.0177423352067199,2.446442753095442,1.0778489661747939,1.1448648223914457,1.2231624588878705,1.3121311215290863,1.4327451656458492,1.5771234683891635,1.783069400996696,2.0532910637670936,1.004012536169262,1.019478855543794,,1.0779396461776043,1.140814215321312,1.2076784902673638,1.283028729352876,1.3772264306800406,1.484791631952235,1.6682160685818397,1.950206190917089,1.0031206011144815,1.018822924532997,,1.0779749450116702,1.142289290109224,1.2127595900211074,1.2920302068595826,1.3945103774145802,1.5168782346402165,1.7156091556524582,2.0160888211840993,1.0031190074513388,1.01881920802213,,1.078038125577384,1.1424395639668081,1.2127261214012404,1.2915321403184217,1.3944086294824307,1.5172883139316915,1.7254899156898613,2.037973969154055,1.003146976990918,1.0187847185122192,,1.0781163142074306,1.142442824957037,1.2126132946928014,1.2899854221889269,1.3937318019361324,1.51733225885301,1.7430159981660502,,1.0022964636236673,1.0180375382880522,,1.077757017500634,1.1436545040662696,1.2177636250194137,1.2995164387412919,1.4149588586845623,1.5532706432283598,1.7931707680689664,2.16297171514279
28.10987367107173,1.0044387966357873,1.0203209130156081,2.481192368269001,1.0809686357894657,1.1482070284567818,1.2265749870273865,1.3155197552428333,1.4372005230853548,1.5840111031565816,1.7931407612148795,2.0715817685457982,1.0065647617026843,1.0219075930863277,,1.0810172829806446,1.1441948344624386,1.2109178223963588,1.2858646026177665,1.3806361526362427,1.490358957092199,1.6744553180726804,,1.00575555583963,1.0213062971769047,,1.0810737168464428,1.1456637380831312,1.2160580512581172,1.2950078201167508,1.3981992331103372,1.5229449171957292,1.7230906183464811,2.0346640568479732,1.005752499841426,1.0213032919364917,,1.0811426177365377,1.1458221937184865,1.2159994033094716,1.2943942255871836,1.3979796980349632,1.52345297292196,1.7330113021698994,,1.0057768845856476,1.0212700919322701,,1.081230937751314,1.1458375278197022,1.215851189468514,1.292615213868473,1.3970860287524327,1.523726190140651,1.7506628498948813,,1.005016571035028,1.020578563488775,,1.0808779959997752,1.1470208106350892,1.2210511577015806,1.30235291853665,1.4187406931707223,1.5601647370960867,1.802577307361556,
28.775161219655175,1.0072795706624877,1.022936042171967,2.517397374965483,1.0841291340243735,1.1515810109597617,1.2299851618370308,1.3188410826392116,1.4415838060009447,1.590886433519786,1.80319318146421,2.090143224827143,1.009180739393661,1.024383996388447,,1.084146226802724,1.1476166965534738,1.2141542427949312,1.2885815882332607,1.383891116924392,1.4958347025723548,1.6803580634900195,,1.0084509268342263,1.023833886251759,,1.0842202556548424,1.1490752105640922,1.219352711185211,1.2978775798546356,1.4017521413174103,1.5289440371089473,1.73030643818455,2.0532865102192304,1.008446482435928,1.0238317365902236,,1.0842953663408406,1.1492427869676851,1.219268007558936,1.297136862484754,1.4014000282310617,1.529549217023681,1.7402301065676808,,1.0084675511855958,1.023800270279261,,1.084394849640251,1.1492723031636443,1.2190842661696573,1.2951047295506668,1.4002648785320366,1.5300573765437926,1.7579456037470034,,1.0077938862341573,1.0231607437109063,,1.084044423002863,1.1504232306959419,1.224334955990543,1.3050737345993355,1.4223840822705571,1.5670327220746223,1.8117703230905562,
29.44969697606589,1.01014588235635,1.0255588983036419,2.55504523223251,1.0872972008413906,1.154947645031106,1.2333575213615637,1.3220639000405676,1.445857408342404,1.5977030484665817,1.813177981080088,2.108894567228475,1.0118311071866992,1.0268771715144889,,1.087290643036609,1.1510367329795006,1.2173521661421665,1.2911556999966292,1.3869624090478498,1.5011821193077746,1.6858997838041974,,1.0111777436176899,1.0263752940950055,,1.0873794032707378,1.1524815652895868,1.2226080346164367,1.3006139092469597,1.4051382992567543,1.5348392047253299,1.737229782926603,,1.0111719808730493,1.0263740567367368,,1.0874610213026759,1.1526585965921345,1.2224967085967928,1.2997367054323234,1.4046405954453032,1.5355426138046278,1.7471249687109864,,1.01118998535164,1.0263446715613758,,1.087572486271621,1.152703439250772,1.2222781322901102,1.2974352634185062,1.4032426987473492,1.5362942024925026,,,1.0105997733866996,1.0257540003543268,,1.087221462432388,1.1538194040450898,1.2275803601171131,1.307656549045411,1.4258601731445435,1.5738436145476393,1.8207345160813464,
30.133588980114936,1.0130134477957247,1.0281643092671728,2.594072745442911,1.0904421370460278,1.1582698905555169,1.2366631992661248,1.325172588775028,1.4500003189939066,1.6044343249917974,1.8230550566228958,2.1277243328839828,1.0144907161973327,1.029360337586723,,1.0904175208861684,1.1544136487028056,1.2204834639379545,1.2935861882480155,1.3898518414825276,1.5064030623408993,1.691069485424416,,1.0139111474348252,1.0289040842590973,,1.090518642162372,1.155842439369985,1.2257958143706837,1.3032129790186349,1.408355376881122,1.540629655871835,1.7438469320900007,,1.0139041442919563,1.028903786445202,,1.090606889398929,1.1560285149008551,1.2256577563749342,1.3021939811332364,1.4077041215871093,1.5414387734606594,1.7536888608474708,,1.0139193201057943,1.028876758488119,,1.0907308265147535,1.156088385420983,1.225405839184484,1.299614547566333,1.4060306795266402,1.5424532601519025,,,1.0134096522779226,1.02833217070332,,1.0903767393037596,1.1571684343261328,1.2307600297557248,1.3101025798189836,1.4291727576483355,1.5806079915320415,1.8294706166174401,
30.826977683556702,1.0158813679597363,1.030749986832762,2.63458370588696,1.09355745177838,1.1615376023460264,1.239895683496139,1.3281649669799298,1.4540005053421554,1.6110569212333476,1.832818761373658,2.1466316864925745,1.0171578259268796,1.0318299443428505,,1.0935185636164193,1.1577352223702917,1.2235430818506632,1.2958802009820367,1.3925593086356205,1.5114687534726647,1.6958924940766882,,1.016649692977948,1.0314170623492638,,1.0936302350414109,1.1591463414094294,1.228910882794921,1.30567970099097,1.4114004764635761,1.5462881559833679,1.7501790509471777,,1.0166415242694962,1.0314177131736584,,1.0937250933401692,1.1593407309170725,1.228746508645343,1.3045159796072274,1.4105896372748705,1.5472079460071708,1.759951179508518,,1.0166540978784009,1.0313932837574113,,1.0938617278154958,1.159414737198773,1.2284637349780168,1.301654480604611,1.4086315026064788,1.5484990101612268,,,1.0162223432684212,1.0308923948382334,,1.0935027638569192,1.1604589997378152,1.2338698533830277,1.3124193706848424,1.4323203743608608,1.5872958456384814,1.838016328393057,
31.52999273416447,1.018730832835459,1.033297770524043,2.676512906959824,1.0966191636119267,1.1647228874560498,1.243030720968276,1.33102394096805,1.457828134564056,1.6175241842888526,1.8424207084746578,2.1655126530932582,1.0198130029523245,1.0342666354162924,,1.0965689085730514,1.160971447557287,1.2265092853504105,1.29803624538252,1.3950718875877208,1.5163387561475357,1.700342455247754,,1.0193741518466213,1.033895137058887,,1.0966895956159501,1.1623638692525466,1.2319311846800538,1.3080093857787318,1.414257864161456,1.5517747287743398,1.7561961208412804,,1.019364901089358,1.033896718807028,,1.096790951120773,1.1625654667421927,1.2317414957565895,1.3067016208329942,1.4132845962655634,1.5528104396604796,1.7658868799134633,,1.0193750862791726,1.0338750740638647,,1.0969403521024121,1.1626519511837536,1.231431369690591,1.3035606920426355,1.4110376822265442,1.554391571174207,,,1.0190188072447237,1.0334158382672054,,1.096575164063776,1.1636616286255181,1.2368886821320677,1.3146061030026273,1.435290295312032,1.5938687664719466,1.8463522575924836,
32.242774583692615,1.0215316291499243,1.035776083188443,2.719803266117525,1.0995897633579246,1.1677827842440742,1.2460301492027428,1.3337208053947405,1.4614345451690702,1.6237707720799877,1.8517873412077366,2.1842415441255887,1.0224255899951957,1.0366382298481678,,1.0995304187509047,1.1640780607997792,1.2293473839884237,1.300043932319058,1.39735938525166,1.5209555806086192,,,1.0220540044828157,1.0363062895336712,,1.0996588209505427,1.1654512889540902,1.2348214844763732,1.3101877298413684,1.4168939359915065,1.5570310339587994,1.7618416335438372,,1.022043763264497,1.036308793748057,,1.099766471969955,1.1656585757218767,1.2346080909614983,1.3087406811269298,1.4157582869278136,1.5581878700411589,,,1.0220517652722818,1.0362901141073986,,1.0999285454754337,1.1657551031085591,1.2342753119093792,1.3053308466485196,1.4132233448523401,1.56007221088847,,,1.021768661592801,1.0358706788426397,,1.099556129093541,1.166732351652276,1.2397820481111388,1.3166527519528577,1.4380511440294417,1.600268263633369,,
32.965442075933325,1.0242652262396328,1.0381649629122747,2.7644853711589095,1.102444782025163,1.1706891577751015,1.2488697871011731,1.3362376246954661,1.464777852274213,1.6297373131331139,1.8608582007008594,2.2027460466027184,1.0249767358065087,1.0389244720063449,,1.1023785317793788,1.1670269432235307,1.2320372649371956,1.3019011238584897,1.3993888861344514,1.5252520384574189,,,1.0246705119485628,1.038630374104338,,1.1025134802274867,1.1683807818428529,1.2375609936443828,1.3122090561981332,1.4192736677950193,1.561990312855908,1.767060839201541,,1.024659368996619,1.0386338284323773,,1.1026272193141795,1.1685921315495997,1.2373262735232184,1.3106309539980967,1.4179763423071972,1.5632695552417188,,,1.0246653752032022,1.0386182784840794,,1.1028017409124276,1.1686958368409028,1.2369767160603906,1.3069692010320946,1.4151550471137513,1.565462275960095,,,1.0244532433303257,1.0382369304625145,,1.1024213449785831,1.169643393751689,1.2425299536169443,1.3185570136900866,1.4405670269075548,1.6064204975443068,,
33.698146466622084,1.0269236184224568,1.0404546463031956,2.8107267321159446,1.105171119892531,1.173428344902125,1.2515444915479648,1.338582565031298,1.4678516959799277,1.635422552362825,1.8696406034166637,2.2210540936584766,1.0274581887130028,1.0411156296438318,,1.105099921944727,1.1698041383514854,1.2345779343481067,1.3036334885463245,1.4011648103778267,1.529241897204935,,,1.0272154740464605,1.0408577234040932,,1.1052404103380922,1.1711387229926085,1.240147920029072,1.314095065004271,1.4213989320580764,1.5666644592795036,,,1.0272035207143555,1.0408621511317604,,1.1053599198469781,1.1713522914246643,1.2398951005235401,1.31239830664121,1.4199424292175784,1.5680702097805277,,,1.0272077190827085,1.040849892165616,,1.105546484763823,1.171459898378066,1.2395362946317243,1.3085095746727498,1.4168389506695611,1.5705811405310603,,,1.0270644270503226,1.0405049877468064,,1.1051575941457235,1.1723809604475275,1.2451314087608667,1.320344832006636,1.4428407429448398,1.6123419464389297,,
34.44102820751328,1.0294709409003788,1.0426077776204705,2.858459231749398,1.107725450332946,1.1759527762644824,1.254003287734988,1.3406965085088314,1.4705709720910973,1.640725867417315,1.8780407023759442,2.239113612719832,1.0298340015634964,1.0431743748520754,,1.1076520331513187,1.1723649821278195,1.2369231421825109,1.305188322640338,1.4025969383222958,1.5328087930122347,,,1.0296529598082005,1.0429510330047427,,1.1077970784154292,1.1736801995755435,1.2425350137726563,1.3157910351806499,1.4231789565336892,1.5709367903286369,,,1.02964028729349,1.0429564614738114,,1.107922043440354,1.1738943296875517,1.2422677948416552,1.3139887653479054,1.4215630625084994,1.5724663683315827,,,1.0296428536983626,1.0429476092115773,,1.1081201253290995,1.1740027200633427,1.2419080690983493,1.3098995120062111,1.4181768494937281,1.5752927882170824,,,1.0295663004722118,1.0426375633106473,,1.1077223762010422,1.1749002041128047,1.2475390326751445,1.3219610189379722,1.4447753169952104,1.6179021337464323,,
35.19421694638018,1.0318897518344459,1.044606116923492,2.9077595638304916,1.1100888890722236,1.1782415665440429,1.2562241726813206,1.3425635899640218,1.4728960565642568,1.6456056614573211,1.8860553545815104,2.2569540718117804,1.0320868168159159,1.0450819573375465,,1.1100147527284505,1.1746881800684572,1.2390517801265821,1.3065593673809959,1.4036435082194743,1.5359208272874636,,,1.031965576858886,1.044891650106018,,1.1101635071464466,1.1759840544226103,1.2447006017330975,1.3172877416946351,1.4245713401888354,1.5747724573237674,,,1.031952268845171,1.0448980826295893,,1.11029351389268,1.1761970386762377,1.2444226339227757,1.315394929194774,1.4227939871725686,1.5764224702641303,,,1.0319533806800512,1.0448927257380214,,1.110502454428726,1.1763029991642477,1.244070232461776,1.3111351698759421,1.4191206544295865,,,,1.0319414184178297,1.044616082779059,,1.1100957287723066,1.1771800122017892,1.2497304344760123,1.323396948501551,1.44632346768168,1.6230613663479017,,
35.9578639389583,1.0341617035080515,1.0464323793536952,2.9586493794807662,1.1122466990305186,1.1802831247377745,1.2581886511336626,1.3441629898659002,1.4747781561798563,1.6499937125135666,1.8936569857699534,2.2745836423921615,1.0341983221288624,1.0468204692147962,,1.1121722424735871,1.176764138456338,1.2409474403645029,1.3077302718123582,1.4042383052127585,1.5384770971387765,,,1.034135006443599,1.0466618499672378,,1.112324021292928,1.1780404231201633,1.2466275526030197,1.3185667104399843,1.425511019114989,1.5780728997073912,,,1.034121149237509,1.0466692149991903,,1.1124586118944828,1.17825112057306,1.2463426775953694,1.3165988842870977,1.4235651000425684,1.5798294058831084,,,1.0341209653420553,1.0466673155747388,,1.1126776911554404,1.17835250438066,1.2460063513191988,1.3121999176927939,1.4195910652079313,,,,1.0341714012038823,1.0464227990304493,,1.1122620876844904,1.1792112467734224,1.2516880771179235,1.3246333309765128,1.4474110083142075,1.6277007718908343,,
36.73210963700201,1.0362615093844334,1.0480617767555742,,1.1141725941553493,1.1820549030773373,1.259865203788801,1.345445818693863,1.4761588747798702,1.6538443478429348,1.9008252876125653,2.292087926901273,1.0361432618130209,1.0483648821742393,,1.114097721342605,1.1785740076383227,1.2425818842826322,1.3086453688820414,1.4042995686087472,1.5404226263771723,,,1.0361359686054352,1.048236733974433,,1.114252037240267,1.1798299047392797,1.2482868163841159,1.3195725256495872,1.4259180411855434,1.5807806072710686,,,1.0361216390799823,1.0482448984650903,,1.1143906987928773,1.18003797343694,1.2479994751583894,1.3175431671478615,1.4237907608700882,1.58262552540745,,,1.036120301780751,1.04824628202508,,1.1146190524351227,1.1801340503633544,1.2476890335945892,1.313032385744295,1.4194917806572944,,,,1.0362309326502477,1.0480327676641465,,1.1141948918994324,1.1809752668054978,1.2533829176798517,1.3256106775975542,1.4479477597027377,1.6317511251549592,,
37.51710529624681,1.038176663262557,1.0494834596329479,,1.1158561863589098,1.1835563191863079,1.2612491021020218,1.346385148512352,1.4769961915888528,1.6571228498094748,1.9075318754209405,2.309586390793754,1.0379090665395962,1.0497033753551073,,1.1157789368711486,1.1801193930947662,1.2439539188743018,1.3092675524744024,1.403750232429254,1.5416921470632727,,,1.0379558925747883,1.0496047948248262,,1.1159358512076134,1.1813539105900106,1.249676367427438,1.3202694117024603,1.425719678822771,1.5828307344204242,,,1.0379411521051078,1.049613417330205,,1.1160777314098071,1.1815596487769187,1.249391812121386,1.3181893410614844,1.4233902914605474,1.5847376244358082,,,1.037938768223292,1.0496176121320089,,1.1163139284451853,1.1816508510189745,1.2491185808996625,1.3135890481619898,1.4187276130029651,,,,1.038107426213237,1.0494343433666624,,1.1158822021099495,1.1824741406879993,1.2548129716301049,1.3262885865854535,1.447848752859184,,,
38.31301297640929,1.0398647976995679,1.0506587642283323,,1.1172588216306272,1.1847659401422268,1.262311328504714,1.3469284882079477,1.4772012817743705,1.6597334196503175,1.9136455741341971,2.326971027177185,1.0394533336533145,1.050795810143907,,1.1171741964693866,1.1813801942828552,1.2450359114967833,1.3095329184091653,1.4024549509410922,,,,1.0395523596210197,1.0507262653257257,,1.1173344088482922,1.1825919187199811,1.2507678785045073,1.3205949646325925,1.4247877092447563,1.5840881865002656,,,1.0395372491276675,1.0507347506035565,,1.1174781222569032,1.1827963512273538,1.2504919240994146,1.3184720459220267,1.4222243606543998,,,,1.039533908449238,1.0507409071396783,,1.1177199176412078,1.1828845976270466,1.2502681901832826,1.3137987136908849,1.4171386627523093,,,,1.0397584570993297,1.0505875737134054,,1.1172825700575184,1.1836880225428523,1.2559497028916087,1.326600026238201,1.4469693411087194,,,
39.119951521281635,1.0413186022276872,1.0515838053889999,,1.1183800059803626,1.1856917823353403,1.2630406221849702,1.3470486825158452,1.4767337223150534,1.6616781277317298,1.9192041131599817,2.3443221541599373,1.040768729394018,1.0516383002979393,,1.118283110625015,1.1823670977043952,1.2458117302198106,1.3093937154891149,1.4003303503860445,,,,1.040918041396934,1.0515973744973095,,1.1184472603577051,1.1835537185323246,1.2515458307352307,1.3205049718075592,1.4230456389163437,1.5845574417824855,,,1.0409025816920403,1.0516050630841198,,1.1185914816655957,1.1837588355889843,1.2512835736700458,1.318342448540005,1.4202067705261605,,,,1.040898339822586,1.0516122165263209,,1.118836792273194,1.1838480302906467,1.2511204916628418,1.3136045089060446,1.4146212817205772,,,,1.041176667739635,1.0514886191843322,,1.1183957697305449,1.184627746370716,1.256776815942348,1.32649578974162,1.4452194630020005,,,
39.93810459854265,1.042533234697151,1.052253735963164,,1.1192169240452907,1.1863244200857002,1.2634053403283019,1.34669467908928,1.4755555418764115,1.6629551584321096,1.9242887329018363,,1.0418503882287116,1.0522273423075788,,1.1191051687866453,1.1830717001328503,1.2462412803172263,1.3087722245990383,1.3973183284756088,,,,1.0420480985366067,1.0522145177080207,,1.1192735223282293,1.1842307118041473,1.2519720567047694,1.31992753770901,1.4204380035266222,,,,1.0420323015722464,1.0522208688652468,,1.119417388940594,1.184439079656656,1.2517271820109956,1.3177231448172995,1.4172780712784083,,,,1.0420271865851365,1.0522281375620017,,1.1196648368106266,1.1845341244625227,1.2516334599201382,1.3129195761382713,1.4111095876756283,,,,1.0423571680366706,1.0521339059994228,,1.1192214684268782,1.1852854519946132,1.257255219963352,1.3258991736748664,1.442536681745743,,,
40.76761265994672,1.0434766626519323,1.0526322748452692,,1.1197339280861929,1.186621958447575,1.2633604075391622,1.345799822025965,1.4736131445642981,1.6634626865043938,1.9289696845009092,,1.0426663582327151,1.0525277479564084,,1.1196051442973445,1.1834493006928966,1.2462745230561347,1.3075831720274596,1.3933552702337337,,,,1.0429105547934963,1.05254233410065,,1.119777848465278,1.1845788221081577,1.2519979157052712,1.3187827590300016,1.4169033577576435,,,,1.0428944539015792,1.0525468772604365,,1.1199207015178603,1.1847927787285104,1.2517736371850303,1.316530639433034,1.4133756159658029,,,,1.0428884785683081,1.052553499082667,,1.120169249822914,1.184898175688551,1.251757127371199,1.3116544041659348,1.4065401461192282,,,,1.043267902224033,1.0524880567895718,,1.1197246699851386,1.1856172239277694,1.257336665257659,1.3247287087563908,1.4388580741007293,,,
41.60863776521045,1.044154683145314,1.0527205005663278,,1.1199174786519803,1.1865523463320846,1.2628648672366902,1.3442972933470458,1.4708042684524278,1.6629707605972344,1.93329689729505,,1.0432227082151742,1.0525431779751164,,1.119772375925707,1.1834676461776985,1.2458676437927072,1.3057490855458203,1.3882901985650817,,,,1.0435113664982003,1.0525838484553374,,1.1199489343719438,1.1845657068933229,1.2515799581827076,1.316994177550182,1.412296319432208,,,,1.0434949921404306,1.0525864554554556,,1.120090489808902,1.184786803276477,1.2513781850823584,1.314684596235963,1.408342549293311,,,,1.0434881292449931,1.0525921589564478,,1.120339583779806,1.184905350738825,1.2514443215944202,1.30972302652769,,,,,1.0439146678233402,1.0525541166604888,,1.1198942714406703,1.1855893069490409,1.2569760111998551,1.322902001654156,1.4340195727625598,,,
42.461341974050434,1.0445431930172675,1.052494185318526,,1.1197105650305454,1.1860070369427722,1.2617733243637246,1.3420500802565156,1.4668859803292584,1.6609164209681686,1.9366523215419453,,1.0434949473618287,1.0522514966351597,,1.119555785065996,1.1830193014374286,1.2448649793812416,1.30314223732015,1.3818341219028407,,,,1.0438261612282491,1.0523162901765213,,1.1197346559188865,1.1840844652347033,1.2505652823678552,1.3144303837468148,1.4063305366986916,,,,1.0438095348076528,1.0523173411805173,,1.1198754221123604,1.1843128336726465,1.2503834629552488,1.312055113985619,1.4018817756745972,,,,1.0438017560327086,1.0523225969236625,,1.1201256313134167,1.18444388639964,1.2505286831954676,1.306998867135748,,,,,1.0442732294652755,1.0523096063451478,,1.1196786770080112,1.1850923527208521,1.2560137855812854,1.3202856834778336,1.4277123570266617,,,
43.32588734618328,1.0445914235088127,1.0518960897399645,,1.1190355177961808,1.1848896025722953,1.2599751855772767,1.338988876446483,1.4616057456187725,1.656638600012402,1.9383200627418111,,1.0434320873396714,1.05159433251096,,1.1188766104639085,1.182001479723577,1.243135835258559,1.2997034182196572,1.373630680333443,,,,1.0438039891756599,1.0516810718666783,,1.1190564565728869,1.183034549288076,1.2488282582129355,1.3110300942143698,1.3986710625745635,,,,1.0437871388106388,1.0516812166954643,,1.119196813676242,1.1832685485610968,1.2486596726525845,1.308587298033997,1.393634663811745,,,,1.043778464244735,1.0516869246329454,,1.1194483475845913,1.1834078224772773,1.2488716615718012,1.303439568583122,,,,,1.0442928536654505,1.0516962148084044,,1.118999174461959,1.1840244048007758,1.2543202140359384,1.316827855426918,1.419568295198676,,,
44.20242513734447,1.0443372843527232,1.0509938274939088,,1.118012194265894,1.183419010233617,1.2576477345480586,1.3350874491100224,1.4550483706359125,1.6503370275888973,,,1.043073666249381,1.0506380946530451,,1.1178553042218722,1.1806576734218466,1.2408768522456401,1.295271482132595,1.3637830952474426,,,,1.0434837408114817,1.050745349201624,,1.1180348535399551,1.1816529276104508,1.246562707216678,1.3066711902691093,1.389427887782483,,,,1.043466711065393,1.0507444992777906,,1.1181752503837918,1.1818986217152183,1.2464049164877709,1.3041228414471853,1.3837151928606726,,,,1.043457112823617,1.050750294486588,,1.1184285192746553,1.1820568668053557,1.246679722606937,1.2988162715769282,,,,,1.0440118992710585,1.050780724722043,,1.1179766414086023,1.1826307998811472,1.2520961847604812,1.3123785309738132,1.4097119216625076,,,
45.09113901521282,1.043839274063766,1.0498775726394713,,1.116779034952824,1.181838582805368,1.2549819936867392,1.330417527867166,1.4476360044262837,1.6432863946979548,,,1.0424780801063838,1.0494695922623456,,1.116626931850982,1.1792555196001198,1.2382703111923745,1.2897925827129169,,,,,1.0429240394131332,1.0495964000559417,,1.1168048423918768,1.1802000754416508,1.2439522749588006,1.3013283698492413,1.3791453117968298,,,,1.0429068737414147,1.0495935420312903,,1.1169452494530172,1.1804710570582124,1.2438009362184832,1.2985980008366527,,,,,1.0428963588922937,1.0495975061351168,,1.1172001533676539,1.1806743238743265,1.2441314600969915,1.2929885635841971,,,,,1.0434888882250892,1.0496487713911347,,1.1167451930739043,1.1811798082171432,1.2495220422322908,1.3068613720293674,,,,
45.992191039504924,1.0430155308361018,1.0484492865887691,,1.11520934088462,1.1799852637869992,1.2518771822281443,1.3250108058325152,1.439457420127643,1.6356274818723937,,,1.0415632224388327,1.0479910285275627,,1.1150615183665438,1.1776124928802216,1.2352089533059456,1.2833748069138824,,,,,1.0420428483871822,1.0481359950661102,,1.1152364972471585,1.1784973133387502,1.2408900454011138,1.2950938076013494,1.368016744520797,,,,1.0420255903488735,1.048130527841748,,1.1153765234995079,1.178802393692812,1.240739779690414,1.2921257241734445,,,,,1.0420141695561744,1.048131530943049,,1.1156324508805813,1.1790677652535089,1.2411170995342993,1.2861087045725719,,,,,1.042641889391182,1.0482026154998387,,1.1151744131658246,1.1794873647494626,1.246488923854805,1.3003930736509635,,,,
46.9057540739185,1.0418621464262117,1.0466903656611806,,1.1132619689609056,1.1777854139217259,1.2483223455802694,1.318984883228704,1.4306818094868141,1.627563004909115,,,1.0403249456409573,1.046184384904244,,1.113115945422066,1.175637972359974,1.2316776472900137,1.276207784510147,,,,,1.0408360774734766,1.0463457456545406,,1.1132867088661478,1.1764575351578173,1.2373611862550735,1.2881424714200036,,,,,1.0408187689893051,1.0463374795670215,,1.1134257580822329,1.1768012031686474,1.2372061047884608,1.2849010478510456,,,,,1.0408064642140262,1.046335163005519,,1.1136817768976768,1.1771375907707105,1.237620439291544,1.2784096073002285,,,,,1.0414669178069058,1.0464244232200135,,1.1132208667822037,1.1774615319283166,1.2429809432031338,1.2931730597873021,,,,
47.831990178170145,1.0403906814120447,1.0445990185238765,,1.110916449081285,1.175188753844435,1.244321976775116,1.3124554568117193,1.421466505159133,1.6192710159695123,,,1.0387746736660142,1.0440486547865424,,1.1107687987452028,1.1732679791189933,1.2276798611234314,1.2684725479451444,,,,,1.0393151598064023,1.044224337874656,,1.1109341059979918,1.174019877854683,1.2333689781534904,1.2806418856475341,,,,,1.039297841567031,1.0442134341359455,,1.1110714229978225,1.1744029467302919,1.2332031794297236,1.27710931194485,,,,,1.039284686537054,1.044208129224931,,1.1113264138707961,1.1748123300203528,1.2336448034918708,1.2701105228764902,,,,,1.0399754975539937,1.0443133930801605,,1.110862941089211,1.1750374156086818,1.2390009198640461,1.285390477692441,,,,
48.77109382391977,1.0386066094401836,1.0421689221559138,,1.108151300407787,1.1721462792806023,1.239870231751875,1.3055034634190978,1.4119179411944243,1.6108573790562157,,,1.036917787687017,1.0415783404706063,,1.1079982699630755,1.1704432047813724,1.2232118767650884,1.2603063853930458,,,,,1.0374854707513053,1.0417660378150426,,1.1081569962202051,1.1711276160955277,1.228909013950608,1.272717343968455,,,,,1.0374681777232995,1.0417529615315468,,1.1082917713221636,1.1715479943918934,1.2287271033226583,1.2688910343114277,,,,,1.0374542180763484,1.0417455454091065,,1.108544459122867,1.1720268313523086,1.2291871248283996,1.2613801329781382,,,,,1.0381730575284907,1.0418642713358295,,1.1080788875735388,1.1721552715405157,1.234544350927411,1.277188165059147,,,,
49.723237874865085,1.0365009749477754,1.0393822739519338,,1.1049376169763068,1.1686077235568681,1.2349393045585095,1.298147545283362,1.4020588211326515,,,,1.0347452190542663,1.0387562538566992,,1.1047756534500022,1.1671078315462844,1.2182504110917265,1.2517658412852992,,,,,1.0353379393067446,1.0389536075266885,,1.104926979015363,1.167726765136392,1.2239569941937163,1.2644164902363353,,,,,1.0353207016760109,1.0389389754226703,,1.1050583450200833,1.1681806059182256,1.223754377942528,1.2603036231488456,,,,,1.035306002178453,1.0389306358009096,,1.1053072596733222,1.1687219496470334,1.2242251264005317,1.252294412902024,,,,,1.0360505961736948,1.0390601806847646,,1.1048403716240456,1.1687595350549618,1.2295870908858095,1.26862442867632,,,,
50.6885951947038,1.0340948308143787,1.0362556351648124,,1.101287144272733,1.1645664524728796,1.2295416443454734,1.2904298472892521,1.3919316386331135,,,,1.0322778637037662,1.0355990448864403,,1.1011129750894717,1.163250247983718,1.212814736349614,1.24292628278051,,,,,1.0328934834583117,1.035803762857848,,1.1012563644360167,1.1638074017582138,1.2185306764780177,1.2558064924550423,,,,,1.03287631716341,1.0357882406586754,,1.101383384867065,1.1642893257264522,1.2183040359362145,1.2514226388074012,,,,,1.0328609554064883,1.0357802845106696,,1.1016269140495691,1.1648832757823,1.218779908498952,1.242944402396557,,,,,1.033629092789923,1.0359181417128285,,1.10115987877132,1.164839212780279,1.2241474881899925,1.2597741142104273,,,,
51.66736025509583,1.0314017837890728,1.0328019117751306,,1.0972080620185658,1.1600187908598418,1.2236891209926852,1.2823785296766974,1.3815815601180403,,,,1.029529097045153,1.0321199116562882,,1.097019211982583,1.158864022724797,1.2069259297658383,1.2338458457524482,,,,,1.0301655396333367,1.032329795433135,,1.0971542263193592,1.159364420551268,1.2126491510323134,1.246937268911784,,,,,1.0301484655720266,1.0323141067875687,,1.0972759498252231,1.1598681191406428,1.2123969176356157,1.2423044015271167,,,,,1.030132509009407,1.0323079088646734,,1.097512344872262,1.1605028220850608,1.2128751175801384,,,,,,1.0309220891050028,1.032451696025688,,1.0970464705346632,1.1603886245925032,1.2182455328266864,1.2506919715297409,,,,
52.65971672371998,1.028404777924411,1.0290062654603294,,1.0926882930563566,1.1549276155888921,1.2173682221389595,1.274037885881437,1.371051160078132,,,,1.026482094196707,1.0283043109059575,,1.092483738836538,1.1539065030224105,1.2005788652054123,1.2246273862532198,,,,,1.0271371886113263,1.0285172070693245,,1.0926097730393256,1.1543569569343548,1.2063056156841094,1.2378980558647106,,,,,1.0271202229917071,1.028502031873579,,1.0927253184682222,1.1548742282641518,1.2060276197539075,1.2330521316882905,,,,,1.0271037460671928,1.0284988641421462,,1.0929529343665538,1.1555341819603338,1.2065073537616737,,,,,,1.0279125567339134,1.028646267891724,,1.0924891897861964,1.1553650258445392,1.211874985952345,1.2414816773708128,,,,
53.66583746427397,1.025133795812585,1.0249029292723646,,1.0877692386223463,1.1493365254188517,1.210612109088311,1.2654133374905376,1.3603330885780607,,,,1.0231667394331148,1.0241880326484236,,1.0875524529264573,1.148429657124193,1.1938148996395967,1.2152593115445103,,,,,1.0238383314919484,1.0244016821487238,,1.0876682666702704,1.1488356378791034,1.1995399083833944,1.228679730484915,,,,,1.0238214720425174,1.0243876894175712,,1.0877771742924656,1.1493596312820924,1.1992376178111217,1.2236530563110513,,,,,1.023804528221234,1.0243887101279698,,1.0879949745591515,1.1500315225488933,1.19972071954126,,,,,,1.0246304465860254,1.0245373969395013,,1.0875334585591252,1.1498202340691794,1.2050768491406612,1.232129942811563,,,,
54.68593855637993,1.0216098498113189,1.020518800328642,,1.0824946049377242,1.1432820693880756,1.2034461423015907,1.2564974489682483,1.349374980603362,,,,1.01960424376359,1.019798114090131,,1.0822708215970955,1.1424738915226684,1.1866641153768374,1.205721649798547,,,,,1.0202900803350963,1.0200104353493065,,1.0823751460921516,1.1428404024405237,1.1923810927534286,1.2192619730569911,,,,,1.0202733201351588,1.0199980933707757,,1.0824771171633762,1.1433646527434185,1.1920568250853223,,,,,,1.0202559535618423,1.0200040608016991,,1.0826843188239672,1.14403584861626,1.1925459265979417,,,,,,1.021096813640044,1.020152036626759,,1.0822250174973094,1.1437947490619464,1.1978804873282574,,,,,
55.72020366771667,1.017808287012279,1.0158369340110234,,1.076851293169941,1.1367583948851747,1.1958529136599243,1.2472534512940485,1.3381732722136064,,,,1.0157701337738618,1.015118496613672,,1.0766276050511476,1.1360389736795868,1.1791124339867938,,,,,,1.0164679064754134,1.0153273268385183,,1.076718929064116,1.1363696992371777,1.1848143375277347,1.2095956695815153,,,,,1.0164512256918268,1.0153170914486487,,1.0768139153664082,1.1368888924315146,1.184470924243495,,,,,,1.0164334667561519,1.0153286804626427,,1.0770101597802941,1.137548965873636,1.1849694299168658,,,,,,1.0172870788061528,1.0154738966735446,,1.0765528078080644,1.1372881652355942,1.1902712616474804,,,,,
56.76881646596299,1.0137635049924156,1.0108987519846004,,1.0708995530942693,1.1298387300858357,1.1878945326387278,1.2376810418672093,1.3266988793467978,,,,1.0116989519608874,1.0101892288291945,,1.0706810748939666,1.1291988142287694,1.1712211012185398,,,,,,1.0124063174480047,1.0103926603312574,,1.070758204675416,1.129496496155504,1.1769001269003183,1.1996489862139623,,,,,1.012389696709645,1.0103846971999821,,1.0708460329562681,1.1300059976970733,1.176540499222636,,,,,,1.0123715610901076,1.0104020350367577,,1.0710308178836976,1.1306460282503934,1.1770519111872961,,,,,,1.0132356933151268,1.0105429232142507,,1.0705755091346962,1.1303742394959861,1.1823096368845667,,,,,
57.83199303074104,1.0094901557089986,1.0057284220763745,,1.064669901134203,1.1225712412646365,1.1796322350468464,1.227861366867232,,,,,1.0074054985754173,1.005034671638866,,1.0644622848657241,1.1220041034327322,1.1630550856178563,,,,,,1.0081201232440478,1.0052307424687628,,1.0645237409931574,1.122270441816199,1.1687027246008201,,,,,,1.0081035491734498,1.0052252557781922,,1.0646044694489316,1.1227666386296349,1.1683309617255135,,,,,,1.008085080282802,1.0052484815793608,,1.0647776484214402,1.123379658821345,1.1688608342240636,,,,,,1.0089573900168667,1.0053833114591693,,1.0643241038255593,1.1231036573131177,1.1740616373018633,,,,,
58.90993863769184,1.0049724158952456,1.000319304769322,,1.0581622989547974,1.1149785004285229,1.1711017124284147,1.2178165310645037,,,,,1.0028741035321103,0.9996468451199538,,1.0579690800610684,1.114478736507316,1.1546576323914683,,,,,,1.0035936505026133,0.9998337345687853,,1.058013586701183,1.1147142344293122,1.1602635420744494,,,,,,1.0035771172517123,0.9998306965622084,,1.058087060893391,1.1151944128441567,1.159885987582447,,,,,,1.0035583594814288,0.9998595910943228,,1.0582482919038043,1.1157754984829975,1.1604442734369413,,,,,,1.0044364144094315,0.9999868973190876,,1.057796461527518,1.1155000512400386,1.1655718513832611,,,,,
60.0028369544942,1.000227660155599,0.9946999021719838,,1.0514093243569436,1.107122892610732,1.1623959663161731,1.2076061422943318,,,,,0.9981218809425104,0.994052617733078,,1.0512319333282534,1.1066895375118162,1.1461436895214987,,,,,,0.9988441448163798,0.9942288334757086,,1.0512586214866217,1.1068933718222773,1.1516930939388743,,,,,,0.9988276464936487,0.9942279105155247,,1.05132425469729,1.1073560455483398,1.1513215150780247,,,,,,0.9988086613982117,0.9942618161108473,,1.0514726870881679,1.1079028420270232,1.1519285917859445,,,,,,0.9996901085874254,0.9943805384095051,,1.0510229150849055,1.1076298488610687,1.1569569900834091,,,,,
61.110914864751365,0.9952760511189553,0.9889002336097573,,1.0444432109663102,1.099064513032033,1.1536115668253137,1.1973234546290015,,,,,0.9931688476482556,0.9882801845232937,,1.0442800385722368,1.0987003785229152,1.1376350930217027,,,,,,0.9938917163367916,0.988444657945051,,1.0442888463814883,1.0988709088705795,1.1431081285485967,,,,,,0.9938752466866627,0.9884451321195655,,1.0443453379942236,1.0993152010888831,1.142759583392759,,,,,,0.9938561109409337,0.988482927805739,,1.044479343618211,1.0998269989562037,1.1434465870581665,,,,,,0.9947386165450897,0.9885925532507777,,1.0440330543744951,1.0995565750667486,1.1483396788515432,,,,,
62.234377644104356,0.9901137283700258,0.9829293042022438,,1.037284082543622,1.0908519490917314,1.1448165996264883,1.1870015996455257,,,,,0.98801100830508,0.9823370546051083,,1.037132384368063,1.090566178701848,1.1292168803163554,,,,,,0.9887324987134491,0.9824891852388081,,1.0371235030306232,1.0907001359135495,1.1345897511536547,,,,,,0.9887160593611791,0.9824900231737879,,1.0371693237777766,1.091126897761191,1.1342851649622558,,,,,,0.9886968604200194,0.9825300750898804,,1.0372871543037148,1.0916064534093135,1.135091906643949,,,,,,0.989578053488645,0.982630553624188,,1.0368461314512873,1.0913349741390752,1.1398055042458517,,,,,
63.373430568194195,0.9847725563041356,0.9768314637979816,,1.029985388453859,1.0825521847978354,1.136071295514776,1.1766213789085056,,,,,0.9826795624611429,0.976263791267702,,1.0298371626564635,1.0823517873403417,1.1209562400535402,,,,,,0.9833979669457867,0.9764038341123753,,1.0298120257439944,1.0824458766373881,1.1262019478214422,,,,,,0.9833815887010695,0.9764035758623839,,1.0298451976640177,1.0828564241822565,1.1259640631602492,,,,,,0.9833623940842735,0.9764435729153921,,1.029944458518827,1.0833079826566847,1.12693477986936,,,,,,0.984240138130237,0.9765359484954987,,1.029511863984921,1.0830310925510729,1.1314198841604541,,,,,
64.52830052062413,0.979271370661923,0.970629815704515,,1.022571766678949,1.074177409042468,1.1274177235423988,1.1662627992606147,,,,,0.9771932498900271,0.9700847266323155,,1.022422461318635,1.0740680088713492,1.1129017985522585,,,,,,0.9779069366842754,0.9702129535491791,,1.0223824689529037,1.0741202940488128,1.1179925136358806,,,,,,0.9778906599187759,0.9702103130857958,,1.0224017369455132,1.0745159114519631,1.1178464002230306,,,,,,0.977871506339152,0.9702482165015612,,1.02248101355345,1.0749428808280523,1.1190296296112734,,,,,,0.9787436866660564,0.9703334474389368,,1.0220591694971006,1.0746576415659548,1.1232333863265846,,,,,
65.69920358101629,0.9736131156485717,0.9643339495970782,,1.0150407113278708,1.065725696232162,1.118850874603801,1.1557868419660717,,,,,0.9715544364831302,0.9638079298135412,,1.0148797934756042,1.0657031450404524,1.1050417026959296,,,,,,0.9722619163407622,0.9639248615818645,,1.014827843741855,1.0657140252030355,1.1099500761490695,,,,,,0.9722457659682563,0.9639186138821194,,1.014831630975632,1.0660952580031975,1.1099204604015984,,,,,,0.9722267005557788,0.963952538180876,,1.0148886923301577,1.0664995312360606,1.1113650688164525,,,,,,0.9730914531638188,0.9640318035358352,,1.0144813212108277,1.0662053474080375,1.1152338372819248,,,,,
66.88636663297392,0.9678119792563251,0.9579578576037967,,1.0073938012231967,1.057149645840222,1.1103377166764268,1.145035628282536,,,,,0.9657767871706814,0.9574480330083774,,1.0072079627899846,1.057192085424262,1.0973331343651909,,,,,,0.966476673874688,0.9575539674344444,,1.0071477428400202,1.0571663647674543,1.102032410292164,,,,,,0.9664606689048548,0.9575432536065219,,1.0071346477924443,1.0575302612450723,1.1021426776478407,,,,,,0.9664417598048752,0.9575719997258147,,1.0071673872322164,1.0579067486997586,,,,,,,0.9672974999555721,0.9576459473894777,,1.0067783339256469,1.0576101108176597,1.107376170608332,,,,,
68.09001656010024,0.9618707799090397,0.9514964465781764,,0.999609590572286,1.04833699327302,1.1017023958309755,,,,,,0.9598621558520958,0.9510036708618937,,0.9993914843873578,1.0484073069736992,1.089540292316597,,,,,,0.9605533791417854,0.9510983560553327,,0.9993258241315152,1.0483541256958822,1.0940161076905974,,,,,,0.9605374896294375,0.9510830719485461,,0.9992955070567363,1.0486932070960546,1.0942748873035781,,,,,,0.9605188243603542,0.9511066090955268,,0.9993033639417438,1.0490275364696184,,,,,,,0.9613644827141101,0.9511748656220702,,0.9989347822061376,1.0487443234380538,1.0994223042394176,,,,,
69.31036944201739,0.9557962699830151,0.94494640524794,,0.9916678280206082,1.0392267892647575,1.092759644513614,,,,,,0.9538166515335553,0.944472658715596,,0.9914141548165458,1.039281261989704,1.0814026480180228,,,,,,0.9544983751987369,0.9445559374559387,,0.9913454342510593,1.039212272853396,1.0856582842451254,,,,,,0.9544825990047614,0.9445364490071827,,0.9912983869382336,1.039518319831068,1.0860567788448527,,,,,,0.9544643316318682,0.9445555075147604,,0.991281866063841,1.0397942326915262,,,,,,,0.9552990177688502,0.9446173312592554,,0.9909343822040394,1.0395428355627823,1.0911120181571938,,,,,
70.54766296630973,0.9495943725215966,0.9383130422383412,,0.9835937905919546,1.0298306318939316,1.0836745339804184,,,,,,0.9476458487472262,0.9378626428751955,,0.9833066608249522,1.0298142120447846,1.073106202429863,,,,,,0.948317346882307,0.937934022512442,,0.9832358375035991,1.0297431527011314,1.0771394896343938,,,,,,0.9483016879384422,0.9379110964398498,,0.9831737187773044,1.030004343848155,1.0776721135532896,,,,,,0.9482839533564443,0.9379269513415551,,0.9831356116970136,1.0301992269272144,,,,,,,0.9491067679481132,0.937980896996721,,0.9828076188683658,1.0300041559893234,1.082627814900693,,,,,
71.80213482056159,0.9432385221434836,0.9315471980851205,,0.9753041461225495,1.0200121991769109,1.0742578460355752,,,,,,0.9413240106078172,0.9311303087459731,,0.9749930689130162,1.0198584159453032,,,,,,,0.9419841346364453,0.9311878972345908,,0.974919567241959,1.019802669292286,1.068244809247878,,,,,,0.9419686441011237,0.9311631866387118,,0.9748448106058094,1.0200028433741097,,,,,,,0.9419514843719066,0.93117836653615,,0.9747888079290922,1.020085920938151,,,,,,,0.9427611801894491,0.9312211234250446,,0.9744767295920703,1.0199806725024085,,,,,,
73.07403349633844,0.9367937534550287,0.9247115952590375,,0.9668598801375835,1.0097190422270594,1.0644571380715624,,,,,,0.9349130951491056,0.924339942707253,,0.9665434212646282,1.0093508110649365,,,,,,,0.9355617506591939,0.9243817640541828,,0.9664651575183826,1.0093306809776537,1.0589196978636297,,,,,,0.9355464023471657,0.9243571512146062,,0.9663816423466255,1.0094482122529023,,,,,,,0.9355296683901076,0.9243745218464606,,0.966313814905159,1.0093777982671601,,,,,,,0.9363264801827015,0.9244025408964424,,0.9660111106890175,1.0094035968156923,,,,,,
74.3635750732624,0.9302606306738594,0.9178766937813182,,0.9584541107905279,0.9995058222663634,1.0544560188034962,,,,,,0.9284147491029513,0.917552735775616,,0.9581483466953933,0.9989728690196836,,,,,,,0.9290514857856443,0.9175788884271621,,0.9580633093055435,0.9989764462617156,,,,,,,0.9290361911159067,0.9175543748350412,,0.9579747271160057,0.9990243756817103,,,,,,,0.9290197940905004,0.9175735030745346,,0.9579006834458613,0.9988251369661626,,,,,,,0.9298036901890647,0.9175869049648311,,0.957601484874445,0.9989585077319716,,,,,,
75.67102965086112,0.9236369956348135,0.911057493180777,,0.9501292526469357,0.9894822114481567,1.0442803636621756,,,,,,0.9218278140189842,0.9107808973343954,,0.9498476736043162,0.9888451354081027,,,,,,,0.9224517913518498,0.9107918751407535,,0.9497540432723843,0.9888584868913738,,,,,,,0.9224365101751081,0.9107669511496327,,0.9496638467340285,0.9888548048728011,,,,,,,0.922420377299489,0.9107865400062102,,0.949589027229762,0.988561415984722,,,,,,,0.9231907577638182,0.910786203698569,,0.9492878356243865,0.9887716626422615,,,,,,
76.99663491671897,0.9169338144809225,0.904251675909514,,0.9418681827068005,0.9796191208889428,1.0339450237038814,,,,,,0.9151628841068279,0.9040203777456765,,0.9416178973118982,0.9789217531190902,,,,,,,0.915773474425792,0.9040171376316213,,0.9415150717550786,0.978935272310645,,,,,,,0.9157582142748305,0.9039913764277533,,0.9414259455482621,0.9788947709485963,,,,,,,0.9157423051959663,0.9040103042707118,,0.9413546134052675,0.9785357801979304,,,,,,,0.9164985616171948,0.9039975392579176,,0.9410481262341706,0.9787993500471841,,,,,,
78.3406501663825,0.9101667496430347,0.8974603684320742,,0.933644755938521,0.9698537849414258,1.0234596817416612,,,,,,0.9084352276693672,0.8972715261408869,,0.9334292373190334,0.96911690841365,,,,,,,0.9090320415310046,0.8972553894624672,,0.9333176119495186,0.969127244804193,,,,,,,0.9090168567927976,0.8972285374308014,,0.9332316834940897,0.9690595850790982,,,,,,,0.9090011916684853,0.8972459906785553,,0.9331671320370329,0.9686535005614682,,,,,,,0.9097427120602791,0.8972222870625901,,0.932853570924252,0.9689574722064569,,,,,,
79.70331308743606,0.9033676761714136,0.8907048515750303,,0.9254556204369415,0.9602041794159719,1.012837112349251,,,,,,0.9016762441106705,0.8905538015358387,,0.9252702894343958,0.9594461836806855,,,,,,,0.9022591642022237,0.8905265205604719,,0.925151911625409,0.9594508621578935,,,,,,,0.9022441542220386,0.8904983262399315,,0.9250700027740562,0.9593654800832344,,,,,,,0.9022288537381417,0.8905135622513302,,0.9250133988818251,0.9589309902799064,,,,,,,0.9029550310037676,0.8904806891187599,,0.9246937950432148,0.9592625073842501,,,,,,
81.08490458338842,0.8965581929090676,0.8839958870740479,,0.9172827965629666,0.9506510656388452,1.0020957682493934,,,,,,0.8949072390868683,0.8838782218970223,,0.9171213659214381,0.9498873673870772,,,,,,,0.8954763309271193,0.8838417231937484,,0.9169991016943554,0.9498855777314364,,,,,,,0.8954616249188864,0.8838120523590098,,0.9169212892096831,0.9497902211196207,,,,,,,0.8954468691022414,0.8838245069560117,,0.9168723162737645,0.9493424758205354,,,,,,,0.896157105296798,0.8837841073562193,,0.9165488536084886,0.9496912108679954,,,,,,
82.48567314580502,0.8897316869269615,0.8773253042601472,,0.9091059264523846,0.9411895186093217,,,,,,,0.8881214115087396,0.877235793718119,,0.9089583608230021,0.9404413104341792,,,,,,,0.8886768301753522,0.8771921323800853,,0.9088357215269744,0.9404310146248719,,,,,,,0.8886625601677433,0.8771607447589091,,0.9087611743212908,0.9403333511081743,,,,,,,0.8886485644861959,0.8771697005259446,,0.9087180491728254,0.9398876624262714,,,,,,,0.8893422972999969,0.8771234423646258,,0.9083941918184623,0.9402411390097091,,,,,,
83.90588887421355,0.8828944250090314,0.8706930425861354,,0.9009238315092043,0.9318397188160001,,,,,,,0.8813246037953422,0.8706260125528851,,0.9007786639458398,0.9311383964691455,,,,,,,0.8818666410587943,0.870577291549342,,0.9006592628183216,0.9311150275556175,,,,,,,0.8818529281945043,0.8705438472239666,,0.9005865198966096,0.9310236735263385,,,,,,,0.8818399044885592,0.8705484818595577,,0.9005465205376632,0.9305971582478516,,,,,,,0.8825167848181616,0.8704980960628765,,0.9002263440286411,0.9309390957831404,,,,,,
85.34581106416054,0.8760454567423994,0.8641029064235848,,0.8927405905307241,0.9226489269053488,,,,,,,0.8745157681206072,0.8640523289588864,,0.8925847010590384,0.9220395462687052,,,,,,,0.87504467047075,0.8640005505332679,,0.8924721460648576,0.9219945547498344,,,,,,,0.875031591749019,0.8639645685431784,,0.8923991133030006,0.9219202040493021,,,,,,,0.8750197022166037,0.863963845835656,,0.8923584338725257,0.921533845059341,,,,,,,0.8756795283022824,0.86391118692829,,0.8920468423237103,0.9218426659374724,,,,,,
86.805742227117,0.869165932016595,0.8575423653388287,,0.8845593456699518,0.9136725022530257,,,,,,,0.86767590435354,0.857501664588198,,0.8843769030907801,0.9132139414326947,,,,,,,0.8681918891479711,0.8574486759059826,,0.8842748670001791,0.9131340555656376,,,,,,,0.8681794687360795,0.8574094732768617,,0.8841989590613806,0.91309072862644,,,,,,,0.8681688097049504,0.8574020401390174,,0.884152981958437,0.9127715750678507,,,,,,,0.8688115578194182,0.8573491171774992,,0.8838557271567635,0.9130190669323907,,,,,,
88.28593085464837,0.8622403057751348,0.8510021923195348,,0.8763944434752724,0.9049266076503183,,,,,,,0.8607893841432399,0.8509651613866129,,0.8761701883872002,0.9046789282264062,,,,,,,0.8612926338411091,0.8509124711733541,,0.8760815717051483,0.9045491928520445,,,,,,,0.8612808626307638,0.8508692931055722,,0.8760002740816492,0.9045510811189676,,,,,,,0.8612714808761005,0.8508537616211933,,0.8759445344403118,0.9043261466657447,,,,,,,0.8618972488789881,0.8508024937463134,,0.8756670887927949,0.904483905897483,,,,,,
89.78667945822563,0.8552539049297605,0.8444748099256972,,0.8682628070364906,0.896393939452499,,,,,,,0.8538415248672846,0.8444364375179757,,0.8679859169631459,0.8964112795064467,,,,,,,0.8543321628768609,0.8443851398144184,,0.8679121548246189,0.8962175420181457,,,,,,,0.8543210168087307,0.8443373350385571,,0.867823874073585,0.8962776580143161,,,,,,,0.8543129458495411,0.8443125913420076,,0.8677554618646508,0.8961714679663971,,,,,,,0.8549218910611192,0.8442645586252705,,0.8675015338747991,0.896214055684019,,,,,,
91.30825273538592,0.8481890982625269,0.8379520088689303,,0.8601826915831645,0.8880286148801099,,,,,,,0.8468147238379073,0.8379085331028379,,0.859849793170271,0.888352997191161,,,,,,,0.8472928403124486,0.8378593911355172,,0.859790368125639,0.8880840202820162,,,,,,,0.8472822873653808,0.837806493799278,,0.8596951708165528,0.8882134185961001,,,,,,,0.8472755629318665,0.8377718219240771,,0.8596140820911852,0.8882462302094871,,,,,,,0.8478678522494155,0.8377282062266738,,0.8593842063388051,0.8881536069734703,,,,,,
92.85095859959074,0.8410443058493648,0.8314407611123685,,0.8521781200809472,0.8797664643352914,,,,,,,0.8397073286380581,0.8313896867979013,,0.8517936151479404,0.8804201579976022,,,,,,,0.8401730119644759,0.8313432203145705,,0.8517463068350152,0.8800703975648471,,,,,,,0.840163053831881,0.8312850770651502,,0.8516459603123658,0.8802763947545094,,,,,,,0.8401577115997428,0.8312403129068935,,0.8515552138828473,,,,,,,,0.8407335410514415,0.8312019048579544,,0.851346924896455,0.8802223734731967,,,,,,
94.41507795434889,0.8338161258756934,0.8249457312546232,,0.8442577530194881,0.8715644485138534,,,,,,,0.8325157604814273,0.8248858867296615,,0.8438310594209594,0.8725549294677007,,,,,,,0.8329691592152056,0.8248424305066874,,0.8437929568197204,0.872123767043762,,,,,,,0.832959823279195,0.8247792790693751,,0.843690487073852,0.8724118398875453,,,,,,,0.8329558613454596,0.8247248476408635,,0.8435953035486862,,,,,,,,0.8335154889937678,0.8246920174226211,,0.8434044895582018,0.8723683814980928,,,,,,
96.00091331113134,0.8265234832892734,0.8184965109550899,,0.8364518025879029,0.8634635413793024,,,,,,,0.8252589731427451,0.8184273561200419,,0.8359933001242343,0.8647874571948541,,,,,,,0.8257002363373397,0.8183871403461648,,0.8359618089251243,0.8642771388123054,,,,,,,0.8256915652017192,0.8183193891988635,,0.8358607411928972,0.8646532953908727,,,,,,,0.8256888995264767,0.8182559430243462,,0.8357673409334798,,,,,,,,0.8262325729495892,0.8182288069568826,,0.835589385775127,0.8646290673068778,,,,,,
97.60876718140909,0.8192026307087729,0.8121407808570897,,0.8287992021763381,0.8555345709911872,,,,,,,0.8179731759723058,0.8120622488061712,,0.828317534490956,,,,,,,,0.8184025169555957,0.8120254378251616,,0.8282911310860097,0.8565969501980675,,,,,,,0.8183945567908767,0.8119536265162312,,0.8281948095503434,,,,,,,,0.8183930019605534,0.8118819785068834,,0.8281093953560165,,,,,,,,0.8189209775133213,0.8118603724115128,,0.8279402081001167,,,,,,,
99.2389420766531,0.8118822811430494,0.8059016809420039,,0.8212945659159553,0.8477870630077005,,,,,,,0.8106865981642848,0.8058132792343612,,0.8207916121746768,,,,,,,,0.8111044885885504,0.8057801450519877,,0.820770738746273,0.8490813164810352,,,,,,,0.811097284257023,0.8057049370308786,,0.8206810663501884,,,,,,,,0.8110965932193557,0.8056260912569017,,0.8206073840755155,,,,,,,,0.8116093324527381,0.8056097352996416,,0.8204452831492358,,,,,,,
100.8917513123155,0.8045838507618117,0.7997837606708265,,0.8138895744860131,0.8402211567518102,,,,,,,0.8034203405426998,0.7996835993508303,,0.8133546930730758,,,,,,,,0.8038273311928953,0.7996546709843874,,0.8133429366582179,,,,,,,,0.8038208863261008,0.7995767956354484,,0.8132590275268573,,,,,,,,0.8038207760076802,0.7994919683587887,,0.8131957338988125,,,,,,,,0.8043190592067022,0.7994807284898362,,0.813043786044304,,,,,,,
102.5675028018578,0.7973154175077887,0.793783643027089,,0.806523327930392,0.8328258610837884,,,,,,,0.7961822078456235,0.7936702673000703,,0.8059386830457856,,,,,,,,0.7965788741615778,0.7936462375624268,,0.8059420800305298,,,,,,,,0.7965731384484174,0.7935666896642721,,0.805861158822128,,,,,,,,0.7965732239605073,0.7934775141060775,,0.8058034483286879,,,,,,,,0.7970581350036671,0.7934712914775259,,0.805668667087288,,,,,,,
104.26652606670376,0.7900378022039207,0.787829112396335,,0.7990529241651521,0.8252668462898411,,,,,,,0.7889338907990873,0.7877035088175931,,0.7983961396214566,,,,,,,,0.7893204377921644,0.7876846428867728,,0.7984224198013227,,,,,,,,0.7893152901710067,0.7876046267994219,,0.7983401431136935,,,,,,,,0.7893151372911984,0.7875129957892947,,0.7982805457955078,,,,,,,,0.789787480454867,0.7875112715163537,,0.798173507309594,,,,,,,
105.98913442230547,0.7827739310068953,0.7818949795996991,,0.7914772476882186,0.8175552790385687,,,,,,,0.7816998003955374,0.7817576332653506,,0.7907351048342218,,,,,,,,0.7820756189950356,0.7817439013181569,,0.7907902752722343,,,,,,,,0.7820709881951691,0.7816640329369113,,0.7907036126854348,,,,,,,,0.7820702502643004,0.7815708874769473,,0.7906371038819857,,,,,,,,0.7825303662471964,0.7815734052173442,,0.7905655404046046,,,,,,,
107.73565739008669,0.7754937394915533,0.7760794803015629,,0.7838681026851386,,,,,,,,0.7744499290963426,0.7759346165306225,,0.7830449169419029,,,,,,,,0.7748146404074907,0.7759259501428006,,0.7831316818959286,,,,,,,,0.7748104802393665,0.7758472383431577,,0.7830392966711454,,,,,,,,0.77480877324848,0.7757539687420044,,0.7829632407447944,,,,,,,,0.7752567384882189,0.7757607058897753,,0.7829308773769247,,,,,,,
109.5064298934617,0.7682115398161194,0.7703977051348444,,0.776288208385417,,,,,,,,0.7671994232832169,0.7702525007230878,,0.775405751644376,,,,,,,,0.7675524857303807,0.7702479755085995,,0.775522082322828,,,,,,,,0.7675488108867518,0.770171553311271,,0.7754258399859986,,,,,,,,0.7675457390872406,0.7700798558900848,,0.775343221218735,,,,,,,,0.7679810084481417,0.7700897260180173,,0.7753469946044929,,,,,,,
111.30178685584484,0.7609513252719888,0.7648575815550869,,0.7688397024286596,,,,,,,,0.7599727739028705,0.7647188485474467,,0.7679316697710767,,,,,,,,0.760313489290375,0.7647171904388538,,0.7680711806034659,,,,,,,,0.7603103720542252,0.7646439213770514,,0.7679757697235161,,,,,,,,0.7603055742456111,0.7645551455491274,,0.7678949955920995,,,,,,,,0.7607272843916041,0.7645667455223703,,0.7679252690832891,,,,,,,
113.12206860264095,0.7537476467560114,0.759481230745056,,0.7616515000031907,,,,,,,,0.7528044725992631,0.7593535329674502,,0.7607553304387684,,,,,,,,0.7531321360658656,0.7593534981382133,,0.7609087010953336,,,,,,,,0.7531296828440202,0.7592838336916036,,0.760820654575216,,,,,,,,0.7531228524815934,0.7591987623934503,,0.7607540841887237,,,,,,,,0.7535301851391648,0.7592107810306299,,0.7607964702949278,,,,,,,
114.96762086124544,0.7466182903480619,0.754276251720983,,0.7548031326090344,,,,,,,,0.7457118634567017,0.7541616026055212,,0.7539521702237767,,,,,,,,0.7460258619935308,0.7541620251361243,,0.7541088759489017,,,,,,,,0.7460241963740075,0.7540960910686174,,0.7540351923135011,,,,,,,,0.7460151014936337,0.7540150877565056,,0.7539968154394856,,,,,,,,0.746407530256471,0.754026333624256,,0.7540350239556457,,,,,,,
116.83879476104428,0.7395718762015601,0.7492457247001038,,0.7483061427226596,,,,,,,,0.7387025492913724,0.7491435685381269,,0.747520683605222,,,,,,,,0.7390025644327958,0.7491436018176588,,0.747671885316324,,,,,,,,0.7390017910906732,0.7490812826563137,,0.7476180234506465,,,,,,,,0.738990283368598,0.7490043756808058,,0.7476196261031374,,,,,,,,0.7393678466411792,0.7490139452066814,,0.7476398654288684,,,,,,,
118.73595223540454,0.7326098350557573,0.744391373251053,,0.7421013094223837,,,,,,,,0.7317765207359984,0.7442997722786122,,0.7413859843565821,,,,,,,,0.7320626860187324,0.7442989233787949,,0.7415264247572643,,,,,,,,0.7320628711711799,0.7442400386218004,,0.7414950326075674,,,,,,,,0.7320489034187847,0.7441671634042567,,0.7415435673354028,,,,,,,,0.7324123375360742,0.7441743443433539,,0.741537304344811,,,,,,,
120.6594444137122,0.7257316102393044,0.7397192367936091,,0.7360798946963145,,,,,,,,0.7249315675263345,0.739636348792518,,0.7354263763733878,,,,,,,,0.7252045836062309,0.7396344449358184,,0.7355551949423413,,,,,,,,0.7252057354343903,0.739578871893412,,0.7355455269176135,,,,,,,,0.7251893640606032,0.7395099863292247,,0.735641542156319,,,,,,,,0.7255401126052191,0.7395141435966311,,0.7356064188915354,,,,,,,
122.60963863132486,0.7189420296326442,0.735246145516141,,0.7301217016696125,,,,,,,,0.7181710238162499,0.7351712769146012,,0.7295137524128754,,,,,,,,0.7184321288176095,0.7351683512907323,,0.7296340536868591,,,,,,,,0.7184342159991018,0.7351160476035289,,0.7296420201617536,,,,,,,,0.7184155860988924,0.7350511174240534,,0.7297794432356856,,,,,,,,0.7187556525712124,0.7350515406060086,,0.7297185471760382,,,,,,,
124.58691302758126,0.7122427157180177,0.7309900034570794,,0.7241265089802384,,,,,,,,0.711495710995688,0.7309238043386564,,0.7235452779223485,,,,,,,,0.7117464868031941,0.730919953598517,,0.72366243434091,,,,,,,,0.7117494523184339,0.7308708732941231,,0.7236814991251012,,,,,,,,0.7117287656486356,0.730809823516959,,0.7238491489258458,,,,,,,,0.712060359247976,0.7308056634668297,,0.7237688076220443,,,,,,,
126.59164033982958,0.7056322250776099,0.7269692905765482,,0.7180727827260004,,,,,,,,0.7049046301001625,0.7269134017009911,,0.7175072902148835,,,,,,,,0.7051466126304959,0.7269085938348684,,0.7176248291130941,,,,,,,,0.7051504028692328,0.7268625637114662,,0.7176487654584545,,,,,,,,0.7051278695527313,0.7268051557633386,,0.7178356149102417,,,,,,,,0.7054528250338475,0.726795505000481,,0.7177402578484376,,,,,,,
128.62419870740857,0.699126339251559,0.7232010178249489,,0.7119967214380568,,,,,,,,0.6984149475421727,0.7231580531840536,,0.711445898798645,,,,,,,,0.6986493858321836,0.7231519221076163,,0.7115638970778937,,,,,,,,0.6986539768992289,0.7231086140293329,,0.7115880471577808,,,,,,,,0.6986298439630553,0.7230544647958137,,0.7117861500070894,,,,,,,,0.6989491988126324,0.7230384031647575,,0.711676960053036,,,,,,,
130.68497167164747,0.6927452774117056,0.7196888905720645,,0.705906364985921,,,,,,,,0.692048266566248,0.7196608348441493,,0.7053697894512094,,,,,,,,0.6922761658422713,0.7196530272590302,,0.705487131128974,,,,,,,,0.6922815696516263,0.7196120009210234,,0.7055065336399766,,,,,,,,0.6922561316358808,0.7195606118815681,,0.7057076186854507,,,,,,,,0.6925701063027948,0.7195375204446296,,0.7055869230765003,,,,,,,
132.77435897984728,0.6865128500593498,0.7164281411097118,,0.699844688252264,,,,,,,,0.6858300370277595,0.7164146312777668,,0.699314356262995,,,,,,,,0.6860519734787177,0.7164051440126505,,0.6994310813012419,,,,,,,,0.6860582308724013,0.7163657501694726,,0.6994393433792457,,,,,,,,0.6860318760809001,0.7163162513568723,,0.699632471530409,,,,,,,,0.6863398526062434,0.7162861900039084,,0.6995067713971026,,,,,,,
134.89275497731836,0.6804423026044122,0.7134124744539876,,0.6939558685327483,,,,,,,,0.6797750207988366,0.7134108020863105,,0.6934241902279664,,,,,,,,0.6799909962817675,0.7133999608953496,,0.6935402660985959,,,,,,,,0.6799981615570945,0.7133613251777237,,0.6935314809323928,,,,,,,,0.6799714311760764,0.7133123986916127,,0.69370660766949,,,,,,,,0.6802721195508986,0.713276230869113,,0.6935821273475634,,,,,,,
137.04055941136164,0.6745398254155875,0.7106335266345694,,0.6884183594515316,,,,,,,,0.6738895755683108,0.7106399705006977,,0.6878840993886621,,,,,,,,0.6740993576297888,0.7106281433970154,,0.6879981338068026,,,,,,,,0.6741074715569954,0.7105893610865432,,0.6879687087474631,,,,,,,,0.6740810823941141,0.7105396296116642,,0.6881196983325181,,,,,,,,0.6743732423559026,0.7104988252157025,,0.6879983910866356,,,,,,,
139.21818283325922,0.6688128729472664,0.7080719450638848,,0.6832481992111011,,,,,,,,0.6681798223307726,0.7080835280382805,,0.6827042213420734,,,,,,,,0.6683835483237,0.7080708524047651,,0.6828161721407597,,,,,,,,0.6683926413495774,0.7080313128171248,,0.6827630006787536,,,,,,,,0.6683674759184749,0.7079802108904379,,0.6828843530481497,,,,,,,,0.6686506171067137,0.7079362735761614,,0.6827681843952256,,,,,,,
141.42603849528837,0.6633917891682728,0.7057623025048311,,0.6783333757400873,,,,,,,,0.6627782429392982,0.7057810566300871,,0.6777659739729651,,,,,,,,0.6629755690400589,0.7057665678388378,,0.6778787966565515,,,,,,,,0.662985643022386,0.7057264114286214,,0.6778000424066641,,,,,,,,0.6629626694229239,0.7056750585897187,,0.6778879777729103,,,,,,,,0.6632352259737597,0.7056278767445114,,0.677782059777433,,,,,,,
143.6645477527123,0.658245257450063,0.7038399337418919,,0.6735599653598717,,,,,,,,0.657653532630815,0.7038729085770296,,0.6729454279704614,,,,,,,,0.6578443961564239,0.7038546041682822,,0.6730681293065037,,,,,,,,0.6578556448605793,0.7038144061775506,,0.6729638422038001,,,,,,,,0.6578356955892615,0.7037645327259738,,0.673015493205693,,,,,,,,0.6580954317110204,0.703712232642919,,0.672933427361095,,,,,,,
145.9341373627847,0.653217858623111,0.7022701739588255,,0.6689157397869966,,,,,,,,0.652646729263044,0.7023255853511366,,0.6682380696152324,,,,,,,,0.6528323265096643,0.7023017226931224,,0.6683785667035699,,,,,,,,0.6528450606184913,0.7022629402902957,,0.6682531229447275,,,,,,,,0.6528283817937398,0.7022170337845193,,,,,,,,,,0.6530747996445695,0.702157571952913,,0.6682237355795994,,,,,,,
148.23523408275926,0.6483050693628557,0.7009354173012159,,0.664350623591241,,,,,,,,0.6477533107965727,0.7010216404551577,,,,,,,,,,0.6479346820116173,0.7009903446447241,,0.6637667289671807,,,,,,,,0.647949089467168,0.7009550641552327,,,,,,,,,,0.6479354107542676,0.7009161227905585,,,,,,,,,,0.6481685442424214,0.7008469855415798,,,,,,,,,
150.56827817486612,0.643552618312819,0.6997758655626201,,0.659795206500579,,,,,,,,0.6430180124583877,0.6998974613260828,,,,,,,,,,0.6431964401388488,0.6998574365944731,,,,,,,,,,0.6432126046866098,0.6998273410095183,,,,,,,,,,0.6432014026064786,0.6997975746835262,,,,,,,,,,0.6434222551055664,0.6997170339925002,,,,,,,,,
152.93371260233062,0.6390417205780429,0.6987671227689384,,,,,,,,,,0.6385202585995989,0.698923210547164,,,,,,,,,,0.6386975722720543,0.6988741403068589,,,,,,,,,,0.6387154232111435,0.6988498422864715,,,,,,,,,,0.6387061521424479,0.6988299507172672,,,,,,,,,,0.6389170656823492,0.6987377424612536,,,,,,,,,
155.33198843136395,0.6348849534440083,0.6979141562905297,,,,,,,,,,0.634370225576287,0.6980989075272751,,,,,,,,,,0.6345490193266555,0.6980414943887865,,,,,,,,,,0.634568289485824,0.6980223899717717,,,,,,,,,,0.6345605416845745,0.6980114722449319,,,,,,,,,,0.6347654132320159,0.6979089243675453,,,,,,,,,
157.76355942917263,0.6312080246862817,0.6972402544352605,,,,,,,,,,0.6306908573100528,0.6974448445742102,,,,,,,,,,0.6308746433657572,0.6973805965279637,,,,,,,,,,0.6308948659897474,0.6973650905540615,,,,,,,,,,0.6308884192242119,0.6973610981465616,,,,,,,,,,0.6310927245252866,0.6972508222453365,,,,,,,,,
160.22889151744184,0.6281171854869068,0.6967729652991294,,,,,,,,,,0.6275856379434271,0.6969877835009584,,,,,,,,,,0.6277789295516373,0.6969187321560069,,,,,,,,,,0.6277995268561389,0.6969047408317856,,,,,,,,,,0.6277943174659438,0.6969051301803303,,,,,,,,,,0.628004789652968,0.6967905004674081,,,,,,,,,
162.72844791686157,0.625670662351721,0.6965423937459614,,,,,,,,,,0.6251104717146228,0.6967585121101416,,,,,,,,,,0.6253187309871425,0.6966869785614855,,,,,,,,,,0.6253392564185286,0.696672409119186,,,,,,,,,,0.6253352703127595,0.6966746925180571,,,,,,,,,,0.6255591777477367,0.6965593794047036,,,,,,,,,
165.26270805409337,,0.6965849505269213,,,,,,,,,,,0.696794217865845,,,,,,,,,,,0.6967227407809383,,,,,,,,,,,0.6967058007052966,,,,,,,,,,,0.6967076895605938,,,,,,,,,,,0.696595339780123,,,,,,,,,
167.83215270629654,,0.696946762660408,,,,,,,,,,,0.6971409281371883,,,,,,,,,,,0.6970722711755072,,,,,,,,,,,0.6970515171080292,,,,,,,,,,,0.697050625289559,,,,,,,,,,,0.6969447113847972,,,,,,,,,
170.43726940311848,,0.6976960741121409,,,,,,,,,,,0.6978663549058108,,,,,,,,,,,0.697803328192085,,,,,,,,,,,0.697777632204457,,,,,,,,,,,0.6977711806465995,,,,,,,,,,,0.6976746235055843,,,,,,,,,
173.0785544524413,,0.6989043214103173,,,,,,,,,,,0.6990433163021048,,,,,,,,,,,0.6989881077334816,,,,,,,,,,,0.6989568129962465,,,,,,,,,,,0.6989419473606695,,,,,,,,,,,0.698856345014951,,,,,,,,,
175.7565092265132,,0.7006376962219574,,,,,,,,,,,0.7007445837451189,,,,,,,,,,,0.7006974633748545,,,,,,,,,,,0.7006608942203353,,,,,,,,,,,0.7006363083311369,,,,,,,,,,,0.700560739851822,,,,,,,,,
178.47164320056828,,0.7031241093330055,,,,,,,,,,,0.703210482631127,,,,,,,,,,,0.703168462805371,,,,,,,,,,,0.7031284105348047,,,,,,,,,,,0.703096757797777,,,,,,,,,,,0.7030269759128386,,,,,,,,,
181.22447254166187,,0.01826420933539715,,,,,,,,,,,0.018266443707203622,,,,,,,,,,,0.018265338402143044,,,,,,,,,,,0.01826426632780568,,,,,,,,,,,0.018263443664636794,,,,,,,,,,,0.018261643456149803,,,,,,,,,


==> figdata/pipe/retau_180_les_r1.2_long/decomp_t_Pr0.025.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
-36.228883475547285,,,,,,,,,,,,-0.8257529138646835,-4.195479665117217,-0.45261095918059735,-2.1847387422220494,-1.4831891602305367,-1.1219853600378071,-0.9014630757639728,-0.7528192895978584,-0.6460206651698258,-0.5655889257329364,-0.502876099241707,-1.651471337685226,-5.25758053920268,-0.8895719932753829,-3.165522503840993,-2.3724303537936766,-1.9215180643462362,-1.6186907217009074,-1.39702685105272,-1.2265432907423044,-1.091018940628023,-0.9808055360567364,-0.82574426382335,-4.190119709057303,-0.4525932171374515,-2.1816515904345466,-1.481582146836212,-1.1211435486528374,-0.9010039556578026,-0.7525905389472215,-0.6459060641897119,-0.5655282398197736,-0.5028439494803664,-0.4128791725764689,-3.370517829069499,-0.2302810249386944,-1.513324685222786,-0.9287144737898938,-0.6555116694132905,-0.5020977052175666,-0.4056825272213691,-0.3402567980787058,-0.2931953886534381,-0.2578256774025271,-0.8257443588471175,-4.179055028312821,-0.4525776163101978,-2.1770438586914453,-1.4794569585066704,-1.1200968831784541,-0.9004747118261766,-0.7523269621184856,-0.6457735708275283,-0.56546200889061,-0.5028122937248325
-34.701546057501524,,,,,,,,,,,,-0.7938173510996018,-4.163651279212942,-0.4218053603419313,-2.1530252944171164,-1.4515920658611035,-1.0905039902184004,-0.8700964567175682,-0.7215664267144065,-0.6148807479702438,-0.5345611397769068,-0.4719597543305928,-1.5876002154039779,-5.1938432092624875,-0.8279208004303524,-3.101972646757792,-2.3090997486202394,-1.858423657567184,-1.5558399395044389,-1.3344212747345827,-1.1641814398232182,-1.0288976753871595,-0.9189212027443869,-0.7938087041887654,-4.158290898204337,-0.4217875523218879,-2.149937842818222,-1.4499847505664523,-1.089661895578406,-0.8696371060547585,-0.7213374937516703,-0.6147660024154045,-0.5345003436121478,-0.4719275225941505,-0.3969113941448307,-3.354635993841426,-0.21488837648433004,-1.4975109707274399,-0.9129589751363261,-0.639809637963573,-0.48644721856812123,-0.39008302517190907,-0.3247084236674427,-0.2776984878447579,-0.24238071512643275,-0.7938088008322832,-4.147225931121709,-0.4217719343523302,-2.1453296408828084,-1.4478590777857143,-1.088614803917269,-0.8691075149111434,-0.7210736637283259,-0.6146333339109902,-0.5344339914466121,-0.47189580315909496
-33.230883926956075,,,,,,,,,,,,-0.7628524971087784,-4.1329884098998715,-0.393938868515195,-2.122684309675887,-1.4215750123280209,-1.060807199729558,-0.8407152677220642,-0.6924961692980443,-0.5861172823035593,-0.5061003973045425,-0.44379798438501095,-1.5256705163569733,-5.132289672113526,-0.772074572144847,-3.0409430153128145,-2.24867997536219,-1.7986577976711433,-1.496745187115741,-1.2759983945045223,-1.10642260546579,-0.9717903745652423,-0.8624514971757692,-0.762843862001725,-4.1276268015556035,-0.39392091828935394,-2.11959598419649,-1.4199668282549824,-1.0599643104412302,-0.8402552457395857,-0.6922666930928266,-0.58600212993857,-0.5060392933947087,-0.4437655374796272,-0.3814289755357887,-3.3393960145687647,-0.20098388086719127,-1.4824620558050747,-0.8980721422989679,-0.6250705522824451,-0.4718494650560776,-0.37562405748711275,-0.31038775878629254,-0.2635162217901533,-0.22833723461255104,-0.7628439589755306,-4.116561008273551,-0.3939051701212357,-2.1149864472269897,-1.417839799139304,-1.0589160148585761,-0.8397246987525854,-0.6920021806947897,-0.5858689920146303,-0.5059726403875127,-0.4437336295095501
-31.814779593184646,,,,,,,,,,,,-0.732835202580332,-4.103448597342593,-0.3686829180431645,-2.0936502864475437,-1.3930467846047745,-1.0327758258874078,-0.8131703114222582,-0.6654272638064914,-0.5595150028776855,-0.4799555020616566,-0.4181017983200169,-1.465635944013262,-5.07284861723346,-0.7213824683021168,-2.982323266210522,-2.191011396734757,-1.742004008802743,-1.4411274408078922,-1.2214120209131516,-1.0528494583769212,-0.9192051102277887,-0.8108266458346964,-0.7328265832270574,-4.098085062599289,-0.36866475672853943,-2.0905605969268763,-1.391437256643202,-1.0319316826588678,-0.8127092400452409,-0.6651969545393845,-0.5593992089214616,-0.4798939121163918,-0.4180690279199063,-0.3664203397230058,-3.32477124873889,-0.1884016811541775,-1.4681379975669713,-0.8840012068726247,-0.6112284007490716,-0.4582244156142531,-0.3622106110628718,-0.2971836815201359,-0.25052026209301403,-0.21554864777244753,-0.7328266819021698,-4.087017978574799,-0.36864881590669657,-2.0859489412803307,-1.389308066084338,-1.030881499770784,-0.8121771975964199,-0.664931365973559,-0.5592653260776362,-0.47982676970092053,-0.4180368111729996
-30.4512236007021,,,,,,,,,,,,-0.7037424798749694,-4.074990976274753,-0.34575032593018223,-2.065861278228775,-1.3659222800012234,-1.0062999327965962,-0.7873253275171392,-0.6401957337376301,-0.5348808942618826,-0.4559031763955158,-0.39461651639322604,-1.4074505153178194,-5.01545095918256,-0.6752756401356186,-2.926008711822051,-2.1359449914394135,-1.68826276530106,-1.3887321675601358,-1.1703492885230402,-1.0030882021626097,-0.8707049423570435,-0.7635446065798739,-0.703733882930733,-4.069624872824206,-0.3457318624493173,-2.062769755320513,-1.3643109309671924,-1.0054541004759305,-0.7868628373174642,-0.6399642880051282,-0.5347642270455802,-0.4558409208269236,-0.39458328825742994,-0.3518739949718764,-3.3107361717651136,-0.1769967412498662,-1.454501068102449,-0.8706968774992753,-0.5982222372914533,-0.44549892198478663,-0.3497566029681641,-0.28499644182681894,-0.23859647093575048,-0.20388570358996155,-0.7037339816171793,-4.058556065303482,-0.3457156912114593,-2.058155284301487,-1.362178871488748,-1.0044013949215886,-0.7863287830867942,-0.6396972518136625,-0.5346293482396693,-0.4557731289042991,-0.3945506796161722
-29.13824970811975,,,,,,,,,,,,-0.6755515347799479,-4.047576144208218,-0.3248895019381738,-2.0392585989451804,-1.340121942703072,-0.9812779345395908,-0.7630556735794471,-0.6166529937668968,-0.5120416082907889,-0.4337446007006937,-0.3731172026961669,-1.3510686475031723,-4.960029745602748,-0.6332560150904691,-2.8719000378297626,-2.0833415330957195,-1.6372498485579299,-1.3393267834994935,-1.1225269924177592,-0.9568034094701243,-0.8259010766967698,-0.7201623198368083,-0.6755429637610877,-4.042206907288882,-0.32487067231448863,-2.0361648363266753,-1.3385083559460853,-0.9804300166949256,-0.7625914425236842,-0.6164201623092855,-0.5119238880602339,-0.43368154243375745,-0.3730834205689333,-0.3377785412741726,-3.297266334375972,-0.16664199567315469,-1.4415156469404184,-0.8581131414520083,-0.5859957047063734,-0.43360599023571345,-0.3381839870061493,-0.27373643336051817,-0.22764317152753671,-0.1932342243762211,-0.6755430648340042,-4.031135976182844,-0.3248541971448113,-2.0315468972309407,-1.3363727645070913,-0.9793742012655562,-0.7620549136005897,-0.6161513474889851,-0.5117877731476641,-0.43361293289557107,-0.3730503140465201
-27.873999709290047,,,,,,,,,,,,-0.6482397802345685,-4.021166112667478,-0.3058796530604093,-2.013786708869163,-1.315571433668729,-0.9576159088791029,-0.7402472601553899,-0.5946642845681087,-0.4908412981558016,-0.41330248582616236,-0.35340489121954555,-1.2964451660389125,-4.906520118810528,-0.594886641858546,-2.8199029746755446,-2.0330708765154455,-1.5887951285105313,-1.2926986794115696,-1.0776885928567292,-0.9136937737942288,-0.7844470481293722,-0.680288048461094,-0.648231241587267,-4.015793261719516,-0.30586039259623476,-2.010690329060625,-1.3139552408068393,-0.9567655755325857,-0.7397810012311071,-0.5944298362409991,-0.4907223405547765,-0.4132384857801348,-0.35337045836540043,-0.3241226869633399,-3.284338297084342,-0.15722586517653742,-1.4291480704269364,-0.8462069804022918,-0.574496655760701,-0.42248423213330644,-0.32742187576188286,-0.26332296779451675,-0.21756961307440448,-0.18349314416466356,-0.6482313428870801,-4.0047198580763785,-0.3058435698999945,-2.006068356886619,-1.3118155386710533,-0.955706136868713,-0.7392415862509603,-0.594158948595834,-0.490584792255209,-0.41316894375200613,-0.35333678822329984
-26.656637005113662,,,,,,,,,,,,-0.621784868724406,-3.9957243156772657,-0.288526602436186,-1.9893929640214525,-1.292201218249208,-0.9352269696958819,-0.7187955464984296,-0.5741072213671347,-0.471139612978846,-0.39441851049497,-0.3353032971307538,-1.2435353694834144,-4.8548592689390695,-0.5597833991043482,-2.7699279569413617,-1.985011212623001,-1.542741290834614,-1.248653226337399,-1.035601352508774,-0.8734882647362184,-0.7460336882538084,-0.6435748786465747,-0.6217763635398612,-3.990347381597892,-0.28850685509763885,-1.986293639738093,-1.2905820827325303,-0.9343738951566013,-0.7183269870035014,-0.5738709390196821,-0.471019257473933,-0.3943534438819263,-0.3352681274068497,-0.3108952572927738,-3.2719296025810163,-0.14865019843528077,-1.4173665053836253,-0.8349381583681601,-0.5636768058576094,-0.41207735097280584,-0.3174058436568823,-0.2536833480192072,-0.2082946944497106,-0.17457285405998216,-0.6217764673226394,-3.9792711871809865,-0.2884896332018871,-1.9816671072404715,-1.2884377397545868,-0.9333103731357842,-0.7177843142809949,-0.5735977015480909,-0.4708800787875388,-0.3942828240222078,-0.3352337915629189
-25.48445463878064,,,,,,,,,,,,-0.5961646999743873,-3.971215454654507,-0.272659288029501,-1.966027460059343,-1.269946209907452,-0.9140306567952855,-0.6986046471730692,-0.5548705363551556,-0.45281001122859954,-0.3769510152702709,-0.3186559033937132,-1.1922950584414416,-4.804986269367822,-0.5276080266276977,-2.721889816580794,-1.9390484769115726,-1.498942742701852,-1.207012101371667,-0.9960538906833436,-0.8359426937818828,-0.7103846327905752,-0.6097150420153328,-0.5961562317205975,-3.9658340527141567,-0.27263900288331966,-1.9629248869744262,-1.2683238364506413,-0.9131745726475454,-0.6981335563984079,-0.5546322260622085,-0.45268809576191493,-0.3768847648701332,-0.31861992214421153,-0.29808519998075483,-3.260018745667943,-0.14082845923558535,-1.4061408930910513,-0.8242690680943278,-0.5534914278463606,-0.4023336320361024,-0.30807722699171997,-0.2447519298986036,-0.19974577968370472,-0.1663937511162838,-0.5961563375744185,-3.9547547980370483,-0.2726213331149614,-1.9582933530389233,-1.2661743882365446,-0.9121065470135781,-0.6975872966114598,-0.5543564042370583,-0.4525471202661889,-0.37681296497332994,-0.31858485639988354
-24.355767260529248,,,,,,,,,,,,-0.5713574460336559,-3.9476055512140094,-0.2581266889515009,-1.9436429168451244,-1.2487454980285801,-0.893952423375615,-0.6795865302796954,-0.5368529247649343,-0.43573821221798265,-0.3607731098557303,-0.3033235507184958,-1.1426805845586907,-4.756842155761234,-0.4980621389665643,-2.6757076183626047,-1.8950758094403002,-1.4572646651110153,-1.1676117740068088,-0.958854061230249,-0.800836877955125,-0.6772525463121395,-0.5784351257520879,-0.5713490164507566,-3.9422193322677184,-0.25810582045069713,-1.9405368183550085,-1.2471196127991706,-0.8930930636624237,-0.6791126941594248,-0.5366124374603594,-0.4356146214107124,-0.36070557201763975,-0.30328667690553546,-0.28568160279331534,-3.2485851189178945,-0.1336842328340747,-1.3954428045872735,-0.8141645119369076,-0.5438990444275995,-0.39320554807237107,-0.2993825668476938,-0.23646940188472676,-0.19185775961288798,-0.15888500717714954,-0.5713491259886316,-3.931136775185475,-0.2580876642672383,-1.9358998653862114,-1.2449646317668472,-0.8920201704629818,-0.678562530313217,-0.5363337936252394,-0.4354717033677369,-0.360632494356505,-0.30325082324367747
-23.268954341742432,,,,,,,,,,,,-0.5473415637799548,-3.9248618447339068,-0.24479529741117526,-1.9221944460786022,-1.2285419700828997,-0.8749231209460856,-0.6616603108853591,-0.5199621326022963,-0.41982094981074547,-0.3457709422726474,-0.2891823177784576,-1.0946488525993565,-4.710369747998837,-0.47088203861629946,-2.6313043004112897,-1.852992957420045,-1.4175820500109801,-1.1303020995788053,-0.9238269663949237,-0.7679719900815118,-0.6464157590066899,-0.5494918067298498,-0.5473331771177808,-3.919470528288138,-0.24477378549611356,-1.919084605616375,-1.2269123424863708,-0.8740602784525247,-0.6611835181433195,-0.5197192794942525,-0.41969555703362393,-0.3457020311883917,-0.28914449055450214,-0.27367369344407283,-3.237608995210681,-0.1271499028675286,-1.3852453811800407,-0.8045915433779395,-0.5348611940061289,-0.3846494208348417,-0.29127312180186726,-0.2287820781104521,-0.18457216656904557,-0.15198350519489506,-0.5473332873822645,-3.908384427468059,-0.2447551204061011,-1.9144418757726729,-1.2247514600476368,-0.8729821738583518,-0.6606291871684881,-0.5194376199113062,-0.4195505427946519,-0.3456275676438818,-0.28910778533467374
-22.222460174947827,,,,,,,,,,,,-0.5240958157653797,-3.9029527494156575,-0.2325468087833183,-1.9016394721245162,-1.2092820765514103,-0.8568785572514148,-0.644751526368645,-0.5041139108949461,-0.40496472076168444,-0.3318422249094811,-0.2761216253211659,-1.0481573901492038,-4.665513675264018,-0.445834281901927,-2.5886065197899533,-1.8127058214258815,-1.3797789057973153,-1.0949451007705517,-0.8908132496913393,-0.7371682797077996,-0.6176753087315172,-0.5226682066703616,-0.5240874727419076,-3.8975560797703923,-0.2325246240432094,-1.8985256842476805,-1.207648504835238,-0.8560120404104371,-0.6442716396630628,-0.5038685890188837,-0.40483742423147506,-0.33177185588898167,-0.27608279021430593,-0.2620508522637322,-3.2270714630033206,-0.12116552521346613,-1.3755232148528078,-0.795519298584243,-0.526342142103536,-0.3766249906361784,-0.28370434577941006,-0.22164130701388168,-0.17783637898613516,-0.14563286452508656,-0.5240875853500824,-3.886466270287957,-0.23250539749665233,-1.8938768757048199,-1.205481410825583,-0.8549284479834749,-0.6437129193571214,-0.5035837557593004,-0.4046901920956051,-0.33169592044829377,-0.27604517329686584
-21.214793873817747,,,,,,,,,,,,-0.5015992773773759,-3.8818478611012672,-0.22127625226961628,-1.8819376276987538,-1.1909156402793433,-0.8397591259667068,-0.6287916817319752,-0.4892313829647209,-0.3910847653213154,-0.31889492323175883,-0.2640427127260444,-1.0031643463902902,-4.6222202753251524,-0.42271186439177194,-2.5475443887962967,-1.774125987410644,-1.3437474634504523,-1.0614138073763073,-0.8596674940271813,-0.7082629677524735,-0.5908523424284589,-0.49777072537874345,-0.5015909788636812,-3.876445602300202,-0.22125334221155207,-1.8788196937926616,-1.1892779337850452,-0.838888760673994,-0.6283085416447289,-0.48898345693849016,-0.3909554662796825,-0.3188230190215058,-0.2640027976109228,-0.25080261699695905,-3.2169544219444215,-0.11567785170346281,-1.3662522696880766,-0.7869188789434869,-0.5183087184596085,-0.3690951720377288,-0.2766355190893134,-0.21500293321435887,-0.17160303579070402,-0.13978267442180944,-0.5015910932053422,-3.8653519237663794,-0.22123352774055494,-1.8741645385980767,-1.1871043478306835,-0.8377994323452249,-0.6277452275637531,-0.4886953056515837,-0.3908059170953446,-0.31874554715972636,-0.2639642357881199
-20.244529373169186,,,,,,,,,,,,-0.47983135049183967,-3.8615178140411244,-0.2108902661906824,-1.8630504885810102,-1.1733954975108931,-0.8235094261030762,-0.6137176522631531,-0.4752442476090657,-0.37810418108866156,-0.3068460752921873,-0.25285712903233615,-0.9596285279978589,-4.580437528394551,-0.4013308787665295,-2.508051288078437,-1.7371703617541838,-1.309387572497168,-1.0295913323286041,-0.8302569143979002,-0.6811085069964798,-0.5657858478670379,-0.47462626106295774,-0.4798230977279212,-3.8561098212756555,-0.21086659791255896,-1.8599282878044574,-1.1717535118837323,-0.8226350595977707,-0.6132311134801516,-0.4749936159308993,-0.37797279079392054,-0.30677255032495854,-0.25281608297168756,-0.23991868902772262,-3.207240529053691,-0.11063950435708954,-1.3574098195921218,-0.7787631956380022,-0.5107300938487,-0.3620257918559473,-0.27002937613932076,-0.2088268453273518,-0.1658293857359998,-0.13438776519503892,-0.47982321556747876,-3.8450121018864882,-0.21084616921343255,-1.85526654083781,-1.1695731860426768,-0.8215397707462008,-0.6126630208830219,-0.47470198796925833,-0.3778208204443575,-0.30669348141775865,-0.25277652453244903
-19.310240607819143,,,,,,,,,,,,-0.4587717768625043,-3.8419343749264527,-0.2013057410226329,-1.844941651188856,-1.1566773938871073,-0.8080778942019708,-0.5994711546625612,-0.4620881308321631,-0.36595308003630334,-0.29562084683406775,-0.24248564495795288,-0.9175094147376184,-4.540115095749585,-0.3815277284715068,-2.470063700826752,-1.7017607188358748,-1.2766060224596656,-0.9993698996375368,-0.8024601081867757,-0.6555710394873286,-0.542330772590381,-0.4530798368809043,-0.45876357100569937,-3.836520473145685,-0.20128129461445715,-1.8418150377624685,-1.1550309952968383,-0.8071994058718373,-0.5989811215252394,-0.46183470574504804,-0.3658195322875317,-0.29554567035871937,-0.24244344574016244,-0.22938893814876127,-3.197913179366976,-0.10600826969908808,-1.3489743698314443,-0.7710268500949049,-0.503577585520504,-0.3553852738389234,-0.2638517640687078,-0.20307655219288293,-0.16047681797213564,-0.12940762945894183,-0.45876369141299345,-3.8254186230486895,-0.2012602198250015,-1.837146507545367,-1.1528437265100624,-0.8060979742254608,-0.5984080967384034,-0.4615394957606753,-0.3656650513228067,-0.2954649175599305,-0.24240282689882028
-18.410631154873975,,,,,,,,,,,,-0.4384006460019792,-3.823070282467845,-0.19244853840207468,-1.827576466090823,-1.140719723474028,-0.7934165360147334,-0.5859984278030079,-0.44970407410862,-0.3545678808243735,-0.28515160462006617,-0.23285710796306236,-0.8767671875850467,-4.501204151800129,-0.3631566140018735,-2.433521026400511,-1.6678234439425497,-1.2453159767547561,-0.9706500414213294,-0.7761659342468404,-0.6315289085473599,-0.5203561983413243,-0.4329924970550359,-0.4383924874553184,-3.8176503696930038,-0.19242327308838175,-1.8244453415192226,-1.139068814870582,-0.7925338342032198,-0.5855047997678233,-0.44944776808767184,-0.35443210690043564,-0.28507470533373724,-0.23281368998027047,-0.2192034093029051,-3.1889564657597935,-0.10174642350824861,-1.3409255764546704,-0.7636860353172121,-0.49682450541530765,-0.3491444732439439,-0.2580713802105041,-0.19771882193438645,-0.15551039183121226,-0.12480581829443319,-0.4383926109517545,-3.8065442850888003,-0.19240154188755976,-1.8197698672978062,-1.1368744238497313,-0.7914260957195814,-0.5849267064220298,-0.4491488714646753,-0.35427504758861317,-0.2849922450213818,-0.2327720169048478
-17.544404591440042,,,,,,,,,,,,-0.4186984046181588,-3.8048992931640564,-0.18425238633382188,-1.8109220268284356,-1.1254833855225188,-0.7794806567303274,-0.5732497698393659,-0.4380379867611266,-0.34389067743308943,-0.27537716029844667,-0.22390755494605752,-0.8373627392103706,-4.4636574305444725,-0.34608737896920017,-2.398365395758927,-1.6352891047690252,-1.215436488909614,-0.9433398742012066,-0.7512725296434307,-0.6088714050980939,-0.4997437599919358,-0.41423942077600334,-0.41869029355258625,-3.7994732626009067,-0.1842262897084661,-1.8077862879349158,-1.1238278562836541,-0.778593636302521,-0.5727524649862668,-0.43777873278005397,-0.34375262043246396,-0.27529849701719666,-0.2238628995997087,-0.2093523256850055,-3.180355157680979,-0.097820240734621,-1.3332441931366366,-0.7567184125602163,-0.49044601980968805,-0.34327643694701904,-0.25265945589041194,-0.19272333883026294,-0.15089847292288272,-0.12054956856819882,-0.4186904199932865,-3.788362871842139,-0.18420387443497302,-1.8031037480176053,-1.1216262174606706,-0.7774794628517507,-0.5721691961975985,-0.4374760720989076,-0.3435929195390341,-0.2752142694422032,-0.22382011847998412
-16.71030770872016,,,,,,,,,,,,-0.39964585981322925,-3.787396091428528,-0.17665801201094303,-1.794947032790559,-1.1109315830686184,-0.7662285676427214,-0.5611792165298186,-0.42704020496614264,-0.33386865751493333,-0.2662420706191775,-0.21557940907097767,-0.7992576847457908,-4.427429125206013,-0.33020369204379085,-2.3645415735641553,-1.6040922756777507,-1.186892032518692,-0.917354463255075,-0.7276865061833824,-0.587497737782911,-0.4803864072129467,-0.3967083963017891,-0.3996377973822178,-3.7819638901156,-0.17663104592579004,-1.7918066214646307,-1.1092713714615972,-0.7653371629462673,-0.5606781708205325,-0.4267779573018118,-0.33372827699000696,-0.2661616128840998,-0.2155334732540985,-0.19982609112141902,-3.172094660359485,-0.09419951784588468,-1.3259119967099093,-0.7501030135048107,-0.4844189814190313,-0.3377562456034364,-0.24758958141549203,-0.18806243116935684,-0.146612342219558,-0.11660932506007105,-0.3996379262431407,-3.7708491177645493,-0.17660793951256165,-1.7871168930286951,-1.1070623604846381,-0.7642164547575174,-0.5600896378995521,-0.426471449830344,-0.33356587629347667,-0.2660755851925046,-0.21548956873151726
-15.907152119061822,,,,,,,,,,,,-0.38122419339427005,-3.7705362971928666,-0.16961224163587063,-1.7796217008903508,-1.0970296574161775,-0.7536213527980983,-0.5497442005554644,-0.41666507842101347,-0.32445360046780136,-0.2576960390237828,-0.20782071398368868,-0.7624143821283637,-4.392474882936904,-0.31540140052956356,-2.3319967406445734,-1.574171152231263,-1.1596120505810326,-0.8926151137081983,-0.7053219830937278,-0.5673159391889294,-0.462187118985821,-0.38029835305370907,-0.38121617806045366,-3.765097864051717,-0.16958439260019786,-1.776476563271871,-1.0953647182561155,-0.752725514873112,-0.5492393676750207,-0.4163997890181276,-0.32431085060145404,-0.2576137423676146,-0.20777347217962894,-0.19061529502660016,-3.164161023905228,-0.090857111877092,-1.3189117567819868,-0.7438201637920806,-0.47872181621759363,-0.33256080003737387,-0.24283745464854808,-0.18371082177518439,-0.14262593292159614,-0.11295839982864615,-0.3812163098368426,-3.753978667532939,-0.16956056340769413,-1.7717795708263662,-1.093148251363168,-0.7515981902692415,-0.5486454990612253,-0.41608939290357405,-0.3241457173763732,-0.25752588324229087,-0.20772842261135444
-15.133792648908983,,,,,,,,,,,,-0.36341495652252154,-3.7542963949756296,-0.1630673646649055,-1.7649177208098614,-1.0837450246075502,-0.7416227223606777,-0.5389053086387798,-0.4068706167914248,-0.31560143466974583,-0.24969337725242347,-0.20058459780247434,-0.7267959407417137,-4.35875174640856,-0.3015870767116237,-2.3006804808310326,-1.5454674015849712,-1.1335305689194313,-0.8690489652276705,-0.684100088759263,-0.5482420428719574,-0.4450578547446223,-0.3649181348106826,-0.3634069890683814,-3.748851720635229,-0.16303862786035656,-1.7617678151742395,-1.0820753015332714,-0.7407224109908788,-0.5383966371505621,-0.40660224810547885,-0.3154562909799916,-0.24960921250599608,-0.2005360350398787,-0.18171071436945196,-3.1565408564892157,-0.08776865539028675,-1.312227130775073,-0.7378513763956567,-0.4733344229375187,-0.32766873674356933,-0.23838069786085758,-0.17964535283484437,-0.13891552590398393,-0.10957267603308916,-0.363407122855534,-3.7377280785719296,-0.16301404932677888,-1.7570635252541709,-1.0798513344516363,-0.7395884049188399,-0.5377973853771043,-0.4062879153347667,-0.3152883689505943,-0.24951947926615775,-0.20048979580356932
-14.389148945850273,,,,,,,,,,,,-0.3462000823415487,-3.7386537485797513,-0.15698046793839893,-1.7508081159471622,-1.0710469202697088,-0.7301987373887311,-0.5286259706863892,-0.3976181292099831,-0.30727183255469326,-0.24219251968895217,-0.19382863503730552,-0.6923662247999713,-4.326218099391334,-0.28867686727791714,-2.270544461269308,-1.5179258041268275,-1.1085858360806424,-0.8465883591052314,-0.6639481331400972,-0.5301993001853482,-0.4289186677173476,-0.35048543073571214,-0.34619216209871684,-3.7332028149616128,-0.15695079742998125,-1.7476534314090757,-1.0693724060628342,-0.7292939202160833,-0.5281134270832015,-0.39734665031248967,-0.30712425411108224,-0.24210645202992492,-0.19377871199460434,-0.17310331462262,-3.1492213426295113,-0.08491220385353712,-1.3058426589307377,-0.732179290236154,-0.46823802955842997,-0.32306023373701276,-0.2341987060746594,-0.17584484473487327,-0.13545952569734696,-0.10643030960906977,-0.34619229946500074,-3.7220747031330643,-0.1569254989131066,-1.7429417811857544,-1.0671408743229596,-0.7281531898819992,-0.5275087376145283,-0.3970283334987993,-0.3069535274042781,-0.2420148506821047,-0.19373130938881344
-13.672119050426101,,,,,,,,,,,,-0.3295618861343896,-3.72358652000341,-0.1513128935090033,-1.7372672301861916,-1.0589063786609179,-0.7193176763267339,-0.5188722468205351,-0.38887195716972467,-0.29942782843313953,-0.2351556097837209,-0.18751443232825393,-0.6590898613791916,-4.2948336480704565,-0.27659528040186254,-2.2415425546118435,-1.4914942292632714,-1.0847200558854975,-0.8251705300936749,-0.644799200542406,-0.5131174414690676,-0.4136967931958729,-0.3369257761742777,-0.32955401188201194,-3.718129337620927,-0.1512822976608288,-1.7341077454066611,-1.0572270572142841,-0.7184083519875681,-0.5183558304220177,-0.38859735847814425,-0.2992778122445201,-0.23506763982503687,-0.18746314365832958,-0.16478425349789055,-3.142190220445411,-0.08226795187665048,-1.2997437099839249,-0.7267875996812356,-0.463415120738923,-0.3187168989752232,-0.2302724716787352,-0.17228985990803394,-0.132238238591741,-0.10351149612195748,-0.32955415175631786,-3.7069967499477254,-0.15125623936997892,-1.7293887394238667,-1.0549879563128224,-0.7172608841727863,-0.5177456943655593,-0.38827504905080923,-0.29910426018986247,-0.23497412145562818,-0.18741452492787888
-12.98168743136978,,,,,,,,,,,,-0.31348306389227065,-3.7090736612474426,-0.14602978049152388,-1.7242706061964914,-1.0472960503132,-0.7089498447594007,-0.5096126168980799,-0.38059919228372036,-0.2920355436008504,-0.22854814498944892,-0.18160716593552656,-0.6269322456463055,-4.264559367025578,-0.2652743903906172,-2.213630544051781,-1.4661232265253517,-1.061878988925962,-0.8047370872802296,-0.6265914867375271,-0.49693206061981743,-0.39932598331985003,-0.3241717576623597,-0.31347523513446657,-3.7036102513289295,-0.1459982360514746,-1.721106313267709,-1.045611914619128,-0.708036002664473,-0.5090923084280825,-0.380321464331742,-0.29188307541518527,-0.2284582603524002,-0.18155449628909495,-0.15674487929819753,-3.135435733257655,-0.07981802496553618,-1.2939164024307812,-0.7216609752511569,-0.45884935142516986,-0.31462166362401256,-0.2265844426886361,-0.16896256319866693,-0.12923370044138371,-0.10079824939836349,-0.313475377894023,-3.692473200565934,-0.14597141551475462,-1.7163799632450616,-1.0433652509235616,-0.7068817890558128,-0.5084767042349911,-0.3799951399190483,-0.2917066813547743,-0.22836283265117635,-0.18150467284443678
-12.316881771511081,,,,,,,,,,,,-0.2979466987853463,-3.6950948975100832,-0.1410996642105628,-1.7117949382830602,-1.0361901342011812,-0.6990674648525673,-0.500817766165073,-0.37276943328714146,-0.28506386051513055,-0.22233861255695375,-0.17607521539079413,-0.59585954418984,-4.2353574881817675,-0.25465290857910133,-2.1867661412198682,-1.4417660048439125,-1.0400117613158135,-0.7852337108706168,-0.6092679502070724,-0.48158409611185693,-0.3857458327115254,-0.31216227100756766,-0.2979389160442242,-3.689625313429391,-0.1410671703293705,-1.7086258742317564,-1.0345012125137332,-0.6981491094938839,-0.5002935679872966,-0.372488566792866,-0.28490892198154477,-0.22224679212938792,-0.17602115085702347,-0.14897673350412938,-3.12894662066486,-0.07754625835755036,-1.2883475956036863,-0.7167849920794087,-0.4545254335934621,-0.3107586899043421,-0.22311842768739482,-0.16584657002913558,-0.12642947844184965,-0.09827422545674602,-0.2979390611649847,-3.6784838059878298,-0.14103957537023698,-1.7038921899214217,-1.0322469959347613,-0.6969881629751179,-0.49967250039547195,-0.3721582349295145,-0.2847296938334373,-0.22214944572353418,-0.1759701060542716
-11.676729753679773,,,,,,,,,,,,-0.2829362604905303,-3.681630688085341,-0.1364940563500793,-1.6998180483318825,-1.0255642757712966,-0.6896444815697174,-0.4924604373326147,-0.3653545927573999,-0.278484190450502,-0.2164982295174841,-0.17088984883306757,-0.5658386923308771,-4.207191438663567,-0.24467544667034052,-2.160908801933054,-1.4183782041149173,-1.0190705872761434,-0.7666097753851506,-0.5927758095864647,-0.4670192573779327,-0.37290113954936355,-0.3008417512647969,-0.28292852120195644,-3.67615497055544,-0.13646059593502713,-1.6966442157864803,-1.0238705711054004,-0.6887216294219154,-0.4919323403345476,-0.36507058533709846,-0.2783267871386274,-0.21640446884544626,-0.17083437358731768,-0.14147155005255282,-3.122712114816407,-0.07543801322766965,-1.2830248478947364,-0.7121461116593071,-0.4504291036803715,-0.30711322997201773,-0.21985942961072028,-0.16292681123032654,-0.12381056118407789,-0.09592456243102916,-0.2829286689747785,-3.665009037471526,-0.13643223696403442,-1.6919032458799559,-1.0216088399787444,-0.6875539708478626,-0.49130583603582545,-0.36473624655602116,-0.27814470392308777,-0.216305189449637,-0.17078210618120926
-11.060323881850309,,,,,,,,,,,,-0.26843560153653456,-3.6686622142492116,-0.13218716253353968,-1.6883187689495451,-1.0153954464328159,-0.6806564929927924,-0.4845152286975143,-0.35832864996388347,-0.2722702127052874,-0.21100062686353438,-0.16602487891201734,-0.5368373993409208,-4.180025811327809,-0.23529195074693693,-2.136019704464683,-1.3959177170317667,-0.9990105395689096,-0.7488181034733103,-0.5770662030619789,-0.45318761033652866,-0.3607414904553713,-0.29015976806775357,-0.2684279054909514,-3.6631804176115623,-0.1321527443204015,-1.6851402106728162,-1.013697002347592,-0.6797291724526926,-0.48398326987252654,-0.35804152944606216,-0.2721103534227331,-0.21090493725831994,-0.1659680135289769,-0.13422125611853375,-3.1167218820735885,-0.07348000917529708,-1.2779363460145998,-0.7077315491192602,-0.4465469785711286,-0.3036716015844081,-0.2167936166671064,-0.16018942063958477,-0.12136317348724515,-0.09373568705595206,-0.2684280565878699,-3.6520300925804507,-0.13212359630910175,-1.6803919952726605,-1.011427797078758,-0.6785548347532584,-0.48335132969750094,-0.35770317632355253,-0.2719254098394376,-0.21080372049072693,-0.16591450782898087
-10.466799874093594,,,,,,,,,,,,-0.2544289607792584,-3.6561713132801366,-0.12815557581834425,-1.6772769218906567,-1.0056618999486877,-0.6720806000091928,-0.4769584830440413,-0.35166752006515745,-0.26639768425334476,-0.20582166409761063,-0.16145646436462763,-0.5088241422294955,-4.153826336710959,-0.226457022159466,-2.112061627803854,-1.374344591615961,-0.9797893595773678,-0.7318146482013177,-0.5620938684213092,-0.4400431759189818,-0.3492206684252861,-0.2800703294848253,-0.2544213074882571,-3.650683514850667,-0.1281201912710933,-1.6740936775329462,-1.003958752321253,-0.6711488390739763,-0.47642267588117226,-0.3513772895969561,-0.2662353761703926,-0.20572404426104968,-0.1613981876181074,-0.1272179709792993,-3.1109660395453833,-0.07166017999887202,-1.2730709067408241,-0.7035293283299331,-0.44286660069028494,-0.30042104300716677,-0.2139081460208675,-0.15762162576893665,-0.11907470372886916,-0.09169522689597595,-0.2544214607483155,-3.639528827273989,-0.12809026378644323,-1.6693382663493486,-1.0016821202403499,-0.6699678626742115,-0.4757853368761893,-0.3510349556427903,-0.26604759479624884,-0.2056209064680508,-0.16134345896717647
-9.895315055528762,,,,,,,,,,,,-0.24090096063567734,-3.6441404926364136,-0.12437805677696231,-1.666673251400026,-0.9963430309839406,-0.6638952719709446,-0.46976811484664716,-0.34534885577899493,-0.2608442704171209,-0.2009392056586186,-0.157162840165738,-0.4817681640535424,-4.128559849195705,-0.21812951486223334,-2.0889988901552847,-1.3536208637918365,-0.9613672080060426,-0.7155581981224591,-0.5478167466709911,-0.42754357031748336,-0.3382963492340899,-0.2705315249700543,-0.2408933482429384,-3.6386467680263235,-0.12434170020622928,-1.6634853576352107,-0.9946352180646603,-0.6629591099182897,-0.46922848480276713,-0.3450555359539974,-0.2606795114659497,-0.200839655878028,-0.15710315707813272,-0.12045400494374506,-3.10543509249086,-0.06996755957982695,-1.2684179181769026,-0.6995281373806156,-0.43937625892142734,-0.2973496913218352,-0.21119113296169967,-0.15521165174510898,-0.11693358308639967,-0.0897918832666073,-0.2408935043915359,-3.627487767817669,-0.1243109974705842,-1.6587228495601112,-0.9923512625161965,-0.6617715650069811,-0.4685857919267321,-0.3447092457440444,-0.2604889116137456,-0.2007345886864709,-0.1570471915074379
-9.34500514422672,,,,,,,,,,,,-0.22783660272327544,-3.632552906603197,-0.12083526645906476,-1.6564894004901967,-0.9874193916634305,-0.6560803292602324,-0.4629235381415047,-0.3393519501371699,-0.25558933994076316,-0.19633291692751415,-0.15312411230690698,-0.45563946894676255,-4.104194252295441,-0.21027202437883225,-2.0667972705195927,-1.333710452051449,-0.9437065782610368,-0.700010284168064,-0.5341958376852374,-0.41564964277449523,-0.32792966243777,-0.2615051025337618,-0.2278290307654706,-3.6270533386307298,-0.12079793581676615,-1.6532969127851764,-0.9857069832520662,-0.6551398317898678,-0.4623801199725262,-0.3390555584338305,-0.25542215702856075,-0.1962314446247705,-0.15306301285677146,-0.11392185981532127,-3.10011998452487,-0.0683921597155163,-1.2639673226586554,-0.695717341331052,-0.43606502505381695,-0.294446511104826,-0.20863157350710476,-0.15294861703382995,-0.11492916282769045,-0.08801531779294565,-0.22782918925509754,-3.6158900823779816,-0.12076645744929873,-1.6485273759390378,-0.9834157509634549,-0.6539457683010055,-0.4617321196261973,-0.33870533929264146,-0.25522874375752325,-0.1961244588221151,-0.15300582277360808
-8.81513550054774,,,,,,,,,,,,-0.215221267273926,-3.6213923119818343,-0.1175095964202914,-1.6467078408192162,-0.9788725523249244,-0.6486167946780743,-0.4564055067666196,-0.33365753094767076,-0.25061383841911944,-0.1919840829131823,-0.149322052625753,-0.4304088183822778,-4.080698481973773,-0.2028505531143467,-2.0454239325431764,-1.3145790547628922,-0.9267720691246362,-0.685134829810855,-0.5211948226973773,-0.4043252358530305,-0.3180849114036878,-0.2529560874261759,-0.21521373461910004,-3.615886992894721,-0.1174713008138884,-1.6435108225076611,-0.9771555912112091,-0.6476719823882273,-0.45585833483600335,-0.3333581079358725,-0.25044424794270814,-0.19188071112386093,-0.149259563792159,-0.10761422527311665,-3.0950120124681497,-0.06692487093210722,-1.2597095815122343,-0.6920869164350095,-0.4329226279929598,-0.2917011696653768,-0.2062192324903958,-0.15082250206111972,-0.1130516771196493,-0.08635606533160833,-0.21521389552312725,-3.604719532287464,-0.11743903961045614,-1.6387343452056555,-0.9748571875264818,-0.6464715000916856,-0.4552050904028876,-0.3330039956790344,-0.25024805147711726,-0.19177183047340707,-0.1492011552937693
-8.304906663707408,,,,,,,,,,,,-0.20304070947119934,-3.6106430588869878,-0.11438500071632735,-1.6373118370092303,-0.9706850376141074,-0.6414867895537801,-0.450196017303534,-0.3282477114327752,-0.24590015186802155,-0.18787553889651132,-0.14574003271825703,-0.4060477204761983,-4.058042510017477,-0.19583411427624922,-2.0248474071707854,-1.2961940263184146,-0.9105302619856219,-0.6708980350910034,-0.5087799015137365,-0.3935368624109279,-0.30872921950661825,-0.24485246532923893,-0.2030332150192585,-3.6051320721259907,-0.11434574015495091,-1.6341103417245009,-0.968963582834043,-0.6405377292370413,-0.449645143099889,-0.3279452882790867,-0.24572817692207372,-0.1877702645419721,-0.14567613790365858,-0.10152397844036097,-3.0901028377159605,-0.06555738666598432,-1.2556356417240941,-0.6886274313124409,-0.4299394885967136,-0.2891040921170382,-0.2039446451844895,-0.14882402051127902,-0.11129211989771602,-0.08480545586763101,-0.20303337845519398,-3.5939604718395994,-0.11431270504692377,-1.6293270254854728,-0.9666581072699718,-0.6393308934019234,-0.4489867109849024,-0.32758733024153763,-0.24552921053020105,-0.1876594928273042,-0.14561652271182945
-7.813605601114223,,,,,,,,,,,,-0.1912810544776869,-3.6002900611979802,-0.11144683134646732,-1.6282854195919634,-0.962840323597562,-0.6346735103967898,-0.4442782571949495,-0.3231058564730198,-0.241431972804677,-0.1839914223589736,-0.14236274792287268,-0.38252842821320443,-4.036197244129525,-0.1891944502728588,-2.0050374281258048,-1.2785242689803038,-0.8949495829495766,-0.6572682059846142,-0.49691957303479256,-0.38325351949082487,-0.29983231821305956,-0.23716487677381265,-0.19127359727300142,-3.5947735131001877,-0.11140659861972493,-1.6250795187401395,-0.9611144596087249,-0.6337202751395707,-0.4437237247104151,-0.32280046440689714,-0.24125762611090285,-0.18388425905203168,-0.1422974652053714,-0.09564418273708167,-3.0853844888135633,-0.06428211708871032,-1.2517369013188118,-0.68532997162044,-0.4271065955280633,-0.2866463108247385,-0.20179899402614532,-0.1469445939279426,-0.10964219455017729,-0.0833555291224245,-0.19127376296690568,-3.5835978339181964,-0.11137279114911838,-1.6202894724217942,-0.9588020033994329,-0.6325071747305488,-0.4430601722608384,-0.3224386978080175,-0.24105593010102827,-0.18377161251459556,-0.1422366367017171
-7.34054088722491,,,,,,,,,,,,-0.1799287964345876,-3.590318777253268,-0.10868167936034998,-1.6196133229954608,-0.9553227330839122,-0.6281611468079955,-0.4386364725928152,-0.3182164550388667,-0.23719418188817792,-0.1803171083661072,-0.1391761588603848,-0.35982392788039597,-4.01513457585081,-0.18290573070800986,-1.9859649883945534,-1.2615401737199854,-0.8800001657051786,-0.6442155736878845,-0.4855844718468047,-0.37344646106509016,-0.29136628539516063,-0.22986640666289343,-0.17992137507133682,-3.584796782949324,-0.10864047590801693,-1.6164030902690665,-0.9535925188254343,-0.6272037906616112,-0.4380783377748535,-0.31790813915810745,-0.23701750234477661,-0.18020809020440579,-0.13910949563136799,-0.08996808474369367,-3.0808493147012976,-0.06309210381599706,-1.248005221281431,-0.6821861542009227,-0.42441549930045924,-0.28431946640101957,-0.19977409565625148,-0.1451762908835974,-0.10809427677598271,-0.08199898096261157,-0.17992154306979963,-3.5736170955662288,-0.10860591216758066,-1.6116064115103237,-0.9512731984124297,-0.6259845185639074,-0.43740972530631644,-0.31754261318990873,-0.236813106888959,-0.18009359652825985,-0.13904747934375172
-6.885042703544423,,,,,,,,,,,,-0.16897079054353825,-3.580715212355765,-0.1060772709193239,-1.6112809617165285,-0.9481173859660279,-0.621934764652732,-0.4332558905478249,-0.3135650621789542,-0.23317277860742402,-0.17683912788466022,-0.13616737055637979,-0.3379079307781038,-3.9948272917351897,-0.1769443565779409,-1.9676021958256333,-1.2452135029646116,-0.8656537462675384,-0.6317121289500816,-0.4747471069926872,-0.36408895233552496,-0.28330532483043946,-0.22293230159140465,-0.16896340438538843,-3.575187870206597,-0.10603513669291666,-1.608066460018934,-0.9463828852783291,-0.6209733504901194,-0.4326942055604431,-0.31325384966805314,-0.232993779307952,-0.17672826698198738,-0.13609934954107694,-0.08448911216765612,-3.076489989334925,-0.06198098089180794,-1.2444328639989708,-0.6791880695995993,-0.4218582922676694,-0.28211574570343434,-0.1978623381889057,-0.14351174782785991,-0.1066413073120145,-0.08072909425487367,-0.16896357450288402,-3.5640042493396518,-0.10599979253604142,-1.6032632888508576,-0.9440568303134236,-0.6197480153647523,-0.4320206227179477,-0.31288462776747744,-0.23278672636738149,-0.1766119415710205,-0.13603614115499035
-6.446419624529486,,,,,,,,,,,,-0.15839425026344314,-3.571465865811529,-0.10362238768673702,-1.6032744137222037,-0.9412101790248482,-0.6159803145429208,-0.4281226963817192,-0.3091382031431721,-0.2293547414009222,-0.1735450092941741,-0.13332452114857302,-0.316754864548588,-3.9752491086394994,-0.17128867459949748,-1.9499223078864507,-1.2295173500685244,-0.8518835732770449,-0.6197315493387772,-0.46438180729581513,-0.35515616378969445,-0.2756255683662884,-0.21633976324567342,-0.1583868978332591,-3.565933292070731,-0.1035793054473517,-1.6000557300087794,-0.9394714842571981,-0.6150149148301977,-0.427557500103786,-0.3088241414443963,-0.22917346347501372,-0.17343232690789712,-0.1332551432256811,-0.07920087161671618,-3.0722994724378037,-0.06094292649177669,-1.2410124635506627,-0.6763282639489985,-0.4194275476835244,-0.28002785984168943,-0.19605664680407803,-0.14194416547753674,-0.10527677535753088,-0.07953968406716719,-0.15838707021615744,-3.5547457985708215,-0.10354321960284796,-1.5952461634352262,-0.9371387988068598,-0.613783609459615,-0.42687902808499645,-0.3084512749675037,-0.22896377901672055,-0.1733141890383097,-0.13319077006833197
-6.02408825987796,,,,,,,,,,,,-0.1481867416229215,-3.5625577377842683,-0.10130670399046066,-1.5955803544396734,-0.9345877224410721,-0.6102845240178019,-0.42322388608750494,-0.3049232981597331,-0.2257279903726244,-0.1704232200618621,-0.13063667028698828,-0.2963398594082005,-3.9563745735219666,-0.16591884770517804,-1.9328995875062234,-1.214426015795778,-0.8386642822917735,-0.6082490591217322,-0.4544645691238838,-0.3466249898479945,-0.26830492997636624,-0.21006780793004626,-0.14817942216817928,-3.5570200324976833,-0.10126268365512725,-1.592357565039302,-0.9328449118527509,-0.6093152191776592,-0.42265525176039453,-0.30460643425742084,-0.22554447280770268,-0.1703087417951738,-0.13056594644937636,-0.07409714627094968,-3.068271039333254,-0.059972585648840504,-1.2377370549680526,-0.6735996796386943,-0.4171162830176076,-0.2780489974894343,-0.19435041816630255,-0.14046720354740516,-0.10399466706074614,-0.07842507075373983,-0.14817959651391988,-3.545828764888959,-0.10122585171252607,-1.587541741256967,-0.9305057257184872,-0.608078059847732,-0.42197197741191816,-0.30422998031996573,-0.22533219280709377,-0.17018882355402987,-0.13050042311414567
-5.617422005191254,,,,,,,,,,,,-0.1383361775957193,-3.5539782961132724,-0.09912075760600449,-1.5881860579202796,-0.9282372997471907,-0.6048348865612942,-0.4185472916343429,-0.300908603834225,-0.22228129101996755,-0.16746308697648576,-0.12809373873100754,-0.2766387442517797,-3.938179094336539,-0.1608166713345169,-1.9165093284526782,-1.1999149959995514,-0.825971817098303,-0.5972412586148415,-0.4449728536140851,-0.3384738863836269,-0.2613229321386742,-0.20409707810091188,-0.13832888994449372,-3.548435589786809,-0.09907580785435813,-1.5849592574323021,-0.9264904571723889,-0.6038617394119101,-0.4179752798070697,-0.30058898893378555,-0.22209555736286002,-0.16734683566218522,-0.1280216900604666,-0.0691718924213946,-3.0643982399689325,-0.059065033714571245,-1.234600008054108,-0.6709956824750392,-0.41491794569193663,-0.2761727686280123,-0.19273752279740022,-0.1390750190190665,-0.10278941835394062,-0.07737999837218563,-0.1383290661172448,-3.5372406104410876,-0.09903824439773323,-1.5801372863443415,-0.9241448961554182,-0.60261883657948,-0.4172872761511852,-0.300208999223747,-0.22188072963739386,-0.16722515543700692,-0.12795502074543752
-5.225837470167229,,,,,,,,,,,,-0.1288308127219008,-3.5457154726462043,-0.09705583578201885,-1.5810793445341909,-0.9221468307951574,-0.5996195614886946,-0.41408144868599017,-0.29708312643284485,-0.21900417769035174,-0.16465471449232066,-0.12568641871653663,-0.25762802468999385,-3.92063891797974,-0.15596535341244483,-1.900727809710307,-1.1859608925127056,-0.8137833677439443,-0.5866861193795462,-0.43588553838768834,-0.33068274261071373,-0.2546605603764115,-0.19840966639860075,-0.12882355563692993,-3.5401678658042375,-0.09700997105546832,-1.5778486054763323,-0.920396044631445,-0.5986426671361214,-0.413506133320625,-0.29676081879834626,-0.21881627902178674,-0.16453672269984687,-0.12561306149043938,-0.06441923733233063,-3.060674887456032,-0.05821575032898487,-1.2315950096348058,-0.6685099878844538,-0.41282638804718014,-0.2743932312241999,-0.19121223988731684,-0.13776214916057133,-0.10165588271445304,-0.07639962885160949,-0.12882373430441213,-3.52896925774225,-0.0969716709326431,-1.5730206256536028,-0.9180442376348186,-0.5973941298893721,-0.4128134925853421,-0.2963773551191217,-0.21859893558938553,-0.16441330595914944,-0.12554525854858695
-4.848794478600201,,,,,,,,,,,,-0.11965923714536864,-3.5377576233400148,-0.09510392159322874,-1.574248576910097,-0.9163048592625577,-0.5946273964179309,-0.40981561060309646,-0.29343660889153933,-0.2158869241763183,-0.16198893574391504,-0.1234061173233976,-0.23928488335837206,-3.9037310248583568,-0.15134949299260392,-1.8855321614611995,-1.1725412957962125,-0.8020772230742442,-0.576562821907199,-0.42718281183113216,-0.32323280361982243,-0.24830014523773278,-0.19298904162054625,-0.11965200990963148,-3.532205233791621,-0.09505715482110762,-1.57101397104388,-0.9145501912361167,-0.593646819411866,-0.40923704772932,-0.29311164383341265,-0.21569688505870693,-0.1618692225660764,-0.12333146619632468,-0.05983347615781974,-3.057095049585139,-0.05742058260102077,-1.2287160932440968,-0.6661366849933112,-0.41083583657753264,-0.2727047960238107,-0.18976923087834718,-0.13652354645181022,-0.10058929440711345,-0.0754795099355891,-0.11965219048063679,-3.5210030763595084,-0.09501813428519942,-1.5661801173951762,-0.9121922746525699,-0.5923927579623426,-0.4085398521746624,-0.2927247742843158,-0.2154770728122471,-0.1617440967265158,-0.12326255501474465
-4.48573124723626,,,,,,,,,,,,-0.11081037053738489,-3.5300935504197026,-0.09325762113923028,-1.5676826069791927,-0.9107004420269408,-0.5898478181070752,-0.4057396459765089,-0.28995940525478753,-0.21292042754776663,-0.15945720894702492,-0.12124486177953096,-0.22158715949984611,-3.887433212649545,-0.14695482013613037,-1.8709004926356485,-1.159634868221981,-0.7908328048012645,-0.5668517001785238,-0.4188460173703261,-0.3161065125779943,-0.2422252593092887,-0.18781986765435071,-0.11080317206521027,-3.524536492228661,-0.09320996133549614,-1.5644442301099246,-0.9089419990685618,-0.5888636347609435,-0.40515789431449145,-0.2896318445065734,-0.2127282945162881,-0.15933580686450016,-0.12116894115630983,-0.055409068787590166,-3.053653037053416,-0.056675689465613986,-1.225957552686286,-0.6638701677524625,-0.4089408547266826,-0.2711022487924021,-0.18840352276025327,-0.13535450257228565,-0.09958524102672557,-0.0746155108490673,-0.11080335441081406,-3.513330872520778,-0.09317023620219023,-1.5596046301175823,-0.9065781011487324,-0.587604173260609,-0.4044562588165135,-0.2892416428225021,-0.21250605823946003,-0.15920901162056164,-0.12109894592765601
-4.136129206917951,,,,,,,,,,,,-0.10227345613855769,-3.5227124430887473,-0.09151013380635606,-1.561370760037057,-0.9053232075029938,-0.5852708302534508,-0.4018440256481492,-0.28664251520503714,-0.21009622232580882,-0.15705162791711497,-0.11919531378549214,-0.20451333866923754,-3.871724000277853,-0.14276822350221763,-1.8568116736713718,-1.1472211460991342,-0.7800305218944533,-0.5575341366293424,-0.4108576199511844,-0.3092874402947149,-0.23642057207999556,-0.18288793031816752,-0.10226628527281403,-3.51715084072109,-0.09146158910667496,-1.558128708208855,-0.9035610690367024,-0.584283123141446,-0.40125915169012816,-0.2863124034096799,-0.20990203122995435,-0.15692857113227954,-0.11911814136613441,-0.051140636716780374,-3.050343408693241,-0.05597754211777088,-1.2233139806910813,-0.6617051443647046,-0.40713632074296946,-0.26958068760890974,-0.1871104745467243,-0.13425063990923874,-0.09863961690736482,-0.07380381526886742,-0.10226646964855368,-3.505941824280842,-0.09142116209113628,-1.5532834846490997,-0.9011913280035571,-0.5830183817639514,-0.40055317251017564,-0.2859189436027018,-0.209677422573184,-0.15680012550055536,-0.1190470660620116
-3.7995130025842707,,,,,,,,,,,,-0.09403805388492094,-3.51560389962794,-0.08985514639023734,-1.5553028517864258,-0.9001632873777629,-0.5808869856185159,-0.39811978431183337,-0.2834774849334441,-0.2074064040996136,-0.1547648331925247,-0.11725063254966375,-0.18804254115698898,-3.8565826558603824,-0.13877752246881014,-1.8432454443765511,-1.1352805892365923,-0.769651741080789,-0.5485925573346002,-0.4032011336495609,-0.3027601994837752,-0.23087180877505045,-0.17818002128594956,-0.09403090964920013,-3.5100378681852638,-0.08980573966530594,-1.5520572010450124,-0.8983975405250249,-0.5798958336374338,-0.3975318575284884,-0.28314487805988836,-0.20721018587139214,-0.1546401485387749,-0.11717223593579576,-0.047022960018660125,-3.0471609351338302,-0.05532288814388338,-1.2207802406071147,-0.6596366162049472,-0.40541742742032016,-0.2681355396506303,-0.1858857553013442,-0.1332078928896494,-0.09774862304382677,-0.07304089383047563,-0.09403109584656885,-3.498825550703875,-0.08976461880907835,-1.5472065023537618,-0.8960220953330547,-0.578625934255937,-0.39682161148558176,-0.28274821266660594,-0.2069832558886543,-0.154510079295071,-0.11710009111037309
-3.475385672125991,,,,,,,,,,,,-0.08609403435909029,-3.5087579022521838,-0.08828684910119426,-1.5494691179115438,-0.895211289131423,-0.5766873335108167,-0.3945584544392371,-0.28045637750991737,-0.20484356607324078,-0.15258994792518352,-0.11540449255693562,-0.17215450899831977,-3.841989104520379,-0.13497146288018422,-1.8301822882087455,-1.1237944876672672,-0.7596787180916351,-0.540010269068292,-0.39586097679546295,-0.2965103363146994,-0.22556561928903013,-0.17368387116884532,-0.08608691613107128,-3.5031875511483768,-0.08823658829399064,-1.54621995264206,-0.8934420208747038,-0.5756928273468256,-0.393967555169612,-0.2801213335477158,-0.20464537243758846,-0.1524636634192118,-0.11532488309784907,-0.04305097408149439,-3.0441005965005954,-0.054708712748398586,-1.2183514307470964,-0.6576598580896533,-0.40377965350213874,-0.26676250194729945,-0.1847253133492951,-0.13222247034223295,-0.09690873937904065,-0.07232348961076446,-0.08608710404418647,-3.491972007727993,-0.08819479692874121,-1.5413639002021364,-0.8910609956441808,-0.5744178718590287,-0.39325313543980744,-0.27972153218503126,-0.2044161583902909,-0.15233201553588416,-0.11525170608256399
-3.1632718604821104,,,,,,,,,,,,-0.07843157247126578,-3.5021647833545817,-0.08679985139329072,-1.5438601841364372,-0.8904582448805277,-0.572663386680256,-0.39115207745468805,-0.2775717549870143,-0.2024007892695957,-0.15052059079725144,-0.11365101691921718,-0.15682959143558364,-3.827923976976684,-0.131339615096417,-1.8176034292245817,-1.1127449245796495,-0.7500945696330363,-0.5317714896715107,-0.3888224830341853,-0.29052430459679757,-0.22048955128550463,-0.1693880574089744,-0.07842447905044467,-3.4965902240751294,-0.08674875208358152,-1.5406075916370896,-0.8886855412415886,-0.5716655956502166,-0.3905582599773647,-0.2772343196018668,-0.20220066418530613,-0.1503927399460956,-0.11357020968709389,-0.03921976616637722,-3.041157582120354,-0.05413223344631147,-1.2160228937569593,-0.6557703936979832,-0.40221873841913025,-0.26545754459833193,-0.18362536306984095,-0.13129084295276308,-0.09611668730709219,-0.07164857364751243,-0.0784246686618841,-3.4853715364482576,-0.08670629216267012,-1.535746325393235,-0.8862990866020315,-0.5703857232492362,-0.3898397670895969,-0.2768314521420408,-0.2019692141823496,-0.15025953648476792,-0.11349601682521464
-2.86276103373631,,,,,,,,,,,,-0.07104114069465252,-3.4958152359302863,-0.08538916401983335,-1.5384671102910383,-0.8858956495881725,-0.5688071179007681,-0.3878931168087991,-0.27481659530649927,-0.20007160568841542,-0.1485508055489828,-0.1119847361798568,-0.14204873308104038,-3.814368560883244,-0.12787229527935873,-1.8054908520900785,-1.1021147738804173,-0.7408831815595562,-0.523861208469371,-0.3820717888533137,-0.2847893621662081,-0.2156319237929336,-0.16528191852616858,-0.0710340714053977,-3.490236593879491,-0.08533723454490003,-1.535211184718212,-0.8841195990886928,-0.567806130553362,-0.3872964530564148,-0.2744768311654744,-0.1998695874123959,-0.1484214155427574,-0.11190275646418563,-0.03552457261659882,-3.0383272984583223,-0.053590893672742154,-1.2137902007684436,-0.6539640029909577,-0.4007306773645555,-0.2642169016579018,-0.18258238350413863,-0.13040972171187726,-0.09536941323434958,-0.07101333755066863,-0.07103426257584197,-3.4790148447795852,-0.08529412507337694,-1.530344832116723,-0.8817278419076324,-0.5665214485998127,-0.38657398757313066,-0.27407097648218415,-0.1996359538845977,-0.1482866932664974,-0.1118275657893215
-2.573377836827588,,,,,,,,,,,,-0.06391350200825276,-3.4897003029575195,-0.08405016184147815,-1.5332813171516357,-0.8815153815571564,-0.5651108951552536,-0.38477446682829575,-0.2721843425287247,-0.19784995388736598,-0.14667501893837182,-0.11040056202070582,-0.12779346000791628,-3.8013047626369234,-0.12456050975745522,-1.7938271632394478,-1.0918875970417452,-0.7320291986005638,-0.5162652038258293,-0.3755958038046376,-0.27929351788338674,-0.21098181694075097,-0.16135555287975561,-0.06390645577972484,-3.4841176811480588,-0.08399742627991096,-1.5300221320410898,-0.8797360622274386,-0.5641067827530029,-0.38417502654949853,-0.2718423033181114,-0.19764608280237253,-0.1465441308076727,-0.11031744813036162,-0.03196077488305617,-3.035605309148661,-0.053082302435454004,-1.2116491317583131,-0.6522366714609538,-0.3993116876215557,-0.26303702006544777,-0.18159304647171542,-0.1295760293939161,-0.09466409369111947,-0.07041518348087346,-0.06390664857610417,-3.4728929507376876,-0.08395367190308067,-1.5251508323318148,-0.8773391387706531,-0.5628174184185052,-0.3834486860675129,-0.27143352363300766,-0.19741031648171647,-0.1464079142165969,-0.11024126955796094
-2.2947333428878522,,,,,,,,,,,,-0.05703970358404577,-3.4838113371462653,-0.08277854135217211,-1.5282945759980628,-0.8773096866518638,-0.5615674844797613,-0.3817894215997656,-0.269668800497895,-0.19573014838982247,-0.14488804257907245,-0.10889377504886955,-0.11404586724282986,-3.788715132792926,-0.12139586612057268,-1.7825956931348643,-1.0820476899883515,-0.7235179985289866,-0.5089699878421785,-0.36938215940943553,-0.27402549228866413,-0.20652897385774144,-0.15759965097749767,-0.057032679733390206,-3.4782248482682085,-0.0827250164338117,-1.5250322245328964,-0.875527187007499,-0.5605603303948369,-0.38118727281539067,-0.26932453383617666,-0.1955244675530334,-0.14475569106514374,-0.10880954104739132,-0.028523896768102852,-3.0329873660075837,-0.052604269946801396,-1.2095956738488303,-0.6505846193346163,-0.39795820661690817,-0.26191456583539546,-0.1806542608471441,-0.12878690668299925,-0.09399809374829776,-0.06985170314137373,-0.05703287414386776,-3.4669972081825535,-0.08268062923474176,-1.5201560986272933,-0.8731252423474747,-0.5592664121241573,-0.3804571521125285,-0.2689128954075592,-0.19528661022321953,-0.14461801474547076,-0.10873239590809292
-2.026438625049011,,,,,,,,,,,,-0.05041107039644038,-3.478140024660505,-0.08157033080759457,-1.5234990202367658,-0.8732711988752728,-0.5581700403865903,-0.3789316451479089,-0.2672641309174279,-0.193706858955357,-0.1431850175931999,-0.10745995300770715,-0.10078860458799006,-3.776582789007609,-0.1183705602807349,-1.7717803532158052,-1.0725799669880378,-0.7153355951460172,-0.5019626871198216,-0.3634191063663065,-0.2689746196960119,-0.20226375419262796,-0.15400553554549345,-0.05040406808875245,-3.4725497728288195,-0.0815160209506457,-1.5202335816794057,-0.8714856134815596,-0.5571599325163357,-0.3783268595830269,-0.26691769773096363,-0.19349940215070105,-0.1430512236812721,-0.10737461561601253,-0.025209600509639808,-3.030469404407155,-0.05215474806311517,-1.2076259990775486,-0.649004242781851,-0.3966668686517377,-0.2608464164284843,-0.1797631374897574,-0.12803969482247854,-0.09336897177029752,-0.06932065446739413,-0.05040426407778278,-3.461319317970445,-0.08147102535541781,-1.5153527754495228,-0.8690787612835833,-0.5558615549772465,-0.37759305383829445,-0.2665032832730605,-0.1932595116556068,-0.14291212564165728,-0.10729654484236344
-1.7680831493947446,,,,,,,,,,,,-0.04401919814515859,-3.4726783377405175,-0.08042180556981467,-1.518887106371603,-0.8693928866301242,-0.5549120431470012,-0.3761951407889427,-0.264964847933017,-0.19177506703707667,-0.14156139188601602,-0.1060949887480867,-0.08800486307862045,-3.764891432274257,-0.11547730679125667,-1.7613656637383528,-1.0634699569486759,-0.7074686371711383,-0.49523110646865304,-0.35769555358048627,-0.2641308613071911,-0.19817712633468199,-0.1505650893693368,-0.044012216465596124,-3.4670844403956362,-0.08036673657165685,-1.5156186687903999,-0.8676042864220086,-0.5538990440475173,-0.375587776842071,-0.2646163029800498,-0.1915658874516284,-0.14142619531961131,-0.10600858008709722,-0.022013684079328164,-3.0280475282298163,-0.051731859710763745,-1.2057364669315327,-0.6474921552022193,-0.3954345203833276,-0.2598296358773364,-0.1789169596478253,-0.1273318754557142,-0.09277441777192191,-0.06881995361230789,-0.044012413966525624,-3.4558512277130022,-0.0803211359857166,-1.510733289226438,-0.8651926698795152,-0.5525963407849397,-0.37485037949476807,-0.2641991702583757,-0.19132400150510365,-0.14128570506403684,-0.10592959309004604
-1.5193212031534158,,,,,,,,,,,,-0.03785594669402047,-3.46741856653692,-0.07932952026775057,-1.5144515933475509,-0.8656680243097885,-0.551787294251612,-0.37357423131109035,-0.2627657847151579,-0.1899300805414108,-0.1400129144136601,-0.10479505019465586,-0.07567836268067585,-3.7536253571129974,-0.11270930849457395,-1.7513367662685186,-1.05470382594785,-0.6999043936081826,-0.4887636376344954,-0.35220099415548056,-0.2594847509817251,-0.19426056921450113,-0.14727068397379606,-0.03784898500502526,-3.4618211151566194,-0.07927370510548376,-1.5111802387829347,-0.8638765023128774,-0.5507714963967447,-0.3729643679117485,-0.26241518001922315,-0.18971921614838455,-0.13987634285014428,-0.10470758545518777,-0.018932077463995015,-3.025717981282681,-0.05133383993954467,-1.2039236063863874,-0.6460451352743914,-0.3942581785945321,-0.25886146319725256,-0.17811318379053342,-0.12666113956937985,-0.09221232335009696,-0.06834766150054461,-0.037849183934294046,-3.4505852384209623,-0.07922751467852723,-1.5062904244448592,-0.8614602531625093,-0.5494645793944429,-0.3722234644859792,-0.26199539796078686,-0.18947539201641317,-0.1397344919970412,-0.10462769933040846
-1.2798070735533873,,,,,,,,,,,,-0.031913433480539176,-3.4623532592875783,-0.07829025762165426,-1.5101855561559692,-0.8620902105776191,-0.5487899192589177,-0.3710635484834486,-0.2606620500774639,-0.1881674784834803,-0.13853559617199118,-0.10355653866156306,-0.06379333836168904,-3.742769353421637,-0.11006018828493896,-1.7416793270981834,-1.046268289498299,-0.6926306856352563,-0.48254920311992094,-0.3469254336142576,-0.2550273162985405,-0.19050606619051125,-0.14411517046577682,-0.031906490992560425,-3.456752367900857,-0.07823369916812287,-1.5069113580737166,-0.8602958422285374,-0.5477713939362064,-0.37045124103618743,-0.2603094345462956,-0.1879549689375301,-0.1383976908731217,-0.10346804765960951,-0.015960839335403213,-3.02347716551659,-0.0509590712417587,-1.2021841057212757,-0.6446601175850917,-0.3931350122750387,-0.2579393050642556,-0.17734942877194926,-0.12602529431622272,-0.09168070153803005,-0.06790199027122981,-0.03190669139315199,-3.445513887833574,-0.07818693561607845,-1.50201723019965,-0.8578750809361273,-0.5464603723251247,-0.36970693500457147,-0.25988707662209587,-0.18770925476964695,-0.13825451077785456,-0.10338727618665988
-1.0491518337265666,,,,,,,,,,,,-0.026184027020574836,-3.457475247954977,-0.0773010051225089,-1.506082340251403,-0.8586533372601587,-0.5459143318570878,-0.3686579986347504,-0.2586490312846112,-0.18648310049163477,-0.13712569493833004,-0.10237610434259156,-0.05233452715677725,-3.7323087447374315,-0.10752400372266371,-1.7323795623008462,-1.0381505894258616,-0.685635860231988,-0.4765772742729412,-0.3418594099170821,-0.2507500889560828,-0.18690606646954017,-0.14109183856963042,-0.026177103003706327,-3.4518710181950256,-0.07724373636285324,-1.5028053819821172,-0.8568562010014278,-0.5448931594352409,-0.3680433305314002,-0.25829446752950186,-0.18626899300700578,-0.1369864906671936,-0.1022866089162247,-0.0130961540232985,-3.0213216351923595,-0.05060604096370974,-1.200514827086201,-0.6433342228146766,-0.39206236567429376,-0.25706071491723037,-0.17662345489908926,-0.12542230295584383,-0.09117769291405253,-0.0674812521366783,-0.026177304766804174,-3.440630030345096,-0.07719641168461464,-1.4979070670971413,-0.8544310581357824,-0.5435781520116731,-0.36729570564362946,-0.2578695956587975,-0.18602143610495425,-0.13684201682402292,-0.10220498514105497
-0.8270745920459988,,,,,,,,,,,,-0.020660340286265275,-3.452777635953421,-0.07635898564566782,-1.5021355633710618,-0.855351552669411,-0.5431552127702933,-0.3663527826858436,-0.2567223951114659,-0.184873036965651,-0.13577971014089016,-0.10125061274272588,-0.04128715497557456,-3.722229388491675,-0.105095164561862,-1.723424193648915,-1.0303384986355053,-0.6789087905657809,-0.47083780093231364,-0.3369939019632453,-0.24664503087161915,-0.18345343558254504,-0.13819436244474206,-0.02065343408552368,-3.447170166700916,-0.07630101626502832,-1.4988559369544605,-0.8535517368286099,-0.5421314588971977,-0.36573579408666823,-0.25636592446590756,-0.1846573712599647,-0.13563922762964664,-0.10116013172906177,-0.010334327972902612,-3.019248068832607,-0.050273345940865646,-1.1989127465657294,-0.6420646998466355,-0.39103773065930486,-0.25622340165785096,-0.1759331819042766,-0.12485027177168126,-0.09070158246462737,-0.06708389752754146,-0.020653637147299172,-3.4359267260296726,-0.07625314253595372,-1.4939535469347216,-0.8511223345480459,-0.540812580695029,-0.36498495743437376,-0.25593861527710715,-0.18440801504056464,-0.13549348919741108,-0.10107767685006021
-0.6132296357400463,,,,,,,,,,,,-0.015335224217238923,-3.4482537563371527,-0.07546156737155932,-1.4983391286956478,-0.8521792898214303,-0.540507499312037,-0.364143308670312,-0.25487801119273107,-0.18333360048077185,-0.13449434139204772,-0.10017711758835716,-0.030636923776788103,-3.7125176195729725,-0.10276842534161462,-1.7148004689960588,-1.0228202944228855,-0.6724388419959018,-0.4653212213612914,-0.33232038657239615,-0.2427045653031007,-0.1801414430811195,-0.13541679051283428,-0.015328335172742898,-3.4426431513532343,-0.07540291804100926,-1.495056898295293,-0.8503768635212239,-0.5394812432734769,-0.36352408123444946,-0.25451969580748923,-0.18311641119017538,-0.1343526127714706,-0.10008567978347133,-0.007671786713338433,-3.0172532935214367,-0.04995968592135954,-1.1973750012004694,-0.6408489412464609,-0.3900587361210558,-0.2554251964216907,-0.1752766262268997,-0.12430740382347669,-0.09025074872750814,-0.06670847242763661,-0.015328539557131517,-3.4313973386670136,-0.07535449930185634,-1.4901505641631463,-0.847943330259111,-0.5381585941702608,-0.362770106547648,-0.25409001103413,-0.18286530601773385,-0.1342056422809469,-0.1000024075544913
-0.4073144661335264,,,,,,,,,,,,-0.010201761443051544,-3.4438972216973696,-0.07460632262305877,-1.4946871664492032,-0.8491312206705344,-0.5379663810636178,-0.3620252608706899,-0.2531120085760735,-0.18186130353703234,-0.13326647189746788,-0.09915287001892512,-0.020369999008295697,-3.70316023016474,-0.10053886733855386,-1.7064960772499917,-1.0155846962537565,-0.6662158001194443,-0.46001839269056727,-0.327830710460548,-0.23892145928916128,-0.17696373072183189,-0.1327535383510829,-0.010194888968829516,-3.438283567210253,-0.07454700430081593,-1.491402413580601,-0.8473262653319604,-0.5369376882956975,-0.36140384293332717,-0.25275188790674175,-0.181642643087214,-0.13312354895878603,-0.09906050201450625,-0.005105071600259607,-3.0153342605820357,-0.04966384202655971,-1.1958988725448432,-0.6396844799943704,-0.38912313097153073,-0.2546640723427596,-0.1746519528648445,-0.12379204660483305,-0.08982369539399494,-0.06635361586371875,-0.0101950945474454,-3.427035451357791,-0.07449805522279984,-1.4864922415803354,-0.84488871765234,-0.5356113861148398,-0.3606468248112743,-0.2523198925916056,-0.18138983866436648,-0.13297538135356357,-0.09897642941733449
-0.2090265845512564,,,,,,,,,,,,-0.0052532599371859865,-3.4397018454487513,-0.0737909588985487,-1.4911740510830687,-0.8462022620334999,-0.5355272775490207,-0.3599945159361041,-0.25142070477409767,-0.18045289298135164,-0.13209322018180436,-0.09817528856150741,-0.010472996364945683,-3.6941444992953056,-0.09840185216655581,-1.6984991979007955,-1.0086209198633478,-0.6602299487868546,-0.45492061132652584,-0.3235171383843036,-0.2352888867525783,-0.17391427021769645,-0.13019930104920846,-0.0052464033713678915,-3.434085241423191,-0.0737309836863457,-1.4878868473783622,-0.8443948454894523,-0.5344962240739983,-0.3593709903996037,-0.2510588436588651,-0.1802327923128865,-0.13194911105145157,-0.09808199963931308,-0.0026308365792242893,-3.013488027992917,-0.04938469754201493,-1.1944817352138797,-0.6385689724187784,-0.3882287996629312,-0.2539380996201477,-0.17405742615642528,-0.12330262545951809,-0.08941901982814703,-0.06601808713347337,-0.005246610181866415,-3.422834885802766,-0.07368153169232963,-1.4829729545761565,-0.8419534104037432,-0.5331663718948935,-0.358611003487201,-0.25062459637579304,-0.17997833631115046,-0.13179978490092764,-0.09799716440312911
-0.018106706414508254,,,,,,,,,,,,-0.00048324670314224,-3.4356616852581983,-0.07301332700971393,-1.4877943798647753,-0.843387533219387,-0.5331858167504198,-0.3580471784621653,-0.24980061898542932,-0.17910526266054427,-0.13097182996063775,-0.09724194003189499,-0.0009329700491882862,-3.6854581230901973,-0.09635303106962022,-1.6907984220712247,-1.0019185550837377,-0.6544719107077768,-0.45001952653064353,-0.3193722972637315,-0.23180035495983575,-0.17098736601806827,-0.1277491003993374,-0.0004764054810639413,-3.4300422128019568,-0.07295272326279967,-1.4845048035114201,-0.8415777446657202,-0.5321524737665184,-0.35742158846967453,-0.24943705550470968,-0.17888376268418105,-0.13082657255057473,-0.0971477668067596,-0.0002458451844355473,-3.0117117980876476,-0.04912118908022376,-1.1931211032526894,-0.6375001791058503,-0.38737374258405477,-0.2532454840496632,-0.17349141312685132,-0.12283767222466513,-0.08903539180509532,-0.06570068826890037,-0.0004766134560742006,-3.418789704536994,-0.07290277007668952,-1.4795873035986524,-0.8391325177294493,-0.5308191735134598,-0.35665873839139695,-0.2490006273287821,-0.17862769049457744,-0.1306761141428957,-0.09706217491570797
0.018117509938621924,0.0004219853376563221,-4.019896982422699,-0.44586005483510727,-2.0767126128977855,-1.413669799246064,-1.0753584534334908,-0.8692162025011511,-0.7299479344139831,-0.6295749881927812,-0.5535527046268487,-0.4939612183733637,0.0004225070858261819,-3.434894948568147,-0.07286658477767916,-1.4871533811143074,-0.8428540113174692,-0.5327422730285544,-0.35767852615173146,-0.249494115472583,-0.1788504678449239,-0.13075994404524097,-0.09706570029366786,0.00042572100814258383,-3.6842213596924327,-0.09606216948971394,-1.689702328837848,-1.0009648651983263,-0.6536527906278665,-0.4493224609066436,-0.318782964317788,-0.23130449822530932,-0.17057151299970388,-0.12740114112233647,0.00042934534493025984,-3.4292749351456107,-0.07280585752450286,-1.4838633420554856,-0.8410437591800428,-0.531708497392787,-0.3570525475161499,-0.24913022910771573,-0.17862870222517638,-0.13061446809397914,-0.09697135721174999,0.00043343555373210273,-3.0112064602871262,-0.04904705297706348,-1.1927344594022342,-0.6371968358474799,-0.3871313864249455,-0.25304944963036785,-0.1733314148488444,-0.12270641342349856,-0.08892721318582579,-0.06561127762109728,0.00042913711997752705,-3.4180220062616447,-0.07275581095017714,-1.4789451573675376,-0.8385978234291456,-0.5303745433514964,-0.35628914905576575,-0.2486933855589038,-0.1783723245281535,-0.13046379297972438,-0.09688562138027204
0.2933805008307793,0.0073097314815665695,-4.013014401718071,-0.4390302421996861,-2.0698356305553633,-1.4067985837449646,-1.0684930809826456,-0.8623567152831808,-0.7230943675177024,-0.6227273656847236,-0.5467110192297946,-0.4871254716209147,0.007310247546821133,-3.429068792887139,-0.07176015301017333,-1.4822866289097993,-0.8388067229724254,-0.5293804936675812,-0.35488679722300065,-0.24717502569885502,-0.17692430201699166,-0.1291595739854988,-0.09573572111923959,0.007313454899525138,-3.677956447679277,-0.09460005628733723,-1.6841544882233668,-0.9961418792231154,-0.6495141746989783,-0.44580393455198875,-0.3158108738960539,-0.22880600254591762,-0.1684777705976978,-0.12565051563889507,0.007317057942920256,-3.4234446294772916,-0.07169850439542687,-1.4789931298739454,-0.8369930018146259,-0.5283433773144695,-0.35425781525654154,-0.2468086562972481,-0.176700490013181,-0.12901242346285924,-0.09564008307612037,0.007321128028925607,-3.0060864220088295,-0.048301814402560976,-1.188820334056607,-0.6341286227833174,-0.3846818806984038,-0.2510695044991229,-0.17171683345366764,-0.12138296060121022,-0.08783759448454644,-0.0647117164952671,0.007316845210810828,-3.412188544571809,-0.07164771864680139,-1.4740696919986394,-0.8345415594742513,-0.5270044027040379,-0.35349022889211335,-0.24636862482967048,-0.176441760533701,-0.12886008974131904,-0.09555324250669411
0.572478742783289,0.014303262246777006,-4.006035193270805,-0.4321988950731944,-2.062872193169736,-1.3998513432995792,-1.061562252199963,-0.8554424179722966,-0.7161966500536339,-0.6158462748483162,-0.5398465488809678,-0.4802776038884189,0.014303855383002939,-3.423160821056473,-0.0706536100984467,-1.4773587852700056,-0.8347148225279637,-0.5259868510707993,-0.35207294582948245,-0.24484117091524882,-0.17498888773162363,-0.12755402945951702,-0.09440353895624912,0.014307023074892884,-3.6716035754917766,-0.09313774021348734,-1.6785369730714532,-0.9912656685989043,-0.6453362823493476,-0.44225747946034394,-0.31281980756018263,-0.22629545486754882,-0.16637720669708886,-0.12389692949220796,0.014310608571293175,-3.4175324673236536,-0.07059100320655783,-1.4740617697578302,-0.8328975538589091,-0.5249463161664627,-0.3514408940290302,-0.2444722673854156,-0.17476298502367224,-0.12740516843333305,-0.09430657066514717,0.014314666851433053,-3.0008944888819933,-0.04755648576832659,-1.1848570459636556,-0.6310265646534257,-0.38220914057501665,-0.2490738461928212,-0.17009194369539604,-0.1200531382983046,-0.08674444756907085,-0.06381065850269738,0.014310377122649053,-3.4062731770874946,-0.07053946856253554,-1.4691329660600547,-0.8304404740221303,-0.5236021956613106,-0.35066900868529627,-0.2440289663038911,-0.17450184885125153,-0.12725113134249322,-0.09421859581985456
0.855444646368492,0.021403830334911327,-3.9989580766344726,-0.4253674921740018,-2.0558214344949235,-1.3928276511334952,-1.0545659365833373,-0.8484736086800644,-0.7092554012387522,-0.6089326080825618,-0.5329604056572252,-0.4734189076643218,0.02140466553565647,-3.417169914095825,-0.06954717842143676,-1.4723692003620994,-0.830578000535795,-0.522561276265689,-0.34923706446214153,-0.24249273991113646,-0.17304446928273282,-0.12594358060117125,-0.09306941260633914,0.021407727973780877,-3.665161551188937,-0.09167552021885947,-1.672849092217886,-0.9863359177519008,-0.6411190344700582,-0.43868320026890534,-0.30981000511011053,-0.22377317050514012,-0.1642701541876352,-0.1221407055854977,0.021411303633986342,-3.411537334638923,-0.06948359196035021,-1.4690686180017742,-0.8287571209060933,-0.5215172546746873,-0.34860186559599915,-0.24212123616544923,-0.17281642786070261,-0.12579295791023823,-0.0929710704553393,0.02141536701759638,-2.9956296759019088,-0.04681121922276213,-1.1808440925280452,-0.6278904162360959,-0.3797130862626298,-0.247062519843519,-0.16845687395779088,-0.11871710762769866,-0.08564794214273444,-0.06290827185995142,0.021411025462414274,-3.40027477274484,-0.06943128101487298,-1.464134334828915,-0.8262942909090281,-0.5201678756738379,-0.34782559138888514,-0.2416745955497711,-0.1725528158451259,-0.1256371703054433,-0.0928819258100316
1.1423430327310704,0.028612679341609056,-3.991781826049582,-0.4185375537588569,-2.048682561726896,-1.3857270756060172,-1.0475040473230393,-0.841450543297929,-0.7022711929658607,-0.6019872205528235,-0.526053712630576,-0.4665507354750713,0.02861400452583436,-3.4110949264529187,-0.0684410877189918,-1.4673172281450755,-0.8263959605295453,-0.5191037169421476,-0.34637924042941587,-0.24012989974915944,-0.17109125728062413,-0.12432844976644714,-0.09173356736154678,0.028616863068937487,-3.658629187058436,-0.09021373478520735,-1.6670901047584237,-0.9813522563756609,-0.6368623814077274,-0.435081231164808,-0.30678170453626336,-0.22123944106165183,-0.1621569442373974,-0.1203822005335281,0.028620440819818557,-3.4054581174540535,-0.06837650533482406,-1.464013053198169,-0.824571424783737,-0.5180561496911145,-0.3457408437299323,-0.23975575982138678,-0.17086104460792093,-0.12417605028128718,-0.09163383964173524,0.028624534725293527,-2.990291002754428,-0.04606618230739676,-1.1767809600030397,-0.6247199739564535,-0.3771937111516619,-0.24503561530974222,-0.16681175262989523,-0.1173750160265031,-0.08454824083795134,-0.062004723263442155,0.028620074258509827,-3.3941922474834794,-0.0683234002625411,-1.4590731877769194,-0.8221027224454296,-0.5167014004230842,-0.3449600752877351,-0.23930569005521118,-0.17059489707650768,-0.12401846889137241,-0.09154350163252954
1.4332171159674787,0.035931042501419284,-3.984505136338853,-0.4117106284478037,-2.0414547173413693,-1.37854921326515,-1.040376596423323,-0.8343735877395184,-0.6952447125623973,-0.5950110843866305,-0.5191276698875986,-0.45967448037478553,0.03593318873467564,-3.4049347029838346,-0.06733558092375028,-1.4622022235630432,-0.8221684228926677,-0.515614115096158,-0.3434995719369497,-0.23775286640961774,-0.16912950592542686,-0.12270890902166141,-0.09039626954659552,0.03593571168615225,-3.652005266275748,-0.08875268648629069,-1.6612593245795237,-0.9763144075948303,-0.6325662803052435,-0.43145170397265065,-0.30373516944559015,-0.21869459585626008,-0.16003792610844614,-0.11862173781605137,0.03593930759868882,-3.399293678059223,-0.06726998071198584,-1.4588944397171395,-0.8203401936186518,-0.5145629703270052,-0.3428579396649236,-0.23737604640044485,-0.168897078859639,-0.12255468756447976,-0.09029512514791502,0.03594346620542136,-2.984877469985281,-0.04532153012645354,-1.1726671407515288,-0.6215150297012084,-0.3746509662955061,-0.24299319120667923,-0.1651567312342731,-0.11602704395105654,-0.08344551855289041,-0.061100185100369006,0.035938797109540344,-3.3880244779361206,-0.06721606941491728,-1.4539489068701956,-0.8178655017307659,-0.513202733952535,-0.3420725831375939,-0.23692247567100122,-0.16862834629686163,-0.12239528004369812,-0.09020356804165212
1.7281425207465126,0.04336014138018778,-3.9771267261269005,-0.40488826073906714,-2.0341370915257073,-1.371293681888529,-1.0331835983480944,-0.8272431207713306,-0.6881766580925297,-0.5880051521857482,-0.5121834727841531,-0.45279152742720086,0.04336352317084954,-3.3986880756191993,-0.06623090186942909,-1.4570235330933134,-0.8178950950370616,-0.5120924414912128,-0.3405981863677454,-0.23536183598962251,-0.16715945539563137,-0.12108522127627339,-0.08905777849704406,0.043365545552641445,-3.6452885690433963,-0.08729270130830236,-1.655356025975278,-0.9712220363429133,-0.6282307052223601,-0.42779479409839455,-0.30067068459908664,-0.21613895845726808,-0.15791344258227047,-0.11685966621598656,0.04336917967542159,-3.393042878741748,-0.06616427881912504,-1.4537121591218107,-0.8160631553407625,-0.5110376684746218,-0.3399532619511908,-0.23498229748037613,-0.16692479993022025,-0.1209291663961963,-0.08895520727321245,0.04337344585937438,-2.9793880537712747,-0.044577429444253816,-1.168502118822404,-0.6182753731423023,-0.37208483698623523,-0.24093533284334004,-0.1634919283538549,-0.1146733486682026,-0.0823399680963323,-0.06019483894329369,0.04336845637761681,-3.381770338177345,-0.06610953111524265,-1.4487608658642501,-0.8135823733615672,-0.5096718588037294,-0.3391632365468931,-0.23452515952813688,-0.16665342488217294,-0.12076788926708823,-0.0888624016296509
2.027151657640513,0.05090118439432444,-3.9696453059376107,-0.3980720786780688,-2.0267288494054476,-1.363960090302176,-1.0259250740130903,-0.8200595265917603,-0.6810677479613811,-0.5809704379815372,-0.5052223728979768,-0.4459033435076808,0.05090630012796152,-3.3923538705993126,-0.06512728920873986,-1.4517805191540547,-0.8135757175786218,-0.5085386736068758,-0.33767519322487094,-0.2329570216386586,-0.1651813771775021,-0.11945766659321208,-0.08771836358482113,0.050907623594645644,-3.6384778725640907,-0.0858341251266953,-1.6493795153148354,-0.9660748414585995,-0.6238556561327575,-0.424110687625261,-0.2975885444552997,-0.2135729007324698,-0.15578388474005433,-0.11509636096245132,0.05091132021533115,-3.386704570950389,-0.06505963220551098,-1.4484655795532477,-0.8117400603706676,-0.507480261623021,-0.33702697419661154,-0.2325747470796828,-0.16494445423007603,-0.11929974801874313,-0.08761434423635424,0.050915745115023586,-2.9738217577483343,-0.04383404416638961,-1.164285398051805,-0.6150008055998031,-0.36949530692185695,-0.23886213810905121,-0.16181752140823463,-0.1133141254309395,-0.08123177243784299,-0.059288860629799996,0.050910301362975245,-3.375428685350589,-0.06500403997673421,-1.443508459408156,-0.8092530912157633,-0.5061087594957394,-0.33623217333401856,-0.23211396880336266,-0.16467039345127546,-0.11913657042329723,-0.08752026543588659
2.330320151318276,0.05855536546837341,-3.962059577391434,-0.39126371310070024,-2.0192292063691877,-1.3565481113137847,-1.0186010815346798,-0.8128232033152389,-0.6739187084654565,-0.5739079628271265,-0.49824565730905507,-0.4390114126039123,0.058562797682403106,-3.3859309137543407,-0.06402499408197607,-1.4464725459328975,-0.8092100285777415,-0.5049527974890848,-0.3347307538200439,-0.23053866492257066,-0.16319552646181346,-0.11782651517838572,-0.08637829098989872,0.058563189954707454,-3.63157193661512,-0.08437727163027224,-1.6433290880278282,-0.9608725491316663,-0.6194411209864743,-0.4203995593176237,-0.2944890485471866,-0.2109967602945237,-0.15364960504553205,-0.11333216041444913,0.05856697761966029,-3.3802776090872513,-0.06395629371513092,-1.443154088543879,-0.8073706650620724,-0.5038907302579032,-0.3340792006416976,-0.23015363139737738,-0.16295633291336833,-0.11766673010292153,-0.08627281468898448,0.05857162091720569,-2.9681775456629467,-0.04309153999379676,-1.1600164670012783,-0.6116911382560641,-0.36688237327816975,-0.23677370925318247,-0.16013366542021984,-0.1119495527187989,-0.0801211231472927,-0.05838243655799602,0.05856556663007821,-3.368998379304861,-0.06389984873648419,-1.4381910691637971,-0.8048774083809164,-0.5025134551618493,-0.3332795639325377,-0.22968915681424104,-0.16267953008667133,-0.11750161295565223,-0.08617745050352052
2.637691215876256,0.06632386296127427,-3.954368222448389,-0.38446479361453123,-2.011637336438578,-1.349057390297337,-1.0112117316493943,-0.805534666697896,-0.6667303910564196,-0.5668188412703861,-0.49125464238015537,-0.43211721639503947,0.06633427821236015,-3.379418004127748,-0.06292429352851311,-1.4410989706981825,-0.8047977697838964,-0.5013348081758213,-0.33176500215869686,-0.228106997758895,-0.16120218559004312,-0.11619206017815839,-0.08503785328394009,0.06633347337443676,-3.6245695031774607,-0.08292249982744168,-1.6372040454602288,-0.9556148794494871,-0.6149871395483794,-0.41666162965907527,-0.2913725291576289,-0.20841093278235417,-0.15151101226540903,-0.1115674634832641,0.06633738477917837,-3.373760817595267,-0.06285453450199736,-1.4377770705367219,-0.802954728515719,-0.5002690962606502,-0.33111012155689235,-0.22771920298677822,-0.1609607182379587,-0.1160304031782391,-0.0849309091800623,0.06634231432771999,-2.962454402737384,-0.04235009451434439,-1.155694825508205,-0.6083461732323473,-0.36424603156519375,-0.23467015455071927,-0.15844052815982876,-0.11057982201285045,-0.0790082189947672,-0.057475761417389734,0.06633547120576694,-3.362478269796421,-0.06279721545162403,-1.4328080986783167,-0.8004551085138767,-0.4988859532201701,-0.3303055589671439,-0.22725096784716126,-0.16068113273764145,-0.11586331570781347,-0.0848342273146511
2.949329672459135,0.07420783763176922,-3.9465699118291493,-0.377677047235229,-2.0039524319520003,-1.341487594850067,-1.0037571150521336,-0.7981944029182431,-0.6595036262135546,-0.5597041803553653,-0.4842507043039531,-0.42522234930508457,0.0742219872554264,-3.3728139456952952,-0.06182541110163728,-1.4356591630940843,-0.800338702986582,-0.49768472548615866,-0.3287781221263518,-0.225662282147706,-0.1592016546807954,-0.11455461019152065,-0.08369732031494195,0.07421968587673028,-3.617469321410221,-0.0814701610731329,-1.6310036853602852,-0.9503015439626683,-0.6104937151711061,-0.41289711530047724,-0.28823932183770157,-0.20581579308950748,-0.1493685004514763,-0.10980264458846956,0.07422375733311329,-3.367153008210008,-0.06175460631782035,-1.4323338974363768,-0.798492016813044,-0.49661536660303734,-0.32811989222567395,-0.2252717150389551,-0.15895790329350326,-0.11439106145244737,-0.0835888999369504,0.07422904904637603,-2.9566512721462717,-0.041609884333637784,-1.1513199759997836,-0.6049657577292065,-0.3615863143366936,-0.2325515973626779,-0.15673829062418437,-0.10920513871527726,-0.07789326918988854,-0.05656902482612147,0.07422121627911776,-3.3558671949848184,-0.061696405428152,-1.4273589354276397,-0.7959859630507828,-0.49522629284588676,-0.3273103446716975,-0.22479966962353287,-0.15867550125654822,-0.11422198971725545,-0.08349089670046247
3.2652895386874814,0.0822084319630359,-3.938663331116437,-0.3709021496234498,-1.9961737240050483,-1.3338384544342943,-0.996237402214585,-0.79080294182825,-0.6522392750569108,-0.5525651434708299,-0.47723522228687854,-0.41832835105816907,0.0822271522595596,-3.3661175311209703,-0.0607286322828933,-1.4301524900639093,-0.7958326049339086,-0.4940025794163052,-0.3257702799783224,-0.22320478375080016,-0.15719422708462044,-0.11291445614780735,-0.08235698483696703,0.08222302072498272,-3.6102701183276453,-0.08002060707473926,-1.6247273336463444,-0.9449323283129201,-0.6059609316720445,-0.40910626748231055,-0.285089780360161,-0.20321173520347668,-0.1472224728423634,-0.10803810007313455,0.0822272928652478,-3.3604530227666833,-0.060656780007023674,-1.4268239787037555,-0.7939823304379399,-0.49292960482609194,-0.3251087323081586,-0.22281145290968096,-0.15694819040620836,-0.112749028718724,-0.08224710177997117,0.08223303010505185,-2.9507671237879403,-0.040871076316515306,-1.1468914294980235,-0.6015497125359373,-0.35890323646933464,-0.23041817244306945,-0.1550271459845014,-0.10782570081308213,-0.07677647606875487,-0.0556624237057233,0.08222398488447527,-3.349163991760772,-0.06059768983461914,-1.4218429943205173,-0.7914697699242532,-0.4915345200403449,-0.32429413069488927,-0.22233554611378792,-0.156662936850886,-0.11257794167574628,-0.08214775004669636
3.5856464392300906,0.09032676841629877,-3.9306471175330295,-0.36414186136759963,-1.9883004101548125,-1.326109690609381,-0.9886527813643793,-0.7833608742860032,-0.6449382777915074,-0.545402941987887,-0.4702096463821231,-0.41143685426709153,0.0903509800884067,-3.3593275335818773,-0.05963422051709358,-1.4245783293832797,-0.7912792426133611,-0.4902884052708642,-0.322741675547384,-0.22073478062071222,-0.15518021721554126,-0.11127192064158148,-0.08101714312630456,0.0903446516510489,-3.602970617871077,-0.07857418875887553,-1.6183742969650914,-0.9395069755295529,-0.6013888478121457,-0.4052893528757951,-0.2819242933737781,-0.20059919491231737,-0.14507335269925903,-0.10627421497349925,0.090349168313904,-3.3536596535816843,-0.05956132542756028,-1.4212467019104307,-0.789425468334526,-0.4892118579742837,-0.32207682250823366,-0.22033870433274527,-0.1549319134363607,-0.11110462240549344,-0.08090580374683437,0.0903554423039683,-2.944800884933851,-0.04013386661528168,-1.1424086814776673,-0.5980978776240394,-0.3561968319759311,-0.22827001568196092,-0.1533072851131803,-0.10644174401370793,-0.07565806421333285,-0.054756158503550076,0.09034493937140886,-3.342367473310343,-0.05950133814007404,-1.4162596673706893,-0.7869063362838397,-0.48781069647981395,-0.32125710941514884,-0.2198588896896733,-0.15464378076569812,-0.11093151174292526,-0.08080510243304076
3.910443588183418,0.09856394785923045,-3.9225199364383734,-0.35739793059385583,-1.9803317252426593,-1.318301056243695,-0.9810034667216401,-0.7758688202296629,-0.6376015969154247,-0.5382188135419284,-0.46317544559342905,-0.4045494978777425,0.09859465829133408,-3.352442723228286,-0.05854244185029768,-1.4189360605842918,-0.786678420950899,-0.4865422562367363,-0.3196925160096177,-0.21825256334650503,-0.15315993991234222,-0.10962733512887013,-0.07967811503396216,0.09858573171389176,-3.5955695453459127,-0.07713126954135023,-1.611943905699483,-0.9340252763936392,-0.5967775751679356,-0.4014466491154004,-0.27874322886680053,-0.19797859140829466,-0.14292158014402367,-0.10451139886239438,0.09859054089999122,-3.3467716986668807,-0.058468521014036365,-1.4156014706926587,-0.7848212268681767,-0.48546218481132514,-0.3190243873922167,-0.21785376217721797,-0.15290938662998038,-0.10945816587504648,-0.07956531177179624,0.09859744904525002,-2.9387515170609144,-0.039398424720298975,-1.137871260642909,-0.5946101159863357,-0.3534671557339275,-0.2261072798907886,-0.15157892460510927,-0.10505347312511545,-0.07453824631242831,-0.053850436668420966,0.09858522065719491,-3.3354764597619555,-0.05840763471664686,-1.4106083846208648,-0.7822954883852681,-0.484054904259947,-0.31819953043298865,-0.21737001336239706,-0.15261834793234097,-0.10928301213349498,-0.07946325534381665
4.239756610216258,0.10692104897632118,-3.914280438446156,-0.3506721792119045,-1.9722669112894784,-1.3104123185422145,-0.9732896964442939,-0.7683274173853065,-0.630230242709003,-0.5310140694654679,-0.4561341508384029,-0.39766798281402405,0.1069593510441392,-3.3454618684611948,-0.05745357853544372,-1.41322506370134,-0.7820299403669204,-0.4827642114284699,-0.31662302319124325,-0.21575844169627373,-0.1511337272733473,-0.10798100705264563,-0.07834018967204612,0.10694739181387466,-3.5880655812867506,-0.0756922286862115,-1.6054354779747757,-0.9284870022041389,-0.5921271903947672,-0.39757845638296396,-0.27554700438187674,-0.1953503698990729,-0.14076759430105323,-0.10275007464203453,0.10695254448914482,-3.3397879533053416,-0.05737863155489219,-1.409887689034103,-0.7801694383361979,-0.48168068608482606,-0.31595166811864983,-0.21535694965038743,-0.1508809647120265,-0.10781001419322064,-0.0782259432125929,0.1069601914776684,-2.932617935964914,-0.038664947220010445,-1.1332786832796795,-0.5910862880616874,-0.35071426710039577,-0.2239301292140095,-0.14984227104777115,-0.10366112773079869,-0.07341726000145898,-0.052945474376161504,0.10694594714029843,-3.3284897672288656,-0.0573168462337096,-1.4048885625056111,-0.7776370603806679,-0.4802672416374541,-0.3151216238517938,-0.2148692417631145,-0.15058700541291803,-0.10763280827377042,-0.07812252850181059
4.573639522949181,0.11539912624940907,-3.905927248160644,-0.3439663990355471,-1.9641052132484476,-1.302443288307672,-0.9655117756816965,-0.7607373909143811,-0.6228252637226213,-0.5237900182845907,-0.4490873024016905,-0.3907940046320349,0.11544619979153475,-3.338383725978603,-0.056367909479991915,-1.4074447374120564,-0.7773336148972261,-0.47895435291882715,-0.3135334410576709,-0.21325273378748041,-0.14910193927339535,-0.10633329979055696,-0.07700368247572349,0.11543073977302515,-3.580457452465173,-0.07425743789854303,-1.5988483737415171,-0.9228920013335511,-0.5874378562495743,-0.39368510737969864,-0.2723360554431372,-0.1927149915888317,-0.13861184647277033,-0.100990654922294,0.11543628998615445,-3.3327072038658763,-0.05629195268679796,-1.4041047728831304,-0.7754699308659716,-0.4778674550415498,-0.3128589162797055,-0.21284858965604292,-0.1488469809686001,-0.10616049509708349,-0.07688802080064686,0.11544478619419675,-2.926399079917642,-0.03793361395603178,-1.1286304706484056,-0.5875262538502783,-0.3479382290149977,-0.2217387449572963,-0.1480975572803047,-0.10226494256507017,-0.07229533553566331,-0.05204147922779122,0.11542821257110919,-3.3214061812178506,-0.056229271601888314,-1.3990996333523626,-0.7729309017202839,-0.4764478168861081,-0.31202365435606283,-0.212356903078653,-0.14855009613976033,-0.10598123019163286,-0.07678323513379015
4.912157147526866,0.12399920930748184,-3.8974590204898885,-0.3372824464345099,-1.9558459089592373,-1.2943938046004133,-0.9576700353196035,-0.7530994767773274,-0.6153877711244411,-0.516548059022608,-0.4420364957831042,-0.383929314274408,0.12405632170880067,-3.3312070432399055,-0.055285702078031934,-1.4015944692829514,-0.7725892763475684,-0.4751127813602566,-0.3104240181546005,-0.21073577305355706,-0.1470649117434091,-0.10468455391172168,-0.07566892011857049,0.12403685891882527,-3.5727438114885866,-0.07282728174094852,-1.5921819034749873,-0.9172400656356166,-0.5827096900182944,-0.38976691225018306,-0.2691108039118105,-0.19007293420187776,-0.13645481518426011,-0.09923358094391899,0.12404286408640677,-3.3255282241220456,-0.05520876378743664,-1.3982521439312725,-0.7707225676898556,-0.4740226210619192,-0.3097464049599652,-0.21032904303693062,-0.14680781273271076,-0.10450996882942062,-0.0755518619068341,0.12405232549682521,-2.920093867570778,-0.037204619563774535,-1.1239261538870888,-0.5839299100396453,-0.34513912987234324,-0.21953330021251438,-0.14634501506180958,-0.10086516582156003,-0.07117270748070763,-0.05113866716904367,0.12403308532398846,-3.314224523925303,-0.0551451933179718,-1.3932410325276867,-0.7681768798773303,-0.47259677155932994,-0.308905904795467,-0.2098333508037713,-0.14650798837515516,-0.10432865347198222,-0.07544572382368243
5.255374305093998,0.13272230090561826,-3.8888743535460875,-0.33062216252692456,-1.9474882497032058,-1.286263697675289,-0.9497648114653303,-0.7454144650182171,-0.6079189001527833,-0.5092895865046085,-0.434983366655277,-0.37707569300750327,0.13279080794924264,-3.3239305535966257,-0.05420724936911607,-1.3956736727777086,-0.767796782250572,-0.47123962732826724,-0.30729502701792466,-0.20820789749603796,-0.14502301181075442,-0.10303511948509234,-0.07433622262148795,0.13276680766727902,-3.564923384469118,-0.07140212339690383,-1.585435457386486,-0.9115310615266046,-0.5779428945002252,-0.3858242760033247,-0.26587173548908194,-0.18742466551287745,-0.13429695403323927,-0.09747926831358408,0.13277332723046337,-3.318249793185343,-0.05412936173631713,-1.392329237338988,-0.765927206094119,-0.47014630975068755,-0.306614404681835,-0.2077986373918499,-0.14476382123197667,-0.10285880056544089,-0.074217803432525,0.13278387509742362,-2.913701214641539,-0.03647816390729405,-1.119165270759079,-0.580297144928265,-0.34231706555382524,-0.21731400547662,-0.14458489979669048,-0.0994620510361194,-0.07004963266105521,-0.05023727337713943,0.1327616083140356,-3.3069435638520592,-0.054064898978777705,-1.387312206516671,-0.7633748714457127,-0.4687142384971194,-0.30576865980800494,-0.2072989590130154,-0.14446107379068795,-0.102675441645954,-0.0741103100693957
5.603355816795258,0.1415693766773955,-3.880171876767328,-0.3239874569158268,-1.9390315489626686,-1.278052888272461,-0.941796548177085,-0.7376831896360208,-0.6004198258744969,-0.5020160645801766,-0.4279295797796648,-0.3702349490804418,0.14165072440305002,-3.316552979527617,-0.053132849367396734,-1.3896817555432759,-0.7629559928967049,-0.4673350185571481,-0.3041467596471954,-0.20566948816618869,-0.14297662425127572,-0.10138537042908616,-0.07300592552173885,0.14162161740120655,-3.556994812932327,-0.06998237772645687,-1.5786083774183415,-0.9057648479252343,-0.5731376430586881,-0.3818575442534555,-0.2626193087699916,-0.1847707138307364,-0.13213877996276596,-0.09572818377744224,0.1416287138725148,-3.310870646560536,-0.053054026274877444,-1.3863354789475342,-0.7610837359460585,-0.4662386677085828,-0.3034632147687747,-0.20525777591394934,-0.14271541093545512,-0.10120736077465958,-0.07288616939169676,0.14164047404996818,-2.9072200256094574,-0.03575443165904364,-1.1143473694092658,-0.5766278745597532,-0.3394721528210485,-0.21508106779934433,-0.1428174595861839,-0.09805586209890413,-0.06892635445396617,-0.04933750970577005,0.14161479498558047,-3.2995621053027624,-0.05298869115767077,-1.3813126256149149,-0.7585247866000522,-0.46480040643119536,-0.3026122475137741,-0.20475411189250842,-0.14240974642240234,-0.10102197508886801,-0.07277734511009279
5.956166503775327,0.15054138418360957,-3.871350213985103,-0.31738021260061133,-1.9304751140970882,-1.2697612812188077,-0.9337656644135841,-0.7299065180033999,-0.5928918008941095,-0.49472901332008645,-0.4208768365905953,-0.36340890232397677,0.15063710831337385,-3.3090730768022523,-0.05206277974002019,-1.383618144552469,-0.7580667769981853,-0.46339911674964984,-0.30097951783189125,-0.2031209117233597,-0.14092613949902227,-0.09973567436211833,-0.07167835834413996,0.1506022931650014,-3.548956781210461,-0.06856842077607,-1.5717000469789708,-0.8999413080985776,-0.5682941663736073,-0.37786714845654895,-0.2593540412541778,-0.18211158460833854,-0.12998076849562423,-0.09398076319465193,0.1506100306670593,-3.3033895773511865,-0.05198306818637968,-1.3802703354887222,-0.7561920590230724,-0.4622998898308105,-0.30029316798000955,-0.2027068255647062,-0.14066295911798343,-0.09955603304208693,-0.07155732383810151,0.15062313207671946,-2.9006492154464425,-0.03503362973134831,-1.109472006008633,-0.5729220166377718,-0.3366044967439761,-0.21283470124504084,-0.1410429692979931,-0.09664687035584471,-0.06780312886432113,-0.04843960641662709,0.15059363178499102,-3.2920789298475386,-0.05191687190330703,-1.3752417569242563,-0.7536265454740116,-0.4608554531001047,-0.299436988810963,-0.20219920381182718,-0.14035440336483596,-0.09936863598128158,-0.07144717512767983
6.313881990703002,0.1596392404050117,-3.8624079878341213,-0.31080235501784476,-1.9218182755941715,-1.2613888348376923,-0.9256726544952031,-0.7220853879079534,-0.5853360997078711,-0.4874299761928149,-0.41382689844403564,-0.35659942989783555,0.15975096951663142,-3.3014895514928337,-0.0509973335388169,-1.3774822715348716,-0.7531290400908108,-0.4594320990849225,-0.2977936275855455,-0.20056255659939154,-0.1388719492664795,-0.09808641941740481,-0.07035386478163265,0.15970981133707682,-3.5408079428398653,-0.0671606436523929,-1.564709857927272,-0.8940603515554666,-0.5634126902374272,-0.37385349333212503,-0.25607644033509525,-0.17944782144675778,-0.12782344670643192,-0.09223747041527378,0.15971825597017142,-3.295805322008089,-0.05091676932364855,-1.3741332442410392,-0.75125207866852,-0.45833015598522975,-0.2971045905364347,-0.20014619981264953,-0.13860689329661174,-0.09790520777685657,-0.07023158946981418,0.15973283180211129,-2.8939876759213807,-0.034315945481157496,-1.1045387308779158,-0.5691795061497438,-0.3337142635623983,-0.21057515390430995,-0.1392616951107374,-0.09523535189356827,-0.06668022669254853,-0.04754379961239091,0.1596990745806506,-3.284492810813662,-0.05084973541646057,-1.3690990750621521,-0.7486800715471171,-0.456879592732801,-0.29624323738607583,-0.19963463805823828,-0.13829545971765328,-0.09771582211994712,-0.07012014942634426
6.6765670987229635,0.16886383317288983,-3.853343784442074,-0.3042558224259625,-1.9130603630846945,-1.2529355399842264,-0.91751805818393,-0.7142207630226984,-0.5777540428641031,-0.480120527357298,-0.40678152285163066,-0.34980841610426444,0.16899328836308466,-3.293801116870804,-0.049936828521310705,-1.371273590208942,-0.7481427024653693,-0.45543415603375764,-0.2945894208884124,-0.19799483708683863,-0.1368144719969168,-0.09643798942212461,-0.06903280142477997,0.16894511932811634,-3.5325469714766613,-0.06575944252583157,-1.557637199122221,-0.8881218976476343,-0.5584935007765688,-0.3698170593052692,-0.2527870480370701,-0.17677996010241417,-0.12566732750983875,-0.09049875370760378,0.16895433878721366,-3.2881166313685872,-0.04985544657413857,-1.3679236996473507,-0.7462637508359237,-0.45432968515344957,-0.2938978460403012,-0.19757631166137027,-0.13654761927154244,-0.0962552718038556,-0.06890933106292682,0.16897052538702662,-2.8872343222070205,-0.03360159482272296,-1.0995471282775013,-0.5654002871242976,-0.33080157574789537,-0.2083026686044731,-0.1374739385896076,-0.09382159062662804,-0.06555791355301642,-0.04665032720915552,0.16893204962163919,-3.276802527961543,-0.04978759083381265,-1.362884078882007,-0.743685333456962,-0.45287305097283054,-0.29303136419242715,-0.19706086016287155,-0.1362333574921113,-0.09606394292885909,-0.06879662352614108
7.044275845455782,0.1782160181808642,-3.8441562307334367,-0.2977425351078569,-1.9042007515291206,-1.2444013990754756,-0.9093024323587713,-0.7063136737010175,-0.5701470241946962,-0.472802303632223,-0.39974252335995863,-0.34303775848423806,0.17836501623586815,-3.286006488680654,-0.04888154061236903,-1.3649915313752294,-0.7431076824863289,-0.4514055128057206,-0.29136727033822596,-0.1954181698733286,-0.1347541186512727,-0.09479077517397702,-0.06771549467923518,0.1783091362446434,-3.524172489716139,-0.06436523744341162,-1.5504814864289103,-0.8821259075507202,-0.5535368705845469,-0.3657582970053181,-0.24948642446131516,-0.17410856834847976,-0.12351293112107467,-0.08876509984182268,0.17831919945804103,-3.280322243689435,-0.048799389515124345,-1.3616411671075674,-0.7412270232215532,-0.45029870696428376,-0.29067330169064703,-0.19499759949340845,-0.13448556858436872,-0.0946066319112602,-0.06759090016252536,0.17833713397109424,-2.880388025610823,-0.032890771938706986,-1.094496771950011,-0.5615843387604078,-0.32786663124649085,-0.2060175117788895,-0.13567999542910836,-0.09240588254622017,-0.06443645458492357,-0.045759422810732996,0.17829345155996598,-3.2690068573614175,-0.048730731237683365,-1.3565962704443426,-0.7386422990788717,-0.44883608515797824,-0.28980175845404565,-0.19447831228011017,-0.13416853880590035,-0.09441340348785274,-0.06747694779087707
7.417094659094365,0.18769662051073516,-3.834843926298359,-0.29126448837256835,-1.8952388297978042,-1.2357864843125206,-0.901026395326449,-0.6983651591162894,-0.5625164374279717,-0.4654769874653366,-0.3927117609790479,-0.33628941832008663,0.18786707288537757,-3.2781043805144465,-0.047831774136937615,-1.3586355868797884,-0.7380239482475526,-0.4473463990729213,-0.2881275441678297,-0.19283299912262403,-0.1326913435170856,-0.09314520468066255,-0.06640232382267457,0.18780274915366837,-3.515683179040382,-0.06297841858880535,-1.5432421596014465,-0.876072351415504,-0.5485431163714676,-0.3616777053694186,-0.24617514015976394,-0.17143422235086297,-0.12136081696109316,-0.08703698350453105,0.18781372664383103,-3.272420914969982,-0.047748908819677964,-1.3552851460677355,-0.7361418638193906,-0.4462374742101393,-0.28743135474542014,-0.1924105163719415,-0.13242120399815344,-0.09295971309769747,-0.06627665637044029,0.18783354832885157,-2.8734477059825014,-0.03218368767372511,-1.0893872603370829,-0.5577316216207587,-0.32490958824353355,-0.20371995576247023,-0.13388017625763377,-0.09098852713790669,-0.06331614117136267,-0.04487134262407136,0.18778414363088636,-3.261104567782948,-0.0476794901226847,-1.350235181564184,-0.7335509752722024,-0.44476896882140643,-0.286554830363311,-0.1918874501492095,-0.13210144115900224,-0.09276461918365954,-0.06616150398897833
7.795088360783395,0.19730643280364435,-3.8254054809370146,-0.2848236313665116,-1.8861739910435844,-1.2270908828511637,-0.8926906329777999,-0.6903763642133499,-0.5548637608553704,-0.45814627710134775,-0.38569108981579503,-0.32956532774882213,0.1975003478701855,-3.270093485588678,-0.046787852692306446,-1.3522052213299114,-0.7328914619526334,-0.44325707909468076,-0.2848706488956606,-0.1902397717722381,-0.13062658046751377,-0.09150167373594201,-0.06509363827624079,0.1974268163600495,-3.5070776764673073,-0.06159939244783249,-1.535918649977632,-0.8699612256121867,-0.5435125974380659,-0.35757582318741377,-0.24285380308643695,-0.16875752224897367,-0.1192115381819553,-0.08531488928776482,0.19743877863153458,-3.264411381225049,-0.04670430596103245,-1.348855148559529,-0.731008273808492,-0.4421462691339711,-0.28417241029965223,-0.18981550330817287,-0.1303549566338941,-0.09131492376036958,-0.06496695956622965,0.19746062730342823,-2.866412232469757,-0.031480538346544795,-1.0842181899716272,-0.5538421406679286,-0.3219306609178655,-0.2014102889994014,-0.13207479915454107,-0.08956984531637877,-0.0621972546882061,-0.04398630640830087,0.19740495619647247,-3.2530944441983616,-0.046634147164635494,-1.3438003525361122,-0.7284113787720546,-0.44067199494750353,-0.28329100788930117,-0.1892887567218305,-0.13003254178646736,-0.09111802958822708,-0.06485065160741046
8.178332575191668,0.2070462152620421,-3.8158394948203282,-0.2784219455617529,-1.8770056951558323,-1.2183147432758088,-0.8842958325905668,-0.6823484348360072,-0.5471905116177032,-0.4508119329467439,-0.3786824255609431,-0.322867474143279,0.2072656988198034,-3.2619725154142825,-0.04575005312305623,-1.3456999431243786,-0.7277102255686259,-0.4391378293359087,-0.2815969934589515,-0.18763896023963578,-0.128560297869578,-0.08986061644160659,-0.06378980126283809,0.2071821643679481,-3.4983546207693434,-0.06022856822054885,-1.5285104251720427,-0.8637925575148109,-0.5384456729463863,-0.35345318960964656,-0.23952302475294246,-0.16607906436774764,-0.11706562817733966,-0.08359928128742955,0.20719518237962106,-3.256292372490223,-0.045665898076931735,-1.3423506989752472,-0.7258262764064487,-0.43802538957943027,-0.2808969147840975,-0.18721307077662125,-0.1282873038564143,-0.08967269455446475,-0.06366219194838703,0.20721919828245408,-2.8592805154281207,-0.03078153704933234,-1.07898919214853,-0.549915912177797,-0.31893006158283543,-0.19908881561221362,-0.13026419214110407,-0.08815014231466471,-0.06108008957784068,-0.04310458801733341,0.20715668750477778,-3.244975243716515,-0.04559503516698073,-1.337291326957558,-0.7232235529512911,-0.4365454810608952,-0.2800107342538737,-0.18668272043516282,-0.1279623149127349,-0.08947406371907426,-0.06354477068438723
8.566892123463866,0.21691669683686166,-3.8061445683807102,-0.2720614091509778,-1.8677333507946492,-1.2094581999875393,-0.8758427448738828,-0.6742825795096121,-0.5394982370107355,-0.44347574382422705,-0.37168771491245345,-0.31619785018593355,0.21716395049086137,-3.2537401736254323,-0.04471869799388261,-1.3391192668852632,-0.7224802623021794,-0.4349889553183581,-0.2783070246704209,-0.18503105018975208,-0.12649294508433287,-0.08822244689919032,-0.06249117809460054,0.2170695868750505,-3.4895126616261454,-0.0588663516769462,-1.5210169569037457,-0.8575663841635399,-0.5333427355691149,-0.34931037161337214,-0.23618343794932595,-0.16339947416213793,-0.11492368171446285,-0.08189067174512303,0.2170837323518072,-3.2480626224161644,-0.04463398707269739,-1.3357713362228594,-0.7205959032540077,-0.433875146749525,-0.27760529973690906,-0.18460369227306023,-0.12621872806271292,-0.08803346591415795,-0.06236271146262658,0.2171100549077935,-2.8520514271039312,-0.03008689012130389,-1.0736998734155687,-0.5459529492195933,-0.31590802150668124,-0.19675586036944748,-0.12844871548386644,-0.0867297557703041,-0.059964932068715004,-0.04222641989063288,0.2170401021666467,-3.236745753090702,-0.044562464293974834,-1.330707680087261,-0.7179875609621513,-0.43238978044537757,-0.2767144872897222,-0.1840698524256184,-0.1258912472003592,-0.08783316733763978,-0.06224423076332782
8.960853433792899,0.22691857240912938,-3.7963193247814258,-0.26574399275998706,-1.8583564750433859,-1.2005214901581063,-0.8673321934515772,-0.66618006057342,-0.53178852157974,-0.4361395240878302,-0.364708909164014,-0.30955845893479256,0.2271958947457663,-3.2453951547102573,-0.04369408971935328,-1.3324627113332408,-0.7172016091319391,-0.43081079175406445,-0.27500119781840615,-0.1824165379090004,-0.12442501817660087,-0.0865876053601105,-0.061198134166371126,0.22708984793894313,-3.4805504245404286,-0.057513162834053305,-1.5134377418873615,-0.8512827962587067,-0.5282042146498577,-0.3451479638010508,-0.23283569830972733,-0.16071938594980242,-0.11278626716770493,-0.08018954534979511,0.22710519122908573,-3.2397208705676146,-0.043608892236902216,-1.329116611271241,-0.715317223889717,-0.4296959097445896,-0.27429805951722197,-0.1819878883086361,-0.12414970833991673,-0.08639767353021958,-0.061068906993455074,0.22713395749546955,-2.844723862837599,-0.029396807044161772,-1.0683498969733674,-0.54195331971237,-0.3128648009790345,-0.19441175240176845,-0.12662870319748673,-0.08530900455988602,-0.05885208455010636,-0.041352060211589964,0.22705593121678203,-3.2284047276412253,-0.04353674713549276,-1.3240490064440167,-0.712703490396204,-0.4282052420998706,-0.2734027457346099,-0.18145066948687888,-0.12381983663563007,-0.08619577997025452,-0.06094941894155957
9.360281327323447,0.23705250529549227,-3.7863623516674014,-0.2594717009036856,-1.848874540605637,-1.1915048541275666,-0.8587650102579578,-0.6580421822166689,-0.5240630369256505,-0.4288051453262726,-0.35774798992832035,-0.3029513208964736,0.23736228871120024,-3.2369361634496503,-0.04267653352489518,-1.3257298239976336,-0.7118743226520995,-0.42660367474054983,-0.2716799859815147,-0.17979594974480356,-0.12235700968715178,-0.08495654582103743,-0.059911060402299265,0.23724367626218007,-3.471466565731883,-0.056169400778654385,-1.5057722920970562,-0.8449418944841782,-0.5230305723501419,-0.34096659929318124,-0.22948048763164966,-0.15803945096709077,-0.11065397293714033,-0.07849640059631868,0.23726028806149113,-3.231265847981544,-0.042590916786947354,-1.3223861058349038,-0.7099903233798642,-0.4254880203387456,-0.2709756613016111,-0.17936617714619496,-0.12208074844779129,-0.08476576540159876,-0.05978113877228389,0.23729163345832852,-2.837296716163916,-0.028711492332208415,-1.0629389194573746,-0.5379170808482696,-0.30980065479018604,-0.1920568346584947,-0.12480453299534863,-0.0838882419486556,-0.05774185467611028,-0.04048176434947205,0.23720487217826386,-3.219950949117651,-0.04251818841742866,-1.317314896017414,-0.7073714670696688,-0.4239922829125728,-0.27007603399101565,-0.1788257227444798,-0.1217485880717199,-0.08456236261273245,-0.05966070900242756
9.765251428724307,0.24731912580087323,-3.7762722544548737,-0.2532464834597252,-1.839287085971208,-1.182408564437047,-0.8501420805716275,-0.6498702965391285,-0.5163234476079519,-0.42147450382341245,-0.3508069805184103,-0.29637845928058504,0.24766385846704742,-3.2283618995133834,-0.041666337132902805,-1.3189201711061638,-0.7064985026300179,-0.4223679958778522,-0.26834390346045195,-0.17716981151677524,-0.12028941211704755,-0.08332970544691176,-0.058630318396760826,0.24753177017778488,-3.4622597133253628,-0.05483547703036068,-1.498020151865655,-0.8385438145984594,-0.5178222885819055,-0.33676692699686955,-0.22611850645733023,-0.1553603304030095,-0.10852739306871162,-0.07681173500246555,0.24754971961626002,-3.222696292830369,-0.041580358138760695,-1.315579403302561,-0.7046153048966606,-0.42125188409152586,-0.26763864286350425,-0.17673912322487884,-0.12001236432178397,-0.08313819892472732,-0.05849979087981813,0.24758377747688748,-2.8297688632260822,-0.02803115588130362,-1.0574665892155735,-0.5338443041533014,-0.30671586628146846,-0.18969146742435541,-0.1229765725010471,-0.08246781153626345,-0.0566345507040754,-0.03961577986598462,0.2474875881904091,-3.211383190709295,-0.04150709919155053,-1.3105049873457026,-0.7019916160115073,-0.419751293025306,-0.2667348684333888,-0.17619555937295295,-0.11967802759241414,-0.08293337800472754,-0.05837848573163665
10.17585016618839,0.2577190323419466,-3.7660476459276735,-0.24707032230251774,-1.829593651573914,-1.17323296775999,-0.8414643851668308,-0.6416658232358883,-0.5085714964708034,-0.41414952548873074,-0.3438878920967495,-0.2898419009137825,0.25810129493672773,-3.219671058124071,-0.04066381242203623,-1.3120333337962886,-0.7010742671189095,-0.4181041480574605,-0.2649934540678045,-0.1745386714214398,-0.11822275093515447,-0.08170754854102873,-0.05735628943223429,0.2579547952300588,-3.452928512681791,-0.05351180141217417,-1.490180868206354,-0.8320887164156534,-0.5125798717932597,-0.33254960328187766,-0.22275045543331318,-0.15268270492578528,-0.10640713733320253,-0.07513606641563558,0.25797415043794814,-3.214010930319004,-0.040577549502979614,-1.3086961134818433,-0.6991923160041617,-0.4169879183592506,-0.264287528578523,-0.1741072589965377,-0.11794505794554919,-0.08151543705440135,-0.05722525935878886,0.2580110497031406,-2.8221392033821093,-0.027356004660483713,-1.0519326200750996,-0.5297351136310072,-0.3036107518640744,-0.18731603338017594,-0.12114521825001637,-0.081048073058373,-0.055530484685843554,-0.03875437360667408,0.2579047094728541,-3.202700228031655,-0.04050381329498009,-1.3036189259027111,-0.6965641112825065,-0.41548271464414305,-0.26337980774200553,-0.17356075456792397,-0.11760867897164881,-0.0813092881344232,-0.05710314246655501
10.592142360860374,0.2682527881121704,-3.7556871147777873,-0.24094517639530783,-1.8197938119334807,-1.1639784258828212,-0.8327328703256639,-0.6334301806739504,-0.5008089430492318,-0.4068321735246849,-0.33699279981419106,-0.2833437152196996,0.2686752516930384,-3.21086234702847,-0.03966926587599226,-1.305068911451507,-0.6956017443277875,-0.41381256970884317,-0.26162920009607454,-0.17190309276995686,-0.11615754281242452,-0.08009053202786351,-0.056089361520616,0.2685133811308503,-3.443471594522412,-0.05219878906500951,-1.4822540220484717,-0.8255767937028238,-0.5073038759925077,-0.3283153448794361,-0.21937708219532037,-0.15000726125031208,-0.10429380166429651,-0.073469875722139,0.2685342090064975,-3.2052085012598557,-0.03958278732562674,-1.3017358719790617,-0.693721517026638,-0.41269656535454746,-0.26092286219654565,-0.1714711700092421,-0.11587938485415059,-0.07989793592421657,-0.05595790711380853,0.268574074094734,-2.814406628545407,-0.026686248789635148,-1.0463366951957085,-0.5255896205442139,-0.30048563707493603,-0.1849309359189814,-0.11931086015637475,-0.07962937645694963,-0.0544299655562604,-0.03789779476508593,0.26845683009245536,-3.1939008318157747,-0.0395086189184281,-1.2966563610199995,-0.6910891335389697,-0.4111870258935882,-0.26001141589627996,-0.1709218838621263,-0.11554109000134195,-0.07969057481385228,-0.0558350631273493
11.014214440933172,0.2789209260527283,-3.74518928101522,-0.2348729987760737,-1.8098871667507581,-1.1546453430066304,-0.8239486093540165,-0.6251648996464276,-0.49303761743655283,-0.39952445423110905,-0.33012376783582487,-0.2768859256918714,0.2793863499112015,-3.2019344789722615,-0.03868299812397752,-1.298026540722403,-0.690081116591137,-0.40949369540155545,-0.25825169931160397,-0.16926367002820966,-0.11409432249762033,-0.07847911799208715,-0.05482989792851706,0.2792081261239435,-3.4338876085547,-0.05089683708782,-1.4742392140716616,-0.819008270514862,-0.5019948672620275,-0.32406487144150664,-0.21599912739685384,-0.14733468928432253,-0.10218800902943972,-0.07181369025439382,0.2792304925939775,-3.1962877349420022,-0.038596370526935944,-1.2946983222700341,-0.6882030863933859,-0.40837828669692405,-0.25754524145149627,-0.16883143998441114,-0.11381586363623389,-0.07828618105821805,-0.05469813133457163,0.2792734421531411,-2.8065700246316627,-0.026022089806291917,-1.0406785426526657,-0.5214079641822272,-0.2973408396757834,-0.1825365586117259,-0.11747390954410258,-0.0782121019432288,-0.05333332638170747,-0.03704631351706905,0.27914450989483475,-3.1849837866262,-0.03852183722831199,-1.289616982763945,-0.6855669026639282,-0.40686471063391616,-0.25663030061105374,-0.16827956089638363,-0.11347579680949435,-0.07807769714744367,-0.05457463067147611
11.44215283459969,0.28972394641360977,-3.7345527488512094,-0.2288557258259709,-1.7998733624269023,-1.1452341817668348,-0.8151126793465322,-0.6168715084190173,-0.4852593490399898,-0.392228378745001,-0.32328288429250573,-0.270470583799579,0.29023517441116436,-3.1928861421120827,-0.03770531426338971,-1.290905850568825,-0.6845125824458208,-0.40514801880719686,-0.2548615212272177,-0.1666209751302006,-0.11203363919554055,-0.07687378908072331,-0.05357829631464045,0.2900395945730162,-3.424175187728017,-0.04960634485795683,-1.4661360597310746,-0.812383407074762,-0.4966534627223701,-0.31979893554088407,-0.21261738027968113,-0.14466572429159225,-0.10009039564802769,-0.07016801908250095,0.29006356118608684,-3.1872473717138865,-0.03761862183697448,-1.2875831306512975,-0.6826372487988263,-0.4040335783753034,-0.25415523776009297,-0.1661886763487626,-0.11175505897869431,-0.07668064170479108,-0.053446325202957945,0.290109710100077,-2.7986282893470875,-0.025363735425479268,-1.0349579010728436,-0.5171903226465582,-0.29417674097277213,-0.18013333777124643,-0.11563478042290709,-0.07679662276227378,-0.05224088247239454,-0.036200175540542,0.2899682772953577,-3.1759478653768314,-0.037543770145835785,-1.282500497594551,-0.6799976631264658,-0.40251627773599824,-0.25323705678208774,-0.1656343856482414,-0.11141336777617276,-0.07647115800086374,-0.05332224312625575
11.876022363004614,0.30066232047416375,-3.723776109499239,-0.22289527733174225,-1.7897520361896686,-1.135745444302699,-0.8062262065053378,-0.6085515927053469,-0.47747603833445895,-0.38494599512386585,-0.3164722374346716,-0.2640997387772999,0.30122227579587574,-3.1837160558505078,-0.03673651546016482,-1.283706513543117,-0.6788963507910284,-0.4007760431230257,-0.25145930062355426,-0.1639756388966508,-0.10997604288922988,-0.07527501397730607,-0.052334935331215485,0.30100831789771576,-3.4143329779157594,-0.048327725363972965,-1.457944208506721,-0.8057024853643134,-0.4912802903291907,-0.3155183200848988,-0.20923263063087505,-0.14200107970331705,-0.09800156299118049,-0.06853335023970894,0.30103394668094696,-3.1780861476716726,-0.03664984104784143,-1.280389985893697,-0.677024238740824,-0.3996629638430957,-0.25075349141948755,-0.16354348524915818,-0.10969751291594498,-0.07508179433948925,-0.052202857515126405,0.3010834005084055,-2.7905803252808274,-0.02471139981717317,-1.0291745191204076,-0.5129368702202554,-0.29099370683669723,-0.17772170309025465,-0.11379390832335166,-0.07538332758150329,-0.051152967280862036,-0.0353596518649263,0.3009286229094327,-3.1667918502580767,-0.03657472376420594,-1.2753066239262718,-0.6743816764298136,-0.39814227052205087,-0.24983233592862053,-0.16298700503546512,-0.10935437334684703,-0.0748714251869207,-0.05207827556277026
12.315931061389078,0.31173648450760383,-3.712857974397731,-0.21699355878873097,-1.7795228954419744,-1.1261796665381452,-0.797290387707985,-0.6002068010142476,-0.46968960434972745,-0.37767937627500375,-0.3096939448428342,-0.2577754336344984,0.31234816814181454,-3.174422933508602,-0.03577690568760114,-1.276428225955493,-0.673232687850995,-0.3963782977999304,-0.248045653424639,-0.16132827827345247,-0.10792209501798895,-0.07368328138899866,-0.05110020086080895,0.3121147940621351,-3.404359621481293,-0.047061375307835815,-1.4496633339940304,-0.7989658184500046,-0.485876023171204,-0.3112238286747421,-0.20584567075508434,-0.13934148253324757,-0.09592215346365351,-0.06691021098122608,0.3121421423895502,-3.168802801375178,-0.03569031869308212,-1.2731186033759965,-0.6713643364954425,-0.3952669895088336,-0.24734062963012537,-0.16089651202521307,-0.10764381052242278,-0.07349012282400799,-0.05096811623269563,0.3121950008459561,-2.782425014257713,-0.024065266857891662,-1.0233281649789534,-0.5086478173778781,-0.28779214887378846,-0.17530211749877606,-0.11195172587250812,-0.0739725911825094,-0.05006989268715514,-0.03452498804802953,0.3120260076029285,-3.1575145363482466,-0.035614998617433884,-1.2680351237261986,-0.6687192598009918,-0.39374326181148755,-0.24641677529495035,-0.16033804344717703,-0.1072993750719329,-0.07327899882104325,-0.050843134330358086
12.761932947373651,0.3229468489317122,-3.701796936769805,-0.2111524355315282,-1.7691856098485539,-1.1165374173060685,-0.7883064506238419,-0.5918388132109562,-0.46190202341103637,-0.3704306351581094,-0.30295012670250077,-0.2514996876090527,0.3236133311993268,-3.165005478948449,-0.034826781488790676,-1.2690706897987487,-0.6675218802248291,-0.3919553536342204,-0.24462123453663825,-0.158679538535772,-0.10587237166909436,-0.07209906072539429,-0.049874470939709564,0.32335948769721895,-3.3942537566565485,-0.04580767165127288,-1.4412931244223641,-0.7921737843637546,-0.4804413755873629,-0.3069162906653402,-0.2024573408227895,-0.13668769512889262,-0.09385280901543874,-0.06529910144094433,0.32338861027613286,-3.159396072213711,-0.03474036057574166,-1.2657687204089523,-0.6656578321726202,-0.39084622229889165,-0.24391731654954607,-0.1582483970951611,-0.10559452154201024,-0.07190612380553049,-0.04974249705748634,0.32344496628542524,-2.774161269134073,-0.023425551168185094,-1.0174186408311314,-0.5043233893218548,-0.2845724629886839,-0.1728750404089161,-0.11010868953824948,-0.07256481742985896,-0.048992005901410715,-0.03369644989960248,0.32326085591003817,-3.148114698670455,-0.03466490086903866,-1.2606857575574488,-0.6630107271200025,-0.3893198445301975,-0.24299107190675825,-0.15768817043679323,-0.10524896491100919,-0.07169436345263552,-0.04961718996112413
13.21413605619947,0.3342937902091778,-3.6905916193412382,-0.20537376212487907,-1.7587399513207544,-1.1068193447879806,-0.7792756935970321,-0.5834493682556987,-0.4541152954238297,-0.36320189402466774,-0.2962429132737624,-0.24527453113742487,0.33501820703518637,-3.1554624248533973,-0.03388642778824197,-1.26163364612339,-0.6617642225185831,-0.3875077800125029,-0.24118671308783407,-0.15603006986243484,-0.1038274579146545,-0.07052285754794385,-0.048658124803570346,0.33474282887304496,-3.3840140382154242,-0.044567020414782374,-1.4328333096295953,-0.7853267521749179,-0.4749770667672544,-0.30259656376521454,-0.19906848694143509,-0.1340404686200241,-0.09179416776853357,-0.06370052509900354,0.3347737785813844,-3.149864698838495,-0.03380025740518024,-1.258340079774749,-0.6599050536098537,-0.38640126160672356,-0.24048422993367563,-0.1555997953962612,-0.10355021462277642,-0.07033026963483041,-0.048526368973496756,0.33483371497375314,-2.7657879804320036,-0.02279243917245738,-1.011445738108901,-0.49996384012403206,-0.28133511420169377,-0.1704409609901485,-0.10826525252372445,-0.0711604009345273,-0.04791962644109761,-0.03287429523916641,0.3346335615932058,-3.1385911099497283,-0.03372472035062733,-1.253258313180877,-0.6572564308798494,-0.3848726250594072,-0.23955589904270486,-0.15503804769631238,-0.10320373080836515,-0.0701180161393272,-0.04840083930175721
13.67261601253533,0.34577765633648416,-3.679240588018585,-0.19965937096437475,-1.7481856720427442,-1.0970261065238631,-0.7701994243174167,-0.5750402268678301,-0.4463314432013853,-0.35599528475839926,-0.2895744278434918,-0.23910197898436542,0.3465632031909149,-3.1457924800723642,-0.032956145885456783,-1.254116854427731,-0.6559600769090383,-0.38303621535338334,-0.2377427996956517,-0.1533805472586594,-0.1017879281370126,-0.06895516084231484,-0.04745156756933405,0.34626521639692626,-3.373639103305227,-0.043339800235228224,-1.4242836200282372,-0.7784251410675929,-0.4694838654672183,-0.29826552603600603,-0.19567997399846485,-0.13140057745198486,-0.08974686989965396,-0.06211499123786956,0.34629804203230896,-3.1402074230626047,-0.0328703011105546,-1.250832469607937,-0.6541063590663763,-0.3819327260791986,-0.23704207020935852,-0.15295139590425666,-0.10151150838761601,-0.06876305914872188,-0.04732011986386625,0.3463616321886722,-2.7573040554403963,-0.022166140455663837,-1.005409287437896,-0.49556943611673276,-0.2780805393340028,-0.1680003732711624,-0.10642188246456989,-0.06975975262095704,-0.04685310176087441,-0.03205878059822747,0.34614448267994447,-3.1289425767630696,-0.03279475667374345,-1.2457526096112805,-0.6514567569566108,-0.38040226057394533,-0.23611198671176697,-0.1523883698669618,-0.10116427344627786,-0.0685504376351632,-0.047194456667930984
14.137448441050028,0.3573987668618284,-3.6677424602209276,-0.19401105101776986,-1.7375225662406883,-1.0871584168277253,-0.7610790363522419,-0.5666132169466763,-0.4385525338971207,-0.34881296700406594,-0.28294681560875085,-0.23298403554629177,0.35824869226966316,-3.1359943680110964,-0.03203622234605956,-1.246520107264932,-0.6501098074898853,-0.37854128399470216,-0.23429019516106048,-0.15073165213920126,-0.09975439067448258,-0.06739644530187763,-0.0462551419994391,0.35792701340261235,-3.3631275964411325,-0.042126380140673596,-1.4156438383668664,-0.7714694305118748,-0.46396258572208804,-0.293924097707837,-0.19229268025204538,-0.12876879175917008,-0.0877115603219867,-0.06054299068283579,0.35796176038990435,-3.1304229957765237,-0.03195078525581068,-1.2432457004799389,-0.6482621403015179,-0.37744128026564544,-0.23359156807345638,-0.15030386987316274,-0.09947898416502142,-0.06720499484812488,-0.04612413595613475,0.35802907041151344,-2.748708397252175,-0.02154683547587859,-0.9993091396000797,-0.49114047723855064,-0.2748092192970844,-0.1655537851556319,-0.10457905465444958,-0.06836327564386559,-0.045792761348195786,-0.03125016340257493,0.3577939461975903,-3.1191678744026463,-0.031875276891733806,-1.238168478844798,-0.6456121211385485,-0.37590942199762967,-0.23266007250297993,-0.1497398223344808,-0.09913118709313942,-0.06699214652359278,-0.045998429232801834
14.60875218050881,0.3691574099125114,-3.6560958107853736,-0.18843056284082832,-1.7267504566336398,-1.0772170479567176,-0.7519159626957155,-0.5581702087697544,-0.4307806917718617,-0.34165714955984505,-0.2763622128739116,-0.2269226720597048,0.37007500962253503,-3.1260668115656225,-0.03112693360161231,-1.238843207247208,-0.6442138258669675,-0.3740236780189855,-0.23082964692558383,-0.14808408723416783,-0.09772745487250586,-0.06584722253979473,-0.04506925446852917,0.36972855352394285,-3.3524781730322823,-0.04092714617559903,-1.406913771983443,-0.7644600976458711,-0.4584140495168426,-0.2895732118176261,-0.18890749765994658,-0.12614589181408742,-0.08568888167633484,-0.05898502976514275,0.3697652622209207,-3.120510147418326,-0.031041978792760237,-1.2355795786512709,-0.6423727944505755,-0.37292760086084814,-0.23013346435707738,-0.14765792123662086,-0.09745325068349443,-0.06565656229722065,-0.04493878559890546,0.3698363460079669,-2.7399999015028715,-0.020934718366028747,-0.9931451547196047,-0.4866772829168063,-0.27152165645710813,-0.16310173642556586,-0.10273726589499352,-0.06697138669733955,-0.0447389381739948,-0.030448691416711374,0.3695822479557443,-3.1092657944933246,-0.030966584490234123,-1.2305057811676394,-0.639722944802701,-0.3713947939382478,-0.22920090576640983,-0.14709310898207373,-0.09710509327732422,-0.0654436232051683,-0.04481312850502281
15.086592052056364,0.38105384943332543,-3.6442992325074934,-0.18291963280407186,-1.7158691973294047,-1.0672027977845135,-0.7427116729048628,-0.5497131016868546,-0.4230180317490906,-0.3345300095754602,-0.2698227488414628,-0.2209198576677327,0.38204245717361596,-3.1160085391271912,-0.030228565437621927,-1.2310859948843382,-0.638272563815267,-0.3694840772852622,-0.2273619107852573,-0.14543855405986292,-0.0957077221969738,-0.06430798554935799,-0.04389426979620393,0.38167013329646643,-3.3416894736541387,-0.03974245906267303,-1.3980932290764776,-0.7573976587685278,-0.4528391189165186,-0.2852138212541051,-0.18552534017820016,-0.12353268141549659,-0.08367949812081535,-0.057441606498066206,0.3817088431596779,-3.1104676367102235,-0.030144165578733544,-1.2278339660078623,-0.6364387804287546,-0.36839238198004143,-0.2266685229700673,-0.14501426951337715,-0.09543491522902424,-0.06411826002720189,-0.04376444772865552,0.3817837450696102,-2.7311774821415145,-0.02032997130711978,-0.9869172173311849,-0.482180189759456,-0.2682183597635287,-0.16064476044065729,-0.10089700398518234,-0.06558451184569423,-0.04369197447152098,-0.029654618968337702,0.38150964946762156,-3.099235119042736,-0.0300689444861479,-1.2227644044400698,-0.6337897212349823,-0.3668591151057955,-0.22573526339000327,-0.1444489628115577,-0.09508660744659198,-0.0639053794195067,-0.0436389450679865
15.571065287409711,0.3930883178338611,-3.632351310131088,-0.17747994211461054,-1.7048786658150834,-1.057116526531487,-0.7334676999784634,-0.5412438349514908,-0.41526670257954124,-0.32743375167927535,-0.2633305427023628,-0.21497751618155841,0.39415130067004717,-3.105818278478467,-0.029341372615425527,-1.223248328786098,-0.6322864864835406,-0.36492322333670946,-0.22388778586595126,-0.14279579211819454,-0.09369580770088293,-0.06277922649333467,-0.04273055345740186,0.3937520206360132,-3.330760145480059,-0.038572659083322774,-1.3891820760174216,-0.7502827081815877,-0.4472387143291364,-0.28084692654656707,-0.18214713574235664,-0.12092994347451953,-0.08168403585692158,-0.055913191900614695,0.3937927642223106,-3.1002941935284754,-0.029257604241471974,-1.22000873265984,-0.6304605779705834,-0.36383637386245343,-0.22319752754458747,-0.14237363710624462,-0.09342460208201611,-0.06259058206861119,-0.042601484966452954,0.39387151676133014,-2.7222400369148665,-0.01973277604924542,-0.9806252316308361,-0.477649568088407,-0.2648998727278641,-0.15818341392104682,-0.09905877798033555,-0.06420306371152495,-0.04265220764321867,-0.028868202161424737,0.3935763838299575,-3.089074630202875,-0.029182626049993096,-1.214944252205806,-0.6278129501826708,-0.36230313202014613,-0.2222639441340964,-0.14180811267404586,-0.09307633938554677,-0.06237789239392083,-0.042476230452346594
16.06225831476176,0.40526102238093326,-3.6202506114764517,-0.172113135945551,-1.6937787716245336,-1.046959130713358,-0.7241856289670412,-0.5327644281007418,-0.4075289168468438,-0.32037060729208794,-0.2568877251958047,-0.20909757419949276,0.4064017712946978,-3.0954947656712397,-0.02846563207637813,-1.2153300955127626,-0.6262560938132522,-0.36034186666402174,-0.22040804796396946,-0.1401565152927675,-0.0916923395686492,-0.06126144486422081,-0.04157848116533926,0.40597444791680826,-3.319688833703548,-0.03741812335009151,-1.3801801823580173,-0.7431158101043527,-0.4416137460387668,-0.2764735263756443,-0.1787738228150716,-0.11833849299974125,-0.07970314825237072,-0.05440028930184876,0.40601725700219093,-3.08998856301944,-0.02838257666630741,-1.2121037724523889,-0.6244386800982289,-0.35926032722670964,-0.21972128256849738,-0.13973675437284694,-0.09142292929071504,-0.061074025788108055,-0.041450282191304075,0.4060998819468299,-2.7131864797532828,-0.019143326171519613,-0.9742691249283916,-0.4730857983823809,-0.2615667460373821,-0.15571827734915866,-0.0972230978770239,-0.06282747352166204,-0.041619964426014996,-0.0280896797138455,0.40578265164697,-3.0787831177963483,-0.028307898786408436,-1.2070452510001077,-0.6217931374159826,-0.3577276088718034,-0.21878775992774613,-0.13917129137251089,-0.09107492477044996,-0.06086168120847414,-0.04132536923171829
16.560279169353645,0.41757214422318667,-3.6079957088722727,-0.16682082343973398,-1.6825694511698808,-1.036731539667648,-0.7148670659932528,-0.5242768853901011,-0.3998068639941381,-0.3133428006509598,-0.2504964124132497,-0.20328193119277826,0.41879406509829675,-3.085036723018791,-0.027601605141850546,-1.207331219748382,-0.620181930643722,-0.3557408049141707,-0.21692354955839205,-0.1375214934412552,-0.08969794607318862,-0.05975513358634718,-0.0404384138106798,0.4183376198014098,-3.3084741813906158,-0.03627916973139052,-1.3710874695846873,-0.735897634700269,-0.43596518791810673,-0.27209466025544476,-0.1754063678354601,-0.11575915035151632,-0.07773748887052413,-0.05290335877011641,0.4183825192602665,-3.0795494905833225,-0.027519334830148803,-1.2041190258458943,-0.6183736392651242,-0.35466502168893677,-0.21624060318394217,-0.1371043756191207,-0.08943052917622486,-0.05956907712972168,-0.04031118178681278,0.4184690273417737,-2.7040157018032027,-0.01856176764040438,-0.9678488400591265,-0.46848929576879106,-0.25821956339000607,-0.15324993576979504,-0.09539048820549006,-0.06145817593949427,-0.040595591222713424,-0.0273192919788261,0.41812862241412707,-3.0683593479114126,-0.027445023100223342,-1.1990673558316822,-0.615730859510218,-0.35313336692215647,-0.21530755057614603,-0.1365392630019414,-0.0890829969692849,-0.05935723303852679,-0.04018672161690609
17.065214279378278,0.4300218397819039,-3.595585159624827,-0.16160453255101437,-1.6712506707379209,-1.0264347660760273,-0.7055136933463956,-0.5157832933676064,-0.39210280806818,-0.30635257658350645,-0.24415870337277407,-0.19753242025372864,0.4313283459791968,-3.0744428750222625,-0.026749541666623237,-1.199251632382423,-0.6140645554195643,-0.35112083373601677,-0.21343510979052693,-0.1348914779871579,-0.0877132543603101,-0.05826078459738432,-0.039310715622797435,0.43084170549240997,-3.297114830496373,-0.035156137800179545,-1.3619038663025775,-0.7286288414761016,-0.43029404564318363,-0.267711386034885,-0.17204573102764525,-0.11319272094152392,-0.07578769211343173,-0.05142288997653248,0.430888717763692,-3.0689757066730428,-0.026668127979322588,-1.1960544147001424,-0.6122660048224425,-0.35005129131281976,-0.21275635464059622,-0.13447725266926797,-0.08744802531600535,-0.05807624403234329,-0.03918455801375628,0.43097910744773615,-2.6947266066673174,-0.01798829396507475,-0.9613643344466922,-0.4638604948585142,-0.2548589164808443,-0.15077898110061688,-0.09356147223925043,-0.060095602805551096,-0.03957942446773414,-0.026557288680162223,0.4306144388910036,-3.057802111669803,-0.02659424027117613,-1.1910105389276504,-0.6096267055499192,-0.3485212250245405,-0.21182416027138617,-0.13391278467361994,-0.08710118236326109,-0.05786503844820748,-0.039060635129381495
17.577160876552686,0.4426102381650312,-3.5830175068630394,-0.1564657928448276,-1.6598224244301207,-1.0160698293143584,-0.6961272354296208,-0.5072857764761391,-0.3844190218846921,-0.2994021849782349,-0.23787667826631545,-0.1918508788186701,0.4440047436797232,-3.063711958717726,-0.02590969463716991,-1.1910913044526463,-0.6079045515291466,-0.34648280038638224,-0.20994360324364875,-0.13226724098822645,-0.0857389147309707,-0.05677889503397808,-0.038195731958482616,0.44348684833458485,-3.285609418720597,-0.03404934979451387,-1.3526293433532102,-0.7213101318278845,-0.42460133335949196,-0.2633247919735525,-0.16869290668165815,-0.1106400279856378,-0.07385439286794106,-0.04995933056401469,0.4435359897073644,-3.0582659512527064,-0.02582919538815456,-1.1879099244387201,-0.6061163922873245,-0.3454199633856915,-0.2092693876168778,-0.13185616096802333,-0.08547604258372002,-0.05659599784560232,-0.03807075470512514,0.4436302461582614,-2.6853180934130494,-0.017423061903710527,-0.9548156010407433,-0.45919985736913205,-0.2514854197928973,-0.14830602930165493,-0.09173658506861973,-0.05874018272391504,-0.03857179101678392,-0.025803909468786045,0.44324021526094737,-3.047110171495843,-0.02575579412798183,-1.182874809915468,-0.6034812861862897,-0.3438920365377832,-0.20833847817831558,-0.1312926476136581,-0.0851301125790767,-0.0563855765502153,-0.03794746341163619
18.09620538906977,0.45533744331897685,-3.570291295858571,-0.15140604383671968,-1.648284736333927,-1.0056378189983866,-0.6867094581340064,-0.49878646072482147,-0.37675775844421655,-0.29249385489803403,-0.23165240241307236,-0.1862390878948787,0.45682335304747607,-3.0528427008537555,-0.025082290567643262,-1.1828502244312906,-0.6017025638509512,-0.34182758447806266,-0.2064499213146344,-0.12964956204394407,-0.08377554598007414,-0.05530995366703942,-0.03709382575966892,0.4562731554569931,-3.2739565702199274,-0.03295913198854347,-1.3432638877306085,-0.7139422586659847,-0.41888812578800205,-0.25893598539793816,-0.16534887934460937,-0.10810189169002973,-0.0719382404975471,-0.048513156228572316,0.4563244396194079,-3.0474189449595697,-0.02500278241468202,-1.1796855441173024,-0.5999254247598707,-0.3407719141620983,-0.20578057919238774,-0.12924187931689296,-0.08351524777873796,-0.05512884257595795,-0.036970116918381424,0.4564225389474349,-2.675789053316781,-0.01686622263539106,-0.9482026348791277,-0.45450786309565033,-0.24809971146478643,-0.1458317151549423,-0.08991638702943716,-0.05739236892225113,-0.03757302233574164,-0.025059371794469612,0.4560060328274763,-3.0362822876025968,-0.024929934156790512,-1.1746601855410965,-0.5972952604888531,-0.33924668296613525,-0.20485136374766802,-0.1286796014716683,-0.08317043723042708,-0.05491935987658567,-0.03684756735310618
18.622466655694787,0.4682035380844791,-3.5574050524363443,-0.14642667806454873,-1.636637657338404,-0.9951398601956338,-0.6772621799618426,-0.4902875580683006,-0.3691213454956743,-0.2856298446055546,-0.2254879275817968,-0.180698796308381,0.4697842398997914,-3.0418338200054524,-0.02426757845737251,-1.1745284212556868,-0.5954592549941313,-0.3371560694999336,-0.20295495860094653,-0.12703924645128079,-0.08182381545257858,-0.05385444322236895,-0.03600533010024368,0.4692007097339868,-3.262154910332125,-0.03188575631038597,-1.3338075150136266,-0.7065260114273779,-0.41315552668060923,-0.2545460935881213,-0.1620146615218743,-0.1055791525165416,-0.07003986689844421,-0.047084802820499004,0.4692541445376877,-3.036433432795234,-0.024189116806674942,-1.1713813064298455,-0.5936937613915049,-0.3361080321478062,-0.20229084581270831,-0.1266351941951051,-0.08156624504839216,-0.05367524849947232,-0.03588299341060334,0.46935604807797515,-2.6661383796115734,-0.01631794987305423,-0.9415254634143618,-0.4497850118445225,-0.24470244935594898,-0.14335667927111953,-0.08810140691707849,-0.056052580996401105,-0.036583447508656386,-0.024323925982501785,0.46891195169511435,-3.025317227628525,-0.024116872364663942,-1.1663667063082135,-0.5910692929384123,-0.33458606907601607,-0.20136374782508465,-0.12607446851872744,-0.08122278952886261,-0.05346684539940219,-0.03576126397572493
19.15603110462064,0.48120858271929967,-3.5443572739556837,-0.14152904209986816,-1.6248812685085858,-0.9845771408811093,-0.6677872612522909,-0.4817912807295681,-0.36151211483209633,-0.2788124063571976,-0.21938528626655227,-0.17523172099366383,0.48288743547066293,-3.030684034711987,-0.023465757366438855,-1.1661259347830217,-0.5891753087359086,-0.3324691809217269,-0.19945963627492236,-0.124437077405357,-0.07988434964430735,-0.05241285072301329,-0.03493057734912409,0.4822695615288746,-3.2502030643433244,-0.030829539565896062,-1.3242602828481531,-0.6990622047969554,-0.40740465037152446,-0.25015625926346124,-0.15869127024455515,-0.10307263612869658,-0.06815989230771077,-0.045674714080712886,0.482325151208846,-3.025308113474394,-0.023388410644138248,-1.1629972504616566,-0.5874220983635354,-0.33142923913503863,-0.19880109236079715,-0.12403690933033085,-0.0796297066993162,-0.052235704386490535,-0.034809715602290195,0.48243080927256166,-2.656364959490432,-0.01577836595475054,-0.9347841265168255,-0.44503183868003354,-0.24129430583751513,-0.14088157029746498,-0.08629221588452178,-0.0547212839924979,-0.03560340212037302,-0.02359777545286984,0.4819580013083683,-3.014213726661474,-0.023316843199435004,-1.1579944476875963,-0.5848041013621365,-0.329911125078088,-0.19787654167299384,-0.12347803307398769,-0.07928781304278272,-0.05202853152188852,-0.03468891021225097
19.69699596756436,0.4943526074712181,-3.531146475836901,-0.13671440843287463,-1.6130156711172656,-0.9739508572806501,-0.6582866187741387,-0.47329989564564157,-0.3539323919676364,-0.2720437678170202,-0.21334646523697892,-0.1698395176687195,0.4961329400051484,-3.0193920677367605,-0.02267706214788774,-1.1576428442539726,-0.5828514639912716,-0.32776787835185606,-0.1959648993433115,-0.12184387691119186,-0.07795780917941539,-0.05098565919404696,-0.03386991082480298,0.4954797316142888,-3.238099651652451,-0.02979074888721961,-1.314622262096543,-0.6915516974264386,-0.4016366757486427,-0.24576767840758806,-0.15537973955122122,-0.10058316234402977,-0.06629893757546934,-0.044283321153178457,0.49553747666247444,-3.014041704842143,-0.02260089348546579,-1.1545334485188372,-0.5811111644263155,-0.3267364794333111,-0.19531225129118476,-0.12144782554205716,-0.07770625932806563,-0.05081068177271418,-0.03375060418761319,0.4956468266337271,-2.646467662940597,-0.015247639135866797,-0.9279786978273306,-0.4402489011682146,-0.2378759737942005,-0.13840705555911761,-0.08448936850089589,-0.05339890562118354,-0.03463320160497951,-0.022881160276498533,0.49514418361979473,-3.0029705398338913,-0.022530042942152644,-1.14954349813648,-0.578500412166195,-0.3252228048855381,-0.19439068983005195,-0.12089110450882082,-0.07736615302895283,-0.05060488443033509,-0.033630817126246285
20.24548008329119,0.5076356291671786,-3.5177711337775683,-0.13198400547476924,-1.6010410326953604,-0.9632623225869934,-0.6487622089961314,-0.4648157023569375,-0.34638455334257057,-0.26532617517130563,-0.20737344122195528,-0.1645238117905219,0.5095207230715798,-3.007956610642344,-0.02190169189872677,-1.1490792319304295,-0.5764884661937579,-0.3230531365945379,-0.19247169899982525,-0.11926045507364993,-0.07604483806978203,-0.049573337951857574,-0.03282364405289183,0.5088312137944366,-3.225843260829286,-0.02876965905446362,-1.3048935613828219,-0.6839953824398435,-0.39585277545260034,-0.24138152689962403,-0.15208110447906284,-0.09811157826252442,-0.06445761676758505,-0.042911043691445355,0.508891112064283,-3.0026329095160245,-0.021826756308617287,-1.1459899897216386,-0.5747617003482991,-0.3220307363103572,-0.19182528926176345,-0.1188687572169004,-0.07579654968537326,-0.049400650267604346,-0.03270599155640225,0.5090040782824496,-2.6364453574067372,-0.014725898720972425,-0.9211092468533486,-0.4354367678916327,-0.23444817190816594,-0.1359338232753564,-0.08269343526787465,-0.05208589096348108,-0.033673167500825246,-0.022174286767624327,0.5084704782909761,-2.991586391347044,-0.0217566789865029,-1.141013979591095,-0.5721590110241417,-0.3205220990182457,-0.19090714492575717,-0.11831449279038483,-0.07545844681291117,-0.04919638033516796,-0.032587309046437085
20.801580683518157,0.5210576382571902,-3.50422971168143,-0.1273389737395298,-1.5889574898000638,-0.9525128151755524,-0.6392160374400587,-0.4563410184533433,-0.3388709500972482,-0.25866185404797004,-0.2014681609220352,-0.1592861698523028,0.5230507259755925,-2.996376377274913,-0.021139844504855055,-1.1404352522086618,-0.5700871233899932,-0.318325958844169,-0.1889810235184316,-0.1166876459469943,-0.07414607555175812,-0.04817635317266688,-0.0317920987199988,0.5223239761920511,-3.213432478620395,-0.027766515561570927,-1.29507431075292,-0.6763941952715422,-0.39005418401000014,-0.23699902259891703,-0.1487964044893337,-0.09565869794362064,-0.06263652937664835,-0.04155828716193366,0.5223860166965368,-2.991080419669643,-0.02106619275204049,-1.1373670058605025,-0.5683745044059609,-0.31731300130964224,-0.1883411632380242,-0.11630051098539913,-0.07390121683937093,-0.04800607523064483,-0.03167617598293483,0.5225025145697955,-2.6262969166446206,-0.014213268877045368,-0.9141758864459808,-0.43059604810385965,-0.231011631371408,-0.13346255497402937,-0.08090498809506808,-0.05078268263751568,-0.03272361799412184,-0.021477369856933944,0.5219368394346222,-2.9800599925919604,-0.020996942282928845,-1.132406030801623,-0.5657806808531939,-0.31580999856087727,-0.18742687800673213,-0.11574902563243766,-0.07356534224147726,-0.04780347057737454,-0.031558690526344566
21.365394999962284,0.5346186034975713,-3.4905206660367734,-0.12278041283567243,-1.5767652609922684,-0.9417037273727633,-0.6296501482753522,-0.4478782172984114,-0.3313939931646847,-0.2520530228926004,-0.19563252338216228,-0.15412811542451493,0.5367228578397898,-2.9846500552526276,-0.02039170686222768,-1.1317110289298633,-0.5636482472748383,-0.31358737693895533,-0.18549384164032412,-0.11412626952734406,-0.07226218102443005,-0.046795173054824966,-0.0307755799864809,0.5359579562854705,-3.200865898475474,-0.02678157316812493,-1.2851646703656394,-0.6687491015469814,-0.3842421553326668,-0.23262141038848194,-0.14552670716157806,-0.09322535734292439,-0.06083628193312829,-0.04022546204819271,0.5360221283498834,-2.9793829078008343,-0.02031938867006247,-1.1286646233920292,-0.5619503848136289,-0.31258430080229943,-0.18486086728377543,-0.11374394228969575,-0.07202091855955965,-0.04662741783369169,-0.03066146785734586,0.5361420591400501,-2.616021184567027,-0.013709880901571572,-0.907178743145756,-0.42572735463826317,-0.22756708798144526,-0.13099395134170133,-0.07912460687884745,-0.049489735900912754,-0.031784864573858755,-0.020790611419463915,0.5355431937236441,-2.968390048446291,-0.020251017215690892,-1.1237198045325183,-0.5593662624499933,-0.31108755400351706,-0.1839508879409773,-0.11319552734417049,-0.07168747025802163,-0.046426606148282895,-0.03054526442166145
21.93704187138882,0.5483184752109898,-3.4766424038391808,-0.11830932431948354,-1.56446456155648,-0.9308364531676481,-0.6200666312426679,-0.43942966740781897,-0.32395604526598226,-0.24550188116042426,-0.1898684060401588,-0.14905110271436722,0.5505370012057789,-2.9727763197259773,-0.01965745081275605,-1.1229067583252283,-0.5571726999050443,-0.30883844716788356,-0.18201118466927496,-0.1115771802853198,-0.07039379462679075,-0.0454302483302297,-0.029774379076461122,0.5497330667364762,-3.1881420734602326,-0.02581504841782438,-1.2751648317694986,-0.6610611118785268,-0.37841797942720956,-0.22824993352516287,-0.14227305966510292,-0.09081239187492894,-0.05905746537635534,-0.038912941151904995,0.5497993534006332,-2.967539055287361,-0.01958651704261133,-1.1198830281203396,-0.5554901950977138,-0.3078456781497738,-0.1813853893388448,-0.11119985273728733,-0.07015627754920731,-0.045265129644551816,-0.029662165073556873,0.5499226069169099,-2.605616995712399,-0.013215847537606629,-0.9001179419631646,-0.4208313422379989,-0.22411532878574197,-0.12852873514706914,-0.07735286758200649,-0.04820747194057642,-0.030857215409732415,-0.020114211680078885,0.5492894478400867,-2.956575256479269,-0.019519081448904248,-1.1149554942149815,-0.5529165941958614,-0.30635578718725054,-0.18048015431042225,-0.11065482925502623,-0.06982548078212496,-0.04506625032359919,-0.029547323049276607
22.51661852951479,0.5621571798337701,-3.462593332231587,-0.11392666745525003,-1.5520556481999819,-0.9199124593439729,-0.6104676357831182,-0.43099780290339773,-0.31655951415116745,-0.23901061674143365,-0.1841776338635311,-0.1440565445705046,0.5644930071484039,-2.9607538363403103,-0.018937254599933406,-1.1140226320509008,-0.5506613748061865,-0.3040802544033787,-0.17853405966232347,-0.10904121982242354,-0.06854156845628441,-0.044082023534595755,-0.028788796398288255,0.5636491930317037,-3.175259575181487,-0.0248671712106424,-1.2650750164242544,-0.6533312578793236,-0.37258295322309415,-0.22388585501472902,-0.13903653307061697,-0.08842060767181326,-0.057300635535978396,-0.037621106378062354,0.5637175742946059,-2.9555475065330006,-0.018867753427735605,-1.1110223987750913,-0.5489948111947415,-0.3030982147074587,-0.17791575009107702,-0.10866908688367907,-0.06830792755865062,-0.043919635115134276,-0.028678548744742308,0.5638440304049692,-2.5950831794841194,-0.01273128669619816,-0.892993661365794,-0.41590868569390743,-0.22065712523812958,-0.12606761516542403,-0.07559036718547865,-0.04693635753575863,-0.029940964043753147,-0.019448355422981095,0.5631754858938034,-2.9446142780951234,-0.018801284693082454,-1.1061133055280998,-0.5464325790778665,-0.30161580299922697,-0.17701570755402113,-0.10812776111837816,-0.06797999873396798,-0.04372282839810819,-0.028565151842294863
23.104243813105445,0.576134629846641,-3.448371835036072,-0.10963330019516371,-1.539538813321302,-0.9089332603530618,-0.6008553514792458,-0.4225850792415599,-0.30920680293747405,-0.23258138580046764,-0.17856199822817143,-0.13914578916930292,0.5785907073127294,-2.9485812594538707,-0.018231268506259123,-1.1050588852399188,-0.5441151798935278,-0.29931389474644704,-0.17506349639248175,-0.10651921345377735,-0.06670613107264692,-0.04275094700986502,-0.027819106166923513,0.5777061968175901,-3.162216907421603,-0.023938123623747996,-1.2548954575893925,-0.6455606388746764,-0.36673843999717537,-0.21953047705109108,-0.1358181993894482,-0.08605082885548229,-0.055566379284616975,-0.03635031589845264,0.5777766499483543,-2.943406898533989,-0.018163233463482392,-1.1020829506962677,-0.5424651356225414,-0.29834300058703167,-0.17445298131238163,-0.10615249365102766,-0.06647652036163296,-0.04259138962805838,-0.027710894811403354,0.5779061780527178,-2.584418544579478,-0.012256298076845586,-0.8858060674765164,-0.4109600700373558,-0.2171932983237721,-0.12361134829995427,-0.07383768440120475,-0.045676807271481934,-0.02903641722112504,-0.018793253041870926,0.577201164042396,-2.932505765895713,-0.018097781419916723,-1.0971934614378347,-0.539915125080688,-0.29686868123798393,-0.17355855811728615,-0.10561515590464711,-0.06615166879299342,-0.042396791484469135,-0.027599020078486906
23.70003656092603,0.5902507126074188,-3.433976263679355,-0.10543004394058142,-1.5269143612653922,-0.8979003957854009,-0.5912319773858229,-0.4141939414025865,-0.3019003038859968,-0.2262163359268572,-0.1730232385139142,-0.13432011615037506,0.5928298940316308,-2.9362572298531355,-0.01753963276104838,-1.096015769987425,-0.5375350744787077,-0.294540514314118,-0.17160056068695437,-0.10401203246092892,-0.06488812806513188,-0.04143744004084561,-0.026865573751006233,0.5919039136392428,-3.1490126047307703,-0.023028103499023716,-1.2446264331040735,-0.6377503386564992,-0.36088579814531546,-0.21518509382535667,-0.13261912574266294,-0.08370387227366577,-0.053855238978628414,-0.035100915065096355,0.5919764103912684,-2.9311158629756755,-0.017473104733395237,-1.0930649456017771,-0.5359021213014278,-0.2935811568546551,-0.17099811325498232,-0.1036509115087278,-0.06466268094542729,-0.041280804043451025,-0.02675945704207975,0.5921088669009642,-2.573621901220534,-0.011790979109877621,-0.8785553728787299,-0.4059862154965999,-0.2137246473136703,-0.12116064727639617,-0.07209540623667843,-0.044429273618549696,-0.028143861356360808,-0.018149061432858986,0.5913663244135035,-2.920248358285569,-0.017408719199517034,-1.0881962094066817,-0.5333651744263931,-0.292115552316916,-0.17010975892779495,-0.1031178627477831,-0.06434109537722613,-0.04108852844621069,-0.026649186266279302
24.30409400469357,0.6045052990870047,-3.4194049401649598,-0.10131759899938841,-1.5141826371384521,-0.8868154782177302,-0.581599796598465,-0.4058269031444287,-0.294642444523946,-0.2199176048443095,-0.16756305703367813,-0.12958075305075062,0.607210344527907,-2.9237803585542386,-0.016862493771889517,-1.0868935644244655,-0.5309220361678796,-0.28976125435272543,-0.16814630631222865,-0.10152052588448207,-0.06308819769284246,-0.040141927557385014,-0.02592846004853873,0.6062421563663578,-3.1356451452331764,-0.022137282564160088,-1.234268230224651,-0.629901531177251,-0.35502643607766915,-0.2108510305319884,-0.12944040274278637,-0.08138053967874627,-0.05216775381612532,-0.03387324770774898,0.6063166661863313,-2.918672975853317,-0.01679751030857824,-1.0839686204743808,-0.5293067278855469,-0.2888138287208606,-0.1675521984758208,-0.10116517156164233,-0.06286702867288987,-0.0399882994589805,-0.0258245119935737,0.6064518994186643,-2.5626920138114144,-0.011335421397989532,-0.8712417932002803,-0.4009878679985279,-0.21025203162295514,-0.11871628866548209,-0.07036413105022118,-0.04319417941819867,-0.027263568306256036,-0.017515961243667416,0.6056707821378855,-2.9078406684593996,-0.01673421621742,-1.0791218262514186,-0.5267836994332827,-0.2873575598624837,-0.16667036040631422,-0.10063672208103129,-0.06254891844689114,-0.03979847888887128,-0.025715907783445388
24.916534983173317,0.6188982415109363,-3.4046561531955124,-0.09729663010926146,-1.5013440105895501,-0.8756801507588676,-0.5719611171242307,-0.397486473441149,-0.2874355999720693,-0.21368725630151636,-0.16218309208786447,-0.12492885724890943,0.6217318058906118,-2.9111492607051677,-0.01619997190322514,-1.0776925766724674,-0.5242770923169064,-0.2849773089601246,-0.16470181240858384,-0.09904554766433585,-0.06130694872963416,-0.0388648061427847,-0.02500801785089446,0.6207207097759968,-3.122113009033638,-0.021265813369578383,-1.2238211754104413,-0.6220153925974542,-0.3491617822855353,-0.20652961152605526,-0.12628308935181273,-0.0790816326709913,-0.05050445888150647,-0.03266761020451443,0.6207972010054188,-2.9060768418444907,-0.016136554777233872,-1.0747942807103996,-0.5226799575986294,-0.2840421764438076,-0.16411630656242077,-0.09869613615283816,-0.06109018072287056,-0.03871426850414866,-0.024906283750743365,0.620935049021281,-2.551627645752767,-0.010889702187473094,-0.86386554979068,-0.39596577347125095,-0.2067762883568581,-0.11627902256968248,-0.06864444965876498,-0.04197196784054185,-0.02639583810009748,-0.016894124162061736,0.6201143331292922,-2.8952812895039077,-0.016074397954759623,-1.0699706177889667,-0.5201717127057357,-0.2825958620484268,-0.16324140722830152,-0.0981725638748418,-0.06077574452618523,-0.03852702704596414,-0.0247994204867074
25.537478335130526,0.6334293714964755,-3.3897281861007555,-0.09336767692160146,-1.488398878270513,-0.8644961032618659,-0.5623182766113115,-0.38917518977057974,-0.28028217831592794,-0.20752736548490813,-0.15688494284128401,-0.12036550829324513,0.6363939996406867,-2.898362506634934,-0.015552167955457599,-1.0684131260503986,-0.5176012652265913,-0.2801898659545353,-0.16126816222244678,-0.09658795606600323,-0.05954503003241418,-0.03760649020670499,-0.024104478101995452,0.635339339518719,-3.1084146496402374,-0.020413836281581506,-1.2132856343936531,-0.6140931518960782,-0.3432932905262027,-0.2022221894489596,-0.12314827195192624,-0.07680792198820163,-0.04886584379991653,-0.031484324174476636,0.6354177748066164,-2.8933260148989235,-0.015490353349511638,-1.065542228869562,-0.5160228358844681,-0.27926739786766686,-0.16069151410656338,-0.0962446479960494,-0.05933276135104848,-0.03745911026217488,-0.02400501177713519,0.6355580678491302,-2.540427548979865,-0.010453905416006545,-0.8564269229340282,-0.39092072588398613,-0.2032982852677837,-0.11384961100318203,-0.06693695233964984,-0.04076304945818744,-0.025540915801190344,-0.016283704923766365,0.6346967541112751,-2.8825687756038034,-0.015429368553958916,-1.0607428895287812,-0.5135302281654908,-0.2778316406775342,-0.1598239800964788,-0.09572624088815315,-0.059022183288183414,-0.03727456021086181,-0.02389996073400249
26.167053702854552,0.6480985054867989,-3.3746192539178135,-0.08953123649008529,-1.4753476668767456,-0.8532650804498614,-0.5526736779032699,-0.38089561138305067,-0.2731845576034835,-0.20143995458080188,-0.1516701357906326,-0.11589172462644248,0.6511966230016093,-2.885418664783753,-0.014919194578722587,-1.0590555803793142,-0.5108956446993272,-0.27540014787758527,-0.15784644403386788,-0.09414858997667377,-0.057803022854978084,-0.036367354241509435,-0.0232180666322757,0.6500977864206031,-3.0945484785888784,-0.01958147400618914,-1.2026619673758123,-0.6061360642304026,-0.3374224473600632,-0.19793011523795168,-0.12003701986981752,-0.07456020596380131,-0.04725241932860636,-0.030323657195923413,0.6501781246060456,-2.880419011244131,-0.014858996948963598,-1.0562127982070528,-0.5093364283839994,-0.274490693421745,-0.1572789005492063,-0.09381154472342962,-0.057595373575391254,-0.03622321281590145,-0.023120915548529533,0.6503206841431243,-2.5290904320090783,-0.010028082593826093,-0.8489261661345419,-0.38585353491994223,-0.1998189191180158,-0.11142883585083807,-0.06524224184434592,-0.039567858899780026,-0.024699066999265586,-0.015684845576918273,0.6494177980355237,-2.8697016723410487,-0.014799212264273831,-1.0514389772177148,-0.5068603093247322,-0.27306610914882506,-0.15641916090187377,-0.09329858880356431,-0.05728883776468941,-0.036041462582043424,-0.023017732478107684
26.80535831806242,0.662905433660663,-3.3593275695353384,-0.08578769982599443,-1.462190854130348,-0.841988873344943,-0.5430297295691741,-0.3726503037073692,-0.2661451182767073,-0.19542701911084404,-0.14654014897923606,-0.11150844327125298,0.6661393489694408,-2.8723162606980708,-0.014301124652800874,-1.0496203055542441,-0.5041613372898095,-0.2706093971691363,-0.1544377687879317,-0.09172831943030563,-0.05608155227808201,-0.0351477844549413,-0.022348996747281104,0.6649957669625564,-3.080512905987962,-0.018768834055090555,-1.1919505998931046,-0.5981454268106092,-0.3315507508923331,-0.19365476099461218,-0.11695041677086665,-0.07233924246305175,-0.04566465501306635,-0.029185887165313267,0.6650779640851858,-2.867354358489581,-0.014242568277698747,-1.0468063512815726,-0.50262181315634,-0.26971329614179784,-0.15387956437919967,-0.0913976716264584,-0.055878602622036797,-0.03500692958744301,-0.022254200126320723,0.665222605225525,-2.5176149981380282,-0.009612303842920375,-0.8413635850764418,-0.38076502272382956,-0.1963390875681516,-0.1090174767037965,-0.06356089730628067,-0.0383868051173363,-0.023870549117382983,-0.015097701345742792,0.6642772012621517,-2.8566784888097043,-0.014184027197201382,-1.0420592399558748,-0.5001630530665313,-0.26830049434750314,-0.15302802841684993,-0.09089044219801137,-0.05557628550514393,-0.03482807838651404,-0.02215294651747534
27.452532626567614,0.6778499345283047,-3.343851300161953,-0.08213737757254322,-1.4489289111732822,-0.8306693110953394,-0.5333888974393901,-0.3644418510803761,-0.25916622215538376,-0.18949049916032695,-0.14149639668740155,-0.10721653237339271,0.6812218262975294,-2.8590538007071333,-0.01369803935252037,-1.0401077097649791,-0.4973994753952793,-0.2658188836248015,-0.15104324688882204,-0.08932799604568742,-0.05438121672381656,-0.03394811584076542,-0.021497455683167355,0.6800329723949641,-3.066306289948831,-0.017976005149413204,-1.1811519481685164,-0.5901225607127374,-0.3256797367870834,-0.18939750541192762,-0.11388952745024723,-0.07014578264437371,-0.044103005121201924,-0.028071258865389234,0.6801169874606278,-2.8541305285084886,-0.013641141327110716,-1.0373232729742048,-0.495880123157468,-0.26493644696532415,-0.1504945864641797,-0.08900387084857302,-0.05418304556524979,-0.0338106076562172,-0.021405051395377177,0.6802635138215958,-2.5059999145228877,-0.009206614699288882,-0.833739490126908,-0.37565604988243273,-0.19285969655072516,-0.10661631153362039,-0.06189350962316176,-0.037220286278432005,-0.023055594688990724,-0.014522403472884629,0.6792746784132921,-2.8434977088017774,-0.01358386011147807,-1.0326040690313216,-0.49343956175666986,-0.263536024582914,-0.14965166767104124,-0.08850263115008572,-0.053885127677417086,-0.03363477299987526,-0.021305784407656875
28.108684663611264,0.6929317672493438,-3.328188536824234,-0.07858051155279111,-1.4355623509670818,-0.8193082808782475,-0.523753690157118,-0.35627285876150494,-0.2522502143097898,-0.18363230979905992,-0.13654022218532652,-0.10301678164436201,0.696443676484747,-2.8456297780554243,-0.01311000388098568,-1.0305182210948751,-0.4906112248263144,-0.2610298951020792,-0.1476639998479054,-0.08694845230690786,-0.05270259124121186,-0.03276871046110362,-0.020663635327501713,0.6952090747857606,-3.0519269654872847,-0.017203059985622746,-1.1702664793231283,-0.5820688358194894,-0.31981096064233316,-0.18515972187558238,-0.11085540131240379,-0.06798057503433277,-0.04256792737001616,-0.026980010064008283,0.6952948611090031,-2.8407459730175804,-0.013054769224189564,-1.0277639535920515,-0.4891124932736939,-0.2601614185450243,-0.14712508940943597,-0.08663097958986381,-0.052509285092485744,-0.032634605928282295,-0.02057365618255621,0.6954430719023195,-2.4942438334954384,-0.008811052898099319,-0.826054202301798,-0.3705274738502468,-0.1893816817386026,-0.10422614131304675,-0.06024066991314414,-0.03606871687836427,-0.02225443616856445,-0.013959067615140333,0.6944099246315647,-2.8301577799130895,-0.012998769817570564,-1.0230738611338892,-0.4866909867172341,-0.2587739768190115,-0.14629119714568625,-0.08613599104801356,-0.05221591308355571,-0.03246186151612761,-0.020476419924671207
28.773944071482738,0.7081506637747703,-3.3123374033743276,-0.07511723276094495,-1.4220917277673757,-0.8079077019049485,-0.5141266388188186,-0.3481459334843181,-0.2453994198569002,-0.17785431083929026,-0.1316729150528003,-0.0989098982759769,0.7118045060166437,-2.832042629880575,-0.012537049398666783,-1.0208522859789793,-0.48379778283760017,-0.2562437271759752,-0.14430114345286055,-0.08459053164095526,-0.05104624862785262,-0.03160989174641603,-0.019847702151243093,0.7105237232214904,-3.037373240487973,-0.016450048349619377,-1.159294668963763,-0.5739856381128564,-0.313945997903593,-0.1809428155664129,-0.10784911729786356,-0.06584433823012785,-0.041059814417029064,-0.0259123385866893,0.7106112307100061,-2.8271991174638447,-0.012483502681277986,-1.0181288283222671,-0.48232010206638765,-0.25538950921891623,-0.14377218022570237,-0.0842798216040393,-0.050857863491418645,-0.03147921670639835,-0.019760179087335267,0.7107609205133605,-2.4823453689974704,-0.008425647712087859,-0.8183080728265708,-0.3653802030605693,-0.18590598359028954,-0.1018477510427782,-0.05860296513921513,-0.03493249150220716,-0.021467295005864966,-0.013407810433920767,0.7096826148750217,-2.816657122440579,-0.012428802250984678,-1.01346904579357,-0.4799184968988208,-0.25401562844850456,-0.14294770862559708,-0.08379134405059466,-0.05056922047942274,-0.03130967890208061,-0.01966501958757875
29.44845129599551,0.723506346851193,-3.2962959130683793,-0.07174760214113794,-1.4085176166219948,-0.7964695641342158,-0.5045103045370527,-0.34006367299441265,-0.23861612962505158,-0.17215831210900812,-0.1268956878037752,-0.09489651202862567,0.7273038886148693,-2.8182907949947817,-0.011979219915002136,-1.0111103859590886,-0.47696037225136145,-0.2514616983918415,-0.14095581699532211,-0.08225507908313878,-0.04941275647137235,-0.03047197235175697,-0.019049813463354694,0.7259765416509589,-3.0226433740403964,-0.0157170226324469,-1.1482370489803284,-0.5658744193202243,-0.3080864501202242,-0.17674817449547486,-0.10487170159199433,-0.06373777558665547,-0.03957907571946652,-0.024868450549350628,0.7260657200840555,-2.813488344474097,-0.01192735590344823,-1.0084183490832297,-0.4755041620985619,-0.2506220129145951,-0.14043698348935602,-0.08195122657808654,-0.049229348080297386,-0.030344775439252517,-0.018964766025947277,0.7262166798764935,-2.4703031283174703,-0.00805042668517731,-0.8105014813148008,-0.36021514612847166,-0.1824335530057611,-0.09948194433677156,-0.056980968646302456,-0.033811987558571635,-0.02069438236524094,-0.012868744386211006,0.7250924024184496,-2.8029941117718584,-0.011873988790125262,-1.003790049814357,-0.47312328478622057,-0.24926227250805594,-0.1396223104454748,-0.0814695067510114,-0.048945576714601785,-0.030178505410343955,-0.018871732136945117
30.132314372390724,0.7389985111975994,-3.280062086057894,-0.06847158558994612,-1.3948406261117325,-0.7849958687009355,-0.4949072809589706,-0.33202871478162077,-0.231902648793062,-0.16654608255259878,-0.12220966582298987,-0.09097716119147516,0.7429413782844794,-2.8043726377745033,-0.011436535244327264,-1.0012930145401424,-0.47010025525451615,-0.24668516162031962,-0.13762914873489973,-0.07994291414889892,-0.047802662335586846,-0.0293552480116209,-0.018270107824880824,0.7415671292494399,-3.007735614372336,-0.015003970553883621,-1.1370941426858545,-0.5577366429057264,-0.30223394922344404,-0.17257721355204003,-0.10192421029582965,-0.06166158421688139,-0.038126096329213405,-0.023848515208118044,0.7416579280076492,-2.7996120230708996,-0.011386348087451151,-0.9986329957184737,-0.4686659083659531,-0.24586025759217506,-0.13712060514588276,-0.07964601287882565,-0.047624278758438665,-0.029231545836522,-0.018187541696586818,0.7418099401177356,-2.4581156458765077,-0.007685395465793799,-0.8026347948173702,-0.35503324597685426,-0.17896536109845562,-0.0971295208759734,-0.05537525860985036,-0.03270758414741786,-0.019935892060577345,-0.012341956908564388,0.7406389211142197,-2.7891671027255986,-0.011334327188167157,-0.994037363190856,-0.4663065790304344,-0.2445152125880562,-0.1363161102601306,-0.07917128712590854,-0.04734552371469503,-0.029068642769680714,-0.018096678421634867
30.825673746481847,0.7546268327175256,-3.2636338726258907,-0.06528907263320552,-1.3810613942776597,-0.7734886953654161,-0.4853202177141386,-0.32404368128957983,-0.22526121672506816,-0.16101933296482374,-0.11761593439697753,-0.08715232226140804,0.7587165023112155,-2.790286525376313,-0.010908990826327295,-0.9914007017370744,-0.46321870877214544,-0.2419154644813185,-0.1343222785887441,-0.07765485687934293,-0.04621649436497097,-0.028260001553167206,-0.017508707811690255,0.7572950665217322,-2.99264812929631,-0.014310913016523433,-1.125866521984623,-0.5495738076966727,-0.2963901248620262,-0.16843132169258185,-0.0990076677669134,-0.059616445013399605,-0.036701213523360116,-0.022852668590099733,0.7573874297559767,-2.785568458899375,-0.010860492873839288,-0.9887732568596341,-0.46180659889373255,-0.24110558317423259,-0.13382417842456096,-0.07736498873793923,-0.04604318153031099,-0.028139817937323622,-0.017428641581606848,0.7575402791453285,-2.445781469101057,-0.0073305612355047435,-0.7947084278216603,-0.3498354650908715,-0.1755023951237709,-0.09479127644942717,-0.053786392866007435,-0.031619648283513255,-0.01919201859670417,-0.01182753837067304,0.7563217854479152,-2.7751744011122432,-0.01080983038870206,-0.984211468667076,-0.45946963745934516,-0.2397757961281569,-0.13303022535026965,-0.07689748153826689,-0.04576956727285402,-0.02798033640693865,-0.017339973672272593
31.52865906055825,0.7703909652531069,-3.24700916904572,-0.062199838908153365,-1.3671805912080193,-0.7619501655336816,-0.4757517742292527,-0.31611119381054237,-0.21869405377322926,-0.15557971391123032,-0.11311547852117805,-0.08342235731141112,0.774628766112434,-2.7760307839910965,-0.010396583931545427,-0.9814340011165401,-0.45631706736208055,-0.23715399659773767,-0.1310363457340638,-0.0753917297761813,-0.04465477272170716,-0.027186475675088296,-0.01676571561355914,0.7731599008568308,-2.9773791031483374,-0.013637824916859671,-1.1145547780147989,-0.5413874536180905,-0.2905566580244078,-0.16431192480120896,-0.09612309333477306,-0.057602989840606446,-0.035304767111902724,-0.02188106343441383,0.7732537806169455,-2.771355935537403,-0.010349767292157749,-0.9788396624086526,-0.45492753157533666,-0.23635934762707184,-0.13054882154406647,-0.0751089444988145,-0.044486551853856915,-0.02706983846736162,-0.016688162768246983,0.7734072383773821,-2.433299082132754,-0.006985907674415846,-0.7867228055832156,-0.3446227860329044,-0.17204564039283093,-0.09246802800249393,-0.052214948605557206,-0.030548539243550558,-0.018462928243363402,-0.01132554792677337,0.7721405840404361,-2.761014286896918,-0.010300461842219187,-0.9743128825970223,-0.45261374065529186,-0.23504536094752315,-0.12976577066425962,-0.07464888820257293,-0.04421822329500413,-0.026913857545447534,-0.01660171911195894
32.24141076043341,0.7862905367973578,-3.230185845451477,-0.05920360429730002,-1.353198917279115,-0.7503824272556341,-0.46620463452886374,-0.308233871472103,-0.21220334012365047,-0.1502288079360996,-0.10870920281736612,-0.0797875604762866,0.7906776470957624,-2.7616036771124683,-0.009899288439585725,-0.9713934836942795,-0.4493966592072275,-0.23240213178528574,-0.12777247397220587,-0.0731543008081578,-0.04311799420180394,-0.02613493327698594,-0.016041230533890047,0.78916116499357,-2.961926629139754,-0.012984670257457035,-1.103159544353812,-0.5331791582475245,-0.2847352217374209,-0.1602204149672592,-0.09327147419991791,-0.0556218614980578,-0.03393705992189514,-0.020933789929629406,0.7892565017255702,-2.756972702682848,-0.00985414750360153,-0.9688327545847555,-0.44803002686918764,-0.2316229254219894,-0.12729566321560087,-0.07287868088586705,-0.0429548974283777,-0.02602183809733944,-0.015966180395707304,0.7894103470032905,-2.4206669584266196,-0.006651437698030305,-0.7786783652152108,-0.3393962037069119,-0.16859609653507987,-0.09016056155486168,-0.05066146670057006,-0.029494591107931768,-0.017748780341912074,-0.010836060485946333,0.7880948819148317,-2.746684966371631,-0.009806216249672855,-0.9643421360716166,-0.44574020416575894,-0.23032526696719877,-0.12652385511852893,-0.07242627489076063,-0.04269196133431517,-0.025869416260136238,-0.01588199203692927
32.964047684872575,0.8023251552269237,-3.2131617137555275,-0.056299969648290434,-1.3391171095982446,-0.7387876963470994,-0.4566815227598704,-0.30041433613753943,-0.20579124056267858,-0.14496815328233142,-0.10439793974267772,-0.07624812883373208,0.8068625991430205,-2.74700343991299,-0.00941705655662313,-0.9612797455109312,-0.44245886071742746,-0.22766128540002387,-0.12453182115880201,-0.07094339113387288,-0.0416066551543167,-0.025105589378196416,-0.015335313669123687,0.8052983551288306,-2.946288785177725,-0.012351378619212833,-1.0916814667518686,-0.524950530254815,-0.278927517019572,-0.1561581991297381,-0.09045380420105281,-0.053673658967342,-0.03259837077277486,-0.020010928209015066,0.8053950959355644,-2.7424169630888775,-0.009373582295459839,-0.9587531126236886,-0.4411154440651318,-0.2268977000326886,-0.12406581882252016,-0.0706749651618141,-0.04144868394144016,-0.024996042241464803,-0.015262773802635809,0.8055491034820669,-2.4078835141803046,-0.0063271188177384235,-0.770575576611099,-0.3341567617194032,-0.16515478660656113,-0.08786968694192734,-0.04912649614244238,-0.028458143022657104,-0.017049726293691354,-0.010359125140421938,0.804184227568467,-2.7321846475394236,-0.009327037266272025,-0.9542997979689494,-0.4388503650392108,-0.22561689124090914,-0.12330557942997208,-0.07023040153860743,-0.041191253644219016,-0.02484722772956686,-0.015180860290998254
33.69672108321334,0.8184944030754403,-3.195934526233016,-0.05348847530992149,-1.3249359505985905,-0.7271682503269565,-0.4471852002977633,-0.29265520056679944,-0.1994598621867047,-0.13979921538957174,-0.10018243787278222,-0.07280417412520901,0.8231830491617904,-2.7322282776980398,-0.008949848754152685,-0.9510934226817644,-0.4355050872916578,-0.22293287261115582,-0.12131550768964536,-0.06875975446588027,-0.040121206821904815,-0.024098644950797547,-0.014648025207465977,0.8215709499418447,-2.930463599034488,-0.011737884303132995,-1.080121228859499,-0.5167032081983416,-0.2731352684741809,-0.15212668863114648,-0.08767106024285629,-0.05175897796949318,-0.03128895503706776,-0.01911254903244599,0.8216690378365017,-2.7276868782361037,-0.00890802234972747,-0.9486013416202237,-0.4341851648955979,-0.22218508394140157,-0.12086041499753597,-0.06849855724515819,-0.039968366702015465,-0.023992639967627447,-0.014577986978256477,0.8218229806479419,-2.394947134383096,-0.0060128904495048326,-0.7624149178137627,-0.32890549582361506,-0.16172273139215826,-0.08559620448453509,-0.04761057500971632,-0.027439518572875944,-0.0163659064447799,-0.009894770234587905,0.8204081370902718,-2.717511462669966,-0.00886286221869751,-0.9441864411050769,-0.43194558153562823,-0.22092161009652822,-0.12011206290414063,-0.06806203661228974,-0.03971654559389917,-0.023847490148245484,-0.014498369985876244
34.439571401269184,0.834797830397366,-3.1785019789647597,-0.05076856197744932,-1.3106562148316816,-0.7155263678535779,-0.4377184314655906,-0.28495907743922916,-0.19321127766371599,-0.1347233850370121,-0.09606336728762127,-0.06945572465222291,0.8396383938421037,-2.7172763456801072,-0.008497586945348027,-0.9408351610361558,-0.4285367630811099,-0.21821833240677405,-0.11812467163445795,-0.06660415848568398,-0.03866209798124709,-0.0231142755065544,-0.013979403777992241,0.8379783928682916,-2.9144490344480056,-0.01114408412784182,-1.068479541598485,-0.5084388905567969,-0.26736022235872525,-0.14812728353482618,-0.08492417719327766,-0.04987835561139922,-0.030009043567146426,-0.01823868857578874,0.8380777724096979,-2.71278055166333,-0.00845739306013977,-0.9383780468466232,-0.4272405964058278,-0.21748647835343887,-0.1176805656941442,-0.0663502121034425,-0.03851438391885086,-0.023011811973830263,-0.01391185267467877,0.838231422917724,-2.3818561755674086,-0.005708737360938741,-0.7541968985045759,-0.3236434871879317,-0.15830096261566273,-0.08334090781004241,-0.04611422963647867,-0.026439014104783047,-0.015697433543057693,-0.009443034981474273,0.8367661036665088,-2.7026635185449117,-0.008413621853952018,-0.9340026766576135,-0.4250272578046459,-0.21624083758777288,-0.11694440735420916,-0.06592191013944687,-0.03826826474652867,-0.02287035940188084,-0.013834544529830076
35.19272828132946,0.8512349595519613,-3.160861731131946,-0.048139570325721595,-1.2962787737593242,-0.7038644327933413,-0.42828402963727336,-0.2773285560816504,-0.1870475104398651,-0.12974198111369417,-0.09204128719893022,-0.06620269117457989,0.8562280012507626,-2.7021457417463415,-0.008060190857483893,-0.9305056503998486,-0.42155536899265744,-0.21351911271555524,-0.11496043950221865,-0.06447734214868323,-0.037229759220439085,-0.02215265586390286,-0.013329460154993719,0.8545200999796021,-2.8982430353675195,-0.010569854544712043,-1.056757155108959,-0.500159277374741,-0.26160411326372757,-0.14416136468286211,-0.08221410865177259,-0.04803235251150641,-0.028758838270632456,-0.01738934902585157,0.8546207152588747,-2.697696069280415,-0.008021608155784406,-0.9280839019850875,-0.4202831922821446,-0.21280332545323286,-0.11452738899507507,-0.06423066481589543,-0.03708715788663082,-0.022053708905285935,-0.013264379512227708,0.8547738505862925,-2.3686089424936245,-0.005414589548043001,-0.7459220359799567,-0.31837182239006556,-0.15489053272720876,-0.08110459764024033,-0.04463797289086985,-0.02545692696189667,-0.015044416279689787,-0.0090039213931456,0.8532575921700742,-2.687638856206878,-0.007979222349895544,-0.9237491480584822,-0.41809682125463715,-0.2115759742641391,-0.11380370698202827,-0.0638107491052543,-0.03684682688397223,-0.02191599845119066,-0.013189389636725704
35.95634297273177,0.8678052884573233,-3.1430113821362253,-0.04560077511521845,-1.2818045017669983,-0.692184834662513,-0.4188848071934339,-0.26976621400611545,-0.18097053662522933,-0.12485627103992508,-0.08811671674937398,-0.0630449262184768,0.8729512120675982,-2.6868345420047555,-0.007637555647710601,-0.9201055886887087,-0.41456238973345955,-0.2088366769587195,-0.11182393402235424,-0.06238003287885184,-0.03582458391698447,-0.021213915800335558,-0.012698196074468367,0.8711954560182715,-2.8818434660769077,-0.010015076168401853,-1.044954832572191,-0.4918661317755782,-0.25586873082348405,-0.1402303383335547,-0.07954174915516349,-0.04622144791655139,-0.027538506812474484,-0.016564526752515178,0.8712972550273412,-2.6824314547829333,-0.0076005674717176605,-0.9177195759457228,-0.41331441629206,-0.20813706322777756,-0.11140198888844749,-0.062140625974309305,-0.03568707722362926,-0.02111846935230234,-0.012635565392135794,0.8714496491583756,-2.355203703305249,-0.005130376208146577,-0.7375908909353646,-0.31309162000109325,-0.15149248224470607,-0.07888805351091413,-0.04318230978691923,-0.02449354035289181,-0.014406948694103156,-0.008577430693868262,0.8698820365931197,-2.6724354817091136,-0.007559561377958612,-0.9134265078520385,-0.4111557228620856,-0.2069284616758081,-0.11069106965459055,-0.06172924609900479,-0.035452597301518896,-0.020984523733996632,-0.012562904717494794
36.73055592128959,0.8845082737783961,-3.124948458254127,-0.043151356897458235,-1.267234317778199,-0.680490040081549,-0.40952361959112704,-0.26227460986467743,-0.1749822759775028,-0.12006741734991186,-0.08429003944444259,-0.059982173890886316,0.8898073315637693,-2.67134075102676,-0.007229575576989178,-0.9096357317892537,-0.4075593665489776,-0.20417249518000183,-0.10871626783644175,-0.060312936406003506,-0.034446950896987655,-0.02029818437769408,-0.012085599690473727,0.8880038154246683,-2.865248169365771,-0.00947958049538565,-1.033073390595105,-0.48356124382432386,-0.25015584874604757,-0.13633557239961624,-0.07690799279556751,-0.04444612807907977,-0.026348208282599525,-0.015764184674525762,0.8881067392364101,-2.6669846888270685,-0.00719415602886221,-0.9072857848448783,-0.4063357729941399,-0.2034891440309612,-0.1083054680734046,-0.06008079008846608,-0.0343145096692889,-0.020206209308526176,-0.01202539247191466,0.8882581723125211,-2.341638679524174,-0.004856028832736126,-0.7292040296109614,-0.3078040319233381,-0.1481078861830744,-0.07669207951778662,-0.04174773120819177,-0.023549100182888284,-0.013785107029307275,-0.008163551984529775,0.886638845054142,-2.6570513465059182,-0.007154523930915399,-0.9030354519057642,-0.404205453884,-0.20229972218230896,-0.10760756623855564,-0.05967810323812266,-0.03408596385387502,-0.020076047180011446,-0.011955046654570759
37.51551837634051,0.9013433412498812,-3.106670435235367,-0.040790415957676976,-1.2525691794139147,-0.6687825597599807,-0.400203346020892,-0.2548563145292111,-0.16908462446040162,-0.11537652240973381,-0.0805615736508839,-0.057014092055778856,0.9067956317014197,-2.6556623357423934,-0.0068361156134143135,-0.8990968370158459,-0.40054784709546043,-0.19952804620713974,-0.1056385500482509,-0.05827675150918682,-0.033097240271944176,-0.01940555372677829,-0.011491609225140599,0.9049444929490491,-2.8484549202671534,-0.0089631907135431,-1.0211136799157359,-0.47524644042685105,-0.24446726750532394,-0.13247844299602918,-0.07431369712004078,-0.04270683699071487,-0.02518805916971397,-0.01498825992880536,0.9050484895050503,-2.65135368784778,-0.006802239071779439,-0.8967832589119602,-0.3993488097467277,-0.19886103880355335,-0.10523891805065431,-0.05805184544509694,-0.032969814308888484,-0.01931701407564857,-0.011433805798039657,0.9051987406179418,-2.3279120616339832,-0.004591463256169104,-0.7207620465486292,-0.30251020792059147,-0.1447378037070174,-0.07451743719493324,-0.040334709363695216,-0.02262386061593548,-0.013178951639623189,-0.007762260868857517,0.9035273816586734,-2.6414843521123137,-0.006763974788968951,-0.8925766933718582,-0.3972475192483347,-0.19769120119128333,-0.10455427786949571,-0.0576579764558975,-0.03274725444799845,-0.01919066373441536,-0.011365781652474552
38.311392390746235,0.9183098786991222,-3.0881747383991707,-0.03851697177279857,-1.2378100934477323,-0.657064948776547,-0.3909268690395473,-0.2475138357101132,-0.1632793737123392,-0.11078459479359239,-0.07693153949529408,-0.0541402343360268,0.9239153482942202,-2.639797213114115,-0.006457037625640963,-0.8884897045666087,-0.3935294284680147,-0.19490482950717025,-0.10259188285759087,-0.0562721417415019,-0.03177575861707513,-0.01853609494627497,-0.010916185823807871,0.9220167692785617,-2.8314614355486434,-0.008465728428025211,-1.0090765645231654,-0.4669235818070413,-0.23880479606717397,-0.12866031002329298,-0.07175970783297725,-0.04100398760922923,-0.024058142878517978,-0.01423666608841042,0.9221217855052335,-2.6355363469449067,-0.006424673785389676,-0.8862127786916709,-0.3923550843351197,-0.19425421986166236,-0.10220343325087383,-0.0560544572022736,-0.03165331350144965,-0.018450952550592814,-0.010860741485695578,0.9222706386815511,-2.3140219752170816,-0.004336576067037188,-0.7122655591046935,-0.2972113416043987,-0.14138331623353093,-0.07236490970877366,-0.03894371713198955,-0.02171805288729676,-0.01258853723566131,-0.007373514816963796,0.9205469860444593,-2.625732361612033,-0.006387774082142827,-0.8820509890550032,-0.3902834771596285,-0.19310436338984516,-0.10153227888450787,-0.05566951969664777,-0.031436783803546225,-0.01832842292304694,-0.010795041761822775
39.11829680327202,0.935407231509856,-3.069458719788899,-0.03632995288722056,-1.2229581115812929,-0.6453398327627684,-0.3816971044218094,-0.24024967798106706,-0.15756829233712077,-0.10629257702501889,-0.07340007418550465,-0.05136008616790282,0.9411656815827905,-2.6237432443728412,-0.006092183795867772,-0.8778151687695565,-0.38650573434510266,-0.1903043589206832,-0.09957735807149484,-0.05429975881155359,-0.030482822162273687,-0.017689860077158316,-0.01035923767009709,0.9392198871654125,-2.814265379204322,-0.00798697380983198,-0.9969629669619344,-0.4585945809190273,-0.23317026500653346,-0.12488252506609421,-0.06924684284619638,-0.039337967801793175,-0.02295852201268351,-0.01350928767728186,0.9393258687876842,-2.6195304811023377,-0.006061303639486841,-0.8755751438813257,-0.3853562079790346,-0.18967017658363589,-0.09920008302487376,-0.054089254124046304,-0.030365300476337096,-0.017608078179201125,-0.010306124237738511,0.9394731130829417,-2.299966522577515,-0.0040912661383790405,-0.703715222896163,-0.2919086475500463,-0.13804550270849547,-0.07023525862920346,-0.03757519991953642,-0.020831885518610448,-0.012013890251560492,-0.006997255881077009,0.9376969482337432,-2.609793164575961,-0.006025752789030815,-0.8714591080979626,-0.38331488687590054,-0.18854067117413334,-0.09854263413812159,-0.05371336060819445,-0.0301548381754768,-0.017489366077618355,-0.010242726796997809
39.936415273827784,0.9526347056261537,-3.0505196672999997,-0.03422822117111064,-1.2080143262799423,-0.6336098741372373,-0.37251697920488613,-0.23306632749505315,-0.15195307846009568,-0.10190131465766658,-0.06996721362616751,-0.04867301441653937,0.958545785723121,-2.607498236927766,-0.0057413872964300824,-0.8670740949023983,-0.3794784232987586,-0.18572813074048072,-0.09659604287340585,-0.05236022413864945,-0.02921871379327122,-0.0168668878290782,-0.009820675245100014,0.9565530413452505,-2.7968643659415253,-0.007526699770287781,-0.9847738400936645,-0.4502613825778925,-0.22756550370979717,-0.12114640655578038,-0.06677587660482348,-0.037709131594464734,-0.02188924033714435,-0.012805993925370442,0.9566599388912371,-2.6033338623298903,-0.005711955733365104,-0.8648711901000135,-0.3783538027817896,-0.1851104032240076,-0.09622992463286398,-0.05215684781330496,-0.029106052537108178,-0.016788418112455947,-0.009769856483405793,0.9568053688307561,-2.285743728479057,-0.0038554126404279857,-0.695111696220443,-0.28660336312201373,-0.1347254663681632,-0.06812924779601966,-0.03622958414959604,-0.019965544921698122,-0.011455034148991973,-0.006633424921949989,0.9549765272604188,-2.5936645000459513,-0.005677737745351548,-0.8608018593248787,-0.37634337052085387,-0.1840015949891688,-0.09558638050888413,-0.05179009409192184,-0.028901692623008048,-0.01667353116966979,-0.009708747931679508
40.765888248227014,0.96999155830518,-3.031354816925938,-0.032210559115323806,-1.1929798824571782,-0.6218777942467302,-0.3633894416939759,-0.2259662179949264,-0.14643534495556618,-0.09761156371599382,-0.0666329034195681,-0.04607832131822645,0.9760547781780451,-2.5910599473771363,-0.005404455315611328,-0.8562673885470771,-0.37244918163957447,-0.18117767699673876,-0.09364901104913258,-0.05045413905979082,-0.027983687986861454,-0.01606718441467044,-0.00930037512070744,0.9740153899144446,-2.779255938655469,-0.007084656759678508,-0.9725101763562427,-0.44192595924304917,-0.2219923576424967,-0.11745328749957246,-0.06434755855774577,-0.036117774572977865,-0.020850284295908385,-0.0121266167019429,0.9741231514317553,-2.5869442221442744,-0.005376444409806842,-0.8541017927505954,-0.37134953551563743,-0.18057639439751155,-0.09329401980631444,-0.050257849595561156,-0.027875826797247157,-0.01599197201798705,-0.00925180739543812,0.9742665653028101,-2.271351610367349,-0.0036289019624697583,-0.686455693229222,-0.2812967411579219,-0.13142428749470003,-0.0660476240401675,-0.03490729408557601,-0.019119209180000485,-0.010911969943471062,-0.006281947507826362,0.9723849352052951,-2.5773440584503486,-0.0053435374849535346,-0.850080093922829,-0.36937056758192444,-0.1794886146432791,-0.09266454979430563,-0.049900316488449906,-0.027677583652146287,-0.015880895006007097,-0.009192968557146287
41.60687777933142,0.9874769954757796,-3.0119613330981414,-0.030275676372477522,-1.1778559818781908,-0.6101463878306977,-0.35431746269909564,-0.21895178428456322,-0.14101667476411073,-0.09342399403203762,-0.06339699480891128,-0.04357520946866464,0.9936917250681894,-2.574426066457276,-0.005081195489844447,-0.8453959765766812,-0.36541973712843545,-0.17665451919841818,-0.09073730721458634,-0.04858208431444036,-0.026777968559546134,-0.015290730402711786,-0.008798197421840175,0.9916060364145072,-2.7614375993991187,-0.006660580871641375,-0.9601730155935928,-0.4335903408300581,-0.21645267716366878,-0.11380446563699459,-0.06196262741179262,-0.034564198255991385,-0.01984164211371886,-0.011470972649455301,0.9917146156182827,-2.5703592041990486,-0.005054567955303886,-0.8432678570610441,-0.3643451195215044,-0.17606967412285746,-0.09039340430259832,-0.048392811602742225,-0.026674828456629756,-0.01521872015458618,-0.008751835476975674,0.9918558169244565,-2.2567881045426286,-0.003411589287777003,-0.6777479365020864,-0.2759900777584103,-0.12814306783753843,-0.06399112005505925,-0.03360872785738911,-0.01829303903052544,-0.010384688030374595,-0.005942715290983196,0.989921331444835,-2.5608294858002525,-0.005022968839489153,-0.8392946930568798,-0.362398146523903,-0.17500322275628527,-0.08977816943042541,-0.048044563581714196,-0.026482712359045632,-0.015111446855169353,-0.008695259379219524
42.4595459200027,1.0050901726687043,-2.99233630693299,-0.028422201335497218,-1.162643871266767,-0.5984184839488986,-0.3453040072745406,-0.21202540079918814,-0.1356985506398266,-0.08933919724572374,-0.06025925855586574,-0.04116279328026472,1.011455644252774,-2.557594250607698,-0.004771400398784202,-0.8344608463736523,-0.35839183717988143,-0.17216018820973578,-0.0878619703502066,-0.046744610169066295,-0.025601759172737732,-0.014537491181079634,-0.008313990395431698,1.0093240392093148,-2.743406771397478,-0.0062541926753034,-0.9477634330906672,-0.425256597963244,-0.21094833317761,-0.11020121963806716,-0.05962175952337711,-0.0330486366858868,-0.018863254250763607,-0.010838851328010417,1.0094333871496115,-2.553576438074881,-0.00474611831812086,-0.8323703300793099,-0.35734227360138593,-0.1715917464165021,-0.08752909327113773,-0.04656228323381996,-0.025503260032999554,-0.014468625831629342,-0.008269794361028357,1.0095721878658153,-2.2420511069425406,-0.003203341170063853,-0.668989175475327,-0.2706846799868685,-0.1248829228057324,-0.061960470172043605,-0.03233426360125158,-0.017487163702264774,-0.009873155795993929,-0.00561563507129977,1.0075848290741898,-2.5441183437598784,-0.004715800051804745,-0.8284465726543504,-0.35542781370128523,-0.17054689878180457,-0.08692824458402929,-0.04622338987455849,-0.025317275644953653,-0.014365134244277931,-0.008215446764414023
43.324054723102556,1.022830192440641,-2.9724767818119155,-0.02664870691071819,-1.1473448505090067,-0.5866969661816159,-0.33635205721317,-0.20518942011309796,-0.13048239263262307,-0.08535763503142971,-0.05721934568394091,-0.03884010008507206,1.0293455040931327,-2.5405620698077147,-0.004474838875582936,-0.8234629956250592,-0.35136727790583633,-0.16769622715320331,-0.08502402064839673,-0.044942249064083964,-0.024455221760905768,-0.013807409363274622,-0.007847584789478106,1.0271683989645317,-2.7251608296704455,-0.005865200375608025,-0.9352825556238502,-0.41692681630917144,-0.20548117771802366,-0.1066448138973405,-0.057325624626954216,-0.0315713031132743,-0.0179150358662865,-0.01023002274773151,1.027278468627315,-2.536593460556663,-0.004450863930997168,-0.8214101921689895,-0.3503427625592232,-0.16714413355122082,-0.08470209709607228,-0.044766781986330245,-0.02436128323438784,-0.013741619916610536,-0.007805495276397507,1.0274146856895965,-2.22713846148657,-0.0030040017570166335,-0.6601802160738076,-0.2653818861499518,-0.12164495091220712,-0.05995639302963335,-0.031084265615719715,-0.01670169572672267,-0.009377329469403894,-0.005300580517329165,1.025374490638119,-2.5272081521878764,-0.004421812411548836,-0.8175366871647252,-0.34846130729183245,-0.16612115325388166,-0.08411576563606234,-0.044437280508406854,-0.02418141849313306,-0.013641887086569313,-0.007753346503551129
44.20055543796859,1.0406960890396977,-2.9523797222038253,-0.024953702069404754,-1.131960292070217,-0.5749848008077227,-0.32746463130800485,-0.1984461432359853,-0.12536954228288605,-0.08147972476704055,-0.0542768423496828,-0.036606081951037345,1.047360211511152,-2.5233270558370107,-0.0041912842765170835,-0.81240349363854,-0.34434788028036606,-0.16326417076422717,-0.08222445623881382,-0.043175492215840855,-0.023338502098758436,-0.013100392770256535,-0.007398778125833434,1.0451380586744756,-2.706697073605892,-0.005493289239992814,-0.9227315414556088,-0.40860314392127706,-0.20005309519279563,-0.10313649471974679,-0.05507484292360143,-0.030132370656458657,-0.016996872217315846,-0.009644218308528945,1.0452488070704922,-2.5194077677537514,-0.0041685811247055395,-0.8103884852866345,-0.3433484039548095,-0.16272835963347887,-0.08191340957973808,-0.043006800590717736,-0.023249029670997817,-0.01303762187381454,-0.007358746539928291,1.0453822650498719,-2.212047968577909,-0.0028134179631201872,-0.6513218754503088,-0.2600830661049636,-0.11843026811173889,-0.05797958206300943,-0.029859072648708906,-0.015936735133037314,-0.008897156931405279,-0.004997423657392956,1.0432893136241532,-2.5100963789074244,-0.004140763378374544,-0.8065660385490054,-0.34150040634888545,-0.16172748388037056,-0.08134169896111838,-0.0426867230228371,-0.023075280372165143,-0.012941622834623134,-0.007308768117860224
45.089231724510725,1.0586868353530448,-2.9320420150113384,-0.023335627107798688,-1.1164916221324288,-0.563285006098045,-0.31864472234862057,-0.19179784261857552,-0.12036127869793549,-0.07770575574895705,-0.05143122239533654,-0.03445960001524229,1.0654986185226683,-2.505886668292237,-0.003920490765013699,-0.801283420542458,-0.3373354974368969,-0.15886556905457447,-0.0794642626863218,-0.04144481626510284,-0.022251712428200263,-0.012416340719252461,-0.00696736354632302,1.0632319005446642,-2.688012768315713,-0.0051381313958045564,-0.9101116403386312,-0.40028778662401043,-0.19466596109106854,-0.09967747264915466,-0.052870001634802266,-0.028731963697874244,-0.01610861911272042,-0.00908117154965382,1.063343285166528,-2.502016793331359,-0.0038990074841962962,-0.7993062705053968,-0.3363610242999835,-0.15834595722180742,-0.0791639974850822,-0.04128280379799911,-0.022166609682638096,-0.012356514080476501,-0.0069293340491491115,1.063473816376312,-2.196777372691855,-0.0026314189493525995,-0.6424150158084467,-0.25478960118689215,-0.11523997452927855,-0.05603073771845596,-0.028659022969301923,-0.01519235518143379,-0.008432563387498721,-0.004706023283244615,1.0613282352653495,-2.4927804166890937,-0.0038724198588093372,-0.7955356592599954,-0.33454691221905486,-0.1573673883878686,-0.07860699638090869,-0.040972160307471604,-0.021998937725864372,-0.01226421636982809,-0.006881506472611598
45.99024563559067,1.076801336449989,-2.9114605010762156,-0.021792853443694624,-1.1009403244403098,-0.5516006370983022,-0.30989533862341523,-0.18524672251210778,-0.11545876482045934,-0.0740359162851519,-0.04868188955749962,-0.032399451416860216,1.0837595072559751,-2.4882383103484327,-0.0036622031374392685,-0.7901039382940063,-0.3303320363926371,-0.15450196905626357,-0.07674440889329079,-0.0397506526203745,-0.021194925116082258,-0.011755122741803434,-0.006553112327193706,1.0814487387182947,-2.669105067601276,-0.004799381633690616,-0.897424104417617,-0.3919829597847935,-0.189321650481182,-0.09626893569373356,-0.050711650808700506,-0.02737019479981305,-0.015250116815347147,-0.008540568385817016,1.0815607174637019,-2.48441790852807,-0.0036419007027927554,-0.7881646624892789,-0.3293824938650335,-0.1539984508845043,-0.07645481140020827,-0.03959521811042336,-0.021114095143022635,-0.011698177397072143,-0.006517034522252984,1.0816881624073047,-2.181324351875393,-0.0024578330408383765,-0.6334605185112223,-0.2495029115183226,-0.11207520116520281,-0.054110529072088465,-0.027484407424581372,-0.014468608203139222,-0.007983460628883807,-0.004426221863744945,1.07949012838532,-2.4752576050368513,-0.0036165044842557713,-0.7844466328691095,-0.3276026667435774,-0.1530423754923838,-0.07591259790200638,-0.03929403234554903,-0.020952475803969535,-0.011609534096368345,-0.006471307486701598
46.90377002759424,1.0950384258836292,-2.8906319237677387,-0.02032371565031262,-1.0853079652673987,-0.5399348446367893,-0.3012195078879551,-0.17879497192846772,-0.11066311924280456,-0.07047031401962969,-0.0460281218015102,-0.030424320016022452,1.102141594388687,-2.470379319475537,-0.0034161267054065468,-0.7788662261633675,-0.3233394323123715,-0.1501749202291808,-0.0740658111801883,-0.03809341157119427,-0.02016820219679409,-0.011116602097143206,-0.006155772453618165,1.0997873239032747,-2.6499710971504493,-0.004476699086937116,-0.8846702559378243,-0.3836909249392984,-0.18402204653099946,-0.09291206401777599,-0.04860031213867117,-0.026047103061452543,-0.014421142651285853,-0.008022089469479462,1.0998998542103662,-2.466608430339119,-0.0033969764012991488,-0.7769648321730355,-0.32241472936229426,-0.14968737455146983,-0.07378678294482377,-0.037944458460076054,-0.02009153010676256,-0.011062450642609568,-0.006121590075783509,1.1000240603965539,-2.165686550844577,-0.002292475845971883,-0.624459335029681,-0.24422444059443252,-0.10893704203979021,-0.05221961512913166,-0.02633551527295207,-0.013765527625682235,-0.00754974647876579,-0.004157852700482396,1.097773792402529,-2.457525227521529,-0.0033727580721644008,-0.7733000993605144,-0.3206695561103172,-0.1487539549461678,-0.0732594039625553,-0.03765270906369618,-0.01993592096586462,-0.01097742186192516,-0.006077935857180401
47.82996695338315,1.1133968503033729,-2.869552977056413,-0.018926471535380456,-1.0695961691289408,-0.5282908093996361,-0.2926202451244874,-0.17244469864202214,-0.10597535794250765,-0.06700895666005098,-0.043469133044717695,-0.02853284464895172,1.120643525336873,-2.4523069802322737,-0.003182012726251775,-0.7675715181783045,-0.31635962377528276,-0.14588595430312878,-0.07142940929164387,-0.036473485959589394,-0.019171554335885018,-0.010500592602279998,-0.005775093762380377,1.1182463167816343,-2.6306079040802826,-0.004169702066270507,-0.8718514878009237,-0.3754140116977338,-0.17876903330196806,-0.08960798214648596,-0.0465364565654569,-0.024762727693618192,-0.01362149133250631,-0.007525388752014234,1.1183593695226155,-2.448585601230003,-0.0031639662173963247,-0.7657079860574862,-0.31545966990551266,-0.14541425602904956,-0.07116080502166398,-0.03633088149951581,-0.019098937375755083,-0.01044916643271632,-0.005742743304214081,1.1184801908970603,-2.149861550671673,-0.002135165398790599,-0.6154124248901065,-0.2389556609953621,-0.10582661790549282,-0.0503586351280111,-0.02521260886866259,-0.013083124527291195,-0.007131298370026089,-0.0039007346597277315,1.1161779557459615,-2.4395804949831117,-0.0031408951582995314,-0.7620972320142418,-0.3137494867204384,-0.14450361823618538,-0.07064830261616986,-0.03604856720615999,-0.018949289499438193,-0.010367701329610606,-0.005701117089488462
48.76903087639143,1.1318752862326393,-2.848220279491816,-0.017599351320092167,-1.053806635178279,-0.5166718113242805,-0.2841005797827144,-0.16619796209691431,-0.10139640511662376,-0.06365173943398078,-0.04100405235614395,-0.026723596410254284,1.1392638631820766,-2.4340184952212747,-0.0029595635694712164,-0.7562211014723628,-0.30939462767223447,-0.1416366186160845,-0.06883608252060305,-0.03489121861562211,-0.018204979033647914,-0.009906907710800487,-0.0054107921353317625,1.1368243184975149,-2.611012453625134,-0.0038780197087104886,-0.8589692405986034,-0.367154577788424,-0.1735644858373212,-0.0863577964104332,-0.04452051435219309,-0.023517034941277555,-0.012850892422245233,-0.007050102953061518,1.13693784682647,-2.4303466063678547,-0.002942579470768282,-0.7543953925372759,-0.30851930689784113,-0.1411806258211633,-0.06857776508799777,-0.034754842748320844,-0.018136296335835647,-0.009858129105292067,-0.0053802213133286245,1.1370551536392606,-2.1338468761490947,-0.0019856997997989055,-0.6063208061779911,-0.23369806631920803,-0.10274503336733332,-0.04852821738251217,-0.02411592417457112,-0.01242138887311075,-0.006727996386847814,-0.003654684848087157,1.1347012577153257,-2.421420556583937,-0.002920632266063161,-0.75083925519374,-0.30684440644247435,-0.14029287862460602,-0.06808015991484212,-0.03448192984061757,-0.01799255383222878,-0.009780176343101313,-0.005340584863557185
49.72113465300492,1.1504723053458041,-2.826630367299652,-0.016340538915344725,-1.0379411447988423,-0.5050811452336008,-0.2756635016643653,-0.16005676301015687,-0.09692710437148422,-0.0603984733270207,-0.038631896593720565,-0.024995049545204612,1.1580010930320555,-2.415511025665719,-0.00274848763636646,-0.7448163344762359,-0.30244648946053326,-0.13742845566829617,-0.06628669691627284,-0.03334692359890598,-0.017268429102831565,-0.009335328353274108,-0.005062577855556218,1.1555198297082336,-2.5911816770527567,-0.0036012632498101816,-0.84602501655286,-0.35891501319195074,-0.16841027251906843,-0.08316258825283548,-0.0425528952402447,-0.022309977440240658,-0.012109071067077296,-0.006595851830967867,1.155633805184982,-2.411888578309824,-0.0027325216363504987,-0.7430283633797066,-0.3015956383493078,-0.13698799908490716,-0.0660385209541492,-0.033216654783622325,-0.01720357387056157,-0.009289125633565893,-0.0050337281667897004,1.155747465828548,-2.117639990557149,-0.0018438875733325431,-0.5971855245345716,-0.22845318361326467,-0.09969340082912442,-0.04672897080071156,-0.023045685793162463,-0.011780293588039805,-0.006339684318396714,-0.003419503169279888,1.1533422599736642,-2.403042520894089,-0.0027116735977352315,-0.7395274632025719,-0.2999563051003581,-0.13612322501527985,-0.06555581139937107,-0.032953107194674224,-0.01706566851785811,-0.009214619503867467,-0.004996032370269318
50.68645113960942,1.1691863983287267,-2.804779725611276,-0.01514817055115492,-1.0220015671011133,-0.49352221357745263,-0.26731204681121246,-0.15402305847690725,-0.09256820218944936,-0.05724885858777487,-0.03635162164333234,-0.023345645060113954,1.176853609331285,-2.396781649532153,-0.0025484773655056274,-0.733358595588903,-0.2955172642965631,-0.13326298774837314,-0.0637820897786536,-0.03184088376235653,-0.016361837986113143,-0.008785635247657183,-0.00473015593165514,1.1743312671373871,-2.5711124123101907,-0.003339026641858641,-0.8330203866192745,-0.3506977787937573,-0.16330827205244114,-0.08002338943528678,-0.04063393774422226,-0.02114145684283463,-0.011395720049831835,-0.006162235665394682,1.174445654628389,-2.393208574958338,-0.0025334911141712347,-0.7316082838521737,-0.29469073787599853,-0.1328379023836085,-0.06354389384477907,-0.03171658693691362,-0.016300685738022395,-0.008741915994571024,-0.0047029606519520244,1.1745555548704023,-2.101238312685612,-0.0017095199699717215,-0.5880076872390492,-0.22322257291504038,-0.0966728195581009,-0.04496147543315289,-0.022002081375148377,-0.011159779977457717,-0.005966210347971032,-0.003194982232838819,1.1720994280824435,-2.3844434005790616,-0.0025137108791006366,-0.728163189236941,-0.29308720300703833,-0.13199615510993296,-0.06307606026414429,-0.03146234453837188,-0.016168548515057644,-0.008670812228807036,-0.004667169523183894
51.66517479963898,1.1880159483808186,-2.782664744519961,-0.014020344698692259,-1.0059898434046952,-0.48199846641150257,-0.25904921586360913,-0.14809872499205334,-0.08832036128020418,-0.05420250458726554,-0.034162073636337706,-0.021773724865934353,1.195819707413246,-2.377827390050066,-0.002359230471317983,-0.721849352901226,-0.28860908324518564,-0.12914175481826076,-0.061323066194053616,-0.030373345985373328,-0.01548510819440323,-0.008257567909243004,-0.004413204892911255,1.193256946621053,-2.5508014318266246,-0.00309091853106507,-0.8199569818957979,-0.342505351482014,-0.15826033357247082,-0.07694120607303173,-0.03876396173043713,-0.020011345674156925,-0.01071050016167008,-0.005748832447879109,1.1933717157438486,-2.3743035932530776,-0.0023451773559167474,-0.720136582538544,-0.2878066866987011,-0.1287318436081012,-0.06109468893844672,-0.030254893524689214,-0.015427534213941774,-0.008216252474178995,-0.004387604982345581,1.1934777446144755,-2.0846392121445363,-0.0015823863174467406,-0.5787884494622259,-0.21800780975093842,-0.09368438488919452,-0.04322629923374717,-0.020985286394375115,-0.010559794235679263,-0.005607410586195181,-0.002980911576514071,1.1909711304123056,-2.3656201720525445,-0.0023264439286474776,-0.7167478298281966,-0.2862391601152464,-0.12791315991259425,-0.06064169258024356,-0.03000989011266523,-0.01530108524355676,-0.008148474423023789,-0.004353666190415835
52.657489293003536,1.2069592347128666,-2.760281752634338,-0.012955127452552872,-0.9899080125865055,-0.47051342404728747,-0.25087799280667333,-0.1422855642667798,-0.08418412990501888,-0.051258907800254536,-0.03206204613689412,-0.020277614933383252,1.2148975844923886,-2.358645196123736,-0.0021804230156183208,-0.7102901168481783,-0.2817240711686402,-0.12506626246899227,-0.05891041824930537,-0.02894454492218032,-0.014638113224347365,-0.00775084729648004,-0.004111390094141524,1.2122950844075069,-2.5302454410357456,-0.002856505331911086,-0.8068365075135382,-0.3343402789696932,-0.1532683199929764,-0.07391701449212973,-0.03694323579437877,-0.018919465165602372,-0.01005305919673414,-0.0053552210107689294,1.212410207527412,-2.3551705739713102,-0.0021672624188962255,-0.7086147628881134,-0.28094562109094595,-0.12467132077548451,-0.05869166734689997,-0.028831783976601508,-0.014583995838208578,-0.0077118633333816255,-0.004087329260507571,1.2125122635822878,-2.0678399767904407,-0.0014622796875584192,-0.5695289965361374,-0.21281050625626108,-0.09072918879433656,-0.04152398640244495,-0.019995450618880486,-0.009980232209645473,-0.005263090078168813,-0.0027770671477160497,1.209955619727887,-2.3465697298729076,-0.0021495455787842927,-0.7052828586554465,-0.2794142802168591,-0.12387570741158462,-0.05825345441469726,-0.028595945580852433,-0.014463142516559767,-0.007647336754088413,-0.004055191802280608
53.66356747608891,1.2260144196308023,-2.7376270203802355,-0.011950566103430852,-0.9737581993760351,-0.4590706479514226,-0.24280136486441528,-0.13658532623782127,-0.08015997074054476,-0.048417476247925244,-0.030050224090110853,-0.01885555419458991,1.2340853356209998,-2.3392319658296197,-0.0020117324438336266,-0.6986824820009572,-0.2748644331474016,-0.12103802484957499,-0.056544880219826385,-0.027554634985032144,-0.013820686615411222,-0.007265198006548486,-0.0038243748308693284,1.2314437902602509,-2.5094410923088355,-0.002635379456823527,-0.7936607617806821,-0.3262051316250534,-0.14833406737049093,-0.07095173266878818,-0.03517197970903885,-0.01786561733761156,-0.009423007275155434,-0.004980950602100678,1.2315592371253836,-2.3358063820096433,-0.0019994396348656223,-0.6970443791849665,-0.27410970194142725,-0.12065784412078978,-0.05633557614911093,-0.027447426975493933,-0.01376989251976973,-0.0072284520220598815,-0.003801800446840699,1.2316572285039946,-2.050837867754809,-0.0013489767365079948,-0.5602305912569281,-0.207632304498503,-0.0878083116969352,-0.039855059853196415,-0.01903269721721548,-0.009420984438660927,-0.004933059099698375,-0.002583222673211515,1.2290510607745704,-2.3272889371040817,-0.0019827010430810777,-0.6937697946711328,-0.2726146816713334,-0.11988526910549162,-0.05591207479024633,-0.027220670576472344,-0.013654548514304542,-0.0071671142415303275,-0.003771414416592317
54.683625419377364,1.2451795539837982,-2.7146967073738217,-0.011004680155474175,-0.9575426302011081,-0.4476737894577028,-0.23482227598248057,-0.1309996668005704,-0.07624824912726563,-0.04567751949365316,-0.028125230778581995,-0.017505738917700873,1.2533809373201321,-2.319584523433859,-0.0018528442268081848,-0.6870280927841319,-0.2680323887819065,-0.1170585309480022,-0.05422715419020352,-0.026203773475249367,-0.01303264492537331,-0.006800298182170792,-0.0035518181712367114,1.2507010559089136,-2.488384939863608,-0.002427098870537868,-0.7804315892219669,-0.31810254302561636,-0.14345940774040733,-0.06804625921940635,-0.033450377280618435,-0.016849547857162906,-0.008819940326167857,-0.004625558946160605,1.2508167984362057,-2.3162078263552908,-0.0018413567306004926,-0.6854270740562904,-0.26730114641690683,-0.11669288742550366,-0.054027111473110706,-0.02610196727238953,-0.01298505187556711,-0.006765723325078217,-0.0035306650112649513,1.2509106468811735,-2.0336300687047753,-0.0012422617263409769,-0.5508945317087284,-0.2024748660439618,-0.08492282887334879,-0.03822001009280304,-0.01809711445226734,-0.008881924308397016,-0.0046171173395619484,-0.002399133811300523,1.2482554872538902,-2.3077745488806407,-0.0018255903025020037,-0.6822102245025814,-0.2658425470006941,-0.11594331124931029,-0.05361823730728284,-0.025884201842799714,-0.012875110281923115,-0.006707480856353613,-0.0035019797586062287
55.71784678277884,1.2644525505582402,-2.6914869563848156,-0.01011545615033781,-0.9412636466426942,-0.43632656595137187,-0.22694368758834435,-0.12553017707490488,-0.07244920782161252,-0.043038227962738845,-0.026285603155346678,-0.01622631622972981,1.2727822485519895,-2.2996996222375135,-0.001703427175507785,-0.6753286692037682,-0.26123017760797523,-0.11312926813048918,-0.05195794612460398,-0.02489206748671453,-0.012273760775875203,-0.0063558261136018365,-0.0032933567202783546,1.2700647452862488,-2.467073502407792,-0.0022312569603357975,-0.7671509383127871,-0.310035166083494,-0.13864613891067656,-0.06520142182577715,-0.03177855409549529,-0.01587097649162078,-0.008243422717159814,-0.004288588663309379,1.2701807649098493,-2.2963716513490167,-0.0016927154774133784,-0.6737645367251912,-0.2605221786058713,-0.11277791734932338,-0.05176694587396566,-0.024795514161492248,-0.012229246018319522,-0.006323332335830394,-0.003273565672529251,1.2702703872799939,-2.0162137230706385,-0.0011419175364674552,-0.5415221851286699,-0.19733988558269294,-0.08207380583947504,-0.036619321695365276,-0.017188792876061953,-0.008362895671496636,-0.00431503027991607,-0.0022245704394462853,1.2675668041426638,-2.288023287341151,-0.0016778745978693896,-0.6706058245646973,-0.25910007907474264,-0.11205126945499705,-0.0513725891566392,-0.02458661868873207,-0.012124593146222008,-0.006268116775800908,-0.003246530400463597
56.76641522620327,1.283831194957564,-2.667993795803964,-0.009280878251677949,-0.9249236738516076,-0.4250327379679737,-0.21916849998126903,-0.12017835551986977,-0.06876301348185482,-0.040498720060412406,-0.0245298061959791,-0.015015384827149182,1.2922869954830822,-2.2795739695507646,-0.001563144233301834,-0.6635860035862975,-0.25446010724160834,-0.10925169897828153,-0.04973786522819497,-0.023619579939633435,-0.011543796511952791,-0.005931437910262089,-0.0030486235952795595,1.2895326086742482,-2.4455032037035607,-0.002047388962382394,-0.7538208298873517,-0.3020057246242358,-0.1338960752779922,-0.06241803039741992,-0.03015659677107861,-0.014929583130974363,-0.007693005105250476,-0.00396953894758949,1.2896488718762227,-2.2762945371941656,-0.0015531769213361871,-0.6620585560182366,-0.2537750857178841,-0.10891439664417102,-0.0495557156019022,-0.02352812053048344,-0.01150221633580159,-0.0059009376284024865,-0.0030301339243242816,1.2897342132080718,-1.9985859024702453,-0.001047718339693317,-0.5321149634400384,-0.19222908649140014,-0.07926228970220038,-0.03505342706685055,-0.016307759928104796,-0.007863726640086232,-0.004026582693503781,-0.0020592801963238644,1.2869827994233474,-2.2680318084007762,-0.0015392307962268687,-0.658958328783311,-0.2523895269981756,-0.108210582092192,-0.04917574899210486,-0.023327987027123215,-0.011402754129933548,-0.005848672303442425,-0.0030046973930997157
57.829546820132926,1.3033131348716176,-2.6442131925883112,-0.00849892355279218,-0.90852525575233,-0.4137961452481351,-0.21149960976125814,-0.11494561303376713,-0.06518969206629756,-0.03805799726973347,-0.022856240238339872,-0.013871024626205378,1.3118927772817435,-2.2592041825535745,-0.0014316652657962907,-0.651801974158535,-0.24772450314455338,-0.10542727343930236,-0.047567527459634024,-0.022386338291841175,-0.010842464802647618,-0.005526779785327185,-0.002817256167258038,1.309102243528573,-2.423670410997987,-0.001875080395912956,-0.7404433764015537,-0.2940169698319235,-0.1292109825334138,-0.059696832713062184,-0.028584531873638498,-0.01402499573355365,-0.00716820622480378,-0.003667935719172597,1.3092187323183089,-2.2559730995567486,-0.0014223983964545897,-0.6503109749885108,-0.24706218091050486,-0.10510376417372538,-0.04739400646737156,-0.022299821394806796,-0.010803699013710158,-0.005498192886633997,-0.0028000119556197012,1.3092997280312595,-1.9807436417726145,-0.0009594406111134631,-0.5226743617291694,-0.18714421607159898,-0.07648932793031335,-0.0335227488118572,-0.015454039846364927,-0.0073842263781120085,-0.003751520668424902,-0.0019030124150630659,1.3065011085782434,-2.2477967139642576,-0.0014093291637907106,-0.6472695619819092,-0.2457131664002585,-0.10442265695535868,-0.04702828659046948,-0.022108319813252314,-0.010709302781206857,-0.0054487839171169054,-0.0027761167332454907
58.90744683152597,1.322895863841621,-2.620141069805188,-0.0077675592177226084,-0.8920710696640003,-0.4026206777602436,-0.2039398570823559,-0.10983325789781555,-0.06172917067039982,-0.03571496901587928,-0.021263228529957767,-0.01279125438811805,1.3315970485532225,-2.238586841680914,-0.0013086651665062076,-0.6399785276767884,-0.24102572013968043,-0.10165741523376273,-0.045447485219998494,-0.021192338738206442,-0.010169464156570723,-0.005141452671910143,-0.002598857998625652,1.3287711126462478,-2.40157142840658,-0.001713886904730683,-0.7270207924710954,-0.28607169422499057,-0.12459260707287584,-0.05703852380198919,-0.02706234962083865,-0.013156831923640772,-0.0066685320112579195,-0.003383270572700565,1.3288878038263177,-2.23540390317996,-0.0013000609713204585,-0.6385237408999576,-0.24038581260235434,-0.10134743094639012,-0.04528237028991697,-0.021110599310431057,-0.010133377994415944,-0.005114708019342117,-0.002582810224116313,1.3289644046353397,-1.9626839081145722,-0.0008768613094464414,-0.5132019309132818,-0.18208705555980642,-0.07375593812705886,-0.03202767088832506,-0.014627622708693158,-0.006924179762696476,-0.003489594682518968,-0.0017555161873010552,1.3261192277957425,-2.227314519529039,-0.001287836379803049,-0.6355414155347894,-0.23907331663429307,-0.10068889188438564,-0.044930746036713654,-0.02092759172464266,-0.01004392134754712,-0.005068067950228105,-0.0025603990147960174
60.00029892029232,1.3425767223028926,-2.5957732492292784,-0.007084746754748529,-0.8755638988992691,-0.3915103010286286,-0.1964920702774378,-0.10484252765688135,-0.05838127988018288,-0.033468441752796674,-0.01974901761622527,-0.011774066823995058,1.3513971061374328,-2.217718444228631,-0.0011938006579157788,-0.6281177135454004,-0.23436617351443806,-0.09794353666316358,-0.04337824680704501,-0.02003750862137168,-0.009524450105973355,-0.0047750829535171905,-0.0023930540814959232,1.348536520781047,-2.379202483698391,-0.0015633620925764508,-0.7135553822622935,-0.2781727441719025,-0.12004267987048163,-0.05444373745037917,-0.025589969389038028,-0.012324647939992005,-0.006193467214867573,-0.0031150458009892197,1.3486533950754633,-2.21458343344898,-0.0011858309899083035,-0.6266988753034669,-0.23374836497241896,-0.09764680300864034,-0.0432213211062729,-0.01996039503026096,-0.009490922854310111,-0.00475008947920211,-0.0023781293372006533,1.3487255564724148,-1.944403619522309,-0.0007997580401759422,-0.5036992814452712,-0.17705940112504737,-0.07106314022188817,-0.03056855662898636,-0.013828460893127167,-0.006483353489130015,-0.003240540369177375,-0.0016165240816231664,1.345834496757093,-2.206581715511886,-0.0011744082879268035,-0.6237758811260168,-0.2324723249416366,-0.09701066027165602,-0.042883620824450325,-0.019785742753277526,-0.009406274988122276,-0.004706131227354438,-0.0023571565430763825
61.10832996043838,1.3623528812007164,-2.5711054839895615,-0.006448456621838878,-0.8590066547839155,-0.38046903921976494,-0.18915903522802935,-0.09997453606603351,-0.055145698820846314,-0.03131713313109877,-0.018311818358284916,-0.010817441562719736,1.3712900992863561,-2.1965954340353173,-0.001086740416713341,-0.6162216397117172,-0.22774828459120164,-0.09428702780416365,-0.04136028329916061,-0.018921766659979775,-0.008907060378389222,-0.00442724279092685,-0.0021994440747971954,1.3683956200759975,-2.3565597561454306,-0.0014230728126326366,-0.7000495515213152,-0.27032299403636145,-0.11556290584444626,-0.05191307633304888,-0.024167270700879255,-0.011527969918389468,-0.005742458253241222,-0.002862729441766126,1.368512655804342,-2.193508120256448,-0.001079368589513741,-0.6148384795895412,-0.22715225865465707,-0.09400325469183449,-0.041211316427948536,-0.01884911464266703,-0.008875962394385383,-0.004403926931138922,-0.0021855980173613597,1.3685803453093848,-1.925899636033547,-0.0007279061198468603,-0.49416810662131017,-0.17206308343317248,-0.06841191695978072,-0.029145719179066533,-0.013056490293796325,-0.006061494992335981,-0.0030040775996635436,-0.0014857768569633404,1.3656440965729577,-2.1855946933445654,-0.00106872983841778,-0.6119750270852296,-0.2259125812312957,-0.0933893219224379,-0.04088735479110374,-0.018682657782423263,-0.008795989636939448,-0.004362556532199312,-0.0021660012020198014
62.2317452189223,1.3822213448057692,-2.5461334862563634,-0.005856657170096602,-0.8424023921186723,-0.3695009628057328,-0.18194346423455826,-0.09523029969246137,-0.05202203379842517,-0.029259665519129893,-0.016949747116746117,-0.009919300791076245,1.3912730012100671,-2.175214173668999,-0.000987151079579866,-0.6042925334792975,-0.22117451861444826,-0.09068923820560645,-0.03939402267820881,-0.017844966894581656,-0.008316898166804426,-0.004097508474806812,-0.002017632106932978,1.3883453867417705,-2.333639322850415,-0.0012925834393371451,-0.6865058115511415,-0.26252536929843673,-0.11115494181626406,-0.0494470570427873,-0.022794075322491204,-0.010766298593639246,-0.005314951686719097,-0.002625800958528668,1.3884625651158213,-2.172174336445775,-0.0009803499419832802,-0.6029447706013202,-0.22059994764298402,-0.0904181381464684,-0.03925277662085508,-0.01777661254814155,-0.008288101116800449,-0.004075796568852919,-0.0020048192081016836,1.3885257522379992,-1.907168765227886,-0.0006610782115351016,-0.48461016933797363,-0.16709995479076178,-0.06580325124902998,-0.027759458401903442,-0.01231160291715951,-0.005658334734507638,-0.0027799307517541415,-0.0013630042043314362,1.3855450326876408,-2.1643498224862823,-0.0009704584930757582,-0.6001410339438877,-0.21939650412592754,-0.0898261965239226,-0.03894234987299276,-0.017618188337536186,-0.008212667352074852,-0.0040369201306609225,-0.0019865355208353256
63.37074996270225,1.402178936026191,-2.5208528735428333,-0.005307335830772343,-0.8257542805817023,-0.35861021344192034,-0.17484805272045312,-0.09061072217852614,-0.04900974303918001,-0.027294562093529973,-0.015660884144268125,-0.00907757760924506,1.4113426219397502,-2.1535709899287827,-0.0008947081145600866,-0.592332717508989,-0.214647375922266,-0.08715150375294584,-0.03747982240230482,-0.016806914734549972,-0.007753533813398307,-0.0037854402459022835,-0.0018472171966781763,1.408382625033911,-2.310437227050307,-0.0011714462499062307,-0.6729267870640546,-0.25478282570001354,-0.1068204321869407,-0.04704615906887426,-0.021470148184691472,-0.01003908072390771,-0.004910368946223511,-0.002403734093167902,1.408499923533852,-2.1505783884116174,-0.0008884391027470784,-0.5910200370014497,-0.2140939108517631,-0.08689277910709406,-0.037346068038619576,-0.016742698759464554,-0.007726917743649371,-0.003765255447875959,-0.0018353741282870722,1.4085585900877167,-1.8882077633235634,-0.0005990536599905982,-0.47502731547469057,-0.16217189555265057,-0.06323809276447856,-0.026410020606928652,-0.011593668637211008,-0.005273571113113164,-0.0025677861961620097,-0.0012479368864940275,1.405534130216643,-2.142843379568868,-0.0008792679489612949,-0.5882761567609012,-0.2129265534644968,-0.08632260187911027,-0.03704896081648275,-0.01659213734769705,-0.007655878110140203,-0.003728775313634373,-0.0018183554395322064
64.5255710657846,1.4222222807524716,-2.495259209875419,-0.004798487600866383,-0.8090656686340305,-0.3478009850972079,-0.16787543037827574,-0.08611658987514192,-0.04610816439151188,-0.025420260560409004,-0.014443257534440496,-0.008290177423920572,1.4314955692780096,-2.1316621317285724,-0.0008090719043122467,-0.5803445869162094,-0.20816938234254082,-0.08367512804811211,-0.03561800637616551,-0.01580738423301888,-0.007216518461892555,-0.003490577999200292,-0.0016877818058153543,1.4285039458758024,-2.2869494367221113,-0.0010592381763330804,-0.6593152126832735,-0.24709836194385876,-0.10256098343170447,-0.04471078226926166,-0.020195197286838475,-0.009345733459022808,-0.0045280971615775795,-0.0021959811109351435,1.4286213539384611,-2.1287165215475046,-0.000803308565461938,-0.5790666920916963,-0.20763667460466506,-0.08342847520517496,-0.03549150821563501,-0.01574715057846473,-0.00719196354593628,-0.0034718379720711416,-0.0016768594624225258,1.4286754831098314,-1.8690133213699767,-0.0005416144858414373,-0.4654214665835897,-0.15728081217043352,-0.060717382448385614,-0.025097626986896493,-0.010902515083501964,-0.004906897208772194,-0.002367346820944802,-0.0011402980086527474,1.4256080280336854,-2.1210716037506723,-0.000794818582707245,-0.5763827652276472,-0.20650520374361633,-0.08287979887223057,-0.035207492618937984,-0.015604274654837352,-0.007125174396875521,-0.003437668427464512,-0.0016610452384649278
65.69642459865165,1.4423478101507197,-2.4693479836418537,-0.004328143859697829,-0.7923400360254162,-0.3370775322213539,-0.16102817278344533,-0.08174857973866595,-0.0433165177595462,-0.02363509747675478,-0.01329482657944027,-0.0075549916821948055,1.4517282718492206,-2.1094837816761856,-0.0007299106654297105,-0.5683306816957212,-0.201743100474425,-0.08026138196045957,-0.03380884484651103,-0.014846095130303355,-0.0067053649087290175,-0.0032124478336184887,-0.0015389161151911652,1.4487057734860778,-2.2631718505832867,-0.0009555267076286224,-0.6456739556251128,-0.23947500998041318,-0.09837815451827805,-0.042441272819926594,-0.01896886922702163,-0.008685640016696,-0.004167523733592429,-0.002002008213699291,1.4488232713791842,-2.106584907146213,-0.0007246277697310376,-0.5670872308640524,-0.201230781075237,-0.08002648774274376,-0.03368936217227128,-0.014789680838685239,-0.006682750292459184,-0.003195085210302559,-0.0015288685661019592,1.4488728586516553,-1.8495820940888525,-0.0004885389833141692,-0.4557946300359365,-0.15242862608371338,-0.05824203410580994,-0.023822458587867832,-0.010237945122934307,-0.004557974091320001,-0.0021782841143022195,-0.0010398112231355702,1.4457631683359602,-2.0990306584250153,-0.000716795486376707,-0.5644633327794235,-0.20013498396101556,-0.07949904489298767,-0.03341819937540902,-0.014654308856423923,-0.006620067721948335,-0.0031631233083116057,-0.0015141988431833383
66.88353743530976,1.4625517486292283,-2.443114611534094,-0.003894333905274868,-0.7755810157996421,-0.3264441545842264,-0.15430879046493393,-0.07750724722468996,-0.04063390917971235,-0.021937330696827295,-0.012213508386690726,-0.006869893188002306,1.472036949080846,-2.087032060058858,-0.0006569131426611198,-0.5562936193187367,-0.19537111306719268,-0.0769115073678533,-0.03205254961466645,-0.013922722115408065,-0.006219567186989222,-0.0029505595261046934,-0.0014001986462164606,1.4689843247230887,-2.2391003044779705,-0.0008598765528003646,-0.6320060015189546,-0.23191585163426842,-0.09427347431308829,-0.040237896011545704,-0.017790756888685907,-0.008058142983880917,-0.003828019024817701,-0.0018212654085971967,1.4691018945910623,-2.0841796853508043,-0.0006520740841364503,-0.5550842918422654,-0.19487882070133603,-0.07668806470908975,-0.03193984104866231,-0.013869967768480217,-0.00619877983923716,-0.002934499631783315,-0.0013909724720871574,1.4691469319640449,-1.829910664459797,-0.0004396007102934055,-0.44614890754011016,-0.14761728756288714,-0.05581293512219655,-0.022584659009270758,-0.009599725567184358,-0.00422645219799303,-0.002000277803259478,-0.0009461887503349337,1.46599578282953,-2.0767166634962386,-0.0006448687107311337,-0.5525204501326273,-0.19381844347766206,-0.07618155641713338,-0.03168127336405564,-0.01374190472089755,-0.006140045520144358,-0.0029046543721284812,-0.0013774037655787108
68.08713644976532,1.4828300955172278,-2.4165544502114154,-0.003495128371013411,-0.7587924208825744,-0.31590522358682493,-0.1477197319392475,-0.07339300872090743,-0.03805931594346437,-0.02032513369132358,-0.01119718693439347,-0.006232770811697987,1.4924176048231788,-2.064303033223995,-0.0005897409050413077,-0.5442361558052566,-0.18905605000401643,-0.07362670672139693,-0.030349275144463478,-0.013036896960320496,-0.0057585767664947475,-0.002704407819308058,-0.0012712074770884919,1.4893356005518177,-2.214730564463062,-0.0007718682532524596,-0.6183144667075241,-0.22442399512108074,-0.09024843041559692,-0.03810086247929133,-0.016660402926983304,-0.007462562190082233,-0.0035089136970310334,-0.0016531942081025432,1.4894532275256553,-2.0614969071630798,-0.0005853253928128274,-0.5430606040001549,-0.18858339609107774,-0.07341439246107836,-0.03024310125329454,-0.012987644577254646,-0.005739507630720727,-0.002689587508987621,-0.0012627598462953916,1.489493716648831,-1.8099955712503681,-0.00039458802831634327,-0.43648648513067123,-0.1428487702261032,-0.05343094786752978,-0.021384323604060167,-0.00898759189697482,-0.003911959580852871,-0.0018329815230835184,-0.0008591485891776211,1.4863018932136933,-2.0541256697806674,-0.000578710348951308,-0.5405568149733122,-0.18755815513507013,-0.07292851185780261,-0.029996869995600722,-0.01286669492678139,-0.005684579598267472,-0.002661764784786914,-0.00125022781765574
69.30743771250063,1.5031786288416873,-2.389662792469651,-0.003128627986351638,-0.7419782328038841,-0.3054651473586459,-0.14126337081066273,-0.06940616725198392,-0.035591589922116765,-0.018796597963331853,-0.010243701841672736,-0.005641493866089201,1.5128660233689522,-2.0412926910716447,-0.0005280804078103313,-0.5321611503845121,-0.18280055892558456,-0.07040815555964247,-0.028699129174772367,-0.012188205383512783,-0.005321839772753207,-0.0024734823025340763,-0.001151517481831109,1.509755373923168,-2.1900583260005964,-0.000691081340875743,-0.6046026104176965,-0.21700258148607282,-0.08630446361149091,-0.03603031423867413,-0.01557727684734287,-0.006898172107639692,-0.003209546070763937,-0.001497241165381199,1.5098730403670273,-2.0385325614880045,-0.0005240596040264527,-0.531019013237692,-0.18234715167193882,-0.07020665250192493,-0.028599249365830075,-0.012142297726836778,-0.005304381544981248,-0.002459829271929624,-0.001143798656117626,1.5099089966605543,-1.789833293328108,-0.00035328369774573513,-0.4268096528643831,-0.1381250687070637,-0.051096921346225746,-0.020221522651539748,-0.008401249487525846,-0.003614111931893653,-0.0016760477347465225,-0.0007783994231453943,1.5066772819488956,-2.0312536602791225,-0.0005180065413766982,-0.5285752523965301,-0.18135674034891447,-0.06974107017351638,-0.0283650783262741,-0.01202825669894292,-0.0052531046175201615,-0.002433937742828158,-0.0011322510729107082
70.54467890104617,1.5235928882520047,-2.3624348512867113,-0.002792966922614718,-0.725142595658937,-0.2951283941945324,-0.13494201894481062,-0.06554688947076923,-0.03322947301304542,-0.017349729024004903,-0.009350855309572213,-0.005093959283316742,1.5333777542308522,-2.017996976909582,-0.0004716153742872616,-0.5200715994175009,-0.17660731115567957,-0.0672569826167777,-0.027102151737655605,-0.011376185493755051,-0.004908767293902479,-0.0022572527414295236,-0.0010406968829654757,1.5302391880391135,-2.1650792303899142,-0.0006171026163964049,-0.5908738342739052,-0.20965479763191838,-0.08244297214588431,-0.03402631730952831,-0.01454081480819337,-0.006364223944725798,-0.0029292273769644063,-0.0013528466461488666,1.530356878872897,-2.0152826046504644,-0.00046796707932672576,-0.5189625160199385,-0.1761727594411921,-0.0670659719041056,-0.02700832497263041,-0.011333465151464377,-0.004892814901252854,-0.002244701695754487,-0.001033663454727175,1.5303883097795288,-1.7694202649317972,-0.0003154716458032837,-0.4171208041519824,-0.13344820877601038,-0.04881167283834929,-0.01909627682372006,-0.00784036523062158,-0.0033324925226426256,-0.0015291176944474613,-0.0007036502052182026,1.5271175049183263,-2.008096576769695,-0.000462449298633454,-0.5165787134106341,-0.17521684303570972,-0.06662033486982057,-0.026785926625757468,-0.011226129145383592,-0.004845032469363662,-0.0022206505088696793,-0.001023052980617753
71.79909769293243,1.5440681495363107,-2.3348657780317184,-0.0024863180792346114,-0.7082898571453335,-0.2848994829780408,-0.1287579081146068,-0.06181521963921202,-0.03097158749875108,-0.0159824776483267,-0.008516426465845654,-0.0045880507739152546,1.5539480972048803,-1.994411758905304,-0.0004200419012610688,-0.5079706220858726,-0.1704790286730948,-0.06417429737374694,-0.025558335839023977,-0.010600338344537847,-0.004518748381192202,-0.0020551818394627785,-0.0009383207373774751,1.5507823371680398,-2.13978884757105,-0.0005495301038205439,-0.5771316771901467,-0.20238385452448693,-0.07866531596046715,-0.032088871168175624,-0.01355038793721672,-0.005859949263266246,-0.0026672631624248596,-0.0012194462741097185,1.550900035108671,-1.9917429004318323,-0.00041673987600222183,-0.5068942252216722,-0.17006292329183853,-0.06399344699326465,-0.02547032690551683,-0.010560656006705096,-0.004504200487821627,-0.002043673201613646,-0.0009319378923992646,1.5509269581271432,-1.7487528554850842,-0.00028094827562445224,-0.40742243541721257,-0.1288202261994572,-0.04657598824495127,-0.018008571932669182,-0.0073045888892044625,-0.003066687855250334,-0.0013918292668079432,-0.0006346177701174746,1.5476178628316435,-1.9846502948127656,-0.00041172201453370925,-0.5045702784382137,-0.16914113264465858,-0.06356740040181438,-0.025259408083467917,-0.010459811117514737,-0.004459766585102366,-0.0020213684803662957,-0.0009221994621523597
73.07094256921404,1.564599448938999,-2.3069506639073745,-0.002206902617935982,-0.6914245664952208,-0.2747829868765501,-0.1227131871126421,-0.05821105480676836,-0.028816440532666694,-0.014692705881386874,-0.007738156837035619,-0.004121676082175058,1.5745721049921062,-1.9705328516374665,-0.00037305031932609637,-0.4958614826669229,-0.16441843653447377,-0.06116115020117294,-0.02406761537272418,-0.009860127016306185,-0.004151154626019818,-0.0018667224946030678,-0.0008439555569686265,1.5713798592723713,-2.1141826845437137,-0.00048797109451461014,-0.5633798673828518,-0.1951930118447387,-0.07497279474469173,-0.03021789860658186,-0.01260530949308534,-0.0053845238781327544,-0.0024229445816362103,-0.0010965033635204659,1.5714975495615593,-1.9679092655268853,-0.0003700724055654826,-0.49481739191878293,-0.16402037627581442,-0.06099013701514092,-0.023985179513832625,-0.009823333141159423,-0.0041379189051421565,-0.0018561915933505597,-0.0008381741427235863,1.5715199895238507,-1.7278273877876917,-0.000249502792786858,-0.3977171478488075,-0.1242431920485845,-0.04439064062458764,-0.01695834931083033,-0.006793536590942727,-0.0028162618765275524,-0.0012638002148939618,-0.0005709944630864299,1.5681734021264957,-1.9609106298186756,-0.0003655270284851029,-0.49255317391446674,-0.1631323192918967,-0.0605833016770992,-0.023785437982879052,-0.00972875814300097,-0.00409667459429231,-0.001835549128714106,-0.0008292655367255948
74.36042960037328,1.5851815437466952,-2.2786845255012516,-0.0019529764037160332,-0.6745514532594212,-0.26478351368136366,-0.11680991813231717,-0.05473416559562988,-0.026762428241303246,-0.01347821846598087,-0.007013779747002305,-0.0036927682521306193,1.595244556692157,-1.9463560000249949,-0.0003303431438866183,-0.4837475818718371,-0.15842830917702339,-0.05821856382730804,-0.022629859394755925,-0.009154963999561866,-0.003805323325865675,-0.0016913165496837811,-0.000757173597533969,1.5920265248749983,-2.088256182101818,-0.000432026668963348,-0.5496222643413391,-0.18808555240322145,-0.07136666512019224,-0.02841325359394742,-0.011704857013920811,-0.004937127528771198,-0.002195545291388001,-0.000983433717055001,1.5921441935856344,-1.9437774490493953,-0.0003276699753277391,-0.4827354115554404,-0.15804787393513853,-0.05805706188684934,-0.022552765265330683,-0.00912091241315777,-0.003793308424872333,-0.0016817040897133429,-0.0007519528437764432,1.5921621679127527,-1.7066401291399562,-0.00022093621537480225,-0.38800766620829086,-0.11971919055540946,-0.04225636049925981,-0.015945509595637244,-0.006306791972784248,-0.002580753663793226,-0.0011446573517134267,-0.0005124983413931144,1.588778898905181,-1.9368733356152101,-0.000323568044456083,-0.4805307575195672,-0.15719313581575686,-0.05766904678501879,-0.022363886698229443,-0.009032389484152283,-0.003755105750182215,-0.0016626369885420216,-0.0007438262775083145
75.66782887451298,1.6058089057826146,-2.2500623042910224,-0.001722842746908362,-0.6576754648415988,-0.25490572294485664,-0.1110500696194415,-0.051384170729725745,-0.024807830265196798,-0.01233675705032669,-0.0063410154264822525,-0.003299267595646876,1.6159599544036165,-1.9218768848763002,-0.00029162356354688626,-0.47163246808901266,-0.15251142832853887,-0.05534750954155859,-0.021244885392509405,-0.008484235556318316,-0.003480590870327781,-0.0015284045917863163,-0.0006775449368292763,1.6127168281818562,-2.0620047042881904,-0.0003813178519970988,-0.5358628965270578,-0.18106478912299787,-0.06784813013213938,-0.02667472367107267,-0.010848252435767803,-0.004516891423695922,-0.00198434304637628,-0.0008796929812253672,1.6128344560678867,-1.9193431501628804,-0.0002892368463488748,-0.4706518256617529,-0.15214819959141354,-0.05519518889149751,-0.021172898489417988,-0.0084527809051602,-0.003469704077852651,-0.0015196530128061215,-0.0006728514185568055,1.6128480037066173,-1.6851872951371143,-0.00019504653159754044,-0.3782968317294855,-0.11525032784227321,-0.04017385900795963,-0.014969914269558543,-0.005843916814130205,-0.0023596998601511697,-0.0010340102344594754,-0.000458831608563758,1.6094288446945804,-1.9125341149247237,-0.000285546660113926,-0.46850654402310554,-0.15132633839391638,-0.05482559362514277,-0.02099456693699327,-0.008370085677522177,-0.0034343958279423117,-0.0015020800973596315,-0.0006654484660101486
76.99337806916364,1.626475714403441,-2.2210788894843843,-0.001514860846426433,-0.6408017658039691,-0.2451543157438082,-0.1054355244103328,-0.04816056355992478,-0.022950828300038896,-0.011266016625099809,-0.005717578590332556,-0.0029391571830894095,1.6367125167807042,-1.8970911339411933,-0.0002566189262396656,-0.45951984155362835,-0.1466706140482784,-0.05254891947274805,-0.01991244622113783,-0.007847291912033691,-0.0031762648667281006,-0.0013774188876634961,-0.0006046483244429326,1.6334449637395412,-2.0354235664369944,-0.00033547113309297084,-0.5221059870822038,-0.1741340614241175,-0.06441832875195325,-0.025002007653052147,-0.010034668159881199,-0.00412294616606507,-0.0017886144317131591,-0.0007847365279045958,1.6335625366346571,-1.8946019920775257,-0.00025449007503301107,-0.4585703331261936,-0.14632417303529804,-0.05240545758113564,-0.01984533176596051,-0.007818285286418366,-0.003166426094498779,-0.0013694781636274904,-0.0006004440225474872,1.6335716831001812,-1.6634650381908465,-0.00017164109129275148,-0.36858760569975535,-0.11083873674895406,-0.03814380984835966,-0.014031374170005096,-0.005404451344055491,-0.002152629101895737,-0.000931478698706931,-0.00040970257895742965,1.6301174399451765,-1.8878885987354894,-0.0002511852161975769,-0.45648419733029455,-0.1455347149932043,-0.05205386020646456,-0.019677225486079798,-0.007741195971096347,-0.0031338614831580413,-0.0013533186285990906,-0.0005937258091217507
78.33733646890398,1.647175847781631,-2.1917290745241855,-0.0013274523933253255,-0.6239357406948021,-0.23553402482055058,-0.09996804731999812,-0.04506268320280318,-0.021189507208856165,-0.010263636183650643,-0.005141191411119551,-0.002610464471072214,1.6574961455487918,-1.8719942992273133,-0.00022504424701413133,-0.44741356462049997,-0.1409086951755436,-0.04982367091670238,-0.018632243239034486,-0.0072434378307786205,-0.0028916397249339207,-0.001237805245138281,-0.0005380700078931002,1.6542048354573446,-2.008507993735609,-0.0002941410154560534,-0.5083559190579079,-0.16729673883883994,-0.061078342207592305,-0.023394740038547523,-0.009263247623020544,-0.0037543936482733083,-0.00160763023965464,-0.0006980267867976303,1.6543223388497599,-1.869549534346962,-0.00022315824640045315,-0.44649478252551555,-0.14057861276777756,-0.04968873892215302,-0.01856977726873339,-0.007216751149558892,-0.002882773766544821,-0.001230623768396617,-0.0005343177717089588,1.6543271182696726,-1.6414694600137079,-0.00015053239595446522,-0.3588830798977324,-0.10648654870922937,-0.03616684987866367,-0.013129681522875754,-0.004987911859099503,-0.0019590443788208116,-0.0008366771206779146,-0.00036482983272826167,1.6508385810474466,-1.8629323560678774,-0.00022021152904022357,-0.44446754292955015,-0.13982107144517272,-0.04935471915430119,-0.01841156170086642,-0.007145037229723138,-0.002852803120333257,-0.0012157959273794564,-0.0005282369916415025
79.69994175126453,1.6679028624151382,-2.1620075950214224,-0.0011590967927604552,-0.607083003029229,-0.22604961507230775,-0.09464930756818404,-0.042089745673375666,-0.01952184814468909,-0.009327207323647144,-0.0046095773718554025,-0.002311249580537978,1.678304439644802,-1.8465818638519476,-0.00019665193386953194,-0.4353176599240176,-0.135228527746568,-0.0471725829457543,-0.017403909379610054,-0.006671966052731529,-0.002626002594050378,-0.001109006054756967,-0.00047741136620450125,1.6749900211790707,-1.9812531554703865,-0.0002569742838689955,-0.49461727627023444,-0.16055621345883744,-0.057829186061804996,-0.021852484527702144,-0.00853308273866464,-0.003410315264629534,-0.0014406738093358997,-0.0006190379668050837,1.6751074354734605,-1.8441812811391585,-0.0001949854020438779,-0.43442919860612667,-0.1349143731476349,-0.04704586011173514,-0.01734586665262563,-0.006647459996169664,-0.002618032730143923,-0.0011025297135068943,-0.00047407387229483693,1.6751078859956547,-1.6191966038036485,-0.00013154609418627867,-0.3491864808089996,-0.10219592826472981,-0.034243579866799656,-0.012264558043532468,-0.004593798392819203,-0.0017784569861961912,-0.0007492264447967055,-0.00032393964074974436,1.6715858459565505,-1.8376609072165726,-0.0001923667621869961,-0.43246056715028847,-0.13418823888522585,-0.04672898099514183,-0.017197206282571174,-0.006580887795907117,-0.002590513064487729,-0.001088964678333373,-0.00046858678790322053
81.08147480787221,1.6886499846460659,-2.1319091178049963,-0.001008324244854181,-0.5902494213471268,-0.21670587648728393,-0.08948083094275885,-0.03924079597424123,-0.01794574132839978,-0.008454304624380678,-0.0041204975327887375,-0.002039626538518324,1.6991306679691265,-1.8208492539540526,-0.0001711817990023657,-0.4232363211042026,-0.12963297404656415,-0.04459643116910528,-0.016227025742097882,-0.006132117861688465,-0.0023786249899543505,-0.000990473160006799,-0.00042227588657304204,1.695793768364434,-1.9536541433597536,-0.00022365429300580955,-0.4808948267505298,-0.15391589001593453,-0.05467180340166665,-0.020374720638355593,-0.00784322725859878,-0.0030897877469784453,-0.0012870330724983068,-0.0005472682774209131,1.6959110869221474,-1.818492657944256,-0.00016972271532481086,-0.42237776567655116,-0.1293343155573785,-0.04447759540200359,-0.016173185780558395,-0.006109665549177315,-0.002371478137634978,-0.0009846511877972597,-0.0004193252145737387,1.6959072408000608,-1.596642458182885,-0.00011451539915293768,-0.33950116451331824,-0.09796904435245579,-0.03237457242378572,-0.011435707601477135,-0.004221575862042666,-0.0016103527807030391,-0.0006687509909289507,-0.0002867666528892428,1.6923524833728885,-1.8120696890702062,-0.00016740313512939194,-0.42046743393432073,-0.1286390485675871,-0.04417740661016884,-0.01603374778195799,-0.006048010800140455,-0.0023462709325179467,-0.0009722758122000408,-0.000414383124672213
82.48218411978166,1.709410100465838,-2.1014282223912346,-0.0008737508974061246,-0.5734410937458951,-0.20750761290038558,-0.08446404184026014,-0.03651475812927719,-0.016458973339573878,-0.007642451995768387,-0.003671723926350264,-0.0017937727360562965,1.719967749442194,-1.7947918215205616,-0.00014840643590738898,-0.41117391737902165,-0.12412490940346602,-0.042095915792207894,-0.015101114832509466,-0.005623119983866238,-0.0021487701363440137,-0.0008816603954794155,-0.000372293204280627,1.7166089960461188,-1.9257059815565079,-0.00019387062943750604,-0.46719354914867706,-0.14737918366544286,-0.05160706328755056,-0.018960869224624092,-0.007192691644139378,-0.0027918723613020308,-0.0011460096228786613,-0.00048222732708764793,1.7167261941528529,-1.7924790317567747,-0.00014713305919928488,-0.41034485067257337,-0.1238413129286533,-0.04198464348267329,-0.01505126560534507,-0.005602597460108527,-0.0021423758394850606,-0.0008764513254296015,-0.0003696979188959934,1.7167181024148066,-1.573802945214235,-9.92831043718055e-05,-0.32983064116754374,-0.09380806822205942,-0.03056032716232806,-0.010642784886860449,-0.0038707100033096176,-0.0014542284766372528,-0.000594882251113316,-0.00025305382659320886,1.7131313967199102,-1.7861540862275707,-0.00014509307782992187,-0.4084924731745053,-0.12317636545348565,-0.041700698494693884,-0.014920704231589746,-0.00554562918238319,-0.002119346563407508,-0.0008651904136238394,-0.00036526066071254003
83.90233977509573,1.7301757360022885,-2.070559393093837,-0.0007540539803241657,-0.5566643724885296,-0.19845965191327075,-0.07960022222350535,-0.03391040935253591,-0.015059258627450996,-0.0068891572151888875,-0.0032610435365923616,-0.0015719089146653592,1.7408082620571623,-1.7684048466184739,-0.00012810394597323813,-0.39913499517457973,-0.11870721093621067,-0.03967166397041137,-0.014025638683776837,-0.005144168903688938,-0.0019356992341187165,-0.0007820416023077005,-0.00032710307141175317,1.7374282579656186,-1.8974036159974155,-0.00016734208598337858,-0.4535186075774985,-0.14094950858423844,-0.04863573507477577,-0.017610255966881448,-0.006580458362352718,-0.002515623064269215,-0.0010169079380230458,-0.00042345177353904633,1.7375453235646132,-1.7661356894346305,-0.00012700333370560914,-0.39833499723958565,-0.11843824621594298,-0.03956764603945906,-0.013979563002913243,-0.005125444442546577,-0.001929996012208968,-0.0007773974264992623,-0.0003248277507083676,1.7375330195027479,-1.5506739307980033,-8.56988373388088e-05,-0.32017855254044064,-0.0897151894342818,-0.028801324901160746,-0.009885402192132828,-0.003540628273600875,-0.0013095680346509324,-0.0005272594378244178,-0.00022255357934055167,1.7339151407399562,-1.7599094065627763,-0.00012521118745919977,-0.3965402093897379,-0.11780304510316283,-0.039299484799135545,-0.013857541367246741,-0.005072936964565558,-0.001909008963528297,-0.0007671878364952948,-0.0003208582472307252
85.3422010583931,1.7509390429721323,-2.03929706699029,-0.0006479713837735988,-0.5399258865727093,-0.1895668006899972,-0.07489049282202562,-0.03142636749133661,-0.013744208797754884,-0.006191916600416383,-0.0028863166243830816,-0.0013723380612158036,1.7616444029657967,-1.7416835339393817,-0.00011007287457625296,-0.38712429458757436,-0.11338275803921383,-0.03732424638956866,-0.013000000621503135,-0.004694415997678699,-0.0017386677335656175,-0.0006911016039705775,-0.0002863676083025294,1.7582437386394643,-1.8687419061768709,-0.0001437850162178122,-0.4398754015490359,-0.13463030262472214,-0.04575852274483044,-0.016322153098237528,-0.006005464521134403,-0.002260088603815681,-0.0008990618053143096,-0.000370490280631,1.758360654793624,-1.739457861178326,-0.00010912384540777678,-0.38635293577664453,-0.11312798877613438,-0.03722716983738984,-0.012957492363038968,-0.004677377756943533,-0.0017335994348252148,-0.0006869791958605182,-0.0002843796843406887,1.758344184443904,-1.5272512209362925,-7.362746358837936e-05,-0.3105487056271752,-0.08569258315410527,-0.027097967902476414,-0.009163128732561074,-0.003230753122018177,-0.0011758573086850985,-0.0004655293463280573,-0.00019504401926240782,1.7546958793418321,-1.7333308966112653,-0.00010756025151000581,-0.38461534580604073,-0.11252194364633497,-0.03697431994026862,-0.01284366431212208,-0.0046291020632145685,-0.001714520379422341,-0.0006777517385013203,-0.0002808399331918231
86.802070468349,1.7716917989728,-2.00763557146604,-0.0005543116782736591,-0.5232325220817938,-0.18083387815694568,-0.07033582916396272,-0.02906110916624651,-0.01251136893688281,-0.005548215880076807,-0.002545411913852573,-0.0011934197581139447,1.7824679907207452,-1.7146230259018875,-9.411155641212449e-05,-0.3751467431319633,-0.1081544237322186,-0.03505413889610414,-0.012023543628679276,-0.004273007106006608,-0.0015569344171313241,-0.0006083307871749726,-0.0002497514853105694,1.779047242479177,-1.8397156443762102,-0.0001229470944105929,-0.42626953643579646,-0.12842497138197095,-0.042976015522571194,-0.015095744177998499,-0.005466612898299132,-0.002024323613501182,-0.000791814025008634,-0.00032291679577213495,1.779163990374252,-1.7124406849442675,-9.33061048097327e-05,-0.3744035944016096,-0.10791341845641397,-0.03496369619778154,-0.011984396111239672,-0.004257540680058176,-0.0015524431660252614,-0.0006046871881054084,-0.00024803105660202635,1.7791433979490292,-1.5035305504529684,-6.29388958916335e-05,-0.30094505679941197,-0.08174242673040717,-0.025450622274274772,-0.008475505291491289,-0.002940473731109768,-0.0010525834237613187,-0.0004093556017865026,-0.0001703013510013876,1.7754654148103257,-1.7064137216173516,-9.19410022263582e-05,-0.37272278050256236,-0.1073359213643049,-0.03472569754498009,-0.011878429657811856,-0.004213268572983973,-0.0015351452507913455,-0.0005963789445327441,-0.00024488165167672296
88.28219648601804,1.7924253715549625,-1.9755691623588203,-0.000471965146004564,-0.5065914595528715,-0.17226567112136093,-0.06593704333913242,-0.026812970952625418,-0.011358193515742123,-0.004955537167640526,-0.0022362573022323426,-0.0010335833843336242,1.8032704414238414,-1.6872183809600418,-8.005017336713981e-05,-0.3632074783498365,-0.10302506838146999,-0.03286174732265225,-0.01109554981860993,-0.0038790430927554114,-0.0013897587032053022,-0.0005332367654934642,-0.00021695823348688538,1.7998301692425835,-1.8103195409001722,-0.00010459918961353389,-0.412706848765346,-0.1223369165444537,-0.04028870936753393,-0.01393014042603947,-0.004962772237226253,-0.0018073760531768697,-0.0006945183790311113,-0.0002803314300647477,1.7999467362430543,-1.6850792452436671,-7.936405906807254e-05,-0.3624921004371554,-0.10279738173985609,-0.032777634580182104,-0.011059573345605419,-0.003865037789673096,-0.001385795576900064,-0.0005300388699849543,-0.00021547259100950146,1.7999220660327444,-1.4795075924270369,-5.351712212911293e-05,-0.2913717191695073,-0.07786688797816294,-0.02385958421669635,-0.00782201761153373,-0.0026691667655000945,-0.0009392311913240566,-0.0003583971311712154,-0.00014812226725848074,1.7962151340609136,-1.6791529883837417,-7.81837127813432e-05,-0.36086761572689674,-0.10224781768020177,-0.032554015165662226,-0.010961123185485911,-0.003824542703426838,-0.001370153106241015,-0.0005225894037849477,-0.0002126844334199469
89.78288161007536,1.813130712740989,-1.943092012607142,-0.0003998677920044436,-0.4900101519976362,-0.1638669466601469,-0.061694775334916116,-0.02468012922007283,-0.010282062204233217,-0.004411366675596268,-0.001956831578553195,-0.000891324910192092,1.824042762823967,-1.6594645791196023,-6.771747269976634e-05,-0.35131182341501355,-0.09799752442961557,-0.030747383762643174,-0.010215248729351138,-0.0035116005911524006,-0.0012364022755767378,-0.00046535217461108865,-0.00018769439510960058,1.8205835155334136,-1.780548227604728,-8.850589997323665e-05,-0.3991934123096841,-0.11636951695012278,-0.03769699691076352,-0.012824381538344386,-0.004492774879276633,-0.0016083046477105476,-0.0006065596170998172,-0.00024234742983472485,1.820699880984236,-1.6573685285389637,-6.714145034216612e-05,-0.35062377765967373,-0.09778273094394438,-0.030669307553503396,-0.010182252440591007,-0.003498955439232715,-0.0012329102809784617,-0.0004625545601938907,-0.0001864250791307935,1.8206711752108986,-1.4551779647928058,-4.524955785219626e-05,-0.28183298239661714,-0.07406811981626571,-0.022325087828747,-0.007202118962623565,-0.0024161981287871242,-0.0008352966306835767,-0.0003123371488717861,-0.00012831137991063205,1.816936020566593,-1.651543716981359,-6.612329265498876e-05,-0.3490551567317051,-0.09726046293692439,-0.030459579987811118,-0.01009097355932408,-0.00346202613122975,-0.0012188169101655035,-0.00045590158464583097,-0.0001839597818582109
91.30439052686181,1.8337983477531283,-1.9101981995764632,-0.0003370314630200625,-0.47349636819605256,-0.15564243190540655,-0.057609472675795304,-0.022660619296658392,-0.00928030122018831,-0.003913204958650585,-0.0017051604673575182,-0.0007652096012456076,1.844775526138391,-1.6313565385141695,-5.695363040002315e-05,-0.3394653357504402,-0.09307461070663692,-0.028711272447445015,-0.009381802474160341,-0.0031697449336484983,-0.001096134791020907,-0.00040420000066832614,-0.00016167843276114938,1.841297828223781,-1.7503962530072212,-7.447235741162158e-05,-0.3857355289985549,-0.11052611858910044,-0.03520115189439019,-0.011777427286283476,-0.004055429606588357,-0.0014261715999456677,-0.000527327260020303,-0.00020860561466831521,1.8414139763350894,-1.6293034693202335,-5.647417415882109e-05,-0.33880417912822675,-0.0928722805481593,-0.028638937485533852,-0.009351601429974214,-0.003158360497923735,-0.0010930755746942516,-0.00040176981896729086,-0.00016059808307057282,1.841381281982117,-1.4305372000940633,-3.8032129417405237e-05,-0.2723333014107733,-0.07034825757720067,-0.020847301381500222,-0.006615217758796947,-0.0021809083128547005,-0.0007402754889966297,-0.00027086130736666495,-0.00011068805672765878,1.8376186059001873,-1.623580860817301,-5.55981708518536e-05,-0.3372909176005957,-0.09237665372762029,-0.028442631090068088,-0.00926716539148265,-0.0031247710649437207,-0.0010804120351254997,-0.00039586103158218664,-0.00015843117822520543
92.84703113681456,1.8544183486724597,-1.8768817250211323,-0.000282535348514575,-0.4570581673766954,-0.14759679618898847,-0.05368141085108809,-0.02075233054742128,-0.008350150684552311,-0.0034585603147540044,-0.0014793146357008527,-0.0006538687822404063,1.8654588520596267,-1.6028890840905976,-4.76116385620291e-05,-0.3276737697612832,-0.08825910768943687,-0.026753542056885883,-0.008594318832750848,-0.0028525092735026316,-0.0009682361210315688,-0.00034933603506582145,-0.0001386483988971007,1.861963218955363,-1.7198580762477524,-6.229298680260293e-05,-0.3723397678902822,-0.1048100374137867,-0.03280134066782897,-0.010788170499249494,-0.0036495055649107383,-0.001260038584563094,-0.00045622809515092776,-0.000178752933393759,1.8620791300185755,-1.60087891217113,-4.721754201145742e-05,-0.3270390630674174,-0.08806880850275133,-0.026686663094796257,-0.008566737747942688,-0.0028422859420372407,-0.0009655642715109629,-0.0003472379458758344,-0.00013773755232431684,1.8620424925384034,-1.4055807787344614,-3.176954117312683e-05,-0.26287730707394596,-0.0667094072758375,-0.0194263298542135,-0.006060684549463628,-0.0019626173537189507,-0.0006536673943845779,-0.00023366445400042421,-9.507259659980741e-05,1.8582529928904243,-1.5952592979293556,-4.646988089926311e-05,-0.32558064423449196,-0.08759916769328066,-0.02650329429510917,-0.008488808601223297,-0.0028118281115140113,-0.0009542188897693222,-0.00034201167552512133,-0.00013584420854816754
94.41108433156063,1.8749803174978117,-1.8431364979616724,-0.0002355107592580041,-0.4407039303870699,-0.13973464529850696,-0.049910644488169766,-0.01895299914262695,-0.007488818354916023,-0.0030449756206997183,-0.0012774385277013588,-0.0005560082875036506,1.886082393497888,-1.5740569689941903,-3.955449005137182e-05,-0.31594312472426866,-0.08355375068953794,-0.024874213491428272,-0.007851842581888358,-0.002558901524663597,-0.000851985362033035,-0.0003003190925819867,-0.00011835534917676464,1.8825693239347903,-1.6889280938430722,-5.178506478763388e-05,-0.3590129309083937,-0.09922452252490199,-0.030497600180937987,-0.009855411674568042,-0.0032737535857026833,-0.0011089999158996797,-0.0003926989488279034,-0.0001524618014135623,1.882684986584072,-1.5720896345680442,-3.9232160689724974e-05,-0.31533440939875723,-0.08337505446831572,-0.024812517314918715,-0.00782670966880318,-0.0025497513835936077,-0.0008496622031359368,-0.00029851714959691275,-0.00011759268012938275,1.8826444505116746,-1.3803041080291982,-2.6370810935652647e-05,-0.25346980974182926,-0.0631536506990196,-0.018062194166046854,-0.005537842988634082,-0.0017606470434297374,-0.0005749833940898398,-0.00020044710642233148,-8.12985523696029e-05,1.8788288057928217,-1.5665738372474127,-3.8596870962471626e-05,-0.31393029214607593,-0.08293072538594931,-0.024641602757012222,-0.007754967197258206,-0.002522216267570127,-0.0008395328052991377,-0.0002939248662767326,-0.00011594512968073561
95.99685260977516,1.8954733863301607,-1.808956341075088,-0.0001951497979010074,-0.4244423548059134,-0.13206050317171136,-0.046297033073476115,-0.01726021571098485,-0.006693438107959842,-0.0026700132291078687,-0.0010977334692954355,-0.0004703848805095891,1.9066353269611116,-1.5448548702321658,-3.2650861519298454e-05,-0.30427960369990614,-0.07896122440328392,-0.023073213833715477,-0.007153357245909975,-0.002287920031791093,-0.0007466789315993903,-0.00025672256538234785,-0.0001005588033329636,1.9031053084499878,-1.657600594775368,-4.278207980124714e-05,-0.3457620920320038,-0.09377277994469646,-0.028289834711572703,-0.008977889906361149,-0.0029269019756086615,-0.0009721406460754371,-0.00033617643409832585,-0.00012941412922437648,1.903220700629046,-1.5429303159992167,-3.238979179602448e-05,-0.30369643552095377,-0.07879371324950316,-0.023016424797884353,-0.007130509589701524,-0.0022797538639107123,-0.000744665926763821,-0.0002551896194896528,-9.992602260820963e-05,1.903176309459456,-1.3547025298524695,-2.1744103005105243e-05,-0.24411581101483587,-0.05968302206680477,-0.016754846596249113,-0.005045976464235963,-0.0015742867364416655,-0.0005037372552954313,-0.0001709261561811706,-6.921020243853043e-05,1.8993351859833174,-1.537519198646131,-3.185585365220542e-05,-0.30234605069879045,-0.07837401275943175,-0.02285748627306961,-0.0070646316505804385,-0.0022549394496966984,-0.0007356570446465955,-0.0002511739542665186,-9.849901370556443e-05
97.60463847013335,1.9158861686931874,-1.7743349930879027,-0.00016070412170098649,-0.40828247758682956,-0.1245788069241919,-0.04284020794201675,-0.015671432061835418,-0.00596112905184296,-0.0023312729603943635,-0.0009384485208012016,-0.00039582435865791866,1.9271063198863427,-1.5152773903652448,-2.6769189390449342e-05,-0.29268967070191276,-0.07448416355251518,-0.021350355061817747,-0.006497792268918138,-0.002038542180257951,-0.0006516185552737255,-0.0002181333263903531,-8.501933823716929e-05,1.923559818564009,-1.6258698033941243,-3.5109510139998216e-05,-0.33259459651173434,-0.08845794645454948,-0.026177819368333848,-0.008154266865062314,-0.002607655167385942,-0.0008485568019875055,-0.0002861252344638383,-0.00010931109131429625,1.923674927180921,-1.513395580937385,-2.6567721489450268e-05,-0.2921315887995882,-0.07432741532127127,-0.02129820821145776,-0.006477073225367875,-0.002031280483478312,-0.0006498823704343775,-0.0002168342538980295,-8.450337212919888e-05,1.9236267282363677,-1.3287713113468063,-1.780893633796677e-05,-0.23482049861441695,-0.05629952589055876,-0.015504157654566062,-0.004584325778943032,-0.001402829319622041,-0.000439450791010434,-0.00014481659501891346,-5.864732276678751e-05,1.9197607734146083,-1.5080900398478958,-2.611441335657159e-05,-0.2908343559842751,-0.0739316565028212,-0.02115075828775078,-0.006416742298931397,-0.002008990819079342,-0.0006418993222744133,-0.00021335241381204904,-8.327605886210041e-05
99.23474441131039,1.9362067617892722,-1.739266102260638,-0.00013147811495544656,-0.3922336717301344,-0.11729387851195694,-0.039539584128197955,-0.014183964547752724,-0.00528896275025658,-0.002026389907879491,-0.0007979117064863929,-0.00033122146291473593,1.9474835193824827,-1.48531904183749,-2.1793593209196394e-05,-0.28118002266690667,-0.0701251345999494,-0.019705337706807914,-0.005884018733150805,-0.0018097402658723836,-0.0005661220262110228,-0.00018415587358731444,-7.152404161350412e-05,1.9439209877216723,-1.5937298471402603,-2.8615410158704184e-05,-0.31951805701177494,-0.083283078191043,-0.024161202561002952,-0.007383132562218495,-0.002314710344086887,-0.0007373847660203907,-0.0002420236103271733,-9.185059018458784e-05,1.9440357955694658,-1.4834799625951007,-2.163492569151378e-05,-0.2806465634657539,-0.0699787337070674,-0.019657574174438246,-0.005865276803378113,-0.00180330393991586,-0.000564634868352086,-0.00018306860092212647,-7.110553604243019e-05,1.9439838311945978,-1.3025056547399418,-1.4481274815060529e-05,-0.22558925103264132,-0.05300510670035842,-0.01430991692790046,-0.004152097493099891,-0.0012455537293189515,-0.00038165647678034027,-0.00012185294091458818,-4.946127838194766e-05,1.9400936857202633,-1.4782809332305584,-2.1257101360807422e-05,-0.2794018713304559,-0.06960621698769345,-0.0195211361787048,-0.00581018516600685,-0.0017833477606546977,-0.0005575874045535043,-0.00018006034425147954,-7.005394541881752e-05
100.88748373550554,1.9564227185218435,-1.7037432283319962,-0.00010682737650276458,-0.3763056616487234,-0.11020993436562956,-0.03639434453890603,-0.012794978178694405,-0.004673992956113947,-0.0017530582892448464,-0.0006745209343244355,-0.00027553575338497776,1.967754523766943,-1.454974262688704,-1.7611075787229463e-05,-0.26975759944757527,-0.06588663294641808,-0.018137748460069034,-0.005310849972080473,-0.0016004814220558208,-0.0004895248064744103,-0.0001543994647235636,-5.9852241819471344e-05,1.9641764063578817,-1.5611747840468113,-2.315098699543409e-05,-0.3065403819284046,-0.07825114768202762,-0.02223947854392423,-0.006663009711090682,-0.002046746574162893,-0.0006377539926282808,-0.00020338309040145966,-7.676817429028812e-05,1.9642908918935906,-1.4531779277009915,-1.7490624379522345e-05,-0.2692483083436116,-0.06575016777176863,-0.018094118225299646,-0.005293945464989699,-0.0015947942033668354,-0.00048825477857990425,-0.00015349700575983236,-5.951810948522306e-05,1.9642352093974993,-1.2759007009068482,-1.1686324685311514e-05,-0.21642766592224905,-0.04980165930341021,-0.013171830476507957,-0.0037484526656891616,-0.0011017413863765389,-0.00032989956288997035,-0.00010177374140713518,-4.1507772953259227e-05,1.9603214958531212,-1.4480863824552654,-1.717853849921334e-05,-0.2680555273217303,-0.065400189802667,-0.017968205015449372,-0.005243789331706615,-0.001576992590996266,-0.000482061118217118,-0.00015092150596014464,-5.862619127161765e-05
102.56316434315609,1.976521035981023,-1.6677598500945157,-8.616712536795583e-05,-0.36050853536615546,-0.10333104012368899,-0.03340342959095463,-0.011501527338682585,-0.004113263106988218,-0.0015090234974328763,-0.0005667445734067428,-0.0002277922967922486,1.9879063673591368,-1.4242374221264755,-1.4122864283033472e-05,-0.2584296122693904,-0.06177106802348016,-0.01664705591522069,-0.004777052023919783,-0.0014097158288346122,-0.00042117321587881683,-0.00012850017069109508,-4.980759288199867e-05,1.984313097194879,-1.5281985839580112,-1.8590677133268317e-05,-0.2936697657688534,-0.07336503232658481,-0.020412000606151472,-0.005992349111912576,-0.0018024456835497712,-0.0005488279353213687,-0.0001697130871549955,-6.379979281914306e-05,1.9844272405754544,-1.4224838550940735,-1.4031492667295996e-05,-0.2579440234561937,-0.06164413743776714,-0.016607317611074916,-0.00476184679289675,-0.0014047110033541751,-0.00042009455671638543,-0.00012776098610922442,-4.954975256743537e-05,1.9843678853029239,-1.2489515089522145,-9.355568763335919e-06,-0.20734153021629906,-0.04669102151272009,-0.012089521423001924,-0.003372521558685793,-0.0009706584047333583,-0.00028373094304749084,-8.432992821065788e-05,-3.465219175066956e-05,1.9804312158637263,-1.4175008118454235,-1.3770573284563456e-05,-0.25680250029728047,-0.061315985054423275,-0.016491448042713082,-0.004716330359473076,-0.001388892252893658,-0.0004146808519100717,-0.00012557318784513335,-4.87940481309386e-05
104.26211574174746,1.996488121657514,-1.63130935003073,-6.897296755867141e-05,-0.3448527529781764,-0.09666112264129179,-0.03056553871580928,-0.010300529786121055,-0.003603812591629775,-0.0012920879164079555,-0.0004731221672150843,-0.0001870881210398735,2.0079255086918533,-1.3931028076080567,-1.1227802807496283e-05,-0.24720353772832526,-0.05778077299682771,-0.01523260920920701,-0.004281331841221524,-0.0012364027503208035,-0.00036043750869468367,-0.00010611121441749693,-4.1205843828749736e-05,2.0043174979983394,-1.4947951294409298,-1.480464040936335e-05,-0.2809147095127438,-0.06862750409151666,-0.018677968346223504,-0.005369542604068421,-0.0015804852820946826,-0.00046979103386936153,-0.00014056753829076157,-5.270484660061977e-05,2.004431280554245,-1.3913920468705987,-1.1164365982655914e-05,-0.246741182591678,-0.057662971146673354,-0.015196523075339209,-0.004267699469588381,-0.001232016707670953,-0.00035952796555982513,-0.00010550932774333808,-4.1008765830249745e-05,2.0043683014443476,-1.2216530775541474,-7.427596437115609e-06,-0.1983368595736572,-0.04367496437383141,-0.011062516563509466,-0.0030233883746843193,-0.0008515836829532347,-0.0002427174905332982,-6.92786258223769e-05,-2.8770615533539446e-05,2.0004092705146723,-1.3865185611804347,-1.0948204463484058e-05,-0.2456502421094568,-0.057355930723486936,-0.015090217765322704,-0.004226538457292178,-0.0012180129811792842,-0.00035481420209222886,-0.00010366781021092348,-4.037703124387672e-05
105.98465123347898,2.016309785065907,-1.5943850102836121,-5.4752853717895904e-05,-0.3293491499551887,-0.09020394286493114,-0.027879124044697653,-0.009188788501922014,-0.0031426726374999855,-0.001100121377841051,-0.00039227479248437095,-0.0001525904090046077,2.0277977933058082,-1.3615646048122119,-8.84422978501286e-06,-0.23608710761509205,-0.05391797152615804,-0.013893626667155549,-0.003822353735725492,-0.0010795021902396695,-0.00030670756966636066,-8.688781570923666e-05,-3.387196111635647e-05,2.0241754473747307,-1.4609582084635946,-1.1684107976412872e-05,-0.26828401351109377,-0.06404121828250983,-0.017036437450586635,-0.004792914170045209,-0.0013795461839823924,-0.0003998658801754781,-0.00011550381579069588,-4.325821281831137e-05,2.0242888621382678,-1.3598967170163618,-8.799388832910141e-06,-0.235647515230627,-0.05380890053812344,-0.013860961689914048,-0.0038101732521754724,-0.0010756735385254617,-0.0003059469532262063,-8.640711564750656e-05,-3.372647540329473e-05,2.0242222978211806,-1.1940003282313993,-5.837156444457229e-06,-0.18941987976051172,-0.040755175445907774,-0.010090256407466195,-0.0027001088142980354,-0.0007437868956606194,-0.00020645045440448605,-5.6393377235648765e-05,-2.3741031104471302e-05,2.0202414853110837,-1.355133899027389,-8.623084326193491e-06,-0.23460646606018695,-0.05352225308985257,-0.013763746262773793,-0.0037730818139209473,-0.0010633276288640585,-0.0003018692719654169,-8.486692109802328e-05,-3.32008513380916e-05
107.73110032583611,2.0359712127133287,-1.5569800208098261,-4.30799409615047e-05,-0.31400894595320716,-0.08396306367436046,-0.025342373037588177,-0.00816299614120081,-0.0027269191442770594,-0.0009310791837282989,-0.0003228924509910445,-0.0001235361545023183,2.047508453746394,-1.329616930709736,-6.891573074438425e-06,-0.22508834587224952,-0.05018477580019679,-0.012629207516542885,-0.0033987394371875145,-0.000937983246841533,-0.00025939596363753787,-7.051269787550433e-05,-2.7657344271136436e-05,2.0438721615052495,-1.4266815301957227,-9.12428926441267e-06,-0.2557867997529773,-0.059608691297290115,-0.015486305918921719,-0.004260742433334489,-0.0011983127386907665,-0.0003382812856665955,-9.4113255067352e-05,-3.526007048014438e-05,2.0439851829731657,-1.3279920125966922,-6.862323550554267e-06,-0.2246710422047675,-0.05008404745091294,-0.012599743290846135,-0.003387889011768756,-0.0009346535587665069,-0.000258764854576188,-7.013489387706026e-05,-2.755293471961016e-05,2.043915083780967,-1.1659881106733667,-4.537030928402918e-06,-0.18059704362689777,-0.03793327174344562,-0.009172089383781577,-0.002401706181708153,-0.0006465501481097292,-0.0001745235371437423,-4.5453826415287575e-05,-1.94654253871875e-05,2.0399130672803287,-1.3233410023469996,-6.717997992907499e-06,-0.22367916621778489,-0.04981707052541287,-0.012511140015579361,-0.0033545963893426563,-0.0009238144193663068,-0.00025526089375317714,-6.886105827144304e-05,-2.7118898450937363e-05
109.50179792806637,2.055456945657634,-1.5190874709365252,-3.3570019488052995e-05,-0.2988437579271769,-0.07794185337556836,-0.022953230714996706,-0.007219745868135538,-0.002353637196640516,-0.0007829868076582238,-0.00026374584892225776,-9.922171477126112e-05,2.067042056970373,-1.2972538065266157,-5.302174956804518e-06,-0.21421554910263857,-0.04658318947261346,-0.011438321713347549,-0.0030090604780337754,-0.0008108274301810844,-0.00021794492960999415,-5.668117302128366e-05,-2.2410630111333815e-05,2.0633922081517913,-1.3919587000834341,-7.043922577735378e-06,-0.2434325079250565,-0.05533230682684888,-0.014026310595633555,-0.003771241217213361,-0.0010355021974401465,-0.00028431946023686267,-7.599529444146777e-05,-2.852476552702745e-05,2.0635048199725587,-1.2956719664825938,-5.28590727507209e-06,-0.21382006187136687,-0.046490416043813945,-0.011411839327036821,-0.002999435200851692,-0.0008079458863830299,-0.0002174222966765751,-5.6386339989081585e-05,-2.2343269892067645e-05,2.0634312303278244,-1.137611194968581,-3.480055833180834e-06,-0.17187502671628024,-0.03521076686859739,-0.008307273378589337,-0.0021271775756615736,-0.0005591659377543433,-0.00014655519910055108,-3.625141960589619e-05,-1.584477765151025e-05,2.0594085694561217,-1.2911339657250236,-5.168266116956136e-06,-0.21287661836126867,-0.04624237970089923,-0.01133137718861912,-0.002969675549586474,-0.0007984770911044722,-0.0002144311952462229,-5.5341392642559726e-05,-2.1990217396464357e-05
111.29707894941727,2.0747508545735025,-1.4807003436318076,-2.5885221617703024e-05,-0.2838656056033921,-0.07214344965217602,-0.02070936813991455,-0.006355540233978402,-0.0020199675664821495,-0.0006539536550764235,-0.00021367629172077662,-7.901743419768942e-05,2.086382509430659,-1.2644691718141643,-4.015859426993796e-06,-0.20347730707976475,-0.043115072951075445,-0.010319813297844973,-0.002651864208282084,-0.0006970378131317364,-0.0001818162396807697,-4.509815153131551e-05,-1.80080344707105e-05,2.082719473626809,-1.3567832324347417,-5.357243526578216e-06,-0.23123090131183338,-0.05121428268260707,-0.01265503820205497,-0.0033225941781811867,-0.0008898404588676813,-0.00023728377042876053,-6.078136935561935e-05,-2.288215683825752e-05,2.0828316643218066,-1.2629305464178002,-4.0085164793269556e-06,-0.20310314796192036,-0.043029868863102866,-0.010296107446059109,-0.0026433616762366378,-0.0006945572044938487,-0.0001813887728032136,-4.487447339454823e-05,-1.796836306630787e-05,2.0827546323348978,-1.1088642742231725,-2.622863942779927e-06,-0.16326073530188534,-0.03258908761689262,-0.007494972419079378,-0.001875491089295024,-0.00048094416511234797,-0.00012217967007379542,-2.8582379432363172e-05,-1.2794833194265484e-05,2.0787118728079816,-1.2585067938722516,-3.917439405338294e-06,-0.20220737961981491,-0.042800047822154116,-0.01022331403066594,-0.0026168788664003824,-0.0006863257614060899,-0.0001788525289351841,-4.402834965013528e-05,-1.7686052789624634e-05
113.1172837008984,2.0938361150508324,-1.4418115282290929,-1.9724098891027623e-05,-0.2690869098789949,-0.06657074594000423,-0.01860821826275668,-0.005566820372830093,-0.0017231027576892933,-0.000542182439402966,-0.00017160904729366692,-6.234943922634302e-05,2.105513022562918,-1.2312568842370635,-2.98368726816163e-06,-0.19288249266091834,-0.039782136997149276,-0.009272397660651813,-0.002325677820531932,-0.0005956523805765948,-0.00015050229943020822,-3.548690925942099e-05,-1.4334077131553018e-05,2.10183716422864,-1.3211485551655602,-4.007104620787693e-06,-0.2191920778314534,-0.04725666262662745,-0.011370919397531407,-0.002912947630530502,-0.0007600996473276161,-0.00019651706316489964,-4.811135738377076e-05,-1.818708088067965e-05,2.1019489174401382,-1.2297616281158592,-2.983392857695903e-06,-0.19252917733383346,-0.03970412760413561,-0.009251266891175943,-0.0023181967499030518,-0.0005935273643114306,-0.00015015813619313664,-3.532115039717733e-05,-1.4317479231496312e-05,2.1018684916065786,-1.0797419695151786,-1.9331116078529732e-06,-0.15476130916671665,-0.030069543713122225,-0.006734266140809644,-0.001645601453821924,-0.0004112069087218192,-0.00010105621249453082,-2.2260672165785648e-05,-1.0237164446728736e-05,2.097806170536997,-1.2254534164023851,-2.9097263688980347e-06,-0.19168030026345806,-0.03949178944819196,-0.009185684219633193,-0.002294740680024831,-0.0005864057262174791,-0.0001480275564860845,-3.464561793308662e-05,-1.4096921028872319e-05
114.96275789528141,2.112695188294148,-1.4024138158963266,-1.4840927812110432e-05,-0.2545205103151842,-0.061226362517692076,-0.016646945727517688,-0.004849952306432132,-0.0014603095541163504,-0.00044596810374154957,-0.0001365372893030709,-4.8703940223269546e-05,2.1244160813556796,-1.1976107104184193,-2.1653242250330296e-06,-0.18244028044605315,-0.0365859463788341,-0.008294675099178944,-0.0020289946064646824,-0.0005057310634675647,-0.00012352988956165507,-2.7588905034924615e-05,-1.1287208412732231e-05,2.1207277588359843,-1.2850480030895413,-2.9327684555189387e-06,-0.2073264604515844,-0.04346129899704326,-0.010172238164746154,-0.002540419314170845,-0.0006450788396748107,-0.00016140304716382857,-3.7661494890125954e-05,-1.4304613950200057e-05,2.120839061013903,-1.1961590085447218,-2.168036989217256e-06,-0.182107314550137,-0.03651475292765805,-0.008275924306985535,-0.002022446595367975,-0.0005039205590854226,-0.00012325394834608832,-2.747074790945961e-05,-1.1286394456511683e-05,2.1207552885123517,-1.050238836397332,-1.385175029290034e-06,-0.14638412607320767,-0.027653319188294175,-0.006024137869220346,-0.0014364570623840766,-0.00034931707514994446,-8.28600286568025e-05,-1.7099543195098595e-05,-8.103402201269236e-06,2.1166739391833405,-1.19196767244645,-2.1118568815571196e-06,-0.1813045236697697,-0.036319171737427915,-0.008217091751422802,-0.002001775830139609,-0.0004977981142143808,-0.00012148123854756431,-2.693848096771858e-05,-1.111728768723897e-05
116.83385264709999,2.131309789079458,-1.362499888167435,-1.1003656411361428e-05,-0.2401796572499687,-0.056112633645195205,-0.014822476387111212,-0.004201270212603311,-0.0012289301790727586,-0.00036370095880794456,-0.0001075483580014435,-3.7629454001877015e-05,2.1430734352353946,-1.163524331374644,-1.5206086584240528e-06,-0.1721601337263977,-0.03352788117814084,-0.007385123802836608,-0.0017603036835760711,-0.000426371398225376,-0.00010045095321265372,-2.1170172032537906e-05,-8.777104144339456e-06,2.1393729982763636,-1.2484748218646007,-2.088477104277111e-06,-0.19564482316401977,-0.03982984593221127,-0.009057118870477323,-0.002203107049068593,-0.0005436312017148815,-0.000131362594987588,-2.9126213697882325e-05,-1.1110924001471896e-05,2.1394838316695353,-1.162116394310857,-1.5278598750910637e-06,-0.1718470252124774,-0.03346313472971319,-0.00736856281012891,-0.001754602107695477,-0.00042484152782563034,-0.00010023454082472527,-2.108781365430014e-05,-8.788168815076299e-06,2.1393967658582653,-1.0203493457448993,-9.564801780406323e-07,-0.13813679707805043,-0.02534147479496264,-0.00536348951422068,-0.0012469882492841466,-0.0002946554714364988,-6.72918942566489e-05,-1.2937694540769232e-05,-6.33574323944912e-06,2.1352969050967316,-1.1580433160979713,-1.4895304057997399e-06,-0.1710894867266021,-0.03328358322386641,-0.007316032787822115,-0.0017364846126881781,-0.00041961176234712257,-9.877597998196426e-05,-2.067476305527884e-05,-8.662596597855105e-06
118.73092987441193,2.1496608795402343,-1.32206233083504,-8.027807577590561e-06,-0.2260780314388652,-0.05123156314445074,-0.01313147734664383,-0.0036170661616135745,-0.0010263952332597993,-0.00029387428541801774,-8.379894555874883e-05,-2.8717013310839006e-05,2.1614660538868167,-1.1289913494003363,-1.0229120465861524e-06,-0.16205182137305713,-0.030609135230266468,-0.006542092330859575,-0.0015180836695168252,-0.0003567268990592925,-8.08528486099019e-05,-1.6008844850242045e-05,-6.721511710707918e-06,2.1577538465604373,-1.2114221557294695,-1.4384336085890271e-06,-0.18415827568486684,-0.0363637238770171,-0.008023544496603084,-0.0018991035992853428,-0.00045465258358825194,-0.00010584779881178102,-2.2224631033421374e-05,-8.5066353069581e-06,2.157864201104241,-1.1276274008781557,-1.033156068140331e-06,-0.16175806552628852,-0.030550476450782557,-0.006527546930651352,-0.0015131445553456812,-0.0003554377211238696,-8.068553110677294e-05,-1.5958252411225387e-05,-6.743470431123541e-06,2.1577738896381455,-0.9900678932727693,-6.276210122289358e-07,-0.13002717576893236,-0.023134926463184827,-0.0047511383786058604,-0.001076124343639452,-0.00024663757730225414,-5.407042802647747e-05,-9.622485500980517e-06,-4.879794039318021e-06,2.1536560353998975,-1.1236740201545516,-1.0087224238044688e-06,-0.16104492891443828,-0.030386221081271238,-0.0064808759401004876,-0.0014973625345878166,-0.00035100523884133803,-7.949560885300814e-05,-1.5638867036403314e-05,-6.656639536359954e-06
120.65434069175095,2.167728613986154,-1.2810936093862386,-5.751447931906115e-06,-0.21222974388823657,-0.04658482018176948,-0.011570356373898649,-0.003093597918982588,-0.0008502323489244304,-0.00023507804411129497,-6.453010231427266e-05,-2.1615913262700953e-05,2.1795741246749953,-1.094005246349639,-6.480391386356064e-07,-0.15212541756662157,-0.027830705129846305,-0.0057638218319268075,-0.0013008028212494033,-0.0002959707286671557,-6.434564571780127e-05,-1.1907563712648834e-05,-5.055373930897551e-06,2.175850483759402,-1.1738830448495237,-9.441921204434621e-07,-0.1728782763056344,-0.03306412102971734,-0.007069346167326846,-0.0016264746747200872,-0.0003770886445911924,-8.435676760087433e-05,-1.6707310026491243e-05,-6.400741097978218e-06,2.1759603505131793,-1.0926855537937779,-6.592288667755057e-07,-0.15185051079559947,-0.027777771268826364,-0.005751112652129091,-0.001296554221644668,-0.0002948992831952084,-6.42182454676519e-05,-1.1876559737283754e-05,-5.080487692071516e-06,2.1758668497494202,-0.9593887923148056,-3.7761588101363406e-07,-0.12206336331790366,-0.021034440440247437,-0.004185808883149433,-0.0009227889229577785,-0.00020470866676228493,-4.2937664750822665e-05,-7.01661734263035e-06,-3.6886743125533657e-06,2.1717315014593757,-1.0888533546022758,-6.463230211781609e-07,-0.1511808916217196,-0.027628083684368414,-0.0057098701105856,-0.0012828886711795575,-0.00029116703662019277,-6.326532143935014e-05,-1.1642420734630174e-05,-5.0239589042443e-06
122.60445241893689,2.185492345534494,-1.2395860683438507,-4.033649251920113e-06,-0.19864934460307954,-0.04217368986545847,-0.010135268637546475,-0.0026271192718777562,-0.0006980698974048303,-0.00018600304686475097,-4.905608237259439e-05,-1.6015510038151496e-05,2.1973770150899927,-1.0585594323334249,-3.714322779478949e-07,-0.14239131165241364,-0.02519335389332463,-0.005048406664412419,-0.0011069282101841445,-0.0002433348230069311,-5.0574589998972754e-05,-8.69004179017383e-06,-3.7146713207801727e-06,2.193642274683742,-1.135850430504993,-5.758290383212495e-07,-0.16181664752040797,-0.029931942969779236,-0.006192184780242254,-0.0013832939412284997,-0.0003099374608070377,-6.642361987048418e-05,-1.235250050964704e-05,-4.715192772577303e-06,2.193751636864641,-1.057284272345695,-3.830864098444518e-07,-0.1421347364457714,-0.025145796705262874,-0.0050373732444993855,-0.0011032928041181424,-0.0002424473389968402,-5.0480743337323536e-05,-8.67637251306205e-06,-3.743914026361677e-06,2.193655009519942,-0.9283062701299807,-1.95616682442689e-07,-0.11425370667480383,-0.019040608166995335,-0.0036661333740409664,-0.0007859037056257346,-0.00016834476024618853,-3.3653696490658494e-05,-4.996922585445252e-06,-2.7244199959958477e-06,2.189502665766244,-1.0535747918200702,-3.780150419118488e-07,-0.14150773103920114,-0.025009951290600328,-0.0050011374340132924,-0.0010915516565766022,-0.00023933899104412864,-4.972347506587838e-05,-8.504004491658866e-06,-3.7108487035672913e-06
124.58164317931374,2.202930585495686,-1.1975319224826084,-2.7634687533741636e-06,-0.18535183778958897,-0.037999059352757575,-0.008822109330070731,-0.0022138778494518326,-0.0005676316208528562,-0.0001454292588005907,-3.676636886107384e-05,-1.1652705267444898e-05,2.214853249798608,-1.0226471852408863,-1.7436927279219098e-07,-0.13286020728943454,-0.022697609320215716,-0.004393822146827833,-0.0009349244046527971,-0.00019807733878894832,-3.920421280066532e-05,-6.201012420641513e-06,-2.652926436074545e-06,2.211107739256091,-1.097317118874587,-3.1212533594051187e-07,-0.15098556840016042,-0.026967824506319432,-0.005389574937739782,-0.0011676329885950412,-0.0002522411552141343,-5.1609841992717295e-05,-8.956107411323671e-06,-3.380872511021054e-06,2.2112165926721414,-1.0214168672467525,-1.8601682489234443e-07,-0.13262145011909177,-0.022655082941508378,-0.004384303326558145,-0.0009318403268123688,-0.00019734976212545285,-3.913676850440193e-05,-6.20089064606712e-06,-2.6819702175789485e-06,2.2111168816639837,-0.89681444649425,-6.853664702010241e-08,-0.10660681110607682,-0.01715384145631156,-0.003190648992586647,-0.000664395092842859,-0.00013704800913002428,-2.5994865929891047e-05,-3.4564821601546466e-06,-1.951587782783647e-06,2.206948048215311,-1.0178316876459537,-1.9028399787588387e-07,-0.1320361198462815,-0.022532353403475612,-0.004352668780861484,-0.0009218264398612795,-0.0001947842228471915,-3.854748738936308e-05,-6.078073318426274e-06,-2.668492169717039e-06
126.58628569446343,2.2200209871136165,-1.154923222588355,-1.84028345941934e-06,-0.1723526793054066,-0.03406135666376653,-0.007626507019666599,-0.0018501328338142832,-0.0004567369820619105,-0.0001122346687295907,-2.713070969957377e-05,-8.305931676388962e-06,2.2319804891353643,-0.9862616571325943,-4.2079743388940256e-08,-0.12354314484429618,-0.0203437246804941,-0.003797901249561585,-0.0007832707224485485,-0.00015949279472770176,-2.9928995780162048e-05,-4.30701615190482e-06,-1.827147855324161e-06,2.228224529566843,-1.0582757890629502,-1.3241006639255788e-07,-0.14039759937778196,-0.024172066809897304,-0.004658854171531668,-0.0009775665511610456,-0.0002030873353052144,-3.951785671652191e-05,-6.3461640041462485e-06,-2.343652517129612e-06,2.228332869045497,-0.9850765171920514,-5.227252465999263e-08,-0.12332167541118122,-0.020305891699824597,-0.003789749640748947,-0.0007806706687011245,-0.00015890408293753062,-2.988192237272332e-05,-4.314885726696456e-06,-1.8560270434551638e-06,2.2282301399731304,-0.864907339362607,1.6137485597338467e-08,-0.09913154161041218,-0.015374344992455342,-0.0027577897932681422,-0.0005571915945860664,-0.00011034235137391371,-1.975470041547841e-05,-2.3040766089359786e-06,-1.345549778227779e-06,2.2240453049891373,-0.9816172750917384,-6.134046022633609e-08,-0.12277705803028201,-0.0201955584761701,-0.003762318940585349,-0.0007722064555450545,-0.0001568092926574516,-2.942920267874292e-05,-4.2325421976564965e-06,-1.8552027584010486e-06
128.61875808772993,2.2367403033286415,-1.1117518803750626,-1.1874500566748258e-06,-0.1596678175185962,-0.030360528614170216,-0.006543820606820624,-0.0015321696456750361,-0.00036331983244213695,-8.539336506060402e-05,-1.967604012450257e-05,-5.782420695505562e-06,2.2487355064089742,-0.9493958665583379,3.918451196685091e-08,-0.11445149201931135,-0.018131665290047193,-0.003258341235830233,-0.0006504488512511213,-0.00012690760791775446,-2.2464963656980866e-05,-2.894694029304327e-06,-1.2027608131946018e-06,2.244969439489722,-1.0187189609292338,-1.673660651027829e-08,-0.13006568121129372,-0.02154463548099365,-0.003997202918233446,-0.0008111888193898889,-0.00016159700250347207,-2.9769715302756594e-05,-4.377606423108785e-06,-1.562379076363464e-06,2.2450772446172653,-0.9482562706908153,3.0743512201549786e-08,-0.11424678224386936,-0.018098193213812577,-0.0032514161508234198,-0.0006482780178300054,-0.00012643564790573172,-2.2433408560144422e-05,-2.9052143045591857e-06,-1.2276838141003368e-06,2.2449715540696253,-0.832578842868628,6.538088640921009e-08,-0.09183703632467852,-0.013702104685162204,-0.0023658881029036717,-0.0004632293714249879,-8.777476769271069e-05,-1.4741196528720655e-05,-1.4594468920161256e-06,-8.867013655422335e-07,2.2407712117072993,-0.9449246496265398,1.6722158986631057e-08,-0.11374187896724917,-0.017999537454948804,-0.003227806840488604,-0.0006411883297782581,-0.0001247474389657767,-2.2092091190869663e-05,-2.8528525213472796e-06,-1.237243076489811e-06
130.67944388421927,2.2530644075412316,-1.0680096060450688,-7.442129789520384e-07,-0.14731366785566244,-0.02689599873709734,-0.005569156901361057,-0.0012563148807446687,-0.00028540495820675586,-6.395741696554347e-05,-1.3997704242875655e-05,-3.925479068754918e-06,2.265094166930596,-0.912042689418116,7.998454100859134e-08,-0.10559697787174502,-0.016061074249710792,-0.0027727025011055895,-0.0005349652237366619,-9.96720458192374e-05,-1.6544798047305624e-05,-1.8643106578975154e-06,-7.47479031266687e-07,2.2613182974417283,-0.9786390073474935,4.3807248146528735e-08,-0.12000315677947178,-0.019085113099304926,-0.0034016275540449635,-0.0006666135937231112,-0.00012693552149745032,-2.20234488410516e-05,-2.920839680748267e-06,-9.923681647801277e-07,2.2614255703272503,-0.910949019132219,7.17331683124333e-08,-0.10540848594319491,-0.016031641516543252,-0.0027668665380520094,-0.0005331686640019055,-9.929851920427087e-05,-1.6521849032017814e-05,-1.8777612712307962e-06,-7.719820329806607e-07,2.2613169941142015,-0.7998227202669992,8.602872634775885e-08,-0.08473270995910068,-0.012136857844676621,-0.002013173004714027,-0.000381462305565054,-6.890080203850356e-05,-1.0773722418352365e-05,-8.625004320736022e-07,-5.510301140017354e-07,2.257101639938666,-0.907746755761132,5.505292485434495e-08,-0.10494226106781637,-0.015943952740038413,-0.0027467149587901774,-0.00052729075915271,-9.795394636075529e-05,-1.6268670903790345e-05,-1.8479035755548615e-06,-7.868373506341865e-07
132.76874281432364,2.2689682268518196,-1.0236879336381994,-4.5362462846842623e-07,-0.13530716615301247,-0.023666620755663226,-0.004697364036474146,-0.0010189538731632183,-0.00022112721873628313,-4.707767307026986e-05,-9.749012247214188e-06,-2.593133307720383e-06,2.281031382757968,-0.8741948305959932,8.784773178553875e-08,-0.09699167893749377,-0.0141312556609813,-0.00233840804486068,-0.0004353476591359923,-7.716788207694515e-05,-1.1923842745013649e-05,-1.1331097644825494e-06,-4.3511114217892623e-07,2.2772460479478682,-0.9380281223701668,6.698815903037326e-08,-0.11022377366166972,-0.0167926806032749,-0.0028689755556656187,-0.0005419839844885728,-9.830215785589143e-05,-1.5961949157755178e-05,-1.8729017791109983e-06,-5.973081943768867e-07,2.277352791847294,-0.873147501028701,8.084426975037656e-08,-0.09681886120935944,-0.014105549948430362,-0.0023335375544818893,-0.0004338744426330975,-7.687439674245097e-05,-1.1907443124931639e-05,-1.1488778574687757e-06,-4.5644793365252e-07,2.2772413892965595,-0.7666325988502802,8.510512414313615e-08,-0.0778282618053069,-0.010678082658461228,-0.0016977733344511504,-0.0003108572879556798,-5.330161804068797e-05,-7.687234410330794e-06,-4.523311015433787e-07,-3.202782237019768e-07,2.273011505868885,-0.8700763833520417,6.57522265525464e-08,-0.09639024298519108,-0.01402811454208545,-0.0023164862018335316,-0.00042905654520277624,-7.582245977328086e-05,-1.1725367021356127e-05,-1.1343031395638033e-06,-4.7175943689874426e-07
134.88704920667325,2.284425730965405,-0.9787781970790992,-2.752922473560326e-07,-0.12366575530115367,-0.02067064243815895,-0.003923068454743937,-0.0008165541726493236,-0.00016873241088850903,-3.398456740096298e-05,-6.628881533534372e-06,-1.6668020541869693e-06,2.2965211328598665,-0.8358448441310526,7.556299313817066e-08,-0.08864805714104212,-0.012341142646227906,-0.0019527598114175723,-0.00035015572983115677,-5.8800677306847604e-05,-8.379848430310032e-06,-6.351014549018502e-07,-2.3499991988804612e-07,2.292726665347506,-0.8968783267318413,6.244503768118743e-08,-0.10074171470597625,-0.014666084014760753,-0.0023959482492294237,-0.00043548707881769204,-7.49385547851522e-05,-1.1300715996835785e-05,-1.1399657893173155e-06,-3.386178783887592e-07,2.292832868928994,-0.834844293975108,6.973672641395412e-08,-0.08849035811572825,-0.012318855492660739,-0.0019487371169192177,-0.00034896291585890984,-5.857361846887134e-05,-8.365993787975046e-06,-6.492933698816531e-07,-2.5232353495156267e-07,2.2927187096431103,-0.7330019609709308,7.102112210576692e-08,-0.07113369447414022,-0.009324977647248253,-0.001417723778702441,-0.00025040493281720073,-4.056975299057209e-05,-5.333397868314537e-06,-1.8736427727322017e-07,-1.6986662511695424e-07,2.2884748121862404,-0.8319061543538999,5.5931671834005394e-08,-0.08809822864938628,-0.012250973449512422,-0.0019344539061176788,-0.00034506356946338167,-5.776270856156334e-05,-8.237665381923385e-06,-6.467874564840346e-07,-2.6843549227617556e-07
137.03476279166023,2.2994099147736584,-0.9332715343250202,-1.7152575011038675e-07,-0.11240743390266032,-0.017905675034746188,-0.003240686672634092,-0.0006456759665174653,-0.0001265816651815969,-2.3997741233468356e-05,-4.386546275336739e-06,-1.0404443664743664e-06,2.311536408862761,-0.7969851126775764,5.117227952817611e-08,-0.08057896397874603,-0.010689281816163888,-0.0016129558066812887,-0.00027799725353439345,-4.401468444108317e-05,-5.7159413616251935e-06,-3.075650945226376e-07,-1.1085133638226682e-07,2.307733131543891,-0.8551814617310518,4.435404708150622e-08,-0.09157159925802877,-0.012703607316720197,-0.001979117506992617,-0.00034536236243264015,-5.6134181261101386e-05,-7.78416122537894e-06,-6.442123949790019e-07,-1.7528956099266684e-07,2.3078387925022676,-0.7960318026330434,4.751402378910958e-08,-0.08043581463684321,-0.010670116825707555,-0.0016096692754140277,-0.00027704136430278825,-4.384352795577576e-05,-5.706441653992201e-06,-3.21257817342302e-07,-1.2619226647791521e-07,2.3077219624749894,-0.6989241428955215,4.571025827342561e-08,-0.06465932359694823,-0.008076442222498564,-0.0011709832780743298,-0.00019913106271100893,-3.032298065676718e-05,-3.5723684373020092e-06,-2.2824475399387085e-08,-8.116233387628723e-08,2.303464541429762,-0.7932285285138806,3.669393721615049e-08,-0.08007901224603127,-0.010611086565884687,-0.0015978353772901949,-0.00027392839741877177,-4.322928770754873e-05,-5.616395963926501e-06,-3.257459133394163e-07,-1.4028465565325932e-07
139.21229410320095,2.313892786751044,-0.8871588915949503,-1.1495012605051441e-07,-0.10155077119362446,-0.01536864849863212,-0.0026444679204128147,-0.0005030019374319186,-9.31743116179733e-05,-1.6527761799639666e-05,-2.8101286491767373e-06,-6.294379161747602e-07,2.326049176147391,-0.7576078590559213,2.683958197540058e-08,-0.07279766739419301,-0.0091738065403144,-0.0013161070723687611,-0.00021752634743239715,-3.2292515207964977e-05,-3.760835912215549e-06,-1.0482926896051557e-07,-4.3509894390540855e-08,2.322237434616867,-0.812929197452823,2.0764175009236828e-08,-0.0827285326952415,-0.010903052544437181,-0.001614954633613047,-0.0002699096173547226,-4.122297015965177e-05,-5.188523135647684e-06,-3.2092337127857393e-07,-8.348667667857902e-08,2.322342561095429,-0.7567022735127791,2.3998379726380545e-08,-0.07266849370652842,-0.009157479333844426,-0.0013134553497684662,-0.00021676848807205727,-3.216621135763653e-05,-3.7537060879044994e-06,-1.1507668094887386e-07,-5.393323253389807e-08,2.32222312870047,-0.6643923457280267,2.3045441099037816e-08,-0.058415800855750044,-0.006931058667697651,-0.0009554475751991369,-0.00015609551872677142,-2.2203010527365316e-05,-2.290444768042088e-06,6.853588385636828e-08,-3.145558342534414e-08,2.31795270559604,-0.7540357989553361,1.3581808578604547e-08,-0.07234580439735208,-0.009106608299447188,-0.0013037693401862812,-0.00021431971689903534,-3.170924713872923e-05,-3.689971749198782e-06,-1.2286805052213973e-07,-6.807468623507935e-08
141.42005637609276,2.3278453167427227,-0.8404310180840726,-8.270000227090926e-08,-0.09111494726462024,-0.013055777910322499,-0.002128522976461612,-0.0003853459203662319,-6.712933800781637e-05,-1.105626521321416e-05,-1.7343878838060019e-06,-3.761173511925664e-07,2.3400303964551377,-0.7177051443383815,5.82505831253774e-09,-0.06531788014109263,-0.007792424988603769,-0.0010592599919669694,-0.00016744900190865614,-2.3161140769403845e-05,-2.3624050321103185e-06,1.0886800360953369e-08,-1.5207304772918457e-08,2.336210525702305,-0.7701130262250235,1.5273709368670372e-09,-0.07422810960677151,-0.009261710078713386,-0.0012998401687089535,-0.00020749903012975526,-2.9605485096582104e-05,-3.3214270418231807e-06,-1.2307864397141334e-07,-3.84798978713822e-08,2.336315124158576,-0.7168477940535192,4.186927678073025e-09,-0.06520208970720791,-0.007778654763476516,-0.0010571483999949423,-0.0001668567104460257,-2.3068713823518588e-05,-2.357341108683199e-06,9.408978635064611e-10,-2.249517298685617e-08,2.3361931784572363,-0.6293996204209835,5.5528352650521855e-09,-0.05241412768110898,-0.005887084940802983,-0.0007689624732618231,-0.00012039438464791984,-1.5881884575780933e-05,-1.3824215797753696e-06,1.0840188395820752e-07,-1.2896594072285879e-08,2.331910282408905,-0.7143200992215366,-2.31234156441939e-09,-0.06491224071014227,-0.007735260149880121,-0.0010493300234961497,-0.0001649628822140159,-2.2737172290336507e-05,-2.312991549799645e-06,-6.030085910654851e-09,-3.356492604816519e-08
143.65847094777604,2.3412374398066804,-0.7930784588709974,-5.876050526214601e-08,-0.08111978456940586,-0.010962546364557277,-0.0016868523325350218,-0.00028965211025610074,-4.7201064264926304e-05,-7.146585857070797e-06,-1.0211012804739304e-06,-2.2272296736480175e-07,2.3534499591180595,-0.6772688591153782,-4.070993461074679e-09,-0.05815377854209783,-0.006542400802821198,-0.0008394059640012901,-0.00012652188358688136,-1.6185211251027656e-05,-1.392972633876083e-06,6.723770694355066e-08,-7.193483565271249e-09,2.349622330489381,-0.7267242568957499,-7.866442914753365e-09,-0.0660864610324658,-0.007776349453614058,-0.0010300978727338195,-0.00015655865119021183,-2.0723664716585765e-05,-2.016343780466786e-06,-1.261189241273281e-08,-2.0750263635005055e-08,2.3497263972904627,-0.6764602718591763,-6.279816832926853e-09,-0.05805076639766276,-0.0065309224801599,-0.0008377536025254139,-0.00012606608442720924,-1.6118354448003748e-05,-1.3893595713123902e-06,6.005222905557634e-08,-1.2821600653666895e-08,2.3496020347003483,-0.5939388708600347,-4.37251540358597e-09,-0.04666568552433827,-0.004942447015711369,-0.0006093408551876837,-9.115768003204322e-05,-1.1060095987161346e-05,-7.637300689491586e-07,1.19039382442883e-07,-6.956370417103938e-09,2.3453071976347433,-0.674073392242289,-1.2368095750449982e-08,-0.05779242855467934,-0.006494325716495169,-0.0008315357721826775,-0.00012462742749040618,-1.588272033995327e-05,-1.358297358786011e-06,5.309001150137346e-08,-2.2569741835200502e-08
145.92796455745335,2.3540380131554564,-0.7450915751187986,-3.900506424680656e-08,-0.07158579173752519,-0.00908365135978927,-0.001313390458522446,-0.00021304438366690078,-3.2277402156558796e-05,-4.431873063993543e-06,-5.65889845671417e-07,-1.312589926494254e-07,2.366276708403687,-0.6362907398965638,-6.924540857699027e-09,-0.0513200443897299,-0.005420529711837443,-0.0006535169698332962,-9.35785214216153e-05,-1.097743351885844e-05,-7.510082461611866e-07,8.815519353595999e-08,-4.307600315299448e-09,2.3624416684357503,-0.6827540329745034,-9.023104948857948e-09,-0.05832028322423265,-0.006443184863220278,-0.0008020185929278642,-0.00011561640577839962,-1.4087586889113604e-05,-1.1400617646007345e-06,4.251941907482544e-08,-1.38675759886143e-08,2.3625452212285722,-0.6355314724902151,-6.988297369663249e-09,-0.05122918721837241,-0.005411084923041603,-0.0006522467317984291,-9.323590394106658e-05,-1.093125329907844e-05,-7.453646553219804e-07,8.172183063133218e-08,-1.0099198755513102e-08,2.3624185363484216,-0.5580028662255841,-6.5906357115084305e-09,-0.041182253352499504,-0.0040947107682566715,-0.0004743831537899208,-6.757093741316283e-05,-7.4675054136316495e-06,-3.6112624535464617e-07,1.1174771337884903e-07,-6.9010184276040495e-09,2.3581123168660287,-0.633287483473044,-1.1622036679600186e-08,-0.0510009650044555,-0.005380625759347472,-0.000647388514967375,-9.21641163306231e-05,-1.076766556380252e-05,-7.252471235589116e-07,7.651950619217851e-08,-1.5740731218012105e-08
148.22896394432712,2.3662148174298356,-0.6964605261738825,-2.4710924713944217e-08,-0.0625342131117585,-0.007412971934457056,-0.0010020300026409718,-0.00015282547940798425,-2.137713518618734e-05,-2.611284095737217e-06,-2.880985945401356e-07,-7.635908581303782e-08,2.378478357484184,-0.5947623599298525,-5.293424735338457e-09,-0.04483189652519834,-0.004423120720257511,-0.0004985459354392117,-6.752599471306477e-05,-7.192464523190043e-06,-3.4460398699115053e-07,8.615506042173402e-08,-5.540649537876889e-09,2.3746362919272297,-0.6381933161477933,-7.197772858985058e-09,-0.05094688140665407,-0.0052578464361657026,-0.0006118655928290937,-8.329320708363388e-05,-9.25795283709797e-06,-5.767174487259933e-07,6.273355408742674e-08,-1.0405058324922449e-08,2.374739341619256,-0.5940529788704902,-6.184866687338752e-09,-0.044752555709120734,-0.004415467991862839,-0.0004975887892872426,-6.727222484762307e-05,-7.1626524538293e-06,-3.4293552980610014e-07,8.241679443440943e-08,-7.367347844286521e-09,2.3746104378480304,-0.5215842281119145,-5.588565659229593e-09,-0.03597605052132587,-0.0033410762540609447,-0.0003618738348974307,-4.887214963635256e-05,-4.864225351466931e-06,-1.169940529198867e-07,9.497791738024302e-08,-7.186512887730032e-09,2.370293408918798,-0.5919540104753861,-7.810189095122044e-09,-0.0445529792372681,-0.00439049611796441,-0.0004938680299648968,-6.649389565914679e-05,-7.051835229355278e-06,-3.260132812538093e-07,7.875416581059272e-08,-1.2916604081933648e-08
150.56190935200502,2.377734517736327,-0.6471752588906112,-1.3009502615771167e-08,-0.053987070583388766,-0.005943522080257257,-0.0007466510187846132,-0.00010647706807855338,-1.3638438381315329e-05,-1.4439443036187715e-06,-1.3099968589279921e-07,-4.1617970077573825e-08,2.3900215157419344,-0.5526751021503886,-2.6659644009156144e-09,-0.0387051182338502,-0.0035459710382088534,-0.000371446960502542,-4.7343018216678136e-05,-4.527429028803747e-06,-1.0905471229051693e-07,7.360139297915293e-08,-4.578890297553462e-09,2.386172818234409,-0.5930328700712257,-4.052772874905665e-09,-0.04398420079906496,-0.00421535947404808,-0.00045590277936792957,-5.8296066934500266e-05,-5.8498281363913875e-06,-2.4050458590243766e-07,6.249515730595798e-08,-6.926896565474204e-09,2.386275378321802,-0.5520162026058167,-3.0235699647321344e-09,-0.038636633994849845,-0.0035398783023252106,-0.000370743416680253,-4.715979299514287e-05,-4.5066192299475516e-06,-1.0739976409062568e-07,6.992838499228687e-08,-7.368530876022073e-09,2.386144369266373,-0.4846754194387222,-2.3828943146828016e-09,-0.031059746984188032,-0.002678355144136258,-0.00026960154060850914,-3.434728857851833e-05,-3.038727744101579e-06,1.5359664284900047e-08,7.346980181439433e-08,-6.452614284086079e-09,2.381817131690531,-0.550064428070859,-5.1440027312699935e-09,-0.03846416154801396,-0.003519760149366705,-0.00036795833764665607,-4.6609222562434235e-05,-4.434845789684534e-06,-9.614356455499087e-08,6.779750032016924e-08,-9.863027156398692e-09
152.9272437249757,2.3885626338907753,-0.597225502478696,-5.764794141194604e-09,-0.045967200466362525,-0.004667388289070644,-0.0005411437003593926,-7.168117089778866e-05,-8.331484561060807e-06,-7.338349578027048e-07,-4.9378962434198865e-08,-2.1504218287335084e-08,2.400871667344324,-0.5100201789823389,-8.784876694989524e-10,-0.03295609364473709,-0.0027843238465651123,-0.00026917885955335104,-3.20817793684522e-05,-2.7185700057218792e-06,1.0606200601156965e-08,5.551446993903332e-08,-3.434201283491901e-09,2.397016744488167,-0.5472632738081974,-1.7398305529965295e-09,-0.03745086005748336,-0.0033100865440059083,-0.00033040360088285086,-3.943232493589027e-05,-3.5289196947770785e-06,-5.787312305236944e-08,5.103304835313237e-08,-5.040664972369911e-09,2.397118836994078,-0.5094123722300319,-1.2963149051784395e-09,-0.03289778396975271,-0.0027795708044580153,-0.00026867567726945223,-3.195386356710144e-05,-2.705667411189456e-06,1.1265550066030876e-08,5.2632385508152216e-08,-4.30347715083504e-09,2.3969858332766623,-0.4472687419773519,-1.0046691988859533e-09,-0.026446500618595756,-0.00210294432564185,-0.00019535911656080168,-2.333346778578111e-05,-1.8073436512703154e-06,7.228898622708873e-08,5.2464147807762266e-08,-4.1696914289742736e-09,2.392649015925967,-0.5076100140028792,-2.554986647668414e-09,-0.03275079433198623,-0.002763697782968138,-0.0002666470049512089,-3.157551086899641e-05,-2.6603523822287555e-06,1.963758828204907e-08,5.2754172047233124e-08,-5.892018090703754e-09
155.3254181103709,2.3986635622943995,-0.5466007646576645,-1.6627345085379708e-09,-0.03849829055894903,-0.003575674767102819,-0.00037946410308518734,-4.631444690356517e-05,-4.8309670836489095e-06,-3.318909261515009e-07,-1.3064849797616519e-08,-9.917853875437177e-09,2.4109931374670097,-0.46678861439253294,-5.459332343109203e-10,-0.027601828354515124,-0.0021328395889832277,-0.00018872922408108285,-2.0870104478747192e-05,-1.5438120701592273e-06,5.70054912036478e-08,3.718063386220933e-08,-1.7387786282521359e-09,2.40713240983154,-0.5008748965563963,-6.041144242052598e-11,-0.031366184116628906,-0.002535700195918831,-0.0002316729571454205,-2.560468730944548e-05,-2.016272443289066e-06,2.4074682945516548e-08,3.50929037746935e-08,-2.593302235861699e-09,2.407234051483604,-0.466232527423052,3.2496499474185415e-10,-0.027552986389262155,-0.0021292222848402504,-0.00018838203664835098,-2.0784606737017212e-05,-1.5366893644338761e-06,5.808902067582058e-08,3.535667970451353e-08,-2.8498795023217532e-09,2.407099190802027,-0.40935633760903806,-8.130612454587291e-10,-0.02214996589224842,-0.0016107972144199776,-0.00013696140851477488,-1.5217703220378876e-05,-1.0148602418863009e-06,8.413781201429375e-08,3.46285141786396e-08,-2.2706161920748456e-09,2.4027534352921984,-0.4645818526266389,-4.954112282692868e-10,-0.027429771782988735,-0.0021170015760736925,-0.00018695146657154136,-2.0534752632015518e-05,-1.5091767381640252e-06,6.29843242118905e-08,3.505126878531811e-08,-3.315016999553417e-09
157.7568862562034,2.40800052418712,-0.4952903353896138,-5.221701521139516e-10,-0.031604917847277245,-0.0026584298506808816,-0.000255661425094138,-2.8469563334324217e-05,-2.6325919811466244e-06,-1.2546713971612662e-07,-2.448038054537603e-10,-4.2387476773286335e-09,2.420349072901855,-0.4229712471720774,-2.8973760296490874e-11,-0.022659967617141855,-0.0015855499772204841,-0.00012713815264850362,-1.2918642074834055e-05,-8.210883689697704e-07,6.184662461481247e-08,2.2173834085785244e-08,-8.702528464906659e-10,2.416482989059727,-0.4538579167122101,-4.9190617577805104e-11,-0.025750221419090634,-0.0018851211074805813,-0.00015607750010028629,-1.5819330553659598e-05,-1.07981797510651e-06,4.849739188618713e-08,2.075450131009491e-08,-1.6325802290780714e-09,2.416584209809228,-0.4224675270146616,-1.2265312309047692e-10,-0.022619861440664923,-0.001582877664719041,-0.0001269080372085726,-1.286414456541304e-05,-8.169940169867695e-07,6.23777637632894e-08,2.1027044418610725e-08,-1.2524382933696301e-09,2.4164476136723922,-0.370930180847513,-4.301413213488901e-10,-0.01818431741799763,-0.001197395601397899,-9.225635747267843e-05,-9.443295217273522e-06,-5.317105269464871e-07,7.082360243257144e-08,1.9478544001474716e-08,-1.0648672318607293e-09,2.412093607296781,-0.42097084496320347,1.6424730542667606e-10,-0.022518629269124672,-0.0015737475010829103,-0.00012593821364914945,-1.2706592119566321e-05,-8.012406384555389e-07,6.600522192600103e-08,2.042052441462781e-08,-2.1378513684369034e-09
160.22211406445058,2.416535556798126,-0.4432832792357398,-5.76136515437413e-10,-0.02531257098453438,-0.0019045876897369187,-0.00016394665162323784,-1.6453086435181024e-05,-1.3315833257425977e-06,-3.3599651014271924e-08,2.6136687865178694e-09,-2.2083254281028725e-09,2.428901443862284,-0.37855873691750386,-4.118663419938612e-10,-0.018148822798847837,-0.0011358216990738084,-8.151972659341472e-05,-7.519103096952139e-06,-4.039967508875345e-07,4.7774910257666794e-08,1.0769121690567088e-08,-7.337432777118413e-10,2.4250304554217177,-0.4062023103836881,-6.801461472798471e-10,-0.020623771616341442,-0.0013504831276677444,-0.00010008242318488271,-9.18954385896804e-06,-5.356523933126821e-07,4.329193183944475e-08,1.0853965265955097e-08,-5.55542018289745e-10,2.425131290547723,-0.37810804113294333,-5.09603631226093e-10,-0.018116691657426433,-0.0011339204187962386,-8.137408017916518e-05,-7.4864060587929945e-06,-4.026163680124511e-07,4.8442737256877675e-08,1.0642484965999041e-08,-6.842228005098999e-10,2.4249931127090862,-0.33198208387631345,-6.508131777177377e-10,-0.014564258813835586,-0.0008577154828590481,-5.9148471763239595e-05,-5.511015468060939e-06,-2.5830096927826705e-07,5.006549004047574e-08,1.0127437151647692e-08,-8.524826829166972e-10,2.420631569229589,-0.37676769964136064,-5.660309956121727e-10,-0.018035557545536825,-0.0011273475533708998,-8.074738927058863e-05,-7.393083876806968e-06,-3.9391601336873797e-07,5.06013573107968e-08,1.070928147512702e-08,-1.1979368184539852e-09
162.72156473620885,2.4242295045833315,-0.3905684481511359,-1.3512185235947589e-09,-0.019647686118560388,-0.00130189304071158,-9.875238289748243e-05,-8.792272479722674e-06,-6.1343119902321e-07,-1.936052235728681e-09,1.984373787732301e-09,-1.8069054915595224e-09,2.43661101153985,-0.3335415533522108,-1.2434502564601836e-09,-0.014087388743991618,-0.0007763196078144095,-4.9098640035567205e-05,-4.046898295008909e-06,-1.8162692258014602e-07,2.9663505274268446e-08,5.199432190226501e-09,-1.3299486347098004e-09,2.4327356188002627,-0.3578978607474158,-1.2441490257657027e-09,-0.01600841110747682,-0.0009230773563944387,-6.028194927570929e-05,-4.9364259840892545e-06,-2.428448245142353e-07,2.885991979632191e-08,4.9211888844374294e-09,-1.5122534650249975e-09,2.4328360843285903,-0.3331445623925478,-1.004544471115012e-09,-0.014062439397589666,-0.0007750273734600234,-4.901137264856628e-05,-4.028253599802666e-06,-1.811053976332972e-07,2.9402238718012175e-08,4.4954531689717e-09,-1.2674061445801276e-09,2.432696472482486,-0.29250369968927914,-7.935566369860134e-10,-0.01130504668910299,-0.0005862046197688156,-3.5622351764332966e-05,-2.9739297237453415e-06,-1.1418393257004672e-07,2.9039999437501468e-08,4.1702790626216635e-09,-1.2384167872862796e-09,2.4283281395059486,-0.33196294191873166,-6.743799488774206e-10,-0.0139994240221731,-0.0007705136618262039,-4.863266770621633e-05,-3.97702637919897e-06,-1.7630985107593373e-07,3.041169219010826e-08,4.40372093467367e-09,-1.4204640188392662e-09
165.25571767786073,2.431042003110986,-0.33713446683996096,-1.7802131518167167e-09,-0.014637683218743154,-0.0008368343093736203,-5.4801861589729676e-05,-4.241825804770491e-06,-2.5151790918923055e-07,4.1703409595620166e-09,1.3221872758574758e-09,-2.2337675097832225e-09,2.443437322949977,-0.28790999514633453,-5.417896374461844e-10,-0.010495363989985613,-0.0004989546553102421,-2.7245407229496842e-05,-1.9669488813169203e-06,-7.345485499311863e-08,1.4562448106383267e-08,1.7751110108160267e-09,-1.3792768352618646e-09,2.439558019011873,-0.30893415761921716,-9.98046087891751e-10,-0.011926513243667492,-0.0005933032968607238,-3.3453048885733955e-05,-2.3948398196680744e-06,-9.850616659242298e-08,1.501323269558794e-08,1.999291719224583e-09,-2.252825855225484e-09,2.439658166910826,-0.287567398848649,-1.050457214115596e-09,-0.010476767672691744,-0.0004981289913910945,-2.7198182311611638e-05,-1.958163599595786e-06,-7.322644562048866e-08,1.4769426819876278e-08,1.960451150068509e-09,-1.890254151839466e-09,2.4395172824778815,-0.2524865206016772,-7.518146126065176e-10,-0.008422499498362854,-0.00037674401650106206,-1.9766099470723505e-05,-1.4494667350808143e-06,-4.584344654478446e-08,1.3494674626550512e-08,1.509288118078463e-09,-1.4519276290722848e-09,2.4351429433189287,-0.286546909776763,-1.0870321935476953e-09,-0.010429798023485653,-0.0004952148786767589,-2.6986198485327734e-05,-1.93231649486189e-06,-7.148088187470937e-08,1.490841480004178e-08,1.9024847848188304e-09,-1.885621965540356e-09
167.8250536462293,2.4369314502170556,-0.2829697545303931,-9.948570976977896e-10,-0.010311000857316245,-0.0004945571656250874,-2.7190515168133337e-05,-1.7816752920721972e-06,-8.894692714192128e-08,2.5119814356471015e-09,8.877777337897481e-10,-2.2085949676162943e-09,2.449338707946846,-0.24165417905008885,-8.632666043594936e-10,-0.007393178291703474,-0.00029484707984833047,-1.3517785548412973e-05,-8.329705735236226e-07,-2.6708471858775575e-08,4.8349103843401354e-09,1.0999116877631192e-09,-1.6253045152621442e-09,2.4454560262640612,-0.2593006003582232,-8.707921100534413e-10,-0.008401283562100573,-0.00035061401477800647,-1.6598390429759133e-05,-1.0119472312761403e-06,-3.549688725979237e-08,5.280030071929842e-09,1.1956189942916648e-09,-1.7066164593709482e-09,2.4455558862508218,-0.2413666870006509,-7.266133636012384e-10,-0.007380072988954227,-0.0002943616511715673,-1.3494775443532103e-05,-8.293224472805067e-07,-2.6809052153983376e-08,5.166619992301717e-09,1.0393913386100481e-09,-1.636120165542693e-09,2.445413894997964,-0.21192188266039025,-4.892229891442396e-10,-0.00593302259533539,-0.00022261785545846225,-9.807078686326419e-06,-6.158225590169604e-07,-1.666746408661967e-08,4.855878706877601e-09,6.907301306698948e-10,-1.907091958823425e-09,2.441034378456892,-0.24050975865385027,-6.854004056666121e-10,-0.007346972483652734,-0.0002926324439690842,-1.3389607317021143e-05,-8.183939448734557e-07,-2.571780714784156e-08,5.163007297273489e-09,8.690198477728176e-10,-1.7591367235130944e-09
170.43006015034018,2.441855024857886,-0.22806250295218938,-1.1422616702757365e-09,-0.0066971439817072875,-0.00025879121800960047,-1.1471124944772404e-05,-6.133823081676314e-07,-2.585015592788598e-08,-2.535439945564777e-10,9.900180442649902e-10,-1.478761448169626e-09,2.454272257169565,-0.1947640439416673,-3.349150030726307e-10,-0.004802022765891504,-0.00015427262594001,-5.70280637735657e-06,-2.9035545912246636e-07,-8.535107478103295e-09,7.548876668856894e-10,4.0926539380760367e-10,-1.4691177620820495e-09,2.450386744159575,-0.2089863948781539,-6.085658768298015e-10,-0.005456792208436256,-0.00018345825574340492,-7.002632643804565e-06,-3.5147100993751684e-07,-1.1327292980849012e-08,4.749516953212496e-10,9.226297497619677e-10,-1.3448165022704954e-09,2.4504863605392653,-0.19453237857077796,-6.93437276481456e-10,-0.00479350726253051,-0.00015401977022497037,-5.693237543955383e-06,-2.890179512782644e-07,-8.681496981691872e-09,1.038303176146823e-09,6.847654554868078e-10,-1.779521318940742e-09,2.4503434431187507,-0.17080096141742912,-6.370224578143665e-10,-0.0038536305487712388,-0.00011647422136018827,-4.137397376152293e-06,-2.1569907516699888e-07,-5.869735097289839e-09,5.820368500877653e-10,7.954502157403333e-10,-1.12643742368519e-09,2.445959608607491,-0.19384145782049916,-5.381375519172626e-10,-0.004772001149935218,-0.00015311185377247464,-5.648751445789747e-06,-2.850677080999124e-07,-8.389309220195377e-09,8.029440112677706e-10,4.3966253062281324e-10,-1.328270189127709e-09
173.0712334770823,2.4457686679511097,-0.1724006815287362,-5.321832291185476e-10,-0.003826730108102611,-0.0001117440717446014,-3.745422211752276e-06,-1.5534397906810568e-07,-6.085526987175077e-09,-8.170090610587273e-10,4.757256531923014e-10,-1.0307390029340454e-09,2.4581938215776824,-0.14722934045674377,-1.0210034586699036e-10,-0.002743883437879799,-6.660778714252422e-05,-1.8616393492168146e-06,-7.531216393253051e-08,-2.6405877606529237e-09,-7.270758605579448e-10,2.8163453192524065e-10,-6.193064154648213e-10,2.4543060572517152,-0.15798054552813473,-5.428790507439407e-10,-0.0031180125589180784,-7.921164978855854e-05,-2.2861195441802844e-06,-9.080632507939254e-08,-3.3563638677764958e-09,-5.526081230236824e-10,5.303211841781588e-10,-9.969192859097667e-10,2.4544054748274777,-0.14705424210239032,-4.233223877934001e-10,-0.0027390158556734653,-6.64991883558157e-05,-1.8587344959388176e-06,-7.511657871916761e-08,-2.728210616609627e-09,-5.777651864866627e-10,6.255426424243036e-10,-7.701019606960776e-10,2.454261816978058,-0.12911476883168665,-2.6761726633669695e-10,-0.0022019744815064447,-5.0286259104009616e-05,-1.3506457460508317e-06,-5.6275151209301065e-08,-2.0283984455423382e-09,-4.964920814554722e-10,3.764240161624239e-10,-5.624663344791596e-10,2.449874551947202,-0.14653178459960672,-5.003850358574212e-10,-0.002726724646891549,-6.61059067658292e-05,-1.844134198234314e-06,-7.372141394885898e-08,-2.7531569850860203e-09,-8.173346408917453e-10,5.567169901526333e-10,-5.749650096186963e-10
175.74907497749663,2.448627098824592,-0.11597201932053089,-2.512484832541556e-10,-0.0017315388312313085,-3.4004104600105644e-05,-7.66420391590662e-07,-2.303656660541148e-08,-1.3338963415963407e-09,-7.727457381063138e-10,3.353522953310332e-10,-2.3455498835959096e-10,2.461058036980355,-0.09903962141376926,-1.4401350400849241e-10,-0.0012415732385703667,-2.0267936618045713e-05,-3.8067064290766254e-07,-1.178687327388954e-08,-7.888122362261918e-10,-5.983942650401118e-10,1.4348879136630902e-10,-1.7744552359691367e-10,2.4571686102107426,-0.10627184546916119,-1.1843954290360224e-10,-0.001410859728548763,-2.4103628073052184e-05,-4.675056999122762e-07,-1.4025200533420142e-08,-1.038120545296993e-09,-7.220818841174385e-10,2.416632252008726e-10,-2.49959385807798e-10,2.457267879547368,-0.09892184768823524,-1.2660636728528714e-10,-0.0012393698730611413,-2.0234747222564473e-05,-3.802151034583004e-07,-1.1774271274345953e-08,-8.83415686162302e-10,-7.68601318493959e-10,2.7546478786416955e-10,-1.2027561504656161e-10,2.4571236681698316,-0.08685414505367603,-1.7929481674796217e-10,-0.0009963669641552871,-1.5300843271686436e-05,-2.763853002382827e-07,-8.92627813226395e-09,-6.17477682308221e-10,-6.388518007620763e-10,1.7221465181396314e-10,-1.1660614201765253e-10,2.4527339118267326,-0.09857031390136525,-2.2096259693448062e-10,-0.0012338074706650798,-2.0114819066905013e-05,-3.7718902902840766e-07,-1.1501445450190135e-08,-8.495227691727196e-10,-6.319631847899725e-10,1.459616693267737e-10,-1.3440147173251863e-10
178.46409410526712,2.4503837897356493,-0.058763991238605665,-1.0879280814560218e-10,-0.00044456344892352447,-4.423942996360177e-06,-5.0362214210056124e-08,-1.059691569118617e-09,-1.6816091700973896e-10,-2.7132050847326473e-10,2.7107740849427078e-11,4.4389771289554475e-11,2.4628182757054327,-0.05018423029646717,2.8607736015985405e-11,-0.00031876828146418874,-2.6370465976074326e-06,-2.4944040478429634e-08,-6.850789218019063e-10,-9.828574841189888e-11,-2.030731526137967e-10,-3.47223387503465e-11,-2.676181771011913e-11,2.4589278129046725,-0.053848861267746746,-4.1028936172018515e-11,-0.0003622315372884417,-3.1360882049323685e-06,-3.0675976754370754e-08,-7.064477862600997e-10,-1.2931145178854097e-10,-2.6491882258255906e-10,2.014078473284122e-11,-3.6229087589644972e-12,2.459026982943217,-0.05012455728560567,3.894809368085501e-11,-0.00031820253005406885,-2.632822722384455e-06,-2.4867063422403526e-08,-7.068757719683095e-10,-1.6541907604394122e-10,-1.2534757253705726e-10,2.577028892724662e-11,-5.906066775511589e-11,2.4588824232574655,-0.04400974534454169,-6.437819132701043e-11,-0.00025581294596008474,-1.9907573877690112e-06,-1.8082747835655276e-08,-5.897854255041421e-10,-1.2133213219793664e-10,-1.4860837345128945e-10,4.5055128072126184e-11,2.40440013551477e-11,2.454491160693276,-0.04994640599975849,-1.522121359130428e-11,-0.0003167743408184389,-2.6170151904216178e-06,-2.473054557929019e-08,-6.473448655153149e-10,-1.2660498279990994e-10,-1.8238464247834092e-10,4.39319111776974e-11,2.4661730235436164e-11
181.216807005616,2.4509909818179114,-0.0007638026855018864,5.2323367824272095e-12,-7.510722550420627e-08,-9.013885094601674e-12,6.540421931884063e-12,3.6426676731951365e-12,1.9019426789521076e-12,-2.8992910865658195e-12,-5.907568962140315e-12,-3.848618351531359e-12,2.4634266864210574,-0.0006522847910291098,1.7972079244199977e-12,-5.3852458227743865e-08,-5.585181495363119e-12,1.3488535204318917e-12,-3.6246387274544027e-12,-4.988528265807769e-13,-3.056547518121137e-12,1.280695236502522e-12,1.791297545686218e-13,2.459535855955132,-0.0006999169414115313,1.5875549424143568e-12,-6.119622786294176e-08,-5.799036124184645e-12,-9.216208960333947e-12,-4.2753200810233685e-12,-8.847480385176279e-13,-7.436325518029551e-13,6.922065736168786e-12,5.203199813788142e-12,2.4596349714535233,-0.0006515091863567547,-3.338383489457594e-12,-5.375935036479686e-08,-3.3131276072485264e-14,-4.439347177748486e-12,-1.7263495084288349e-12,9.994229093929144e-13,2.8698344195641283e-12,2.7707127299538772e-12,7.948459777726089e-13,2.459490271215623,-0.0005720300390065496,4.3481118108289126e-12,-4.322344243536435e-08,-7.162019825211887e-12,-4.331758356643736e-12,-6.256678073807806e-13,7.675882103990353e-13,-2.0492542473528165e-12,1.9378744036593716e-13,5.755763059588121e-12,2.4550985156059624,-0.0006491934790159774,4.445577135344745e-12,-5.3520774560530876e-08,-5.7157803448502816e-12,5.5786276998849e-12,-5.77001233450863e-12,-4.589553450370831e-14,-5.214502098784036e-13,2.8561714424400413e-12,2.646707065217594e-12


==> figdata/pipe/retau_180_les_r1.2_long/decomp_t_Pr0.71.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
-36.230415970335,,,,,,,,,,,,-23.461118152662976,-43.06217698896229,-12.697357036961048,-35.19058706884475,-30.1651828030296,-26.022840111934663,-22.611984221931706,-19.79942541496377,-17.485872708844774,-15.57909276576373,-14.006701607914096,-46.91241762696481,-66.5885079386974,-25.001626326556206,-58.20931989911507,-52.13694167326184,-46.63721140219942,-41.67898710279551,-37.306387620592105,-33.49500543055085,-30.21248677672449,-27.405451523806832,-23.45429022247825,-43.11627840988464,-12.690460799108973,-35.23151765041332,-30.138936858235787,-25.99455660668598,-22.575192747599523,-19.77306494054828,-17.465213295171807,-15.56437844059672,-13.99644110246346,-11.726463934060908,-30.967249626633706,-6.459420526553686,-23.069553956269402,-18.412076864033715,-15.036551383635672,-12.529681899916042,-10.647687165699416,-9.200581820876268,-8.07124196366145,-7.178782165104058,-23.45097500879776,-43.088713204221776,-12.687855285637301,-35.202547589454824,-30.114134447238524,-25.974705965884056,-22.559494844552432,-19.761089480351202,-17.456204121909956,-15.558064956635015,-13.992269610829407
-34.7030139453677,,,,,,,,,,,,-22.55413063917711,-42.156362565294714,-11.822064342479962,-34.28725007256551,-29.265080648230615,-25.126374862416426,-21.71923415394761,-18.910368682931967,-16.60039906894967,-14.69709396612129,-13.12809243395073,-45.0984585676891,-64.7762712391347,-23.2500593704113,-56.401280296871526,-50.33485063678154,-44.84208733915104,-39.8912773921501,-35.5262021171375,-31.722246551514193,-28.446974640485465,-25.647001163458782,-22.547314143102696,-42.21040627709313,-11.815163758519887,-34.32811811199806,-29.23882749430234,-25.098089174444564,-21.68244957255306,-18.88400560129475,-16.579734844393897,-14.682373497928314,-13.117825813805453,-11.272977118510752,-30.514552534871633,-6.022063698011271,-22.618410565387123,-17.962790507120154,-14.589151004177534,-12.084103830653191,-10.203858198971727,-8.758428927565,-7.630712466815211,-6.739848450932831,-22.544004580650324,-42.1828364089566,-11.812551189965056,-34.29914369771748,-29.214018829302407,-25.078230167977093,-21.666742170987646,-18.872020184018762,-16.570715308548905,-14.676050427632017,-13.113646107391324
-33.232289605285736,,,,,,,,,,,,-21.674679609833156,-41.28019730952442,-11.02948395137878,-33.41800229605397,-28.40483666100056,-24.27621593943253,-20.879327876560726,-18.08060043068678,-15.780405341426977,-13.886517422849643,-12.326641800749496,-43.33960137444642,-63.02222493269739,-21.662119889357413,-54.65892709782547,-48.60902905333657,-43.13556723592815,-38.20521586790286,-33.86080494591734,-30.077133902751903,-26.82153629334048,-24.040613666605996,-21.667895137977208,-41.33407901033038,-11.022572264887847,-33.45869491397944,-28.37856369370173,-24.247924537511565,-20.842562867849736,-18.054230295577902,-15.759728114109233,-13.871780741070513,-12.316359310973583,-10.833271075762287,-30.077064493679263,-5.626593479986932,-22.1852716722062,-17.534830293194467,-14.16642443115478,-11.66640397055957,-9.79095185974632,-8.350083533635468,-7.226753701377408,-6.340173104755657,-21.664601436699137,-41.30649588958978,-11.019939259273192,-33.42970829156552,-28.353737235546,-24.228041649560133,-20.82682827761733,-18.04221637882072,-15.750678643794558,-13.8654297126647,-12.312155742739696
-31.816125369792193,,,,,,,,,,,,-20.822110864741127,-40.43279198126973,-10.310350607877993,-32.581430317342324,-27.58231848543409,-23.469376969712854,-20.088348454785354,-17.30521487818814,-15.01995635860522,-13.140359485265307,-11.594236230965063,-41.63453452814426,-61.3246945973512,-20.219429576419003,-52.97966454168835,-46.955527387146866,-41.51204241284337,-36.61333239961603,-32.300723423875766,-28.5480905167166,-25.322406276300086,-22.57025564933243,-20.815376779133615,-40.48641825539616,-10.30342056916841,-32.621846500227505,-27.556014058545003,-23.441076197295768,-20.051613837768528,-17.27883327574547,-14.999258105855702,-13.125596394081395,-11.583927711209725,-10.407017418229607,-29.654306291299772,-5.268331729297661,-21.76934354647129,-17.127002794795256,-13.76674061051203,-11.274492727671657,-9.406401224442655,-7.972483819114684,-6.8557887624878,-5.975640504876946,-20.812108128607555,-40.45881426013385,-10.300755111113023,-32.59284042733993,-27.531159394434255,-23.421155564289133,-20.03583623934134,-17.26677414212088,-14.990161295247493,-13.119201271567036,-11.579686383352193
-30.452511698401253,,,,,,,,,,,,-19.99577463985176,-39.613281412894594,-9.656565212678277,-31.776192161523408,-26.795535881692736,-22.70310558187081,-19.342722855563373,-16.57977804169633,-14.31373430968754,-12.452397427506728,-10.923725788899606,-39.981955908807564,-59.68204733463739,-18.905928159411246,-51.36102460489843,-45.37065905653918,-39.96634675658736,-35.108818201324056,-30.83740232606562,-27.124750054044533,-23.93736066356118,-21.221804256421265,-19.989107532711433,-39.666568741848536,-9.649610357130406,-31.816241716644644,-26.769189528432868,-22.67479184718949,-19.306028016921655,-16.55338078732288,-14.293007493879783,-12.437598638004424,-10.91338220526908,-9.993890070928444,-29.2458128448137,-4.943188408016581,-21.369873544078267,-16.738193748566573,-13.388594412122831,-10.90646093176585,-9.047883151139473,-7.6228835425810715,-6.51463714856177,-5.642622395347713,-19.98587196919199,-39.63893718225045,-9.64690151377112,-31.787209976176705,-26.7442975246076,-22.654821100363765,-19.29019301155138,-16.541261237195428,-14.283847352129957,-12.431144327012765,-10.909090148085465
-29.139482266551507,,,,,,,,,,,,-19.19502634642883,-38.820823783245416,-9.061035555946786,-31.001012738695014,-26.04262924008153,-21.97486193578848,-18.639187345405944,-15.900276681068112,-13.656967294441806,-11.817093567668252,-10.308799162923261,-38.38057355760017,-58.09268995657794,-17.70755547430329,-49.8006583618978,-43.85097940004887,-38.49371604341002,-33.68545933635686,-29.46310533320602,-25.797817796480473,-22.65552762664513,-19.982797856122723,-19.188440771355985,-38.87369813382274,-9.054050208136085,-31.040615650653038,-26.01623166314753,-21.946531900125976,-18.60254032974735,-15.873860060680723,-13.636205386969607,-11.802250892560235,-10.298412427131982,-9.5935656049907,-28.851132678776146,-4.647580731050782,-20.98614758870142,-16.367362053576308,-13.030595941568883,-10.560563403033761,-8.713293309989362,-7.298816801656866,-6.200467151869743,-5.337914701708579,-19.185245624253454,-38.846032910910004,-9.05128758970185,-31.01155253045791,-25.991293728162706,-21.926499440370783,-18.58663474385691,-15.861666120656228,-13.626967129883804,-11.795723626665438,-10.294057786694403
-27.87517878949262,,,,,,,,,,,,-18.419227138084246,-38.054600022255606,-8.517538734057176,-30.254679805600325,-25.321859903305548,-21.28230051992085,-17.974758337722562,-15.263075152157109,-13.045368570919205,-11.229513240639175,-9.743876033981419,-36.82910784239722,-56.555068990186136,-16.611979663567446,-48.29632933020065,-42.39326730630873,-37.08975387862242,-32.33758132239069,-28.170830975352644,-24.558950864971543,-21.467225314086278,-18.842223773044758,-18.412736161016753,-38.10699557648692,-8.510517196690678,-30.29376523196247,-25.29540268239316,-21.253950960204627,-17.93816625357913,-15.236635895078043,-13.024565427034858,-11.214618841548475,-9.733438471866911,-9.205723578630419,-28.469827579412502,-4.378363808177724,-20.61748799405748,-16.01353455714146,-12.691460680599185,-10.235202743362075,-8.400722905557625,-6.998065949166239,-5.9107533197089435,-5.058682907277122,-18.409587834005645,-38.07929137931038,-8.507691785809932,-30.264665557279983,-25.270411204040073,-21.23384656779499,-17.922178091398884,-15.224354803477127,-13.015235941329824,-11.208006412338378,-9.729010706816208
-26.65776459043646,,,,,,,,,,,,-17.667744642873977,-37.3138129853223,-8.02060416146617,-29.536039474375237,-24.63160042446841,-20.623253018102112,-17.346705062463585,-14.664874998820636,-12.475081165911257,-10.685251666039205,-9.22401369064805,-35.32629153330896,-55.06766909424689,-15.608363243842788,-46.845905533124466,-40.99450774281786,-35.750398379599645,-31.059994841178245,-26.95423293287715,-23.400648917205125,-20.363817373200284,-17.790332392887393,-17.66135965098063,-37.36567198220443,-8.013541463370297,-29.57454536126247,-24.60507652524287,-20.594881216990345,-17.31017427072156,-14.638410587116827,-12.454231780075759,-10.670298862373606,-9.213518514948337,-8.830046888193749,-28.101472261280747,-4.13277155114101,-20.263251045603056,-15.675800768655876,-12.370000419540183,-9.928915764658653,-8.1084389414549,-6.71863422181848,-5.643239673092344,-4.802414577896254,-17.65826376351157,-37.33792402512776,-8.010644650227693,-29.545404552254467,-24.580024584173422,-20.574695470140078,-17.294092706528076,-14.626030830642133,-12.444798864983703,-10.66358977134253,-9.209007685961744
-25.48553264036819,,,,,,,,,,,,-16.939953492979953,-36.597687030329894,-7.565413278817296,-28.843993297970165,-23.970326834316097,-19.99571384521542,-16.752526825413607,-14.102681640695277,-11.942631161227345,-10.18037171837896,-8.744826824192362,-33.87087196372321,-53.62901190718931,-14.68716616291151,-45.44735272609093,-39.6518750730776,-34.47189322227628,-29.84795072436137,-25.8075541578378,-22.316162250413534,-19.337590308256235,-16.81847947795425,-16.9336844662261,-36.64895854847825,-7.558305453535439,-28.881864902790717,-23.94372949954971,-19.967316604198892,-16.716062345283873,-14.076189686004783,-11.921730954364872,-10.165354522148373,-8.73426826913932,-8.466221950137435,-27.745653765191225,-3.908366832780964,-19.922825094324445,-15.353308443510752,-12.06511525594439,-9.640360509133581,-7.834865448119388,-6.458720895004112,-5.395908103094189,-4.566879647205553,-16.930645981676186,-36.62116271558037,-7.555329010236416,-28.85267897246811,-23.918611158816702,-19.947041599475916,-16.699877963413098,-14.06370098329931,-11.912183743575214,-10.158538372301583,-8.729665093782703
-24.35679751823517,,,,,,,,,,,,-16.23523572303099,-35.90546734555788,-7.1477149940771545,-28.17749411827043,-23.33660992094602,-19.39782495577097,-16.18992951414006,-13.573771686888271,-11.444884698092403,-9.711348727548689,-8.302418413597437,-32.461611442182175,-52.23765569448338,-13.839973858131573,-44.09872850143095,-38.36271841991647,-33.25076059360357,-28.69709715002076,-24.725565068203927,-21.299407650411375,-18.38164385890297,-15.918987334629215,-16.229091348663076,-35.956107180919346,-7.1405578575983615,-28.21468441401006,-23.309933812176187,-19.36939993628593,-16.15353645174649,-13.547250980541861,-11.423930230714895,-9.696262126376261,-8.291791245488296,-8.113939012492366,-27.40197144785858,-3.7029978781681008,-19.59562859674718,-15.045258974677335,-11.775785946569904,-9.368305259215921,-7.578568153436532,-6.216699856666003,-5.166950179422524,-4.350094564954669,-16.22611457963435,-35.92825981439789,-7.137494767042007,-28.18544958288346,-23.284743369894148,-19.34902794631487,-16.137240129428687,-13.534643514552116,-11.414258594549661,-9.689329516007893,-8.287087574063065
-23.269938626871408,,,,,,,,,,,,-15.552981397858574,-35.23641949592852,-6.763751620021701,-27.535543866545197,-22.729108922204773,-18.827864522504186,-15.656808152267226,-13.075667307481933,-10.979012285090807,-9.275023558003818,-7.893320120257641,-31.09728834742181,-50.892194696096226,-13.059354899331968,-42.798177610199936,-37.124549152060084,-32.083777797368036,-27.603443037641057,-23.703511345525413,-20.34489790944496,-17.489799056976832,-15.085028579922586,-15.546969195740864,-35.28638913507814,-6.7565418833945525,-27.5720116909112,-22.702348748617254,-18.799408899748535,-15.620490162600735,-13.049116521646882,-10.958000408432234,-9.259862978826497,-7.882619788767247,-7.7728923769063485,-27.070036029073634,-3.5147615925317925,-19.281108135374488,-14.750903831961255,-11.501067642413226,-9.111618281968317,-7.338240266097528,-5.991101411815417,-4.954743484541583,-4.150292620168299,-15.544057849204538,-35.25848740178603,-6.753385606333549,-27.542725305704472,-22.677081908452557,-18.778933992379194,-15.604074724836547,-13.03638223769714,-10.94819569318933,-9.252805654130057,-7.877808289908736
-22.223400192997552,,,,,,,,,,,,-14.89258895385978,-34.589828690264966,-6.410196298438915,-26.917189613873244,-22.146564102072027,-18.284234317355327,-15.151227807862178,-12.606110368624648,-10.542455191087459,-8.86856007209374,-7.514440028889194,-29.77669816687635,-49.59125771493444,-12.338732799875425,-41.5439252935051,-35.93502733342393,-30.96795467742605,-26.563323084019565,-22.73706489360088,-19.447675898593225,-16.656513476308128,-14.310521214388917,-14.886715368080122,-34.63909542577764,-6.402930942340747,-26.952900452564162,-22.119715876255178,-18.255745950223222,-15.114988416441417,-12.579528928399338,-10.52138359666175,-8.853321823087391,-7.503662710771989,-7.442780614051852,-26.749470091962763,-3.3419716643260164,-18.97873715691388,-14.469540407848385,-11.240082984023282,-8.869258713326499,-7.112689679950648,-5.780594811272032,-4.757829849385223,-3.9658972489151347,-14.883872616566729,-34.61113651656697,-6.39967520027302,-26.923559548781775,-22.09436805845953,-18.235162039326895,-15.09844672480758,-12.56665998691736,-10.511437670888853,-8.846132065966867,-7.498736327501511
-21.21569126722089,,,,,,,,,,,,-14.253465779071231,-33.964999630941364,-6.084097819895371,-26.321521725755417,-21.587791321427638,-17.765450195376097,-14.67140895888017,-12.16304089177607,-10.132896777520127,-8.489408617902424,-7.1630171978179185,-28.498654007237143,-48.33350795115625,-11.672277746113235,-40.33427319075917,-34.79195099824264,-29.900513790108025,-25.573367707124966,-21.82228035677921,-18.603257410049174,-15.876808834614721,-13.590038349524335,-14.247736134579362,-34.01353560143624,-6.076774404019231,-26.356446364764075,-21.560851420403765,-17.736926841119974,-14.635251074560161,-12.136428670563694,-10.111763801957213,-8.47408973257318,-7.152159815992688,-7.123306755032909,-26.439907012463983,-3.183131266821296,-18.688014088802774,-14.200509348813235,-10.992017513732069,-8.640268398444746,-6.900827656844216,-5.583973900260004,-4.574897012413702,-3.795499622492268,-14.244964663232885,-33.98551730131168,-6.073413704882633,-26.327048740214735,-21.53541924936087,-17.716229141581906,-14.618577128775945,-12.123418415152047,-10.1016695657372,-8.466760690020024,-7.147112467407759
-20.245385724035344,,,,,,,,,,,,-13.635028263999896,-33.36125588093252,-5.7828338723092285,-25.747671123120377,-21.051676895640888,-17.27013259561833,-14.215713207295277,-11.744577559382218,-9.74823684242972,-8.135273878824663,-6.836582790313052,-27.261987453575617,-47.117642388057405,-11.054814164985473,-39.167595478737965,-33.69324669917207,-28.87887338702559,-24.63047690421469,-20.955558615090666,-17.807582128577405,-15.146208516449914,-12.918732342917284,-13.629447050204973,-33.40903759198106,-5.775450221521869,-25.781785164805626,-21.024642079655244,-17.241572035015423,-14.179639119566673,-11.71793477739891,-9.727041304610411,-8.11987183118464,-6.825642677396952,-6.81417846857585,-26.140990994296246,-3.0369093161397207,-18.40846098702296,-13.943191075714314,-10.756113835017016,-8.423764398286519,-6.701658607461189,-5.400143723729197,-4.404762319120195,-3.637838648179459,-13.626749122749413,-33.38095813106265,-5.7719795066475,-25.752328911878198,-20.99912239810958,-17.220756306793845,-14.162827657156866,-11.704777164768302,-9.716792445292775,-8.112397398745848,-6.8204687309904175
-19.311057437934846,,,,,,,,,,,,-13.036702330460413,-32.7779392664784,-5.504071452861955,-25.194806733627665,-20.537171342838818,-16.796996962201945,-13.782629797013001,-11.349000610860813,-9.386569771423748,-7.804087144455536,-6.532926051127867,-26.065549240919836,-45.94239045089189,-10.481740310178637,-38.042333209149035,-32.636958067465315,-27.90062902339899,-23.73179299713385,-20.133611083345993,-17.05696812746155,-14.460681080978624,-12.292265444215504,-13.03127319167306,-32.824947545153194,-5.496625571952146,-25.228090543425928,-20.510039131246725,-16.768397491086773,-13.74664161760016,-11.32232783795597,-9.365310960087577,-7.7886000650211145,-6.521901087472263,-6.515108220756318,-25.852376812202742,-2.902119901576972,-18.139622287318076,-13.697003027725309,-10.531667318818707,-8.218932267105872,-6.514271597032687,-5.228109627077178,-4.246358370290485,-3.491783404259515,-13.02865066124038,-32.796805479281986,-5.493040270252129,-25.19857406988899,-20.48442924525768,-16.747460019855936,-13.729687979258618,-11.309017520908505,-9.354901757573554,-7.780974775609117,-6.516595560132975
-18.411409931186597,,,,,,,,,,,,-12.457923753558255,-32.21440955775134,-5.245730261069605,-24.66213331378318,-20.04328543877729,-16.344847163810606,-13.370765210658694,-10.974735601358732,-9.046163356458433,-7.4939808301261115,-6.250063849165746,-24.90820972742162,-44.80651431418001,-9.94895705214362,-36.95699228161412,-31.621239371323767,-26.963541155510043,-22.874681481566284,-19.35343109039215,-16.34807363303377,-13.816591477232787,-11.70675100577347,-12.452649556003408,-32.26062905460576,-5.238220542436481,-24.694571459470183,-20.016053512584165,-16.316206563879945,-13.334864035729623,-10.948033431590332,-9.024840811976258,-7.47840715154643,-6.238952354667877,-6.225813393543319,-25.57372945344209,-2.777705186918924,-17.88106337342351,-13.461397052304411,-10.3180220479621,-8.025020394535495,-6.3378318945044345,-5.0669664815321545,-4.098720669829307,-3.356318897445475,-12.45010383970276,-32.2324230763653,-5.2345165927131045,-24.66499349973892,-19.99035145508656,-16.295144556570595,-13.317764542951805,-10.934566119271189,-9.014266680282136,-7.470626409945012,-6.233510901524286
-17.5451467260578,,,,,,,,,,,,-11.89813822556164,-31.670044151129147,-5.005953116087187,-24.148889999882233,-19.569086214528987,-15.912567489939185,-12.978831675427625,-10.620339781648811,-8.725441781189803,-7.203266931818019,-5.986214869769064,-23.788859320652673,-43.708807490173236,-9.452808496877289,-35.91013874939179,-30.64434600964549,-26.065519426383702,-22.056708448138664,-18.612264504901304,-15.677860431561518,-13.21065754020113,-11.158701522248222,-11.893021105691918,-31.715462896302796,-4.998378402943305,-24.180470835915784,-19.541752841918772,-15.883884210596118,-12.943018748601933,-10.593609469554826,-8.70405575715293,-7.187605835084979,-5.975015957856646,-5.946016444576481,-25.304723744495398,-2.662719187308565,-17.632369495840926,-13.235856888930961,-10.11456629975212,-7.841333849961534,-6.171573860164687,-4.915889859839105,-3.960976250027091,-3.2305319214479047,-11.890553382545185,-31.687192213487847,-4.994551845965387,-24.15083034222264,-19.5159565756757,-15.862694900972764,-12.925769949033933,-10.579980976707104,-8.693312239106964,-7.1796653056472515,-5.969434337300869
-16.711014560740097,,,,,,,,,,,,-11.356801712402373,-31.14423751465886,-4.783079618313136,-23.65434774879632,-19.11369212660815,-15.499116349946256,-12.605638681628601,-10.284489906682191,-8.422969675980918,-6.9304178637104155,-5.7397770346428185,-22.706409087498635,-42.64809476532831,-8.99002844282992,-34.900395826930506,-29.704627492660816,-25.20461114484424,-21.275623403363344,-17.90758669593957,-15.04356378786758,-12.639911947266807,-10.644983263581471,-11.351843197408176,-31.188846584788955,-4.775438700761991,-23.685063096819142,-19.08625588284302,-15.47038872262539,-12.569914556085081,-10.257732500577761,-8.401520376313652,-6.914668673189782,-5.728489852170529,-5.675444950087417,-25.0450441324042,-2.556315571058299,-17.39314473963728,-13.019896507329491,-9.92073009139986,-7.667230168425922,-6.014794480026888,-4.774127775481324,-3.832334027807735,-3.113600250718154,-11.349454256885522,-31.160510662792113,-4.771486263581737,-23.655359362139123,-19.060364215498502,-15.449070430145436,-12.552513957111312,-10.243939668848984,-8.390604020770509,-6.906564933679513,-5.722764762928015
-15.907824997311751,,,,,,,,,,,,-10.833380571183572,-30.63640094358687,-4.575622193283147,-23.17780820759784,-18.676270403080025,-15.103520807766177,-12.250084053487356,-9.965970554122777,-8.137437949803799,-6.674049400405808,-5.509307156132901,-21.659790837765264,-41.623231410988566,-8.557694648721782,-33.926441163055735,-28.80052165867521,-24.378990916892185,-20.529343794784925,-17.23708047742341,-14.44266429058633,-12.101668325811282,-10.162776418863398,-10.828581623912925,-30.680194450703027,-4.567914053076819,-23.207653247026755,-18.648730399142792,-15.074747465172386,-12.214449186314392,-9.939187402792012,-8.115925929414919,-6.658211791899734,-5.4979312235162805,-5.413831736797793,-24.794384664512435,-2.4577348216724286,-17.16301099599636,-12.81305739184513,-9.735981221928137,-7.502114717059758,-5.866847866514922,-4.640993795209887,-3.7120762222570227,-3.0047820629956483,-10.826271979788753,-30.651792862637354,-4.5638330253442785,-23.177885640996287,-18.622742080297474,-15.05329846740543,-12.196894347706962,-9.925227231629403,-8.104833596515773,-6.649941641780893,-5.492059643592732
-15.134432813775463,,,,,,,,,,,,-10.327351684011113,-30.145962089611608,-4.382246897283411,-22.718601900689727,-18.256033363703242,-14.724870807622306,-11.911146399701686,-9.663663855445241,-7.867650830465324,-6.432905139662239,-5.293503277097623,-20.647957743066584,-40.63310271830358,-8.153188973066431,-32.987003897693334,-27.930547596219057,-23.586948963292432,-19.815938528108163,-16.598615968686445,-13.872863559989092,-11.593491889013517,-9.709540380674426,-10.322712784302277,-30.188936622428614,-4.374470559591382,-22.74757431734546,-18.22838850843993,-14.696050142615956,-11.875600647028,-9.636856481451105,-7.846077011859824,-6.416979088022417,-5.282038397900067,-5.1609149593749954,-24.552448427639384,-2.3662953060462675,-16.94160685747122,-12.614906959674018,-9.559822357241979,-7.34543612610168,-5.727139375567032,-4.5158602117066415,-3.5995507028988643,-2.903407608644317,-10.320482691990573,-30.16046923669245,-4.370258258723059,-22.71774257928233,-18.202302791534184,-14.674469336323874,-11.857889981919449,-9.622726769823656,-7.834806301307003,-6.408540184936308,-5.276017797444495
-14.38975761202057,,,,,,,,,,,,-9.838202670310192,-29.67236453823766,-4.201754906275822,-22.276086360046147,-17.85223470044238,-14.362313781409636,-11.58787792075277,-9.376541069260576,-7.612515418977925,-6.205843688877822,-5.091189210543638,-19.66988432780128,-39.67662304276634,-7.774161284397847,-32.080861668253455,-27.093300435274525,-22.826882836119758,-19.133615899192897,-15.990233177716336,-13.332061464247793,-11.11317215783069,-9.282982181590803,-9.833723779092784,-29.714519136321194,-4.193909843892703,-22.304186809214556,-17.8244845935707,-14.333444618942085,-11.552421111098276,-9.349710962848865,-7.590880775048131,-6.189829567184539,-5.079635674892147,-4.916438133145185,-24.318947403939166,-2.28138350191625,-16.72858689625113,-12.425036879266786,-9.391788807160186,-7.196683384855995,-5.595121613755978,-4.398152776903094,-3.49416417855502,-2.8088707909506176,-9.831573300086024,-29.685985824391096,-4.189564014300297,-22.27429064993503,-17.79830102533245,-14.31173130208617,-11.534553254348474,-9.335409858339984,-7.579429606888185,-6.181219679440915,-5.07346381386415
-13.6726973859742,,,,,,,,,,,,-9.365431836005747,-29.21506750949583,-4.033067933651006,-21.8496453956188,-17.464167845841008,-14.015051173975621,-11.279398568705108,-9.103654040645011,-7.371031239162621,-5.991826702567344,-4.90130116125737,-18.724566629673756,-38.75273613913137,-7.418500285987058,-31.206838972362117,-26.287446087411922,-22.09728866614995,-18.480711125049652,-15.410126245637251,-12.81833719707608,-10.658700541173566,-8.88103045153058,-9.36111256764977,-29.256403252571474,-4.025153395996389,-21.876876505245157,-17.43631198027048,-13.98613224947048,-11.244029981754824,-9.076802556099445,-7.349336639413485,-5.97572475670295,-4.889659222574105,-4.680150163692535,-24.09360224248699,-2.202446766107565,-16.5236206172599,-12.243061216582813,-9.2314454280732,-7.0553818463000475,-5.470289835091899,-4.287345239146218,-3.3953762742301414,-2.7206227726800902,-9.35904154570023,-29.227804364163212,-4.020672237385213,-21.84691605228901,-17.410030286271695,-13.964286050183215,-11.226004317765522,-9.06232893140869,-7.337703664029929,-5.966942403073533,-4.883334380969396
-12.982236561412329,,,,,,,,,,,,-8.908548399500074,-28.773545604657123,-3.8752145360455312,-21.438687133954435,-17.091162124984603,-13.682333489670777,-10.984890070900729,-8.84412801109326,-7.142281210371333,-5.789908195165315,-4.722875569612791,-17.811022560194914,-37.86041344653542,-7.0843056657538375,-30.36380383853143,-25.511716504672815,-21.39675349733969,-17.855675364981998,-14.856629255066341,-12.329931430138242,-10.22824872477725,-8.50181070662546,-8.90438794386343,-28.81406559733022,-3.8672298170787003,-21.46505394711413,-17.063200594133576,-13.653363731210472,-10.949608820707354,-8.81725664351919,-7.1205279551914895,-5.773719202557539,-4.71114577424429,-4.451805448333692,-23.876142137570042,-2.128986559104055,-16.32639204714306,-12.068615389315358,-9.078385259304834,-6.921090983240948,-5.352178395733127,-4.182954994158175,-3.302694208059337,-2.638165754567804,-8.902396055177089,-28.785401370400947,-3.8626116561807065,-21.43502931418704,-17.03682088195673,-13.631384707492682,-10.931424902067747,-8.802609476377382,-7.108712012217987,-5.764763070213961,-4.704666394518582
-12.317402780035358,,,,,,,,,,,,-8.46707239141309,-28.34728848260403,-3.7273178630071238,-21.042643611716514,-16.73258177515578,-13.36345709431977,-10.703590653174562,-8.597154924562835,-6.925424161974443,-5.599225583241836,-4.5550383094770925,-16.928291791761346,-36.99865469328458,-6.769864646361924,-29.550667208162785,-24.764905856073646,-20.72394845212542,-17.25706594345803,-14.328203274770395,-11.865230646533114,-9.820150815067809,-8.143624681808504,-8.463069681967092,-28.386997313587962,-3.719262462521538,-21.0681527066872,-16.70451437913844,-13.33443540649343,-10.668395716093073,-8.570265118265256,-6.903613354799635,-5.582950145686033,-4.543221258919074,-4.231163793057641,-23.666304463226524,-2.060552324477344,-16.136598592453723,-11.901354267577231,-8.932226560120863,-6.79340069972235,-5.240356942120539,-4.084538856493404,-3.2156679308787783,-2.5610474909428227,-8.461156377543844,-28.358268277917112,-3.714506100262319,-21.038064286898134,-16.678036939015882,-13.312323814674581,-10.650053414037597,-8.555443867252965,-6.891613789140893,-5.573819449582492,-4.536586335541061
-11.677223683543694,,,,,,,,,,,,-8.040534808027669,-27.935800105765864,-3.588585795399709,-20.660968662576753,-16.387822230500454,-13.057760373031943,-10.434790718554027,-8.361987540649462,-6.719686884770482,-5.418990652876243,-4.396995417549579,-16.075435806945848,-36.166486681751834,-6.473631679433239,-28.766379544231462,-24.045865630896582,-20.077621964828978,-16.68353751224916,-13.823425039960483,-11.42275313491254,-9.432886531618584,-7.804931463715411,-8.036688401281147,-27.974704274298176,-3.580459162599473,-20.68562870431028,-16.359649472303055,-13.028686054530942,-10.399680881174984,-8.335080719426543,-6.697819902803982,-5.402629795363469,-4.385091979835309,-4.017990501498446,-23.46383456983648,-1.996736355508228,-15.95395069040524,-11.740951414571505,-8.792611473443626,-6.671929597037953,-5.134427868517426,-3.9916895874106464,-3.1338862561582213,-2.488856907114565,-8.03485306121376,-27.94591096525289,-3.5755637200775627,-20.65547678959604,-16.333074576424035,-13.006442340778095,-10.38118046638808,-8.32008532595355,-6.685636530627868,-5.393324178493131,-4.378300877829133
-11.060791737524383,,,,,,,,,,,,-7.628477414010047,-27.538598998429784,-3.4583014185756085,-20.29313779181993,-16.05630946430106,-12.764621006641455,-10.177828173155952,-8.137933958693335,-6.524358481515504,-5.248483071368488,-4.248024909815728,-15.25153794935386,-35.362962701320626,-6.194209652531942,-28.00992970261947,-23.353501568173932,-19.45659414915111,-16.133833337412113,-13.340975928105227,-11.001136198426963,-9.06506670822584,-7.484331099428031,-7.624785736827185,-27.57670610172216,-3.4501029921298807,-20.316958511069984,-16.028031586898397,-12.735493242606218,-10.142802039543863,-8.11101153464922,-6.502436637555643,-5.232037750320585,-4.2360359221760895,-3.812056344805714,-23.268485689212206,-1.9371693366398781,-15.77817084767563,-11.587097427733209,-8.659204128564854,-6.556322326323591,-5.034023018322097,-3.9040324466071232,-3.056972624492616,-2.4212194635416804,-7.623027547440299,-27.54784922683444,-3.4450677280989295,-20.286743640877805,-16.001359851127148,-12.713118148658147,-10.12414400127033,-8.09584207893796,-6.490069524094971,-5.22255713081873,-4.229088192720757
-10.467242623488891,,,,,,,,,,,,-7.230452975794674,-27.15521742292685,-3.3358150406866773,-19.938646345410607,-15.73749680590431,-12.483452528370293,-9.932084841341261,-7.9243530685727475,-6.338784285959568,-5.087043187323253,-4.107469185957935,-14.4557033639817,-34.5871626135266,-5.930333921559679,-27.280343314810317,-22.686770202833905,-18.859751538286858,-15.606778755956771,-12.879633484444524,-10.59912532161642,-8.715420317719275,-7.180549781540192,-7.226914158085174,-27.19253645155363,-3.327544345287224,-19.96163896827781,-15.709114420516627,-12.454270672310917,-9.897140769584201,-7.897416182987966,-6.316808791535853,-5.070514387833248,-4.095395608130197,-3.6131375481785275,-23.080018573707818,-1.8815159988223158,-15.608993308171584,-11.439499254341108,-8.531689173954543,-6.446247745887074,-4.93880144058349,-3.821222162670317,-2.9845822150668733,-2.357793967291484,-7.225232223688786,-27.16361691713859,-3.3223688964137046,-19.93136200694522,-15.682346911531647,-12.431765512851868,-9.878326234610302,-7.882073403094514,-6.304258450722958,-5.060858988994511,-4.0882911052472855
-9.895733630910906,,,,,,,,,,,,-6.846025035737476,-26.785201635974055,-3.220537305134875,-19.597009551896637,-15.430864721137905,-12.213702675392426,-9.696983133793914,-7.720650134480505,-6.162360889221746,-4.93406644745817,-3.974728834750646,-13.687058880103393,-33.83819187988486,-5.680858023136372,-26.57668093204444,-22.04467564561026,-18.28604213234946,-15.10127395539254,-12.438262243661317,-10.215563471565895,-8.382782503453946,-6.892426812262618,-6.84263703843691,-26.821742639599016,-3.21219367682501,-19.619186415123018,-15.402378466978476,-12.18446622221259,-9.662119464470141,-7.6936997845285635,-6.140332795034926,-4.917455088713327,-3.96257145832947,-3.4210157637791205,-22.898201359886027,-1.82947180405577,-15.446163286430595,-11.297878742985926,-8.409769866884409,-6.341396581858037,-4.848446863928903,-3.742940476587402,-2.9163985838696798,-2.2982687303134623,-6.84103035574163,-26.792761164301027,-3.2068778162777347,-19.588847767788252,-15.375515688044704,-12.161831739337376,-9.643149097987976,-7.67818416482448,-6.127599768315017,-4.9076253589991445,-3.9553102888853697
-9.345400441301894,,,,,,,,,,,,-6.474767917689729,-26.428110752256345,-3.1119323152731377,-19.267760305436504,-15.13591740250573,-11.95484971390962,-9.471982136082524,-7.526271972392009,-5.994530578731061,-4.788997447963972,-3.849256060954508,-12.94475293654812,-33.11518094153845,-5.444741385071118,-25.89803664022292,-21.42626690025473,-17.734471025329583,-14.616288060677302,-12.015806509566172,-9.849382529693607,-8.066084393659473,-6.6189029522438165,-6.471528541949932,-26.463884757320635,-3.10351531858176,-19.289134793662345,-15.1073281555968,-11.925558090249242,-9.437196792977645,-7.4993090910755775,-5.972451156645144,-4.772304816650202,-3.837016016559798,-3.235478058129762,-22.722809501570797,-1.7807595024269443,-15.289436650469835,-11.16197246900423,-8.293167745478343,-6.241480517301943,-4.7626660845047475,-3.6688937098030165,-2.8521311741739486,-2.242358897160784,-6.469996023883432,-26.43484243826495,-3.098059144980464,-19.25873548913279,-15.080371440739452,-11.902796008633903,-9.418072222688142,-7.483621894512835,-5.959536584601363,-4.762301554060256,-3.8295985600441558
-8.815508383946609,,,,,,,,,,,,-6.11626663790664,-26.08351732019534,-3.009512574039355,-18.950449931330347,-14.852183137611568,-11.706401279837042,-9.256575184830691,-7.34070452537542,-5.834778458043946,-4.6513261883248695,-3.7305502713226364,-12.22795540595094,-32.417285047245116,-5.221038167662231,-25.243536551346928,-20.830634848319143,-17.20409620538626,-14.150853770548213,-11.61128333717663,-9.499594928455501,-7.764344335908016,-6.359010967731818,-6.113173548932416,-26.11853610988881,-3.001021637089412,-18.9710360512507,-14.823491723759606,-11.677054200347637,-9.221866366652847,-7.313730138207364,-5.812648980730106,-4.6345534065348755,-3.718228531763506,-3.0563168472449695,-22.553625261579242,-1.7351267658799536,-15.138579176017794,-11.031529804290173,-8.181619964235793,-6.1462296519600415,-4.68118649798801,-3.5988104923694495,-2.79151296626096,-2.18980395606091,-6.111714020755917,-26.08943386847794,-2.9954255573320783,-18.940576860678558,-14.796442104536517,-11.654165905000763,-9.202589024151738,-7.297872679729624,-5.799554207755028,-4.62437779349957,-3.7106555569018576
-8.30525796424316,,,,,,,,,,,,-5.770116844242237,-25.751006384619934,-2.9128340483016926,-18.64464601823327,-14.579211327278383,-11.46789174575407,-9.050287543759165,-7.1634694515175745,-5.682628106481525,-4.520583286833565,-3.6181532404508565,-11.535857350233542,-31.743683568034832,-5.008887201977052,-24.61233778171256,-20.25691048628132,-16.694025281314758,-13.70406218725042,-11.223776372667238,-9.165286260350248,-7.476658612640407,-6.111865304457096,-5.767167574000484,-25.785282554444624,-2.904268788548915,-18.66445872948964,-14.550419013773684,-11.438489175702681,-9.015653209533074,-7.13648417730736,-5.660449650224473,-4.503731615467619,-3.605750951877833,-2.883329873869936,-22.390437866153725,-1.6923432505043876,-14.99336629025778,-10.906313176222827,-8.074879585270086,-6.055391841209106,-4.603754717464647,-3.5324398242756354,-2.734298206907198,-2.140365186082272,-5.765779804002181,-25.75612143637632,-2.89853302945037,-18.63394058554579,-14.523277779773153,-11.415476348470598,-8.996224831770682,-7.120457955243348,-5.647176110444029,-4.493384849173379,-3.5980231144433628
-7.813936119438506,,,,,,,,,,,,-5.435924626916512,-25.430175549860287,-2.8214914351626845,-18.349932894241704,-14.316572781218744,-11.238881025006066,-8.852673324415369,-6.99412043576984,-5.537637981823872,-4.396336380323046,-3.5116449545635477,-10.867670953417868,-31.093579689059325,-4.807503671143989,-24.003626954243103,-19.704261971853178,-16.20341153183454,-13.275058508784582,-10.852430582503738,-8.84560913194247,-7.2021950222298,-5.876655021954672,-5.433116647045059,-25.463722246393804,-2.812851234087704,-18.36898744839489,-14.28768052157422,-11.209422746513528,-8.818111379060873,-6.967125003406003,-5.515411723326734,-4.379406992337618,-3.4991630074002207,-2.716320138361997,-22.23304314050126,-1.6521987436220589,-14.853582430969684,-10.786096358562713,-7.97271332611407,-5.968730928456733,-4.530135190099589,-3.469549510847127,-2.6802603866855885,-2.093823610901305,-5.431799314562131,-25.434503416967765,-2.8069766678993577,-18.338411318336554,-14.260448984044615,-11.186287172521382,-8.79853372819678,-6.950931609631089,-5.501960986566906,-4.368890486925277,-3.4912814988816536
-7.340851394741829,,,,,,,,,,,,-5.113306598809836,-25.1206343663976,-2.7351142263796167,-18.06590962807188,-14.063857008700838,-11.01895210929985,-8.663313655019383,-6.832241224967829,-5.399398612590148,-4.278186395931821,-3.4106396483789982,-10.222629160230387,-30.466199431448956,-4.6161703727975105,-23.416618958184614,-19.171892884776693,-15.73145105704274,-12.86303752318888,-10.49644610047038,-8.539776323734678,-6.940185114293807,-5.6526353944502805,-5.1106372389984696,-25.153465367071234,-2.726398725263393,-18.084222063840784,-14.034866068551258,-10.989438036547574,-8.628821863682276,-6.805236023360604,-5.377125538414619,-4.261180555088492,-3.3980791423795775,-2.5550958478861308,-22.081243314568784,-1.6145009882418502,-14.719020832053198,-10.670664755190437,-7.874901760679809,-5.886025865115476,-4.460108322513802,-3.4099244282869456,-2.6291909098764656,-2.0499783733525394,-5.109388957121641,-25.12418996985729,-2.72038623942974,-18.053588998964194,-14.007545694347506,-10.966181708465083,-8.609097220330572,-6.788877689521284,-5.3634997769710235,-4.250496121231735,-3.3900452277238733
-6.8853339433245155,,,,,,,,,,,,-4.801889523514252,-24.822004297244213,-2.653363770212991,-17.792190615839647,-13.820672142209418,-10.807709828590927,-8.481814562176375,-6.677442859717797,-5.267529787789649,-4.165765024564845,-3.3147830400452625,-9.599985503865824,-29.860791638101357,-4.4342320171243745,-22.85055615060339,-18.659040271432474,-15.277379985183744,-12.467240081278524,-10.155074586280033,-8.247056203474239,-6.689919102366435,-5.4391223272067455,-4.799356078113581,-24.854133754943287,-2.644572528012983,-17.809777098755113,-13.791583774669373,-10.77814008359468,-8.447390747452735,-6.650428360258035,-5.245210960584002,-4.1486839404304146,-3.302144977005523,-2.399470374696883,-21.934846926191916,-1.5790738186245432,-14.589482919659403,-10.559813685701599,-7.781237107972277,-5.807069141723524,-4.393469473166752,-3.3533649078522636,-2.5808969022035777,-2.0086445465369525,-4.798175482144979,-24.824802908931073,-2.638423072585759,-17.77908816765497,-13.764176101957212,-10.754764981686236,-8.42752115974475,-6.633906994339376,-5.231412151211805,-4.137833422219262,-3.2939600098005686
-6.4466923103957425,,,,,,,,,,,,-4.501310376967762,-24.533918354400527,-2.575929625835051,-17.528404213089246,-13.586643516045022,-10.604779481101982,-8.307805067412314,-6.529361674899684,-5.141678078021167,-4.058731545861255,-3.2237489770982326,-8.999013862926649,-29.276627325915037,-4.2610882596697195,-22.304707142141872,-18.16497287244362,-14.840471705967833,-12.08694963975384,-9.827614794818633,-7.966767602622421,-6.450740018315831,-5.23548616185127,-4.4989100682827505,-24.56536079541469,-2.56706227096349,-17.545281357340347,-13.557459202722093,-10.575154364412285,-8.273447135091814,-6.502338142353173,-5.119314344617052,-4.041576393948439,-3.211034347553756,-2.2492621676424185,-21.793668641259437,-1.545755929307296,-14.464778138078612,-10.453348723702538,-7.691523657161044,-5.731666355094536,-4.330027899564762,-3.299685891292575,-2.5352003849480034,-1.969652150436065,-4.497795731964179,-24.535975733160647,-2.560777073393841,-17.51453764750167,-13.529965764608857,-10.551662531121766,-8.253434758608408,-6.485655944309908,-5.105344824368671,-4.030561894235948,-3.2027000049825727
-6.024343080975752,,,,,,,,,,,,-4.211216090151303,-24.256020826399492,-2.5025270426391226,-17.274192529827246,-13.3614130166342,-10.40980566678071,-8.140935901409897,-6.387657186414711,-5.021514389843025,-3.9567704670386714,-3.1372369257498915,-8.419007976539808,-28.712998944409755,-4.09618891854677,-21.77836551386746,-17.688989358209493,-14.420034747631213,-11.721489330623557,-9.513408900644423,-7.69827578939892,-6.222039287885913,-5.041146702686916,-4.208946115907608,-24.28679106713343,-2.493583243918448,-17.290377044828283,-13.332134108683682,-10.380125273321685,-8.106641377539432,-6.360624713176935,-4.9991066937088675,-3.9395425332755423,-3.1244467979549273,-2.1042946721108278,-21.657528979045075,-1.5143993381217018,-14.34472343254114,-10.351084650173167,-7.605576326005846,-5.659634846360219,-4.269605342887651,-3.248715233918546,-2.491936606820428,-1.9328446565941166,-4.207896604797636,-24.257352966870005,-2.4871636278184823,-17.25957968965616,-13.304556618259983,-10.35651908842814,-8.086488880845616,-6.343784213004113,-4.984968889898199,-3.9283661986161906,-3.1159647608131538
-5.617659624160361,,,,,,,,,,,,-3.931263450716863,-23.98796693680867,-2.432894508100649,-17.029210637782633,-13.1446378640708,-10.222450599585349,-7.980877258057793,-6.2520103270989535,-4.9067323044881554,-3.8595894930846195,-3.054969805413636,-7.85928145636768,-28.169220461532007,-3.939028118220663,-21.270849809967523,-17.23041696886831,-14.01541013344669,-11.370218723119073,-9.21183880827804,-7.440988104700629,-6.003252117814845,-4.855568296594407,-3.929120956964369,-24.018079916830708,-2.42387402448541,-17.04471938394281,-13.115265959076847,-10.192715375572014,-7.946643956473336,-6.2249689977180385,-4.884281536224163,-3.8422901347194625,-3.0421052039747565,-1.9643962578782612,-21.526254271785394,-1.4848680766671722,-14.229142919796132,-10.25284481568189,-7.523219928921613,-5.59080305018818,-4.212035438000999,-3.200293054885211,-2.4509531813752012,-1.8980777019413395,-3.928134827015497,-23.988589979545118,-2.4173214777830445,-17.01386943164949,-13.087605884447647,-10.16899685321042,-7.926353586415917,-6.20797257307313,-4.869977969097418,-3.8309542290665957,-3.0334773406267184
-5.226058524969812,,,,,,,,,,,,-3.66111893007763,-23.729422506078794,-2.3667914330224447,-16.793126115558334,-12.93599001675819,-10.0423933386985,-7.827318023647256,-6.122121750748686,-4.797045834589953,-3.766917234993271,-2.9766914382943224,-7.319167145646038,-27.644626156669524,-3.7891410228373648,-20.781501281477468,-16.78860978110415,-13.625969768804385,-11.032531452561644,-8.922322957767499,-7.194350346067538,-5.793853427772186,-4.678255876609514,-3.659101042763268,-23.758893388610417,-2.3576941137792673,-16.80797603195166,-12.906526633966651,-10.0126037533189,-7.793143717676029,-6.0950715837185685,-4.774552795033633,-3.7495476455966905,-2.9637534417532536,-1.8294001502683765,-21.399676381723012,-1.4570371975540382,-14.117867780347543,-10.158461196047824,-7.4442889694410805,-5.525009689525886,-4.157162469417745,-3.1542703776172187,-2.4121088424838284,-1.8652181265915475,-3.658176832804574,-23.729352979878353,-2.351010195844222,-16.77707476754454,-12.87878577052087,-9.988775187727057,-7.772718102554373,-6.077921830030871,-4.760086085558602,-3.738054634540779,-2.9549816841627043
-4.848999584348773,,,,,,,,,,,,-3.4004585147819313,-23.480063867738302,-2.3039964297671123,-16.565618652855136,-12.735155261601285,-9.869328616532378,-7.6799641509093615,-5.9977103397929525,-4.692187956806588,-3.6785016483064323,-2.9021651996444433,-6.798017034665867,-27.138570618391498,-3.646099069138531,-20.30968434378231,-16.362947821390534,-13.251114409100431,-10.707852909541314,-8.644314057652831,-6.957844270271326,-5.593354771393253,-4.508750949723524,-3.398562350693859,-23.508908120101946,-2.2948221079102717,-16.57982681872508,-12.705602072826988,-9.83948522995891,-7.64584665124477,-5.970651268031014,-4.669653418825609,-3.6610630522074277,-2.889154715626728,-1.6991443243903954,-21.277632823615363,-1.4307914830925719,-14.010735793513582,-10.06777340378692,-7.368626651845485,-5.4621029484713155,-4.104840832667223,-3.110508717434617,-2.3752725894378015,-1.8341426929635123,-3.3976985756346156,-23.4793183098093,-2.288008515448417,-16.548875264508624,-12.67778208888243,-9.815548900267778,-7.6252882886953035,-5.953350802786762,-4.655026297415699,-3.649415501234298,-2.8802412464688896
-4.485920995279701,,,,,,,,,,,,-3.148967521917369,-23.239577538548453,-2.244305147976888,-16.34637958109282,-12.541832803400045,-9.702966072020544,-7.538537659269565,-5.878511926184846,-4.591909051273451,-3.5941081339277074,-2.831171672268665,-6.29520175309354,-26.650428081136916,-3.5095071424366147,-19.854784694914873,-15.952835251862489,-12.890271876591935,-10.395637936838916,-8.377295971007598,-6.730983818101493,-5.401300777773297,-4.34662874460358,-3.1471901967481095,-23.26781031435322,-2.235053722942736,-16.359962764635046,-12.512191333442951,-9.67306927190172,-7.504474548328263,-5.851443602925842,-4.569333685900084,-3.5766018135562607,-2.818089741637001,-1.5734714459190249,-21.1599661160178,-1.4060249740271042,-13.907590883578518,-9.980628360578017,-7.296084296665661,-5.401939866871924,-4.054934078285324,-3.0688787357980924,-2.340322789016074,-1.8047376703240905,-3.1463853921851372,-23.238172419824657,-2.228112319969308,-16.32896215801695,-12.484293944996097,-9.649027602035332,-7.483786291410242,-5.8339953056041916,-4.554549047008864,-3.5648023316372894,-2.8090367556112423
-4.136304166669476,,,,,,,,,,,,-2.906340458056739,-23.00765985664041,-2.187528987318534,-16.135111281290037,-12.35573411569178,-9.543028912063129,-7.402775399151393,-5.764277890467845,-4.495975542483947,-3.5135183686069347,-2.7635076070980977,-5.810110309978558,-26.179592179597254,-3.3790000136472296,-19.416209617014122,-15.557699841904189,-12.542895681538795,-10.095368924043278,-8.12078161546518,-6.513313266277185,-5.217266728007787,-4.191494673835486,-2.904679075808459,-23.03529653105987,-2.1782005127768063,-16.14808635730813,-12.3260061610891,-9.513079549166815,-7.368764631623709,-5.737200148078678,-4.473359998875318,-3.495945557482643,-2.750355288220269,-1.45222876461437,-21.046524111483947,-1.382639815461709,-13.808283325863428,-9.896880237900866,-7.226521319547782,-5.344385996543794,-4.00731446306777,-3.029259928271819,-2.3071464995161683,-1.7768977026850619,-2.9039317731724683,-23.00561182283567,-2.171133174697249,-16.117037841019574,-12.298033035172963,-9.488934753828774,-7.347949004652916,-5.719606717700984,-4.458420740641749,-3.4839968675049344,-2.7411650122399083
-3.7996737233494096,,,,,,,,,,,,-2.6722808304884142,-22.784016735225983,-2.133493645904251,-15.931526819638847,-12.176582756825782,-9.389253691869289,-7.2724281225537535,-5.654773993720651,-4.404168448506838,-3.4365286223763754,-2.6989842930026553,-5.342149697410475,-25.72547517754628,-3.254239638216502,-18.993386342591613,-15.176991459663082,-12.208463430985923,-9.806554021668894,-7.874310840693658,-6.3044042191443115,-5.04085556647037,-4.0429819632753246,-2.6707325027005195,-22.81107265080206,-2.1240882963931567,-15.943910516616002,-12.14677001331612,-9.359252413172882,-7.238467483681999,-5.6276865242470855,-4.381513425395682,-3.4188906326849375,-2.6857626419601557,-1.3352680311884573,-20.937159602881678,-1.3605457799296137,-13.712668892077007,-9.816389581218798,-7.159804136467072,-5.289314230142813,-3.9618620221408856,-2.9915397881380725,-2.2756386695494273,-1.750525212979646,-2.6700412302549767,-22.78134227015066,-2.116896952575237,-15.912815277274898,-12.118723039700932,-9.335006992136293,-7.217527371193638,-5.609950987355923,-4.366422569387901,-3.406795489232665,-2.676437456109258
-3.4755326821885957,,,,,,,,,,,,-2.446500934771681,-22.56836356078366,-2.082037835629619,-15.73534971154168,-12.004113701305457,-9.241389122958854,-7.1472596014385665,-5.549779595547758,-4.316282614853291,-3.3629489726412967,-2.637426485022932,-4.8907445678865695,-25.287507393436744,-3.1349130017281253,-18.585761579616452,-14.810180961352762,-11.886475254498311,-9.528725269696398,-7.637448364371937,-6.10385385645373,-4.871695964554679,-3.9007492796459116,-2.445062794256592,-22.59485391295604,-2.0725557039365654,-15.747158478508332,-11.974217808065681,-9.211336646313296,-7.113346989783166,-5.522682067425107,-4.293588720444786,-3.3452469953167268,-2.6241364310556463,-1.2224454073115139,-20.83173018491574,-1.3396593818020892,-13.62060913276773,-9.739023340517313,-7.0958060193061545,-5.236604871798537,-3.9184641843616346,-2.955613033926804,-2.2457015304129375,-1.72552968733585,-2.4444260943617344,-22.56507906389841,-2.0652424214781964,-15.71601760233023,-11.946098606211685,-9.186992894033835,-7.092285055467959,-5.504807205609316,-4.27834919277875,-3.333008189494813,-2.6146787201060917
-3.1634056680183433,,,,,,,,,,,,-2.2287217100374397,-22.36042469860942,-2.0330119346903093,-15.546313176845098,-11.838072491707313,-9.099195428970777,-7.027045647888153,-5.449086370181964,-4.232125228661762,-3.2926016245379106,-2.578670846766518,-4.455336788740112,-24.865137276102843,-3.0207291537385856,-18.19280119352057,-14.456759692776322,-11.57645300866769,-9.261437197156269,-7.4097819423435896,-5.911282589099162,-4.7094395894264585,-3.764477845552278,-2.227390901081637,-22.38636456047948,-2.0234533945462863,-15.557563349324631,-11.808095264455748,-9.069092635670147,-6.993179051479146,-5.421978416627345,-4.209393014012578,-3.2748369044923837,-2.5653134908883937,-1.1136213711227105,-20.730098207862895,-1.3199034173792072,-13.531970925643432,-9.664654486150738,-7.034406831091458,-5.186144991326894,-3.8770153830405363,-2.9213814366286446,-2.217243985497041,-1.7018270854708994,-2.226807323322737,-22.356546576802085,-2.016020252517074,-15.52637812288684,-11.779905669791667,-9.044652969685739,-6.971998103881048,-5.4039672861052015,-4.1940080098950006,-3.262457423740818,-2.55572580116186
-2.8628821295566005,,,,,,,,,,,,-2.0186725250505937,-22.159933504295147,-1.9862772574405207,-15.364160176940832,-11.678215157613188,-8.962443861704,-6.911573542236585,-5.35249766468157,-4.151515295840573,-3.2253205258649027,-2.522565457243661,-4.03538516904311,-24.457830548564743,-2.9114181475739596,-17.81398917102975,-14.11623817652646,-11.277938737169693,-9.004265555251756,-7.190921162762164,-5.726332749891071,-4.553759972446786,-3.6338705281041865,-2.0174462301828804,-22.185337904092666,-1.9766426393514285,-15.374867901330244,-11.648158367759518,-8.932291661754483,-6.877750980434631,-5.325378895269878,-4.128745328658612,-3.207494362489606,-2.5091418954773155,-1.0086606289924975,-20.632130534979662,-1.3012064513862436,-13.446626150719592,-9.593161515835048,-6.975492345253855,-5.137827795091043,-3.837416290682258,-2.888752981110648,-2.1901811601321337,-1.6793394586545443,-2.016914337379311,-22.155477935877805,-1.9690918080827648,-15.343639446854837,-11.619900143424314,-8.907758497797143,-6.8564538246189946,-5.30723446063634,-4.113217942472586,-3.194977082947539,-2.4994266951190807
-2.5734866916346766,,,,,,,,,,,,-1.8160910086100561,-21.966631860226194,-1.941704925648892,-15.188642733260586,-11.52430740440499,-8.830916008437487,-6.800641254096783,-5.2598276423621115,-4.074282422574388,-3.160950064144721,-2.4689686193954854,-3.630364978569874,-24.06506969533712,-2.806728378676179,-17.44882710502006,-13.788145516634799,-10.99049385328027,-8.756805837649669,-6.980495528435857,-5.5486667336193936,-4.404350484958453,-3.508649354165083,-1.8149664261564564,-21.991515627045203,-1.9319947379614268,-15.198823831557082,-11.494172764078177,-8.800715211621352,-6.766860692785878,-5.232697628163439,-4.051475289060191,-3.1430637428846544,-2.4554799558303646,-0.9074320080269874,-20.537698490735547,-1.2835022472531412,-13.364451642503827,-9.524428345785479,-6.9189540257130435,-5.091552391704445,-3.7995734290638703,-2.8576414166094355,-2.164433898069101,-1.6579942644705754,-1.8144848032731402,-21.961614767950238,-1.9243284187423726,-15.16755330727782,-11.465847697101726,-8.776090890802916,-6.745450094630865,-5.2144228568250846,-4.035808591064065,-3.130411639879075,-2.4456398691042605
-2.294830410932733,,,,,,,,,,,,-1.6207228543511643,-21.780269983891593,-1.899175082964212,-15.019521815727384,-11.376124369591412,-8.704403061452723,-6.69405652394995,-5.170900337681625,-4.0002662001446945,-3.0993444215703247,-2.4177480040061776,-3.239767663323776,-23.686353867039315,-2.706425363502306,-17.096833805864556,-13.472028524162347,-10.713697966617652,-8.51867207567117,-6.778153156301444,-5.377965321204204,-4.260922492890009,-3.3885539306369843,-1.6196972198133197,-21.804647781934,-1.8893898285295179,-15.029191888467755,-11.345913678065635,-8.674154637081212,-6.660316090522792,-5.143758702727661,-3.9774224679742867,-3.0813992293655588,-2.4041953146522586,-0.8098083754289631,-20.446677722656077,-1.2667294685342578,-13.285328992251479,-9.458343905091954,-6.8646886475077,-5.047223314803762,-3.7633989192349264,-2.8279661289729177,-2.1399283369231084,-1.6377241026175209,-1.6192644613244576,-21.774707258801907,-1.8816103450180361,-14.99788040433797,-11.317523422346154,-8.649441526826397,-6.638794807139938,-5.125356544710349,-3.961619582605067,-3.0686151616460613,-2.394232893968244
-2.0265243441309315,,,,,,,,,,,,-1.4323216304863213,-21.600606361148806,-1.8585762401803043,-14.856566880461912,-11.233450172350054,-8.58270571909526,-6.5916367024657205,-5.085549386188035,-3.9293156008617727,-3.0403667859561887,-2.368780025892528,-2.863100410130575,-23.321198098378016,-2.6102902222102577,-16.75754428773162,-13.167450775018441,-10.447148007391544,-8.289496012703772,-6.58355996071854,-5.21392677562852,-4.123204344018756,-3.2733402377666834,-1.4313922171069287,-21.624492672302047,-1.8487164861431409,-14.865741309625541,-11.20316521037673,-8.552410652018981,-6.557934585544712,-5.058395633140663,-3.9064356690427218,-3.0223638922394316,-2.355164404595702,-0.7156665366643283,-20.358947911135775,-1.2508310198832915,-13.209144104330608,-9.394801977116717,-6.812598124106948,-5.004750357270588,-3.728809973484796,-2.7996512830226754,-2.1165952292661894,-1.6184659700273643,-1.4310069400057028,-21.59451358512257,-1.840826067809143,-14.834389924775346,-11.17471143772794,-8.527610988868599,-6.536305396348985,-5.039869199564155,-3.890499775564715,-3.009450896876536,-2.345082242876134
-1.76815793994722,,,,,,,,,,,,-1.2506485954670528,-21.427407312957847,-1.8198041937869824,-14.699555604947825,-11.096077240191532,-8.465633096418708,-6.493207814254777,-5.003617080684149,-3.861288009124182,-2.983888459831077,-2.3219487954907914,-2.499885773705485,-22.969132996993455,-2.5181182906744692,-16.43050972087225,-12.873992326334772,-10.190457313137458,-8.068925600273722,-6.396397870159735,-5.056265226235319,-3.9909398628035797,-3.1627791238795533,-1.2498127113473225,-21.450816321154516,-1.8098706852379867,-14.708249362873982,-11.06571974788178,-8.435292330997486,-6.4595421801305175,-4.976450811415897,-3.8383724683318965,-2.965829203977292,-2.3082713709378395,-0.6248871458597828,-20.274392966768154,-1.2357539764075778,-13.135787540907144,-9.333701078266124,-6.762589096569432,-4.964048008459596,-3.6957285465724388,-2.772625804480361,-2.094370069697911,-1.6001614408784688,-1.2494735560945962,-21.42079983555829,-1.8018715792941857,-14.676859248460575,-11.03720424217818,-8.410408584540663,-6.437807971576653,-4.957803104089894,-3.822306695167023,-2.9527902440320912,-2.2980721094679732
-1.5193854709861874,,,,,,,,,,,,-1.0754725033655645,-21.26044684981421,-1.7827620150574335,-14.548273648661148,-10.963806425758456,-8.353002878489404,-6.398604199398468,-4.924953753923883,-3.796048788042284,-2.929788683486887,-2.277146079860417,-2.1496613254014547,-22.629704431090055,-2.429718158666481,-16.115296448174746,-12.591248608355459,-9.943254907783828,-7.856624549824479,-6.216364368767559,-4.904709786724444,-3.8638873226028907,-3.056655404470395,-1.0747275013473367,-21.28339249133916,-1.7727554913804018,-14.556501390481596,-10.933378079897608,-8.322617412797147,-6.364973398518573,-4.8977746032304035,-3.773098116340319,-2.9116742663569557,-2.263407981632442,-0.5373546047826716,-20.19290053730513,-1.2214491166276487,-13.06515373267196,-9.274943878481874,-6.714572594326352,-4.9250353249113905,-3.6640810725504984,-2.7468229578596723,-2.0731924679090374,-1.5827559114551706,-1.0744331260947133,-21.25333970898748,-1.764650149112283,-14.525073669508048,-10.904802507587451,-8.297651734288731,-6.3431367692531255,-4.879008572645899,-3.7569056200408215,-2.8985123581975003,-2.253094307407946
-1.2798612098524214,,,,,,,,,,,,-0.9065694236308106,-21.09950632354068,-1.7473589576777822,-14.402514133311138,-10.836446030761174,-8.244640285259681,-6.3076679680498575,-4.849417643738121,-3.733470817019719,-2.8779535892367534,-2.2342701980861737,-1.8119792703109492,-22.302472935594686,-2.3449100970631083,-15.81148586955372,-12.318830188017062,-9.705184788542624,-7.652271173378541,-6.043171119514193,-4.759003463310538,-3.7418182898988146,-2.9547663067835193,-0.9059126967590314,-21.122002460442687,-1.737280309748743,-14.410290394676341,-10.805948727275712,-8.214211218521939,-6.274070413844209,-4.822225223733925,-3.7104855244684734,-2.8597853663361796,-2.2204726444683143,-0.4529569733934309,-20.114362221732033,-1.2078705885869918,-12.99714122806354,-9.218437311549831,-6.668464074717793,-4.887635661478129,-3.6337982261357467,-2.7221800999411356,-2.0530057891261566,-1.5661983535869495,-0.9056617857490217,-21.09191444366858,-1.7290709044364392,-14.378826094240967,-10.777314689023843,-8.189165841910665,-6.252134048088503,-4.8033438605647945,-3.6941694546054094,-2.846503473525395,-2.210047118191938
-1.049196213226084,,,,,,,,,,,,-0.7437225449404058,-20.94437460192167,-1.7135102191503875,-14.262077892151904,-10.71381224921831,-8.140378326300969,-6.220248713785696,-4.776874046164767,-3.673433849823809,-2.8282760914142426,-2.193225808038597,-1.4864060464511426,-21.987013388463744,-2.263525571057102,-15.518673591164053,-12.056361718528127,-9.47590489707967,-7.455557683385871,-5.87654337318096,-4.6189021708659315,-3.624516643386306,-2.85692085318974,-0.7431515373102948,-20.96643466323195,-1.7033602533213774,-14.269416652665953,-10.683247540376112,-8.109906588620266,-6.186682742609039,-4.749667942873199,-3.6504144652909,-2.8100553474969674,-2.1793699440610306,-0.3715858774576175,-20.038673177750166,-1.1949756697244207,-12.931652425982683,-9.164092258358421,-6.624182762219567,-4.851776139176003,-3.6048143952134013,-2.698638169485662,-2.033756980990573,-1.5504411638668756,-0.7429428001309053,-20.93631248267653,-1.6950493336286048,-14.237916801185463,-10.654556700744513,-8.084783833026048,-6.164649387269572,-4.730674221239971,-3.6339779521266022,-2.7966564797112277,-2.168835340473832
-0.8271095775984026,,,,,,,,,,,,-0.5867220055982554,-20.79484733313646,-1.681136340434985,-14.126772456114594,-10.595727939984375,-8.04005680096803,-6.136202736942888,-4.707194865829605,-3.6158240793633847,-2.7806551956472667,-2.1539233361913936,-1.1725219886190263,-21.682914544825884,-2.1854062107239356,-15.236469152853621,-11.803481803575663,-9.25508696253874,-7.266189513518409,-5.716219038902018,-4.484174019852777,-3.511777772057948,-2.762938918131007,-0.5862342041718072,-20.816484504491306,-1.6709160657966056,-14.133687523201427,-10.565097655531577,-8.009543549919158,-6.102667014881527,-4.679974849666828,-3.5927710600579204,-2.762383073895225,-2.140010296205131,-0.29313641248701094,-19.96573220467412,-1.1827247000111945,-12.868593381314566,-9.111823392298364,-6.581651850234816,-4.817387802080649,-3.5770677098238064,-2.676141680303066,-2.01539633376023,-1.5354398578892772,-0.5860663745937569,-20.78632926647833,-1.66250586862476,-14.102153215068334,-10.536351626360524,-7.984345563244451,-6.080539234892385,-4.6608716365742975,-3.5762171839257886,-2.748870178389393,-2.129369188823691
-0.6132555755739658,,,,,,,,,,,,-0.4353646966036758,-20.65072703022907,-1.6501628797007624,-13.996412468645818,-10.482023074699654,-7.943522370564132,-6.055393081981778,-4.640258453398536,-3.560533677234644,-2.734995419085192,-2.1162783942116103,-0.8699209484089833,-21.389778856348464,-2.1104030194687295,-14.9644957219908,-11.559842303675703,-9.042415392835252,-7.083884470130558,-5.561948051122742,-4.354598487870495,-3.4034079433270326,-2.6726505807796794,-0.4349576385745434,-20.671954366048066,-1.6398733967940413,-14.00291729696076,-10.45132892015171,-7.912968706774931,-6.02188609813242,-4.6130241289816905,-3.537447558071727,-2.716673286895033,-2.1023094756623912,-0.21750705409174498,-19.8954414872768,-1.1710805423195771,-12.807873641553646,-9.061548932882602,-6.540798066607753,-4.784405132554314,-3.550499655330327,-2.6546384103339222,-1.9978771956787083,-1.52115281419024,-0.4348294739535453,-20.64176700477186,-1.63136629539003,-13.97134951818284,-10.422529301728956,-7.887697671587125,-5.999666648587812,-4.593814486474292,-3.5207794014142637,-2.7030492833922146,-2.0915645399610345
-0.4073316956817882,,,,,,,,,,,,-0.28945408574498954,-20.51182290713345,-1.6205201449780056,-13.870819105779534,-10.37253415207966,-7.850628265044206,-5.9776890051089815,-4.57594908001961,-3.5074604588456273,-2.6912067684778513,-2.0802118353929746,-0.5782099327384776,-21.107221710761362,-2.0383753213846947,-14.70238918126417,-11.325107609601085,-8.837587025902799,-6.908372217601086,-5.4134913568458245,-4.229965410317057,-3.2992229405045426,-2.5858946972458727,-0.28912535716880683,-20.532653091789207,-1.6101624396138883,-13.876926878430817,-10.3417778313002,-7.820035137996927,-5.944209401290481,-4.548700282891004,-3.4843418651093607,-2.6728359260803414,-2.0661882151062976,-0.1445995669756278,-19.8277065484682,-1.1600085992442413,-12.74940617918158,-9.013190450802716,-6.501551388991331,-4.752765869545138,-3.525054924664629,-2.634079128535582,-1.9811557644927327,-1.5075410915583687,-0.2890356456982368,-20.502434599983093,-1.601560688732936,-13.845326624119377,-10.312926168183864,-7.794693204727937,-5.921900785565597,-4.529386938984409,-3.467562425408769,-2.6591036892617765,-2.0553419765760395
-0.20903542645088424,,,,,,,,,,,,-0.14880004149353637,-20.37795061543487,-1.5921424856922624,-13.749819994793974,-10.267103936933765,-7.7612335767222955,-5.90296556381993,-4.514156648678319,-3.4565077081011735,-2.6492042501902224,-2.0456488903579313,-0.29700874095263896,-20.834871389891305,-1.9691907438632092,-14.449798123361749,-11.09895456020261,-8.640310524370443,-6.739393568029367,-5.270620647589282,-4.1100748281635475,-3.1990481408002864,-2.502519142642975,-0.1485472780134261,-20.39839591001624,-1.5817176593934799,-13.755543326512196,-10.236286962005623,-7.730602012393577,-5.86951202542371,-4.486893077343534,-3.4333570383316516,-2.630785888140016,-2.0315717958534094,-0.07431891508653773,-19.76243636867205,-1.1494765027721063,-12.693107398641319,-8.966672992663034,-6.463845228555006,-4.722411041536185,-3.500681272930675,-2.6144175121469964,-1.9651908918363545,-1.4945681541888352,-0.1484948311019903,-20.368147348989062,-1.5730237120424806,-13.723911681699857,-10.207384821923853,-7.705191171031732,-5.847116724267804,-4.467478919652225,-3.416469349197784,-2.6169482884677135,-2.0206268730960373
-0.01810747233469516,,,,,,,,,,,,-0.013218650881387933,-20.248931871218275,-1.5649683044526996,-13.633248729066075,-10.165581009886619,-7.675203162559725,-5.831103213728126,-4.454776126927644,-3.4075833161881066,-2.6089072020326984,-2.012519121866654,-0.02594961835096498,-20.572368447684006,-1.9027241322815496,-14.20638319443928,-10.881071451273424,-8.45030546378463,-6.576699963314983,-5.133117541183559,-3.994735946532711,-3.102717575881955,-2.4223797494383277,-0.013039539444726259,-20.269004438191466,-1.5544774723416661,-13.638600218296386,-10.134705167731017,-7.644534268123284,-5.797674501611295,-4.4274975387711635,-3.384401082962362,-2.590442544468487,-1.9983896951840778,-0.006573174037775482,-19.6995426694654,-1.1394540895881333,-12.638896480682137,-8.921924425880347,-6.427615775935707,-4.693284225125139,-3.477328847906808,-2.5956094850926803,-1.9499437244592357,-1.4821998004809358,-0.013023197093443377,-20.238726686296776,-1.5456936060718593,-13.606937959666094,-10.105753942524544,-7.619056620377702,-5.775195109371834,-4.407985392209706,-3.3674080690919714,-2.57650243545098,-1.9873487090627515
0.018118276315801783,0.012660279168171175,-21.121489561201088,-7.5993496229155655,-15.695453643514547,-13.404075434268211,-11.91416816947342,-10.811101686348916,-9.953840749777035,-9.219340710231524,-8.584100238857234,-8.054536947011222,0.01252715460610541,-20.224435097079464,-1.5598277888209244,-13.611119911922788,-10.146314239731913,-7.658882125870607,-5.817475373137996,-4.443520336925527,-3.398313835826629,-2.60127595303844,-2.006248455612635,0.012655544816532641,-20.534984092428452,-1.8932764259214836,-14.171721056029709,-10.850049265758347,-8.42325527807122,-6.553540320858298,-5.113547691022931,-3.978324488497366,-3.089015412096841,-2.4109851628176413,0.012692221646260993,-20.244436665539517,-1.5493243470219742,-13.616400546070683,-10.115427037397996,-7.628206032939277,-5.784051321978593,-4.416238793914346,-3.3751255523177157,-2.582802499874103,-1.9921090393567273,0.012722681630887907,-19.68163232544321,-1.1366204501026491,-12.62346482476556,-8.909193488284258,-6.41731648022119,-4.6850117004554495,-3.4707025010593604,-2.590277702665804,-1.9456248353898953,-1.478699117432549,0.012701666990534988,-20.21415336544286,-1.540523239670755,-13.584732520802387,-10.086466537217023,-7.602715697387844,-5.761555901814649,-4.396707971659186,-3.358112455521743,-2.5688428124669573,-1.9810496781427553
0.2933929109313734,0.20826733189954644,-20.92590894972874,-7.404737282672357,-15.499927865665232,-13.208625882851628,-11.718810731932399,-10.615848844043118,-9.75870325738342,-9.02432550890006,-8.389212658979048,-7.859784154806366,0.20830449720778588,-20.0381800106376,-1.520940762850151,-13.442915932798421,-9.999922245449412,-7.534931298010762,-5.714034489945927,-4.358136094931027,-3.328042574825445,-2.543462283780399,-1.9587756560300953,0.20835503620164356,-20.34549753784212,-1.8456266973625555,-13.99608033183544,-10.692915413126332,-8.286315197963148,-6.436370669812323,-5.0146013850134015,-3.895399558889389,-3.019818971557485,-2.3534743274458356,0.2083602206071552,-20.057644877192345,-1.510340890992434,-13.447661230233688,-9.968951903230602,-7.504203003631803,-5.6806474583563045,-4.330833299753531,-3.3048087493028406,-2.5249217453992396,-1.944560091145195,0.20836737837667807,-19.500061972937402,-1.1080417494291628,-12.467068989751045,-8.780219957165148,-6.313018048845681,-4.601271948129383,-3.403664075406632,-2.5363694790994815,-1.9019923244918322,-1.4433651769021054,0.20831496781865705,-20.02732184873414,-1.5014089380079698,-13.415951236076872,-9.93992225996064,-7.478617246406412,-5.658031105660623,-4.311161004737237,-3.287643180667203,-2.510813398790293,-1.9333611649693863
0.5725029588397951,0.4068181875589061,-20.727427037680485,-7.209000682760845,-15.30160258835851,-13.010518882035324,-11.520967369899306,-10.418302996019904,-9.561483843923778,-8.827452136558373,-8.192700024343647,-7.6636517825835515,0.40706544220772356,-19.849123666367106,-1.4818221313127404,-13.272267736471214,-9.851506531583633,-7.409373407275568,-5.609353703489758,-4.2718209958191595,-3.257085594361251,-2.4851525878898695,-1.9109554488650207,0.4070230711808612,-20.153175893331543,-1.7976968783198988,-13.817901641350382,-10.533623035226661,-8.147612308866709,-6.317807692137762,-4.914585648846755,-3.8116731794509313,-2.950035425335417,-2.2955479628134254,0.4069966926278601,-19.868057934748936,-1.4711282764063325,-13.276483330507965,-9.82046429520817,-7.378603153789724,-5.5760135328385925,-4.244504587860734,-3.2338121518423724,-2.4665494492208393,-1.8966671849325392,0.40698123066385383,-19.31577367413182,-1.0792948069238726,-12.308412010417975,-8.649473625881114,-6.2073758518584015,-4.516535523345997,-3.335900785983605,-2.4819397868714965,-1.8579883623812055,-1.4077747044412163,0.4068840854847382,-19.837706830779553,-1.4620661777041342,-13.244742251882013,-9.791375091275594,-7.352930036816817,-5.553282626278813,-4.2246956004383645,-3.216497478970308,-2.452294597773527,-1.8853299926320854
0.8554808319843868,0.6082984310128252,-20.52605179609653,-7.012238675862145,-15.100492873186916,-12.809779646127836,-11.32067509155372,-10.21851204358423,-9.362240426939476,-8.628789405610185,-7.994641377057995,-7.46622896531356,0.6088287635057629,-19.657239857326623,-1.4424776633881904,-13.099155768731485,-9.701054752484684,-7.282202564128204,-5.503431968268986,-4.1845766862171185,-3.1854462184083943,-2.426351498517981,-1.8627933061554978,0.608666296535262,-19.958005171326903,-1.7495003631330706,-13.637177324984197,-10.372171437362853,-8.007151910711038,-6.197861226904292,-4.813512739261027,-3.727158678896327,-2.879678545169643,-2.237219852826626,0.6086085400676238,-19.675661923408647,-1.4316971224200499,-13.102859258154584,-9.66996335467988,-7.251411403069796,-5.470158406763428,-4.15726323795122,-3.1621469810503537,-2.4076968829987426,-1.8484413697139117,0.6085719302785786,-19.128752963334087,-1.0503870892363398,-12.14748606878373,-8.516952997591844,-6.100393236629522,-4.430809019299899,-3.267420490869428,-2.426996701534092,-1.8136211135261462,-1.3719357630616456,0.6084052582959366,-19.645305308868764,-1.4225102290752254,-13.071108527441577,-9.640833852427415,-7.225667614015386,-5.44732712961344,-4.137329384990009,-3.1446928767639353,-2.3933034306260206,-1.8369724774035279
1.1423913542517883,0.8126786586383624,-20.32180591815085,-6.8145713617036945,-14.896629051975456,-12.606449411550155,-11.117987655659824,-10.016541563439468,-9.161049400140723,-8.428425279714908,-7.795135913433895,-7.267625676695755,0.8135943611464529,-19.46252002700779,-1.4029188486957285,-12.923577318083979,-9.548570120519944,-7.153426819419032,-5.396280668440511,-4.096415809616575,-3.113137328219449,-2.367071709833299,-1.814301500048607,0.8132740070006382,-19.759988109739396,-1.7010571127943483,-13.453915967094224,-10.208575292164774,-7.86495381699605,-6.076554306565416,-4.711406582410294,-3.641879761761321,-2.8087711877307955,-2.1785116251398327,0.8131852837351676,-19.480459081246966,-1.3920637669896596,-12.926796883214616,-9.517462393881765,-7.122645162118594,-5.363101944917854,-4.069129588342934,-3.0898329391756167,-2.348382821381583,-1.7999004579382012,0.8131296814540003,-18.93900149165281,-1.0213303232488504,-11.984297804766562,-8.382668999176826,-5.992084122425792,-4.344107942858944,-3.19823855189522,-2.371554789069429,-1.768904215261761,-1.3358611078428217,0.8128585426885998,-19.450129590586343,-1.3827609335741555,-12.895067505869326,-9.48832086774837,-7.096855806704922,-5.340192078525026,-4.049089354820394,-3.0722549651712914,-2.3338637319274196,-1.788310594010205
1.4332777415664257,1.0199126361464046,-20.114728647516788,-6.616140898048355,-14.690058699860069,-12.400587283340318,-10.91297764230744,-9.812476852747434,-8.958007518604534,-8.226468579712163,-7.59430406888196,-7.067973603115966,1.021341290036214,-19.264975364267997,-1.3631636709546093,-12.745548172465533,-9.394072777200934,-7.023069446089979,-5.287924618935579,-4.007362643826912,-3.04018175335455,-2.3073345559213836,-1.7654998832639888,1.020816203742833,-19.559145619663397,-1.6523937174671384,-13.268143501674967,-10.042865471177722,-7.721052626526534,-5.953923301123098,-4.608302876999874,-3.5558703389455464,-2.737345009696086,-2.119452548888749,1.0206971157141356,-19.282470085476408,-1.3522498392761595,-12.748321179767604,-9.362990114473266,-6.992335696778294,-5.254876267959191,-3.98013444913407,-3.016898809345287,-2.2886338307094096,-1.7510685885999835,1.0206252625568308,-18.746538585626954,-0.9921401624008699,-11.81886967812585,-8.246646369345406,-5.882474420670018,-4.256458078486421,-3.1283789249020675,-2.3156357598637256,-1.723857349522392,-1.2995684682191713,1.0202059150411618,-19.252208649936527,-1.3428434325687912,-12.716652064018042,-9.333872237564773,-6.966532646923483,-5.231915763228118,-3.960011951092984,-2.9992176359102904,-2.274006533729606,-1.739372419812753
1.7282156217960458,1.2299355978634692,-19.904877377084333,-6.417111263512122,-14.480847968810515,-12.192271521385091,-10.705737210131721,-9.606423245158226,-8.75323221066824,-8.023049273166137,-7.392287874823584,-6.867426156518314,1.2320259574399448,-19.064638478608487,-1.3232360828790406,-12.565104159742052,-9.237601103253976,-6.891169980480148,-5.178402847903497,-3.9174536162277187,-2.9666128554154936,-2.247170348322185,-1.7164156878821741,1.2312418115305646,-19.355518922525835,-1.6035436600285307,-13.079905431457583,-9.875091176215012,-7.57549966359008,-5.8300194123388716,-4.504250340246051,-3.469175701175696,-2.6654414876521875,-2.0600802125344284,1.231093129439785,-19.081735298689342,-1.3122825945835308,-12.5674755488228,-9.206592094486155,-6.860529250917105,-5.145526442220413,-3.8903197313316857,-2.943382727517677,-2.228484299278652,-1.7019766432746755,1.2310082330956829,-18.55140302934918,-0.9628363173516645,-11.651241551632594,-8.108924812493036,-5.771602435046038,-4.167895436085672,-3.057874112236466,-2.2592684347460983,-1.6785060507516594,-1.2630805286385374,1.2303895371204607,-19.051590218340372,-1.3027876849248772,-12.53591275378471,-9.177540135138372,-6.834750285614877,-5.122548502359686,-3.870143746089903,-2.9256231362579865,-2.2137698157786434,-1.6901919895757533
2.0272374068839683,1.4426627214242136,-19.692328934045108,-6.217668972762719,-14.26908303963652,-11.981601005579591,-10.496379573788584,-9.398507684614042,-8.546862948950256,-7.8183197040608565,-7.189251860025333,-6.6661592637584715,1.4455805667012434,-18.861564608818785,-1.2831664746150655,-12.382302159258614,-9.079212492142425,-6.757784668252507,-5.0677689477228824,-3.826737770177844,-2.8924746281117093,-2.1866182326203774,-1.6670836839478835,1.4444771161402215,-19.14917090920317,-1.554546957872443,-12.88926784905048,-9.705320476723974,-7.428363172774986,-5.704908994990829,-4.399310914715972,-3.3818524300436343,-2.593111696609905,-2.0004402199782696,1.444299737735076,-18.87831646259381,-1.2721949486279738,-12.384323255455815,-9.048331568892968,-6.727287374035262,-5.035110793759726,-3.79973867837006,-2.869332493094211,-2.167976811671057,-1.6526623672957146,1.4442053889174993,-18.35365452158498,-0.9334428724257375,-11.481471629957996,-7.969559542694119,-5.659519742954601,-4.078467181725326,-2.9867658276853923,-2.2024893786930066,-1.6328823135825314,-1.2264252225136425,1.4433301938603385,-18.848342084822416,-1.2626288934029777,-12.352918648737656,-9.019393284462712,-6.7015754895225665,-5.012153357004563,-3.779542161998206,-2.8515230286678186,-2.1531994115569324,-1.6408097281662788
2.3304187246979393,1.657987852481835,-19.477181473109958,-6.018022575516368,-14.054871719186043,-11.76869638763744,-10.285040224685748,-9.188879790015992,-8.339061901158658,-7.612454750731857,-6.98538323829763,-6.4643714872557165,1.6619117997592947,-18.65583351531197,-1.2429911518421526,-12.19722162714432,-8.918984532520899,-6.622987525959946,-4.956091634370471,-3.7352767957254818,-2.8178218137034987,-2.1257264558498004,-1.6175461037264736,1.6604244366834218,-18.9401872300617,-1.5054506679995057,-12.696318424555425,-9.533641318507701,-7.279729262155432,-5.57867382915355,-4.293559762374555,-3.293968506690036,-2.5204163299239326,-1.9405863583692962,1.660219361204657,-18.672298054042315,-1.2320251011631531,-12.198948471683,-8.888290406142097,-6.592687981707801,-4.92370149818456,-3.70845619440409,-2.7948057393822143,-2.1071621037799737,-1.603170093084108,1.6601194187386485,-18.153374830541587,-0.9039877049652724,-11.3096376172063,-7.828622402046447,-5.54629158798534,-3.9882316278363907,-2.915104807779203,-2.1453424725044115,-1.5870241597512282,-1.1896354323409328,1.658926016868917,-18.64255330823492,-1.2224071672425127,-12.167758317304116,-8.859517531924642,-6.567089624340426,-4.900805723777738,-3.6882749952219767,-2.776977565399729,-2.0923484814872353,-1.5912721546219029
2.6378027911623856,1.8757824838337327,-19.259555031225105,-5.818402006071726,-13.838344063357964,-11.553700965678951,-10.071877128573956,-8.977711473985877,-8.130013870890092,-7.405652067472408,-6.780891506152331,-6.262283180375121,1.8808998692440388,-18.447549635636285,-1.2027525922404823,-12.0099649060089,-8.757015203915916,-6.486870055313711,-4.84345471086098,-3.6431451730766127,-2.7427198067655523,-2.0645521512313447,-1.5678525756349306,1.8789611405712154,-18.72867775831411,-1.456308081007689,-12.501167627791103,-9.360162493947023,-7.129702521081866,-5.451411820396732,-4.1870858344970365,-3.205603551008279,-2.447425854416666,-1.8805803677683746,1.8787294484272063,-18.463788211388877,-1.1918166660674157,-12.011457207407398,-8.726569810541964,-6.456825654227439,-4.811385085273876,-3.6165491345514305,-2.7198699108482685,-2.0460990580355087,-1.553550893637785,1.8786279446602339,-17.950668862378514,-0.8745029035239962,-11.135837552916556,-7.686202280868208,-5.431997363795368,-3.8972587349766465,-2.842951287868816,-2.087879357174361,-1.5409758992252507,-1.1527491171907156,1.8770514599481278,-18.434335332407784,-1.1821676591540942,-11.980540957091879,-8.698017265192751,-6.431390290647158,-4.78859465442813,-3.5964213771757363,-2.7020562978003104,-2.031277643764253,-1.541631900337165
2.949454430163947,2.095895109474994,-19.039592219138594,-5.619057800091726,-13.619652839277816,-11.336780663117771,-9.857071172644249,-8.76519799734608,-7.919926691176647,-7.198131748468947,-6.5760082851480774,-6.060136141400735,2.1023979093309553,-18.236843400496767,-1.1624987719664683,-11.820658209461051,-8.593423654711437,-6.349542116899508,-4.7299572699405115,-3.550430074744854,-2.667244560575359,-2.003161060103513,-1.518059757137626,2.09993900666798,-18.51477665658991,-1.4071787472692199,-12.303948720461094,-9.185013344657216,-6.978405773030666,-5.3232368409997655,-4.079991678221504,-3.116848399397197,-2.37422003671448,-1.8204917383534749,2.099681822330697,-18.252919195384216,-1.1516184156471807,-11.821977506651086,-8.563290474882429,-6.319811632010262,-4.698261831697563,-3.524105791342158,-2.6446020092784286,-1.9848543625178372,-1.5038622000137485,2.0995828719647553,-17.74566507030046,-0.8450241375957345,-10.96019002977409,-7.542405257313133,-5.31673045998651,-3.805629727743982,-2.7703746239236016,-2.030159110890841,-1.4947878653103883,-1.1158090277133161,2.0975566607751457,-18.22382245648135,-1.1419600004325723,-11.791396626312519,-8.535014865500283,-6.294590227908875,-4.675622063297766,-3.504071153576012,-2.6268376839339647,-1.9700550065346392,-1.4919475739679817
3.265427661608156,2.3181509231720803,-18.81745883606599,-5.420259587877418,-13.39897433757589,-11.118124944671884,-9.640826342018652,-8.55155717261136,-7.709030462348874,-6.990135800946067,-6.370986502460741,-5.858192596760366,2.3262318560197563,-18.023870867706236,-1.122282938426837,-11.629451029537694,-8.428349585788176,-6.211131205739786,-4.6157134279885295,-3.457231144506279,-2.5914822930448156,-1.9416273252312797,-1.4682309516170635,2.3231840054021697,-18.29864318819653,-1.358128085358185,-12.104818592631947,-9.008344587978824,-6.8259803070824105,-5.194278171881994,-3.972392753299336,-3.0278049812409655,-2.3008877729882977,-1.7603972480433776,2.322902472736554,-18.039847871941312,-1.1114839601531128,-11.630659932452026,-8.398592629269823,-6.18177375472965,-4.584445997611393,-3.4312259907760376,-2.5690884549838433,-1.9235023793750208,-1.4541676188130903,2.3228101886033206,-17.538516064506048,-0.8155907322277811,-10.782834634359265,-7.397354881927227,-5.200598534680783,-3.7134372745214757,-2.697453167767886,-1.9722479057993358,-1.4485161000014082,-1.0788625265555365,2.3202671834047077,-18.01117227907445,-1.1018383020579465,-11.600476656936653,-8.370651465592955,-6.156818182870291,-4.562003015481368,-3.411324877988486,-2.5514088539888067,-1.9087554790963275,-1.4422832432115889
3.5857981133627597,2.542351949530892,-18.59334353632812,-5.222294540027235,-13.176507550140366,-10.897945890278486,-9.42336901606619,-8.337028828616592,-7.4975767814235175,-6.781926882196821,-6.166098676102444,-5.656733285442932,2.552200737366484,-17.80881368044911,-1.08216330237613,-11.43651637242062,-8.261953283285843,-6.071782241831818,-4.500851662405415,-3.3636597233079244,-2.5155287190835978,-1.880032830072004,-1.4184357696187773,2.5484965476893517,-18.08046104791069,-1.30922680587702,-11.903956820777488,-8.830327249808509,-6.672585413789938,-5.064680660762011,-3.8644175022534615,-2.938585639772355,-2.2275264156781907,-1.7003805409211121,2.5481918170510056,-17.824755456678993,-1.0714711297727118,-11.437677115272955,-8.232635889956649,-6.042856344511839,-4.470065435684742,-3.338020613613903,-2.4934246356635916,-1.8621247218986494,-1.4045363887367228,2.5481102151526516,-17.329397834146764,-0.7862451458837871,-10.603931182781274,-7.2511915105527915,-5.083722900484566,-3.6207849830189143,-2.6242740520745995,-1.914219016550704,-1.402222192498264,-1.041961125360003,2.544984220785521,-17.79656550970887,-1.0618604933031195,-11.40795330079119,-8.205086247717286,-6.01821800786416,-4.447864992367449,-3.3182931383622485,-2.475865035822449,-1.847460673458082,-1.3927082279107115
3.910609001352184,2.7682776771019735,-18.36745731653614,-5.025464876626732,-12.952473954739677,-10.676477624879533,-9.204947001976532,-8.121873689083756,-7.285837411747165,-6.573786834091056,-5.961635517809957,-5.456055726693274,2.78007757331367,-17.591878297060052,-1.042202280086015,-11.242049676974066,-8.09441452794788,-5.931656502460061,-4.385513919457363,-3.2698381974037782,-2.439488490300404,-1.8184664136846695,-1.3687492068387326,2.775652245420053,-17.860437940760875,-1.2605503788285004,-11.701565340429127,-8.651152395191275,-6.518397363057469,-4.934603225406042,-3.7562059532455754,-2.8493123070130446,-2.154241053043837,-1.6405312695985872,2.7753254191499988,-17.60784667603437,-1.0316416430093942,-11.243222985303685,-8.065598158083612,-5.903218957721191,-4.355260435994198,-3.2446105036018267,-2.417713806937112,-1.80080912859228,-1.3550426800085476,2.7752583743232186,-17.1185097294898,-0.7570328057709356,-10.423659814034075,-7.104072141044546,-4.966238018441722,-3.527786726060506,-2.550932361967904,-1.8561518244395119,-1.3559726002487875,-1.005160305347589,2.771485266722134,-17.580205256283065,-1.0220881751134612,-11.214018993645574,-8.038495902461019,-5.878948315356103,-4.333347638880806,-3.2250964167731175,-2.4003093429756057,-1.7862582615856168,-1.3432965618340162
4.239935953444176,2.995686170782471,-18.140032394142047,-4.830085486494829,-12.727115984418155,-10.453974856617819,-8.985827992328339,-7.906371559500013,-7.074102340979257,-6.366014623114328,-5.757903523226844,-5.25647182506628,3.009610757168944,-17.373294752287933,-1.0024659016937947,-11.046267663601427,-7.9259315692128975,-5.790930753456465,-4.269854742808148,-3.1758989187408764,-2.363474152732131,-1.7570234006007803,-1.3192513511518644,3.0044031934817585,-17.638804353097747,-1.2121779045633647,-11.49786713278958,-8.471029573382117,-6.3636082953928845,-4.8042180457578505,-3.647908966133181,-2.760115459526846,-2.081143536579192,-1.5809443728318162,3.0040553591064523,-17.389348769833116,-0.9920603634148202,-11.047511821950312,-7.8976748547199005,-5.763035656673736,-4.2401831201686875,-3.151126103561827,-2.3420669214381187,-1.7396494717941065,-1.3057651657834397,3.004006488296663,-16.906072742818743,-0.7280013740070517,-10.242219126017627,-6.956168862205826,-4.848290478086861,-3.4345658344851713,-2.4775304283419994,-1.7981313839619464,-1.3098380837438506,-0.9685186572400253,2.9995253430846343,-17.36231609148452,-0.9825857259290791,-11.01888557934598,-7.871073699188617,-5.739181231494671,-4.218601316920129,-3.1318635655947107,-2.3248514457792866,-1.725241017793108,-1.294126119890728
4.573832989544267,3.224315702907243,-17.911320850801314,-4.636480809067181,-12.500695782167142,-10.230711262356966,-8.76629768337201,-7.690819137739894,-6.862677354787108,-6.158923678480095,-5.555222175714826,-5.058304759436874,3.24052606997793,-17.153314543957485,-0.96302297433112,-10.849406522246424,-7.756719392733551,-5.649795539363771,-4.1540397903397395,-3.0819830979265075,-2.2876051719468684,-1.6958042560850255,-1.2700260349568273,3.23447986026215,-17.415811630110838,-1.1641919205115712,-11.293104417797359,-8.290185319552732,-6.208424725285871,-4.673709060905189,-3.5396867987938903,-2.6711331140148564,-2.0083514754004366,-1.5217190500604336,3.234112030614541,-17.169509661885975,-0.9527948252311287,-10.850776414935432,-7.729077263578024,-5.622493605672236,-4.12499581790086,-3.0577055846126093,-2.2666008593157048,-1.6787440908313969,-1.2567859892017061,3.234084687968452,-16.69232819526001,-0.6992004543587782,-10.059825225457558,-6.807667963298134,-4.730037922651325,-3.34125419967758,-2.404177235919297,-1.7402477319092378,-1.2638931622075793,-0.9320975363559647,3.228838735075148,-17.14314219986113,-0.9434197785834115,-10.822782452490195,-7.703027835847104,-5.599101180917247,-4.103786165271179,-3.038731078743367,-2.249606861062699,-1.6645062093963574,-1.2452781172961358
4.9123649335390995,3.4538869583834444,-17.681592139286316,-4.4449810539025485,-12.273492539327725,-10.0069771564471,-8.546657444469545,-7.475527857345751,-6.651881549558789,-5.952839126054677,-5.353921012737284,-4.861885687670744,3.4725292705539568,-16.932208508687154,-0.9239444044404981,-10.651719634029968,-7.587007505452957,-5.508453156100303,-4.038243898174043,-2.9882389437464196,-2.212006330077302,-1.6349134173870445,-1.2211600087522405,3.4655934878475985,-17.191730016537907,-1.1166767893836913,-11.087536657762794,-8.108861102811076,-6.0530655353594875,-4.543270052036487,-3.431707384453035,-2.58250900723697,-1.935986798661313,-1.4629576828643844,3.465206600873486,-16.948595697383837,-0.9139141494670463,-10.653266039730795,-7.560030509532282,-5.481791087358978,-4.009869768381508,-2.9644941630629353,-2.1914377916845167,-1.6181952370258248,-1.2081899798558173,3.4652038081563363,-16.47753539390665,-0.6706808992601621,-9.87670949144286,-6.658768008109607,-4.61164742353613,-3.2479906262912177,-2.3309866932245407,-1.6825946203483162,-1.218215183451361,-0.8959602930172081,3.459141309688408,-16.922945607183927,-0.9046584034258487,-10.625954828193098,-7.534579753773151,-5.458903179726478,-3.989070612767446,-2.9458417392922436,-2.174695817811659,-1.6041544980583677,-1.1968360303801737
5.255596609315311,3.6841057279210747,-17.451130852379485,-4.255918660891066,-12.045800115861113,-9.783076381919697,-8.327220956017648,-7.26081995557987,-6.442043559445996,-5.748093915562118,-5.154335516368002,-4.66755003685819,3.7053092170450697,-16.710263770797447,-0.8853019427118378,-10.453474875366565,-7.417037649478843,-5.367115686862736,-3.9226493872393142,-2.894820229196037,-2.1368064308819927,-1.574458212372592,-1.1727418631637914,3.697439109062313,-16.96684539517465,-1.069718018306884,-10.88143763433553,-7.9273107152532845,-5.897759563726206,-4.413102533442165,-3.3241444313567943,-2.4943911712314435,-1.864174386761791,-1.4047644228327347,3.697034023625789,-16.72688888339868,-0.8754882966410509,-10.455243833709886,-7.390771231770337,-5.341135397487912,-3.8949829215778475,-2.8716418703866022,-2.1167033441358987,-1.5581075118135264,-1.1600633900141848,3.6970584192361526,-16.261968802933573,-0.6424941738907621,-9.693116144378319,-6.509677653915501,-4.493293712573907,-3.1549195810897386,-2.2580769241157173,-1.6252687166358322,-1.172883330192559,-0.860171423317497,3.6901333944579484,-16.70200313930467,-0.8663703474477726,-10.428661016501538,-7.3659617652651885,-5.318790728981231,-3.8746294020564442,-2.853342929182652,-2.100241725451681,-1.5442886692901179,-1.1488846794208092
5.603592840759542,3.9146661009634585,-17.220233301685333,-4.069624099819516,-11.817923642250339,-9.5593232756047,-8.108310978406378,-7.047025360992986,-6.233498057054714,-5.54502537003491,-4.95680366449054,-4.475633436164744,3.938541560670231,-16.487780307914427,-0.8471676258960563,-10.254951415415356,-7.247060747174157,-5.226002178906274,-3.807443689800805,-2.8018843880175015,-2.062136669892431,-1.51454734246549,-1.124860903253191,3.9296990424465723,-16.74145636527195,-1.0234008845266673,-10.675092318332144,-7.745797176886389,-5.742742932239109,-4.283413528823234,-3.217175605898111,-2.406930169624137,-1.7930406759750273,-1.3472440944763697,3.9292765039802817,-16.504683777560132,-0.8375871558603956,-10.25698381891913,-7.221544873348951,-5.200740575678685,-3.7805180115723456,-2.7793019939110506,-2.0425252066362964,-1.4985867413939358,-1.112493084191597,3.929330341759746,-16.04591505152714,-0.6146916421805335,-9.509299462022197,-6.360613363653126,-4.375157173148473,-3.0621894440835318,-2.1855684910981075,-1.5683681511009582,-1.1279776351916646,-0.8247956747962852,3.921503074158348,-16.480603537736194,-0.8286240610415327,-10.231169631585697,-7.197414432433154,-5.178973591070916,-3.7606416879372997,-2.7613849003735154,-2.026369794438949,-1.485012445648465,-1.1015090807991954
5.956418451758433,4.145254057389025,-16.989204168320455,-3.886421346866548,-11.590175958075505,-9.336038741140392,-7.890255328266912,-6.834477491390189,-6.026581501616992,-5.343970622653892,-4.761661343121252,-4.286467370342372,4.171892829720862,-16.2650671758404,-0.8096123707775675,-10.056436189097013,-7.077333868258773,-5.085336073145193,-3.692816929813276,-2.7095901332981276,-1.9881287225330393,-1.4552894133860215,-1.077605718221196,4.162046783948732,-16.515870309979462,-0.9778095137183475,-10.468793603174444,-7.564589988407305,-5.588256308664008,-4.154412704783739,-3.1109797699067983,-2.3202768034623995,-1.7227115244346862,-1.2905005425090168,4.1616074569637185,-16.28228343979189,-0.8002795204906945,-10.05876736650233,-7.0526026027016115,-5.060824637818995,-3.6666603111785543,-2.687629100624736,-1.9690314048754667,-1.4397384300342704,-1.065565062317249,4.161692558887862,-15.829669291061721,-0.5873239264425791,-9.325520714275228,-6.211796710086324,-4.2574215112924545,-2.9699504624829793,-2.1135829158023407,-1.5119913777880885,-1.083578070043357,-0.7898974798399756,4.152929998736735,-16.259043933689526,-0.79148680110849,-10.03375645579782,-7.029183900090789,-5.0396652533084305,-3.6472888169055926,-2.6701190160131185,-1.9532054095774052,-1.4264291822699016,-1.054793510816023
6.314149070179728,4.375551392002153,-16.758352609279548,-3.7066235987249674,-11.36287385918964,-9.113546555337816,-7.673383233620942,-6.6235093057428545,-5.82162808402895,-5.145262614684306,-4.569238018224618,-4.100374693666337,4.405024861526595,-16.042438296830976,-0.7727050546502727,-9.858220127617447,-6.908116680275624,-4.945341932494614,-3.5789593394387005,-2.618095562352499,-1.9149129238414997,-1.3967912795782833,-1.031063007415527,4.394151279820337,-16.290399510204516,-0.9330253061732092,-10.262838173656114,-7.383960987292264,-5.434541444797436,-4.026309787079208,-3.005734984149466,-2.2345803525888135,-1.653310862497679,-1.2346352388706978,4.39369571777115,-16.05999577929466,-0.7636322536016462,-9.860879612682881,-6.884198014552962,-4.921606576762548,-3.553594924312856,-2.5967769319290745,-1.8963486827780756,-1.3816664548187365,-1.0193635257691969,4.393813491554332,-15.613531279006676,-0.5604401419102372,-9.142044637939653,-6.063451406970101,-4.14027139810242,-2.878352971944941,-2.0422411309925366,-1.456235819183063,-1.039763238879458,-0.755539634314685,4.384089418121349,-16.03762581083935,-0.7550237795090216,-9.836700666385628,-6.861518402349802,-4.901080086094577,-3.5347519952563395,-2.5796956565117233,-1.8808724854538887,-1.3686403707331578,-1.0088201047255507
6.676849519910069,4.605239701348056,-16.527988363675057,-3.5305289783727263,-11.13633380612672,-8.89216886423959,-7.458020592587035,-6.414449006944108,-5.618965344940152,-4.949225547624694,-4.379852385152661,-3.917665334631751,4.637599258878295,-15.820208310231612,-0.7365117092403379,-9.660594168115107,-6.7396681461734715,-4.806242827762942,-3.4660588261252085,-2.527555889411934,-1.8426165999476232,-1.3391567912814941,-0.9853164311781093,4.625681247501458,-16.065356765811707,-0.8891262482852484,-10.057522712729247,-7.204181261054774,-5.28183818684778,-3.899311737440845,-2.901615998483039,-2.149986478779187,-1.584958841040562,-1.1797459145128935,4.625209891335976,-15.83812941800759,-0.7277090002319109,-9.663605860360827,-6.716584044234972,-4.783303905778848,-3.441504724068881,-2.506896435037327,-1.82460067569796,-1.3244715088826795,-0.9739694116897751,4.625361346012569,-15.397801364176331,-0.5340871626286692,-8.959136000855805,-5.915800524154781,-4.023890100203969,-2.787545279933039,-1.9716617328066512,-1.4011964952027085,-0.9966093604759235,-0.7217826383036376,4.614656395757372,-15.816651603802962,-0.7192969434797781,-9.640281682083456,-6.6946654510735035,-4.763430723352169,-3.423209903140134,-2.490262264971128,-1.8094917530034778,-1.3117442804593773,-0.9636677797925808
7.044573820854988,4.834004321919354,-16.29841801178542,-3.358416647921698,-10.91086853010221,-8.672222870359368,-7.244486538963926,-6.207615779607439,-5.418909932125553,-4.7561708821572175,-4.1938084114305445,-3.738632481448174,4.869281828448656,-15.598688544846379,-0.7010943341125073,-9.46384563329131,-6.5722430046168885,-4.668257056018993,-3.3542983550233307,-2.438121502679762,-1.7713623998259656,-1.2824852862729772,-0.940445383673406,4.85630936585838,-15.841051761601463,-0.8461853828264343,-9.8531402893289,-7.025517538717539,-5.130381512927416,-3.7736201894228945,-2.7987919107063117,-2.0666352592535677,-1.517770354988246,-1.1259252686550205,4.855822581802395,-15.616989730125923,-0.6925697237119044,-9.467227734004638,-6.550009388781893,-4.646129403249959,-3.330567637666032,-2.4181335166290276,-1.7539062078528747,-1.2682498259546064,-0.9294595339677836,4.8560082952862675,-15.182776950029012,-0.5083090306494771,-8.777056416916652,-5.769063586437952,-3.9084570517961565,-2.6976718481885094,-1.9019595110865133,-1.3469647750320894,-0.9541893441255066,-0.6886839271485541,4.844309880100136,-15.596420277661206,-0.6843646898999822,-9.44477510279954,-6.528868436083258,-4.626925304298604,-3.312836560928697,-2.40196151280834,-1.739179256718999,-1.2558347841889321,-0.9194114357654009
7.417408404863338,5.0615377597303866,-16.06994136210627,-3.190543659617889,-10.686783010627144,-8.454016671775246,-7.033089459922344,-6.003316621861162,-5.221764394169309,-4.566393903503247,-4.011391830952094,-3.563549008884255,5.099746365724846,-15.378183250530238,-0.6665103890514634,-9.268254910359989,-6.406089074568413,-4.531595879239793,-3.2438539388258203,-2.349936010496135,-1.701266543450386,-1.2268702505270748,-0.8965240026591585,5.085716066543086,-15.617787245772675,-0.8042704429664649,-9.649976927201237,-6.848229238714445,-4.980398586571697,-3.649428908677618,-2.697424359151041,-1.9846596657908528,-1.4518535211508299,-1.073259844041027,5.085214109821467,-15.396875317296189,-0.6582698164574061,-9.272020174524034,-6.384716084975187,-4.510289030033872,-3.220954850786792,-2.3306277927757204,-1.6843781280167933,-1.2130920184708294,-0.8859056363452769,5.08543426909371,-14.968748661374343,-0.4831464348095011,-8.596061002391124,-5.623454025165605,-3.7941457840232276,-2.6088715268395077,-1.8332442075947992,-1.2936273794179773,-0.9125717721815069,-0.6562970617097592,5.072736250851156,-15.377224481935983,-0.6502806344162744,-9.250450207952419,-6.364364149020419,-4.491765184267615,-3.203799215454377,-2.3149296652918165,-1.6700451012375528,-1.2010002069489172,-0.876120760256277
7.79541809582176,5.287542403246046,-15.842849100987827,-3.0271427083106794,-10.464372323860704,-8.237847070704134,-6.8241245931899694,-5.801843268484941,-5.027814102888278,-4.3801710275828025,-3.8328676252427867,-3.3926652072949484,5.328677594227879,-15.158987048288619,-0.6328121170734552,-9.074092818890406,-6.241444781957036,-4.396461602464324,-3.134893206433625,-2.2631353167155637,-1.6324382729619566,-1.1723988657192432,-0.8536207014599266,5.31359226262294,-15.395856513251104,-0.7634428041536152,-9.448308998563036,-6.672566105542958,-4.832107069745634,-3.526922436896796,-2.5976660714468505,-1.904184337386695,-1.3873089274471457,-1.0218292593636225,5.313075309604116,-15.178075480933328,-0.6248595555275057,-9.078248937318651,-6.220937132936653,-4.375979979926363,-3.112829313616251,-2.244511119226635,-1.6161222270646052,-1.159082370267578,-0.8433736462193209,5.31332976476758,-14.755998143807844,-0.45863642264934257,-8.416396519232041,-5.479177386976434,-3.681122516494085,-2.5212764833574086,-1.7656193454108853,-1.2412655645450759,-0.8718205288873517,-0.6246714091408014,5.299632125722192,-15.159347684791982,-0.617093581449361,-9.057567241407993,-6.201380612064804,-4.358143101820483,-3.096256857476738,-2.229295234050144,-1.6021922856922313,-1.1473225880175608,-0.8338599178990884
8.178678521597998,5.511731724120088,-15.617421431874362,-2.8684216396844175,-10.243920217126238,-8.023998405065885,-6.617873233806169,-5.603471900157999,-4.837327040692182,-4.197759262140304,-3.6584794412291695,-3.226208253443151,5.555772547325883,-14.941383552390779,-0.6000464879791987,-8.88161963283152,-6.078538551082973,-4.263046751217777,-3.0275743656969687,-2.1778466471877556,-1.5649789903856361,-1.1191512671758908,-0.8117976516293429,5.539640758852065,-15.175542098753986,-0.7237575626151316,-9.248402284613913,-6.498767295786874,-4.685714094123172,-3.4062751659335273,-2.4996602011474662,-1.8253251456623252,-1.3242291367629528,-0.971705902007107,5.539108889834073,-14.960868794115623,-0.5923840467302489,-8.886169372749798,-6.058895587403508,-4.243389977252276,-3.0063449191470872,-2.159907048859668,-1.5492367945107999,-1.1062984466557788,-0.801923617728892,5.539397162998174,-14.544796626583924,-0.4348121354611152,-8.238300122528234,-5.336430581961651,-3.569545437352334,-2.4350115063309903,-1.6991819920249471,-1.1899548305861232,-0.8319943285262967,-0.5938517953201423,5.524705606659351,-14.943063167569557,-0.5848471108520803,-8.866376424471571,-6.04013615249209,-4.226242650544698,-2.9903599894321675,-2.1451788936042004,-1.5357165769661294,-1.0948772671519058,-0.7926870626882914
8.567254506078694,5.733829478873145,-15.393929103100367,-2.714564914118207,-10.02570010137714,-7.8127432162763455,-6.414603012553162,-5.4084631574801,-4.6505540012271664,-4.0193968256968,-3.4884504922945965,-3.0643832649379883,5.78073960905604,-14.725646314292433,-0.5682555195337746,-8.69108576010576,-5.91758896195691,-4.131534473786349,-2.922047136634098,-2.094189393015151,-1.498982934503036,-1.0672012039050922,-0.7711113502806446,5.763575302910745,-14.957116678988374,-0.6852639950398076,-9.050512513781978,-6.327061972465282,-4.541416888140397,-3.2876519045340427,-2.4035409732865882,-1.748189605433557,-1.2626991132293162,-0.9229554658076394,5.7630285342529755,-14.745524291734178,-0.5608836551126506,-8.696027429697496,-5.898805243012819,-4.112697719191685,-2.9016472292510054,-2.0769313840207326,-1.4838130149084245,-1.0548114538649331,-0.7616099549746078,5.7633498158328,-14.335405859748445,-0.41170312271366416,-8.062000002949429,-5.195402143585495,-3.4595652038645817,-2.3501947400817067,-1.6340232252332219,-1.139765287091666,-0.7931470801030911,-0.5638788051293703,5.747675413638999,-14.728634673574298,-0.5535799946502572,-8.67711875701864,-5.880840171878577,-4.096238588209925,-2.886250658197718,-2.0626935507022655,-1.4707067539521803,-1.0437334310445547,-0.7526548096899998
8.9612324811127,5.953566056862222,-15.172636916510644,-2.5657382971182026,-9.809978570453417,-7.60434626917829,-6.214572491066205,-5.217067091299052,-4.467733437913386,-3.8453075779181463,-3.3229880093067647,-2.9073779836479776,6.003294435972688,-14.512042820240918,-0.5374770827506794,-8.50273526391711,-5.75880837225414,-4.002101694065871,-2.8184547943403038,-2.0122768570971665,-1.4345387224044845,-1.0166172393648116,-0.7316136269775094,5.98511659411366,-14.740846975217188,-0.6480063503980982,-8.854889179742475,-6.157672764569847,-4.399405890858192,-3.1712105506179444,-2.3094358336528784,-1.6728788943772637,-1.2027979579967294,-0.8756380938467698,5.984554893826362,-14.532304949644438,-0.5303945495052826,-8.508062846901389,-5.740873772196721,-3.984075837550569,-2.798875662661993,-1.9956941734755538,-1.419936766129195,-1.004687693227062,-0.722482501081412,5.984908131219777,-14.12808198802243,-0.3893361044351499,-7.887718864141073,-5.056275283221887,-3.3513271565087823,-2.2669391479324688,-1.5702293155792897,-1.09076273466424,-0.7553289227415011,-0.5347897396040227,5.968267110324697,-14.516320333489666,-0.5233270662367135,-8.490029284011174,-5.723695966973848,-3.9682996686340104,-2.7840649500014782,-1.9819463478407284,-1.4072462055757657,-0.9939553245116663,-0.7138113649065512
9.360677270586656,6.170686636829188,-14.953795635797334,-2.422080179968957,-9.597007266186864,-7.399056050161808,-6.0180222044009515,-5.029513932392451,-4.2890822600798835,-3.675692884899506,-3.1622749541075277,-2.75535410508136,6.223169019180679,-14.300825607235428,-0.5077429890392952,-8.316797893915115,-5.602395583443351,-3.874912756322682,-2.716929409366217,-1.9322122655907454,-1.3717261356365287,-0.9674600739014834,-0.6933491939487784,6.204001161306982,-14.526985129296047,-0.6120218103369406,-8.661767334162741,-5.990808297876985,-4.259858316188245,-3.0570968258276343,-2.217461041379762,-1.599484126048814,-1.1445955548626698,-0.8298056976808157,6.203424425216911,-14.32145943695867,-0.5009472301190412,-8.322501593549422,-5.585295791753898,-3.857684795405917,-2.6981587381417658,-1.9162956586852105,-1.3576852883828354,-0.9559856999821912,-0.6845842758710028,6.203808304172112,-13.923066981003718,-0.3677333339217491,-7.715666429104125,-4.91922177463984,-3.2449666632810494,-2.1853489442763596,-1.507878964455044,-1.0430065400931179,-0.7185842371739206,-0.5066166255977809,6.186221595810093,-14.30636429875215,-0.4941173729637103,-8.30532963236201,-5.5688941256731885,-3.8425828844722836,-2.683928445732653,-1.9030350685385855,-1.3454099951751424,-0.9455995791894694,-0.6761980600018469
9.765664502368308,6.384983542033622,-14.737610055650741,-2.283675486817592,-9.38699119575768,-7.197072768205729,-5.825142968262359,-4.845983048176118,-4.114765474865445,-3.5107004514097513,-3.006440346199534,-2.6084195388052245,6.440146485776109,-14.092199755146247,-0.4790740292086273,-8.133459920422348,-5.44851046183147,-3.7500977180874395,-2.6175735761674632,-1.854073993243079,-1.3106038877540467,-0.9197732476765356,-0.6563490222132057,6.4200153347799365,-14.315736207155759,-0.5773342543609095,-8.471337747106382,-5.826636400766169,-4.122914244577603,-2.9454236585229,-2.1277045797094796,-1.5280720935773169,-1.0881418217692689,-0.7854939155092091,6.41942343774327,-14.113190088803577,-0.4725612033783359,-8.139527170023788,-5.432227929730065,-3.7336515828427936,-2.5995961833016406,-1.8388117285613732,-1.297115193281378,-0.9087472993476919,-0.6479447753411629,6.419836483030375,-13.720557730891137,-0.3469092510313711,-7.54601295538722,-4.784379695884514,-3.1405905647347794,-2.1055048918428696,-1.4470316865592205,-0.9965401151635047,-0.6829447151242898,-0.4793816156188848,6.40132821350605,-14.098965635089595,-0.4659694434242788,-8.123200056822913,-5.416588406922665,-3.7192126043767826,-2.585938414809042,-1.8260335074467355,-1.2852530415035464,-0.8987066454393735,-0.6398432429894658
10.176280608306508,6.5962427758909845,-14.524292198289277,-2.1506041059595127,-9.180141650647816,-6.998602103175754,-5.636129683583518,-4.666656205808712,-3.9449490471964914,-3.3504774864118136,-2.855611057162473,-2.4666785093544776,6.654003095725239,-13.886377549244354,-0.4514895608526275,-7.952913203321927,-5.297316834842023,-3.6277891772794075,-2.5204910885215916,-1.7779407363110036,-1.2512304972122774,-0.873599451234973,-0.6206427581217304,6.632938730450505,-14.107312553161073,-0.5439659535242785,-8.283797048184752,-5.665329223393831,-3.9887168101245325,-2.8363056205460495,-2.040254983025113,-1.4587094684680315,-1.0334856869037545,-0.7427368422766528,6.632331498176523,-13.907706284991104,-0.44525472718048603,-7.959328447192471,-5.281830774988063,-3.612105922049415,-2.503289093496438,-1.7633187387116602,-1.2382830132701033,-0.8630135475823337,-0.6125923247170623,6.6327720513878905,-13.520758010068056,-0.3268772032520588,-7.378933848497043,-4.651890827786193,-3.0383081272723733,-2.027488874404788,-1.38774733835061,-0.951406745500897,-0.6484413527404405,-0.4531057237421058,6.613369836241477,-13.894330272140763,-0.4389004230586125,-7.943826180367129,-5.2669363225001256,-3.59831579252215,-2.490193661922693,-1.7510160650967768,-1.2268300629662496,-0.8533159503265033,-0.6047738825749596
10.592590412287898,6.804275371390042,-14.314029396780054,-2.02291120028024,-8.976644050973878,-6.803822729865393,-5.451149103899848,-4.4916858358749945,-3.779767976353458,-3.1951398996367892,-2.7098812137088157,-2.3302012329984123,6.8645424457226465,-13.683545804931281,-0.4250012736246517,-7.775325544002394,-5.14895662726659,-3.5081005099699913,-2.4257691626173115,-1.7038767964281114,-1.1936522488985035,-0.8289707306771079,-0.5862508613819732,6.842577435506453,-13.901901350856761,-0.5119301174668327,-8.09931748799223,-5.507036228976887,-3.857388529043133,-2.7298390222693865,-1.9551846779387883,-1.3914490223630454,-0.9806638562634605,-0.7015578744662844,6.841954677467757,-13.70519266262531,-0.41903859036643876,-7.782071164277854,-5.1342437895454625,-3.493158753672124,-2.4093224763394483,-1.6898791519643175,-1.1812334699946785,-0.8188151711605876,-0.5785462128491531,6.842420964161038,-13.323847516818608,-0.3076450812939858,-7.214582824569143,-4.521878018908323,-2.9382128139152828,-1.9513698137345845,-1.3300748941360796,-0.9076407550853951,-0.6150974777906455,-0.42780341824495427,6.82215512555382,-13.692640129079773,-0.41291997342442066,-7.767370936562745,-5.120074708855252,-3.4800011240055637,-2.396777107691748,-1.6780433999519628,-1.170184259020571,-0.8094569593728189,-0.5710081492340033
11.01468034616133,7.008912619413767,-14.106989782287098,-1.9006159954316824,-8.77666378743579,-6.612892259772999,-5.270345966865319,-4.321201181507841,-3.6193329833756707,-3.0447781931778675,-2.569319079040668,-2.19903189205099,7.071589900801046,-13.483871460911859,-0.3996152699482113,-7.600846081949856,-5.0035546062838945,-3.3911297177651276,-2.333481570956778,-1.6319349474017568,-1.1379056152241525,-0.7859109405505774,-0.5531868924258199,7.048758815653877,-13.69967010405657,-0.48123330945381204,-7.918052310195231,-5.351888763439419,-3.7290353105497354,-2.62610534540714,-1.8725530583737022,-1.326332177700695,-0.9297034532153716,-0.6619723473583139,7.04812032835731,-13.505814394565238,-0.3939180984555751,-7.607902510516389,-4.989589457184991,-3.376906083034518,-2.317768204091225,-1.6185441487908898,-1.1260016995559994,-0.7761748818160075,-0.5458191222379063,7.048610505541129,-13.129986997301689,-0.289216735962905,-7.053096600749819,-4.39444943657501,-2.840385466933765,-1.8772059022055,-1.274054405557231,-0.8652690349867428,-0.5829303195358504,-0.4034840571898637,7.027513494320253,-13.494058102317325,-0.38803274094417384,-7.593979370050913,-4.976124080515277,-3.3643628060936788,-2.305759021326437,-1.607165239319817,-1.1153494542739446,-0.7671512651470227,-0.538557763957105
11.442636841775654,7.210005988035426,-13.903322052352287,-1.7837125821191502,-8.580346126290856,-6.4259472652234635,-5.093842933659822,-4.155308586585566,-3.463731283193784,-2.8994583992700695,-2.4339678892856313,-2.073189400867228,7.274992434481851,-13.287501616162832,-0.37533238549470105,-7.429605185869327,-4.861218400669638,-3.27695964670127,-2.24368888631711,-1.5621566435168273,-1.084017362933748,-0.7444358526057149,-0.5214578369634971,7.251331342709603,-13.500766674848222,-0.45187573201627057,-7.740135743688324,-5.200000372689114,-3.603746852830307,-2.5251715277043756,-1.7924067070881473,-1.2633891575133736,-0.880622053614265,-0.6239877306457564,7.250676921727807,-13.309717294960304,-0.3698934912775137,-7.436951522433839,-4.847973684084598,-3.263429078258784,-2.2286853454773654,-1.5493538857243079,-1.0726132831454191,-0.7351075046624141,-0.5144172723111082,7.251189072598049,-12.939318266546382,-0.2715922934775284,-6.894594835577745,-4.269698360127547,-2.7448943903547383,-1.8050450069930282,-1.2197173925656744,-0.8243112353055255,-0.5519510737421154,-0.3801521974396196,7.229295015562941,-13.2987281640287,-0.3642381419515881,-7.423778648276263,-4.835188590645087,-3.2514804203654837,-2.21719703130439,-1.5384205577018641,-1.0623501440163512,-0.7264127138421992,-0.5074281173988142
11.876524723017514,7.40742695401978,-13.703155813140501,-1.672171456489476,-8.387816536238898,-6.243103551356742,-4.9217411156264275,-3.994091994342461,-3.3130268415422215,-2.7592225439000018,-2.3038467571357373,-1.9526686574440624,7.474618304342418,-13.094563770972922,-0.3521482511318319,-7.261714813319532,-4.722038819662563,-3.1656582903337718,-2.1564388754589867,-1.494572486241628,-1.0320050103005647,-0.7045535275382341,-0.4910642855630619,7.450164348106507,-13.305319354714593,-0.42385156222127984,-7.5656831572495475,-5.051466984201107,-3.48159678494274,-2.4270903026514774,-1.7147799757271631,-1.2026397399655249,-0.8334284764111288,-0.5876040679688808,7.4494937829840335,-13.117027928835906,-0.3469598735664522,-7.269329193521428,-4.70948602665743,-3.152794534517577,-2.1421204941148986,-1.4823379498975457,-1.0210849560831354,-0.6956204038484737,-0.48434059942932717,7.450025952241322,-12.751964443635583,-0.25476821819216744,-6.739180410722993,-4.147703679392021,-2.6517957737352984,-1.7349247805282726,-1.1670868851686405,-0.7847800753874304,-0.5221653926711485,-0.3578078784526949,7.4273702236252195,-13.10677553418832,-0.34153063817962404,-7.256878287360124,-4.697356377300094,-3.141419599185057,-2.13113665189403,-1.4718379316335914,-1.0112021603898347,-0.6872478924441213,-0.47761845222699906
12.316452029697976,7.601066636787685,-13.506601842998327,-1.5659406420127575,-8.19918090230433,-6.064456469686761,-4.754120463114002,-3.8376135003372767,-3.1672613118338466,-2.62408993508073,-2.1789518429705774,-1.8374416928149642,7.670356665738186,-12.90516621155308,-0.33005367775498134,-7.097268839467089,-4.586090144560501,-3.057279061475148,-2.071766731942934,-1.4292024638085805,-0.981877239437174,-0.6662646998569675,-0.4620007450363552,7.645147579989528,-13.11343742276672,-0.3971490580119693,-7.394791548994041,-4.906367306767973,-3.362643225523761,-2.3319006893314214,-1.63969520486976,-1.144093373657816,-0.7881229074089269,-0.5528142483109987,7.644460678341218,-12.927854032469273,-0.32510768615748353,-7.10512863662151,-4.574199846026371,-3.0450550569295736,-2.0581079829078877,-1.4175155545366778,-0.9714246880551971,-0.6577137326740801,-0.45558322890500225,7.645010909787279,-12.568030353290894,-0.23873738809752645,-6.586939848407475,-4.028530136681095,-2.5611338319310413,-1.6668729755266658,-1.1161778566591947,-0.7466816071165232,-0.49357341884810635,-0.33644657642369136,7.621629654258923,-12.918306913752748,-0.31990017805243043,-7.093370512717092,-4.562699887743385,-3.034231944887221,-2.0476113015147206,-1.407435762019801,-0.9619126766036429,-0.6496562313532666,-0.44912227360463
12.76247278172257,7.790835215979625,-13.313752372677698,-1.4649475562354346,-8.014525931404293,-5.890081651439068,-4.591040583303387,-3.685914149446087,-3.0264549196926427,-2.494058196860303,-2.059257660327447,-1.7274592288894182,7.862116858637,-12.719398476609792,-0.3090350741135869,-6.936343493987325,-4.453430806009019,-2.951861595880634,-1.9896957350162703,-1.3660564243667852,-0.9336342142524694,-0.6295631360466156,-0.4342561638932972,7.836190636278582,-12.925211496698092,-0.3717513099995308,-7.227539984802297,-4.764763377693234,-3.246929217991982,-2.2396283847909064,-1.5671634337749463,-1.0877498569895703,-0.7446973537491262,-0.5196045289773271,7.835487216898391,-12.742284924657781,-0.30432312826822067,-6.944425838772793,-4.442172943775217,-2.940249577735968,-1.9766705093796144,-1.3548961139892135,-0.9236322982088929,-0.6213809690449867,-0.42813383500139746,7.836053577062602,-12.387602895380066,-0.2234896012031524,-6.437943553035792,-3.9122286420457844,-2.4729413504569466,-1.600907989993169,-1.0669976147514957,-0.7100155241433617,-0.46617018370307567,-0.31605979175960347,7.81198333263783,-12.733411073450881,-0.2993323722976946,-6.933330607233321,-4.4312763017038295,-2.929955924651811,-1.9666431099592363,-1.3452229161393268,-0.9144809403631129,-0.6136306520011463,-0.4219277284695744
13.214695018902365,7.976661441719631,-13.12468190538134,-1.3691005062963044,-7.833919941186071,-5.72003544422676,-4.432541269818566,-3.5390148438589355,-2.8906074310815857,-2.3691043968584964,-1.9447183588064174,-1.6226521221195824,8.049827770365516,-12.537332105739655,-0.2890746086768825,-6.778998179652961,-4.324103900097194,-2.84943201678949,-1.9102376649022421,-1.3051347939051285,-0.8872683077782766,-0.5944361349918573,-0.4078141618340969,8.023222302756574,-12.740714114613091,-0.34763625432778733,-7.063990178624081,-4.6267011837351,-3.134483497251333,-2.1502865554413746,-1.4971848931849407,-1.0335999886176093,-0.7031364118868177,-0.48795489186609675,8.022502191817722,-12.560392240783422,-0.28458810217998753,-6.787280202832263,-4.313448304853939,-2.8384041084692244,-1.8978196084914922,-1.2944798229766028,-0.8776998908180513,-0.5866091165996377,-0.4019757831864317,8.023082786209851,-12.210751603220443,-0.20901165248459525,-6.292246502858415,-3.7988369544191327,-2.3872400830011498,-1.537039010945406,-1.0195461211688202,-0.6747757677132147,-0.4399460215104827,-0.29663515168169763,7.9983601689192145,-12.55215926542473,-0.2798089042910514,-6.776817533755198,-4.303128111063781,-2.8286170641193324,-1.8882431822782355,-1.285199126862423,-0.8688986456763736,-0.5791578228642358,-0.3960178677100509
13.673194369105104,8.158491819559178,-12.93944753215581,-1.2782907370243963,-7.657413355586671,-5.5543559355468215,-4.278643622912298,-3.396917360602087,-2.759699515655883,-2.249186760809507,-1.8352695374494599,-1.5229332108258555,8.233436963578292,-12.359021206948587,-0.2701507665229277,-6.625276012877133,-4.198137983014169,-2.7500038741622834,-1.833393552451789,-1.2464290410488081,-0.8427645375898192,-0.5608650562784319,-0.38265357553828633,8.206189692119192,-12.560000550520268,-0.32477767412456365,-6.904187228231396,-4.492211333105232,-3.025320956045504,-2.0638762493097973,-1.4297496123787428,-0.9816259512780037,-0.6634176291740423,-0.4578398558019766,8.205452765944484,-12.382230402019388,-0.2658810797798391,-6.633735055473801,-4.188054485392838,-2.739532184009837,-1.821556220114716,-1.2362579496804909,-0.8336123662041243,-0.5533794802985157,-0.3770878641968548,8.206045732502648,-12.037529425157736,-0.1952876517732767,-6.149888903186504,-3.6883802480913657,-2.3040413894271716,-1.4752667501228296,-0.9738164580458122,-0.6409506358089144,-0.4148867558891356,-0.2781567292234381,8.180707079646705,-12.374605962856734,-0.2613079062540844,-6.623874623744175,-4.178283813959387,-2.7302288143369022,-1.812412292368622,-1.2273555465020678,-0.825150420541019,-0.5462187051704637,-0.3713712197056226
14.138046460198538,8.336289761182224,-12.758089952177752,-1.19239414652517,-7.485039663099557,-5.393063858411358,-4.12935114982692,-3.259605531269438,-2.6336938797352336,-2.134245851768467,-1.730829638874643,-1.42819900139503,8.412909714165696,-12.184503389310509,-0.25223871755074273,-6.475204688392223,-4.075547797521498,-2.6535788430259704,-1.7591542590310483,-1.1899222351634442,-0.8001010898192686,-0.5288257494496287,-0.3587489777257966,8.38505741042338,-12.383109582011787,-0.3031451844720239,-6.748160535728938,-4.361310001776806,-2.919443725380857,-1.9803874509599937,-1.3648384105558544,-0.9318023740936835,-0.6255122209271253,-0.42922868227474015,8.384303542926773,-12.207837644763083,-0.24817722486827026,-6.483818536354207,-4.0660064693559015,-2.6436356454305265,-1.7478714281020404,-1.180213850965844,-0.7913480345814276,-0.5216679469999551,-0.3534447072115425,8.384907106453852,-11.867973492178653,-0.18229929353382535,-6.010896805143139,-3.5808716913147123,-2.2233467477281295,-1.415583898178711,-0.9297954355363354,-0.608523419873077,-0.39097422905129364,-0.2606055346974826,8.358988239509564,-12.200789660427255,-0.24380427302301294,-6.474530216272511,-4.05675858041505,-2.6347930980443732,-1.7391414236572045,-1.1716753301157423,-0.7832144369504133,-0.5147890598650529,-0.3479621855379966
14.609370135974837,8.510034760481606,-12.580634177571518,-1.1112732694244873,-7.316816230294862,-5.236163458475973,-3.9846507114191843,-3.1270464789565686,-2.5125367813227726,-2.0242062764720767,-1.631301653393571,-1.3383313642725883,8.58822796655249,-12.01380072792442,-0.23531068138271644,-6.328797450874999,-3.9563351379683853,-2.5601473933666608,-1.6875013084521668,-1.1355899543133825,-0.7592500805566661,-0.4982891738092612,-0.3360710176583459,8.559806496248264,-12.210064250465113,-0.28270500201410886,-6.59592448479018,-4.233999676842554,-2.816841806252757,-1.8997995929462022,-1.3024231553376207,-0.8840965197626385,-0.5893856132049409,-0.4020861402462139,8.559035599918278,-12.037236736468763,-0.23144885355535472,-6.337544549727646,-3.947306636641226,-2.5507054632236073,-1.6767470285313208,-1.1263232655387565,-0.7508792541935597,-0.491445692866705,-0.33101712893852697,8.559648047243062,-11.702105898170439,-0.17002624603286876,-5.875283035186258,-3.4763132766801386,-2.1451484772744847,-1.3579756131515168,-0.8874638803664687,-0.5774727925158909,-0.3681867035835553,-0.24395977647419703,8.533184004226253,-12.03073358982849,-0.22727023739678726,-6.328798626056292,-3.9385550506749873,-2.5423011853659743,-1.6684126986606929,-1.1181343720382366,-0.7430629116997587,-0.4848398209109494,-0.3257614049166328
15.08723022032064,8.679721264156925,-12.407090483072338,-1.034779484121147,-7.152745431742171,-5.083643860539453,-3.8445139159150195,-2.9991920862268344,-2.396159624312266,-1.9189783373096982,-1.5365751057594093,-1.2531998242802158,8.759389237204221,-11.846920600000654,-0.21933652415725516,-6.186053973375109,-3.840489851416203,-2.469689847387948,-1.618407579872843,-1.083400729579325,-0.7201780917830539,-0.46922201250473916,-0.3145871743977539,8.730433369458448,-12.040873060963488,-0.26342041205821726,-6.447479569233488,-4.110270162717986,-2.7174941565407607,-1.8220826772391714,-1.2424681611720894,-0.8384695620769512,-0.5549982995627744,-0.3763732093739621,8.729645395675595,-11.870435971579571,-0.21566592588653372,-6.194913566332183,-3.8319455490059617,-2.4607225981355114,-1.608156523566356,-1.0745552711463566,-0.7121729406399484,-0.4626795785728758,-0.3097727013178757,8.730265135262114,-11.539934658585924,-0.1584464352641397,-5.743047968043358,-3.374696704181722,-2.0694305333383864,-1.3024202770846829,-0.8467974083668122,-0.547773260123801,-0.34649907874379615,-0.2281952076204457,8.703289976962694,-11.864446809861185,-0.21167564712166154,-6.1866809422434805,-3.823664343235568,-2.4527344414930754,-1.6001997671656882,-1.0667018963228507,-0.7046629579127153,-0.45633801356738085,-0.3047365473865069
15.571723949065909,8.845357778359153,-12.237455445781242,-0.9627545552964837,-6.992815630164543,-4.935479992323466,-3.7088984253307373,-2.87598027289107,-2.284480217967052,-1.8184594064274202,-1.4465273763780502,-1.1726629036614034,8.926405472642871,-11.683856783185643,-0.2042839201747142,-6.0469613475626165,-3.727990714271079,-2.3821772083780113,-1.551838279834008,-1.0333171420376255,-0.6828469178594503,-0.44158703664558907,-0.2942618672238849,8.896948731547331,-11.875530725133085,-0.24525230618196603,-6.30281344468434,-3.99009972619997,-2.6213696859271614,-1.7471981071595406,-1.1849306193733775,-0.7948769201562813,-0.5223062193882513,-0.35204739656860295,8.896143653592983,-11.707430195924793,-0.20079636027657344,-6.055913624851012,-3.7199027888664715,-2.373658777917978,-1.5420657662174149,-1.0248728990465998,-0.675191261624656,-0.43533274904210484,-0.289676250594891,8.896769104960857,-11.381454594188515,-0.14753626883526144,-5.614180397115356,-3.2760039046628178,-1.9961690358910422,-1.2488901264011785,-0.8077668826577278,-0.5193957776598725,-0.3258836817919467,-0.21328557858845063,8.869315838264827,-11.701924920876152,-0.19698834650435926,-6.048165972969979,-3.7120667195570247,-2.366065178014696,-1.5344689205660722,-1.0173411544819588,-0.6679767612470153,-0.42924676559165265,-0.2848523676187291
16.062937754059494,9.006965660672613,-12.07171272767021,-0.8950327452022089,-6.837002367216016,-4.791634104370415,-3.5777494160143637,-2.7573367317597115,-2.177404707330184,-1.722535782167713,-1.3610256759217938,-1.0965702189727455,9.08930184851211,-11.524590533194662,-0.19011907748345164,-5.9114952542778845,-3.618806473299964,-2.2975720316467054,-1.4877515776185284,-0.9852961192684808,-0.6472140886465099,-0.41534404402581276,-0.27505751107531295,9.05937642056201,-11.714019402163492,-0.22815952887660723,-6.16190179074961,-3.8734558125945266,-2.5284280157390255,-1.6750994844652158,-1.1297615415322473,-0.7532691700666054,-0.49126162697315684,-0.32906351118574695,9.058554240294061,-11.548201731817029,-0.18680653715743561,-5.920521412271423,-3.6111481248992057,-2.289477464567457,-1.4784336975298285,-0.9772337686507088,-0.6398922886337741,-0.4093653275410991,-0.2706903806524871,9.05918400029245,-11.226648531043118,-0.1372710712743281,-5.488658638181736,-3.180208115631314,-1.9253331365757822,-1.1973517435866898,-0.7703389768240965,-0.49230807658221887,-0.3063103007941552,-0.1992029328911745,9.031284299361461,-11.543151285436037,-0.18317471969358567,-5.91323129718841,-3.6037326999449615,-2.2822575452486706,-1.471179659090506,-0.9700102118088391,-0.6329626772323322,-0.40352627281046627,-0.26607151691037234
16.560979675112463,9.164577962284971,-11.909834423768842,-0.8314433750860992,-6.685268750670201,-4.652056048630305,-3.450999772891026,-2.6431755059538906,-2.074829032830593,-1.6310850519777471,-1.2799298209569336,-1.0247650333174176,9.248115491332062,-11.369091746191756,-0.1768069143681758,-5.779620808436468,-3.5128967768858996,-2.2158293672929616,-1.4260996384925455,-0.9392901713176192,-0.6132337074546172,-0.39044999975463124,-0.2569343937367298,9.217752147292387,-11.556309676453774,-0.21209963652076305,-6.024709432650211,-3.7602963730212697,-2.438620602700146,-1.6057335395477765,-1.076906634256046,-0.7135929236527614,-0.4618137860792358,-0.3073741751155451,9.21691286288618,-11.392721627537222,-0.1736616256175322,-5.78870309750159,-3.5056423208711878,-2.2081347385101364,-1.4172133157381845,-0.9315910225691311,-0.6062306919676637,-0.3847348057166529,-0.2527757947247511,9.217545624762174,-11.075488194918094,-0.12762523250290977,-5.366451292341445,-3.0872748039273668,-1.8568858683902545,-1.1477669402708766,-0.7344768024905786,-0.46647527579429754,-0.2877468480912889,-0.18591793522289837,9.189229869588669,-11.388098017778258,-0.1702000503025799,-5.781844147527528,-3.498623953590243,-2.201268339442281,-1.4102855528119052,-0.924662598697196,-0.5995755691891314,-0.3791341824075176,-0.24835482805256487
17.06593614407367,9.318238648915564,-11.751781753264932,-0.7718114630463424,-6.537567457356184,-4.51668555078637,-3.3285728407805557,-2.5334014190650205,-1.9766403651633893,-1.5439765231677918,-1.2030923177494046,-0.9570847144062149,9.402894524368856,-11.217319713036128,-0.16431156270165598,-5.651293613812246,-3.4102132225761617,-2.136897761996704,-1.3668293483045424,-0.8952477647463666,-0.5808569609245667,-0.36685992497397635,-0.23985151852981534,9.372122497579241,-11.402361592034321,-0.19702913461170823,-5.891191434560667,-3.650570649958375,-2.351891717493317,-1.5390412578532717,-1.0263071849055816,-0.6757913655701318,-0.43390945226585986,-0.28693040844198103,9.37126620666763,-11.240950458988483,-0.16132605817943443,-5.660415489604168,-3.4033380471957297,-2.1295800866863384,-1.3583524365208026,-0.8878939394653784,-0.5741582200510488,-0.36139657830341687,-0.23589189377015665,9.37190071134526,-10.927935114301274,-0.1185726367961179,-5.247518154899202,-2.9971621948386717,-1.790784695553783,-1.1000933002661908,-0.7001404701745237,-0.4418603552357443,-0.2701596841668721,-0.17340025816533589,9.34319793192596,-11.2367268081405,-0.15802869408539041,-5.653962333994913,-3.396694066292207,-2.1230478387220515,-1.351734993108969,-0.8812480478979741,-0.5677675293135032,-0.35602610903041576,-0.23166178933044262
17.577904396773075,9.468001280011325,-11.597506268158178,-0.7159598662827736,-6.393841580596222,-4.385453060155228,-3.210383387437248,-2.4279113500654335,-1.8827188184119703,-1.4610732600249525,-1.1303605605059006,-0.8933630089501199,9.553696737976477,-11.069224369948603,-0.1525967268761303,-5.526460859522661,-3.3107000808630858,-2.060719983215246,-1.3098832038711765,-0.8531141993535172,-0.5500326851977212,-0.3445271490497499,-0.22376699337992903,9.52254384820855,-11.252125589284203,-0.18290398861810314,-5.761294026457401,-3.544220235909731,-2.2681794169850424,-1.474958683563599,-0.9779007343288224,-0.6398049163414903,-0.40749342297303537,-0.26768196630478414,9.521670604627541,-11.092839295508863,-0.1497638486105899,-5.5356068996269965,-3.3041808632885568,-2.05375740643845,-1.301794533709197,-0.8460885871815446,-0.5436243545214,-0.33930451025890657,-0.21999713517192543,9.52230574073634,-10.783941667037297,-0.11008684967048891,-5.131811232379757,-2.9098222346355795,-1.7269823655898757,-1.0542849313376315,-0.6672875873232095,-0.41842443221876324,-0.25351390120207007,-0.1616188606488002,9.493243476335401,-11.088989923752083,-0.14662479219741248,-5.529535330793544,-3.297889614392718,-2.047540814079896,-1.2954721329647914,-0.839713096292922,-0.537488363168245,-0.33415616585573027,-0.21595102753240547
18.09697086505953,9.613928021284334,-11.44695076148751,-0.6637106940417551,-6.254025597885571,-4.258280591221164,-3.096338352693603,-2.3265951801737454,-1.7929385272450835,-1.3822333470576145,-1.0615782483535001,-0.833431301123466,9.700588719145427,-10.924747102708427,-0.14162595697311656,-5.405062148116132,-3.214295388538874,-1.9872339224280289,-1.2552000559213174,-0.8128322570471957,-0.5207080680916162,-0.3234039836788337,-0.2086382864031958,9.669081206204249,-11.105543526933065,-0.16967999172280718,-5.634955604926639,-3.44117991712005,-2.187416269675026,-1.4134176482347676,-0.9316218869457116,-0.6055719946799643,-0.3825092804095569,-0.24957807784880676,9.668191123175468,-10.948330807579222,-0.1389387484078351,-5.4142180536135704,-3.2081098833657746,-1.9806056451397676,-1.2474794395365922,-0.8061185114296352,-0.514576858074332,-0.318411372729395,-0.20504938987731702,9.668825831138447,-10.643451985061084,-0.10214132285125156,-5.019275501745632,-2.825201304991949,-1.6654274864043295,-1.0102929489981025,-0.6358738772236301,-0.3961274537991666,-0.23777382158848065,-0.1505423255265626,9.639430213960381,-10.94483127361011,-0.13595221435789565,-5.408505058449531,-3.2021508221852484,-1.9746871069502236,-1.241437479682796,-0.8000018161393605,-0.5086861512593736,-0.3134773162655302,-0.20118059709722882
18.6232543927252,9.756088857900325,-11.30005006868662,-0.6148864353152753,-6.118046351283258,-4.13508302086581,-2.986338395344193,-2.2293373761417543,-1.7071691791261387,-1.3073114037528966,-0.9965868031146645,-0.7771199667846056,9.843644635333842,-10.783821713436236,-0.13136290950910173,-5.287030377142965,-3.1209315956007524,-1.9163733562340148,-1.2027158414219499,-0.7743427227960322,-0.4928289508504014,-0.3034419793908577,-0.19442269078908503,9.811807262961775,-10.962549512281878,-0.15731304936313698,-5.5121075776429205,-3.3413786291375516,-2.109530364390609,-1.354346698412058,-0.8874029713472151,-0.57302961525951,-0.35889979699566016,-0.2325675909127733,9.810900487984865,-10.807359978487199,-0.12881474677370136,-5.2961830505084055,-3.115058924482102,-1.910059710393146,-1.1953440087350298,-0.7679253126822716,-0.48696229373668454,-0.2986692374956065,-0.1910063012322449,9.811533827041218,-10.50640270399158,-0.09470964285845238,-4.909849660583097,-2.743240875925573,-1.606065259631711,-0.9680662041397161,-0.6058534843347675,-0.37492844645773304,-0.22290332923565467,-0.1401390473619818,9.781829575322977,-10.804187084291899,-0.12597506710622253,-5.290806745253914,-3.1094124394280573,-1.9044224616732757,-1.1895686218608033,-0.7620563696276466,-0.4813078025865468,-0.2939418359664636,-0.18730831032752343
19.156841411618952,9.894560525026684,-11.156732043564059,-0.5693111974093421,-5.985823973531372,-4.015768929659174,-2.8802787072459752,-2.1360177884036466,-1.625276975331835,-1.2361596310290968,-0.9352264609679753,-0.7242596465884636,9.982945450110837,-10.646375306614082,-0.1217716470980859,-5.172292649694481,-3.0305363964519128,-1.8480685200208185,-1.1523640762149583,-0.7375849829012606,-0.4663405433301978,-0.2845924624071694,-0.18107754480489327,9.95080155527969,-10.823070844528104,-0.14575957908175408,-5.39267530336682,-3.2447402133159073,-2.0344459662529863,-1.2976717406327216,-0.8451746608004331,-0.5421137645287492,-0.33660727012627817,-0.21659945312046786,9.949878203507772,-10.669855057030361,-0.11935617040083682,-5.181430057159076,-3.0249568572411243,-1.8420509248708152,-1.1453227985528485,-0.7314491882629877,-0.4607264262922496,-0.28002989328343597,-0.17782566011292333,9.95050930065415,-10.372723994832711,-0.08776566974206793,-4.803467074455984,-2.663878306452528,-1.5488378933285392,-0.927551534032492,-0.5771794575897682,-0.3547857578483558,-0.2088659945445056,-0.13037753339869398,9.920519675231287,-10.666986842909633,-0.11665776309851428,-5.176369781277765,-3.0196044576072003,-1.8366791249740073,-1.1398007758204978,-0.7258174251351037,-0.45529946857125786,-0.275501790396689,-0.17429206965215036
19.697829157570737,10.029425673268435,-11.016918257873753,-0.5268116618599037,-5.857272637507798,-3.9002413810339687,-2.778049821973479,-2.046512620458924,-1.5471255279016192,-1.1686287938691318,-0.8773373442497574,-0.674682169272964,10.118577945114563,-10.512329135407775,-0.11281689575329407,-5.060771062250169,-2.94303356745915,-1.7822468672671627,-1.1040765066404985,-0.7024974190972232,-0.4411874736870977,-0.2668066473892537,-0.16856059678252722,10.086149373101911,-10.687028742469156,-0.13497675732747155,-5.276578805716898,-3.151184151435686,-1.9620840417879175,-1.2433164167089874,-0.8048663248284615,-0.5127599342699921,-0.31557413612360324,-0.20162319916997593,10.085209623421989,-10.535738422306277,-0.11052800282044134,-5.069882242163969,-2.937728624337141,-1.776507855886249,-1.0973485248059278,-0.6966292663511546,-0.43581453872108644,-0.26244510151995293,-0.16546557855456911,10.085837744750176,-10.242340228009818,-0.08128378051132731,-4.700056332134143,-2.5870473339460185,-1.4936852675150774,-0.8886944084635917,-0.5498040848331619,-0.3356574701702707,-0.1956253939940655,-0.12122653895280325,10.055584625256753,-10.533154068925633,-0.10796542651939872,-5.065118410245484,-2.9326528379983996,-1.7713865218581852,-1.092067307251967,-0.691224582964741,-0.43060671991666155,-0.25810915756886765,-0.1620902365362829
20.24633647437273,10.160772245519155,-10.88052481333269,-0.48721785454316835,-5.732301270741038,-3.7883988482348725,-2.6795386464534987,-1.9606954266603869,-1.4725769078127475,-1.1045693940459405,-0.8227604636033143,-0.6282214965979691,10.250633956925348,-10.381599098888506,-0.10446409500622592,-4.952383192346499,-2.85834337221704,-1.718833540709432,-1.0577835022666124,-0.6690176830062486,-0.41731434858179717,-0.25003621535900356,-0.15683026541671402,10.217941194822101,-10.5543391804549,-0.12492255405657932,-5.163733537644044,-3.0606262768509778,-1.8923631312370062,-1.1912030170498087,-0.7664067052192287,-0.4849034800699309,-0.2957430319198655,-0.1875888804871364,10.216985294171849,-10.404927085435975,-0.10229598502564108,-4.961458248583725,-2.853295689879615,-1.71335664045239,-1.0513524740893683,-0.6634040310994911,-0.4121718274823708,-0.24586691807959626,-0.15388480732477,10.217609675043946,-10.115170563217447,-0.07523894111646766,-4.599541872668997,-2.512678719864912,-1.4405453214508999,-0.8514392488215585,-0.5236791820132609,-0.3175015642795007,-0.18314536727160782,-0.11265534156210065,10.187113589178754,-10.402607060344925,-0.09986388700789824,-4.9569725197202885,-2.8484800685176523,-1.7084716668156752,-1.0463002473768859,-0.6582169197464608,-0.40717521193202044,-0.24171630112159598,-0.1506617014474363
20.802460597854886,10.28869259654147,-10.747462836166399,-0.4503637852601593,-5.610814185207348,-3.6801357716604604,-2.5846288778659376,-1.8784376417470487,-1.4014920530685306,-1.0438321093226732,-0.7713383121209445,-0.5847143556222602,10.379209712408217,-10.254096603915503,-0.09667961106977016,-4.847042972019475,-2.776383438542195,-1.657751986136406,-1.013414630609421,-0.6370832805891677,-0.3946659202976719,-0.23423317770863727,-0.1458456376407699,10.346271936427204,-10.424913329283727,-0.1155560435707351,-5.05405091136025,-2.9729794029531504,-1.825199742490363,-1.141252688204908,-0.7297240826071465,-0.4584799183203925,-0.2770572541468088,-0.17444751572940215,10.345300055364829,-10.277333509849466,-0.09462666699998636,-4.856072973527842,-2.771576803674912,-1.652521779810153,-1.0072651281677871,-0.6317117222760503,-0.38974371559156484,-0.23024788736437765,-0.14304278145223817,10.34592009097896,-9.991129809839245,-0.06960670583688353,-4.501844729168168,-2.4407007666870326,-1.389354439480027,-0.815729667466127,-0.49875633533325536,-0.30027618872853457,-0.1713900924578169,-0.1046337307102832,10.315200297515187,-10.275259364419412,-0.0923198538381215,-4.851848005901787,-2.767005839193922,-1.6478598275956329,-1.0024306817254374,-0.6267330906638299,-0.3849506100919229,-0.2262759671843722,-0.13996609004206328
21.366298763847173,10.413282762789706,-10.617639302371723,-0.416088126536822,-5.492711817828223,-3.5753435141865015,-2.4932020285106935,-1.799609450125649,-1.3337314751560196,-0.9862686415839246,-0.7229156028680619,-0.5440009059947921,10.504405036103517,-10.129729326588693,-0.08943056663770818,-4.744661401105558,-2.697069305371989,-1.5989242905440273,-0.9708987889520726,-0.6066315839088902,-0.3731873788771934,-0.2193502732293969,-0.1355665701764443,10.471240099574802,-10.298658588099146,-0.10683738710450275,-4.947439366767164,-2.888154227968489,-1.7605090010233508,-1.0933859805047277,-0.6947467446620544,-0.43342529928589185,-0.25946083650696017,-0.1621510607773764,10.47025238183355,-10.152866287200432,-0.08748750371188868,-4.753638317456819,-2.692488564531857,-1.5939263710944958,-0.9650164039898093,-0.6014904678013264,-0.36847592126726075,-0.2155412238589198,-0.13289976710114565,10.470867559911698,-9.87012903705215,-0.06436332990975781,-4.406883136879204,-2.371040046648438,-1.340048102866731,-0.7815089644254449,-0.47498709871184763,-0.28393975660798654,-0.16032424705711407,-0.09713211272481811,10.439941972446922,-10.1510207703305,-0.08530095493970283,-4.749657939072903,-2.688147787922624,-1.5894750064575502,-0.9603891644565478,-0.5967117248345166,-0.3638790355553223,-0.21174158273924182,-0.12996383121885546
21.93796981614176,10.53464194759735,-10.490957539466594,-0.3842344181779634,-5.377891495384013,-3.4739113046895653,-2.405138284226381,-1.7240806918987697,-1.2691561604321846,-0.9317325590062814,-0.6773399657502264,-0.5059252554969864,10.626322578488342,-10.008401700398032,-0.08268518797992325,-4.645147044228867,-2.6203151233567237,-1.5422720647956345,-0.9301651391795647,-0.5776004648443445,-0.3528246036459669,-0.20534107393273798,-0.1259539253205003,10.592947093308553,-10.175478922607786,-0.09872783596330084,-4.843804558701821,-2.8060596755548275,-1.6982052638858947,-1.047523452595368,-0.6614033486161692,-0.4096764138313981,-0.2428987687992551,-0.150652549934766,10.591943820141516,-10.031430736563491,-0.08084694112285029,-4.654063725429644,-2.6159462075359885,-1.5374929916241538,-0.9245362470936205,-0.572678799470614,-0.34831487599736977,-0.2017009106306109,-0.12341697297796252,10.592553645198254,-9.752076031353617,-0.05948569601689685,-4.314573094619636,-2.3036217648785504,-1.292561098060848,-0.7487204397679654,-0.4523233525148997,-0.26845118728754813,-0.14991309100473169,-0.09012157423124005,10.561438978608663,-10.029797713479791,-0.07877568403311527,-4.6503127914236115,-2.61182203540453,-1.5332404919718208,-0.9201062639493052,-0.5680918428262742,-0.3439072577973484,-0.1980674216805699,-0.12061630929336198
22.517570990568604,10.65287170472907,-10.367317953916675,-0.3546515271922782,-5.266248339702742,-3.3757272361096744,-2.3203174819868417,-1.6517218184143463,-1.2076284905453702,-0.8800799647253236,-0.6344626105848616,-0.4703361928962093,10.745067278856443,-9.890015626176606,-0.07641245902843635,-4.548406835085162,-2.546034294902733,-1.4877167901096398,-0.891143198592701,-0.5499286090228461,-0.3335245876617289,-0.1921601973322708,-0.11696960446090367,10.711496754006676,-10.055275790748428,-0.09118992038351337,-4.743050585756029,-2.726603970015322,-1.6382027700891726,-1.003586190444023,-0.6296235322361052,-0.3871713306169597,-0.22731742949134542,-0.13990652510723384,10.710478110725703,-9.912929679914942,-0.0746742375017602,-4.557256963828584,-2.5418640956741836,-1.4831439834034454,-0.8857550818797084,-0.5452161397390326,-0.32920810948005974,-0.18868200583152506,-0.11455661695892849,10.711082169788995,-9.636876270370173,-0.05495143173507339,-4.2248289868657185,-2.238370497851437,-1.246828271385262,-0.7173078076185289,-0.43071766663814026,-0.2537703504394432,-0.140122727745047,-0.08357399807915089,10.67979405269137,-9.911493971753853,-0.07271357977993403,-4.553721210661008,-2.5379437089593573,-1.479079360896742,-0.8815129989876506,-0.5408132677219987,-0.3249831272859595,-0.18520882315208506,-0.11188604058889778
23.10522113091988,10.768075335317294,-10.246618927862656,-0.32719439944019857,-5.157676515448346,-3.280679251000369,-2.2386203111516156,-1.5824053266966742,-1.1490139268449315,-0.8311708173057534,-0.5941394997750931,-0.437088166302557,10.860745429166844,-9.774471326243985,-0.07058261652025488,-4.45434688667234,-2.4741402224636753,-1.4351806286999622,-0.8537638109328203,-0.5235561922743751,-0.31523593290214774,-0.17976388146940925,-0.10857697423295981,10.826994252033074,-9.937948726809145,-0.08418743163990738,-4.645080408772113,-2.6496951434000553,-1.5804164457019727,-0.9614966382035594,-0.5993386140205647,-0.36584992984591536,-0.21266488323969834,-0.12986902119415378,10.82596051973891,-9.797264110350941,-0.06893990127289829,-4.4631248487311685,-2.4701564696542873,-1.4308023304434934,-0.8486044512741056,-0.5190432328976472,-0.31110472425036484,-0.17644110134619134,-0.10628240885617043,10.826558415705101,-9.52443334187119,-0.05073885067248647,-4.1375643724558175,-2.1752106868228065,-1.2027848589163068,-0.6872157898052883,-0.4101237273482551,-0.23985818906236206,-0.1309203882392514,-0.07746233455618953,10.795111351213698,-9.796011524797724,-0.06708528995595942,-4.459790986979979,-2.466427964237548,-1.4269153402054218,-0.8445415259694343,-0.5148171508127494,-0.30705592668187653,-0.17312253693311705,-0.10373689184231699
23.701039080987762,10.880357051468732,-10.128757507567817,-0.3017258861558152,-5.052069940652837,-3.1886557911858144,-2.159929030468476,-1.5160065504252411,-1.0931825075383323,-0.7848701087579432,-0.556232688915136,-0.4060425867472986,10.973464224346676,-9.661667772269759,-0.06516785038723687,-4.362872797041032,-2.404546412436826,-1.3845866379211529,-0.8179594513906913,-0.49842536483529587,-0.2979091300969817,-0.16811033240098716,-0.10074149929117843,10.939545772770263,-9.823396082878864,-0.07768654903497202,-4.549796620484134,-2.575241451746879,-1.5247621266885893,-0.9211789070819285,-0.570481930403735,-0.3456542375037357,-0.19889164076310248,-0.1204986506978431,10.938497150857177,-9.684333695195765,-0.06361627804881939,-4.371573634436702,-2.4007377395398373,-1.3803918977963636,-0.8130175928772524,-0.49410276763945216,-0.2939555865759252,-0.1649367780430477,-0.09856009476500768,10.939088599719799,-9.414649650059008,-0.04682775013531242,-4.052692249228562,-2.1140668368510545,-1.1603668417245079,-0.6583903313741759,-0.390496675905036,-0.22667721254468878,-0.12227486390014103,-0.07176109388336911,10.907496109489749,-9.683251021817583,-0.06186324439303384,-4.368429283086111,-2.3971899181663674,-1.3766728540726987,-0.8091254402897583,-0.4900464958838108,-0.29007685822670004,-0.1617673753642691,-0.09613476055187453
24.305122076602206,10.98982155228624,-10.013630315696773,-0.2781181442676408,-4.949322542795638,-3.099545350135796,-2.084127479867023,-1.4524040277385701,-1.0400089274960163,-0.7410476574493752,-0.5206103235045372,-0.3770683124187886,11.083330831326087,-9.551503566289608,-0.060142328421649766,-4.273890281397762,-2.337166778867666,-1.3358589504178444,-0.7836642911172036,-0.47448009249081413,-0.2814963896341275,-0.15715972899286396,-0.09343070970231049,11.049257643594075,-9.711515586104166,-0.07165584506384763,-4.457101640314386,-2.503151335289149,-1.47115678066447,-0.8825590948959388,-0.5429891260400957,-0.3265283240211919,-0.1859503814741708,-0.11175635960515674,11.048194361211326,-9.574037578365697,-0.05867768875678027,-4.282509564985338,-2.3335225663513826,-1.331837514997666,-0.7789293033604596,-0.4703392417576598,-0.2777133411802063,-0.1541295282803969,-0.09135745998074804,11.048779092988411,-9.307427075832997,-0.043199399713034735,-3.9701255804916538,-2.0548636845266497,-1.119511022974693,-0.6307788141319107,-0.37179307238688125,-0.21419101995992995,-0.11415632599590017,-0.06644641452771835,11.017053815378524,-9.573112509404174,-0.057021862815229335,-4.27954316690348,-2.330144934595916,-1.3282772956822408,-0.7752000099534563,-0.4664460716569382,-0.2739987084048935,-0.1511039839486236,-0.089047553988307
24.91758896155539,11.096573550067948,-9.901133825298434,-0.25624759964072275,-4.849327561806615,-3.0132361756203894,-2.011100264739893,-1.3914783921009932,-0.9893690398702637,-0.6995753940707017,-0.487144066393448,-0.3500387775694338,11.190452415341728,-9.443876835708414,-0.05548034652641719,-4.187304984626804,-2.2719157381398825,-1.2889226017496425,-0.7508137734232727,-0.4516651487028307,-0.2659506217520111,-0.14687308543119332,-0.08661306506151656,11.156236157669756,-9.602204559236382,-0.06606415243773159,-4.366897973938413,-2.4333339451332194,-1.4195183412056882,-0.8455646010204112,-0.5167965930616643,-0.3084170814462788,-0.17379485017204144,-0.10360418515045008,11.155158428045748,-9.466274522156862,-0.05409855529044467,-4.1958389347139455,-2.2684261926345473,-1.2850648723659783,-0.7462756263461314,-0.447697862867224,-0.26233124145569114,-0.14398061241656157,-0.08464310625149898,11.155736241254722,-9.20266705913676,-0.039834890771342835,-3.8897774517405868,-1.9975265999184066,-1.0801549798034897,-0.6043296430394515,-0.35397012140462136,-0.20236386469559486,-0.10653557615639433,-0.06149494189955389,11.123889947338327,-9.465495440081114,-0.052535707827347664,-4.193039647520788,-2.2652089908732185,-1.2816550488785203,-0.7427018138608521,-0.44396151236525194,-0.2587750635166706,-0.1410938141802185,-0.08244402807898488
25.53855857963948,11.200719818518024,-9.791161252859698,-0.23599005578149765,-4.751977911736811,-2.9296201345336237,-1.9407332831360176,-1.3331093240258385,-0.9411390745211774,-0.6603302849457587,-0.45570804545578136,-0.32482738131775224,11.294938110592312,-9.338683965800492,-0.051155115158239055,-4.1030232362961145,-2.208710778023957,-1.2437037587685233,-0.7193427387244987,-0.4299261787172515,-0.25122762952956645,-0.13721179158301516,-0.0802549525635746,11.260589634555753,-9.495358481547031,-0.06087925674310919,-4.279088606695964,-2.3657013666621776,-1.3697660329404069,-0.8101224315710409,-0.491841837721802,-0.2912685716644533,-0.1623793580939834,-0.0960023394527739,11.259497741573167,-9.360941449743134,-0.04985237378470715,-4.1114685314831005,-2.205366808133028,-1.2400009023294687,-0.7149920679093562,-0.4261248197435783,-0.24776555119713348,-0.13445178999024676,-0.07838377979571692,11.26006840793353,-9.100269301487923,-0.03671461109161404,-3.81156139133416,-1.9419835943345758,-1.0422372326872686,-0.5789903864930925,-0.3369856897800414,-0.1911625471799157,-0.09938368353139498,-0.056881501470855175,11.228112028857982,-9.360297590117472,-0.04837841743314947,-4.108826244526884,-2.2023008550728287,-1.2367334712409477,-0.7115666409701422,-0.42253922091506624,-0.2443623460152956,-0.1316988021955704,-0.0762910923712198
26.168160578627763,11.302363060861055,-9.683609636878753,-0.21723688482899822,-4.657169918465226,-2.84859079850328,-1.8729179585533988,-1.277185829287775,-0.8952058148145599,-0.6231974217544318,-0.4261873854188132,-0.30132118904509764,11.396892786515886,-9.235824611172868,-0.047144858532707994,-4.020953262317951,-2.147469651046514,-1.200131746980584,-0.689191699974576,-0.40921310795857746,-0.23728572024696376,-0.12814146421737255,-0.07432861296776674,11.362422161547734,-9.39087601333491,-0.056074603483501045,-4.193578520575761,-2.3001661701423295,-1.3218223721273339,-0.7761655294656853,-0.4680671196977341,-0.27503383455736347,-0.15166299615792272,-0.08891738513680353,11.361316316636639,-9.257938408455438,-0.0459174676212812,-4.029306995412552,-2.1442627718951592,-1.196575467218933,-0.685019703853444,-0.40557047077956493,-0.23397485249451666,-0.1255088818119525,-0.07255189375779073,11.361879682153656,-9.000136621961419,-0.03382277726944291,-3.7353927134955525,-1.8881627349351575,-1.00569886233172,-0.5547135971536377,-0.3208010146984297,-0.1805555136160214,-0.09267499726472231,-0.05258564582790003,11.329823420013195,-9.25741974560475,-0.0445285040939345,-4.026812355441729,-2.1413395297316855,-1.1934429928892425,-0.6817360508625758,-0.4021298465890162,-0.2307193328738113,-0.12288498329061921,-0.07056140844908673
26.806492194350195,11.401604960705722,-9.578376374612631,-0.19988367126921452,-4.564800364875451,-2.770042703563594,-1.8075474163353489,-1.223599380521033,-0.8514580624815757,-0.588064614838203,-0.39847111089213383,-0.27941215526642577,11.496420034314907,-9.13519885386145,-0.04342824443843474,-3.9410042914888734,-2.088111493342338,-1.158137193124432,-0.660302395455947,-0.3894767543179667,-0.22408390519458365,-0.11962856706626698,-0.06880734810330116,11.461836699982156,-9.288656242546939,-0.051624271872507344,-4.110273643727821,-2.236642248056864,-1.2756113485272031,-0.7436283537378479,-0.44541579795492303,-0.259664804415506,-0.1416059397083034,-0.08231721077409833,11.460717130339258,-9.15716596909109,-0.042272659093961745,-3.949263971693611,-2.085033800268341,-1.1547197339577013,-0.6563007825342898,-0.385985975612293,-0.2209184335978018,-0.11711862759078476,-0.06712096650383549,11.461273096606035,-8.902172263296585,-0.03114379398817107,-3.661187474801282,-1.8359931283140118,-0.970481973498226,-0.5314527547363188,-0.3053779790529285,-0.17051159276241715,-0.0863844163058555,-0.04858774588137764,11.429126414824935,-9.15676307538762,-0.04096481665133477,-3.946908158824793,-2.0822452397348643,-1.1517152505215371,-0.6531526266533955,-0.3826848226931565,-0.2178054859983306,-0.11461916637327002,-0.06522851786889855
27.45369387856116,11.498546325164085,-9.475359382801134,-0.18383207644659247,-4.474767552105391,-2.6938729462547704,-1.7445174131382386,-1.1722443222609944,-0.809788561078369,-0.5548246470228213,-0.37245333275824805,-0.2589977446743977,11.593622450910976,-9.036707589356304,-0.03998505621780277,-3.8630870917953217,-2.0305575343643802,-1.117652491493902,-0.6326181151375445,-0.3706696155583553,-0.21158300791442738,-0.11164107625521259,-0.06366568100490899,11.55893519531607,-9.188599020967494,-0.04750372279878711,-4.02908152929375,-2.1750458564991693,-1.231058958279513,-0.7124470508699335,-0.4238331251718075,-0.24511555852251332,-0.13217012266914463,-0.07617119639400549,11.557802092099614,-9.058525311791328,-0.03889784752306084,-3.8712505279965645,-2.0276017140011655,-1.1143667022695083,-0.6287790903125796,-0.36732420901203733,-0.20855737451297013,-0.10924913326269449,-0.062065704758952324,11.55835057640364,-8.806280125860333,-0.02866300954337931,-3.5888632504145135,-1.7854059145287606,-0.9365302404743563,-0.5091624928924696,-0.29067958552994516,-0.1610009036952213,-0.08048791427478891,-0.04486913719040685,11.526122370693036,-9.058229410351354,-0.037667428649347134,-3.8690253294471075,-2.0249403154282732,-1.1114836225868086,-0.6257604384301558,-0.3641572064358769,-0.2055820533782129,-0.10686970607030055,-0.060267360070800746
28.10987367107173,11.59328651514838,-9.374457699230824,-0.1689896477864965,-4.386971753236157,-2.619981388290054,-1.6837268775184526,-1.1230186470120245,-0.7700940972853687,-0.5233749979494904,-0.3480335485329081,-0.23998119707930207,11.68860093382266,-8.940253028365404,-0.03679629309966605,-3.787114372793388,-1.9747313689222463,-1.0786122650759467,-0.606084160505867,-0.35274596975757544,-0.19974553113181684,-0.10414844806167722,-0.05887966802032624,11.653818010682294,-9.090605439843252,-0.04368989068822751,-3.9499115384750474,-2.115295431463554,-1.1880933987972955,-0.6825599979544701,-0.4032664327165889,-0.23134209238882295,-0.12331928561249902,-0.07045048770180415,11.652671629842832,-8.961918957137234,-0.03577417429631739,-3.795179663832007,-1.9718905757018046,-1.0754514066236054,-0.6024003261516988,-0.34953975334723336,-0.19685443194130123,-0.10187008875916681,-0.057362306597495125,11.653212533911837,-8.712365444455518,-0.02636652689114572,-3.5183393641926584,-1.7363341220414374,-0.9037889507469885,-0.48779892070017244,-0.2766703353740328,-0.15199502118947517,-0.07496264828753038,-0.04141218303397656,11.620911088342009,-8.96172181170242,-0.034617565687031934,-3.7930773741802506,-1.969349268125678,-1.072683583099777,-0.5995055097683095,-0.346501819218911,-0.19401192194726413,-0.09960632833192636,-0.055654221450952286
28.775161219655175,11.685923208878753,-9.275571587473124,-0.1552694143460921,-4.301315131677918,-2.5482704602312154,-1.6250780183620397,-1.0758243589867762,-0.7322761006952457,-0.49361833468427796,-0.3251163891300929,-0.22227102458409548,11.781454764408991,-8.845738694657808,-0.03384381117341505,-3.7130006424780757,-1.9205585738980555,-1.0409532045820895,-0.580648031280119,-0.3356622201770976,-0.18853607496193747,-0.09712172579574657,-0.054426466033241715,11.746583898573501,-8.99457784424967,-0.04016080536878407,-3.87267501653092,-2.057311788859435,-1.1466453878831318,-0.6539081626981011,-0.38366554411325093,-0.21830283173028278,-0.11501896867193241,-0.0651276309756327,11.745424425680795,-8.867250583473934,-0.03288362731087183,-3.7209660908198563,-1.917826443500164,-1.0379109906798072,-0.577112444546731,-0.3325893585050869,-0.18577437081504183,-0.09495267722967868,-0.052988146306899964,11.745957664104782,-8.620334586092529,-0.02424104598293264,-3.449536742253148,-1.688712624464102,-0.8722052784452508,-0.46732006209064253,-0.2633163572674154,-0.143466984089726,-0.06978679849375692,-0.03820004845059441,11.713590778618372,-8.86714453874863,-0.031797339184554275,-3.718979561023747,-1.9153986080563488,-1.035252623957601,-0.5743360724550557,-0.32967557628043564,-0.18305993670148335,-0.09280030010434576,-0.05136654041626949
29.44969697606589,11.776551929559432,-9.178603294822047,-0.1425903811062076,-4.217702684539284,-2.478646118805819,-1.5684765699850765,-1.0305671010292203,-0.6962400848314343,-0.4654619407456784,-0.30361171659880754,-0.20578157981680462,11.872280714946633,-8.753070137635508,-0.031110810463201514,-3.64066300533614,-1.8679676415854272,-1.0046143860817462,-0.5562590709898041,-0.3193764191349193,-0.17792073952237897,-0.09053343031582631,-0.050284839238682336,11.83732915887699,-8.900420666776522,-0.036896124232848944,-3.797285860365335,-2.0010185948597963,-1.10664795742403,-0.6264343817174415,-0.364982064205238,-0.20595791499470167,-0.10723654910282543,-0.0601770871661645,11.836156774854835,-8.77442609889264,-0.03020949523417494,-3.6485272077626165,-1.8653382553112707,-1.0016849482125743,-0.5528651028440174,-0.31643131586984996,-0.17528348474425332,-0.08846950040165791,-0.04892206356030207,11.83668236528161,-8.530095982396398,-0.02227435411843689,-3.3823787435770045,-1.6424788149426552,-0.8417282487671801,-0.4476851852127152,-0.25058491060891963,-0.13539094713987632,-0.06493969604299714,-0.03521717131087783,11.804257299686526,-8.774403794559232,-0.02919013904379573,-3.646649572340115,-1.863017584291937,-0.9991305334733591,-0.5502020316556708,-0.3136369491658877,-0.17269251949794331,-0.0864244391808205,-0.04738339956585239
30.133588980114936,11.865265787345765,-9.083457242884075,-0.13087701794703305,-4.136042315044904,-2.4110178938523137,-1.5138319368868847,-0.9871562811601533,-0.6618959615883133,-0.438817808158557,-0.28343437245292114,-0.1904325804403077,11.96117312762754,-8.66215520596574,-0.028581646437764223,-3.57002129201038,-1.816889930544586,-0.9695372070919492,-0.5328683910536869,-0.3038482880501555,-0.16786718750274227,-0.08435748494032116,-0.0464349408659932,11.926147721116926,-8.808040550166371,-0.03387688274642303,-3.7236607503162733,-1.9463426008751372,-1.0680369490941537,-0.6000837972878829,-0.34716975568956854,-0.1942695138157312,-0.09994112700363622,-0.05557494720023819,11.924962682792964,-8.683353368317963,-0.027736286896274498,-3.577782892787839,-1.8143576825581382,-0.9667150408816946,-0.5296098433768612,-0.3010256454485942,-0.16534963083332516,-0.08239471570700974,-0.04514442846970239,11.925480528782192,-8.441560128184905,-0.0204550009485613,-3.316791191570174,-1.5975725740207567,-0.8123088605642685,-0.42885505180061256,-0.23844464129319798,-0.12774232371462296,-0.06040177242048536,-0.03244899727329757,11.893004129009778,-8.683408022661707,-0.026780612214099317,-3.576007809918338,-1.812138317021824,-0.9642594310473764,-0.5270551385165168,-0.2983461589498979,-0.16287762228298996,-0.08045288083192034,-0.043685204292443526
30.826977683556702,11.952155426437745,-8.990039796349059,-0.12005867729876639,-4.056244652261064,-2.3452986506399958,-1.4610573742917765,-0.945505613900689,-0.6291582364479748,-0.4136030136075366,-0.26450421558416365,-0.1761485616966108,12.048223850184744,-8.572903656048464,-0.02624153964307574,-3.500997674325257,-1.7672592557856326,-0.9356655185457374,-0.5104294942929325,-0.28903977441111317,-0.15834519790536228,-0.07856939439523705,-0.042857993788493476,12.013130990229211,-8.717346151783183,-0.031085244229566655,-3.6517189341454985,-1.8932132717471877,-1.03075070525398,-0.5748039641932593,-0.330184746314422,-0.18320204941018528,-0.0931035488959479,-0.051298640059382714,12.011933452700568,-8.59394236322343,-0.025449333865433084,-3.508655555696662,-1.7648189859410284,-0.9329454422710224,-0.5073003952353635,-0.28633453349226495,-0.15594271734167678,-0.07670386342838327,-0.04163657681524301,12.012443582018538,-8.354639480143632,-0.01877219687410605,-3.2527021398727527,-1.553936046648431,-0.7839000873936246,-0.4107921288594276,-0.2268658254451918,-0.12049811551515596,-0.056154528164721315,-0.029881740001953996,11.979922271975301,-8.594067494721482,-0.024554197751195377,-3.5069770540423155,-1.7626953771824603,-0.9305837240321916,-0.5048493598314168,-0.2837655037799892,-0.15358520969582534,-0.07486130528032614,-0.04025343310159517
31.52999273416447,12.037308573265863,-8.898260248760115,-0.11007013074944075,-3.9782240835840113,-2.281405365353158,-1.4100698767674125,-0.9055323001723938,-0.5979454388570604,-0.3897389663445666,-0.2467458000713934,-0.16285934881810893,12.133521600856751,-8.485228110646883,-0.024077082686322887,-3.433517710887686,-1.7190128530546605,-0.9029456671874396,-0.48889739975571744,-0.27491420914793296,-0.14932584285844228,-0.07314594551143788,-0.03953670311766404,12.098367378331513,-8.628248928929148,-0.02850490147482817,-3.5813829550571734,-1.8415634483426808,-0.99473038896074,-0.550544465880422,-0.3139849311984498,-0.17272159280502075,-0.08669633322071638,-0.04732727714157648,12.09715752701553,-8.50610582864099,-0.023335310714154452,-3.441070898315057,-1.7166597181714207,-0.9003228601330944,-0.48589216301400684,-0.27232154256678287,-0.14703395052286233,-0.07137385256674758,-0.038381281720634805,12.097659913870572,-8.269249230470397,-0.017216170184997423,-3.190042718370419,-1.5115142614625978,-0.7564569831963146,-0.3934601483320779,-0.2158197497924637,-0.11363622033205314,-0.05218048172574988,-0.0275027393637908,12.06509976475527,-8.506295360643932,-0.02249768726885174,-3.439483300043507,-1.7146265787416555,-0.8980503453315645,-0.48354026073324036,-0.26985874290771383,-0.14478662029507214,-0.06962668736076207,-0.037070964155923515
32.242774583692615,12.120810166375847,-8.808030238874135,-0.10085060435829321,-3.9018980181775706,-2.219258595362935,-1.3607904385725194,-0.8671577351981214,-0.568180580694851,-0.36715179659012154,-0.2300882995025355,-0.15049915255175633,12.217152289653411,-8.39904371999924,-0.022075625997995243,-3.367509750303955,-1.6720905957710401,-0.8713264296787946,-0.4682292851665028,-0.2614369480193114,-0.14078207093379153,-0.0680653580725949,-0.03645472092256965,12.181942373286414,-8.540662853999287,-0.02612060535186677,-3.5125783500349055,-1.7913290134395408,-0.9599197961136692,-0.5272571889282194,-0.29853052692741266,-0.1627963795379597,-0.08069362183982616,-0.04364123057212847,12.180720424471435,-8.419758978149385,-0.02138176341733751,-3.374957324188314,-1.6698200384869155,-0.8687963245787693,-0.46534256780247774,-0.25895222402538687,-0.13859641505250575,-0.06638303459622022,-0.03536242270553196,12.181215095707422,-8.185306898555547,-0.015777750906986313,-3.128746565323362,-1.4702546095840336,-0.7299366133897771,-0.37682448631956267,-0.205279328738178,-0.10713609924104708,-0.048463220364438064,-0.025300022372400546,12.148621752991028,-8.420007107279801,-0.020598727044404318,-3.3734552521982533,-1.6678723916362233,-0.86660860947182,-0.4630855287226725,-0.25659159771400497,-0.13645502170202034,-0.06472749788850037,-0.034121806250228245
32.965442075933325,12.202742060592197,-8.719264341000095,-0.092343636685354,-3.8271874301514908,-2.158782686727193,-1.3131437729409408,-0.8303071514104357,-0.5397909750802095,-0.34577212150676145,-0.21446540308900486,-0.13900661934141956,12.299198661978313,-8.314268213780682,-0.020225461811829215,-3.3029049982803134,-1.6264351963261257,-0.8407590008661686,-0.44838427580842705,-0.24857519955337615,-0.13268849133229033,-0.06330724521314494,-0.03359678256096538,12.263938534017377,-8.454504562182667,-0.023918204787555297,-3.4452335931096933,-1.7424487176154058,-0.9262654259915778,-0.5048963058041541,-0.2837838883625865,-0.15339656559750497,-0.07507121310832353,-0.04022213881497752,12.262704617607811,-8.33481961541161,-0.019577018112868126,-3.310246176115297,-1.624242944543119,-0.8383172831280354,-0.4456110420599728,-0.24619409121572722,-0.13060490549950476,-0.061711128975263034,-0.03256479201595679,12.263191578894528,-8.102732650546963,-0.014448407381616313,-3.0687501279652167,-1.4301070286759554,-0.7042980762970383,-0.3608520553969272,-0.19521887075335742,-0.10097838851054808,-0.044987335977820356,-0.0232623754231292,12.230570467099456,-8.335120876534088,-0.01884579798554422,-3.308824583551388,-1.622376102587086,-0.8362102071118567,-0.4434447605893695,-0.24393167255053502,-0.12856524078296794,-0.060143472383774335,-0.03139084886610356
33.698146466622084,12.283183345914455,-8.63187975314863,-0.08449688966714752,-3.7540165493634534,-2.0999056670595313,-1.2670584018917364,-0.7949093369776408,-0.5127077304987808,-0.3255344185404003,-0.19981492951403895,-0.12832447538971753,12.379740676155787,-8.230821954918163,-0.01851566807341274,-3.2396376886353373,-1.5819922328549163,-0.8111969578843577,-0.42932317174523676,-0.23629775478599777,-0.12502098091952873,-0.058852472147334314,-0.030948586498990995,12.344435365229948,-8.369693394183422,-0.021884511814915034,-3.379280311388136,-1.6948644274601192,-0.8937163107486905,-0.4834178845725533,-0.26970921503542156,-0.14449386043643642,-0.06980639521806467,-0.03705282161343525,12.343189673172681,-8.251208220241363,-0.017910291200588596,-3.2468717598912575,-1.5798742939731723,-0.8088395863293283,-0.426658625020496,-0.23401606715193585,-0.12303534332682986,-0.057339021861110305,-0.029974203135207406,12.343668976600453,-8.021449138079184,-0.013220159309425168,-3.0099924969076635,-1.3910238472406011,-0.679502374209176,-0.3455110054742504,-0.1856139110188227,-0.09514474308858498,-0.04173836980564379,-0.02137925667196705,12.311025111371151,-8.251557399715056,-0.01722823488296614,-3.2455258782039125,-1.57808375590332,-0.8068090709076132,-0.4245791780439876,-0.23184809572237247,-0.12109334024596086,-0.05585561695232069,-0.028864043391077746
34.44102820751328,12.362209621034273,-8.545796804181332,-0.0772620329796962,-3.682313142045104,-2.042559222302927,-1.2224664985227944,-0.7608971319846691,-0.4868663684716563,-0.30637743816292684,-0.18607859787648873,-0.1183992555031065,12.458854707499583,-8.148628505874555,-0.016936299898486107,-3.177645101719204,-1.5387099607980106,-0.7825962130606416,-0.41100912423908154,-0.22457560218377998,-0.11775717455468213,-0.05468296390069727,-0.02849659913270519,12.42350907337292,-8.286151803390279,-0.02000748112577612,-3.3146532495730705,-1.648520810168745,-0.862224182930808,-0.46278066173744603,-0.256273158807805,-0.1360620280960473,-0.06487790454481471,-0.03411711909067662,12.422251783872891,-8.168848346086907,-0.01637180583979619,-3.1847714282446433,-1.536662584325856,-0.7803194244731138,-0.4084487608306768,-0.22238935374423358,-0.11586555771644616,-0.05324885336643309,-0.027577297635514187,12.422723450781644,-7.941382094942823,-0.012085884857351261,-2.9524157086460936,-1.3529598552702586,-0.6555125322765256,-0.33077144417172233,-0.17644172000362696,-0.08961816416011813,-0.03870273798564808,-0.01964074497661944,12.390061572060116,-8.169240564274418,-0.01573638079746246,-3.1834967577871316,-1.534944137356264,-0.7783616772295163,-0.40645236636583204,-0.2203121313636185,-0.11401720164184392,-0.051846167805365426,-0.02652814656354538
35.19421694638018,12.439893415987093,-8.460939003171973,-0.07059414377554014,-3.6120087684852114,-1.9866789728067968,-1.1793040369805463,-0.7282068086037659,-0.46220584916125057,-0.2882432353067952,-0.17320161259545513,-0.10918081459541949,12.536614013873265,-8.067614325443245,-0.01547810417038176,-3.1168677310536412,-1.496539555453015,-0.7549151190247045,-0.393406953978793,-0.21338111048322334,-0.11087571580845992,-0.05078174765328161,-0.02622803023846279,12.501232595428384,-8.203805282514342,-0.018275991770757474,-3.2512905360699893,-1.6033657687635872,-0.8317433837675586,-0.4429452546559554,-0.24344405410100878,-0.12807602122522438,-0.06026554823062841,-0.031399707550167744,12.499963875603822,-8.087666566031103,-0.014952441984057284,-3.1238858015741657,-1.494559256944322,-0.7527153560780988,-0.39094645536588907,-0.2112864966943444,-0.10907431097657963,-0.04942367908779146,-0.025361357806346477,12.500427943190141,-7.862460094299628,-0.011038877203200098,-2.895964663812031,-1.315872355092103,-0.6322936347444281,-0.31660478983821927,-0.16768072210447207,-0.08438248079513,-0.03586756625628672,-0.018037276033798046,12.467752557318686,-8.088097094707674,-0.01436119733570948,-3.122678013943119,-1.4929088692849852,-0.7508267634198773,-0.3890295976626798,-0.20929661518499204,-0.10731576755382416,-0.048098277530645425,-0.024370557655186927
35.9578639389583,12.516304139590957,-8.377232714985315,-0.06445148163285623,-3.54303805674492,-1.932203748920076,-1.1375105652302064,-0.6967783489112322,-0.43866893354087444,-0.2710773848118361,-0.16113251090354386,-0.1006220874146784,12.613088746448835,-7.987708638737955,-0.01413239491932649,-3.0572487690597434,-1.455434651154191,-0.7281143542925861,-0.37648347648873837,-0.2026885052717284,-0.10435656758356142,-0.04713266229717208,-0.02413057091810955,12.57767579952409,-8.122582063738731,-0.0166795225915417,-3.189133156099278,-1.5593496875675434,-0.8022307515637673,-0.42387456847806526,-0.2311923045567541,-0.12051232928714953,-0.055950304034741556,-0.02888599590404524,12.576395849751798,-8.007592133595134,-0.013643575196707645,-3.064158127923199,-1.4535181289938468,-0.7259882497401245,-0.37411879048602,-0.2006819555935487,-0.10264171015548618,-0.045847467338755554,-0.023314185189705263,12.576852373791642,-7.784614420684872,-0.01007288618420279,-2.8405868891088,-1.279720742962959,-0.6098126382910185,-0.3029841004259922,-0.1593107234260159,-0.07942233768772228,-0.033220608445504216,-0.01655973646839687,12.544167665229727,-8.008056593670485,-0.013094209906793164,-3.063013250235651,-1.4519320328035636,-0.7241654173758291,-0.37227811847833403,-0.19877602762358038,-0.10096915593809717,-0.04459597557270944,-0.022379168207207586
36.73210963700201,12.591508086953095,-8.29460701159022,-0.058795426088132735,-3.475338507777834,-1.8790751676926924,-1.0970287367863691,-0.6665549871054383,-0.41620193071090267,-0.2548289783533021,-0.14982308383946022,-0.09267906760953146,12.688345890438079,-7.90884343728329,-0.012891238712650943,-2.9987340314630297,-1.4153509293123512,-0.7021566118097144,-0.36020734528595644,-0.19247370297325656,-0.09818100346489025,-0.043720598860614905,-0.022192661075971315,12.652905514103152,-8.042413176252158,-0.01520843540369831,-3.128124717766139,-1.5164252895829866,-0.7736454440809812,-0.40553352075049903,-0.21949025251307774,-0.11334905625737836,-0.05191434836480234,-0.026562235136228428,12.6516144337652,-7.928557037374052,-0.01243734639260935,-3.005534289971922,-1.4134950994314326,-0.7001010362801691,-0.3579346941111765,-0.1905518308113359,-0.09654916353586696,-0.042505235311710805,-0.02142435286141412,12.652063455202057,-7.70777896166404,-0.009182158160989839,-2.7862322277338505,-1.244466244083811,-0.5880382689426891,-0.2898838712900468,-0.15131298153177763,-0.07472362902339433,-0.0307504139058153,-0.015199407930114421,12.619373419183677,-7.929051203652396,-0.011927673935196371,-3.004448513987584,-1.4119697133263593,-0.6983407415829677,-0.3561670063426489,-0.18872665546393885,-0.094958969114326,-0.04132438042200203,-0.020542660399746015
37.51710529624681,12.665568669966987,-8.212993688226746,-0.053589943333290056,-3.4088507298444974,-1.827237882442669,-1.0578045556125018,-0.6374835319734294,-0.3947543397758009,-0.239449824147516,-0.139227864596472,-0.08531009450201005,12.762449443678882,-7.830953236023491,-0.011747054433116019,-2.9412720707220714,-1.3762463338587285,-0.6770067093668302,-0.3445492790487087,-0.18271425398628383,-0.09233133568652638,-0.0405312756785476,-0.02040312255675441,12.726985426595608,-7.963232247174124,-0.013853618911816391,-3.0682116447518353,-1.4745475852797676,-0.7459488835123123,-0.38788935408044056,-0.20831209151850533,-0.10656544471359942,-0.04814079878316212,-0.024415173525346785,12.72568338070404,-7.850495922913827,-0.01132633526504204,-2.947962903390117,-1.374448302970126,-0.6750187484057817,-0.34236505016672325,-0.18087383754888636,-0.09077911205060189,-0.03938271582761175,-0.01968072860659457,12.72612500634467,-7.631890170854993,-0.008361254787083855,-2.732853121519449,-1.2100719821298362,-0.5669409743246785,-0.27728039010790506,-0.14367005392597884,-0.07027287161597245,-0.028446140290606867,-0.013947890253851269,12.693433363571959,-7.851015791299886,-0.010854224498555425,-2.9469326087616157,-1.3729802123373167,-0.6733179524934054,-0.3406673941094148,-0.17912637268914067,-0.08926772815539762,-0.038269325670449855,-0.018849992056818005
38.31301297640929,12.738546418717007,-8.13232709297597,-0.0488016936781683,-3.343518053482093,-1.7766388859675497,-1.0197865026093393,-0.6095138091976953,-0.37427871838210147,-0.22489464110109542,-0.12930446948622465,-0.07847635572342213,12.835460586535081,-7.753975145055221,-0.010692893499635595,-2.884813818989503,-1.3380805060164627,-0.6526310461346092,-0.3294817331759008,-0.17338923049566496,-0.08679099520613616,-0.03755150657820548,-0.01875152124344803,12.799976525081451,-7.884975428374673,-0.012606619051497056,-3.0093428948958367,-1.4336734727729148,-0.719104268534662,-0.3709112396023984,-0.19763366125035547,-0.10014207743587544,-0.04461409303285992,-0.022432407798586795,12.798663684494606,-7.7733458163286056,-0.01030360159934477,-2.8913949116688977,-1.3363375056948046,-0.6507079596994639,-0.32738258295943623,-0.17162721894662397,-0.0853151436530383,-0.03646685128402619,-0.018072902750669348,12.799097919956061,-7.556886921873213,-0.007605126261414232,-2.6804041862737766,-1.1765025419527841,-0.5464925459048222,-0.2651513678309195,-0.13636571756930332,-0.06605755499028657,-0.02629784028048232,-0.012797226078760302,12.766408157557706,-7.773887603152012,-0.009867036731645925,-2.890416732768248,-1.3349235264825254,-0.6490638215704536,-0.32575215674580704,-0.16995452512262302,-0.08387913988757531,-0.03541783302990931,-0.017290842043912714
39.119951521281635,12.810498920872494,-8.05254415117994,-0.04439946840573426,-3.279286591770429,-1.7272275386810474,-0.9829258268285754,-0.5825985410542138,-0.35473053199742777,-0.21112096373320458,-0.12001312659559793,-0.07214131636609643,12.907437432580824,-7.677848752304025,-0.009721949429829693,-2.829312736225281,-1.300814873361973,-0.6289978549364532,-0.3149789099530741,-0.16447926861662118,-0.08154463258019298,-0.034768888248312216,-0.0172277749203673,12.871936714493827,-7.807581393347892,-0.011459300115788797,-2.9514699839239364,-1.3937618175572926,-0.6930767977900467,-0.3545702515539751,-0.18743260906450138,-0.0940609211881169,-0.04131960225456877,-0.020602148682221558,12.870613192466752,-7.697046337109665,-0.009362419203373875,-2.835783843333237,-1.2991243220739577,-0.6271370626446406,-0.3129616826243252,-0.16279274635542132,-0.08014199259126661,-0.0337453717373251,-0.016590982843486,12.871040105450684,-7.482710563608444,-0.006908776367116944,-2.628842417173658,-1.1437240382038822,-0.5266662441420699,-0.2534759315805073,-0.12938507164781854,-0.062066098167169584,-0.024296153354567026,-0.0117397968925332,12.83835554835918,-7.697606398592598,-0.00895941192702861,-2.8348545271103056,-1.2977614219336067,-0.6255469359379037,-0.3113958905115196,-0.16119207753058168,-0.07877811022753248,-0.03275769413353363,-0.015855319437441416
39.93810459854265,12.881480948718767,-7.973584081510506,-0.04035415273815592,-3.2161050803502196,-1.6789559801253382,-0.9471770962814896,-0.5566940300442087,-0.33606850348192785,-0.19808900541994684,-0.11131633326974673,-0.06627061472398046,12.978435305836491,-7.602515875000618,-0.008827836630217401,-2.7747244960335573,-1.2644129436418297,-0.6060777156690271,-0.30101727684484825,-0.15596664946675656,-0.07657784809292775,-0.032171682129865,-0.01582239642286666,12.94292112416182,-7.730991106235077,-0.010403942101281826,-2.8945467649848733,-1.3547736199570934,-0.6678341871589801,-0.33883993766226683,-0.17768844777109452,-0.08830513952130431,-0.03824344448491071,-0.018913132636168707,12.94158709604801,-7.621539324702233,-0.00849646150779031,-2.7810854133551777,-1.2627723890520541,-0.6042768102551231,-0.2990790193572834,-0.15435291745119162,-0.07524546381146638,-0.031206562309665346,-0.01522544243363487,12.942006743295918,-7.409304592569265,-0.006267542417599676,-2.578126841086541,-1.1117043965952504,-0.5074374505538587,-0.24223522482984564,-0.12271457101328775,-0.05828767721208282,-0.022432168842341286,-0.010768324570507512,12.90933046957257,-7.6221142036415355,-0.008125116938367663,-2.780201879875248,-1.2614576787813419,-0.6027381974503938,-0.297575424538242,-0.152821612876061,-0.07395052470999261,-0.03027732256529172,-0.014534048510253268
40.76761265994672,12.951545448223989,-7.895387954472641,-0.03663892050974337,-3.1539245775023708,-1.6317792543881002,-0.9124982026736832,-0.5317598481342029,-0.3182538409561073,-0.1857610531572348,-0.10317903377498558,-0.06083254397753092,13.048507638527887,-7.527919876019327,-0.008004938732134176,-2.7210066110047535,-1.2288403513830484,-0.5838434353449815,-0.2875753003077517,-0.14783484938977914,-0.07187685144406863,-0.029748831366206263,-0.01452684228522452,13.01298303969535,-7.655147137142864,-0.00943372640752131,-2.8385290928314233,-1.316672274496184,-0.6433466006266537,-0.32369604714329525,-0.16838195871525957,-0.08285849927936828,-0.03537264073024878,-0.017355268248054813,13.011638612193554,-7.5467681360131005,-0.007700157178159313,-2.727257158757914,-1.227247473212048,-0.5821001470972875,-0.2857132282862987,-0.14629131282536184,-0.07061185810264074,-0.028839505531585673,-0.013967835247406989,13.012051030031964,-7.336614012008054,-0.005677408655699077,-2.5282181518102846,-1.080413376227852,-0.48878331968683086,-0.2314119753104003,-0.11634156892415909,-0.05471181139934736,-0.02069755464124308,-0.009876391841305033,12.979385975796307,-7.54735458158332,-0.007358634387736452,-2.726416559121333,-1.2259782771023522,-0.580610696255891,-0.2842695307795534,-0.14482682438130756,-0.06938279894913614,-0.02796588475383472,-0.013318598595073807
41.60863776521045,13.020742429688616,-7.8178996076575,-0.03322811393227318,-3.092698874919756,-1.5856551124306764,-0.8788496082279542,-0.5077583456738075,-0.30125023044991694,-0.17410238114302895,-0.0955680293065107,-0.05579619044302234,13.11770496136288,-7.454006886606065,-0.007247398937688105,-2.6681190471511904,-1.1940648959781393,-0.5622695913108997,-0.2746331589880159,-0.140068585838534,-0.06742943466691706,-0.027489735639651548,-0.013331898798083181,13.08217273848439,-7.579994765371074,-0.008541614484451215,-2.78337520846233,-1.2794233440917204,-0.6195860628711705,-0.30911613555014755,-0.15949537569651945,-0.07770665949812186,-0.032694698491428295,-0.015917761841454207,13.080818013728297,-7.472678927860262,-0.006967709413174765,-2.6742590761855594,-1.1925174401396477,-0.5605817328762259,-0.2728446136637004,-0.1385927224793017,-0.06622905418468882,-0.02663368910616378,-0.012809007746035182,13.081223306099465,-7.264586505641001,-0.0051340822164745795,-2.479079314112204,-1.0498226043409935,-0.4706825313008753,-0.22099036540151706,-0.1102544160954072,-0.051329437239167136,-0.019084230219050854,-0.00905679915112045,13.048572202536725,-7.473273830026436,-0.006654272341448076,-2.6734586304970844,-1.191291190337343,-0.5591392327849852,-0.27145862093966056,-0.13719263959399142,-0.06506297449903947,-0.02581291689127837,-0.012199845984897695
42.461341974050434,13.089119969750275,-7.741064722596906,-0.030096760679678966,-3.032384625685454,-1.5405446942204184,-0.8461950159517508,-0.4846548181173265,-0.28502381776593433,-0.16308083810230087,-0.08845199656129138,-0.05113212010327353,13.186075754518708,-7.380724635880158,-0.006548819817884417,-2.6160240495531464,-1.1600568240813331,-0.5413329051640905,-0.2621726618463408,-0.1326534691444316,-0.06322436112962658,-0.025384183740745248,-0.012228421953944826,13.150538604315553,-7.505481033433519,-0.007720080050198284,-2.7290459344526132,-1.2429951366617582,-0.5965269889973415,-0.29507964203994175,-0.15101198156865153,-0.07283628107340001,-0.030197699297866986,-0.014590087184621492,13.149173744702445,-7.39921943013705,-0.006292762291977302,-2.622053462140678,-1.1585527149084367,-0.5396984277818094,-0.2604551340112926,-0.13124291838453891,-0.06208596136938481,-0.024578959971188634,-0.011739846471254244,13.149571894002653,-7.193171264186173,-0.004632682345886065,-2.4306753270045176,-1.0199059302476088,-0.4531156688417033,-0.21095596103354017,-0.10444209768761328,-0.048132237858776225,-0.017584368827223654,-0.008302265932468586,13.11693730540943,-7.399819911574281,-0.006005708777018634,-2.62129057678324,-1.1573669729143423,-0.5383007410730173,-0.2591247547048233,-0.1299048812726929,-0.06098005504895164,-0.023808448636784246,-0.011168782361077881
43.32588734618328,13.156724819905453,-7.664830041888264,-0.02722168813075347,-2.9729418922820416,-1.4964141185898951,-0.8145025381559903,-0.4624172208390547,-0.26954413389620674,-0.15266888038820703,-0.08180344826985439,-0.04681305647656725,13.253667264109684,-7.308021686016794,-0.0059029099777631305,-2.5646865439195277,-1.1267902266297094,-0.5210131407888918,-0.2501767593727107,-0.12557683239820983,-0.05925313110534905,-0.02342378082449326,-0.01120737836698214,13.218127702261123,-7.43155381607962,-0.006961896827571094,-2.6755048250082907,-1.2073600064458772,-0.5741470739641843,-0.2815673547899349,-0.1429170369994138,-0.0682370891159074,-0.02787173393776845,-0.013361962670381769,13.21675278387411,-7.326338258806409,-0.005669154427988199,-2.5706052820076377,-1.1253275102610747,-0.5194301099237901,-0.24852788345800447,-0.12422935627966024,-0.05817425747577544,-0.022667079858202027,-0.010751427405959517,13.217143830189187,-7.122318350513741,-0.004168374895060948,-2.382973724870319,-0.990640736427024,-0.4360659641662903,-0.20129511907345357,-0.09889504128327037,-0.045114409703352926,-0.01619173453867255,-0.007605492607546298,13.184528137815963,-7.326941573870359,-0.005406938280754917,-2.569877501274303,-1.1241800447887398,-0.5180752695095046,-0.2472511834704039,-0.12295114832635093,-0.05712585700851605,-0.021944272396062142,-0.01021654422213891
44.20242513734447,13.223603559742454,-7.589143657785461,-0.024586672206779268,-2.9143336592414966,-1.4532328793985663,-0.7837427235498113,-0.44101492875814935,-0.2547848396187904,-0.14284474430471167,-0.0755987540023452,-0.04281399728445533,13.320526414631505,-7.2358478898736305,-0.005307931566139866,-2.514074142111623,-1.0942422441819022,-0.501291793161045,-0.2386287985046426,-0.11882872836566258,-0.055511568439892106,-0.021602102009067883,-0.01025980580615482,13.284986789903373,-7.358162366843551,-0.006264538740689295,-2.6227182814747554,-1.1724933989588457,-0.5524258102175998,-0.2685605585480322,-0.1351986424013658,-0.06390323710234205,-0.025709052868745752,-0.012223385008298782,13.283601909315479,-7.253985289508476,-0.005095165719577127,-2.519882236332979,-1.0928190883215259,-0.49975831554760075,-0.23704624919910072,-0.11754210524062608,-0.05448978176194588,-0.02089162007545709,-0.009834740659443985,13.28398593792895,-7.051978882138935,-0.0037403240824540477,-2.3359445275269253,-0.962007215114639,-0.4195180590496292,-0.1919942124026764,-0.09360600061228316,-0.042273991633154914,-0.014901552804550921,-0.006958695528939484,13.251391392557467,-7.254588885322493,-0.004856240606435528,-2.519187244370406,-1.091707745919779,-0.4984444292143528,-0.23582134124813542,-0.11632157719971822,-0.053496330758048105,-0.020214050582013927,-0.009334163421344714
45.09113901521282,13.289788311508936,-7.513962918906757,-0.022176933288319964,-2.8565242773089237,-1.4109635936698248,-0.7538856623173313,-0.42042459349102373,-0.24071863064508686,-0.1335784808276544,-0.06981345952602926,-0.03911840285295558,13.38668581815737,-7.1641625128183275,-0.004762226824749189,-2.4641557527466924,-1.062382857879746,-0.4821497498955814,-0.22751937116262072,-0.1123979236177507,-0.0519865894590745,-0.019911162394271206,-0.009384358733170315,13.351148310651316,-7.2852652738370125,-0.005625748999880137,-2.5706539334581873,-1.1383636686293566,-0.5313421757329271,-0.2560477764388737,-0.12784355838574674,-0.05981992562809227,-0.023700363212601067,-0.011172073385330949,13.349753600448807,-7.182119814892641,-0.004569169534887761,-2.4698532208947714,-1.0609974377886726,-0.480664059294736,-0.2260009482833138,-0.1111699649023416,-0.05101948337039876,-0.01924468346737656,-0.008988529815878435,13.350130567887057,-6.982113466768198,-0.003347678911428793,-2.2895589193871055,-0.9339781887380545,-0.4034560473091956,-0.18304697993660468,-0.0885664232449097,-0.03960013009183724,-0.013707629668393385,-0.006361801038438253,13.317559327312875,-7.182721318131825,-0.004352079915705664,-2.4691888561217654,-1.0599202675227137,-0.47938930707654154,-0.22482593967876138,-0.11000500359540202,-0.05007843866557429,-0.0186099260298184,-0.008520408104935762
45.992191039504924,13.355315551654119,-7.439242647428653,-0.019975109861321377,-2.7994795175536007,-1.369573679860891,-0.7249020549187019,-0.4006185107215179,-0.22731627539702154,-0.12484116615738629,-0.06442266183576426,-0.035705997286646404,13.452182428222256,-7.09292227608497,-0.004261514796944334,-2.414901618622574,-1.0311867678120428,-0.46356851713095504,-0.21683462153062388,-0.10627123783606464,-0.04866613468935799,-0.018342506748633164,-0.00857578103356329,13.416649063726698,-7.212818685431683,-0.00504050401244719,-2.5192809482527245,-1.104943986470642,-0.5108756858479402,-0.2440130826098459,-0.12083665164830294,-0.05597339467655673,-0.021835803301984612,-0.010201706424255351,13.41524464089812,-7.110698648908387,-0.004086994162057764,-2.4204886219890436,-1.0298374515774165,-0.4621288735847633,-0.21537813639954956,-0.10509979764709879,-0.047751342065052486,-0.017717847449443852,-0.008207605912272275,13.415614598305066,-6.912680168761453,-0.002987243861212991,-2.2437894429793235,-0.9065312546893597,-0.387864524036973,-0.1744426550090848,-0.08376597114148046,-0.03708312425024952,-0.012603360233999756,-0.005811001412438177,13.383068489916603,-7.111295852841937,-0.0038903480262462474,-2.4198528356192206,-1.0287925253227965,-0.4608915257692868,-0.2142512625269289,-0.10398834554989927,-0.046860249128968134,-0.017123575087430086,-0.00777017696702567
46.9057540739185,13.420220947406422,-7.364939034581004,-0.01796487003931315,-2.7431676324547114,-1.329033624628785,-0.6967641824493843,-0.3815693256173013,-0.21454925728087484,-0.11660513873109146,-0.059402604597584174,-0.03255765536289924,13.517052253387135,-7.02208509858194,-0.003801788854899183,-2.366284259011231,-1.0006313785080652,-0.4455305308576405,-0.20656041240510797,-0.10043559036599772,-0.045538689877541685,-0.016888026124385464,-0.007829120916435988,13.481524902018311,-7.140779936001473,-0.004504109891332755,-2.468570695528773,-1.0722102800113715,-0.49100701473673314,-0.23244031688977101,-0.11416287259487709,-0.05235045854442631,-0.020106001008689398,-0.00930639120479972,13.480110848115013,-7.039679697065177,-0.0036446590072089138,-2.371760941817789,-0.9993165535891604,-0.44413531217419905,-0.20516377251665863,-0.09931857782678198,-0.04467392209201171,-0.016303114187283734,-0.007487073040174158,13.48047381696039,-6.843638158138679,-0.002655903158764899,-2.198610677470393,-0.8796464326787407,-0.37272894313308713,-0.1661701499638914,-0.0791942860276121,-0.034713778164188,-0.01158253470163961,-0.005302694570096739,13.447954663707806,-7.0402706008439715,-0.0034671738825929753,-2.371151860276968,-0.9983021657365228,-0.442933761944591,-0.20408329609485226,-0.0982586114837909,-0.043830404709474816,-0.01574709374241076,-0.007078702747541717
47.831990178170145,13.484538651342348,-7.291009924287584,-0.016130996455862724,-2.687559460232942,-1.2893169092954584,-0.6694459063308841,-0.3632501628682493,-0.2023897080034015,-0.10884376217597497,-0.05473073382400348,-0.02965558682656055,13.581329802533975,-6.95161049265706,-0.0033793377134104605,-2.3182783395478737,-0.9706964889382936,-0.42801933811799,-0.19668256257769273,-0.09487798166989786,-0.04259317404922677,-0.01554016735135427,-0.00714001801780479,13.545810260204977,-7.06910801561574,-0.004012222464353218,-2.4184969695610206,-1.0401410448303663,-0.471717968932816,-0.22131343401554737,-0.10780737035995613,-0.048938379046340345,-0.018502082105881952,-0.008480880429859356,13.544386662538571,-6.9690225648542,-0.0032385364665196304,-2.3236450252961562,-0.969414730137816,-0.4266669980574087,-0.19534374134624533,-0.0938133359542033,-0.041776122317511474,-0.014992939104170816,-0.006822684626716218,13.54474267335631,-6.774948082573319,-0.0023508894125093506,-2.153999273106614,-0.8533060010381219,-0.3580356125033678,-0.15821812825356513,-0.07484100906697688,-0.032483232199539164,-0.010639284880701753,-0.0048338165041313715,13.512252133837707,-6.969605247366625,-0.0030789929601949192,-2.32306084938352,-0.9684292387680515,-0.4254997026349381,-0.19430795421960734,-0.0928028764827504,-0.04097788611108214,-0.014473031795444392,-0.006441824005295176
48.77109382391977,13.548301241998347,-7.21741503210756,-0.014459396770976782,-2.6326285106999037,-1.2503999307308902,-0.6429226911686612,-0.3456347698338663,-0.19081050835692587,-0.10153142965647735,-0.050385776410776136,-0.02698346830251719,13.645048025205009,-6.881459697272281,-0.0029909591907943582,-2.2708609102225563,-0.9413643002099956,-0.41101941833654293,-0.1871868876198849,-0.08958549916938771,-0.0398187906257548,-0.014291866374552837,-0.006504851867125818,13.60953792163031,-6.997763713629329,-0.0035610542092142034,-2.36903588193198,-1.0087172604812995,-0.4529914425576155,-0.21061636389316674,-0.10175542075454973,-0.04572482851216596,-0.017015789867100593,-0.0077206612554075495,13.608104856246513,-6.898688533979421,-0.0028654808985752716,-2.2761179159402234,-0.9401142565619824,-0.4097084947037045,-0.18590386385332108,-0.08857117523749909,-0.03904723378221089,-0.013780357807629623,-0.006210872688344201,13.608453938867727,-6.70657228361647,-0.002069825267030535,-2.1099339866875475,-0.8274944488247862,-0.3437716694602322,-0.15057511503129617,-0.07069576050962131,-0.03038283891088421,-0.009768230172169868,-0.004401912958920639,13.575993489015023,-6.899261308409763,-0.0027227602662930747,-2.2755570418870277,-0.9391561689857744,-0.40857400301979985,-0.184911117696117,-0.08760826478838825,-0.03829200677557631,-0.013294495487079372,-0.005856087087723232
49.723237874865085,13.611539941375549,-7.14411573308424,-0.012937074111123673,-2.578350487011118,-1.2122615614034662,-0.6171716045334361,-0.32869781078549964,-0.17978563642674905,-0.09464379528700254,-0.04634756065289371,-0.024526085571381882,13.708238442349337,-6.81159554141847,-0.0026338346707974027,-2.2240108257263707,-0.9126189249297798,-0.3945162304113221,-0.1780594213518923,-0.08454560380565962,-0.037205404054309686,-0.013136564532591884,-0.00592045371084692,13.672739300647986,-6.926709376032208,-0.003147238154724663,-2.3201655555439675,-0.9779219859009431,-0.43481138448509304,-0.20033341671586247,-0.09599273626209337,-0.04269817216561343,-0.01563948731292939,-0.007021831662929452,13.671296846371813,-6.828640474560298,-0.0025227243191318274,-2.229158646157125,-0.9113993923017837,-0.39324529266729025,-0.17683019506081593,-0.08357957023201515,-0.036477137967144246,-0.012658880132316537,-0.005648570132542392,13.671639011924364,-6.638474636922032,-0.0018106435478185486,-2.0663953914951314,-0.8021979633332244,-0.32992498080207033,-0.14322973304834707,-0.06674841096260557,-0.028404533191848436,-0.008964447523874385,-0.004004994274677629,13.639210052324279,-6.829201731276403,-0.0023957283731625614,-2.2286195388446646,-0.9104673284075043,-0.3921422855810043,-0.17587886748608106,-0.0826622866463868,-0.03576276575581937,-0.012205114528975498,-0.005318464021605369
50.6885951947038,13.674284253109896,-7.071075124814074,-0.011551910233758154,-2.524703387048007,-1.174882974301477,-0.5921711296507031,-0.31241489287217095,-0.16929003752938304,-0.08815785278636074,-0.04259729871841443,-0.02226922719502789,13.770930857840316,-6.741982452871451,-0.0023054655699298247,-2.177709051662417,-0.8844464425796057,-0.37849610326436123,-0.16928656961684557,-0.07974603345887138,-0.03474337906559721,-0.01206829527456836,-0.005383961362765498,13.735444046364936,-6.855908987397161,-0.0027677366247589145,-2.271866191421565,-0.9477402528689722,-0.4171627445401286,-0.19044937508502247,-0.09050552250255312,-0.03984742391830444,-0.014366068634820324,-0.006380740339064932,13.733992339516016,-6.758842869092028,-0.002207785408267424,-2.182748175556446,-0.8832562502770285,-0.3772638118463172,-0.16810921826539404,-0.07882636385723014,-0.034056280889138126,-0.011622575747821249,-0.005132948090090553,13.734327610433372,-6.570620484907286,-0.00157158843627812,-2.023365901643821,-0.7774045251263453,-0.31648418145774737,-0.13617085021016628,-0.06298908528539873,-0.026540699052196873,-0.008223426588602364,-0.0036412313054086176,13.70193140627497,-6.759391125732122,-0.002095489482749709,-2.182229454678647,-0.8823489617160798,-0.3761910172038485,-0.16719769355841513,-0.07795280538611299,-0.03338065235026826,-0.011199034773805232,-0.004826273533227543
51.66736025509583,13.736561981069055,-6.998257748590629,-0.010292447906922221,-2.471666930289331,-1.1382473383834981,-0.5679012486389056,-0.2967629760387981,-0.15930009125766734,-0.08205188241742675,-0.03911718793848008,-0.020199282847466526,13.833153457176476,-6.672586327756687,-0.0020035344505322317,-2.131937987488798,-0.8568344209841265,-0.3629462275082411,-0.16085533231147847,-0.07517521875491734,-0.03242375458832156,-0.011081515309361429,-0.004892612214657687,13.797680245718107,-6.78532806307961,-0.002419692274928843,-2.2241195086989913,-0.9181587008550751,-0.40003143646029704,-0.1809497026947462,-0.08528065500721935,-0.03716226440384736,-0.013188971504638984,-0.00579391232212192,13.796219346627902,-6.689261612652137,-0.001918343051181718,-2.1368689939546677,-0.8556725348836094,-0.3617512964475438,-0.15972794512262825,-0.07430002066589889,-0.0317757295230867,-0.010665959882358066,-0.004661330334187973,13.796547713593016,-6.5029766842877255,-0.0013509269711300038,-1.9808293437815128,-0.7531034577551078,-0.30343857543579794,-0.12938775424052412,-0.05940841941994153,-0.024784252962196645,-0.0075410966011951065,-0.003308880772675834,13.764185467980052,-6.689795513994483,-0.0018198033573470873,-2.1363693683660747,-0.8547888342589822,-0.3607075461349754,-0.15885465593025774,-0.07346836700628373,-0.03113686273004148,-0.01027083962679496,-0.004376867382834685
52.65971672371998,13.798398848336362,-6.925630272431086,-0.009148926264010718,-2.4192232873773656,-1.1023400429282142,-0.5443431840045129,-0.2817195281171623,-0.14979262924750147,-0.07630492180274709,-0.035890513794587506,-0.01830399891441845,13.89493217395108,-6.603374963315164,-0.001726720832794767,-2.0866820786527627,-0.8297721848750315,-0.34785452744332857,-0.15275269339972847,-0.07082148834078059,-0.030237685819493938,-0.010171106483561173,-0.004444370887861166,13.859473734084201,-6.7149339767153045,-0.0021013451521205507,-2.176909410453434,-0.8891658896203365,-0.38340417844463515,-0.17181992103775012,-0.08030501095831642,-0.03463263697284554,-0.01210215640251443,-0.00525866012703316,13.858003702137133,-6.619864578724734,-0.00165314115249728,-2.091505648412915,-0.828637683835377,-0.34669574680257575,-0.15167338723436818,-0.06998891052176227,-0.029626761942118003,-0.009783997750693373,-0.004231726794155135,13.85832520701631,-6.435511839360222,-0.0011479927320407453,-1.9387713930413222,-0.7292856810402402,-0.2907780551328501,-0.12286961543693486,-0.05599690018896996,-0.02312824553180612,-0.0069136977211836405,-0.0030068207453712143,13.825997971614669,-6.620382779694538,-0.0015673625979034384,-2.0910239174331595,-0.8277764750774719,-0.34567996390552647,-0.15083685065558722,-0.06919737795074618,-0.029022725462559795,-0.009415598407078413,-0.003968307588925109
53.66583746427397,13.859819202285124,-6.85315992425686,-0.008111311637957934,-2.3673547223618274,-1.0671472747791912,-0.5214794257845818,-0.2672639461961961,-0.14074684951790098,-0.07089769894318998,-0.032901510735037706,-0.016571054311873883,13.956291662571903,-6.534316722344099,-0.001473003092248991,-2.041925748644102,-0.8032495686155139,-0.33320966060090174,-0.14496689978736937,-0.0666748717161833,-0.028177396873927934,-0.009332314065787713,-0.004036652721401834,13.920849053720051,-6.644694712161135,-0.0018101922259908616,-2.130219703870279,-0.8607508072016271,-0.3672685174460135,-0.16304700407444273,-0.07556734014859467,-0.032249592543002,-0.011099913593613338,-0.004771714589091631,13.919369961192409,-6.550620125804359,-0.0014101386075883549,-2.046642574693802,-0.8021415538070402,-0.33208589648200676,-0.14393391690135227,-0.06588317623917488,-0.027601673822703145,-0.00897199165634987,-0.0038415916889086806,13.919684659709727,-6.368195221698535,-0.0009613293730432301,-1.8971776877145694,-0.7059424748044131,-0.2784931470591319,-0.11660679082899171,-0.05274656426361813,-0.021566587821456165,-0.0063377948353289405,-0.0027334001861104105,13.887393400004758,-6.551121484019643,-0.0013362060156941794,-2.0461777019801257,-0.8013018391917175,-0.3310970608707728,-0.14313264050135396,-0.06513004197369049,-0.027030647304261125,-0.008628674538896902,-0.003598142183666561
54.68593855637993,13.920844906975283,-6.7808163929375045,-0.007171719684939687,-2.316046317243683,-1.0326575191384708,-0.49929353235278284,-0.2533755595799165,-0.1321415957482902,-0.06581082421407478,-0.030135019635243267,-0.014989744633405295,14.017254070174197,-6.465382224314921,-0.0012418222000016705,-1.997655826767291,-0.777258181572716,-0.3190009050260232,-0.13748583625995686,-0.06272471722219386,-0.026234571371681663,-0.008560454438376566,-0.003667841688316702,13.981828210620831,-6.574580571955217,-0.0015453047769379506,-2.084036780975241,-0.8329044081321936,-0.35161272902675156,-0.1546175419235168,-0.07105563002775894,-0.030003706712379064,-0.010176738434216393,-0.0043309070658088525,13.980340165245824,-6.481498959852381,-0.0011887930918661493,-2.0022667375458902,-0.7761758740525797,-0.31791105231003214,-0.13649739640819258,-0.0619721840227228,-0.025692248456179442,-0.00822534553357621,-0.0034893778771863545,13.980648041615172,-6.300998231295386,-0.0007908638084633938,-1.8560361220876267,-0.6830668237143389,-0.2665748779905604,-0.11058909300104519,-0.04964870196538787,-0.02009270790850451,-0.005809974379249955,-0.0024878239213370163,13.948393609822318,-6.48198232648665,-0.0011258140512752208,-2.001817715329938,-0.775356744009424,-0.3169482937916267,-0.1357299815603603,-0.061255756384067314,-0.025152504236654504,-0.007905571958813449,-0.0032648645206680743
55.72020366771667,13.98149693163875,-6.708569349942932,-0.006321746241846867,-2.26528269797302,-0.9988591757990821,-0.4777700427790309,-0.2400358732853675,-0.1239580587705516,-0.061026617570671585,-0.027576466440577145,-0.013548577901773114,14.077840668302201,-6.39654205588702,-0.0010316391804781875,-1.9538586197964691,-0.7517893741169364,-0.30521823013705973,-0.13029909506740872,-0.0589621265140889,-0.024401978418997175,-0.00785084592748888,-0.003335083582917297,14.04243239661844,-6.504561776840298,-0.001304719241093777,-2.0383464734373913,-0.8056174155838567,-0.3364257945038875,-0.14651992091343624,-0.06675978474973808,-0.027886728654304742,-0.009327146453309076,-0.00393274779996222,14.040935434495964,-6.412471681975081,-0.0009875915522424964,-1.9583645118986266,-0.750732085565231,-0.3041612446312876,-0.12935352366253447,-0.058247136149031944,-0.023891342274945736,-0.0075394391887613765,-0.003172242891817367,14.041236521303585,-6.233892305582131,-0.0006355526900505128,-1.815334096169269,-0.660651340296237,-0.25501484542814357,-0.10480802374546744,-0.04669627327895792,-0.018700971695358108,-0.005326782034270146,-0.0022680637861228845,14.009019672255981,-6.41293609038106,-0.000934667012047924,-1.9579304950016267,-0.7499327150600759,-0.3032237757088993,-0.12861861095770516,-0.05756579513372905,-0.023381265964001953,-0.007241751285168373,-0.002965686744971204
56.76881646596299,14.041794770859264,-6.6363891218358795,-0.00555373965747568,-2.2150494231043742,-0.965740909777097,-0.4568940906535407,-0.22722747461952,-0.11617834270414124,-0.056528417762700525,-0.02521191995081361,-0.012236569730068418,14.138071207801682,-6.327767392343398,-0.0008411148324511232,-1.9105212568047771,-0.7268345849604505,-0.2918519583306437,-0.1233970250526948,-0.05537865119223086,-0.022672875634854074,-0.007198867337678392,-0.0030354011689301325,14.10268121860597,-6.434609165862069,-0.00108675514564427,-1.9931354681787572,-0.7788806708249625,-0.32169712412164375,-0.13874338283035748,-0.06267022883488105,-0.02589094827552882,-0.008545738809308166,-0.0035737221764296405,14.101175425106943,-6.343509557259734,-0.000805211879183456,-1.9149230911975517,-0.7258017217565225,-0.29082689745990314,-0.12249271733688274,-0.0546996593430367,-0.022192329039875808,-0.0069097361620495895,-0.002887261850621675,14.10146974469477,-6.166849421848407,-0.000494583872459639,-1.7750597069222698,-0.6386886924608792,-0.24380494788752907,-0.09925570914199353,-0.043882594088959004,-0.01738617927456656,-0.004884728320469619,-0.002071907075800241,14.069291167220452,-6.343954101162399,-0.0007614445491017478,-1.9145033051997205,-0.7250213495373554,-0.2899139706489408,-0.1217890083853575,-0.054051901993921736,-0.021710460225178252,-0.006632761565689124,-0.002697724596179502
57.83199303074104,14.101755748856649,-6.564247630090227,-0.0048607055563321885,-2.165333412293542,-0.933292732164795,-0.43665151173568006,-0.21493309345483294,-0.1087848132089544,-0.05229947055136421,-0.02302768187614452,-0.01104318629705443,14.197963379173503,-6.259030969621348,-0.0006689846056355693,-1.8676320934048503,-0.7023863950189702,-0.2788929129339309,-0.11676994574235464,-0.051965921483050424,-0.02104004169435093,-0.006599566121857903,-0.002765665089946835,14.16259227450098,-6.36469518816867,-0.0008898310577858008,-1.9483917071868286,-0.752686174816483,-0.3074166537002926,-0.1312771468867075,-0.05877744918096253,-0.024008174310791587,-0.00782687329639467,-0.0032502361192772392,14.161077682139128,-6.274585362654744,-0.0006404052154448491,-1.8719308874704748,-0.7013774105159523,-0.2778988325919588,-0.11590537495068584,-0.051321467871955115,-0.02058808209218084,-0.006331379749142271,-0.0026313731373073398,14.161365254010985,-6.099843154971998,-0.0003670829264651243,-1.7352022448186646,-0.6171725804068096,-0.23293751666153276,-0.09392422067851298,-0.04120101798021545,-0.016142592193919565,-0.0044800228347229975,-0.0018969932434821269,14.12922547844863,-6.275009280988167,-0.0006049342757177535,-1.8715246578665576,-0.7006154092127037,-0.27700983903851106,-0.11523161877216236,-0.05070583772208177,-0.02013304390481311,-0.006073867249633657,-0.0024579734565690963
58.90993863769184,14.161396044929486,-6.492116961453342,-0.004235630570703621,-2.116121974406693,-0.9015041478655421,-0.41702821275078106,-0.20313642383451957,-0.10176086680578622,-0.04832436078851811,-0.02101089375861822,-0.009958001504995446,14.257533571468024,-6.190305725318429,-0.0005135422562250074,-1.8251798383308446,-0.6784368698512809,-0.2663318928099927,-0.11040888174807392,-0.04871619460496332,-0.019497037380081968,-0.006048294077205613,-0.002522431549654032,14.22218182621043,-6.294792432433848,-0.000711905926700443,-1.9041035224738319,-0.7270255025815245,-0.29357434175875197,-0.12411119870861145,-0.05507264985573053,-0.022231117445187368,-0.007165199387907279,-0.0029582874853412277,14.220658500741271,-6.205672109495882,-0.0004914703527796065,-1.8293766841469146,-0.677451371932793,-0.2653679738583378,-0.1095826073060146,-0.04810489148217894,-0.01907228289627174,-0.005799801648864804,-0.0024011081344689936,14.220939351837135,-6.032847224306504,-0.0002517701096633748,-1.695751289486894,-0.5960961955925532,-0.22240486392570025,-0.08880634565568458,-0.0386454849343993,-0.014965193286808159,-0.004109083010319351,-0.001740554523557859,14.188838847287704,-6.206074756227963,-0.00046343465120058,-1.828983412034815,-0.676707115995125,-0.26450232268744345,-0.10893765860190813,-0.04752004769851779,-0.01864284440461731,-0.005560607889826137,-0.0022430251117734838
60.0028369544942,14.220730194687041,-6.419969673833435,-0.003671951315974165,-2.0674032689520088,-0.870364747057575,-0.3980100617223695,-0.19182151272979558,-0.09509038061389874,-0.0445884212287796,-0.01914940754091469,-0.008971055709739637,14.31679669416014,-6.12156511784474,-0.0003729543518708622,-1.7831540140744813,-0.6549780766753963,-0.25415958567612396,-0.10430503220861875,-0.045621923353620086,-0.01803777903624748,-0.005540650908204636,-0.0023021368718997345,14.281464704241195,-6.224874081967052,-0.0005509056633694001,-1.8602601206801541,-0.7018902149470847,-0.2801599850212624,-0.11723568814529747,-0.05154720991052666,-0.02055284130306382,-0.006555733066207984,-0.0026939041394185032,14.279932705068774,-6.136743329887533,-0.0003566434766682949,-1.7872500961636109,-0.654015713217097,-0.25322501180700796,-0.10351571930557665,-0.045042492176061995,-0.017638971366096507,-0.005310705515644302,-0.00219300610076786,14.280206845686571,-5.965835952590286,-0.000147265010573963,-1.6566972078177764,-0.575452639788594,-0.2121990948401134,-0.08389496331888235,-0.036210087135177024,-0.013849320952996205,-0.003768547431946118,-0.0015997322437516447,14.248145890925855,-6.137124203810994,-0.000335188312650004,-1.7868692718317338,-0.6532887209694905,-0.2523822115165123,-0.10289849496746675,-0.044487184002505384,-0.017234059616607404,-0.005088808707982647,-0.0020494183271355234
61.110914864751365,14.279771237998112,-6.347779174029295,-0.003163525389473545,-2.0191666319033112,-0.8398645577349442,-0.37958278121085803,-0.18097254183992184,-0.08875731879465856,-0.04107732239465159,-0.017431898764728546,-0.008072666446167612,14.375766078257515,-6.052783518721558,-0.0002454148165177552,-1.7415452961499902,-0.632002406349088,-0.24236636906189518,-0.09844954761656009,-0.04267553448770522,-0.016656326812241433,-0.0050726570015251285,-0.0021011357910364426,14.34045406517114,-6.154914182162848,-0.00040476139399152843,-1.8168518299456973,-0.6772722325032523,-0.26716314062700086,-0.1106407349916589,-0.04819253382116433,-0.018966595431252054,-0.005993894536228267,-0.0024530043277154337,14.338913458277332,-6.067773487574861,-0.00023413077398103343,-1.7455418974917845,-0.6310629866741438,-0.24146039451806758,-0.09769589278021798,-0.04212674048475214,-0.016282294243798803,-0.0048602066028493335,-0.00200343769527209,14.339180886418449,-5.898784518368659,-5.20623423811765e-05,-1.618031476870305,-0.5552353657228466,-0.20231200322637277,-0.07918284291654741,-0.033888815462446195,-0.01279033184875426,-0.0034554608549761468,-0.0014715109190004238,14.307159779895152,-6.068132191347119,-0.00021843208016711824,-1.7451730662119762,-0.6303528200920684,-0.24063999701899727,-0.09710540799082072,-0.04159979219393868,-0.01590093126389809,-0.004654716417832475,-0.0018735847835904922
62.234377644104356,14.338530777589304,-6.27551917397108,-0.0027051670957927926,-1.971401937517886,-0.8099935679161874,-0.3617318918000116,-0.17057357176163557,-0.08274616200250647,-0.03777785790139797,-0.015847843560448653,-0.007254233041233783,14.43445359278017,-5.983935677400041,-0.0001295224683134635,-1.7003448989742287,-0.609502228510492,-0.23094238359183067,-0.09283325403443293,-0.03986955483888872,-0.015347372729700255,-0.004640717837746434,-0.0019163051111537044,14.39916175400996,-6.084887176838446,-0.0002719198386616569,-1.7738695101327635,-0.653163399529505,-0.25457309393717586,-0.10431616072910893,-0.045000134436649776,-0.017466299883675113,-0.005475560791023736,-0.002232118707729698,14.3976125522167,-5.9987374274509335,-0.0001226074862950452,-1.704243335578116,-0.6085855524697845,-0.23006429894591152,-0.0921140703904865,-0.0393502197545276,-0.014997046131366924,-0.004444821481523828,-0.0018293618064587442,14.397873340395368,-5.831668573956247,3.4786394066571246e-05,-1.5797460464833621,-0.5354376873517457,-0.19273518820364147,-0.0746625046047006,-0.031675737804322306,-0.011784167289655988,-0.003167129681037566,-0.0013533770271646317,14.365892139312233,-5.999073732673933,-0.00011189668622726701,-1.7038861396730676,-0.6078918574881398,-0.22926587749724112,-0.09154941180113445,-0.0388505598094807,-0.014638378833290056,-0.004254959937506558,-0.0017124922747195196
63.373430568194195,14.397020580197866,-6.203161218932354,-0.0022933816116115146,-1.9240977764475238,-0.7807399734383043,-0.34444235269211526,-0.16061008231678578,-0.07704247993676469,-0.034678044153178045,-0.014388461299387676,-0.006508826027152808,14.492871221727693,-5.914994480712541,-2.5274153919233698e-05,-1.6595429099906083,-0.58746809603299,-0.2198770825795885,-0.08744813138092393,-0.037197365279807465,-0.014106487592616512,-0.004242449115183228,-0.0017457623721809476,14.457599632941367,-6.014765448751431,-0.00015223788403131836,-1.7313028554067857,-0.6295538004059515,-0.2423785120319965,-0.09825301615242499,-0.04196240379871509,-0.016046751117212217,-0.004997832918324219,-0.002029012912732407,14.456041896711522,-5.929608017997419,-2.2134761067372157e-05,-1.6633445468765813,-0.5865741132218005,-0.21902626210216575,-0.0867623178444554,-0.036706371388113924,-0.013778890375377825,-0.0040622326821555576,-0.0016688873726260134,14.456296072567804,-5.764461865747885,0.00011307479732719336,-1.5418318147105865,-0.5160512527575232,-0.18345951253266002,-0.07032750456664091,-0.029565659459021232,-0.01082751910403933,-0.0029019502483083647,-0.001243855852301743,14.424354809128683,-5.929921787161007,-1.571600690548898e-05,-1.6629986640433212,-0.5858966399682528,-0.21824947393908709,-0.08622267161012562,-0.03623299037789317,-0.013442110132658652,-0.003887264383566469,-0.0015642832050580288
64.52830052062413,14.455249491548969,-6.130679633457854,-0.0019246567197602836,-1.8772457030401246,-0.7520953451415247,-0.3277007027563513,-0.1510670106932446,-0.07163186662351934,-0.031765839103624086,-0.013043772400805629,-0.005829480768188762,14.55102812314443,-5.845935401968125,6.775712198556615e-05,-1.619132200507695,-0.565893797315852,-0.20916135895360927,-0.08228537679333903,-0.0346519174720227,-0.01292876838706463,-0.0038740408094415724,-0.0015872780690737924,14.515776805390194,-5.944524192235312,-4.519368647657034e-05,-1.6891444436067078,-0.6064367966766608,-0.2305694853153899,-0.09244154144762035,-0.03907137797105578,-0.014702336122245625,-0.004556406157031142,-0.0018411652741287107,14.514210559822555,-5.860360852949976,6.765954120719033e-05,-1.6228384627846228,-0.5650225329586731,-0.208337208412599,-0.0816319032874967,-0.034188197205601914,-0.012622934895581629,-0.003708658198130217,-0.001519828438906011,14.514458110322135,-5.697140744927848,0.00018292684706905395,-1.50428225687156,-0.4970707006643739,-0.1744771786937781,-0.06617055827220754,-0.02755295250932321,-0.009916599565327072,-0.002656910764768036,-0.0011411872395424862,14.482556744368953,-5.860652104836325,7.039717238382648e-05,-1.6225035847936469,-0.5643610232580187,-0.20758174376154997,-0.08111654311673239,-0.033740140638205955,-0.01230733836305585,-0.0035479727622806504,-0.0014267971950117928
65.69920358101629,14.51322646393572,-6.058047216397764,-0.0015962108815780088,-1.830836657503201,-0.7240505528719904,-0.31149299008814674,-0.14193070175556402,-0.06650220433155074,-0.0290317677165564,-0.011805873817080627,-0.005210855569048329,14.608933479579896,-5.776732690464329,0.00014952071018430431,-1.5791050834399676,-0.5447724055357157,-0.19878547373568303,-0.07733740885649987,-0.03222816803107437,-0.01181141014841361,-0.003533251732409151,-0.0014398272552639047,14.5737023276855,-5.8741371670728775,4.9291550208692585e-05,-1.647386208906936,-0.5838049800794478,-0.21913549065201424,-0.08687324450959721,-0.036321143060553326,-0.013429576260663354,-0.004148559329493762,-0.0016672371783915466,14.572127661831189,-5.790970170831791,0.00014666138644745715,-1.5827173828642729,-0.5439238840439102,-0.1979874448319267,-0.07671528522502713,-0.031790671609478,-0.011526438015294228,-0.0033818872024838358,-0.001381147755930498,14.572368662947468,-5.629680326558708,0.00024409067618237951,-1.467090324216843,-0.47848991240773775,-0.16577970308987103,-0.06218550709343097,-0.02563380302030746,-0.009049506262810461,-0.0024303882126625034,-0.0010446786060198496,14.54050695032624,-5.791238947957945,0.0001462623039810814,-1.5823932269435756,-0.5432781863964442,-0.19725302286356322,-0.07622356035411568,-0.03136707948258249,-0.011231348571160015,-0.003234835334406487,-0.001298957383404202
66.88636663297392,14.570959572566649,-5.9852369009305075,-0.0013057211013446138,-1.7848627621763657,-0.6965978758414102,-0.29580668855878506,-0.13318986047249426,-0.061644046577638695,-0.02646852684072122,-0.010667848827833469,-0.0046485541971586115,14.666595568296511,-5.707360609054767,0.00021985141231649775,-1.5394550449985849,-0.5240983024239921,-0.18874081505940105,-0.07259848015952335,-0.029923049178393314,-0.010753121158143902,-0.0032184232987168483,-0.0013030287938501335,14.631384422335096,-5.803578241482276,0.00013107678222829672,-1.6060212717441127,-0.5616522701800248,-0.20806724210780503,-0.08154159928731836,-0.03370786532847504,-0.012226667327781458,-0.003772253900997939,-0.00150660976924349,14.629801381593253,-5.72141027061366,0.00021463266891313745,-1.542974745808666,-0.523272529197182,-0.18796839265519935,-0.07200679990303963,-0.029510784060767195,-0.010488181079664712,-0.003080276812551645,-0.0012524557442973444,14.630035819384943,-5.562055733089246,0.0002962061954988336,-1.4302500077522957,-0.4603040170004471,-0.15735966684255576,-0.05836789726933725,-0.023806252677984557,-0.008225721888679462,-0.0022211720488851273,-0.0009541983319580936,14.598213540054694,-5.721656756373208,0.00021157716897905122,-1.542661055706182,-0.5226425132352979,-0.187254799622237,-0.07153810800828903,-0.029110827715935577,-0.010212966352617618,-0.0029462235016641364,-0.0011803691573731563
68.09001656010024,14.62845508773892,-5.91222298108346,-0.0010515259705505672,-1.7393193430463783,-0.6697338414760455,-0.2806320196097726,-0.12483398034617102,-0.05704888346489656,-0.02406848760947705,-0.009623252864432823,-0.00413976269782731,14.724020891482592,-5.6377945280461805,0.00027815235004851154,-1.500178256356564,-0.5038694931996562,-0.17902109629557883,-0.06806339884638107,-0.027734178224368047,-0.009751890656724483,-0.0029279149850941957,-0.0011777606215780834,14.688829566432691,-5.732822427351817,0.0001996723500759305,-1.5650456085125413,-0.5399764617264204,-0.19735786170492198,-0.0764406355406956,-0.031228453006640268,-0.011091099099277314,-0.0034254657886801767,-0.0013598503108190993,14.687238147221851,-5.65165655050975,0.0002709673563958055,-1.503606716450045,-0.503066544030029,-0.1782738146779681,-0.06750127950959592,-0.02734616422269297,-0.009506150232068307,-0.0028021376280091305,-0.0011345531041831876,14.687466108695471,-5.494242980665185,0.0003385369506807039,-1.393757713270647,-0.44251150036440934,-0.14921173701040835,-0.05471368422616088,-0.022068905432734015,-0.00744391543939396,-0.002028041695397293,-0.0008708131951879697,14.655682860944395,-5.651880953532375,0.00026568724633093196,-1.5033031797394574,-0.5024520715707589,-0.1775808571589894,-0.06705510822676775,-0.026969070304040416,-0.009250209596602721,-0.0026804482166944386,-0.0010718029551573683
69.31036944201739,14.685719180973965,-5.838979348702864,-0.0008317184711128779,-1.6942015160859123,-0.6434556229524403,-0.26596191410616166,-0.11685429194223446,-0.05271082142919903,-0.021826901190015083,-0.008667432051340504,-0.0036819401213788886,14.781215692727267,-5.568009401207598,0.00032406198134681625,-1.4612705287473946,-0.4840843156444208,-0.16962216905445338,-0.06372820889606265,-0.025661315713695093,-0.008808135571653816,-0.00266143142434754,-0.001064875119652648,14.746043886909357,-5.661844290872445,0.00025477501685389843,-1.5244547620289364,-0.5187755647063949,-0.1870027189586116,-0.07156579778650649,-0.02888205322441559,-0.010022868673941383,-0.003107604839605301,-0.0012276311845607587,14.744444187505074,-5.581683884377751,0.00031527723783852924,-1.4646089766427204,-0.4833041807748158,-0.16889960849732796,-0.06319484075872384,-0.025296577120489945,-0.008580799336368808,-0.002547172492724995,-0.0010282718686444045,14.744665717150488,-5.4262177190664636,0.00037065516887846103,-1.3576094764432356,-0.42511099321284074,-0.14133260153342087,-0.05121994213534831,-0.020422308475182283,-0.006704983800166478,-0.0018509863960863731,-0.0007955411863716684,14.712921131695392,-5.581886504096364,0.00030817522541834046,-1.4643153192228637,-0.482705149789168,-0.16822708833535982,-0.06277062745389166,-0.024941579461745737,-0.008343512299723745,-0.0024371609608600797,-0.0009740891357962083
70.54766296630973,14.742756344264194,-5.76548152872804,-0.0006431094192942109,-1.649506558472651,-0.6177619298481378,-0.2517881023501396,-0.10923912481069953,-0.04862057680598927,-0.019736616144534487,-0.007792653949257088,-0.003270684015689241,14.838184561480828,-5.49798154572275,0.00035849696809043185,-1.4227293829797518,-0.4647425287726603,-0.16053918078376933,-0.05958661537506221,-0.02370126800823106,-0.007920382366561098,-0.00241595629444668,-0.0009634694263387243,14.803032023133733,-5.590619797406124,0.0002974462550614955,-1.4842461500381523,-0.4980491591806593,-0.17699635144597592,-0.06690995515503231,-0.026664738251140834,-0.009019992674010897,-0.002815328869602397,-0.0011087980364050606,14.801424070491667,-5.511468621085205,0.0003484959423609914,-1.4259790185714967,-0.4639851895525144,-0.15984088747980324,-0.059081151020585594,-0.023358834509357444,-0.007710639486249793,-0.002312418876492285,-0.0009327104473463989,14.801639136589984,-5.357956815649873,0.0003932692476297557,-1.321802908838835,-0.4081025970313652,-0.13371826129247066,-0.04788145031714016,-0.01886430692938212,-0.006008148417276742,-0.0016874961610015985,-0.0007277681874092747,14.769932847989457,-5.511649773583805,0.0003399497559498359,-1.4256949814576585,-0.46340149631870475,-0.1591886491759942,-0.058678382405983526,-0.023025215877961705,-0.007491406053589017,-0.0022133971124817155,-0.0008862955396618236
71.80213482056159,14.799571673390659,-5.691703218100651,-0.0004790109927390268,-1.6052307575332345,-0.5926511545330695,-0.2381017424395483,-0.10197617944226985,-0.04476948870904394,-0.01779255299473583,-0.006989147214704862,-0.002898731807901814,14.89493278099517,-5.427685316368845,0.00038543551243940444,-1.3845512631716947,-0.4458436934321004,-0.1517666613605602,-0.05563151997959051,-0.021851123541748077,-0.007089087739258317,-0.00218673422844375,-0.00087016673832348,14.859799131289996,-5.519123067377169,0.00033185993574653234,-1.4444161230230976,-0.4777965475136537,-0.16733277497747917,-0.06246534202501452,-0.024572969698077058,-0.008082343061460273,-0.0025433653882334594,-0.0009996657651965002,14.858182970936245,-5.440985086426814,0.0003744942579584559,-1.3877132351448844,-0.44510912240488765,-0.15109231568610376,-0.05515322956417407,-0.02153014019971206,-0.0068961595094806805,-0.002093088775757492,-0.0008445575822278273,14.8583917069202,-5.289435256379786,0.0004098726637522298,-1.286334522998466,-0.3914862167026489,-0.12636434395411483,-0.044692381737206154,-0.017393028423933258,-0.00535457227810255,-0.001533447638994,-0.0006647213611282886,14.826723147456573,-5.441145184230422,0.0003648047593895657,-1.3874385956778736,-0.44454069890852166,-0.15046021348347582,-0.054771409047837574,-0.021217185054325183,-0.006694321231999324,-0.0020043168265854294,-0.0008051376706885692
73.07403349633844,14.856174476868745,-5.617615173554018,-0.000335147808341008,-1.5613726898755167,-0.5681277172015862,-0.22489899998546875,-0.09505081155210526,-0.041150571907348055,-0.015996123110998753,-0.006253032831464639,-0.002557072687435999,14.951469702214215,-5.35709177299408,0.0004069674361218406,-1.3467342936166746,-0.4273927258805068,-0.14330343059520753,-0.05185289695252121,-0.020109109745377347,-0.0063207080424548066,-0.0019739050397181144,-0.000778948123020888,14.916354581025127,-5.4473248220173485,0.0003602955831561044,-1.404962783164886,-0.4580225594944425,-0.15801032485354038,-0.058221188153116304,-0.022604347843232835,-0.007215983547985072,-0.0022915954078770884,-0.0008939560225978531,14.914730252852875,-5.370204313247523,0.00039538010579852665,-1.3498097089276742,-0.4266809063069992,-0.14265269942481618,-0.051400997373779816,-0.019808651078077874,-0.006143820778245265,-0.001889378187205728,-0.0007577914326278089,14.914932669813702,-5.220624584469593,0.0004223451035280743,-1.251202372912725,-0.3752669288855206,-0.11927036539484989,-0.04164364228721634,-0.01600736537417595,-0.004751184920230005,-0.001389349974589889,-0.0006006631040793621,14.883301406230345,-5.370343865120441,0.0003848353363250206,-1.3495442815933187,-0.4261276376133153,-0.1420405928768576,-0.051039668959933074,-0.0195156343878924,-0.005958582992105052,-0.001810029193889447,-0.000724619879308713
74.3635750732624,14.912563828623128,-5.54319417781701,-0.00021002990424029877,-1.5179294072681466,-0.544187389369313,-0.21217346703209325,-0.0884553285813077,-0.03775704737819917,-0.014344720551213629,-0.005578568346831669,-0.0022405636468354117,15.007794430723942,-5.28617820905629,0.00042387671683517955,-1.3092749879617025,-0.4093856471786536,-0.1351456373481725,-0.04824729536108746,-0.01847274708216706,-0.005616662708175536,-0.001775024229155977,-0.0006866733985557056,14.97269743796953,-5.375202077491254,0.0003834304057488286,-1.3658826935545028,-0.43872316033047876,-0.14902465637385426,-0.05417340165119019,-0.020756005462257227,-0.0064219932280458174,-0.0020572593647293436,-0.000788418952781342,14.971064974416624,-5.2991035880938,0.00041185924359023835,-1.3122649510994815,-0.40869660368477767,-0.13451823006750419,-0.04782099765546171,-0.018191993479210092,-0.005455049343174111,-0.001698808373435993,-0.0006692948204947576,14.97126113991889,-5.1515027237473054,0.00043140673282972383,-1.216403008423959,-0.3594410337494585,-0.11243320700481635,-0.03873265237681972,-0.014705614136730605,-0.004199838575012355,-0.0012530915028789124,-0.0005326462150277802,14.93966664808088,-5.299223191675299,0.00040064312936591295,-1.3120086402394122,-0.4081584518387462,-0.1339260025536726,-0.04747969638908331,-0.01791825483778855,-0.005285652610320331,-0.0016280463373424849,-0.00064163672251683
75.67102965086112,14.968735136379548,-5.468417620549289,-0.000105100543947675,-1.4748975206757664,-0.5208234004389347,-0.19991769688950276,-0.08218394681179592,-0.034580539649362016,-0.01283182250552663,-0.004961810744462957,-0.0019510210369818768,15.06390248644302,-5.214922841917614,0.00043383950543379236,-1.2721698129774404,-0.3918163243463788,-0.1272887606705212,-0.044813773948444366,-0.01693853597355409,-0.0049746877267394405,-0.0015892655767863893,-0.0005971913794121382,15.02882314414698,-5.302732726331739,0.00039889970243997747,-1.3271722228274898,-0.41989198942267536,-0.14037076596646988,-0.05032032665945804,-0.01902382522061105,-0.00569767448362094,-0.0018393505365706204,-0.0006868775910192195,15.02718261115309,-5.227661150505543,0.0004215940324924041,-1.2750753992286474,-0.39115004167798884,-0.1266844025520565,-0.04441229234047661,-0.016676670592851616,-0.004827549082372625,-0.001520593379523728,-0.0005829543932453955,15.027372526745541,-5.082048546937287,0.00043482740780662076,-1.1819329251496127,-0.34400262339477927,-0.10584923988009165,-0.03595950337489817,-0.013485052863357775,-0.003698686221682592,-0.0011241159407885252,-0.00046462239013453355,14.995814299304708,-5.22776144120337,0.0004099083132595205,-1.2748281270838813,-0.3906269703310918,-0.1261119625416204,-0.0440905473571617,-0.01642154691374331,-0.004673119357088412,-0.0014575734059827537,-0.0005601314897364622
76.99663491671897,15.024686385381347,-5.3932608536516025,-2.024772003089516e-05,-1.4322734687985266,-0.49802969050201107,-0.18812604250614545,-0.07623012211101586,-0.03161181585541514,-0.011451638520526,-0.004400212765592245,-0.0016870490307619376,15.119791928863764,-5.143302031040827,0.0004358456410727432,-1.2354151803815308,-0.3746794426382062,-0.11973008053142395,-0.041550607904555434,-0.015502274553751583,-0.004393501755588022,-0.0014172738294387886,-0.0005111950548796272,15.084729782237186,-5.22989277234921,0.0004057155384159226,-1.2888277754728619,-0.40152355000295975,-0.13204536758030905,-0.04665953341864319,-0.017403069302060127,-0.005041290779841572,-0.0016383023516308045,-0.0005899499799402088,15.083081200293506,-5.155853314413067,0.00042356731898138836,-1.2382374075050766,-0.3740358927719256,-0.11914850704207336,-0.0411730982816903,-0.015258509122928863,-0.004259994672683533,-0.0013553952096605009,-0.0004995201014375771,15.083264923476115,-5.01223911254132,0.0004316511119895293,-1.147788597526251,-0.3289466561795386,-0.09951649375257171,-0.033323398583046004,-0.012342345913342014,-0.0032469442315481104,-0.0010034155385378048,-0.00039747770395282564,15.051742439814513,-5.155935089017994,0.0004116366239009998,-1.2379991947473532,-0.37352781349654285,-0.11859570322689772,-0.040870436783450634,-0.015021401658614243,-0.004119612482847071,-0.0012992874869903015,-0.00048085847354478175
78.3406501663825,15.080415068169106,-5.317698351367982,4.462152171436353e-05,-1.3900547210633258,-0.47580068847366686,-0.17679160761487545,-0.07058516072107451,-0.028839506351237495,-0.010195862211093268,-0.0038916699055064983,-0.0014482096457905682,15.175460316297801,-5.071291412243413,0.00042898773623712176,-1.1990085764380676,-0.35797025025057305,-0.11246584409795432,-0.038454219532217886,-0.014157795715309136,-0.0038693520915293825,-0.0012600154522666614,-0.00043013911276952024,15.140414877103542,-5.156657368750947,0.00040293562016204204,-1.250846754443451,-0.3836129040960898,-0.1240441466951164,-0.043186599228176296,-0.015886895170775215,-0.004448560493010992,-0.001454804108898102,-0.0004990137664721193,15.138758293504324,-5.0836557016108355,0.00041685180433523436,-1.2017484730037737,-0.35734933064483054,-0.11190672760205586,-0.038099775835822636,-0.013931376524306607,-0.003748603719230248,-0.001204218740090467,-0.0004205185402423531,15.138935851808206,-4.942050738581668,0.00042093271431994646,-1.113967561098404,-0.31426859297066045,-0.09343197825104887,-0.030821711046979616,-0.011272244054179589,-0.0028414853463993523,-0.000892310183931672,-0.0003328142964636046,15.107448452510496,-5.083719683301511,0.0004048763254328986,-1.201519271452418,-0.3568561248816872,-0.11137337573642511,-0.03781563328622453,-0.01371163481237404,-0.003621258897162011,-0.0011541883643659875,-0.0004053694584179148
79.70331308743606,15.135919268903422,-5.241702722439792,9.11521670446088e-05,-1.3482389085851108,-0.45412999871207205,-0.16590734981309507,-0.0652409359108812,-0.026252848738860912,-0.009055900461845536,-0.0034338048914577687,-0.0012324287572820945,15.230905886788383,-4.998865020619144,0.0004138277092621223,-1.1629478667051427,-0.3416833339748363,-0.10549211756875379,-0.035521381180585905,-0.012899446825951746,-0.0033981544750232707,-0.0011181714608829696,-0.0003539330753970503,15.195876597398021,-5.083000093431309,0.00039120863605050094,-1.2132269116211467,-0.3661543303806452,-0.11636257592250704,-0.039897560095929985,-0.014469037273965792,-0.00391489844858889,-0.0012893463380002856,-0.0004139083646489736,15.194212017799863,-5.011042199690081,0.0004020010429420708,-1.1656063380562869,-0.341084848968224,-0.10495510903658722,-0.03518905588891795,-0.012689619911049266,-0.0032892742178201114,-0.0010678221105584976,-0.00034590900558547553,15.194383464809444,-4.871458139696028,0.0004031242419725987,-1.0804676595872462,-0.29996323062603475,-0.08759256741581109,-0.02845223211610027,-0.010270024647251755,-0.002478815636499418,-0.0007918911566548022,-0.0002708005865961207,15.162930564450509,-5.011089173611136,0.0003901874791121053,-1.1653861513404844,-0.3406063628265092,-0.10444090513146054,-0.03492276758536217,-0.012486634581462833,-0.0031739358682761473,-0.001023091422740851,-0.0003336595044161156
81.08490458338842,15.191195890860222,-5.165247054727136,0.00012027757728630441,-1.3068263923123857,-0.43301274000491075,-0.15546585360313703,-0.06018762704090749,-0.02383996328272455,-0.008020900538583753,-0.0030236816864148306,-0.001038463112524803,15.286125514681107,-4.925997284896196,0.0003903447599264884,-1.127233362239115,-0.32581452771922503,-0.09880456792620665,-0.03274737578485683,-0.011720623610944288,-0.002973688902254003,-0.0009918313322171185,-0.00028302797593206627,15.251111812730176,-5.0088948440369,0.00037056295880535646,-1.1759685581120318,-0.3491434910335916,-0.10899568357992914,-0.03678683675385451,-0.013142228374188398,-0.003433553148941325,-0.0011417857680448389,-0.00033503036198984,15.249439305786172,-4.937987113609549,0.00037896712644798687,-1.1298112740213053,-0.32523821197210534,-0.09828925554023848,-0.0324361485147763,-0.011526681917111842,-0.002875774117681993,-0.0009463630312977258,-0.0002762394659364142,15.24960471828044,-4.800436376609782,0.00037814944611965065,-1.0472891267841793,-0.2860265869046716,-0.08199468617869615,-0.0262112127324678,-0.00933005627723716,-0.0021534602781534,-0.0007027465009998356,-0.00021215906254973602,15.218185599887917,-4.938017803358826,0.00036749032656683693,-1.1296000117296694,-0.32477423781170967,-0.09779383623273737,-0.03218692542553027,-0.011339794624127443,-0.0027713946872630624,-0.0009062335057817891,-0.00026638755626461026
82.48567314580502,15.246241476310924,-5.088303591702539,0.0001347523534511229,-1.2658183606002593,-0.4124437357608458,-0.14545977573030516,-0.055416068514223184,-0.02159130914598019,-0.007080583052652219,-0.0026574784261804056,-0.0008635509136205937,15.341115795792856,-4.852662070311242,0.00036020061204275375,-1.0918663033962512,-0.3103592972336391,-0.09239866157200174,-0.03012781324334926,-0.010616805604489559,-0.0025900741282928823,-0.0008802093727778518,-0.00021653796375631685,15.306117178459662,-4.934314921269018,0.00034272191404169025,-1.139072893737862,-0.3325756225082646,-0.10193842094398034,-0.03384931681117867,-0.011901316554488615,-0.002998105681661225,-0.0010110486981531356,-0.0002613750681724962,15.304436797061477,-4.86446414528292,0.0003493448007171475,-1.0943644644798785,-0.3098048391568189,-0.09190461878312053,-0.02983656656024618,-0.010438007438370036,-0.0025022141072835206,-0.0008391233721279707,-0.00021072581452990868,15.30459620175411,-4.728959906326864,0.00034740536796209077,-1.0144330663553902,-0.2724543097862364,-0.07663462708422292,-0.024095153694096826,-0.008448641133513762,-0.0018602606801581,-0.0006245532628285643,-0.0001563083200983526,15.273210179945877,-4.8644792410880475,0.000338344127134601,-1.0941620401363221,-0.30935516045717315,-0.09142761280710349,-0.029603540720060335,-0.010266514427650881,-0.002407758180741724,-0.0008029385900195313,-0.0002028060135285507
83.90588887421355,15.301051651098954,-5.010844754597354,0.00013916549559006694,-1.225216755879897,-0.39241792700082945,-0.13588134724588039,-0.050917808486416374,-0.019500296302780988,-0.006225707810054972,-0.0023303683400998755,-0.0007034360774705,15.395872368108442,-4.778833333495614,0.000326772084719775,-1.0568485444845557,-0.2953130812875706,-0.08626930980995988,-0.02765870179933013,-0.009586143302948458,-0.0022423126168647648,-0.0007814534610473431,-0.00015208680395061046,15.360888309316078,-4.859233737697663,0.00031120244975360275,-1.1025417718772559,-0.3164459919898129,-0.09518516095489007,-0.031080310017382384,-0.010743882793759171,-0.002603102103190695,-0.0008950389826251572,-0.00019041907667929653,15.359200122116798,-4.7904471127885495,0.0003164822001817984,-1.059267717447383,-0.29478011564746487,-0.08579611683366986,-0.027386308936000026,-0.009421746169327595,-0.002163596122892541,-0.0007442865381698803,-0.00014703984393170573,15.359353608771249,-4.657003387814251,0.00031394017489091226,-0.9819012130284613,-0.25924203737010104,-0.07150813760720137,-0.022100990272794357,-0.007624644038806493,-0.001594832129063173,-0.0005559338144253333,-0.00010126734408952948,15.327999904589738,-4.79044730263203,0.00030604412316845287,-1.059074033919464,-0.29434455105350815,-0.08533715363415767,-0.027168482366104127,-0.00926486371023005,-0.0020780793777356327,-0.0007115133705100733,-0.00014068307746875787
85.34581106416054,15.355620197226493,-4.932843523904539,0.0001371791748509898,-1.1850257137694578,-0.37293070858138555,-0.12672177450528738,-0.04668367614288214,-0.017560691851410494,-0.005447404050381317,-0.0020368417447156548,-0.0005543109325162044,15.450389090858192,-4.704485661816926,0.0002925513527051337,-1.022184040213792,-0.28067172131250123,-0.08041036067912302,-0.025335181924055844,-0.008626908539347796,-0.0019254625498445845,-0.0006929139939807636,-8.770323577641549e-05,15.415418993286877,-4.783625305636415,0.0002786221241343716,-1.0663792050634475,-0.3007502947248407,-0.08872924045802397,-0.028474304020981365,-0.009667631368395881,-0.0022431822258596615,-0.0007908428889733186,-0.00012002835110850308,15.413723122855188,-4.715910443970036,0.0002828213574084934,-1.024524936405311,-0.2801598459825587,-0.0799576120744026,-0.025080511370448623,-0.008476152856202946,-0.0018550114171597206,-0.0006592664214669777,-8.32650454679024e-05,15.413870735794134,-4.584542015186484,0.00027996131292756885,-0.9496973384948634,-0.24638582766573836,-0.06660992305555685,-0.020224743309108735,-0.006857011620358622,-0.0013529060287694578,-0.0004946934037845656,-4.539106471926941e-05,15.382548590865923,-4.715896375417262,0.00027298505751402523,-1.0243398842611757,-0.27973826844522276,-0.07951642033163778,-0.02487684703611798,-0.008333051528494687,-0.0017774814081097062,-0.0006293497818966683,-7.814281163127682e-05
86.805742227117,15.409940234241038,-4.854272133263329,0.00013274018033092064,-1.1452490247998268,-0.3539769022148448,-0.11797148842906435,-0.04270476789316391,-0.015768289755076246,-0.004738250775859652,-0.0017714227492129902,-0.0004129467009151694,15.504658955731024,-4.629593007775385,0.0002603397737561653,-0.9878765247600577,-0.2664304231330619,-0.07481471367112874,-0.023152385495658644,-0.007739104629690169,-0.0016356475885138284,-0.0006116941460453296,-2.1843592634737102e-05,15.469702359340236,-4.707463022241012,0.00024793006736024146,-1.030588993983553,-0.28548359642592525,-0.08256308991188413,-0.02602584667044927,-0.008672114347052177,-0.0019141152059711434,-0.0006953129962644281,-4.848370771857385e-05,15.467998822366681,-4.640827962196818,0.0002511329952187088,-0.9901398964878596,-0.2659392875385727,-0.07438209397928339,-0.022914329856630125,-0.007601229541873873,-0.001572624750080141,-0.0005811667567676344,-1.7866358815459978e-05,15.468140696881603,-4.511550455434282,0.00024801137344310524,-0.9178250709679396,-0.2338811987302021,-0.061933856005305335,-0.018462477287424478,-0.0061463831435298166,-0.0011311592398910398,-0.00043826924617270833,1.257792447502572e-05,15.436849312887679,-4.640800269109203,0.0002419099121529988,-0.9899633416878548,-0.26553162917356277,-0.07395852696875585,-0.02272378632864443,-0.007471010549181581,-0.001502205438628954,-0.0005535987324004855,-1.369995309680215e-05
88.28593085464837,15.464002150877793,-4.775104094661922,0.00012916598421754865,-1.1058914416898822,-0.3355507885788339,-0.10961914708268604,-0.03897191775691126,-0.014120347731522919,-0.004093710095086435,-0.0015292176026494445,-0.0002759181633998454,15.558672440281057,-4.5541305274766195,0.0002323849659996989,-0.9539305849484444,-0.25258396670066685,-0.06947371250632528,-0.02110508745844563,-0.006923773186994688,-0.0013713535670324697,-0.0005351142516385383,4.747016579428643e-05,15.523728809096616,-4.630721523148044,0.00022150851490197775,-0.9951758103075985,-0.27064054146542915,-0.07667756257255895,-0.02372912438637357,-0.007757896956304619,-0.001614149352244328,-0.0006056090477647323,2.6317618540378915e-05,15.52201770199304,-4.5651747197726875,0.00022369631827361767,-0.9561171663207192,-0.252113230777168,-0.06906097433402728,-0.02088254566969576,-0.0067979856747071975,-0.0013149869565224005,-0.0005073352881323298,5.1121410243856736e-05,15.522153923355749,-4.438004566705587,0.00022014057432734096,-0.8862888068853334,-0.22172322153056828,-0.05747226240614588,-0.01680985358752385,-0.005494295220351646,-0.0009286021431902398,-0.0003842937559559473,7.439881672119912e-05,15.490892494646001,-4.565134039099243,0.00021508274817881186,-0.9559489848168696,-0.25171947516501336,-0.06865501680734079,-0.02070414020951495,-0.006679763193283023,-0.0012509385179141136,-0.0004816234057597729,5.4612875276203836e-05
89.78667945822563,15.517793777495033,-4.695314189837026,0.00012794409484570037,-1.0669581965418773,-0.31764740550416715,-0.10165330885786954,-0.035475799521826695,-0.01261415915280302,-0.0035108579175770565,-0.0013059981476782655,-0.00014109947986742504,15.612417360302715,-4.478074548365718,0.00020939420235654104,-0.9203511702145988,-0.23912784527301534,-0.06437861535820279,-0.0191877568127075,-0.006181831390501388,-0.00113229633232089,-0.000460814581844941,0.00012116224396617359,15.577486175810282,-4.553376663834165,0.00020012246515442293,-0.9601447717680975,-0.25621653390069293,-0.07106340744291953,-0.021578056367068502,-0.006925489075962419,-0.0013427991684396119,-0.0005192174362866496,0.00010542531696300364,15.575767581268341,-4.4889269789843365,0.00020121265171784027,-0.9224617525972636,-0.23867722435977368,-0.06398556041032735,-0.018979703848918526,-0.0060673611145760946,-0.001081919979465588,-0.00043543437577545844,0.00012465098495216935,15.57589827183538,-4.363881407472185,0.00019695385825968195,-0.8550933145956345,-0.20990768683440625,-0.05321736773269342,-0.01526228440485337,-0.004902224596165294,-0.0007453950279903369,-0.00033061851504042884,0.00014087581237685914,15.544666001094763,-4.488873968696885,0.0001932259310974511,-0.9223018057144852,-0.23829742405161042,-0.06359734901868859,-0.018812489749935497,-0.005960259971302435,-0.0010236349931427744,-0.00041111252154932894,0.00012770813879571237
91.30825273538592,15.571300468747776,-4.614877792242275,0.00012810546990040368,-1.0284547987157064,-0.3002631567670824,-0.09406332261309512,-0.032206675959982695,-0.011246013239273621,-0.0029866737762178287,-0.0010979183885329977,-9.06952599783406e-06,15.665879021071856,-4.401401863277197,0.00018994509772666862,-0.8871432444058438,-0.22605870957183696,-0.0595214988605508,-0.017394459806615463,-0.0055131045843641955,-0.0009178496247699758,-0.00038650760303804064,0.00019786213652601026,15.63095978716725,-4.475404780852463,0.00018232451053773398,-0.9255010433648283,-0.24220816130548703,-0.06571222297061488,-0.01956618236583811,-0.006174292244550756,-0.001099266994048476,-0.0004337309835331706,0.00018749344277563964,15.629233771050028,-4.412061504176561,0.00018227159929304002,-0.8891786539591168,-0.22562794143479567,-0.05914798874797459,-0.01719994477682945,-0.0054092026101842435,-0.0008728901410985892,-0.0003631862057117522,0.000201347640545097,15.629359022640271,-4.289158449088905,0.00017710098077610944,-0.824243303307989,-0.19843147876372352,-0.04916216948720341,-0.013814791581113954,-0.0043705816006520334,-0.0005813717889367646,-0.00027515175094234217,0.00021062098731595036,15.5981550670691,-4.411996800042533,0.00017495318718426602,-0.8890268017432219,-0.22526219284041601,-0.05877771621992021,-0.01704310570412305,-0.005312404680055938,-0.0008199004951877785,-0.0003398660525231943,0.0002042027439306835
92.85095859959074,15.624504595386828,-4.533771663230079,0.00012696618555323164,-0.9903871394043737,-0.28339584219776226,-0.08683952056008254,-0.02915474772958715,-0.010010830116773443,-0.002518816581010529,-0.0009016729195804283,0.00011840822900905163,15.71903980478524,-4.324090546036475,0.00017119037361321422,-0.8543118366533449,-0.21337459792651237,-0.054895611779103654,-0.01571919120655056,-0.004916112047468615,-0.0007279732562317544,-0.00031010241001017526,0.000275331071063978,15.68413200110891,-4.396783554538621,0.000165215776009285,-0.8912499648127115,-0.22861340753551426,-0.06061668276964095,-0.017686937113244615,-0.005502359155519807,-0.0008833416026751222,-0.0003470590326085502,0.00027019492511141626,15.682398654368937,-4.334556275932608,0.00016403812145474874,-0.8562729602302699,-0.21296342480939445,-0.05454145805293953,-0.015537349281177492,-0.004822032499935045,-0.000687952131561553,-0.00028858601159551173,0.0002789473572240074,15.682518590391377,-4.213814344784145,0.0001579281277108231,-0.7937434522274553,-0.18729274584487066,-0.045300695154102885,-0.012462398205928866,-0.0038985175137857915,-0.0004368955992993637,-0.00021603325957068273,0.00028143611651930433,15.65134214258325,-4.334480508171687,0.00015746703727403564,-0.8561290652049143,-0.21261184732329824,-0.0541893685633444,-0.015390186911498495,-0.004734751965219115,-0.0006399238405169958,-0.0002659893314140256,0.0002817869138643767
94.41507795434889,15.677386188670116,-4.4519735327547245,0.0001222417429520459,-0.9527619111759803,-0.2670449325437835,-0.07997451953959243,-0.026311701028538012,-0.008902706760665756,-0.0021064182907700292,-0.000714930825278312,0.00024005609396976366,15.771879713968062,-4.246119474419307,0.0001508234408893615,-0.8218624739074428,-0.20107515929799716,-0.05049664020675633,-0.01415742352547417,-0.004388472810129058,-0.0005638540985630758,-0.0002302443257521349,0.00035194201150213404,15.736982842638685,-4.317491482791265,0.00014638411434165341,-0.8573973771488582,-0.21543189210634278,-0.055771958092762454,-0.015935294024200908,-0.004906851490145429,-0.0006960964343142658,-0.00025782784104359254,0.0003518889669467757,15.73524223852122,-4.256390129685391,0.00014420685297317638,-0.8237502344112178,-0.20068330235022008,-0.05016162540990579,-0.013987520173127177,-0.004303491559131598,-0.0005283929003007321,-0.00021034830396186987,0.0003558393519357547,15.735356948046853,-4.137828538761726,0.00013724276964302692,-0.7635987659838355,-0.17649113955794393,-0.0416293746738958,-0.011201621813236784,-0.00348429896134624,-0.00031349535334517637,-0.0001520529632946284,0.000351804101232816,15.704207246739932,-4.2563039021874935,0.00013847343902777514,-0.8236141178153371,-0.20034600256668303,-0.04982785548031238,-0.013849474734674957,-0.004225022857898048,-0.0004850479432255253,-0.0001883335991269449,0.00035879385423844977
96.00091331113134,15.729925240378776,-4.369457666273123,0.00011266801486638987,-0.9155855116025244,-0.2512097401222051,-0.07346310354374094,-0.023671951039209597,-0.007914829512590902,-0.0017477174280663796,-0.0005372763704594942,0.0003529852580223295,15.824378656896222,-4.1674640833004695,0.00012753735244306464,-0.7898002641706672,-0.18915999600327082,-0.04632264561189614,-0.012707415168153397,-0.00392687647705755,-0.00042567162552827276,-0.00014719464804868786,0.00042471403059249455,15.789492211495961,-4.237503582495055,0.00012447736974074118,-0.823948758164982,-0.202663152698746,-0.05117548055308657,-0.014308974975431734,-0.004384018174324718,-0.0005375674979935993,-0.00016635579905862214,0.00042944884577786314,15.787744442792947,-4.177538394783102,0.00012147127579033545,-0.7916155890937573,-0.18878711551299798,-0.0460064571029598,-0.012548816991781543,-0.003850269151277284,-0.00039443641988541524,-0.00012880051786318732,0.00042901043682141483,15.787854084544248,-4.061177017734066,0.00011386090204419895,-0.7338138588407302,-0.1660262682400534,-0.038146885429707324,-0.010031678769488885,-0.003125237834073134,-0.00021158820747052245,-8.354003230100053e-05,0.00041886751453269413,15.756730307548281,-4.177442289782636,0.00011666720471584731,-0.7914870954318176,-0.18846416358428483,-0.0456910351887961,-0.012419484551613576,-0.0037799561150168278,-0.0003555361697348484,-0.00010732743050715099,0.0004321659242054605
97.60876718140909,15.782101161283926,-4.286195566967161,9.867079053544267e-05,-0.8788638971160553,-0.23588920032816468,-0.06730177050332833,-0.02123255770205216,-0.00703982166131229,-0.0014414061303252026,-0.0003705019371427976,0.00045472722867779506,15.876516086800958,-4.088097168515634,0.00010170198057418413,-0.7581300181461357,-0.17762876410462983,-0.04237366335993262,-0.011370169153772498,-0.0035273514551985154,-0.00031376830382591925,-6.325956280376198e-05,0.0004911319159625268,15.841639565682698,-4.156792207217379,9.986519417434504e-05,-0.7909092054768053,-0.19030666897426574,-0.0468266909601355,-0.012808542878243526,-0.003929477294361295,-0.0004080192325530826,-7.502084727048695e-05,0.0005002931399927142,15.839884720601791,-4.097973815461726,9.623080608287655e-05,-0.7598738380598524,-0.17727441913600805,-0.04207588446165875,-0.011222395356481578,-0.0034584335464943137,-0.00028645550152427347,-4.63070907471273e-05,0.0004959121365428339,15.839989394030276,-3.983833201979688,8.816253502340098e-05,-0.7043929559162935,-0.15589776110846204,-0.034853896149785055,-0.008954560341947422,-0.0028180058968593413,-0.00013168556243441597,-1.274933042450371e-05,0.00048023948813778495,15.808890712351108,-4.097868343517247,9.240444889765133e-05,-0.759752726972361,-0.1769658073794926,-0.04177867252385237,-0.011101463968896327,-0.003395677520798457,-0.00025178902877097734,-2.5388638636345103e-05,0.0004993417500621991
99.2389420766531,15.833893550942033,-4.2021550523781,8.177422201619794e-05,-0.8426029074151924,-0.2210822089272875,-0.06148913890773308,-0.018992335827910337,-0.006268915598493411,-0.00118423739026189,-0.00021769022161691784,0.0005422319802739365,15.928271590402456,-4.007988033952349,7.45901190790373e-05,-0.7268565511864432,-0.16648122251183725,-0.03865174679991763,-0.01014831941864704,-0.0031844097684858375,-0.0002266316554599089,1.783966062461453e-05,0.0005478786652439657,15.893404473494812,-4.075326117526991,7.385503985074329e-05,-0.7582837561985941,-0.17836203982732923,-0.04272708040602684,-0.011436161387921272,-0.003537338720535024,-0.0003057594191877541,1.2428977461368253e-05,0.0005610306426809045,15.89164269300992,-4.01766551730962,6.974975109173626e-05,-0.7285297413227299,-0.16614488000683242,-0.038371896861460725,-0.010011002776935507,-0.0031225269291221755,-0.00020292322566090487,3.341916717736429e-05,0.0005532307376963639,15.891742497414803,-3.9057670344260864,6.140760894141303e-05,-0.6753403463376091,-0.14610544588452007,-0.03175305165124623,-0.007973733919882799,-0.002557737696588995,-7.240372119084548e-05,5.6655919236508505e-05,0.0005327108742545757,15.86066810924301,-4.017551194771931,6.696918582240475e-05,-0.7284157332172724,-0.16585047333936034,-0.038092612577866565,-0.009898239181360735,-0.0030667861074477765,-0.00017228983608776578,5.372033920749454e-05,0.0005570009665283664
100.8917513123155,15.885281983583976,-4.117301730137916,6.486991206960415e-05,-0.8068105447366904,-0.20678647306505768,-0.05602268654691368,-0.01694765863952201,-0.005592391755702524,-0.0009711016357745201,-8.188926197035315e-05,0.0006118380096379682,15.979624626763599,-3.9271039126500655,4.877992645941662e-05,-0.6959869041065566,-0.15571611039181743,-0.03515771607376689,-0.009041939639159044,-0.0028914597476978115,-0.0001609695705438295,9.230130370233677e-05,0.0005909985310268832,15.944766450459724,-3.9930720015520595,4.904123927568566e-05,-0.7260797101212522,-0.16682780745539055,-0.038876915545248324,-0.010191443515524114,-0.0032006503191142166,-0.00022729440686329914,9.224675863740559e-05,0.000607646607312592,15.942997827288014,-3.9365806213962955,4.460917957750934e-05,-0.6975902824237527,-0.1553971736935224,-0.03489531602055927,-0.008914822026895822,-0.002836030755856256,-0.00014050443941851954,0.0001066073603871624,0.0005969647363121113,15.943092805622191,-3.826946459292974,3.6095183754302924e-05,-0.6466624524252897,-0.1366481713562842,-0.028845903270205434,-0.007090133935266987,-0.002338523478601908,-3.065729603829403e-05,0.00012095544661277282,0.000572406996864537,15.912041982331168,-3.936457899567589,4.2905965983019536e-05,-0.6974830416280156,-0.15511670104485348,-0.034633552143264246,-0.008810039613933642,-0.0027868097755957533,-0.00011369509765649365,0.00012622502501194804,0.0006011818839046857
102.5675028018578,15.936243819333395,-4.031602894606515,5.07964437739531e-05,-0.7714988679103321,-0.19300036433543113,-0.05089605115380762,-0.015090314310519416,-0.005000418402208648,-0.000795200990574071,3.746578384032243e-05,0.0006645454823314798,16.03055245877829,-3.8454138091048407,2.701822198961593e-05,-0.6655320495215564,-0.1453327856482481,-0.03188835199692992,-0.008046448439517167,-0.002641606458775613,-0.00011179464499991263,0.00015980463355271153,0.0006212423547856928,15.995702848643042,-3.909998276841192,2.82454446371207e-05,-0.6943083380725843,-0.15570311793982872,-0.03527243408156705,-0.009069260969359064,-0.002912122386894202,-0.00016740277716139766,0.00016417122029868268,0.0006408880708805283,15.993927451445806,-3.8546879134363414,2.3538730976414676e-05,-0.6670664127666722,-0.1450306012191443,-0.031642905016647536,-0.00792932433500731,-0.002592139739208409,-9.423482126197247e-05,0.00017292195544553563,0.0006278139022910148,15.994017718002869,-3.7473410139187773,1.4875900577019316e-05,-0.6183695812141303,-0.1275255027681833,-0.026130038104006676,-0.0063000664972247275,-0.0021542338621291777,-1.7926844040344755e-06,0.000179681767122024,0.0005999885583493226,15.96298972149689,-3.8545571410438297,2.291389917004894e-05,-0.6669655407812715,-0.14476374275906878,-0.031398267285276144,-0.007832387281045364,-0.002549028421687553,-7.100663308922918e-05,0.00019178182542345748,0.0006325506400817441
104.26652606670376,15.98675637475396,-3.9450245379735835,3.8818251725641105e-05,-0.7366815794057159,-0.17972214581426355,-0.046101562294284096,-0.013408149632489328,-0.004481386102307706,-0.0006503654471158145,0.00014127035391204727,0.0007008686677477548,16.081032361427535,-3.7628853450132924,9.05604368439629e-06,-0.6355044442053812,-0.13533020665561662,-0.028838704941127405,-0.007153232775521904,-0.0024261701527164706,-7.471790826961873e-05,0.00022057775104429128,0.0006393605803517069,16.046190830544525,-3.8260719364824043,1.1084791250708376e-05,-0.6629823945277439,-0.14498682646816094,-0.03190819623880612,-0.008060380558591686,-0.0026626715241503786,-0.00012147184296517228,0.00022850995685382608,0.000661427236373221,16.044408817158903,-3.7719547599285725,6.210701328439022e-06,-0.6369704750709696,-0.1350441522628134,-0.02860975416365609,-0.007045844193202699,-0.0023822368123696046,-5.9768817847838295e-05,0.00023255462672278364,0.0006464869189941327,16.044494409114474,-3.6669188397314594,-2.5137686082200202e-06,-0.5904733671417003,-0.11873661956937753,-0.023601274600676778,-0.005595714961621662,-0.0019970156102053,1.8114461416372927e-05,0.0002329097134365915,0.0006161661865631616,16.013488535678942,-3.7718161261382583,6.553400410367819e-06,-0.6368755227844749,-0.13479054391822626,-0.02838179847689286,-0.006956598390303554,-0.002344909239207954,-3.995508663189517e-05,0.0002505439103246112,0.0006517412975286447
105.98913442230547,16.036798194057717,-3.857531188237995,2.9771302870565687e-05,-0.7023775665905412,-0.16696013036097118,-0.04163195543140094,-0.01188696064010289,-0.004024399383462895,-0.0005391920609285095,0.00022457383013767718,0.0007274543114468438,16.131042882178857,-3.6794845039045745,-4.39835747805366e-06,-0.605921128186775,-0.12571677936445863,-0.02600390894973771,-0.006351835145412184,-0.00223764347198065,-5.4243824195363314e-05,0.00026909568741211487,0.0006517055961768891,16.096209062375465,-3.741258438739666,-1.694959219138834e-06,-0.63211939375011,-0.13468734399998178,-0.028778923975800216,-0.007153756902324428,-0.0024442996460384073,-9.381310634277155e-05,0.0002797210377969981,0.0006756630397712716,16.094420487544003,-3.6883469927202577,-6.646356708024048e-06,-0.6073194576246643,-0.12544615058016487,-0.02579096294079307,-0.006253900314976279,-0.0021988465521860304,-4.157890099385846e-05,0.0002800031063292642,0.000659315042879468,16.094501427298717,-3.5856465669905013,-1.536712305900864e-05,-0.562989792515477,-0.11028961057579093,-0.02125528615942959,-0.004967440449977708,-0.0018600912245642998,2.443045511932479e-05,0.00027525265363865245,0.0006272494604891879,16.06351701098896,-3.6882006476804716,-5.437919939209422e-06,-0.6072298763804653,-0.12520523671307138,-0.025579204093991264,-0.0061721991201203665,-0.0021669048416535705,-2.4880504393339676e-05,0.00029709107927387987,0.0006650995262350588
107.73565739008669,16.086338045008535,-3.7690954356798727,2.2657940807970598e-05,-0.6686054229237457,-0.1547092223457439,-0.037473480997742864,-0.010522120094487872,-0.003618682993964343,-0.00045244650684251496,0.00028720777270515316,0.0007393913598543523,16.18055289278974,-3.5951850304239006,-1.4381974620359728e-05,-0.5767982826619311,-0.11648723817520629,-0.023373056403178473,-0.005641368561152362,-0.0020685532413287425,-4.314240440046166e-05,0.0003043996971878259,0.000653224463182867,16.145726265618173,-3.655531039705373,-1.1190105821437834e-05,-0.6017360507189784,-0.12479940197172575,-0.025873119799184316,-0.0063479091182365895,-0.0022490843291879314,-7.696170255238948e-05,0.00031690417511906683,0.0006784437625179979,16.14393123055113,-3.603838210315076,-1.6113305452517283e-05,-0.578129512326176,-0.11623135613304125,-0.023175571377742045,-0.0055525536970703684,-0.002034528369697495,-3.2502048826295405e-05,0.0003142475946433077,0.0006611589033114586,16.14400754513892,-3.5034984505435953,-2.4654795537297575e-05,-0.5359339797711102,-0.1021792649321004,-0.019081910713159327,-0.0044150737867062455,-0.0017367757533189071,2.3898635907074828e-05,0.0003055790302248876,0.0006281046103663321,16.1130439467808,-3.6036841695375523,-1.4197311564625424e-05,-0.5780446919160409,-0.116002532856531,-0.02297942407114971,-0.005478232526720984,-0.0020076218470510554,-1.8638654015061563e-05,0.00033035821448109716,0.0006673439285400672
109.5064298934617,16.13534566728027,-3.679677995087462,1.5380310034014553e-05,-0.6353829397971675,-0.1429740404496558,-0.033610422013768494,-0.00930159710506838,-0.0032549536398713596,-0.0003868059652959617,0.0003283325980147529,0.0007368956066473532,16.229532130329382,-3.509948775987619,-2.2611032023672828e-05,-0.5481507944146623,-0.10764571021745553,-0.020933372920129166,-0.005013470164046985,-0.0019127915586500438,-4.002911619130276e-05,0.00032497871009861594,0.000644259705815227,16.194712186467605,-3.5688510126340294,-1.9225230023986668e-05,-0.5718479190500532,-0.11532724330018473,-0.023177410514373796,-0.00563390084244592,-0.002070473898550273,-6.92923619215054e-05,0.0003386190180790716,0.000670061449428074,16.19291082756436,-3.51839010207567,-2.3928573941801466e-05,-0.5494155756565173,-0.10740393484478011,-0.020750738894197915,-0.004933442783348515,-0.0018832125831886159,-3.117323197173553e-05,0.00033378083582180613,0.0006523032822475923,16.19298248098083,-3.4204370668486677,-3.201271015669283e-05,-0.5093197577102834,-0.09440966391094363,-0.017069187198819506,-0.003931081473705703,-0.0016216520042594148,1.7531166543386357e-05,0.00032228095104762,0.0006189718832682479,16.16203899066484,-3.5182282704361745,-2.1496505954164685e-05,-0.5493348974568044,-0.10718663278589982,-0.020569533095111215,-0.0048662698293840175,-0.0018609787365073682,-1.9855622401066387e-05,0.0003488474095584423,0.000658658997974385
111.30178685584484,16.183791415627553,-3.589234768438944,6.3590276497454485e-06,-0.6027238145253531,-0.13175742769990173,-0.030027004990087383,-0.008212405677864663,-0.0029252310506297985,-0.00033944609160528334,0.000347215523835099,0.0007211066993069866,16.27795109921378,-3.423732881441621,-3.055323217656184e-05,-0.5199895506834828,-0.09919493891102368,-0.01867246283330199,-0.004459137441685843,-0.0017657377152529778,-4.421320175916835e-05,0.0003293712071200414,0.0006259267751773451,16.243137328469125,-3.4811749073222407,-2.728441118996005e-05,-0.5424664968121412,-0.10627361175041924,-0.02067874428270769,-0.005002102463921514,-0.0019034316433965857,-6.991383844062211e-05,0.00034344092896144215,0.0006516125497286546,16.241329708010518,-3.431959697557538,-3.156444469086516e-05,-0.521188565848784,-0.09896664894938481,-0.01850401267828218,-0.004387545745208396,-0.0017403052728869211,-3.6925118974782354e-05,0.00033712886985366036,0.0006337945626818249,16.24139669288076,-3.3364204809520293,-3.8862349894527944e-05,-0.48315708024552395,-0.08698358037564605,-0.015205598655383578,-0.0035073357509735953,-0.00151078322764361,5.652248486556947e-06,0.00032384367957705607,0.0006008794148908807,16.210472577403277,-3.431789961166336,-2.8823431265009474e-05,-0.5211114710917679,-0.0987602447389537,-0.018336944293868496,-0.004327225619578551,-0.0017223530521345294,-2.7844564520691765e-05,0.00035110716650968286,0.0006400439642784844
113.12206860264095,16.23164444660552,-3.497719921125066,-4.449030698532902e-06,-0.5706378243675585,-0.1210600203105322,-0.026708173559416876,-0.00724277012539554,-0.0026233637343975294,-0.0003065435595542557,0.0003438191064061659,0.0006938816646666094,16.325779036720654,-3.336492997010425,-3.8477395999893295e-05,-0.4923217926102539,-0.09113588037397587,-0.01657892785995865,-0.003970716314775316,-0.0016245496245195779,-5.403224449423766e-05,0.00031678115010526234,0.0005997780107318631,16.290970848179345,-3.3924577684098387,-3.562987925904742e-05,-0.5135996474872817,-0.09763942358566124,-0.018365065022523983,-0.004444260891402213,-0.0017446965785139338,-7.691412845028898e-05,0.00033062901096135366,0.0006246796184592508,16.289157125925943,-3.3445026102073205,-3.9285943386813445e-05,-0.4934558442178718,-0.09092052723079191,-0.016423986062448527,-0.003907182022581309,-0.001602938283472735,-4.810275750190391e-05,0.0003234944322484587,0.0006072103044026066,16.289219358898215,-3.2514054245570962,-4.548544857663159e-05,-0.457452431648306,-0.07990221060010111,-0.013480748293469071,-0.003137074931088967,-0.0014019150499771818,-1.0383627641138474e-05,0.00030945425215221786,0.0005753120670807667,16.258313823634097,-3.344324864368793,-3.639985896416028e-05,-0.49338180562797473,-0.0907243753954568,-0.016270183858713462,-0.0038533520177208907,-0.0015888064387311386,-4.087567893654952e-05,0.0003363625189098063,0.0006130853797882531
114.96762086124544,16.27887169348416,-3.405086798230687,-1.5901073197193453e-05,-0.5391323329511377,-0.11088117342564202,-0.023640292481054738,-0.006381094869187226,-0.002344646959562785,-0.00028362849498716954,0.0003197274336859848,0.0006570589312746658,16.372983108425764,-3.248184217969042,-4.5614394157870785e-05,-0.4651527596050938,-0.08346875885980626,-0.014643050093080826,-0.00354080977026239,-0.001487567459026467,-6.699495491866247e-05,0.00028799527494022476,0.0005672444904313149,16.33817985636181,-3.302654058458542,-4.3407121837724276e-05,-0.4852531760425777,-0.08942475694600419,-0.016225948526045808,-0.003952351764601938,-0.001592241083718434,-8.75833053679611e-05,0.0003010222045659596,0.0005907766237808785,16.336360142769827,-3.2559739058290056,-4.630475566536136e-05,-0.4662227587373766,-0.08326581882012303,-0.014500930013940538,-0.003484965152120228,-0.001469466194222405,-6.220301573997645e-05,0.0002937051022992973,0.0005740140163402414,16.336417576617137,-3.1653481531612746,-5.120384831050445e-05,-0.43221034083984433,-0.0731661446795831,-0.011886014500295573,-0.002813780518254954,-0.0012938832531610525,-2.8399521056511947e-05,0.0002798539718855619,0.0005436529048648056,16.305529735917922,-3.2557881223426373,-4.343170751482621e-05,-0.4661513088988676,-0.0830792768114991,-0.014359494166779025,-0.0034371472578569404,-0.0014586126887596645,-5.643141983383493e-05,0.0003054548092436844,0.0005792750397247222
116.83879476104428,16.325438147952152,-3.3112883356511116,-2.629446215708075e-05,-0.5082146064095419,-0.10121971600297913,-0.020811653469885383,-0.005615534189395532,-0.0020851286840610625,-0.00026571726266030004,0.0002789723658082535,0.0006121908779421913,16.419528215344634,-3.15876148424442,-5.0828032307524774e-05,-0.43848791581644075,-0.07619368214472436,-0.01285707360357839,-0.003161717842171157,-0.0013534842725209275,-7.981688126563165e-05,0.0002461682236767755,0.0005292556053185598,16.384729236276907,-3.211718111632303,-4.9373474714333127e-05,-0.4574331295620992,-0.08162955437960286,-0.01425299248205953,-0.003517998653771944,-0.001444378714822314,-9.842688124785229e-05,0.0002578936814966699,0.0005509411553803053,16.38290370313387,-3.1663285475439835,-5.1454129203606356e-05,-0.4394948802798947,-0.07600270643289306,-0.01272715326681311,-0.0031131266333377277,-0.0013385223008960199,-7.595254495401808e-05,0.000250929369620741,0.000535194302427255,16.382956272017672,-3.0782048431723195,-5.4968506654713605e-05,-0.40743560656072064,-0.06677596337085087,-0.010414799966917554,-0.002530636959801566,-0.0011858002282562016,-4.5422833538859164e-05,0.0002380975700170478,0.0005068426835123764,16.352085239224834,-3.1661347791417773,-4.871493116516549e-05,-0.4394256436221633,-0.07582516615076185,-0.012597222045473207,-0.0030707935693998654,-0.001330366382976511,-7.122423640349283e-05,0.00026161661256822726,0.0005396939664685243
118.73595223540454,16.371305749983012,-3.2162774397683696,-3.4118770560499754e-05,-0.47789486010158594,-0.09207452294914256,-0.018212174149957315,-0.004933538706066575,-0.001840540011597492,-0.00024764328614240694,0.00022776058983040677,0.0005603542064782532,16.465376435823973,-3.0681799299180224,-5.320517668941595e-05,-0.41233574025418207,-0.06931097987946393,-0.011214868275741235,-0.002824903965642095,-0.00122025039465465,-8.876249448052165e-05,0.0001965074629855047,0.0004862434398260954,16.43058106434469,-3.119604361107724,-5.2511277676071236e-05,-0.4301485752468315,-0.07425396956796979,-0.01243938193785513,-0.0031320017695136045,-0.001298752378656173,-0.00010550099905622077,0.00020663632358104955,0.0005057137360882764,16.42874982679161,-3.0755216176738247,-5.3799608713855896e-05,-0.41328082427971163,-0.06913163861240398,-0.01109652091736765,-0.0027830686175627584,-0.0012080568842983723,-8.562198032886683e-05,0.00020042197156576604,0.0004912486255631114,16.42879745110809,-2.989931819595261,-5.5991271945672984e-05,-0.38313590120869223,-0.06073254609234935,-0.009062121638691495,-0.0022799771063263764,-0.0010760203833857103,-5.8036608629639456e-05,0.00018922931876758108,0.00046530009208795454,16.39794238297872,-3.0753200197550488,-5.12556269031863e-05,-0.4132134316969348,-0.06896257465735127,-0.010977369941012538,-0.0027456426560780274,-0.00120199653615618,-8.158117903365778e-05,0.00021011493869655282,0.0004949188582193088
120.6594444137122,16.416433672286693,-3.1200062136780504,-3.868700962347891e-05,-0.4481882717395963,-0.08344389579731845,-0.01583283839831254,-0.0043224322055612835,-0.0016060112405704868,-0.00022499590783465513,0.00017349757040351532,0.0005027064408057317,16.510486674862587,-2.9763939303975873,-5.2547796051708896e-05,-0.38670947049544413,-0.06282049808785273,-0.009711251072812874,-0.0025215027337745456,-0.0010848948057710765,-9.048906160273319e-05,0.00014537456396029083,0.0004386075850333896,16.475694294512355,-3.0262665260666264,-5.25523490125152e-05,-0.4034134405913553,-0.06729762988842805,-0.010779291518179974,-0.002784812492084055,-0.0011520705884392282,-0.00010533911272718524,0.00015380159965621323,0.0004556435854129923,16.47385750489346,-2.9835074650620013,-5.3131593049783615e-05,-0.38759388991588584,-0.06265252064116572,-0.00960394276303167,-0.002485859682636915,-0.0010750545607376666,-8.792840468785696e-05,0.0001485869508436829,0.00044266489185684646,16.473900156793995,-2.900484688042658,-5.41583929240446e-05,-0.3593234701059949,-0.05503629287420736,-0.007823974049961206,-0.0020537696318839588,-0.0009619597526416726,-6.326014056372444e-05,0.00013936313988213695,0.0004194359789758819,16.443060194321014,-2.98329828655579,-5.083907453617144e-05,-0.3875280403170629,-0.062491525396137615,-0.009494940934571034,-0.0024527624626959487,-0.001070550298024101,-8.432477451262026e-05,0.0001573704913935901,0.000445514158873532
122.60963863132486,16.46077790976498,-3.0224247587288753,-4.0394874332447554e-05,-0.41911573528031115,-0.07532437698263918,-0.013665028027712373,-0.0037705148166549077,-0.001376695566017,-0.00019520043807612,0.00012300577817064043,0.00044111647115344685,16.554814896834948,-2.883355908580212,-4.960167839466254e-05,-0.36162759928334953,-0.05672030515576865,-0.008341397835316709,-0.0022433273449985625,-0.0009441438200016661,-8.30857261114382e-05,9.877110262665462e-05,0.00038752990291306523,16.520024911607532,-2.9316562458110047,-5.01779859371362e-05,-0.37724695913144546,-0.06075833952125717,-0.009267208854329818,-0.0024676226989119717,-0.001000826756197388,-9.597057889766969e-05,0.00010557542869433508,0.0004020608943579899,16.518182734209102,-2.8902384276533866,-5.0179048394931544e-05,-0.3624526580830879,-0.05656350404250077,-0.008244606350167424,-0.0022132551520983442,-0.0009362361043879187,-8.103043566711755e-05,0.00010142738543885328,0.0003906832157455391,16.518220381189145,-2.8098170942161866,-5.024723744265791e-05,-0.3360156093752661,-0.04968585847446942,-0.006696665460720882,-0.0018446370464335904,-0.0008406765929444282,-5.943309947725639e-05,9.422499816060212e-05,0.00037037812598542813,16.487394784031746,-2.8900219999841963,-4.816455163072627e-05,-0.3623881005073443,-0.056410354104337104,-0.00814528999045475,-0.0021839208382010617,-0.0009328004798237614,-7.773608273444384e-05,0.00010936814575203253,0.00039277533481829965
124.58691302758126,16.504291839112657,-2.923480485290463,-4.11692494726888e-05,-0.3907036380388031,-0.06770998616154784,-0.011700255330795214,-0.003267683633242876,-0.0011487681201997118,-0.00015807506307651984,8.075792382653267e-05,0.0003780661231841306,16.598314105788905,-2.789015594084804,-4.6394016509811384e-05,-0.33711350413175417,-0.05100583708304553,-0.007100574701769104,-0.001983454238279384,-0.000795466163511451,-6.660180724825683e-05,6.0743686263630854e-05,0.00033493958432100827,16.56352599822759,-2.83572242475746,-4.7433655971914e-05,-0.35167337176922475,-0.054631283946430034,-0.007897726458050256,-0.0021729503420159593,-0.0008422998105226017,-7.745127693955636e-05,6.609533485950334e-05,0.00034700736840917836,16.5616786410056,-2.7956641167939305,-4.6988106767460166e-05,-0.33788057568198876,-0.05086013248176367,-0.00701379359876534,-0.0019582805891431698,-0.0007890705586656616,-6.504506933793597e-05,6.296205553629267e-05,0.0003372796496583525,16.561711178285783,-2.7178800113467907,-4.632346004371319e-05,-0.3132343070910608,-0.04467738384562872,-0.005676588182943887,-0.0016463563223664485,-0.0007098876275868623,-4.6757951204691415e-05,5.763603579712953e-05,0.00031996660715692227,16.530899380384415,-2.7954408715428336,-4.5287609204450356e-05,-0.3378171657455352,-0.05071480599333532,-0.006923818666597531,-0.0019322227611854692,-0.0007863021538542147,-6.205351527684524e-05,7.007880670477716e-05,0.0003386872089518999
126.59164033982958,16.546925475783553,-2.823118227589762,-4.402897889479002e-05,-0.3629824264097088,-0.06059198886257618,-0.009930800871549472,-0.0028056678996652338,-0.0009211778166531661,-0.00011562593316187226,4.813753148531045e-05,0.0003156873714443277,16.640934074744607,-2.6933201080593543,-4.5919412252751676e-05,-0.3131940428303287,-0.045669672199071906,-0.005984664985469169,-0.0017363556595847577,-0.0006387475698597046,-4.2937241247254763e-05,3.262725788618016e-05,0.00028260439081066735,16.606147464062087,-2.738411324082825,-4.732977126280623e-05,-0.3267205269594724,-0.048908716876843894,-0.006666041347950808,-0.0018947987044516201,-0.0006762895893993799,-5.177875200909878e-05,3.669291829751297e-05,0.00029233001674094494,16.604295043875503,-2.6997315256747125,-4.654662635166871e-05,-0.313904578016458,-0.04553508064020877,-0.005907427109102444,-0.001715422448558955,-0.0006334753196729338,-4.191721721192843e-05,3.4495039444588086e-05,0.000284257585513691,16.604322521410253,-2.6246219239579616,-4.533162851060842e-05,-0.2910048778989752,-0.040004198181131725,-0.0047606922625889146,-0.0014540458525144832,-0.0005696311859585258,-2.7087490047015906e-05,3.084553021985561e-05,0.00026992368702491725,16.573523939321458,-2.699502046213469,-4.521855018089787e-05,-0.3138423235675738,-0.04539783177170205,-0.005826542903171682,-0.0016922139097020157,-0.0006310281140379879,-3.928629555076175e-05,4.074801112636728e-05,0.00028504814685869614
128.62419870740857,16.58862587462579,-2.72127994307238,-5.0049328879492793e-05,-0.3359833952940384,-0.053958262050853495,-0.008351355397204788,-0.0023793349279801275,-0.0006987406723025641,-7.206501648938146e-05,2.4792895794182483e-05,0.00025617718692534734,16.682621659208202,-2.5962136571388874,-4.919869967933756e-05,-0.2898964368778182,-0.04070089760776377,-0.004991628563223353,-0.0014991017568662406,-0.00047930849762134784,-1.6044225880298824e-05,1.4060928692439967e-05,0.00023240726573774633,16.647836246061413,-2.6396662737196133,-5.0924317746037885e-05,-0.30241674821165754,-0.04357942979417419,-0.005569540028692542,-0.0016299120029241397,-0.0005081383224731677,-2.2971456095548964e-05,1.696730310077444e-05,0.0002399388794547398,16.645978907757005,-2.602384776292781,-4.9895034559443316e-05,-0.29055204228264925,-0.04057759913810648,-0.004923495830211485,-0.0014817527420430024,-0.0004747973164574998,-1.5565268088743084e-05,1.5623931581403845e-05,0.00023349401829501323,16.64600131244203,-2.5299885220410254,-4.828472786210188e-05,-0.2693529429122872,-0.03565625120749394,-0.003947913206524855,-0.0012652570390648391,-0.0004251780974045923,-4.156872005486119e-06,1.3471938368300887e-05,0.00022203738159793073,16.61521554735606,-2.602149854394428,-4.899806729213995e-05,-0.2904911213078871,-0.04044892094598366,-0.004851505758286438,-0.001461054771878939,-0.0004723983829941069,-1.3353758815830589e-05,2.0968182913762438e-05,0.00023373809771505197
130.68497167164747,16.62933735369309,-2.617906650254948,-5.811221472079344e-05,-0.30973905549062397,-0.04779473052216997,-0.006960167235512318,-0.00198617910689765,-0.0004907053167856655,-3.1675704188086935e-05,1.046251882955307e-05,0.00020086400636666488,16.72332104073611,-2.497639463978411,-5.5117503370721666e-05,-0.26724881123255295,-0.03608652601970147,-0.0041225512594848576,-0.001270901626734497,-0.00032651712958048937,9.924706185563228e-06,4.511304191727344e-06,0.00018540174224336347,16.68853654623531,-2.539429604432603,-5.7072677550591064e-05,-0.2787913630953526,-0.03863012232071675,-0.004608843463367929,-0.0013772787454038684,-0.0003473560580212797,4.739661259524618e-06,6.397190531266711e-06,0.00019094646711096278,16.68667450703729,-2.5035670885041954,-5.5899728217246664e-05,-0.2678512652714712,-0.03597479165775763,-0.004063166346319348,-0.0012565404643513328,-0.000322456591946652,9.907715481205251e-06,5.823810174030022e-06,0.00018604360994419768,16.686691873891583,-2.43392460047021,-5.402784831423081e-05,-0.24830493897604455,-0.031621367775855905,-0.003240136982423631,-0.001079576595797724,-0.00028571511534579923,1.8136007548099248e-05,4.944898428447827e-06,0.0001773168863519981,16.65591846578929,-2.503327653888821,-5.5447203788283624e-05,-0.2677920078405158,-0.03585539717437661,-0.00399989809702371,-0.001238081943362488,-0.0003199052012128852,1.1715978902579085e-05,1.0250456635856523e-05,0.00018585337549469636
132.77435897984728,16.669002036621983,-2.512939399142544,-6.542730866721425e-05,-0.2842828612326984,-0.042085138145803405,-0.005757621984425956,-0.0016266923147796424,-0.00030773861306022054,1.9243435786478005e-06,5.039449619611123e-06,0.00015085066318796915,16.762974279195433,-2.3975409428034418,-6.0890171086508494e-05,-0.2452802345099982,-0.031811680698078396,-0.003380357933785291,-0.0010533397405613648,-0.00019083589560233392,3.1286908013336895e-05,3.2584925838822667e-06,0.0001423489240002218,16.728190510623357,-2.437643867993188,-6.296986191207677e-05,-0.255874676225326,-0.03404547650010095,-0.003786505666692945,-0.0011384689802802642,-0.0002046272509591302,2.7654142513399305e-05,4.342421497482851e-06,0.00014617921999882956,16.726323909548828,-2.4032218257098394,-6.173462561407482e-05,-0.24583151462167915,-0.031711800542354424,-0.003329445655824988,-0.001041490663548846,-0.00018700753878549804,3.0874310155498245e-05,4.392516212106999e-06,0.00014269464578707623,16.726336315503193,-2.3363751663487777,-5.975710271731792e-05,-0.2278882574860709,-0.027885399682032144,-0.002640947579733758,-0.00089889913098125,-0.00016148634825920968,3.6334121567814356e-05,4.52932559350945e-06,0.0001364776546817142,16.695574802604085,-2.402979029836055,-6.169331663810734e-05,-0.24577435158862176,-0.03160242790362479,-0.00327472565705977,-0.001025117939637534,-0.00018417457207186677,3.2386095179020045e-05,8.006689084013321e-06,0.00014224830955226987
134.89275497731836,16.707559274057466,-2.4063197282111837,-6.919694884939114e-05,-0.2596466463887539,-0.036810210049978975,-0.004741221869745382,-0.001304221171459279,-0.0001582043963936112,2.6488117024790602e-05,6.918927591610753e-06,0.00010809631512691771,16.801520808497127,-2.2958622938943636,-6.371525509368868e-05,-0.22401844191168352,-0.02785905943674484,-0.0027653682848293015,-0.0008506155686972773,-8.030595115334109e-05,4.567123830248926e-05,8.097297460141548e-06,0.00010485524861139715,16.766737576044754,-2.334252335552165,-6.578543321889557e-05,-0.233695586315513,-0.029807577683786245,-0.003102416979807892,-0.0009177249693983894,-8.824988987500218e-05,4.3367728341530974e-05,8.671180346588658e-06,0.00010732470199691262,16.764866612589145,-2.3012931456939434,-6.457574329466471e-05,-0.22452070821900527,-0.027771195293974114,-0.002722716164750373,-0.0008409753892405481,-7.661029544494271e-05,4.500246858858574e-05,9.16487488534809e-06,0.00010508922177623957,16.76487414092517,-2.2372860478006142,-6.261303951231615e-05,-0.20812900813448648,-0.02443175890075267,-0.002151397016842977,-0.0007276959677312713,-6.034203543112174e-05,4.8231863151213894e-05,9.998628840402586e-06,0.00010106140501242515,16.73412401050592,-2.3010483011809564,-6.484932292374158e-05,-0.22446613600079562,-0.02767246912257619,-0.0026763117815137042,-0.0008265826287931399,-7.345608251970497e-05,4.640068938442112e-05,1.2184929066015432e-05,0.0001046329628666655
137.04055941136164,16.7449454758817,-2.2979894275659403,-6.823543890289294e-05,-0.23585759713818424,-0.031946924230298025,-0.0038994080656900862,-0.0010241814605144364,-4.3892180302428145e-05,4.333673171759597e-05,1.2822078533474552e-05,7.508163102251127e-05,16.838897054188962,-2.192548209293973,-6.249514847419617e-05,-0.20348703348392116,-0.024208535505759243,-0.0022697470791731376,-0.000669230360557439,3.36087539652113e-06,5.4212169206562785e-05,1.551878344545005e-05,7.52494361298159e-05,16.80411419219863,-2.2291987542018,-6.442671824729594e-05,-0.21227868803946578,-0.025895412048046986,-0.002548037681521902,-0.0007215250889750049,-6.50007018998569e-08,5.3015183119919835e-05,1.584388791359906e-05,7.67641814017346e-05,16.802239049889224,-2.197725694538967,-6.329694051779557e-05,-0.20394256186203785,-0.024132608840106227,-0.0022351126746778926,-0.0006615970287783294,6.910539960524023e-06,5.344329722192791e-05,1.6601596221123144e-05,7.553007014400034e-05,16.802241854438837,-2.13660359810898,-6.142158725812245e-05,-0.1890493412438347,-0.021241205583337933,-0.0017646091954360995,-0.0005727399774336814,1.5979909710232048e-05,5.498486315523918e-05,1.7846642792920994e-05,7.329996368560766e-05,16.77150247701597,-2.197480207684069,-6.373335921086996e-05,-0.2038911340984711,-0.024044996567027643,-0.002196735699664047,-0.0006491627425764853,1.0345160025356293e-05,5.492908479637338e-05,1.9272970904494275e-05,7.533759018534211e-05
139.21818283325922,16.781094666569903,-2.1878889099268464,-6.054645963819739e-05,-0.21294034695317388,-0.02747088028792208,-0.003210005436373937,-0.000792213167015561,4.039956701005865e-05,5.932924753629699e-05,2.0689138602587433e-05,5.057950585370669e-05,16.875037176702463,-2.087542112194444,-5.550522654541393e-05,-0.1837073424061204,-0.02083955797714846,-0.001876350618234241,-0.0005167895248291844,6.48364525075141e-05,6.356063418123793e-05,2.3694451264193467e-05,5.245581778493378e-05,16.840254469345055,-2.122425597259582,-5.7097265529288246e-05,-0.19164624317479106,-0.022287346494677653,-0.0021051533457375256,-0.0005572365318400053,6.467380671420687e-05,6.332285510317833e-05,2.3918383000982238e-05,5.338226787493633e-05,16.83837534388183,-2.092462836444432,-5.612261774172564e-05,-0.184118488620371,-0.02077519980584945,-0.0018493661157877985,-0.0005109895857485539,6.816462900048048e-05,6.282289216449756e-05,2.4737908234482915e-05,5.286453406669328e-05,16.838373606161703,-2.034272865200945,-5.44495914079114e-05,-0.170669160504385,-0.018294303782405943,-0.0014647830228818647,-0.00044196896604317015,7.188954683331287e-05,6.29870497036588e-05,2.6072647837252868e-05,5.1950380695281325e-05,16.807644319262458,-2.092218117918603,-5.6530877065657896e-05,-0.18407080305516055,-0.020699002762046958,-0.0018186056684562637,-0.000500475000491986,7.172624860921162e-05,6.443025774271365e-05,2.710481370636485e-05,5.302779282872755e-05
141.42603849528837,16.815941644524905,-2.0759513999937944,-4.8502670577357115e-05,-0.1909244998312702,-0.023366794811747145,-0.0026469916225371117,-0.0006066781642491267,9.708252720193517e-05,7.588626657627177e-05,2.7742281044432623e-05,2.85398498201591e-05,16.909875964697832,-1.9807801564532928,-4.4712518327498084e-05,-0.16470525525355273,-0.017740927525451755,-0.0015650769256435459,-0.0003944416492268348,0.00010596148813480596,7.525157340990506e-05,3.0446291609880983e-05,3.1091822351937364e-05,16.87509325383799,-2.013868023335231,-4.5840040955505915e-05,-0.17182515485801808,-0.018971149877822488,-0.0017523150585944478,-0.00042554807399995155,0.00010781398405719739,7.574668312248817e-05,3.056330852537601e-05,3.165027982268916e-05,16.873210337989345,-1.985440686325698,-4.5035605255067235e-05,-0.16507436396364897,-0.017687462305455856,-0.0015450374965328942,-0.0003901489912676439,0.00010885988124946855,7.453683761727897e-05,3.126653298046538e-05,3.1625528016031075e-05,16.87320429511098,-1.9302317004436984,-4.3599929570037603e-05,-0.1530125149751746,-0.015580727817544637,-0.00123310252466882,-0.0003368495497929696,0.00010889821991931063,7.352854680658423e-05,3.240994646502837e-05,3.163577392680772e-05,16.84248440772818,-1.985198099649112,-4.523494606114811e-05,-0.16503098294711654,-0.017622625018268744,-0.0015211415197490291,-0.0003813688102007843,0.00011225956108774712,7.610201882591271e-05,3.317757825037331e-05,3.206456912444703e-05
143.6645477527123,16.849417925454144,-1.962109441876096,-3.1353257901762733e-05,-0.16984458823497534,-0.019624655625760788,-0.0021856987773854375,-0.00045590584141530987,0.00013246861480553342,8.839182612575639e-05,2.591693565517878e-05,1.630173829434122e-05,16.94334508919897,-1.8721971106278683,-2.8913621164319108e-05,-0.14651081977889002,-0.014906855867293425,-0.0013171893411639264,-0.00029378555625243655,0.00013175144003969603,8.421715956100899e-05,2.8418813209690428e-05,1.8871096308801045e-05,16.908562157451207,-1.9034600069237202,-2.9556575875726357e-05,-0.15284664438898588,-0.0159399597219836,-0.0014693690234033798,-0.0003174965339673685,0.0001346102099337128,8.529172967363259e-05,2.8339741624411433e-05,1.922898507349269e-05,16.906675680138118,-1.876594083161842,-2.8966710145965585e-05,-0.1468400880418691,-0.014863094715736276,-0.0013029722402778936,-0.00029057506409698364,0.0001339983967185952,8.35935567054464e-05,2.899380894786628e-05,1.9489889199146043e-05,16.906665598190315,-1.8244165924163362,-2.7888155216416178e-05,-0.1361070235103713,-0.01309516757742299,-0.00105204985163673,-0.00024958958680439504,0.0001316321528988739,8.167119087032186e-05,3.0060650950188406e-05,2.0012411789891768e-05,16.875954291467778,-1.8763550681587957,-2.896979523373265e-05,-0.1468013724668089,-0.014808973613075566,-0.0012847255947296664,-0.0002831968875289631,0.0001368933454577219,8.506761228289702e-05,3.044929996116219e-05,2.0087947461264622e-05
145.9341373627847,16.881438991283517,-1.8463019219576355,-1.3654942424946203e-05,-0.1497444739663572,-0.016243314164131252,-0.0017983055696454238,-0.000337112009654209,0.00014533014155449387,9.363969382173927e-05,1.9183507941171263e-05,8.67422384760014e-06,16.975360021740325,-1.7617332953976779,-1.2556159709009882e-05,-0.12916236698519884,-0.012339447966654586,-0.0011103756751732836,-0.00021476043412522176,0.0001397131844458398,8.72096090308338e-05,2.1475526491615364e-05,1.0920050795865675e-05,16.94057674540123,-1.7911411715835972,-1.2754464780067894e-05,-0.13475046382511202,-0.013195182313522884,-0.0012327559544231571,-0.00023256867799195896,0.000142768823541995,8.8679350558919e-05,2.1195551073552563e-05,1.1169527941785776e-05,16.938686918052028,-1.7658633525623826,-1.2416682822293786e-05,-0.12945372432279523,-0.01230391619720651,-0.001100752338092458,-0.000212168580645895,0.00014121298861043705,8.673365015945095e-05,2.1826938746708634e-05,1.1591165946427906e-05,16.9386731353283,-1.7167691975841324,-1.1767297132533992e-05,-0.11998786524168198,-0.010840199800668238,-0.0009010634075302392,-0.00018068481329591317,0.00013760689280694556,8.424480243852614e-05,2.284801931598541e-05,1.2397329231882049e-05,16.907969519818757,-1.765629415762818,-1.228430042133142e-05,-0.12941966298693725,-0.012259456975984745,-0.001086818167711384,-0.000205785863646552,0.00014342557112967372,8.807501687964526e-05,2.28744640257419e-05,1.2293244539948575e-05
148.23523408275926,16.911915899996217,-1.7284766164879142,-2.5827749391006577e-07,-0.13066992246284737,-0.013225842179650345,-0.0014644076441696632,-0.00024558534311614,0.00013789599354589402,8.748260166337114e-05,1.2082605372228023e-05,3.162941217339199e-06,17.005831689865964,-1.649337365082928,-1.7272159380096538e-07,-0.11269944408533641,-0.010044592758240996,-0.0009285859209069048,-0.0001548693984866288,0.00013085834792653285,8.03648563748861e-05,1.4124916162767699e-05,4.993599639565454e-06,16.971048004366633,-1.676859659661883,-5.8305223831463105e-08,-0.11757774714864452,-0.01074221987445726,-0.0010255471957642506,-0.00016793534717207242,0.00013353242205395432,8.193481327517816e-05,1.370369675797437e-05,5.16082599691659e-06,16.96915505154623,-1.6531971023399414,6.088636668065337e-08,-0.11295459363106772,-0.010015751749703122,-0.0009224034884771795,-0.00015254379165228305,0.00013161993506117132,8.005397738059607e-05,1.4290928331711823e-05,5.6598896007576856e-06,16.969137893267614,-1.6072391811813667,3.2465911517033003e-07,-0.10469125619488787,-0.008822320375693941,-0.0007657134396396197,-0.00012841788208218762,0.00012773277773315268,7.749727230209782e-05,1.5223868184558715e-05,6.59240976873864e-06,16.938441110022687,-1.6529698260720478,2.4732470765816567e-07,-0.1129248760050793,-0.009979652268265658,-0.0009115701811900354,-0.00014685819534099472,0.00013310666993017798,8.122747306807905e-05,1.500250623900891e-05,6.3943468047077645e-06
150.56827817486612,16.940757507129497,-1.608595586258657,7.553015129293358e-06,-0.11266771401200863,-0.010569315135998512,-0.0011717676688113936,-0.00017722992895659583,0.00011661379482927357,7.181669505096713e-05,6.606374618220565e-06,-1.0246622095064646e-06,17.03466888221663,-1.5349719093643412,7.0499003809328934e-06,-0.0971623215105372,-0.00802266737324707,-0.0007630270981726816,-0.00011167024149385347,0.00011031882550054946,6.534820571538708e-05,8.357208771638003e-06,3.927556762391477e-07,16.999884738710776,-1.560577745805087,7.321537476469308e-06,-0.10137048482814773,-0.008580942607381077,-0.0008383272892320472,-0.00012094876958416025,0.0001123016195315313,6.674448595768773e-05,7.879071610089058e-06,4.927008053711834e-07,16.997988952384215,-1.53855786012815,7.285443775195577e-06,-0.09738285768153207,-0.007999115192237926,-0.0007592732939492996,-0.00010941653742571516,0.00011044152813928366,6.517329512866598e-05,8.391378313649384e-06,9.871295402762063e-07,16.99796868560197,-1.4957897378832414,7.263528143303502e-06,-0.09025420853844984,-0.00704306404007103,-0.0006385589131569732,-9.105449308286525e-05,0.00010691229841375221,6.297531018278759e-05,9.188257880374052e-06,1.9221444250800542e-06,16.967277900069632,-1.5383388812334076,7.4588118278430285e-06,-0.09735701898254477,-0.007970026595845711,-0.0007506039766335318,-0.00010428367588191432,0.00011125303089048463,6.613269115791895e-05,8.838464746771971e-06,1.6956283056847914e-06
152.93371260233062,16.967872130119922,-1.4866300059324025,1.0357166009846136e-05,-0.09578766492444163,-0.008264803953031488,-0.0009144096942797049,-0.00012736406356270827,8.855040396250609e-05,5.179885962074425e-05,3.056310712932095e-06,-3.803886312401252e-06,17.061779694243498,-1.418608877023359,9.623477249519603e-06,-0.08259399680632012,-0.0062686212531733124,-0.0006105189940415467,-8.165882086109716e-05,8.402830638349278e-05,4.6742236610765364e-05,4.4977145477457165e-06,-2.742224327356292e-06,17.02699515767683,-1.4422671063398291,9.936499954024467e-06,-0.08617353662161642,-0.006705698412951022,-0.0006675062603940988,-8.795731225974456e-05,8.523703262388073e-05,4.779112331799022e-05,4.039143066947408e-06,-2.69998017414128e-06,17.02509675680787,-1.421917512139728,9.81250098900046e-06,-0.08278157123094884,-0.006249196643429307,-0.0006083597442494166,-7.944604321286135e-05,8.365418991844812e-05,4.66424594751538e-05,4.458029170376843e-06,-2.265701694244214e-06,17.02507365114629,-1.3823933286739483,9.6288641208993e-06,-0.07671663168681753,-0.00549898494678445,-0.0005175157229536018,-6.568916943773301e-05,8.081413008505287e-05,4.501774092812316e-05,5.093922535536802e-06,-1.4263761220262714e-06,16.994388153884927,-1.421708535939307,9.94135304020757e-06,-0.08275919469690726,-0.006225905371792406,-0.0006012133290769074,-7.48766316005704e-05,8.389478400129991e-05,4.7354550685229365e-05,4.71262330391187e-06,-1.654763624925599e-06
155.33198843136395,16.993168591303107,-1.3625551084357423,9.573210928821218e-06,-0.08008432747574282,-0.006297543076069833,-0.0006906004026641982,-9.0893294428281e-05,5.947113341419155e-05,3.294573727124318e-05,9.18663326039642e-07,-4.976059710620679e-06,17.087072820924096,-1.3002249159390118,8.87224703237722e-06,-0.06904185943927416,-0.004772061012531997,-0.0004717118217487953,-6.0596807419474895e-05,5.693783800303036e-05,2.9474944875451487e-05,2.0456065919443704e-06,-4.199821352679895e-06,17.05228801822627,-1.32190403536385,9.144138258961421e-06,-0.07203633650234767,-0.005105378774243038,-0.0005134372959295864,-6.46213241439353e-05,5.7454705747386065e-05,3.0144697915332847e-05,1.6613821319356004e-06,-4.2061618250881045e-06,17.050387247771795,-1.3032526697432059,9.002269131229062e-06,-0.06919836335913906,-0.0047559403389750236,-0.0004705077290107503,-5.850324859810619e-05,5.6250336589162614e-05,2.939156821263889e-05,1.9837744321054505e-06,-3.863142837673743e-06,17.050361582351904,-1.2670272346139064,8.773256071721359e-06,-0.06412296807709317,-0.0041816683843165165,-0.00040413693760868387,-4.850541139532506e-05,5.4207370203013106e-05,2.8338978584844572e-05,2.464344621809867e-06,-3.188937651690268e-06,17.0196807642699,-1.3030554576272249,9.082120828776699e-06,-0.0691791883009035,-0.0047374378836145285,-0.000464520460320889,-5.460792946624304e-05,5.6061818544036037e-05,2.9838493588817694e-05,2.1178881288631907e-06,-3.3969497801577525e-06
157.76355942917263,17.016556569853904,-1.2363468021162238,6.913498043687221e-06,-0.06561712048879483,-0.004647896812875665,-0.0005008304876729279,-6.338039212186301e-05,3.3418273046912585e-05,1.9026486677559957e-05,-4.875773786566321e-07,-4.698438838445547e-06,17.11045756221241,-1.1797979897110586,6.377538709976682e-06,-0.05655786650569766,-0.0035181493275998543,-0.00034924307925925156,-4.461304563005081e-05,3.258260544954874e-05,1.687966376719049e-05,3.4322626734337556e-07,-4.128289676868884e-06,17.075672736177836,-1.1994660108337887,6.577215340100079e-06,-0.059013014721306434,-0.003764287142776628,-0.00037854258642913935,-4.6976318366193494e-05,3.2574003473310076e-05,1.7235262424934576e-05,6.334777152690469e-08,-4.1651839201034766e-06,17.073769811368606,-1.182541305868035,6.461510495629446e-06,-0.05668554361525537,-0.0035048045927444198,-0.0003485306515064888,-4.277285378896161e-05,3.17654615465129e-05,1.677474235889462e-05,3.0159862311681244e-07,-3.922852653557935e-06,17.073741821637345,-1.1496702618844268,6.275221840168408e-06,-0.05252225513623293,-0.0030784434196564742,-0.0003018145453181887,-3.5859719612649576e-05,3.049109201586787e-05,1.6148390209185644e-05,6.559610827272487e-07,-3.4359613529872836e-06,17.043065258422715,-1.1823576592397553,6.5150212624916905e-06,-0.056669508258064334,-0.003490336424058502,-0.0003435506449540841,-3.967536215035291e-05,3.133718978728587e-05,1.6970706204473492e-05,3.660061180985055e-07,-3.617951815615953e-06
160.22889151744184,17.037945008614887,-1.1079806637896001,3.916280573002318e-06,-0.05244802953187552,-0.0032934031493552134,-0.00034594194186497685,-4.187619416242768e-05,1.297394986676246e-05,1.1031950108552817e-05,-1.5722970477824591e-06,-3.481115965754126e-06,17.131842607005133,-1.0573061939673067,3.5669187921630315e-06,-0.045196381292582036,-0.0024893766993206185,-0.0002460070269911158,-3.121883991323747e-05,1.329824267830353e-05,9.78372301646868e-06,-1.0041754814291776e-06,-3.0374910409466227e-06,17.097058127124996,-1.0749305166496712,3.6909054173238132e-06,-0.04716017909893598,-0.0026639263137471694,-0.0002655137517808784,-3.246225993012328e-05,1.2974258476516222e-05,9.943228602238462e-06,-1.1832975506257341e-06,-3.0990920941285855e-06,17.09515330121718,-1.0597615042134834,3.6301657350864316e-06,-0.04529784073769429,-0.002478523552198659,-0.00024549156538681617,-2.9750203340060218e-05,1.2527555124647798e-05,9.653427371651635e-06,-1.0056587030926607e-06,-2.9425066063646018e-06,17.09512318757904,-1.030301475736982,3.5276133884463976e-06,-0.041965876830371784,-0.0021740018548293332,-0.00021410602588269278,-2.5294504015078763e-05,1.1911772777150268e-05,9.266112329375642e-06,-7.433770467430128e-07,-2.626591788892483e-06,17.064450626517278,-1.0595932013555847,3.6856515371810342e-06,-0.045285003643752306,-0.0024675389340031734,-0.00024147157573142336,-2.7506925683399823e-05,1.2053146509218777e-05,9.645685179975091e-06,-9.731753654481145e-07,-2.7807742470043885e-06
162.72844791686157,17.057239991523794,-0.9774333199517979,1.620229390465586e-06,-0.04063716194846373,-0.002211138143770568,-0.00022560757730576234,-2.507354185374607e-05,-4.4704121547246203e-07,7.5434283829283484e-06,-2.385260578980619e-06,-1.9443410165267536e-06,17.151133767898223,-0.9327287369802241,1.4105597848353938e-06,-0.035009989090312006,-0.001667795842471642,-0.00016373183436409392,-1.9592663066729505e-05,4.3225067234010244e-07,6.8289099592348765e-06,-2.024976173824014e-06,-1.5836896369762176e-06,17.116350028697433,-0.9482760591002184,1.4832759407374491e-06,-0.03653257677224116,-0.0017852718454206165,-0.0001758650806032713,-2.016961619253748e-05,-5.254459963783154e-09,6.891433867850821e-06,-2.1261520008076582e-06,-1.6534504041049925e-06,17.1144434650438,-0.9348924405061929,1.4720270846242968e-06,-0.03508811973860858,-0.001659282319356583,-0.00016326985121926653,-1.8553457558656793e-05,-1.5666819769822592e-07,6.690654184739252e-06,-1.99192552462029e-06,-1.558403580931225e-06,17.114411495512975,-0.9089010564298671,1.4510294749393993e-06,-0.03250330107066104,-0.0014524795952957166,-0.00014337936337304572,-1.5939754328434464e-05,-2.793737597706941e-07,6.4143475009892765e-06,-1.7891400076679324e-06,-1.369929930919629e-06,17.083742879316503,-0.9347411455227284,1.5450072449249033e-06,-0.03507849397765518,-0.0016513363019938843,-0.00016019685939998264,-1.7121750658755832e-05,-5.149833030448119e-07,6.559385726354074e-06,-1.967305220785748e-06,-1.5010380353447485e-06
165.26270805409337,17.074341993508703,-0.8446850424583294,4.015989021207093e-07,-0.03023784291690751,-0.0013791213114503812,-0.00013747248641802186,-1.2689281163717183e-05,-6.680998570547457e-06,6.079628006213978e-06,-2.7444425292769856e-06,-5.767869633904252e-07,17.16823129325602,-0.8060482985343543,2.6909701922482423e-07,-0.026044844941682486,-0.0010364484705153783,-0.00010216725622362835,-1.0098593585151837e-05,-5.7698378426738885e-06,5.696900025992991e-06,-2.530162464802884e-06,-2.898856226454618e-07,17.1334487722934,-0.8194846180218833,3.132551446177496e-07,-0.02717836333851761,-0.0011102067171142422,-0.00010907924171093191,-1.0341585386236848e-05,-6.158080151164918e-06,5.721438381297183e-06,-2.5815269761206135e-06,-3.5187757290109454e-07,17.131540684480314,-0.8079166784138674,3.325490790502698e-07,-0.026102674253344636,-0.0010301482295241578,-0.00010172668366387252,-9.463287397444455e-06,-6.11598184099303e-06,5.579108727292162e-06,-2.480392382951035e-06,-2.964197527463107e-07,17.131507117962332,-0.785452451508883,3.610834327283606e-07,-0.02417746394423818,-0.0008988719920549311,-9.002184978880714e-05,-8.091750013615939e-06,-5.949066411795131e-06,5.366807190762486e-06,-2.321177803056846e-06,-1.9413038718417316e-07,17.100842444329956,-0.8077838475073924,4.2116326077002856e-07,-0.026096064898939175,-0.0010248010212931236,-9.955873207907879e-05,-8.687612646036097e-06,-6.276133040712516e-06,5.411009788533341e-06,-2.4551500569480517e-06,-2.9856488924948656e-07
167.83215270629654,17.089144244138268,-0.7097223250064011,6.148547389001511e-08,-0.02129416302307522,-0.0007753806344479466,-7.708173986867607e-05,-4.5701386985434395e-06,-7.058249170043137e-06,4.683826100337612e-06,-2.5063908683013546e-06,3.6779479005856423e-07,17.18302838099399,-0.6772534999151203,-3.493986116786783e-08,-0.018338236079171216,-0.0005788319826606683,-5.903202140599057e-05,-3.3616344653989382e-06,-6.438560443040095e-06,4.5466862919187745e-06,-2.3810778552311576e-06,5.555587643055875e-07,17.14824758884952,-0.6885441317282637,-3.239391334001747e-09,-0.01913662453177871,-0.0006209283489437004,-6.25416927767342e-05,-3.470227110633408e-06,-6.6843595300361804e-06,4.554093961651469e-06,-2.4118648160900015e-06,5.148485206140108e-07,17.146338179203127,-0.6788226289728839,2.2448983488539265e-08,-0.018378809310929202,-0.0005745454504670548,-5.8646465848879946e-05,-3.034903975116826e-06,-6.5674275092166886e-06,4.4707169425547855e-06,-2.3368443572629894e-06,5.432969969754601e-07,17.146303223514057,-0.6599448002694611,6.128328822955663e-08,-0.01702240823383725,-0.0004986206257228175,-5.239706369630133e-05,-2.4003986995848453e-06,-6.31098501899786e-06,4.3290124157377075e-06,-2.216294956811357e-06,5.908481403604722e-07,17.115642489707163,-0.6787094676278163,1.075742698911064e-07,-0.01837474475112033,-0.0005712928373542809,-5.728364096999671e-05,-2.703094880905845e-06,-6.543271283638911e-06,4.333048399402327e-06,-2.3130800272089423e-06,5.208232111699437e-07
170.43726940311848,17.101532760377786,-0.5725396415028706,1.2569614385414567e-07,-0.01384368424714189,-0.0003743812035787178,-3.8627431221485814e-05,-1.458065558036642e-07,-4.2359943105760075e-06,2.8069033186377656e-06,-1.7732851546128785e-06,8.047520033924178e-07,17.195411133865356,-0.546340750070024,5.637809092787213e-08,-0.011920962256080903,-0.0002759771603688859,-3.0713042405921624e-05,4.261987407880489e-07,-3.979013629868035e-06,2.848897859546327e-06,-1.6991407321054881e-06,8.741562383922831e-07,17.160632499677895,-0.5554503972516833,7.873174690918231e-08,-0.01243985823442075,-0.0002969187743958997,-3.2242748878525334e-05,3.754264472483214e-07,-4.079856229235482e-06,2.8437114557499093e-06,-1.7205099413484933e-06,8.606096857162564e-07,17.15872203192501,-0.5476063900486215,9.521962960716872e-08,-0.011947279616467864,-0.0002733827357284005,-3.0439491534501775e-05,5.666157707523235e-07,-3.97811225968626e-06,2.8174832904666574e-06,-1.6718401898623304e-06,8.709228387891938e-07,17.158685953376573,-0.5323747520458597,1.2202580858613778e-07,-0.011065656096670576,-0.00023497564622526244,-2.7519709187245488e-05,8.122322504401178e-07,-3.7816575672873513e-06,2.7539183858166483e-06,-1.5933630519857593e-06,8.803489120414616e-07,17.128029003039654,-0.5475138942278671,1.5851109601848428e-07,-0.011945083093678224,-0.0002716551522241072,-2.9715920197422007e-05,6.656136573479428e-07,-3.8623463263166285e-06,2.737981816594524e-06,-1.6574390525549652e-06,8.520538820572216e-07
173.0785544524413,17.111388431779638,-0.4331411105558333,1.9663637798957094e-07,-0.007926076065210067,-0.00014241009240721617,-1.6182169651127912e-05,1.4786282652900066e-06,-1.214857416817591e-06,1.061954190823864e-06,-9.011156587932986e-07,7.642982218739063e-07,17.20526085184859,-0.4133158381373815,1.5451776837386635e-07,-0.006825249267408903,-0.00010243136316825645,-1.3419255300440453e-05,1.663444799091917e-06,-1.1939372415415476e-06,1.173998279125245e-06,-8.587079337989435e-07,7.409801701494031e-07,17.170484636404588,-0.42020872858978486,1.66955199714172e-07,-0.0071221241836548314,-0.00011084927281778119,-1.3961892159503193e-05,1.6601442630856248e-06,-1.2067951843989607e-06,1.1638679679719978e-06,-8.738013397602162e-07,7.485928605434818e-07,17.168573342627212,-0.4142733910821788,1.7202200086842808e-07,-0.0068403078179178605,-0.00010110901212262655,-1.3279991510076533e-05,1.7248289012685273e-06,-1.1605638297687763e-06,1.172448657264202e-06,-8.494734867287894e-07,7.45879443599757e-07,17.168536382629632,-0.4027481016460702,1.8142975133431313e-07,-0.0063359877649719265,-8.531219374914567e-05,-1.2165842496710003e-05,1.778527030571544e-06,-1.0738206874813963e-06,1.1646023354059326e-06,-8.090956381465302e-07,7.34120951397174e-07,17.13788287679134,-0.4142024836334377,2.0474036364725137e-07,-0.006839282406106352,-0.00010033778576000356,-1.298995357036518e-05,1.7348283118665429e-06,-1.0590391379677584e-06,1.1451243335448835e-06,-8.447819975510095e-07,7.365074584507019e-07
175.7565092265132,17.118589945458545,-0.29154390430715194,1.3655106721336436e-07,-0.003594703386054586,-3.5438251666423725e-05,-4.773654773687699e-06,1.2482026676627052e-06,1.743599083841491e-07,1.5012519115177058e-07,-2.75791384230308e-07,4.124148108131994e-07,17.212456828283386,-0.27819667088417693,1.1957479406663802e-07,-0.003095575525090326,-2.4199681876233825e-05,-4.112860276510898e-06,1.1979185362686737e-06,1.3481897542588052e-07,2.2296012136014472e-07,-2.5754298793100615e-07,3.6549646730654544e-07,17.17768299499615,-0.28283691479229806,1.2440362427660347e-07,-0.003230111698560125,-2.650591406863993e-05,-4.255487652616511e-06,1.224655170632024e-06,1.4414775610142086e-07,2.1753666234726354e-07,-2.64995369643002e-07,3.7685353886189135e-07,17.175771136976905,-0.2788412556427226,1.2431167437818517e-07,-0.0031024209645297025,-2.368581806157518e-05,-4.076023622772512e-06,1.2307656984036777e-06,1.503201506405817e-07,2.3024752093226033e-07,-2.566853042772456e-07,3.7192176697673795e-07,17.175733542526892,-0.27108240687677787,1.239533697075443e-07,-0.002873973297029586,-1.918620386685006e-05,-3.7799220404131686e-06,1.2066037071783974e-06,1.6276910527778483e-07,2.381188869948065e-07,-2.435784701353735e-07,3.5696220922903195e-07,17.145082855964674,-0.27879292749276186,1.3306294059852002e-07,-0.003102039315349508,-2.342322222940557e-05,-4.010571459861381e-06,1.2234554032412722e-06,1.9043821099631718e-07,2.275854163990427e-07,-2.572968114095749e-07,3.6792527709707787e-07
178.47164320056828,17.123016107179268,-0.147784161780725,3.275809424783477e-08,-0.0009237591462364458,-3.1860506494446824e-06,-5.701273382301509e-07,3.1962142640820337e-07,1.4481561378250472e-07,-6.823893291588995e-09,-3.0373381374991196e-08,7.62254629776625e-08,17.216878719048687,-0.14101775741620803,2.9733307917422948e-08,-0.000795464530152661,-1.8893739420923276e-06,-5.010498942634642e-07,2.6189196987235105e-07,1.318063454519227e-07,4.789946660912157e-09,-2.7194694491642362e-08,5.950000263328807e-08,17.182106846654854,-0.14337004375756152,3.0448098093294254e-08,-0.0008300394840894002,-2.1310147015909388e-06,-5.205179378081748e-07,2.776782988552861e-07,1.348815093210981e-07,5.033430492929561e-09,-2.8517971784625887e-08,6.323317868167858e-08,17.180194728864798,-0.14134444143725045,3.0376754208141236e-08,-0.0007972400220316914,-1.7777476883628225e-06,-5.006144423334968e-07,2.741132504158037e-07,1.3333699558774105e-07,8.475834089195732e-09,-2.753036565782643e-08,6.150874815091205e-08,17.18015675455198,-0.137411130292311,2.9355702152679098e-08,-0.0007385760898444356,-1.250703689403911e-06,-4.680670764313944e-07,2.5438103083581967e-07,1.3015386104527993e-07,1.0157644531773092e-08,-2.564656872934274e-08,5.6378460056496904e-08,17.1495079313488,-0.1413197406508821,3.058019185943032e-08,-0.0007971700355570731,-1.7332119007360752e-06,-4.990225573238288e-07,2.68515569132908e-07,1.3620063297105912e-07,9.285449971500129e-09,-2.789894137628766e-08,6.043474654441585e-08
181.22447254166187,17.124546550405668,-0.0019211291713680592,-3.057191861346548e-11,-1.5546837255665555e-07,1.923608645925915e-10,5.7683463748717475e-11,-2.1839446801849232e-10,8.914427570582398e-11,-1.0000890676411411e-10,-2.570109042966534e-11,4.687026886328957e-11,17.218406724090883,-0.0018331762752036873,4.635953237453878e-11,-1.3380410981557332e-07,1.507506301501541e-10,3.073979562566651e-11,3.472450226210033e-11,5.151483506611058e-11,1.1401519426114245e-10,-4.1837627097515135e-11,5.643433286070089e-11,17.18363631324795,-0.0018637522788051916,-8.109476791404155e-11,-1.3973687574519695e-07,9.470222446978799e-11,-3.184373474896193e-12,-1.0262302978441049e-10,-5.4658955103555884e-11,7.734442529656579e-11,-9.557792253190797e-11,-5.0015750963001887e-11,17.181724051216058,-0.0018374193584329546,4.3824240416201704e-11,-1.3414915433315746e-07,1.4904203398351735e-10,1.2471038405744805e-10,2.2388832875546003e-11,8.1189247802189e-11,-6.096031932997809e-11,-4.026772771997922e-11,-1.1829886205323308e-10,17.18168602134191,-0.0017862902209317762,-4.390249545186205e-12,-1.242662586577746e-07,6.726294766993677e-11,-4.368777612782151e-12,-6.11740799059517e-11,1.1187210487756483e-10,-1.3887135469720004e-10,-1.6696379005374672e-10,-1.4327600272816784e-10,17.151038020414923,-0.0018370988929973455,1.493849989125672e-11,-1.34070090425671e-07,7.38470654323265e-11,4.850791659099356e-11,4.5049184882626784e-11,3.4746500958524155e-11,8.141170190454653e-11,2.6198388728100687e-11,-6.157645935650656e-11


==> figdata/pipe/retau_180_les_r1.2_long/decomp_t_ur_Pr0.025.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
0.018117509938621924,3.464936414710769e-08,2.7064958275656163e-08,-3.77222583310107e-09,1.9175253847638767e-08,1.3310769695043794e-08,8.248116063867304e-09,4.3758996400146976e-09,1.6214703623352338e-09,-1.3381169220441e-10,-1.1942448466663743e-09,-2.9425318803440433e-09,1.428638421201294e-08,1.1165281150470228e-08,4.840633293711861e-10,8.008776214624461e-09,5.748537289469695e-09,3.9407652378613445e-09,2.4584038128320827e-09,1.8220423012945438e-09,1.4210898049219242e-09,8.867238463677213e-10,6.56240650316132e-10,2.215327717012943e-08,1.7463326806771768e-08,1.7322138635355223e-10,1.237459954913523e-08,8.58938087191033e-09,5.482162091718629e-09,3.2390104773823063e-09,2.0080525989610735e-09,1.3484774015797951e-09,6.846048439120686e-10,3.7397283073530974e-10,2.11585250194691e-08,1.520380722512838e-08,-4.114795311187261e-11,9.855898425288486e-09,6.376258423146085e-09,3.7354280021560405e-09,2.0269926008156826e-09,9.823605575430495e-10,7.326088545741729e-10,2.5297266101553813e-10,6.92029381822664e-11,1.9538768685071737e-08,1.1661669857079662e-08,-6.93936227524707e-11,6.464886470762731e-09,3.740201503764216e-09,1.8639752910008607e-09,7.588052795154767e-10,8.034175053536026e-12,9.587376247780938e-11,-1.8776836306570404e-11,-9.229749852428703e-11,2.560755332937786e-08,1.6457020607700707e-08,-6.086256129057956e-10,9.242409561934767e-09,5.1252512313894895e-09,2.39943370459512e-09,4.5956862028562004e-10,-4.480891721554033e-10,-5.96588321547613e-10,-2.046099513152215e-10,-6.031969952060375e-10
0.2933805008307793,8.715670390515045e-06,7.080482993626684e-06,-1.3639841057896833e-06,5.3432473589564594e-06,3.79559924866792e-06,2.5981354337288234e-06,1.5723612783078246e-06,6.02625460348846e-07,-8.802829355067081e-08,-4.72924782185673e-07,-1.0029996754356714e-06,2.314348266644533e-06,1.6994891264234986e-06,2.23173888140247e-08,1.1773891516126673e-06,7.958514522830406e-07,5.261922769441311e-07,3.4192965096815595e-07,2.1291808858740287e-07,1.5633104637457733e-07,7.353337089806533e-08,3.1567889665212815e-08,4.853584445010817e-06,3.6932578366655458e-06,-8.112121390781637e-08,2.5837539416296447e-06,1.7145750974627888e-06,1.070061241863516e-06,6.456445195353412e-07,3.2459015375966626e-07,1.652173598564102e-07,2.305203158929317e-08,-5.117035215351984e-08,4.550066484141139e-06,3.125406720818599e-06,-1.1406219139841612e-07,1.9671989618854043e-06,1.1796387293987792e-06,6.510811882069163e-07,3.5630222944549954e-07,8.617316765133203e-08,3.132794231809865e-08,-6.197690257414572e-08,-1.0263754037073953e-07,3.895579175793147e-06,2.220586655048037e-06,-9.391584467044468e-08,1.1757252062583709e-06,5.840013517172768e-07,2.3236422545322684e-07,7.185691268407722e-08,-1.2907179652002654e-07,-9.685525080065821e-08,-1.0123990252655836e-07,-1.129344427795808e-07,5.6565785002877055e-06,3.7666712336949965e-06,-2.598783508044447e-07,2.2057223436442975e-06,1.1414838151203933e-06,5.268071203580042e-07,9.975442538904079e-08,-1.9449822099715106e-07,-2.787157499763847e-07,-1.5946750540477819e-07,-2.4423690072338795e-07
0.572478742783289,3.328471796299076e-05,2.709899199171104e-05,-5.067120206860352e-06,2.0471913739901716e-05,1.4566559494070537e-05,1.0024815325077596e-05,6.129423721437783e-06,2.4326914744268604e-06,-2.049218674540969e-07,-1.6678225890070092e-06,-3.6779841377597946e-06,9.267972007959821e-06,6.809470077264459e-06,9.23713834103099e-08,4.718559366099286e-06,3.1907634931865984e-06,2.115734484293541e-06,1.3847574371558227e-06,8.641193936532885e-07,6.292185658294995e-07,3.040665402622829e-07,1.325508862516846e-07,1.8802920562063024e-05,1.4325498687210495e-05,-2.991111722406662e-07,1.0030174324050314e-05,6.664224241173774e-06,4.176371503261025e-06,2.5375833872262883e-06,1.290375806485976e-06,6.648488435162755e-07,1.1502873202154934e-07,-1.7846674536483242e-07,1.765567606068661e-05,1.215561595645146e-05,-4.215607020374457e-07,7.671344243051579e-06,4.617928624951385e-06,2.5746950675436784e-06,1.4309341944111562e-06,3.817885503217974e-07,1.5441315666626302e-07,-2.0737724242234275e-07,-3.7220205121286683e-07,1.518108283224755e-05,8.702303524839334e-06,-3.452720081512414e-07,4.645903929645117e-06,2.3398028835328456e-06,9.72273651189015e-07,3.4257643858234773e-07,-4.391284052290696e-07,-3.3436908283101545e-07,-3.5771583910260057e-07,-4.113935057393491e-07,2.1757665349705827e-05,1.4557365512309618e-05,-9.617210372776208e-07,8.575221750055164e-06,4.482586481069529e-06,2.123113350212956e-06,4.834728433168054e-07,-6.564373378067718e-07,-9.994920430199374e-07,-5.592454873790733e-07,-8.886693972403032e-07
0.855444646368492,7.452178129152261e-05,6.074859429073331e-05,-1.0953899050519702e-05,4.588372214908652e-05,3.268614441294636e-05,2.2575688707293567e-05,1.3914218915230386e-05,5.702388420010411e-06,-1.5750632832650095e-07,-3.394338739272375e-06,-7.84801185792464e-06,2.192519768689333e-05,1.614466542015235e-05,2.410369058303598e-07,1.1201609553007768e-05,7.592088796161675e-06,5.05352550448211e-06,3.3246839664363446e-06,2.092092339854074e-06,1.516968394676259e-06,7.600322068658356e-07,3.480266969559815e-07,4.281713898432726e-05,3.2684023265114025e-05,-6.224157420948019e-07,2.2909068988891586e-05,1.525567987412486e-05,9.603894949093177e-06,5.8719008749605684e-06,3.0351236590502662e-06,1.5964083415598633e-06,3.4580237977127124e-07,-3.345564000193914e-07,4.028718647144633e-05,2.7824639682514654e-05,-8.934954539101625e-07,1.761625046994309e-05,1.0663149337579704e-05,6.010674312621242e-06,3.387569318787511e-06,1.000965266921946e-06,4.51243340224683e-07,-3.7574095818360565e-07,-7.672275747600532e-07,3.484978491876462e-05,2.0101713371588024e-05,-7.294544714783905e-07,1.0825570686616659e-05,5.5427572327704844e-06,2.405632071303394e-06,9.392431795988248e-07,-8.410207015686152e-07,-6.481660871304507e-07,-7.19135004411758e-07,-8.607180318469981e-07,4.920724269596336e-05,3.304265800825848e-05,-2.066200588281754e-06,1.9554974675627483e-05,1.033280283572414e-05,5.011661248919551e-06,1.3113286422252616e-06,-1.2650549673375517e-06,-2.0715452938480132e-06,-1.1220116447491446e-06,-1.8756396357649163e-06
1.1423430327310704,0.00013312817387587032,0.00010862729318472562,-1.8848798791976754e-05,8.200745292132093e-05,5.847845847134973e-05,4.051662196484366e-05,2.5155188293499315e-05,1.0620194240991521e-05,2.5183416994196187e-07,-5.451671085842053e-06,-1.3320129817072264e-05,4.1302719965385756e-05,3.048090528350803e-05,4.991088922317391e-07,2.1177335931731994e-05,1.4387948458936198e-05,9.612154545821953e-06,6.351631012104099e-06,4.031492553969157e-06,2.915483382053646e-06,1.5091278665704946e-06,7.227547178128051e-07,7.779330816707463e-05,5.949711765408616e-05,-1.0173662402163031e-06,4.1749141709590585e-05,2.7867773475431696e-05,1.7621082197463913e-05,1.0836945537445357e-05,5.693223506883746e-06,3.0564525832649772e-06,7.86434822469289e-07,-4.703604464116381e-07,7.335003236928348e-05,5.081723104475391e-05,-1.499015961233904e-06,3.227402381914054e-05,1.964328299052612e-05,1.118785584861497e-05,6.385656384316126e-06,2.0567746329434704e-06,1.0039200043580662e-06,-5.050449605775939e-07,-1.2445479977045508e-06,6.384127024926357e-05,3.7039839968980366e-05,-1.2207723071825759e-06,2.010925803517797e-05,1.0455884705176046e-05,4.712390910553211e-06,1.9875856807057855e-06,-1.2450283719375861e-06,-9.73111915606657e-07,-1.1339051540270084e-06,-1.4250760805760931e-06,8.883973060621437e-05,5.984325145541089e-05,-3.531350976920238e-06,3.556157228028954e-05,1.8983623504675185e-05,9.406654438289836e-06,2.7418762434843528e-06,-1.8983227843358182e-06,-3.4015627614825666e-06,-1.7682178574233726e-06,-3.1448761314370085e-06
1.4332171159674787,0.000209742730111766,0.00017127999840788145,-2.855984801845422e-05,0.0001292338543460804,9.224114764320169e-05,6.409865099017174e-05,4.007515565307915e-05,1.739561800728494e-05,1.2272728487537054e-06,-7.628518769581464e-06,-1.9887759846302975e-05,6.83902359784189e-05,5.057248731982121e-05,8.982676195307166e-07,3.518205796345784e-05,2.3956779925829346e-05,1.6058545014742322e-05,1.0653305434789078e-05,6.816127957745353e-06,4.920641002266572e-06,2.6199851472962416e-06,1.3024041206477127e-06,0.00012458772405149037,9.546033733715857e-05,-1.4476230868708964e-06,6.705719555804058e-05,4.486530202413986e-05,2.848901981475126e-05,1.761876116833765e-05,9.399207886075017e-06,5.143081599429415e-06,1.5106556005084437e-06,-5.341182938981998e-07,0.00011771451203769396,8.179191447683463e-05,-2.205150162955157e-06,5.210063420615788e-05,3.187673105888002e-05,1.8330774240132366e-05,1.0584081687327591e-05,3.663358932213028e-06,1.8962237837536867e-06,-5.308593090821281e-07,-1.7588025877367911e-06,0.00010306877536019935,6.0120098630735314e-05,-1.792331330475815e-06,3.288165751340734e-05,1.7336599478182753e-05,8.070268614031502e-06,3.613594794103783e-06,-1.5602985634764246e-06,-1.2427863711870134e-06,-1.5487912874642083e-06,-2.0672958547054045e-06,0.00014145626125495943,9.555510155937169e-05,-5.3131251676145795e-06,5.699681501940187e-05,3.071779741971076e-05,1.5518662314670043e-05,4.933692226578344e-06,-2.4327930150702677e-06,-4.893920879687419e-06,-2.4160842371209016e-06,-4.634036620445984e-06
1.7281425207465126,0.00030495766268276767,0.00024921309863626075,-3.987923441124085e-05,0.00018792680858139156,0.00013425407664099603,9.356398232323153e-05,5.889513014887699e-05,2.6241464426167437e-05,2.9809224433807044e-06,-9.70270550243593e-06,-2.7331052159750345e-05,0.00010415639836787662,7.715807510222068e-05,1.4713810330176531e-06,5.374209980031244e-05,3.6670826349809685e-05,2.4656519811694694e-05,1.6416720747444505e-05,1.058008079966624e-05,7.629074255962525e-06,4.1626174914402e-06,2.133889666887048e-06,0.00018402467403926716,0.00014124497327099657,-1.8738976720227924e-06,9.932458200151678e-05,6.660391646932954e-05,4.2464804727908556e-05,2.64030509449951e-05,1.4289031383669004e-05,7.956746477622359e-06,2.595255008037123e-06,-4.711567721042984e-07,0.00017422400419297393,0.00012138853072238348,-2.976726523422407e-06,7.754136686349935e-05,4.7676219452546734e-05,2.7662174804351048e-05,1.6142482862075843e-05,5.936668087280195e-06,3.214091343670879e-06,-3.861848440839933e-07,-2.2624051142876865e-06,0.00015342652515826276,8.993425953690265e-05,-2.4159600190039647e-06,4.952151367986333e-05,2.643939794786113e-05,1.2656414618844436e-05,5.944225185046584e-06,-1.6944306807484164e-06,-1.3892605680878895e-06,-1.90897714346812e-06,-2.7489201183109542e-06,0.00020783487814337852,0.00014075777512780892,-7.365460059505286e-06,8.425321322870267e-05,4.5813031447394286e-05,2.3556808863519742e-05,8.046274706274984e-06,-2.7431026984060696e-06,-6.450497395490034e-06,-2.9817228055625593e-06,-6.278874650542978e-06
2.027151657640513,0.0004193337933921049,0.0003429083336091338,-5.2584863315851306e-05,0.0002584339018846509,0.00018478723260156564,0.00012915115619149887,8.183713957749315e-05,3.737509341141979e-05,5.73305288888293e-06,-1.1442034056662175e-05,-3.5418243255810045e-05,0.00014955428640033223,0.00011096621145683907,2.2528196168913042e-06,7.737789452148225e-05,5.289914768635268e-05,3.566872907074911e-05,2.38291811560928e-05,1.5458291535613996e-05,1.1138606411528952e-05,6.208772846703251e-06,3.2656570053231373e-06,0.0002569046851478337,0.00019750598882026466,-2.2538763509529736e-06,0.00013903301759610783,9.343437612329442e-05,5.980427465861675e-05,3.737667409627551e-05,2.05009265900795e-05,1.1600763025136173e-05,4.12036002161456e-06,-2.2375822935278898e-07,0.00024370264083392357,0.00017023525226150837,-3.7762590291091856e-06,0.00010903572842112747,6.73523040925835e-05,3.940516031592466e-05,2.3222307836918617e-05,8.995126110978144e-06,5.045940421840677e-06,-1.34267219678804e-09,-2.7054434270949796e-06,0.0002157964817595818,0.00012706797821436113,-3.0622120738935234e-06,7.040521220555494e-05,3.8018275296212524e-05,1.864876853522679e-05,9.107918289094987e-06,-1.5532612885393768e-06,-1.343038727499764e-06,-2.1579892115394925e-06,-3.430200393166898e-06,0.00028874009638968107,0.00019602222711720405,-9.640463668921376e-06,0.00011771892564355749,6.454529103253318e-05,3.3730414164392415e-05,1.2240679130834353e-05,-2.701997430565173e-06,-7.97089710763464e-06,-3.3794643399466185e-06,-8.01368736145259e-06
2.330320151318276,0.0005534148602240859,0.00045283600509134225,-6.644293572686371e-05,0.00034109598985885474,0.00024410768369567803,0.0001710992811243469,0.00010912651223115036,5.1019222106866245e-05,9.711796199714756e-06,-1.2605503846116857e-05,-4.390771888080243e-05,0.00020552632900157038,0.00015272050305717707,3.278349915215547e-06,0.00010660770426303552,7.301039525096358e-05,4.935856590457612e-05,3.307939094847402e-05,2.1587312811848715e-05,1.5548735911863946e-05,8.832144831311321e-06,4.747678209534671e-06,0.00034401212558616537,0.0002648896834290201,-2.5424009119379306e-06,0.00018666017698074262,0.00012570650442123252,8.076443131523353e-05,5.0728866982224984e-05,2.817600069714251e-05,1.618161421044547e-05,6.169433226058512e-06,2.6866498691695134e-07,0.0003269623103125877,0.00022895515975020295,-4.564200914579444e-06,0.00014702194372587775,9.121636433088846e-05,5.37849813359319e-05,3.1987643339964665e-05,1.2959910352665546e-05,7.4827907108898675e-06,6.960323581791045e-07,-3.035880774626474e-06,0.0002910543933569478,0.0001721059462470229,-3.7005325197829916e-06,9.590985738752464e-05,5.23286220542898e-05,2.6227078044708e-05,1.323495864795482e-05,-1.0407149113767853e-06,-1.0329288161843402e-06,-2.237772639836491e-06,-4.070268077079671e-06,0.00038493164937480797,0.00026191809621786764,-1.2088845932005194e-05,0.00015778232379926952,8.719153590790289e-05,4.6250416749874464e-05,1.767975690438542e-05,-2.1802610973863837e-06,-9.352578358339549e-06,-3.522072671094764e-06,-9.771530118652856e-06
2.637691215876256,0.0007077406299031029,0.0005794669135757523,-8.121109964576377e-05,0.0004362558210131319,0.0003124855732547477,0.00021965151636571162,0.00014099307095397586,6.740146481228087e-05,1.5151626509175437e-05,-1.2945900684813867e-05,-5.2551042617680386e-05,0.0002730086318845988,0.000203144014967068,4.585241340702776e-06,0.00014195058867913342,9.737472033699438e-05,6.599132468023379e-05,4.435798941165129e-05,2.9105450909249714e-05,2.096068041252236e-05,1.210832264963216e-05,6.6314339697428255e-06,0.00044612204140058014,0.0003440402264759109,-2.6916982890419714e-06,0.0002426840142806978,0.00016377209720874397,0.00010560528157717323,6.66520825457974e-05,3.745858768709369e-05,2.1808993549637702e-05,8.8289966305659e-06,1.0693200775639852e-06,0.00042480889040375164,0.000298172105256926,-5.299047847167974e-06,0.00019194068760273282,0.00011958301067320141,7.10303828476598e-05,4.260564304232545e-05,1.795501357345622e-05,1.0618186625414555e-05,1.7805739363704082e-06,-3.199840532350155e-06,0.0003800750685994157,0.00022563627895571175,-4.29937580405323e-06,0.000126415985091542,6.962889221215623e-05,3.557372392491467e-05,1.845771752726269e-05,-5.8941936465567264e-08,-3.8635156696147195e-07,-2.0890048176708355e-06,-4.627406225876415e-06,0.0004971722700296013,0.00033902006336992025,-1.4660336047300626e-05,0.0002048356084278002,0.00011403183905959046,6.133024019818907e-05,2.4528322180087177e-05,-1.0471779397157723e-06,-1.0491519802868978e-05,-3.321590464940097e-06,-1.148513658284911e-05
2.949329672459135,0.0008828585196753847,0.0007232832093589802,-9.664237415854772e-05,0.0005442655158422675,0.00039019871498874174,0.0002750571854768127,0.00017767150107083203,8.675337502646304e-05,2.2291483150240638e-05,-1.2212694435512582e-05,-6.109664722119394e-05,0.0003529346765821925,0.0002629636915425013,6.212025626026723e-06,0.0001839293550304043,0.00012636584629870315,8.583528546626024e-05,5.785795257449617e-05,3.815295253530391e-05,2.7477345147396975e-05,1.6114590839244292e-05,8.969699731067993e-06,0.0005640061315435761,0.00043560591155691983,-2.651844925007772e-06,0.0003075871082877205,0.00020798762601371984,0.00013459099643028146,8.53423713585704e-05,4.849609787668903e-05,2.859542786628122e-05,1.2188166167067552e-05,2.243462370674789e-06,0.0005380476247148384,0.000378516039584779,-5.93793122588947e-06,0.00024423845581821225,0.00015277206152979354,9.137440801787537e-05,5.524682023423902e-05,2.4107236333317108e-05,1.4547894546437148e-05,3.3288476423358003e-06,-3.142126684745331e-06,0.0004837367890095389,0.0002882546573715011,-4.826564496809822e-06,0.00016230970511531072,9.018177340361533e-05,4.687410651337491e-05,2.4910418831797613e-05,1.4914689626090117e-06,6.703880021307005e-07,-1.6515250998049272e-06,-5.059362626074769e-06,0.0006262343568683417,0.0004279135978298157,-1.7304142119374187e-05,0.00025927813450588456,0.00014535106935659634,7.918616549261867e-05,3.295274312806215e-05,8.289220688334952e-07,-1.1282778584664839e-05,-2.6899416596701605e-06,-1.3087303109875405e-05
3.2652895386874814,0.0010793335065358949,0.0008847874151756278,-0.00011248974766164623,0.0006654923899097888,0.0004775363287526626,0.00033757321354645637,0.00021940087477674374,0.00010930850869526224,3.1371561597404805e-05,-1.0155964329442783e-05,-6.929402391355562e-05,0.00044623840167944416,0.00033291367578697385,8.198041581530565e-06,0.00023307243942836638,0.00016036190647023403,0.0001091621507504926,7.37747363487556e-05,4.887177393841795e-05,3.5203039449383845e-05,2.092956108682669e-05,1.1815958167233982e-05,0.0006984377974160451,0.0005402443112144075,-2.371522779214686e-06,0.00038185963077613626,0.00025871586279984147,0.00016799074227268851,0.00010699935947087429,6.14385799595092e-05,3.665566048056713e-05,1.63377986242225e-05,3.857567566235531e-06,0.0006674875801873877,0.00047062730393135534,-6.436912035401404e-06,0.0003043699708580833,0.00019110982130236272,0.00011505492159755055,7.008481733554263e-05,3.154543480028232e-05,1.936922732199808e-05,5.4186305605885346e-06,-2.806728115971222e-06,0.0006029248422490893,0.00036056757523274957,-5.249543568414996e-06,0.0002039844961870969,0.00011425496605380366,6.031688972340623e-05,3.272914614482096e-05,3.7110687046943094e-06,2.211668122456902e-06,-8.647754103765767e-07,-5.323876712102194e-06,0.00077290543960652,0.0005291997287338407,-1.9969888775409163e-05,0.0003215187550620364,0.00018143992271049756,0.0001000375701840055,4.3120507398881565e-05,3.5798674896305092e-06,-1.1621553324534445e-05,-1.5400704701855918e-06,-1.4512134512057838e-05
3.5856464392300906,0.0012977560720562917,0.0010645101256408999,-0.00012851066182777664,0.0008003239869311304,0.0005748012867928574,0.00040746430834577064,0.0002664233303077242,0.00013530009816065415,4.2630166831591954e-05,-6.530247141041223e-06,-7.689812673118613e-05,0.0005538566896665192,0.0004137384891852208,1.0583275633567516e-05,0.0002899158654729508,0.00019974649950976116,0.00013624714762975059,9.230612792236643e-05,6.140530442947821e-05,4.4243160262484466e-05,2.6632840988871643e-05,1.5224336709989382e-05,0.0008501962174671803,0.0006586265760207432,-1.7985354410951402e-06,0.0004660019575715656,0.0003163271840981583,0.0002060787873561666,0.00013182617481830649,7.643834023719137e-05,4.61061530210043e-05,2.137005235067307e-05,5.978826630177071e-06,0.0008139451575558973,0.0005751603987054469,-6.751750272035125e-06,0.00037280028865370446,0.0002349298780257637,0.0001423145291709679,8.729621502931196e-05,4.040044911446489e-05,2.518067749435848e-05,8.128319138996347e-06,-2.137483762242666e-06,0.00073853415634584,0.00044319500789862204,-5.535901801389464e-06,0.0002518423778594815,0.00014212158201252988,7.609377582015116e-05,4.205148229319065e-05,6.701213310921354e-06,4.312266394510164e-06,3.3187861655779225e-07,-5.3789808854014145e-06,0.000937992346111966,0.0006434988491221356,-2.2608062970356625e-05,0.00039197774922104567,0.00022259551068178922,0.00012410631621337853,5.519940528513705e-05,7.336606985948453e-06,-1.1404084491131464e-05,2.1339795819152076e-07,-1.5695536865009362e-05
3.910443588183418,0.001538748021800667,0.0012630155652446258,-0.00014447152554555786,0.000949170734159099,0.0006823112010806359,0.0004850025311423168,0.0003189822747764476,0.00016495790120707172,5.629989690629658e-05,-1.0991692211240537e-06,-8.367396068575787e-05,0.0006767313173256175,0.0005061956721819461,1.3407676056292576e-05,0.0003550041227626831,0.0002449088459665797,0.00016736902032725827,0.00011365177436182655,7.589764287679968e-05,5.47034312739259e-05,3.330410337960592e-05,1.9248642724786478e-05,0.0010200694476125939,0.000791441094469315,-8.807840826926375e-07,0.0005605262647504469,0.00038119989215322454,0.00024913431918924993,0.00016002835905566003,9.364851626703437e-05,5.7063677053311486e-05,2.737667424266928e-05,8.673855314907633e-06,0.000978246686301573,0.0006927870500182615,-6.838370562899091e-06,0.0004500059363083912,0.0002845734041193716,0.00017340036470209845,0.00010705988193151766,5.080371382696256e-05,3.208087509889065e-05,1.1535921353225778e-05,-1.0789573466770216e-06,0.0008914710602535621,0.000536772714311681,-5.653664073362811e-06,0.0003062947647004815,0.00017406023254725665,9.439929993687772e-05,5.301576936886567e-05,1.0563147232394323e-05,7.046369130287428e-06,1.998145805807426e-06,-5.18362205702723e-06,0.0011223240276257694,0.0007714536345802948,-2.51708138261642e-05,0.0004710877204957145,0.00026912112755330374,0.00015161635172600865,6.935661577172192e-05,1.2228324614937482e-05,-1.0528653113671663e-05,2.6528682871993288e-06,-1.6576306380615883e-05
4.239756610216258,0.001802966065094599,0.0014809055360245037,-0.00016015307144438145,0.0011124682098883284,0.0008003982919215843,0.0005704653994070992,0.0003773195020515548,0.00019850470930391726,7.260341517536607e-05,6.360076133688305e-06,-8.940153840350871e-05,0.0008158104670207248,0.0006110580953894636,1.671059456669595e-05,0.00042889148965367604,0.00029624412093305397,0.00020280955016777972,0.00013801282911914844,9.249308425803123e-05,6.668928597295473e-05,4.1022618973998604e-05,2.3941834397465187e-05,0.001208856570902443,0.0009393960967859963,4.329448990319699e-07,0.0006659578429384053,0.0004537204214084661,0.0002974407296365707,0.0001918134123360281,0.00011322252432080995,6.964464858698494e-05,3.444852310693827e-05,1.2007989927435889e-05,0.0011612300930457708,0.0008241982776617217,-6.653657562870246e-06,0.0005364758139100772,0.000340388961958171,0.00020856335771375455,0.00012955598390461767,6.288669226021444e-05,4.016772455313814e-05,1.5718297816677492e-05,4.229671507447892e-07,0.0010626542454090753,0.0006419535969214199,-5.571944768597179e-06,0.0003677628917791807,0.00021035481225783006,0.000115430142234049,6.576091934301222e-05,1.539760358746097e-05,1.0487239770946985e-05,4.192447532242816e-06,-4.698295787766329e-06,0.0013267530767105918,0.0009137310252872421,-2.7612800207183972e-05,0.0005592943140165607,0.00032132613361058194,0.000182792627280139,8.575750663018609e-05,1.8380910668261236e-05,-8.897092986616545e-06,5.856556326220269e-06,-1.7097126862674106e-05
4.573639522949181,0.0020911031080911905,0.0017188211734646937,-0.00017535388238410586,0.0012906770643839817,0.0009294083804414709,0.0006641343543942629,0.0004416727259180828,0.0002361534097172177,9.174982273816104e-05,1.6052668049184498e-05,-9.387950416360274e-05,0.0009720498978284069,0.0007291156878861255,2.0530264770876798e-05,0.0005121421715853708,0.0003541527790808543,0.00024285281357124902,0.00016559102241513781,0.00011133510688084185,8.03052028868085e-05,4.9866328838152346e-05,2.93554712209964e-05,0.0014173689874142443,0.0011032218056045513,2.1919983563474867e-06,0.0007828354538529057,0.000534282727691399,0.0003512846886650654,0.00022738939109971887,0.00013531247592958812,8.396365510969142e-05,4.267403568087687e-05,1.6044065458000102e-05,0.0013637457905732822,0.0009701059506775646,-6.156218637691758e-06,0.0006327113283675956,0.00040273188914676666,0.00024805730330587205,0.00015496544634606432,7.677984000598649e-05,4.953765613021703e-05,2.0750146256731467e-05,2.4201526683393222e-06,0.0012530150244034876,0.000759409033394738,-5.261273064666004e-06,0.00043667790643878585,0.0002512939522540981,0.00013938452236898728,8.042528699461869e-05,2.130387077982768e-05,1.470645534675579e-05,6.9711684412529796e-06,-3.885316355699763e-06,0.001552155949648548,0.0010710232324843004,-2.989186036595071e-05,0.00065705595583975,0.0003795247842321791,0.00021785995702658213,0.00010456454501607833,2.5916150315401365e-05,-6.415392786916296e-06,9.897803663234599e-06,-1.7205237035796158e-05
4.912157147526866,0.002403887247730972,0.0019774428668558716,-0.00018989392722886807,0.0014842817588438138,0.0010696984264833098,0.0007662912960129217,0.0005122718906681204,0.0002781028725802128,0.00011393057807357743,2.8162276455346102e-05,-9.692911424431584e-05,0.0011464139129302318,0.0008611773284454553,2.490315667774942e-05,0.0006053308928448377,0.0004190405732213092,0.00028778447071244734,0.0001965879331972637,0.00013256555007981797,9.565358730208415e-05,5.9911040539249274e-05,3.553881319094784e-05,0.0016464309213850895,0.0012836713962801796,4.443181338691406e-06,0.0009117110450941174,0.0006232873343091249,0.0004109547772133923,0.0002669636016160506,0.00016006779786687956,0.00010013222620033834,5.2138091770295994e-05,2.084167666084606e-05,0.0015866568558321106,0.0011312439248465389,-5.306770765302677e-06,0.0007392261089141189,0.00047196355094463913,0.00029213783706991266,0.0001834684435553718,9.26112902734635e-05,6.028426900253005e-05,2.6702917881386237e-05,4.961587632341901e-06,0.0014634969979334528,0.0008898293650303943,-4.69410910547913e-06,0.0005134805205461346,0.00029717046466572525,0.00016646148188519247,9.714636188930481e-05,2.8379310866070113e-05,1.9773306915258394e-05,1.038794404373328e-05,-2.7096043825868925e-06,0.0017994320443793486,0.0012440480823728414,-3.1969409362257144e-05,0.0007648433774554884,0.00044403540930070613,0.0002570418173658671,0.00012593592616637415,3.4950242288945426e-05,-2.995330734457979e-06,1.4843725953076588e-05,-1.6853167459669303e-05
5.255374305093998,0.0027420786594016338,0.0022574889685827737,-0.00020361731308573988,0.0016937891113967163,0.001221634339033507,0.0008772161192668141,0.0005893363465582934,0.00032453485716977035,0.00013931651171495595,4.284794629265708e-05,-9.83965980085445e-05,0.0013398762748567433,0.001008072582700852,2.9863331725933332e-05,0.0007090434585311223,0.0004913179346798127,0.0003378909353500546,0.00023120387236553653,0.00015632339114520332,0.00011283390064990021,7.122940182367638e-05,4.25382111066541e-05,0.0018968793094071253,0.0014815222262573174,7.229773969860747e-06,0.001053150069395719,0.0007211405566542375,0.00047674027714279636,0.00031074146807209065,0.00018763410425304026,0.0001182576890054509,6.292096316708411e-05,2.645597687570186e-05,0.0018308386673189692,0.0013083685940098976,-4.069047724734117e-06,0.0008565461128449927,0.0005484504940720742,0.0003410611791556759,0.00021524352796775193,0.0001105058385156248,7.249764809100313e-05,3.364426617532028e-05,8.092568860714527e-06,0.0016950553154293625,0.001033924601494632,-3.845142210486773e-06,0.0005986213186513919,0.00034828077634006105,0.0001968599443872605,0.00011605954401000003,3.671807553948299e-05,2.5753810604548256e-05,1.4493089695394253e-05,-1.138783844829545e-06,0.002069501716053684,0.0014335488439480024,-3.38113028156091e-05,0.000883139149068704,0.0005151793232868933,0.0003005591984467426,0.00015002446804478442,4.559272377098954e-05,1.444665241898271e-06,2.0754357341468517e-05,-1.5999570559734686e-05
5.603355816795258,0.0031064645561754865,0.002559711944385747,-0.00021639332885513803,0.0019197242171635131,0.0013855869439875635,0.0009971835599230155,0.0006730716739214157,0.00037561178964623884,0.00016805534803815138,6.0241893140527554e-05,-9.815487567655638e-05,0.001553421140191078,0.0011706528822616536,3.5442001899694564e-05,0.0008238762720850079,0.0005713991977030625,0.00039345857195941723,0.00026963730894906645,0.00018274414518608715,0.0001319421468884282,8.389033167258974e-05,5.0396594221708016e-05,0.0021695632204909204,0.0016975757283011971,1.0591147946736148e-05,0.001207730080972453,0.0008282528252821712,0.000548929875896428,0.00035892492252773497,0.00021815173784360152,0.00013844216020033603,7.509723929264381e-05,3.29373851730398e-05,0.002097178137287838,0.0015022587403464593,-2.4101223652539444e-06,0.000985208226668869,0.0006325628382087226,0.00039508308412571807,0.0002504666846509742,0.00013058410465605373,8.626345585405665e-05,4.1636848962206936e-05,1.1854205243634737e-05,0.0019486556594751898,0.0011924241457718751,-2.691815986724724e-06,0.0006925594750568903,0.0004049238245255126,0.00023077818051402179,0.00013729806659949854,4.64111562450769e-05,3.27107948380224e-05,1.9333057619747176e-05,8.560796532548684e-07,0.002363303512168483,0.0016402929507345631,-3.538775565310664e-05,0.0010124361994082118,0.0005932792953890235,0.0003486293387245488,0.00017697674980593663,5.794582491358599e-05,6.979206439319251e-06,2.7682299243630885e-05,-1.4609299726352877e-05
5.956166503775327,0.003497852591693692,0.0028848944075965896,-0.00022811670111004206,0.0021626271173317757,0.0015619293191586892,0.0011264601579003182,0.0007636674801740382,0.0004314743946031721,0.00020027019513303918,8.044874069385339e-05,-9.6103684029521e-05,0.0017880441420353153,0.0013497936238128709,4.166680085735674e-05,0.0009504374494347329,0.000659702675807603,0.0004547728293964991,0.00031208367348348675,0.00021195864738221044,0.00015306965865311228,9.795811733743416e-05,5.915266245011751e-05,0.002465342971597177,0.0019326577402289386,1.456178873172376e-05,0.0013760404051524795,0.0009450380377163837,0.0006278102286684437,0.00041171141239265625,0.00025175483639955235,0.0001607814029609665,8.873506093545659e-05,4.033057955922609e-05,0.00238657273877568,0.0017137162611501517,-3.0085836736896285e-07,0.0011257601908728192,0.0007246739794089175,0.0004544579159628044,0.0002893098945867808,0.0001529613453222135,0.00010166207472059289,5.0737835277062115e-05,1.6283123562599917e-05,0.002225273144070572,0.0013660774555005065,-1.2144311402535789e-06,0.0007957630818817742,0.000467400918242592,0.00026841308754801425,0.00016099174792804218,5.754530116661213e-05,4.070288562133794e-05,2.495004228714889e-05,3.3007697038054416e-06,0.002681790765504726,0.0018650711970015438,-3.66739511544531e-05,0.0011532367998673852,0.0006786588270140615,0.0004014651466608622,0.00020693180701051474,7.210367850967383e-05,1.3674733484095552e-05,3.567172224981614e-05,-1.2653644774033712e-05
6.313881990703002,0.0039170631690946724,0.0032338437627645543,-0.00023870600290371144,0.002423048809900348,0.001751032959873939,0.0012653019809021461,0.0008612954548316128,0.0004922410991228573,0.0002360592556599096,0.00010354562320429721,-9.216857463850654e-05,0.00204475357728829,0.0015463957316948483,4.856184160397383e-05,0.0010893467581831733,0.0007566499941047681,0.0005221176976292235,0.0003587342675232058,0.00024409210621775774,0.00017630245103418313,0.00011349156871044719,6.884076559425403e-05,0.002785089093715379,0.002187618763193105,1.917160316897076e-05,0.0015586817132651172,0.001071912349244353,0.0007136650810317813,0.000469292471591862,0.00028856990003628755,0.0001853638682737418,0.00010389518724568293,4.867435300716024e-05,0.002699929411790038,0.0019435655687456445,2.283922925071127e-06,0.0012787598142816163,0.0008251592074800207,0.0005194374004530735,0.00033194076977754273,0.00017774681957141784,0.00011876816800515552,6.099858128754177e-05,2.1410982701249412e-05,0.002525891190066427,0.001555653958155818,6.036380941091778e-07,0.0009087085676342907,0.0005360150070807146,0.00030995971013079196,0.0001872667879389744,7.020264520935127e-05,4.978422748438321e-05,3.138135326193251e-05,6.217136646507325e-06,0.003025927879114884,0.002108696054658506,-3.7649684627675716e-05,0.0013060519225241173,0.0007716410204415298,0.00045927395976610096,0.00024002075019930293,8.815150034928345e-05,2.1589385136044072e-05,4.4758423835327465e-05,-1.0110604483397258e-05
6.6765670987229635,0.004364921296602559,0.0036073864793178026,-0.000248101207777469,0.0027015464858849347,0.001953265008703785,0.0014139527725120626,0.0009661084458420927,0.0005580080502777042,0.0002754967878315136,0.0001295839246160638,-8.62980962270287e-05,0.00232457161290319,0.0017613869336230807,5.614688631694295e-05,0.0012412359362823212,0.0008626658409342507,0.0005957749808125225,0.0004097759717068711,0.0002792637644601736,0.00020172083329320675,0.00013054382198673118,7.949043620626645e-05,0.0031296812798405683,0.0024633330776206524,2.44451245103232e-05,0.0017562646068412077,0.0012092930114348645,0.000806774188294736,0.0005318531748797389,0.00032871583681081345,0.00021227080367763442,0.00012063100702846158,5.8001565103865316e-05,0.00303816349716086,0.0021926535914185597,5.365075538371619e-06,0.0014447740191871495,0.0009343950136933352,0.0005902701117671719,0.0003785212101758571,0.00020504335636268442,0.0001376501983971149,7.246388452468917e-05,2.7264674868724884e-05,0.002851500468699607,0.0017619429194498835,2.775835195589563e-06,0.0010318803843135335,0.0006110702452826021,0.00035561075594913523,0.00021624523654883892,8.446066895446595e-05,6.0004595191023844e-05,3.86596397160454e-05,9.623824740714166e-06,0.0033966864604899082,0.0023719998481661992,-3.8299354296153715e-05,0.0014713992262593491,0.000872547680732234,0.0005222576209863131,0.0002763665978872091,0.00010616633101180712,3.07734687427864e-05,5.4969935855289925e-05,-6.963958696905674e-06
7.044275845455782,0.004842248661909307,0.004006363091588067,-0.00025625939786705153,0.002998680420123377,0.002168985854271029,0.0015726427977264304,0.0010782402924046169,0.0006288501859162074,0.00031863488721363284,0.0001585921126247234,-7.846035074326438e-05,0.0026285350911405786,0.0019957236850853878,6.443760699869036e-05,0.0014067491910531719,0.000978177794549951,0.0006760238962210579,0.00046538977788350503,0.0003175855859103809,0.00022939849793527248,0.00014916141002704482,9.112618286024642e-05,0.003500007195302514,0.0027606998346548298,3.040220148255246e-05,0.0019694100660146213,0.0013575984384319815,0.0009074130037806446,0.0005995710330927537,0.00037230272565348037,0.0002415752387453535,0.0001389879899013282,6.833916894938845e-05,0.003402197537499412,0.002461850088598459,8.959584175369065e-06,0.0016243790013695863,0.0010527587725994761,0.0006672009540146357,0.0004292071704201307,0.00023494652171100272,0.00015836993845330508,8.517214322660416e-05,3.386633502619284e-05,0.0032030977660582652,0.001985753868007378,5.312492544944725e-06,0.001165770685539343,0.0006928716949822879,0.00040555641344693625,0.0002480444323890886,0.0001003914468582843,7.140873113161043e-05,4.681226220768995e-05,1.3535728698653463e-05,0.0037950415685928363,0.0026558340089809047,-3.8611427978962606e-05,0.0016498032220444753,0.0009816995104830837,0.000590612164801978,0.0003160834553336445,0.00012621618350726704,4.1268924114251876e-05,6.63252447958164e-05,-3.2031678080507095e-06
7.417094659094365,0.005349856764582758,0.0044316234364556,-0.0002631510125006461,0.003315010609828862,0.002398547769494517,0.001741588883930226,0.0011978073158879763,0.0007048235527801775,0.0003655066755853312,0.00019057914885671105,-6.863876533038879e-05,0.0029576954397617194,0.0022503909032913078,7.344517632437558e-05,0.0015865426557485067,0.001103615593301645,0.000763140093920983,0.0005257503848793023,0.0003591619992554477,0.0002594021826276265,0.0001693841876252388,0.00010376736498459575,0.0038969611697680672,0.003080641406384017,3.7057416166657445e-05,0.002198747807034061,0.0015172465943064477,0.0010158514955824825,0.0006726156427754025,0.00041943178429796365,0.0002733421524353309,0.00015900384181150942,7.970832826585901e-05,0.0037929598974040346,0.002752046508921782,1.3080160268708271e-05,0.0018181587749021614,0.0011806276589564821,0.0007504703712808358,0.0004841481172893257,0.0002675447169075404,0.00018098277411011672,9.915519681900071e-05,4.1233231198991006e-05,0.0035816844700832105,0.002227915610743881,8.220881677588142e-06,0.0013108786888120247,0.0007817249010285088,0.00045998383674509424,0.0002827769094902171,0.00011806196884058784,8.403678691908968e-05,5.5861860627804387e-05,1.7964745900860066e-05,0.0042219681246280375,0.0029610663573338136,-3.857840840310693e-05,0.0018417931322340913,0.0010994146467226474,0.0006645274691939421,0.000359277396852803,0.00014836124700048692,5.31103119477473e-05,7.883603105697797e-05,1.1772181093922534e-06
7.795088360783395,0.005888542210950598,0.004884024368008874,-0.00026875556473712395,0.0036510944291312094,0.0026422942409906718,0.001920994446344152,0.0013249086377066987,0.0007859679532832176,0.0004161288829183143,0.0002255382033470339,-5.682737407352705e-05,0.003313116587521948,0.0025264014140686675,8.3176394048676e-05,0.0017812826028503806,0.0012394095210897743,0.0008573942147993149,0.0005910244746362537,0.00040408884502123597,0.00029179094795555866,0.00019124483708565053,0.00011742844619985093,0.004321442182186448,0.003424103418977456,4.442097170495836e-05,0.0024449153620772993,0.0016886546085783977,0.0011323534423994723,0.0007511476621908305,0.0004701950773980576,0.00030762807441507084,0.00018070837670734207,9.212491809464896e-05,0.004211382477204711,0.0030641553255740567,1.773575339018078e-05,0.0020267039775707842,0.0013183778385920028,0.0008403132439153241,0.0005434859103172878,0.0003029188187754512,0.00020553702978417924,0.00011443843664298462,4.937874757994723e-05,0.0039882641111831955,0.0024892753210203266,1.1505223190275573e-05,0.0014677092751839709,0.0008779348380798355,0.0005190763977768928,0.0003205494297141816,0.00013753373245343985,9.792381603423966e-05,6.582590920111244e-05,2.2919720167338045e-05,0.004678437441259637,0.0032885796824621027,-3.8195545921117634e-05,0.002047901460890877,0.0012260083469427775,0.0007441866471552083,0.00040604540798746944,0.00017265350966624444,6.63251713892328e-05,9.250650987221059e-05,6.179074837977887e-06
8.178332575191668,0.006459084909481395,0.005364428330177765,-0.00027305935305451973,0.004007485977495586,0.0029005595825164856,0.002111049806962322,0.0014596290646772185,0.0008723095910131178,0.00047050521080046516,0.0002634501563870016,-4.302838508393632e-05,0.0036958693548606197,0.0028247912600220396,9.363312621158037e-05,0.00199164196498576,0.0013859873273740879,0.0009590490793895337,0.0006613697135301363,0.0004524526990930964,0.000326615602330836,0.0002147685716982082,0.00013211823906287198,0.004774350521894789,0.003792051889407045,5.2497918259825995e-05,0.002708555658509034,0.0018722361599603009,0.001257174029566857,0.0008353179442027286,0.0005246748408314082,0.0003444808387832783,0.00020412364639443194,0.00010559934440072195,0.004658396933029429,0.003399107544048034,2.2931336079809054e-05,0.0022506097369174,0.0014663824066431567,0.0009369572162711828,0.0006073541270529686,0.00034114144107205425,0.0002320739146018229,0.00013104056242392996,5.83117365388251e-05,0.004423837841378251,0.00277069539684401,1.5166667176721352e-05,0.001636770219846683,0.0009818039271419356,0.0005830119285925452,0.00036146271438318293,0.00015886261300224617,0.00011309986085816035,7.671695986628012e-05,2.8406454040491967e-05,0.005165413549664753,0.0036392686658527976,-3.746159742843227e-05,0.0022686612137410352,0.0013617909908050106,0.0008297650646457645,0.00045647591600868977,0.0001991377088938853,8.093445460339167e-05,0.0001073343420534043,1.1800431672289343e-05
8.566892123463866,0.0070622504879118905,0.005873705969248365,-0.0002760558534657676,0.0043847353181060405,0.0031736689182872584,0.002311932300429543,0.0016020386637427267,0.0009638619602698304,0.0005286265455379582,0.00030428339506254423,-2.7251657826279455e-05,0.00410702015829415,0.003146611588482578,0.00010481271017174027,0.002218292820168882,0.0015437683870340238,0.0010683552727789028,0.000736931534657925,0.0005043286100670021,0.0003639174421863384,0.00023997237173676265,0.00014784002641423584,0.005256581736035945,0.004185468594242474,6.128873787610794e-05,0.002990311741682001,0.0020683973303641384,0.0013905567709146841,0.0009252653372347736,0.0005829424466265691,0.0003839390883261835,0.00022926358726361488,0.00012013694678065692,0.005134927778630071,0.0037578469434888092,2.866774571969761e-05,0.002490469574176719,0.0016250068030493755,0.0010406191042708877,0.000675876421802082,0.00038227642831732667,0.00026062709063747044,0.00014897383029452053,6.80369257426903e-05,0.004889396311232723,0.0030730471803072706,1.920320944315474e-05,0.0018185669057730015,0.0010936281398301413,0.0006519599275774835,0.00040560975283167365,0.0001820978854436916,0.0001295894108077056,8.854258596041002e-05,3.44279221627519e-05,0.0056838486513326085,0.004014035003207658,-3.637810852212944e-05,0.0025046002369365694,0.0015070641598473801,0.0009214272394090676,0.0005106472756173795,0.00022785070413003868,9.695288918556826e-05,0.00012331073152404624,1.8036187334255918e-05
8.960853433792899,0.007698797674168524,0.0064127407658881586,-0.0002777531954498923,0.004783388736699947,0.0034619368194730477,0.0025238034164674424,0.0017521921911808629,0.0010606250225075982,0.0005904680704774015,0.0003479907790321327,-9.520122409464814e-06,0.004547610744170828,0.003492911769502924,0.00011670629257836098,0.00246189333089958,0.0017131534692630868,0.001185542970092779,0.0008178396210979765,0.0005597783459052058,0.0004037262094213475,0.0002668639173896387,0.00016459046792250602,0.005769016119258641,0.004605342107957794,7.078761902528387e-05,0.003290818119542643,0.002277529206670293,0.0015327263196939867,0.001021113471829303,0.0006450558271072971,0.00042602952439510733,0.00025613262724217325,0.00013573619128891935,0.0056418803754155426,0.004141321132414514,3.4940902515726115e-05,0.0027468681276635923,0.001794602806350594,0.0011514992903897772,0.0007491630965958207,0.0004263763659889276,0.0002912203020474711,0.00016824238170320957,7.855388807567823e-05,0.005385905622788348,0.0033972007512518432,2.3608984719708872e-05,0.0020135937120318147,0.0012136905666770303,0.0007260762327578253,0.00045307350975708655,0.00020728111747119824,0.00014741011827915524,0.0001013044834041784,4.098337874927963e-05,0.00623467644691904,0.004413779725978418,-3.495051635717535e-05,0.002756232903700152,0.001662113737919963,0.0010193210033606196,0.0005686254570500716,0.0002588199034435032,0.00011438756147662581,0.00014042009636783931,2.4877628735350627e-05
9.360281327323447,0.008369325665994555,0.006982278151321418,-0.0002782509037681268,0.00520385807932245,0.003765530644840342,0.0027466980429390812,0.001910022865285397,0.0011624742232890371,0.0006558923027982081,0.0003944105797000934,1.0038832526277461e-05,0.005018569090459381,0.00386465691127431,0.00012928513279864858,0.0027230213854647005,0.001894467047220527,0.0013107841038717013,0.000904173537873622,0.0006188202168488885,0.00044603522388034943,0.0002954198884117106,0.00018234106551604624,0.006312406498399713,0.00505255696084051,8.096304014493802e-05,0.0036106104487520687,0.0024999270067370617,0.0016838335305472195,0.0011229236451974886,0.0007110197717310173,0.00047073380245686006,0.00028469490336342475,0.00015236241354461125,0.0061800320036908135,0.004550380827076496,4.1726232524693964e-05,0.0030203027389067477,0.0019754403350261285,0.0012697376102183966,0.0008272752411801486,0.0004734521893298709,0.0003238420517915663,0.00018881879321844643,8.983562439510923e-05,0.005914199128776311,0.0037439429590836737,2.836403600419174e-05,0.002222278530811328,0.001342213565950562,0.000805474123118546,0.0005039022567483411,0.0002344249701578265,0.0001665544410951778,0.0001149813089426446,4.805363653747277e-05,0.006818681934464635,0.004839303232600362,-3.32025317841753e-05,0.00302399071192057,0.0018271449554471547,0.0011235361134678224,0.0006304271629299645,0.0002920298925581518,0.0001332090631549494,0.00015861258854087636,3.22899156597408e-05
9.765251428724307,0.009074260478820574,0.007582968589456388,-0.00027756827293328975,0.005646524340047658,0.004084632234544195,0.0029806793037865666,0.002075493543780786,0.0012693307558182194,0.0007248150648660848,0.00044345042806590685,3.138280474151628e-05,0.005520852915906881,0.004262857874222834,0.0001425236062387658,0.003002286517907223,0.0020880603486411104,0.0014442638856801324,0.000996010485011955,0.0006814698197335117,0.0004908391067927088,0.00032561886264303146,0.00020106899772622306,0.006887478562885689,0.005528002443538709,9.17916391248007e-05,0.003950234589115581,0.002735903367840479,0.0018440415859441667,0.0012307572819188846,0.0007808394853593403,0.0005180386801689063,0.00031492303266223895,0.0001699941771377055,0.0067501367899235635,0.00498588476225586,4.90056385972624e-05,0.0033112824589981715,0.0021678062455696596,0.0013954853054181577,0.0009102731101930376,0.0005235145759668353,0.00035848491647149034,0.0002106822206338511,0.00010186700311468571,0.006475090714013096,0.004114075647876935,3.345212083441731e-05,0.0024450664335112695,0.0014794394310602937,0.0008902798305150159,0.0005581446102365054,0.0002635426182592717,0.00018701898798310215,0.00012955713726189253,5.5628664751652904e-05,0.007436568448574566,0.005291392321867261,-3.114922331662209e-05,0.00330832018548697,0.002002390841359729,0.0012341841495033467,0.0006960766370259118,0.00032747399509760095,0.0001533980850807915,0.00017785022075807034,4.0254796845721004e-05
10.17585016618839,0.009814208035770476,0.008215650234208586,-0.0002756692586170334,0.006111897394406015,0.004419541740300333,0.0032259012850889227,0.0022486650156683676,0.0013812223636141586,0.000797236980011685,0.0004950972503086923,5.453909551353881e-05,0.00605545938830549,0.00468858416339426,0.00015640355801191592,0.003300326794325567,0.002294299268895854,0.001586173525052029,0.0010934506528050849,0.0007477653769171925,0.0005381496418817173,0.00035745166383293784,0.0002207615875614909,0.007495050462891142,0.006032678057770841,0.00010326253791995427,0.0043103042020444056,0.0029858182332994456,0.0020135412693284872,0.0013447140391935034,0.0008545552937549156,0.0005679587586634813,0.0003468111891640829,0.00018862780525839623,0.007353031631714619,0.005448786160701026,5.6770183228810515e-05,0.0036203694029542577,0.002372022409244618,0.0015289120948930243,0.0009982470426021135,0.0005766018499366869,0.0003951628010045044,0.00023382819309329244,0.00011464591282654177,0.007069467810038773,0.004508468795677117,3.886283942351644e-05,0.0026824305827151456,0.0016256276893311787,0.0009806267440688192,0.0006158695643270944,0.00029466657478930525,0.00020881593967569338,0.0001450273160964069,6.370690116817942e-05,0.008089158803574518,0.00577092816964265,-2.8794988634126112e-05,0.0036097068422296934,0.002188114746139828,0.0013513914507390368,0.0007656281604619,0.000365176864410964,0.0001749629662613781,0.00019811544181177226,4.8769865236056176e-05
10.592142360860374,0.010589571252102378,0.00888098392546846,-0.00027260738900909475,0.006600322771419034,0.004770384288212753,0.0034823703491299145,0.002429457042289987,0.0014980349006934776,0.0008730365058751352,0.0005492155551514356,7.942926221864639e-05,0.006623265342147339,0.005142812458876211,0.00017088595096792261,0.003617692809875153,0.002513466538939871,0.0017366415558677213,0.001196534942624982,0.0008176935767670974,0.0005879351283338256,0.00039087264424642764,0.00024137835596509184,0.0081357954622891,0.006567461482307337,0.00011533786297252903,0.004691320198623659,0.0032499236796544435,0.002192441448931654,0.0014648198009740805,0.0009321447041189757,0.0006204549908333899,0.0003803065003308594,0.00020822233609601816,0.007989409603330295,0.005939926405388626,6.499001911835504e-05,0.003948027824336977,0.002588320100756034,0.0016701214145723984,0.0010912279680371049,0.0006327027805324717,0.0004338475036985501,0.00025821506417814436,0.0001281413975819668,0.007698071152054054,0.004927898285504388,4.4571768257000155e-05,0.0029347715748898116,0.0017809715046912442,0.0010766022681508237,0.0006771045095456846,0.0003277951139844798,0.000231927568746678,0.000161360207828167,7.226699611868538e-05,0.008777101396299763,0.006278674573895885,-2.6162306148355258e-05,0.003928545047424738,0.0023844921060391386,0.0014752227171281446,0.0008390793641803266,0.00040511367366756473,0.00019786988008888858,0.00021935161955672695,5.7805581461030976e-05
11.014214440933172,0.011400674117803204,0.009579587889856746,-0.0002684290387271558,0.007112112778023592,0.005137262149729003,0.003750074751177855,0.0026177738175950896,0.001619645966610389,0.0009520890028644707,0.0006056708765213589,0.0001059832172092145,0.007225100099596919,0.005626498137955647,0.0001859268818038827,0.003954908304989293,0.0027458193457593856,0.0018957705980434947,0.0013052791940337892,0.0008912219847036348,0.000640149175869046,0.0004258255712451664,0.00026287353018628604,0.008810336106459607,0.007133206340647173,0.0001279758579471057,0.005093755647364417,0.003528446397531163,0.002380825910498489,0.001591076287075649,0.0010135668008005767,0.0006754747106678152,0.00041534687344686933,0.0002287334067318657,0.00865991077815184,0.006460122786493682,7.363210806197742e-05,0.004294696248809264,0.0028169082081701976,0.0018191951900071374,0.0011892265900932907,0.0006917909899949515,0.0004744998135054221,0.00028379373439671007,0.00014231958716834229,0.00836158399258519,0.0053731166047013956,5.055181427739824e-05,0.003202468098421465,0.0019456473330198936,0.0011782784404027733,0.0007418619421765669,0.0003629164333009158,0.0002563282732391364,0.0001785187780539471,8.128589243268913e-05,0.00950097541359519,0.006815363446790893,-2.327454519656951e-05,0.004265203003048185,0.002591680163232602,0.0016057266467810057,0.0009164130976748803,0.0004472503016762645,0.0002220790674125532,0.00024149784365369258,6.733339912888885e-05
11.44215283459969,0.012247753902222162,0.010312030625401114,-0.0002631745292512126,0.007647539626830954,0.0055202489705667825,0.004028980610674509,0.0028135029974246393,0.0017459243717723567,0.0010342656924990723,0.0006643286295127513,0.0001341378089401085,0.007861734628528506,0.006140565413372418,0.00020147743700988415,0.004312461779092582,0.002991583310042794,0.002063634988323721,0.0014196745224772005,0.0009682992479073678,0.0006947310053296944,0.0004622437078265409,0.00028519529015672294,0.009519234441149268,0.007730732908885677,0.00014113025791855785,0.005518047805632111,0.003821581469095342,0.0025787502981484047,0.0017234612592561935,0.0010987625749335692,0.0007329516204000907,0.0004518606043777478,0.00025011143323590474,0.009365112486372226,0.007010159514268434,8.265981446017437e-05,0.0046607799677023,0.003057967806961545,0.0019761913153232605,0.0012922334555464968,0.0007538256202943393,0.0005170695064013561,0.00031050762848555566,0.00015714355431409313,0.00906062203759871,0.0058448450027498685,5.677315603099527e-05,0.00348587098391474,0.0021198101300663307,0.001285709414403387,0.0008101393855059031,0.00040000852046144096,0.0002819855418934719,0.0001964609093115082,9.073856198303114e-05,0.010261281275899729,0.007381686866204275,-2.015602594396663e-05,0.004620017191367788,0.002809813511788064,0.0017429341051442865,0.0009975981164266046,0.0004915435346631369,0.00024754567187422103,0.00026448876683459946,7.732497172693837e-05
11.876022363004614,0.013130954783458448,0.011078823428803591,-0.00025688060492671795,0.00820682932317785,0.005919383929352653,0.004319028938309311,0.0030165144758325995,0.0018767287668408508,0.0011194326039517194,0.0007250520528529009,0.0001638343193166326,0.008533871687592766,0.006685898040753036,0.00021748353861534875,0.004690800416794882,0.003250946934230545,0.002240277924879846,0.0015396871644246858,0.0010488555239093597,0.0007516060507376528,0.0005000496468418143,0.0003082852243925092,0.010262983264297334,0.008360818728471059,0.00015475058442615444,0.005964591153388411,0.004129486080273086,0.0027862393042767312,0.0018619279984428106,0.001187655114599614,0.0007928067915184989,0.0004897669881251936,0.000272302218834725,0.010105520479198772,0.007590779612915744,9.203297833160367e-05,0.005046644983231862,0.00331164703862896,0.0021411413604317904,0.0014002187229999778,0.0008187516462242826,0.0005614964004682601,0.00033829302943389156,0.00017257260380482408,0.0097957246101233,0.006343765752320037,6.320327217740514e-05,0.0037852984524886567,0.0023035890295842803,0.0013989301591083288,0.0008819202360610111,0.00043904010470693737,0.00030886023148113124,0.00021513949528242086,0.00010059762170531655,0.011058432344714477,0.007978289521931201,-1.6832519727167232e-05,0.0049932869638235995,0.0030389991419332465,0.0018868560741321248,0.0010825887766252496,0.000537941523716954,0.00027422005947389086,0.0002882548793856637,8.775236272812435e-05
12.315931061389078,0.014050322543360376,0.011880415124706192,-0.0002495802870864593,0.008790157171227686,0.006334667555284235,0.004620132222320398,0.0032266596805840377,0.0020119077953059863,0.0012074502789611785,0.0007877024556283589,0.00019501717968869764,0.009242136717650892,0.0072633310848994725,0.0002338861776281294,0.005090323415371332,0.003524057256727846,0.002425709497352743,0.0016652580004645231,0.0011328026543300004,0.0008106861853008978,0.0005391558878034654,0.00033207897537247785,0.011041998307747328,0.00902419125890252,0.00016878181828697072,0.006433731371304195,0.004452275337182795,0.0030032841645544835,0.002006405021405443,0.001280150269345736,0.0008549484306888303,0.000528975882102709,0.00029524627135203837,0.010881561114095942,0.008202677258228756,0.00010170802362239872,0.005452613017569369,0.0035780570178269313,0.0023140485597100777,0.0015131323523343632,0.0008865001364629728,0.000607710206012848,0.0003670790153023601,0.00018856211781511498,0.010567346505462519,0.00687051632388947,6.980727969051743e-05,0.00410103164252666,0.0024970850149115984,0.0015179550494229539,0.000957173250013765,0.000479970630894684,0.00033690688239106716,0.0002345024448671829,0.00011083336931328362,0.011892747689430015,0.008605762622719346,-1.3330409842149873e-05,0.00538526970206252,0.003279313570133836,0.0020374819760088305,0.001171325369997095,0.0005863843685837678,0.00030204805992425324,0.0003127225224059681,9.858739835389857e-05
12.761932947373651,0.015005800664261895,0.012717187244681214,-0.00024130504274338737,0.009397643454023441,0.0067660577736674415,0.0049321730992320165,0.00344376928912783,0.002151297961198132,0.0012981727713458533,0.0008521368565072487,0.0002276328944058577,0.009987069957825539,0.007873643362353501,0.0002506220544908627,0.00551137673644281,0.003811016117687648,0.0026199046837845088,0.0017963019144275221,0.0012200344735915209,0.000871870075801352,0.0005794649376110557,0.0003565063112144991,0.011856611424531482,0.009721520592117767,0.00018316479777868912,0.006925759897334695,0.004790018074036791,0.003229840590466633,0.002156795219632786,0.001376135932499805,0.0009192722368863606,0.0005693885389720564,0.0003188787644163491,0.01169357457784546,0.00884649158055914,0.00011163821257060206,0.005878956454264623,0.0038572686605318107,0.0024948862685309076,0.001630902960571094,0.0009569882629315864,0.0006556309899417967,0.0003967876900538816,0.0002050641177781185,0.011375851254314952,0.007425682879995513,7.654757083767511e-05,0.0044333106457352,0.0027003672985039225,0.001642776299443496,0.001035852277901542,0.0005227505021285523,0.0003660736547913595,0.00025449252881883176,0.00012141355226443741,0.01276444590508671,0.009264638304121362,-9.67737189860272e-06,0.005796177521652589,0.0035307999073811865,0.002194778801903711,0.0012637339530857047,0.0006368040883918128,0.0003309716535146495,0.00033781424984336705,0.00010980174568606577
13.21413605619947,0.015997227501796257,0.013589450619986903,-0.00023208387808716638,0.010029350761726775,0.007213467854305234,0.005255000716992227,0.003667651894512781,0.0022947225838426933,0.0013914462352583444,0.000918208244948137,0.00026162860137366795,0.01076911928460179,0.008517550538157203,0.0002676238366661785,0.00595424893479098,0.0041118770502088,0.002822801918663929,0.0019327074783420236,0.001310426229038443,0.0009350425935120469,0.0006208693886775213,0.0003814912253255024,0.012707064721763963,0.010453413268844986,0.00019783734184320573,0.0074409101665067765,0.005142733938050257,0.003465827201898373,0.0023129744937359824,0.001475481905632055,0.000985661049394292,0.0006108969028281085,0.0003431305614278794,0.012541809120951394,0.009522800649342324,0.00012177434174529606,0.006325894396857527,0.004149309830976224,0.002683596320720379,0.0017534373870450126,0.0010301191880792992,0.0007051688280433185,0.0004273346075801043,0.00022202708665948338,0.01222150515587244,0.008009795760496092,8.338536566885512e-05,0.004782331895198711,0.0029134720459960558,0.0017733633538514835,0.0011178960083911887,0.0005673209827825196,0.0003963027496610065,0.00027504846015161653,0.00013230420771702077,0.013673640373043838,0.009955384471869324,-5.900811601585591e-06,0.00622617357832233,0.003793465302614189,0.0023586888965569162,0.0013597246274796601,0.0006891236115735216,0.00036092784906835944,0.0003634484736343092,0.00012136739972980853
13.67261601253533,0.017024334468431886,0.014497442397656431,-0.00022194492868363443,0.010685281660329341,0.007676763991204677,0.005588430626790377,0.0038980920841311193,0.0024419906883633956,0.0014871087377351956,0.000985764893377144,0.0002969520977253544,0.011588633936879285,0.00919569972342414,0.000284821082302478,0.006419167371361255,0.004426643706402675,0.0030343020569558294,0.0020743357203612265,0.0014038349070035338,0.0010000753821876054,0.0006632529267567823,0.0004069533049078624,0.013593505656212312,0.01122040744972234,0.00021273423564356053,0.00797935325234782,0.0055103916318690075,0.0037111242469519165,0.0024747914903142333,0.00157803976365585,0.0010539850809658377,0.0006533853087987529,0.00036792818584548056,0.0134264158916651,0.01023211689827308,0.00013206505391315915,0.006793590297631699,0.004454164099828518,0.002880088217355801,0.001880619763734112,0.001105781681921504,0.0007562236942488117,0.00045862896441888204,0.00023939672381429966,0.013104472183870699,0.008623324860808614,9.028026289116737e-05,0.005148245361931008,0.003136400588527885,0.0019096616484842947,0.0012032270694361193,0.0006136138296796167,0.00042752978337513446,0.000296104539136235,0.0001434695163179356,0.01462033514596511,0.010678401641530449,-2.0281287240162445e-06,0.0066753702713213915,0.0040672807709994895,0.002529130561024764,0.0014591926373833494,0.0007432579436884673,0.0003918497333863824,0.0003895405148633238,0.00013325690355252346
14.137448441050028,0.018086745361269405,0.01544132391995549,-0.00021091467866173627,0.011365376801998266,0.008155764589004787,0.005932242701592344,0.004134849690868378,0.0025928963903210428,0.001584989022104397,0.001054649714351699,0.00033355068438308433,0.0124458592329879,0.009908663557157362,0.0003021412542887485,0.006906294840465233,0.004755267653110041,0.0032542674601388597,0.0022210200527713773,0.0015000988546490662,0.0010668267121880506,0.0007064902731757689,0.0004328079370929866,0.014515982668295117,0.012022967644273175,0.00022778845035869249,0.008541196044687078,0.005892906708604426,0.003965572900522544,0.002642066535668663,0.0016836426289852354,0.0011241014116911935,0.0006967294807996708,0.00039319460316666806,0.014347445073752524,0.010974882622891697,0.00014245807305099465,0.007282149081919796,0.004771769161369164,0.003084239011475516,0.002012311256124724,0.0011838502290965679,0.0008086858144321778,0.0004905739496120987,0.00025711653073293703,0.01402481005923676,0.009266675993636567,9.719141661265724e-05,0.0055311526326337805,0.003369119144739897,0.0020515930650878015,0.0012917520230883097,0.0006615517596020344,0.00045968407252781874,0.00031759078917510344,0.00015487251502682343,0.01560442206604646,0.011434019183445101,1.914363633981397e-06,0.0071438269369399395,0.004352179054902589,0.0027059965219949143,0.0015620167863979793,0.0007991130160749203,0.0004236656707974088,0.00041600245429826915,0.00014544316236385772
14.60875218050881,0.019183976167524822,0.016421179236782702,-0.00019901960015584843,0.01206951430777826,0.008650239021519802,0.006286180310655754,0.0043776582237217065,0.002747217365672596,0.0016849063536800472,0.0011247002115225917,0.00037136993469815354,0.01334093176302523,0.010656935776728684,0.00031950937776848944,0.007415727172325477,0.005097647712613916,0.003482521540575562,0.0023725655727708304,0.0015990384242117331,0.0011351417954000207,0.0007504485435551601,0.000458966879743422,0.01547444186990386,0.01286148115160837,0.000242931118760729,0.009126477770495781,0.006290140736004777,0.004228974208708337,0.002814591128955997,0.0017921052937974993,0.0011958546053933863,0.0007407985202946651,0.00041884941752374615,0.015304842253267089,0.011751465921593717,0.00015289946323606793,0.007791614442526792,0.00510201566978627,0.00329589166686817,0.0021483491759787103,0.0012641853623331324,0.0008624356047026894,0.0005230676130198345,0.0002751274517369992,0.014982466750356414,0.009940187244311014,0.0001040775138416756,0.0059311050440646025,0.0036115573211523942,0.002199054349876862,0.0013833603514823434,0.0007110479778479323,0.0004926887646528475,0.000339434266404085,0.00016647509722717276,0.016625678554687145,0.012222492408030406,5.900732871897471e-06,0.007631548495725303,0.004648054793542545,0.0028891539857115785,0.0016680593674940829,0.0008565862690623085,0.0004562995623457505,0.0004427433027136234,0.00015789960180620548
15.086592052056364,0.020315435677239983,0.017437014603932544,-0.00018628539824134939,0.0127975076373787,0.009159907782508667,0.0066499500770112775,0.004626224385959287,0.0029047154734982033,0.0017866703773783158,0.0011957490061232216,0.00041035425487065484,0.014273875359265362,0.011440927513492629,0.0003368500997848209,0.007947491369204907,0.005453629145217539,0.003718849107115477,0.002528749554942053,0.0017004562643485835,0.001204853761106892,0.0007949877299085726,0.00048533936533703953,0.016468724009697327,0.013736254413760607,0.0002580929788808496,0.009735168815642748,0.006701900866180491,0.004501089329014195,0.0029921277903471218,0.0019032244105775028,0.0012690771074155773,0.0007854545496673551,0.0004448095834426379,0.016298445518223643,0.012562158445582065,0.0001633358414669902,0.008321968520197606,0.0054447475996561665,0.0035148563063002757,0.002288547090998134,0.001346633286404201,0.0009173439456998583,0.0005560030148278394,0.00029336925489351724,0.0159772776075141,0.010644126750502117,0.00011089765376119208,0.006348102764626308,0.0038636084549369598,0.0023519180881521697,0.0014779251336147637,0.0007620066657349562,0.0005264609026998871,0.0003615585120711921,0.0001782384980215259,0.01768376613538807,0.013044001351467409,9.906789292908958e-06,0.008138484271337171,0.004954764222876233,0.0030784448346768073,0.0017771664833047317,0.0009155670242001552,0.0004896712608288286,0.00046967047624160333,0.00017060092237087103
15.571065287409711,0.021480432846123224,0.018488764616707377,-0.0001727395535838124,0.013549106970760045,0.009684451105238176,0.0070232265364959,0.004880228694883395,0.00306513657890583,0.0018900788196111093,0.0012676178302567502,0.00045043504018426017,0.015244604333461326,0.012260969543880534,0.0003540780258835362,0.00850155193656567,0.005823010789747683,0.003962998476112149,0.0026893223361216445,0.0018041379956295323,0.001275782732263698,0.0008399587499800965,0.0005118241024382847,0.0174985681639334,0.014647516703341922,0.0002731949179937519,0.010367178009881043,0.0071279486675328565,0.004781644064796206,0.0031744132035052878,0.002016779730466033,0.0013435871076974202,0.0008305503734181343,0.00047098031795989915,0.017327989434522597,0.013407178243645745,0.00017370428403403414,0.008873138383481492,0.0057997697830892555,0.003740913134432702,0.0024326967647767647,0.0014310272586159321,0.000973270900530289,0.0005892654555387111,0.00031177117762874686,0.01700896993810986,0.011378696015777593,0.00011760409750613386,0.006782100032699839,0.004125136984681784,0.0025100357034475588,0.0015753042198803201,0.000814323647494693,0.0005609103790616628,0.0003838815139575896,0.0001901150978399889,0.018778236352946585,0.013898652627938808,1.3906420692467436e-05,0.008664529625795989,0.00527213381045017,0.003273692034393815,0.0018891713208572575,0.0009759368005356124,0.0005236928259792939,0.000496682063110123,0.00018351240015517385
16.06225831476176,0.022678175400343212,0.01957629341830461,-0.0001584142407473586,0.014324000622163807,0.010223509517747035,0.007405651598249958,0.005139325474778287,0.0032282114246540835,0.0019949193187919715,0.0013401195688251444,0.0004915317873984532,0.016252917933656585,0.013117307472022418,0.0003711011142215846,0.009077808313297355,0.00620554257022367,0.004214681266358065,0.0028540084302377576,0.001909853561005067,0.0013477377423773242,0.0008852067195317514,0.0005383128026251158,0.018563607174766426,0.015595415257084147,0.00028815039798130913,0.011022349749153837,0.00756799652259852,0.005070326472049598,0.0033611578002157336,0.0021325342005468063,0.0014191901675116691,0.0008759313429182404,0.0004972578777171679,0.01839310047360028,0.01428666570343628,0.0001839344791969411,0.009444994812807209,0.0061668452933435515,0.003973812441895273,0.002580568548533626,0.0015171875706965728,0.0010300670172196432,0.0006227345317676516,0.0003302552042363546,0.01807715843296678,0.012144025722397487,0.00012414407175570302,0.00723300431339733,0.004395975810059394,0.0026732365975552764,0.0016753405705621871,0.0008678864209372561,0.0005959407149829187,0.0004063174394449538,0.00020205138630763084,0.019908527591483673,0.014786478662436313,1.787169670497977e-05,0.009209525787841661,0.00559995729796921,0.0034746980743366844,0.0020038931725654013,0.0010375704915990551,0.0005582712956112191,0.0005236707063112237,0.00019659345511403666
16.560279169353645,0.023907739373243416,0.02069934617156868,-0.0001433404648249069,0.015121807175109024,0.010776627827793001,0.0077968073014135055,0.005403138254659619,0.0033936570699271565,0.0021009810079021295,0.0014130871925581024,0.0005336016230064572,0.017298463260539864,0.014010061134951277,0.0003878659629559309,0.009676043558703655,0.0066008820131364205,0.0044735597648162964,0.0030225041677142293,0.002017362006431078,0.0014205276475424422,0.0009305856700474189,0.0005647303889212512,0.01966333526684987,0.01657997560281359,0.00030291336162582605,0.011700411183804478,0.00802165668300461,0.0053667677489578946,0.00355203567009757,0.002250239949582898,0.001495699656362437,0.000921460169279352,0.0005235794580387158,0.019493264665543835,0.015200643760060091,0.00019399792470061177,0.01003729718859918,0.006545647626354104,0.004213253320166714,0.0027319041922244727,0.0016049273575437606,0.001087589273381334,0.0006563075314929083,0.0003487813973385759,0.019181310754244178,0.01294013906743348,0.0001304965542397359,0.007700634340919278,0.004675882625669175,0.002841311055780109,0.0017778564611795119,0.0009225782693053022,0.0006314625458178486,0.0004287956826217706,0.00021402900491003082,0.02107392986178283,0.015707404400872572,2.1788805463735472e-05,0.009773241202577157,0.005937947538486378,0.0036812101864209593,0.0021211228779419704,0.001100338457370167,0.0005933309889436247,0.0005505612404476705,0.00020984391346831204
17.065214279378278,0.025168116683587954,0.02185760917177622,-0.0001275502803360155,0.01594207788308876,0.011343326871655478,0.008196253075074487,0.00567126930787275,0.003561177464669017,0.0022080398501861213,0.001486336067541299,0.0005765724461618001,0.018380782867136958,0.0149392751167761,0.0004042967274653352,0.010295991019181038,0.007008655045240723,0.004739267269447587,0.003194484249777707,0.002126408948573531,0.0014939497466779064,0.0009759392218350663,0.0005909791139002194,0.020797151107366716,0.01760115127061397,0.000317414795516005,0.012401040192776294,0.008488512102084133,0.005670572580509842,0.003746702286874849,0.0023696348781234882,0.0015729128454088064,0.0009669845547030636,0.0005498542062915129,0.020627870950060637,0.01614906868027788,0.0002038427871604607,0.010649764714528347,0.006935827341951798,0.0044589148444344395,0.002886429086387468,0.0016940484002827914,0.0011456827258767904,0.0006898689216863177,0.0003672845390365546,0.020320794185081422,0.013766999680569174,0.00013662388774416458,0.008184773604610562,0.004964600972037741,0.003014035685616839,0.0018826634275697237,0.000978275779205896,0.0006673781466747916,0.0004512358337301285,0.00022600685639961735,0.022273635353577504,0.01666128791117873,2.5638418649163416e-05,0.010355393198215839,0.00628580304361319,0.0038929702181903308,0.002240647309451476,0.0011641060575975325,0.0006287837659065846,0.0005772597523610817,0.00022323849041602374
17.577160876552686,0.026458199741053814,0.023050687782052978,-0.00011107694503125398,0.01678429929591006,0.011923076824726977,0.008603512331323062,0.005943296201396313,0.003730462899959804,0.0023158650041437585,0.0015596781854763015,0.0006203655827270602,0.01949929528664348,0.015904896385082138,0.00042031954662673254,0.0109373094050513,0.007428433487159561,0.005011402110089082,0.0033696014405657313,0.002236728881927794,0.0015677961289343176,0.0010211100178155975,0.0006169607427390363,0.021964340900120935,0.018658803125602898,0.00033158808897185285,0.013123840535195457,0.008968090611470794,0.005981309033373377,0.003944789738371167,0.0024904450779652853,0.0016506216676176644,0.0010123518561409106,0.00057599071505053,0.021796194065038115,0.01713180857648307,0.00021341987238801216,0.011282049411220874,0.007336986997720881,0.00471044554092419,0.0030438498524222113,0.0017843440805164713,0.0012041888121782783,0.0007233029823020255,0.00038569899737997507,0.021494857916034532,0.014624491366567245,0.00014249123026102288,0.008685150872040621,0.00526183733695136,0.003191164625260941,0.0019895599045467957,0.001034849706997281,0.0007035882432063031,0.0004735579712519881,0.00023794346836397267,0.023506720602639218,0.017647904548189444,2.940384707707686e-05,0.010955640933325798,0.006643183291574603,0.004109696565559716,0.0023622407760452843,0.0012287344059438894,0.0006645415029494332,0.0006036737207984451,0.0002367513301225658
18.09620538906977,0.02777678401083862,0.024278109198314503,-9.395488785883006e-05,0.017647892638854953,0.01251530015392091,0.009018073563051373,0.006218772433228419,0.0039011918010474233,0.0024242186210481857,0.0016329233749619314,0.0006648980429872621,0.02065329474901155,0.01690677440217053,0.0004358635364692802,0.011599582745924566,0.007859736637482786,0.005289528687926384,0.0035474875439965637,0.0023480471939588726,0.0016418544709990482,0.0010659413303485143,0.000642578530281151,0.023164078259514168,0.01975269837664045,0.00034536986953441734,0.013868341283040066,0.009459865596061474,0.006298509675170337,0.0041459079779152825,0.002612386951289827,0.0017286134052407725,0.0010574099447503594,0.0006018980977288519,0.022997395166381912,0.018148643398008295,0.00022268319711479516,0.011933736864728192,0.007748683249090528,0.004967464622737546,0.00320385484457382,0.0018756006745269261,0.0012629458647278626,0.0007564951354709572,0.00040395983028186796,0.022702633582128255,0.01551241861370346,0.00014806643576496025,0.009201440294784346,0.0055672627498530285,0.0033724307083855968,0.0020983315597138197,0.0010921667604917805,0.0007399919502183988,0.0004956834617847749,0.00024979818272827134,0.024772148108115788,0.01866694769683841,3.307129509708503e-05,0.011573585145124465,0.007009709898124397,0.004331084526744435,0.0024856657916335232,0.0012940813949232452,0.0007005156350306103,0.0006297127255388963,0.000250357210114452
18.622466655694787,0.029122570203796497,0.025539321535000263,-7.622021361129562e-05,0.018532214493464063,0.013119370195004686,0.009439389819246441,0.006497228245347005,0.004073030859151503,0.0025328560854857587,0.001705879188666567,0.0007100817931378506,0.021841951248228585,0.01794465971188546,0.0004508613051645143,0.012282320237274526,0.008302031552971599,0.005573179249489418,0.003727755984169721,0.002460082263155863,0.0017159094436461205,0.001110277524389904,0.0006677376853611597,0.024395424804418572,0.020882510213130038,0.00035870021524313234,0.014633997008854276,0.009963257018147074,0.006621673062110126,0.004349646627772263,0.002735168697649396,0.0018066720459530708,0.0011020076099148895,0.0006274870240636832,0.02423052177189175,0.019199264197647833,0.00023159000057473245,0.01260434555497663,0.008170426353803086,0.005229562842953841,0.003366115429763894,0.001967598487990272,0.001321790314176809,0.0007893324528029754,0.00042200357847329797,0.023943135504052047,0.01643050562102336,0.00015332084247086876,0.009733260809189478,0.005880512444166658,0.0035575458801486563,0.002208752987771248,0.0011500906490343387,0.0007764878509198296,0.0005175355991806248,0.00026153168242058864,0.026068767604836784,0.019718029056508376,3.663016473691325e-05,0.012208768720841184,0.00738496723533018,0.004556807881448806,0.0026106739643236617,0.0013600024320915254,0.0007366178184897201,0.0006552887169198415,0.00026403120499854973
19.15603110462064,0.030494168688554184,0.026833696711294902,-5.790837409733552e-05,0.019436559171112592,0.013734613590575815,0.009866880959465613,0.006778170779508816,0.0042456349597254995,0.002641527703407345,0.0017783511415066548,0.0007558244180557507,0.02306431319110461,0.0190182049627169,0.0004652506082341126,0.012984959209287099,0.008754736226869739,0.0058618562886801765,0.0039100031094190125,0.0025725454036896033,0.0017897434423081696,0.0011539642429243746,0.0006923459557369491,0.02565733289157224,0.022047818350815734,0.00037152516889120185,0.015420189991485448,0.010477633429498045,0.00695026594689606,0.00455557690464852,0.0028584907913853353,0.0018845791893244018,0.0011459951594622478,0.0006526695967222101,0.025494511111476315,0.020283273806161715,0.0002401029800608091,0.013293329482763284,0.008601682519451556,0.005496304864819004,0.003530288502595191,0.002060112977055444,0.0013805573986853373,0.0008217031728387907,0.00043976817000073815,0.025215264341317184,0.017378397255643416,0.0001582307015455432,0.010280178516938188,0.0062011873742745345,0.0037462029980410115,0.0023205885460285875,0.001208481719125386,0.0008129743432743641,0.0005390386687961671,0.0002731052111845551,0.027395320166841847,0.02080067969701942,4.007454701336623e-05,0.012860678864312513,0.007768503669010642,0.00478651980866514,0.0027370071972862356,0.0014263504095143914,0.0007727607529618395,0.0006803160030148783,0.00027774904424478827
19.69699596756436,0.03189010400385091,0.02816053176020694,-3.9057483147885126e-05,0.020360156328543988,0.014360310876450812,0.010299931286561415,0.00706108468675165,0.004418649325286304,0.0027499771474565225,0.0018501456633151368,0.0008020283181721982,0.024319308993630197,0.020126965200630103,0.00047897460082349015,0.013706865801672852,0.009217220485889908,0.006155033491905715,0.004093810417387651,0.0026851426432825476,0.0018631379642106837,0.0011968506205938551,0.0007163141494099909,0.026948647707825634,0.023248110348879088,0.0003837963198917687,0.016226231262014886,0.011002313616828897,0.007283723889643181,0.004763252721239749,0.0029820470359290595,0.0019621146043228383,0.001189225825960319,0.0006773605546662577,0.026788192532102666,0.021400187594544436,0.00024818990032474114,0.014000078966597525,0.009041875393153985,0.005767229404428476,0.0036960168326948266,0.002152914262374374,0.0014390814287860985,0.0008534988158392158,0.00045719348284628303,0.026517809478938142,0.01835565933307958,0.00016277631941083857,0.010841707023097795,0.0065288559014579865,0.0039380757056886005,0.00243359386332515,0.0012671981898965878,0.0008493503805394542,0.0005601202680645104,0.00028448129689759104,0.028750442306057947,0.02191435105976986,4.3401160911166444e-05,0.01352874517128764,0.008159832029430785,0.005019852347045631,0.0028643981725604453,0.0014929773733631903,0.0008088581519939938,0.0007047131000282833,0.000291486948052522
20.24548008329119,0.03330881536397642,0.02951904600438113,-1.9704093709702473e-05,0.021302172196028292,0.014995694965642513,0.010737894723297139,0.007345436705484003,0.004591709587323559,0.00285794343369173,0.0019210635060221053,0.0008485895974981175,0.02560574778743054,0.021270399059985113,0.0004919828348527235,0.01444733553831335,0.009688808528436992,0.006452159087824524,0.004278745996086787,0.00279757652849357,0.0019358729240700411,0.0012387869093630048,0.0007395575701717945,0.028268107858081114,0.02448278114449388,0.0003954716861596623,0.017051360649295882,0.011536568727913142,0.0076214552805302285,0.004972213310410148,0.003105526605001487,0.002039056035363147,0.0012315531127285349,0.0007014777297593263,0.028110287472228147,0.02254943447789306,0.0002558241766612174,0.014723921150755225,0.009490388319377487,0.006041853115752879,0.0038629314116449876,0.002245769805988052,0.0014971951496830825,0.0008846106006181813,0.00047422177299733724,0.027849450210768123,0.019361780411345935,0.00016694380316090203,0.011417308675313485,0.00686305507548188,0.004132821956599778,0.0025475164851373375,0.0013260960650944718,0.0008855140812837813,0.0005807077915802421,0.0002956242731210879,0.030132666649306913,0.02305841572557427,4.6612517260028166e-05,0.014212342968344479,0.008558431416054588,0.005256420721063276,0.002992573439476194,0.001559733988397887,0.0008448239738962912,0.0007283979954475072,0.00030521994667643247
20.801580683518157,0.034748662550519414,0.030908387709265565,1.149768664434646e-07,0.022261717349300502,0.015639958363538747,0.011180093176461908,0.007630674911242257,0.004764438617721323,0.002965156193899573,0.0019909050858684667,0.0008953988031208324,0.026922324586458924,0.022447869957312516,0.000504232049950504,0.01520559563779397,0.010168780468587317,0.006752654733030004,0.004464366575766263,0.0029095472748173435,0.0020077289182891082,0.0012796302094548833,0.0007619966062259134,0.029614349930149046,0.025751135243193453,0.0004065170486405636,0.017894749644735992,0.012079623724524874,0.00796283910004718,0.005181984456474663,0.003228614872725048,0.0021151812407760374,0.001272837533272988,0.0007249429757948835,0.029459414923288286,0.023730357994824983,0.00026298595049843016,0.015464122122879809,0.009946564970772467,0.006319667797990777,0.00403065244111064,0.0023384443128509355,0.00155473194588908,0.0009149361859139709,0.0004907987207656248,0.029208760293809782,0.020396172550706165,0.0001707242335462224,0.012006396186953022,0.0072032922270360705,0.004330081574872147,0.002662097337130969,0.0013850302849635282,0.0009213637557914717,0.0006007329802644058,0.0003065000548979836,0.03154042789877165,0.024232168985541442,4.971527893896352e-05,0.014910797339763953,0.00896374988544837,0.005495820467210114,0.003121254071978856,0.001626467677235025,0.0008805707786615425,0.0007512938508569796,0.000318922218543111
21.365394999962284,0.03620793286204648,0.03232763755410009,2.0353759839026862e-05,0.023237848148862983,0.016292253072112475,0.011625813142447606,0.007916227595046498,0.00493645222508785,0.0030713436805952007,0.0020594780883604787,0.0009423430975976421,0.028267623763900938,0.023658647152605114,0.0005156845458811049,0.0159808066041373,0.010656373625381086,0.007055915354682356,0.004650219486453477,0.0030207545066111225,0.002078489952348584,0.0013192471777636694,0.0007835573206092737,0.030985912978320086,0.02705238799527509,0.0004169023814184044,0.018755503173283613,0.01263065853271932,0.008307223980557516,0.005392080082749533,0.0033509949804060345,0.0021902706425833115,0.001312948999174984,0.00074768272251838,0.030834095526836233,0.024942217036452635,0.000269658794097892,0.01621988845272222,0.010409709843818962,0.006600140121513838,0.004198790428473296,0.002430701628814573,0.0016115280769116536,0.0009443813513504352,0.0005068741034863146,0.030594213482193235,0.021458171872749003,0.00017411197720675772,0.012608333765956686,0.007549044178231124,0.004529474879356314,0.0027770708614272754,0.0014438553988616548,0.0009568006045166425,0.0006201355012985876,0.00031707786090448054,0.03297206961458875,0.02543483248753066,5.271415592733908e-05,0.015623382566729996,0.009375204575347663,0.005737626320528347,0.003250154933594626,0.0016930281286254456,0.0009160141146052196,0.0007733334068731996,0.00033257045876291413
21.93704187138882,0.03768484196062051,0.033775812346744184,4.096393758176404e-05,0.024229556821415397,0.016951695167948012,0.012074318716298304,0.00820150901905006,0.005107364908506697,0.0031762345339859635,0.002126583282803167,0.0009892987593262078,0.02964012199519471,0.024901910846624836,0.0005263058205503348,0.01677206791815266,0.011150789360160049,0.00736132053589818,0.004835845869546907,0.0031308981529480015,0.0021479424552080673,0.0013575024131768075,0.0008041665884791761,0.03238124040872708,0.028385670249079193,0.0004266005308277668,0.019632662917260693,0.01318881556732915,0.008653942304547286,0.005602006613140457,0.003472350460016921,0.0022641063449119567,0.0013517534542371956,0.0007696222157090568,0.032232754170575556,0.026184191473494885,0.0002758299505643357,0.01699036997258755,0.010879096182579028,0.006882722993385643,0.004366949802643588,0.0025223061230145,0.0016674214920270225,0.0009728484140363195,0.0005223959980974433,0.032004185278232275,0.022547044395281712,0.00017710526292090485,0.013222437629744118,0.007899763862367695,0.004730612503235887,0.002892167203898118,0.0015024270914227474,0.0009917273442020074,0.0006388519212246477,0.0003273254530571561,0.03442584502065051,0.026665559528184474,5.561652625662613e-05,0.0163493180279427,0.009792185799073878,0.005981401956328363,0.0033789851178461987,0.001759268431028851,0.0009510746225696913,0.0007944466345393496,0.00034613739826786194
22.51661852951479,0.03917754128170178,0.035251855441690225,6.189413980235575e-05,0.025235782315626242,0.017617359711275198,0.012524861111232482,0.008485928374513197,0.005276787068022661,0.0032795553222137092,0.0021920146365252773,0.0010361385583226286,0.03103819401638236,0.026176752065689618,0.0005360675044906738,0.01757841656808475,0.011651190753889953,0.007668235778904668,0.0050207809398994975,0.003239680774110373,0.0022158792469019564,0.001394262851007511,0.0008237555494932211,0.033798686536901996,0.029750027180691852,0.00043559162688917375,0.02052520675121615,0.013753195811700153,0.0090023116334708,0.005811263449317934,0.003592365508827796,0.0023364763778934406,0.0013891177432862523,0.0007906902895279146,0.0336537257021387,0.02745538104520647,0.0002814915450785502,0.01777466039947114,0.01135396163110113,0.007166857938308575,0.004534729123323648,0.0026130226777210546,0.0017222550788507215,0.001000239336962381,0.0005373145864229484,0.0334369597809539,0.023661984079489756,0.00017970658549716428,0.013847979748251497,0.008254876789357388,0.004933096482448241,0.0030071126509993093,0.001560600966294598,0.0010260508362205118,0.0006568179915969946,0.00033721133786939996,0.0358999250159953,0.027923428977291737,5.8433703715718965e-05,0.01708777567775242,0.010214053118581723,0.006226703816938482,0.0035074533818245032,0.0018250408471778706,0.000985674821046728,0.0008145628380926504,0.0003595960180134323
23.104243813105445,0.04068412050046181,0.03675464652980389,8.308852228836942e-05,0.02625541581990512,0.01828829416272422,0.012976652807535126,0.008768890362687633,0.005444323193086108,0.003381025123995932,0.0022555815185171173,0.0010827312984431775,0.03246011424722398,0.027482174025516566,0.000544950494277502,0.018398828687707723,0.012156708499033721,0.007976005574939243,0.005204557835760568,0.003346803866068425,0.00228209459669113,0.0014294087532058682,0.0008422600997918594,0.03523651719510239,0.031144420163035532,0.00044386300172509485,0.02143205190741991,0.014322866257345343,0.009351622015626143,0.006019345944394344,0.003710722042948306,0.0024071685489787165,0.0014249239499532062,0.000810819364131302,0.035095256526745916,0.028754806050519072,0.0002866415974499054,0.018571799896754553,0.011833515414224498,0.007451963427757199,0.004701724393013723,0.002702613996290391,0.0017758706531705397,0.0010264688401178026,0.0005515828862443057,0.03489073178600929,0.024802114542316834,0.00018192205539234557,0.014484188578911348,0.008613788864563116,0.005136513070627035,0.0031216342548521184,0.0016182299647028537,0.0010596753295827003,0.000673978634145631,0.0003467038868818548,0.037392401038904476,0.029207448702780105,6.117760768067405e-05,0.01783788281606362,0.01064014637652425,0.006473065865762827,0.003635273181033818,0.0018901947513114007,0.0010197305778092537,0.0008336239920507572,0.00037291628174390576
23.70003656092603,0.042202620748002635,0.03828302229462656,0.00010448409940293622,0.02728730084814925,0.018963501865440307,0.013428897506428854,0.009049775669991768,0.005609569535553437,0.0034803777284265055,0.002317092421535822,0.0011289284987268853,0.03390406717027928,0.028817103121688874,0.0005529311759145584,0.01923223296526832,0.012666445229927688,0.008283964836718626,0.005386705032915342,0.0034519725751299395,0.002346392339884097,0.001462826650630894,0.0008596142590119261,0.0366929212572337,0.03256774036410146,0.00045139699810941414,0.02235206757366505,0.014896861676713667,0.009701154313640265,0.0062257423346287494,0.0038271037741100717,0.0024759816542892477,0.0014590589026277244,0.000829937375850742,0.03655551582867185,0.030081421607117263,0.00029127351709647603,0.019380785228659474,0.012316938927320482,0.007737450779802246,0.004867524901086126,0.0027908440663294213,0.0018281208457411582,0.0010514566488006192,0.0005651495831938816,0.03636361806668759,0.025966501088250472,0.00018375402605520593,0.015130256581142112,0.008975881369008952,0.005340441612298943,0.0032354508179665183,0.001675167939375663,0.0010925149699154697,0.0006902830862399395,0.0003557673586141672,0.0389012972970824,0.03051657573979751,6.385241151549263e-05,0.018598728352528102,0.011069773188616053,0.006720019804577747,0.0037621442527812203,0.0019545787281451217,0.0010531717463827307,0.0008515748243029859,0.0003860558298942938
24.30409400469357,0.043731038975846306,0.03983577340891565,0.0001260036713796909,0.028330241719969056,0.019641967762700763,0.013880782889667171,0.009327982053069563,0.005772125891212857,0.0035773515713643273,0.0023763570280965077,0.0011745717750442865,0.03536815301639226,0.030180389991478467,0.0005599901800409385,0.02007751048482846,0.013179485748703748,0.00859143746772881,0.0055667596137140216,0.003554899518421107,0.0024085862573995018,0.001494408468420432,0.0008757576002972635,0.03816601567231375,0.03401880823440795,0.00045817879394901195,0.023284074190484817,0.015474197685025165,0.010050178072918818,0.006429950900465933,0.003941201142014937,0.002542723235322498,0.0014914149745275953,0.0008479759790737018,0.03803260161897767,0.03143411576154096,0.0002953833367348503,0.020200570337968637,0.012803396802366782,0.008022719558673282,0.005031728224135206,0.00287748329705396,0.0018788663581333317,0.0010751247372666544,0.0005779649371618653,0.03785366264564533,0.02715414970071415,0.00018520559241151337,0.015785341478905642,0.00934052389062816,0.0055444523629909655,0.0033482890950650873,0.001731272645994222,0.0011244883465816747,0.000705681567075517,0.00036436471941652326,0.040424575382757066,0.03184971186146406,6.64576364998932e-05,0.019369365055435017,0.011502230233981527,0.006967089717838739,0.0038877840658742145,0.002018046820780711,0.0010859325178434968,0.0008683654932896931,0.00039896858783708606
24.916534983173317,0.04526733540561616,0.04141160564971415,0.00014758478112624206,0.029382994974950123,0.020322632720306325,0.014331457248590354,0.009602866305054705,0.005931592439585956,0.003671645713808708,0.0024331745374333584,0.0012195063595280148,0.03685039961936356,0.031570810486489125,0.0005661249064787366,0.020933493267592338,0.013694879040389856,0.008897738103871273,0.005744250276046884,0.003655301864051,0.002468489308081252,0.0015240518879980085,0.000890633938001014,0.03965385443191097,0.03549636731380508,0.0004642104825988905,0.02422684045003864,0.01605385010792091,0.01039794463318851,0.006631453325910337,0.004052705689383218,0.0026071922973073024,0.0015218853279775062,0.0008648733483514933,0.03952454761625942,0.03281170523118375,0.00029898062214190436,0.02103006258323232,0.013292019051138495,0.008307156818685806,0.005193917147204526,0.0029623011616991984,0.0019279565649252927,0.001097396009561865,0.0005899833857588593,0.03935884564296962,0.028364002097625456,0.0001862935057757413,0.016448563576059113,0.009707059237025249,0.005748105582554925,0.003459864222562264,0.0017864025108418984,0.0011555036152366205,0.0007201241857066945,0.00037246088910521764,0.04196014394366953,0.03320568539564119,6.90111323591005e-05,0.020148805729193503,0.011936782691783566,0.007213778772003496,0.004011891216369215,0.002080458585598818,0.0011179228204185043,0.0008839413079812292,0.00041161165728112134
25.537478335130526,0.04680944354474142,0.043009211747186166,0.00016914819304412456,0.03044427930167609,0.02100441750718333,0.01478008017696549,0.009873832777462274,0.006087570380139073,0.0037629898281762355,0.0024873822534084624,0.0012636073253080532,0.038348775355972295,0.03298709303096987,0.0005713441390363023,0.021798974368034095,0.014211647193433,0.009202185694381668,0.00591873952582258,0.003752910095143896,0.002525919806175454,0.0015516796023694133,0.0009042206658420731,0.04115444273944979,0.03699912231164652,0.0004695058621849038,0.025179096859982673,0.016634767299455015,0.010743713096505363,0.006829771564037665,0.0041613256484878975,0.002669200044179506,0.0015503915309497563,0.0008806017945545698,0.04102934004507112,0.03421297083561661,0.00030208625956584686,0.021868137156297773,0.013781913342628245,0.0085901561233796,0.005353714540477457,0.0030450829633678076,0.0019752536610819467,0.0011182172746236256,0.0006011935386074322,0.04087710019981683,0.029594968877867094,0.0001870419507452193,0.017119016171293022,0.010074815751554647,0.005950969792690122,0.003569928213471492,0.001840426421266818,0.0011854820756992453,0.000733582566620004,0.00038005432533888355,0.043505873405346146,0.03458329464564385,7.151428470047856e-05,0.020936027618948708,0.012372680708257942,0.007459595035120392,0.004134199258465361,0.0021416687927012235,0.0011490711174903434,0.0008982669171266208,0.00042396758717241245
26.167053702854552,0.048355241985052165,0.04462721794811952,0.00019062263041025112,0.031512768822494985,0.021686226779854184,0.015225783194808612,0.010140247232017152,0.0062396514837847125,0.0038511302727049037,0.0025388131571248405,0.0013067095463592453,0.03986115651806708,0.034427869184006386,0.0005756361370621083,0.022672700219029084,0.01472881485537559,0.009504080014209057,0.006089754443921399,0.0038474401126428128,0.0025807118214771704,0.0015771974518313243,0.0009164567609568069,0.04266570466647023,0.038525682464579096,0.000474055289800676,0.02613952346784087,0.017215896963215918,0.011086719635595259,0.007024383641755148,0.004266747627729393,0.0027285705065453227,0.0015768392389382384,0.0008950879333371034,0.04254488433962536,0.0356366025888311,0.0003046970462580258,0.02271362364564264,0.0142721885244903,0.008871090925297875,0.005510697797475666,0.0031255913080891927,0.002020629757389814,0.0011375211317605405,0.0006115366670704774,0.04240627845695379,0.030845881760879223,0.00018745370734563285,0.01779575558529735,0.01044311846929837,0.006152593974364253,0.003678190830606868,0.0018931929457023282,0.0012143467304024955,0.0007460124260517952,0.0003870965736787095,0.04505956336688721,0.03598127358433583,7.397315723301647e-05,0.021729973500340945,0.012809164898777451,0.007704039091055444,0.004254415176028271,0.002201528062844553,0.0011793125064345818,0.0009113164760777801,0.00043598340140530605
26.80535831806242,0.04990260513271219,0.04626422046814332,0.00021193079133982606,0.032587107638649034,0.022366924756010396,0.01566767780627484,0.010401481936129716,0.006387431806035409,0.003935786763979513,0.0025872941009122906,0.0013486491721265569,0.04138537727078824,0.03589173063069276,0.0005790071056313949,0.023553387665847463,0.015245378454052954,0.009802725179154865,0.006256849934008648,0.003938625190940577,0.0026326976539075993,0.0016005311300401257,0.0009273072850644101,0.0441855316272074,0.04007462032725384,0.00047786700872466187,0.02710677034288151,0.017796154412332073,0.011426199944776045,0.007214795763444612,0.004368676410069467,0.00278512353515304,0.0016011499406321315,0.0009082867080648946,0.04406905295699174,0.037081257495247176,0.00030682526031943066,0.023565325090312773,0.014761923473229206,0.009149333945097728,0.005664471663405562,0.0032036049818451586,0.0020639503671832935,0.0011552512340894862,0.0006209798855226941,0.04394420057619993,0.03211554241653302,0.00018754513098945497,0.018477817239766776,0.010811270368253223,0.0063525272157486665,0.0037843836843963617,0.0019445623301594746,0.0012420146337598198,0.000757378894291964,0.00039356061310823854,0.04661899346470521,0.037398320579344016,7.638985551285056e-05,0.02252956030919798,0.013245448818216843,0.00794659687729449,0.00437225475905494,0.0022598896556079934,0.0012085631428099479,0.0009230533738039895,0.0004476076633363691
27.452532626567614,0.05144938763491281,0.04791877707348401,0.00023298057025025894,0.033665909272809054,0.023045355857565977,0.016104865083783504,0.010656910970067747,0.006530504542155396,0.0040166775115882195,0.0026326558585077118,0.0013892524789594204,0.042919218460547026,0.037377213652779025,0.0005814621956494435,0.02443972355170576,0.015760323589289263,0.010097425367168464,0.006419587437573096,0.004026204725915029,0.0026817153604460934,0.001621612233388365,0.0009367382798883345,0.04571177107835672,0.04164445668208687,0.00048094511020061294,0.028079455615130578,0.018374441409234152,0.011761387781620723,0.007400519112738005,0.004466820621737224,0.0028386823268321646,0.0016232491800948436,0.000920152249915332,0.045599675353272674,0.0385455445315761,0.0003084798561105928,0.02442201712026628,0.015250185656337971,0.009424255862017807,0.0058146441204752096,0.0032789042742102253,0.002105084025038033,0.001171354834425132,0.0006294894131479775,0.04548864435726033,0.033402709136096956,0.00018732824476862353,0.0191642142194697,0.011178565394999364,0.006550316393290193,0.0038882409484576426,0.001994395481190341,0.0012684043905044002,0.000767649141448659,0.0003994186439792468,0.04818191126993991,0.03883309284618179,7.875817670670376e-05,0.023333680544700725,0.013680733666928385,0.008186750949532452,0.004487439144493741,0.0023166058684944775,0.001236737349572009,0.0009334465548892684,0.000458785698537638
28.108684663611264,0.05299343134638085,0.04958940736579024,0.00025367416540467467,0.034747763336047816,0.023720352766871393,0.01653643948196605,0.010905912378261398,0.006668469098234217,0.004093531612823663,0.002674737538809831,0.001428340524101036,0.04446041523019837,0.03888280262552831,0.0005830072565872617,0.02533036910599333,0.016272632264010902,0.010387488336958496,0.006577534818708987,0.004109926987189328,0.002727615029694945,0.0016403796778716668,0.0009447156516471144,0.047242233992567745,0.04323366168545976,0.0004832930824943381,0.029056170860154922,0.018949654039798494,0.012091517914794252,0.007581069836080689,0.004560897301684994,0.0028890826782658426,0.001643070440402942,0.0009306372577058093,0.0471345452583349,0.04002802526800291,0.00030966752223037945,0.025282451882518504,0.015736038388585307,0.009695228514964002,0.005960826527139927,0.003351275985074457,0.002143909129960126,0.0011857855072969032,0.0006370291179276272,0.04703735234811753,0.0347060989596835,0.00018681320427470002,0.01985394075253923,0.011544294273508941,0.006745508474508473,0.003989498393753295,0.002042556055870286,0.0012934416117360609,0.0007767946686332995,0.00040464030566965766,0.049746039432490397,0.04028420782052511,8.10683704235352e-05,0.024141206916237046,0.014114215845316773,0.008423982527242763,0.004599693857803002,0.002371532237685455,0.0012637553758093167,0.0009424716144494705,0.0004694582225900735
28.773944071482738,0.05453256814791073,0.05127460577249264,0.00027390339194602033,0.03583123384779785,0.024390741849136078,0.016961493160229366,0.011147869207303035,0.006800938725444963,0.00416608780981327,0.0027133913301456264,0.0014657370305353958,0.04600666284389665,0.04040693686899484,0.000583645785402186,0.026223962042345072,0.016781283477246004,0.010672227539284939,0.006730271138344443,0.0041895527263843615,0.0027702605811258923,0.0016567834339741522,0.0009512064143132772,0.04877469889458096,0.044840663936064895,0.00048490991454464726,0.030035482797388584,0.01952068469568872,0.01241582960606622,0.007755973356427022,0.004650636015206513,0.0029361720135360238,0.001660556984025874,0.00093969616147853,0.04867142426194991,0.04152722271140426,0.0003103912424817836,0.026145360483209222,0.016218542012917964,0.009961626954865415,0.006102635963580567,0.003420514472147594,0.0021803132615468754,0.0011985041810004349,0.0006435634468850954,0.04858803705858563,0.03602439648558066,0.00018600743730671208,0.020545974515271924,0.011907747184846528,0.006937652094284734,0.004087893843907993,0.002088912143357177,0.00131705625628878,0.0007847920398969051,0.00040919685375624475,0.051309080073740534,0.041750252573194084,8.330392889155201e-05,0.024950992535119038,0.014545088248000698,0.008657772243414298,0.004708747847371251,0.002424530569188932,0.0012895404945640762,0.0009501120619257586,0.00047956652608580167
29.44845129599551,0.05606464071485411,0.05297284165008085,0.0002935748829923275,0.03691488220541813,0.0250553405517757,0.01737911485306219,0.011382176831113715,0.006927522522196097,0.00423410012716126,0.0027484850014814224,0.001501267240859626,0.04755563657881734,0.04194802207799954,0.0005833909746661232,0.02711913055623009,0.017285261934915898,0.010950964552063293,0.006877382708012844,0.0042648456979384195,0.002809524478006458,0.0016707845276145526,0.000956186134674476,0.05030693266186044,0.046463858953085906,0.00048580395291830864,0.03101594840119903,0.020086426944454432,0.012733567924660964,0.007924763214838548,0.004735767685064235,0.0029798085269203286,0.0016756641178880852,0.000947290271733284,0.050208063075219106,0.04304162870283116,0.000310660450637921,0.02700946456865331,0.01669675782155639,0.010222830567817734,0.0062396961096389415,0.0034864152652007165,0.002214191847984996,0.0012094814238077251,0.0006490617007282288,0.050138400704874936,0.0373562568356242,0.0001849223701799919,0.021239284804628222,0.012268212664263896,0.007126298472870396,0.004183170650481768,0.0021333301749088484,0.0013391853120186766,0.0007916248883011495,0.00041306040829752164,0.0528687353358436,0.04322978825505443,8.545650073364386e-05,0.0257618857613623,0.014972539978633109,0.008887600658827183,0.00481433711873938,0.00247545593581441,0.0013140203814374567,0.0009563617481896815,0.0004890527973753027
30.132314372390724,0.057587494245722695,0.05468255986986533,0.00031257708923579716,0.03799723682422135,0.025712951924333514,0.017788392362993743,0.011608248794030085,0.0070478572734165345,0.004297341701381784,0.002779901271322619,0.0015347542008241912,0.04910498523906802,0.04350442452411083,0.0005822469807198506,0.028014478377617492,0.017783545685928638,0.01122303026710359,0.007018478763110345,0.004335592179999581,0.002845300455867077,0.001682356767147835,0.0009596281766755251,0.0518366826523192,0.04810160518778119,0.00048597208531528255,0.03199609723445242,0.020645767140932057,0.013043985758610781,0.008086994540637153,0.004816047350166874,0.003019870704971241,0.0016883595076961461,0.0009533784689296435,0.05174219435396383,0.04456970099987486,0.0003104732085670741,0.027873461928219018,0.01716973993539397,0.010478225257455287,0.00637164778658048,0.0035487913229963466,0.002245457592768428,0.0012186979517485525,0.0006534898567565246,0.051686129525311784,0.03870030737712915,0.0001835604186584174,0.021932821941329717,0.012624973703212488,0.0073110019196774255,0.0042750833425743455,0.002175688667161745,0.0013597764759841723,0.0007972842718403782,0.0004162018646684376,0.054422701194458786,0.044721348028292446,8.750375443120943e-05,0.02657271038933682,0.015395750568916167,0.009112948275590727,0.0049162115182719455,0.0025241794172479693,0.0013371330533673436,0.0009612226175774418,0.0004978536482336468
30.825673746481847,0.05909898923685086,0.05640219505821775,0.0003308040593003437,0.03907681702847417,0.026362379142101374,0.01818841325589284,0.011825511159289072,0.007161589015999334,0.004355594406438753,0.002807540168146502,0.0015660287840664816,0.05065234592343616,0.04507448566168567,0.0005802285736797494,0.028908607817795716,0.018275121690998274,0.011487767887854959,0.0071531834030173665,0.004401580806102448,0.002877490321226707,0.0016914849779091172,0.0009615112197556031,0.05336169126810175,0.04975223940786085,0.0004854200369741443,0.03297445607280041,0.021197598402651934,0.013346346523282334,0.008242235648568326,0.0048912326976829415,0.003056245061804665,0.001698621177190159,0.0009579262221034946,0.05327154568590485,0.04610987782878063,0.0003098352246363586,0.02873604796660887,0.017636549438010306,0.010727204473698015,0.006498141659959276,0.003607457301946843,0.0022740272167165723,0.0012261421130772337,0.0006568198516033292,0.053228906604293545,0.04005515819896406,0.00018192973531208054,0.02262553420897377,0.012977318608836517,0.0074913217339341,0.004363392103572485,0.002215864239057765,0.001378778191589338,0.0008017664529601802,0.00041859607030520824,0.05596868055199934,0.046223453453756565,8.942533164061573e-05,0.027382283187021527,0.01581390310870346,0.009333296629815286,0.005014124970058781,0.0025705728602941754,0.0013588148118294499,0.0009647058057990436,0.0005059122991723847
31.52865906055825,0.060597009664392264,0.05813017474548309,0.0003481536937456979,0.04015213074394795,0.02700242432541678,0.018578270291947835,0.012033401803209439,0.007268374342607293,0.0044086514451601175,0.0028313093228817506,0.0015949319888611832,0.052195353073585346,0.0466565318382951,0.0005773493176562059,0.029800111501178804,0.01875898841451177,0.011744534598767642,0.007281132016303469,0.004462616082856151,0.002906005785127195,0.0016981637163285164,0.0009618285093902224,0.054879704171767366,0.05141408320568426,0.00048415280159320523,0.03394954075146291,0.021740823225806748,0.013639925906896644,0.008390067219452688,0.004961096724494615,0.0030888279646229685,0.001706437508403475,0.000960912671409405,0.05479384976989318,0.04766058355037885,0.00030875024876608954,0.02959590978629346,0.018096254279092245,0.010969171800175204,0.006618837653734445,0.0036622370292160125,0.002299824722292079,0.0012318102099446737,0.0006590339706343349,0.0547644224830055,0.04141940794389939,0.000180036153201137,0.023316361987355223,0.013324540485491575,0.007666823762345704,0.004447862114214668,0.0022537390687011596,0.001396143748011652,0.0008050728235661879,0.00042022635454547913,0.05750439250515368,0.047734613065236804,9.120273437321705e-05,0.028189413650225932,0.016226179759501923,0.009548131479286069,0.005107839873986926,0.0026145096797810315,0.0013790057668423505,0.0009668242159430775,0.0005131754867711614
32.24141076043341,0.06207946352376029,0.05986492568826369,0.00036453180413574364,0.041221686867873794,0.027631895009262334,0.018957058828042633,0.012231370686011113,0.007367874405549423,0.004456314698804142,0.002851131985898366,0.0016213145006733823,0.05373164216767814,0.048248875059284026,0.0005736289955974786,0.030687584017009415,0.019234156732758894,0.011992701932607975,0.007401976475181974,0.004518509834443173,0.002930769452758875,0.0017023990859832462,0.0009605796103056344,0.05638847274478266,0.053085447480397584,0.00048218004932278037,0.03491986933410233,0.022274355778415147,0.013924012905484518,0.008530085644390763,0.005025419373836229,0.0031175258324117523,0.0017118074050366835,0.0009623232262039347,0.0563068450906879,0.04922023227695623,0.00030722547131633443,0.03045173538104667,0.0185479325280051,0.011203540900126686,0.006733407735935441,0.00371295939033331,0.002322781079721948,0.001235707182023018,0.000660120499933253,0.056290375641263005,0.042791646587015494,0.00017788837830311663,0.024004246532939928,0.013665939543532084,0.007837079948518308,0.0045282659155936565,0.0022891960198662717,0.0014118286810002958,0.0008072105808060264,0.00042108078165298843,0.05902757406782473,0.04925333333860731,9.282109551577222e-05,0.02899291292945201,0.016631771374799986,0.00975694083280714,0.005197122461232497,0.0026558614498820594,0.0013976430445682834,0.0009675981326109663,0.0005195965995024639
32.964047684872575,0.06354428715379108,0.06160486683936814,0.0003798422617496204,0.042283988155570565,0.028249596896701156,0.019323882189688196,0.01241889207941008,0.007459766417078969,0.004498404883442189,0.002866941599022691,0.00164502756511346,0.055258855923047655,0.04984981246017862,0.0005690853803775064,0.03156961892562554,0.01969964848099046,0.012231658465757623,0.007515392752298861,0.004569089599503534,0.002951719046463106,0.0017042064554727945,0.0009577651575263565,0.05788576045724236,0.0547646277108337,0.00047950754735340875,0.035883956345233635,0.022797118820300454,0.014197912778573822,0.008661912650772319,0.005083998184650283,0.003142261470140177,0.001714739153348279,0.0009621444761373849,0.05780828361201902,0.050787224954203625,0.00030526359144317927,0.03130220967650601,0.01899066949643821,0.011429737994153146,0.006841543915604954,0.0037594655428418063,0.002342839157610283,0.0012378446273606752,0.0006600675015463786,0.05780448014826485,0.04417045387913153,0.00017549099321976155,0.024688127251135943,0.014000821174389763,0.008001670135251774,0.0046043895263376275,0.0023221255571547967,0.001425796926772366,0.0008081926029758229,0.0004211474040274453,0.060535985291234023,0.0507781117119089,9.425959081318358e-05,0.0297915883107911,0.017029870585479147,0.009959219366486805,0.005281753857952845,0.0026945066507086,0.0014146718977911979,0.0009670511905308626,0.0005251271509637648
33.69672108321334,0.06498945970968209,0.06334843047299085,0.00039397925721416704,0.04333752597627009,0.02885433419269353,0.01967783134942381,0.012595471807793232,0.007543727574110011,0.0045347742215095296,0.0028786708777192947,0.001665918945006973,0.056774658551133464,0.05145763474152152,0.0005637324067151228,0.03244480584271244,0.020154492365554538,0.012460798871458123,0.007621075999027708,0.004614193046452889,0.0029688063454882045,0.0017036046592158003,0.0009533831094254349,0.05936935620548648,0.05644991759840646,0.0004761358895968456,0.03684031118102225,0.02330803731352015,0.014460929706778912,0.008785187793855877,0.0051366413491163035,0.0031629710212445553,0.0017152404497303895,0.0009603569139296031,0.05929594366991698,0.052359961673093765,0.00030286178686483335,0.03214601366024951,0.019423548550731872,0.011647185651304204,0.00694295003413171,0.0038016046813323773,0.002359950172915038,0.0012382317347471113,0.0006588550074069471,0.05930447872806582,0.045554409429903436,0.00017284277509980423,0.025366938557887228,0.014328484998236234,0.008160165494105682,0.0046760243869976535,0.00235241890674485,0.0014380152025741026,0.0008080254918192907,0.00042040381526389206,0.062027423615076474,0.05230745038403652,9.548573759244308e-05,0.030584236464899862,0.01741966611681262,0.010154442808997955,0.0053615279431737115,0.00273031035812165,0.001430045342909316,0.0009651956177487046,0.0005297101245524661
34.439571401269184,0.06641298078142938,0.06509403077102349,0.00040684610076968734,0.04438080674040262,0.02944493695453991,0.020018048315659995,0.01276061792005099,0.007619482226054439,0.004565267388804431,0.002886317047590232,0.0016838557563111371,0.05827671609022886,0.0530706290388874,0.0005575882647345289,0.03331175443300683,0.02059775390108001,0.012679554544056604,0.007718751364210279,0.00465367963228421,0.002981997578651643,0.0017006449954294982,0.0009474452438310014,0.06083705540668612,0.058139603084899155,0.0004720683400475054,0.037787461203395635,0.023806079731364765,0.014712415926828213,0.008899583132168662,0.005183180755470462,0.003179606495213951,0.0017133612477973244,0.0009569620243330797,0.06076761071060206,0.053936835256183105,0.00030001934409058513,0.03298184269608567,0.01984569668016853,0.011855349689407787,0.00703736126346678,0.0038392430102553543,0.002374081705502173,0.0012369178670774456,0.000656486877899597,0.06078812392009916,0.04694208582882151,0.00016994524420460599,0.026039627933754823,0.01464827140861218,0.00831217756912189,0.004742990277258945,0.0023799833640405924,0.0014484647010009,0.0008067558940378539,0.0004188524495496143,0.06349970512499818,0.05383984205432573,9.647585193117623e-05,0.03136967559706886,0.017800378918384034,0.01034214064062634,0.005436249283596921,0.0027631824878583114,0.0014437162367505708,0.0009620979566761601,0.0005333082360169616
35.19272828132946,0.06781289785780253,0.06684010490257883,0.0004183557758646034,0.04541233913926994,0.030020253477733707,0.020343691871165533,0.012913869742159845,0.0076867671954050825,0.00458976632534966,0.0028898440614848102,0.0016987174215053798,0.05976272713626165,0.054687089019368036,0.000550670184443499,0.03416909134786139,0.021028521253596374,0.01288738473834756,0.007808160331179735,0.0046874236934993,0.002991274744338811,0.0016953595642815438,0.0009399709251145978,0.062286687946572446,0.05983198176052969,0.0004673076965873828,0.03872395063827025,0.024290234718903334,0.014951747876256999,0.00900478756514522,0.005223464338241706,0.0031921347092334533,0.001709126367004677,0.00095196589987435,0.06222110649205915,0.0555162487947863,0.00029673486886867844,0.033808408469239555,0.02025625480988093,0.012053714381061932,0.007124522995508043,0.003872258470153827,0.002385210053309398,0.0012339262757267277,0.0006529677933601306,0.06225320718594499,0.04833206696162201,0.00016680022667788633,0.02670515427399115,0.014959527465281173,0.008457326826186993,0.0048051079269881385,0.0024047297864567894,0.0014571317394607341,0.0008044037467970453,0.000416495783210507,0.06495069071228363,0.05537379727109841,9.720877430158613e-05,0.03214672578257468,0.018171239217073726,0.010521843618434118,0.005505727735999553,0.0027930249360532343,0.0014556528315633045,0.0009577865270162975,0.0005358907768417542
35.95634297273177,0.06918730477941525,0.06858510675351426,0.00042843647001432686,0.046430660337043295,0.030579160034568603,0.02065395515124914,0.013054794199034972,0.007745327579806009,0.00460817100295338,0.0028892143656507638,0.001710398123681084,0.06123042462454921,0.056305326048912155,0.0005430028982828421,0.03501546083232473,0.021445913634014338,0.01308377991076389,0.007889059506310574,0.004715314031838314,0.0029966329702326533,0.0016877824559841112,0.0009309916178574367,0.0637161203534998,0.06152536693413976,0.000461865034544799,0.03964834266145591,0.024759522842599867,0.01517833467268277,0.009100508232435887,0.005257355521910729,0.003200536010031882,0.0017025607430904463,0.0009453868006943033,0.06365428991474514,0.057096621955554566,0.0002930146055734369,0.034624438635271454,0.020654391245592537,0.012241791265267532,0.0072041934564084035,0.003900539267322504,0.002393320391097345,0.001229278191818921,0.0006483123247100452,0.06369755959048959,0.04972295140308306,0.00016341478756020262,0.027362489611288152,0.015261620171813074,0.008595254236432828,0.004862205541124076,0.002426573412045167,0.0014640079464765094,0.0008009850026771579,0.00041334310353850724,0.06637828648632357,0.056907842286522355,9.767097145778874e-05,0.03291423117795012,0.018531501887844314,0.010693105833333608,0.005569785916566519,0.0028197357065913027,0.0014658259510612287,0.0009522799826922579,0.0005374308834573313
36.73055592128959,0.07053434953174158,0.07032749650140553,0.00043704359184586016,0.047434320419348384,0.031120563712617073,0.02094803948501219,0.013182997853728663,0.0077949292632588495,0.004620390963201253,0.002884435480407086,0.0017188178010693884,0.06267758295136422,0.057923660180568284,0.0005346257006831012,0.035849525390255425,0.021849087513550153,0.01326825024179892,0.007961239047589315,0.004737253647403166,0.002998069107722159,0.0016779682279205994,0.0009205429632119439,0.06512326167133521,0.06321808171061073,0.0004557674563050414,0.04055921738716699,0.0252130021515303,0.0153916054647477,0.009186486625073534,0.0052847325297338535,0.0032047911600130386,0.0016937138318478145,0.0009372500877311488,0.06506506347284961,0.0586763838107055,0.00028887687228267223,0.03542867658957583,0.021039307447862338,0.012419108075239054,0.007276160189114346,0.0039239839504447895,0.0023983952976985162,0.0012230155484044723,0.000642539063890758,0.06511905910000614,0.05111334563563159,0.0001598063821343,0.02801061874308736,0.015553943462701756,0.008725610477062263,0.004914134960967692,0.002445434209316827,0.0014690780857402183,0.0007965333721813327,0.00040940581227215107,0.0677804520459954,0.05844051007944047,9.786406350268585e-05,0.03367104835222208,0.018880449487657158,0.010855486837608341,0.005628271046506878,0.0028432169073948146,0.0014741967178541282,0.0009456180770372326,0.0005379092991215958
37.51551837634051,0.0718522397875665,0.07206577360237086,0.0004441446517989557,0.04842189655914107,0.03164339733910646,0.0212251571563218,0.01329809150550838,0.007835365454675074,0.004626382812580627,0.002875550440003625,0.0017239329503784138,0.0641020236412577,0.059540436813315736,0.0005255807953043802,0.03666997658926117,0.022237219946015498,0.01344032095616293,0.008024494962597932,0.0047531616681862204,0.002995610263795475,0.0016659948750803904,0.0009086866525744258,0.06650606934169344,0.06490847698172887,0.0004490445921708185,0.04145518451621959,0.02564975250033064,0.015591003814559952,0.009262470284551492,0.0053054930133930745,0.003204914975424853,0.0016826606128842656,0.0009276092386710847,0.06645137837678003,0.06025398919260483,0.0002843411673820612,0.036219892613696576,0.021410222420585923,0.012585201918210552,0.007340211834773171,0.003942505472798728,0.002400447033125503,0.001215203397571344,0.000635692989764001,0.066515635752903,0.05250188207507054,0.0001559908168069966,0.028648547789121417,0.015835904845345097,0.008848052518379272,0.004960743961238479,0.0024612411396518915,0.0014723508020682149,0.0007911009208609134,0.0004047164628761371,0.0691552069100561,0.059970366548568146,9.778965271181864e-05,0.03441605655458639,0.01921738199947117,0.011008549599013756,0.005681022318713122,0.0028633807028923524,0.001480754035133976,0.0009378605719096488,0.0005373325739976035
38.311392390746235,0.07313925132551219,0.07379848197466848,0.00044971665758251417,0.04939199339854942,0.03214665191447389,0.021484581197996244,0.013399733889687708,0.00786646561642968,0.0046261333545581365,0.002862593560989532,0.001725700773045043,0.06550162683730082,0.061154037490116296,0.0005159001455496589,0.03747554401335998,0.022609542398266853,0.013599570618537449,0.008078660207752303,0.004762983047986027,0.0029892965326817397,0.0016519263130512303,0.0008954781568017531,0.06786256069421231,0.06659494190139065,0.0004417172646026636,0.04233489281007164,0.02606891111971968,0.015776031254408455,0.009328246282546295,0.005319562425933225,0.003200935857530754,0.0016694604725094723,0.0009165112636648516,0.0678112478729685,0.06182792920801604,0.00027941933749466144,0.036996888506356344,0.021766403204345173,0.012739658199073967,0.007396168393480335,0.003956038344821347,0.002399497635385049,0.0012058917022774336,0.0006278126174578035,0.06788528350664118,0.053887224321717386,0.00015197939651910713,0.029275306047774202,0.01610694620423605,0.008962272238903547,0.005001900886343434,0.0024739375978719766,0.0014738422715682448,0.0007847268900170258,0.00039930432968026097,0.07050063933327358,0.0614960165561554,9.744661459364052e-05,0.03514815967662597,0.019541640510334975,0.011151895445845628,0.005727897414248655,0.0028801558704660835,0.0014855003163377197,0.0009290511696613786,0.0005357039155392624
39.11829680327202,0.07439372926582744,0.07552420266129586,0.0004537644151218579,0.050343231825086786,0.03262936444069837,0.021725665217535415,0.013487642508949274,0.007888095211495038,0.004619674513225138,0.00284560261096118,0.0017240940675818828,0.06687433433829024,0.06276288107194633,0.0005056224072324521,0.03826498504287599,0.022965335387393513,0.013745638057706653,0.008123612831095176,0.004766690095849315,0.002979191857540997,0.0016358236219249241,0.0008809757829031438,0.06919081523999615,0.06827590320560291,0.00043381195489553535,0.04319701711591348,0.026469668152516355,0.015946257475199108,0.009383652776061863,0.005326896786631631,0.0031929079767162895,0.0016541678289480912,0.0009040048802951471,0.0691427489137928,0.0633967306034151,0.0002741302988124251,0.03775848846012932,0.022107161649183686,0.012882120666218981,0.0074438905054419035,0.003964539537313779,0.002395589056797601,0.0011951225245971015,0.0006189359133452285,0.06922606317961355,0.055268067955963084,0.00014779056988814535,0.029889938347611097,0.01636654205253278,0.009068005874217829,0.005037502199020063,0.002483480163711739,0.0014735817170953595,0.0007774425748669537,0.00039319919083194226,0.07181490836821111,0.06301609925535459,9.684963295370362e-05,0.03586627216652375,0.019852598767192146,0.011285177255429478,0.005768784390819082,0.0028934844692946726,0.0014884552610017264,0.0009192248980557678,0.000533030002012581
39.936415273827784,0.0756140696447482,0.07724153845299124,0.000456319274305947,0.0512742533888075,0.03309057375542272,0.021947786094491013,0.01356156283744864,0.0079001573864175,0.0046070762485578625,0.002824664410380652,0.0017191417922866755,0.06821813477784276,0.06436540813312283,0.0004948063629252495,0.03903707558252123,0.023303888041052098,0.013878186571088367,0.008159246665740175,0.004764274107113986,0.0029653823985174815,0.0016177712028109053,0.0008652740344991955,0.07048895725513947,0.0699498098666286,0.0004253784442708413,0.04404025124322966,0.026851220790793863,0.016101276251035846,0.009428544508709077,0.005327473231284235,0.003180909845425885,0.001636864831594156,0.0008901801404288451,0.07044400296998082,0.06495894336713649,0.0002685087382561486,0.03850353549453317,0.022431816016675783,0.013012254263617858,0.007483252721250652,0.003967981723421462,0.0023887805984113657,0.0011829584943009535,0.0006091326194082205,0.07053608364681434,0.0566431302157611,0.0001434543131874123,0.03049150530465773,0.016614172182415187,0.009165006518064909,0.005067453919390898,0.0024898350968546265,0.0014716087908331376,0.0007692920872548098,0.00038645440712655556,0.0730962262252636,0.06452927797226368,9.602650347978975e-05,0.03656932626958489,0.020149636067426667,0.01140806620935818,0.005803582179611508,0.002903321163136302,0.0014896508945345522,0.0009084363951326989,0.0005293473706538745
40.765888248227014,0.07679871145709996,0.0789490939923774,0.00045744567534899576,0.05218371811959393,0.033529321782170766,0.022150288363878837,0.013621242514806656,0.00790257962634797,0.004588382041581868,0.0027998678641237428,0.00171092660646576,0.06953105835467593,0.06596007507387011,0.0004835281291911338,0.03979061549034181,0.023624497275991845,0.013996875297954655,0.008185454224824308,0.004755733012872668,0.0029479329060852293,0.0015978505974981166,0.0008484965693292079,0.07175514896962447,0.071615121701272,0.00041648599288061764,0.044863309751898325,0.02721277299268365,0.016240670729281634,0.009462774052899338,0.005321276013119698,0.0031649950854126512,0.0016176292238462024,0.0008751603783106708,0.07171317080272212,0.06651312695078476,0.0002626060066724888,0.03923089180758479,0.022739690050113674,0.013129710259543648,0.007514126146940775,0.003966341699166139,0.002379104595531081,0.0011694572212675972,0.0005985045518961467,0.0718134957698362,0.05801113984779366,0.00013901203558973468,0.031079085783668747,0.016849321704538452,0.009253013356256563,0.005091658760028812,0.0024929723579375823,0.0014679387769388728,0.0007603141209180575,0.00037915162399624556,0.07434285099204353,0.06603422655611371,9.501797447805142e-05,0.037256279357246486,0.020432142949766842,0.01152021113499724,0.005832188844881037,0.0029096358022013672,0.0014890919193286639,0.0008967342349145256,0.0005247290378244122
41.60687777933142,0.07794616511404753,0.080645491902502,0.00045723507480745695,0.05307029986055638,0.033944744455121086,0.02233260490582334,0.013666475467681035,0.00789529258253941,0.00456364272881223,0.0027712992840764404,0.001699576603559956,0.07081120873964078,0.06754538246838039,0.0004718654124182812,0.040524445841675506,0.02392655576352197,0.014101445963888706,0.00820219646833001,0.00474108455790873,0.002926934793422221,0.0015761537995172884,0.0008307891339445267,0.07298762719445967,0.07327034158955589,0.000407207292958048,0.04566494737925755,0.027553629775414028,0.016364116448745414,0.009486263099129227,0.005308306302008987,0.003145241886065697,0.001596548364165751,0.0008590931769009984,0.07294848691183818,0.06805788075320734,0.0002564775272911665,0.039939450395842055,0.02303019437931388,0.013234221630227081,0.007536437207878197,0.003959604199982641,0.002366613598198218,0.0011546850038939111,0.0005871742710007495,0.0730565257543834,0.0593708569510501,0.00013451230696617979,0.031651778329490655,0.01707154138350434,0.009331829005622742,0.005110055806066325,0.0024928590169707564,0.0014625991850926385,0.00075055376869116,0.0003713946836032819,0.0755531186875228,0.06752964094709464,9.388470991495286e-05,0.03792609560687723,0.020699571684479987,0.011621311720971046,0.005854517344339972,0.0029123774971429213,0.0014867803134034094,0.000884155492237493,0.0005192786736554693
42.4595459200027,0.07905504502393734,0.08232951034838797,0.0004558271103103512,0.05393277248744629,0.034336045951480085,0.022494284639822407,0.013697180425768363,0.007878366702157986,0.004533081218703402,0.0027391304729212185,0.001685228349369606,0.07205678877996893,0.06911991960655048,0.0004599355613653575,0.04123748928165933,0.024209488845928735,0.01419168164751046,0.008209467481266455,0.004720439279185363,0.002902541793135251,0.0015528034092345852,0.0008122903015845115,0.07418472753692687,0.07491407481030248,0.00039766198967964065,0.04644401140631255,0.027873136828936957,0.016471345504525114,0.00949898424597055,0.005288680114045724,0.003121813039213263,0.0015737549519895362,0.0008421207229623237,0.07414828789140755,0.06959190408086662,0.0002502240434800143,0.04062819076307157,0.023302772954440318,0.013325567568076662,0.007550156958517359,0.003947856931137906,0.002351439847237982,0.0011387489094931988,0.0005752586235629809,0.0742635052395088,0.060721136234762836,0.00013003838683591973,0.03220875034693693,0.017280405622924967,0.009401292024196959,0.005122623839590804,0.00248954332414411,0.0014556911349987648,0.0007400934198221835,0.0003632809591023828,0.07672547277099531,0.06901433620513084,9.271544094216239e-05,0.0385778180114493,0.02095141090150799,0.011711132997518659,0.005870537277428568,0.002911585610940955,0.0014828185388613042,0.0008707812589852667,0.0005130829269888306
43.324054723102556,0.08012399801420626,0.08399993398661756,0.000453312278871225,0.054769874986667084,0.034702404394197486,0.02263484823473772,0.013713206839213968,0.007851756258728443,0.004496855516717828,0.0027035298975276864,0.0016680096418043987,0.07326602514043276,0.0706822897999773,0.0004477731531684317,0.04192865428673953,0.0244727350159597,0.014267372806405637,0.008207211894404784,0.004693798044665109,0.0028748557822133036,0.0015279150315102234,0.000793101343629503,0.07534480677454011,0.07654493214273166,0.00038788098580706955,0.04719932288407942,0.028170645951712647,0.01656207864121454,0.009500847640539118,0.0052623816835749475,0.003094804330993753,0.001549355079329668,0.0008243438528523436,0.0753109326542207,0.07111389713577236,0.00024386546053196953,0.041296067249076654,0.02355687611881072,0.013403511369747058,0.007555195411435169,0.003931069068893953,0.002333652214321753,0.0011217287365897393,0.0005628378663455333,0.07543279361745861,0.06206083211283227,0.00012560912109604115,0.032749152548445855,0.01747549148130785,0.009461221861848779,0.0051292830518895865,0.0024829787952159155,0.001447254454011767,0.0007289888092572057,0.00035487976919479017,0.07785839088416424,0.07048714339402468,9.153713696505859e-05,0.039210474255759395,0.021187161640589612,0.01178944330890137,0.0058801828649491916,0.0029072061242083032,0.0014772789088158035,0.0008567088601298907,0.0005062301698286999
44.20055543796859,0.08115168893299717,0.08565546918068387,0.0004497705340462384,0.05558041964247394,0.035043143277832624,0.022753773081384345,0.013714332596754064,0.007815495954030884,0.0044551239733636675,0.0026644896573296394,0.0016479333890009717,0.07443720617880054,0.07223110897817814,0.0004354283392316678,0.042596923458384624,0.02471584668765888,0.014328308776275767,0.008195387154491234,0.004661231490347062,0.002844040530187342,0.0015015156538656105,0.0007732871991728854,0.07646626714854182,0.07816152819931933,0.00037790233553846003,0.04792978011059399,0.028445632261655845,0.016636048056795565,0.009491770522539217,0.005229468702103421,0.0030643730858500523,0.0015233755704544365,0.0008058168159516555,0.07643482309730243,0.07262256577833615,0.00023742026105622225,0.04194209837903077,0.02379205855207855,0.013467824323563374,0.007551459094342413,0.00390925961694283,0.0023133695180796144,0.0011036325575113242,0.000549940031161879,0.0765627919704542,0.0633887998506512,0.00012123501289521232,0.03327218301636077,0.017656459811804144,0.00951143785024297,0.005129937049085119,0.002473149697099107,0.0014373622981173082,0.0007172301976433547,0.00034620236368402234,0.07895038283083229,0.07194686147282064,9.038525440793531e-05,0.0398231481298074,0.02140640453789071,0.011855960213824875,0.005883319776769839,0.002899232900931592,0.0014702112487189934,0.0008418961783152778,0.0004987056189465996
45.089231724510725,0.08213703976156105,0.08729509463610519,0.00044538364324104337,0.05636329823486037,0.03535750972228454,0.022850715131459285,0.013700653064678821,0.007769748452140304,0.004408016219387798,0.0026221933703898465,0.0016252826175837793,0.07556882979418834,0.07376517390729402,0.00042305244996487524,0.04324136215403179,0.024938323961204666,0.014374379222904802,0.008174127868508015,0.004622920912429118,0.0028101920128258268,0.0014737206018337467,0.0007530640422656024,0.07754773662877003,0.0797626755493614,0.00036788124850521795,0.04863437179229353,0.028697517168464068,0.016693092394370963,0.009471877247728393,0.005190126479433282,0.0030306132891559606,0.0014959280372829798,0.0007867685101545318,0.07751859051796184,0.07411680352892684,0.00023102477075328558,0.04256538768276184,0.024007819799830105,0.013518367427728897,0.00753905064913019,0.0038825715744384647,0.0022906479618727657,0.0010845367089474254,0.0005367618055944742,0.0776521330900733,0.06470406628261882,0.00011703482711671644,0.03377711005205202,0.01782292116191007,0.009551831700000426,0.005124668345894273,0.0024601466539941356,0.0014260420417473631,0.0007048648164107721,0.00033742255817145365,0.08000020730064104,0.07339249361311943,8.937056597928467e-05,0.04041498514180555,0.02160866170782831,0.011910499373004065,0.005880029098271771,0.002887741917845866,0.0014616181372582467,0.0008263866584895941,0.0004906887799785731
45.99024563559067,0.0830789207872085,0.08891771688156914,0.00044025347630067364,0.05711741989295674,0.03564490136217429,0.022925368453122725,0.013672171497719918,0.007714649818999597,0.004355759327674574,0.002576803661238142,0.0016002097382948912,0.07665937644342168,0.07528324965063005,0.0004106963473031899,0.043861055174094186,0.025139775114102293,0.0144055073774348,0.00814349268129704,0.0045789940209529575,0.0027734569985313037,0.001444631557137284,0.0007325293526888559,0.07858781211529381,0.08134714400559388,0.00035786719539876666,0.04931210353487273,0.028925839344296735,0.01673309106525985,0.009441209224526938,0.005144483937261849,0.0029936751754866897,0.0014671160905088986,0.0007672977580945593,0.07856083445078191,0.07559546213028005,0.00022471561943897633,0.04316505082520202,0.02420376753113888,0.013555038439827881,0.0075179891015525555,0.003851088809787919,0.0022655971409486016,0.0010645152250368193,0.000523377184370014,0.07869942205736287,0.06600562223012112,0.00011303937696995924,0.03426320921085462,0.017974574170635402,0.009582324260878882,0.005113477671428767,0.002444004380909526,0.001413360895668268,0.0006919401963222856,0.00032859944891966127,0.08100658711791492,0.07482299946801499,8.853266962248387e-05,0.04098514316758597,0.02179356840681559,0.011952917461994058,0.0058703103789181504,0.002872765507902755,0.0014515722081223557,0.0008102364873018757,0.00048225190528433486
46.90377002759424,0.08397626906614745,0.09052227703255748,0.0004344513153001547,0.057841719314182284,0.0359047520355724,0.022977458526566092,0.013628905270803508,0.007650339253594058,0.004298580935320708,0.0025284683771255524,0.0015728454226631044,0.07770739871935471,0.07678414561426306,0.000398394503745827,0.04445512560390307,0.025319851825305533,0.0144216436005937,0.008103553812444288,0.004529581155845609,0.002733985975489868,0.0014143384140646571,0.000711763328459434,0.07958515859525558,0.08291374684857862,0.0003478894186880733,0.04996201826501406,0.029130182422591543,0.016755952900407413,0.009399822622598912,0.005092670033050816,0.0029537115850622226,0.0014370288126874329,0.0007474835216249891,0.07956022371887163,0.07705743386089983,0.000218511603402947,0.043740236399220284,0.02437954760877563,0.013577757600566061,0.0074883042476347654,0.003814892604597166,0.002238327964963442,0.00104362702955453,0.0005098415113403267,0.07970333494455958,0.06729249488848657,0.0001092647955638309,0.03472978284711197,0.018111145561162334,0.009602851593979151,0.005096371559489521,0.0024247531376687414,0.001399385314982774,0.0006784892064987172,0.00031977434483246374,0.08196831745047792,0.07623737611856081,8.789050236853806e-05,0.04153280406691125,0.021960787536388644,0.011983089398258498,0.005854163637830781,0.0028543289870920697,0.0014401429414078546,0.0007934857422759095,0.0004734429202721396
47.82996695338315,0.08482809519147212,0.0921077614053047,0.0004280297751949523,0.058535162451738246,0.03613652554480732,0.02300674651574873,0.013570902572134488,0.0075769720923654785,0.004236707887633358,0.0024773316693215233,0.0015433186163449758,0.07871152918308418,0.07826672427943722,0.0003861716685824972,0.0450227391337703,0.025478241530180912,0.014422764907296912,0.008054405978758013,0.004474822790262266,0.0026919297588286987,0.0013829232154429917,0.0006908422198801315,0.08053851792211314,0.08446134867872596,0.0003379660088624054,0.05058320036535929,0.029310167254531058,0.016761616564051673,0.009347798845588978,0.005034822393513262,0.0029108756839176554,0.001405747011710342,0.0007274001522710568,0.08051550303863432,0.07850165993755617,0.00021242149881227425,0.04429012962764926,0.02453483572149999,0.0135864688122813,0.0074500471110384575,0.003774068334120695,0.0022089471887581837,0.0010219208841408813,0.0004962046585312249,0.08066262705189373,0.06856375552419657,0.0001057181259566713,0.03517616122600238,0.01823238395959158,0.009613364243557163,0.005073369290676923,0.00240242390145463,0.0013841759554600215,0.0006645360899084592,0.0003109831534717765,0.08288427362636039,0.07763466725839187,8.74513438895669e-05,0.04205717817510996,0.022110002266492325,0.01200090669603241,0.0058315999344289255,0.002832457600558843,0.0014273911579534041,0.0007761622061450797,0.00046430000204967544
48.76903087639143,0.08563348641633561,0.09367320182686342,0.0004210308857130288,0.059196751525799715,0.03633971789401355,0.023013031611127235,0.013498244261608125,0.007494723950824234,0.004170370335950062,0.002423540056175779,0.0015117616129738014,0.07967048430258293,0.07972990546904082,0.00037404687928503015,0.04556310865752325,0.025614668279805984,0.014408874907109136,0.007996167217969448,0.004414868920884095,0.002647439131093149,0.001350465238911983,0.0006698401106311959,0.08144671128808391,0.08598886929995152,0.00032810971294685833,0.05117478110835854,0.029465452691010405,0.016750050013966813,0.009285246947473567,0.004971089748584289,0.002865319123412414,0.0013733474782488023,0.0007071207069304814,0.08142549854032005,0.0799271338432408,0.00020644902012228227,0.04481395688296488,0.02466933834521381,0.013581138589905187,0.007403290196652469,0.0037287080894893914,0.002177558970486915,0.000999440306976092,0.0004825158356725509,0.0815761356175673,0.06981852237641875,0.0001024015995900265,0.035601708031168314,0.01833805902979822,0.009613827474483867,0.005044505960487563,0.002377051796971704,0.00136778943299494,0.0006500979728460957,0.0003022588603556434,0.08375341383470095,0.07901396381385424,8.721416382646697e-05,0.042557509086446225,0.022240916544180114,0.01200627841601058,0.005802644205324658,0.0028071804983046036,0.0014133713033764425,0.0007582870637487503,0.00045485600800815345
49.72113465300492,0.08639160529678616,0.09521767516702566,0.00041350567022459673,0.059825550849711244,0.036513851952696956,0.022996141610757984,0.013411036072916785,0.00740377782861568,0.0040998057169658935,0.00236726255234972,0.001478335070778224,0.08058306349256725,0.08117266473370212,0.00036204591869532155,0.04607551142772328,0.025728886795257797,0.014379996673845307,0.007928974527455283,0.004349871564054281,0.0026006667872119946,0.0013170505431509554,0.0006488435123873425,0.08230863961477497,0.08749528411681405,0.0003183411913008411,0.05173595748294264,0.02959572995807247,0.016721245163903373,0.009212296167381857,0.00490162021478942,0.002817198284032229,0.0013399150353460452,0.0006867328837528676,0.08228911484826934,0.08133290106284026,0.00020060420506312152,0.04531100486285903,0.024782788344106525,0.013561750732877714,0.0073481227940486536,0.003678901457041375,0.0021442686464419225,0.0009762340789684383,0.00046883649711598665,0.08244277823247273,0.07105595968974687,9.93222236851056e-05,0.03600583711436266,0.018427958305700046,0.009604216546848784,0.0050098266514942025,0.002348666042011234,0.0013502808446383481,0.0006351958505534418,0.0002936434339109756,0.0845747772128114,0.08037440294177657,8.718523267361659e-05,0.043033093844219966,0.02235325111597391,0.011999126011456104,0.005767329700660205,0.002778518342375912,0.0013981350320397426,0.0007398848996784957,0.00044515398365679783
50.68645113960942,0.08710167763834742,0.09674030326615483,0.00040545318773153676,0.06042062686846941,0.036658508346789624,0.022955986278062338,0.013309453422383292,0.007304391734796566,0.004025247926258168,0.002308634627234467,0.0014431589038633576,0.08144814253291649,0.08259403191485533,0.0003501577292082548,0.046559241493550806,0.025820691446088912,0.014336200587241136,0.00785301136051012,0.004280032940023283,0.0025517732196092637,0.0012827426605435416,0.0006279041043613116,0.08312327489388385,0.08897961820978664,0.00030864103409032726,0.0522659422691967,0.029700734628774865,0.016675247777847506,0.009129132300635485,0.004826618382338293,0.0027666742966078245,0.0013055099582115267,0.0006662864967061492,0.0831053285683904,0.08271805397846496,0.00019486165963673627,0.0457805717411493,0.024874953506084083,0.013528334130772533,0.007284682243605762,0.003624787065330449,0.0021091839311510184,0.0009523265285245729,0.0004551945910213414,0.08326154687376483,0.07227527470665046,9.64549215919168e-05,0.036387968905814604,0.0185018949800488,0.009584539039484497,0.004969413214353756,0.002317336897519085,0.0013317054862719223,0.0006198291240535397,0.0002851497926796082,0.08534747598664034,0.08171516654271464,8.732631905238026e-05,0.04348323038506926,0.02244675773663232,0.011979412952627258,0.005725729036044731,0.0027465417984184493,0.0013817298939446329,0.000720952402760658,0.00043519880130573615
51.66517479963898,0.08776302344703059,0.09824027108985701,0.0003968933479429605,0.060981127099087366,0.036773320856136,0.022892521326662304,0.013193697125637092,0.0071968259739305625,0.003946935760448095,0.00224780872378067,0.0014063657177349415,0.08226470274389966,0.08399311014362834,0.00033839232199718745,0.047013667063850434,0.025889925947990756,0.014277587028493424,0.007768476095427541,0.004205549033293151,0.0025009146399793724,0.0012476064588449137,0.0006070779719611721,0.08388968981597632,0.09044097110481075,0.0002990136396791552,0.05276402472984102,0.029780257110039114,0.016612136436691464,0.009035955623222205,0.0047462834603925275,0.0027139044637050115,0.0012701959923162379,0.0006458401685895726,0.08387321799056445,0.084081754097733,0.00018921628002345345,0.0462220228659207,0.024945647436331847,0.01348094289406665,0.00721311635499353,0.003566497744814805,0.0020724089657123395,0.0009277461584492152,0.0004416265907535988,0.08403153691370521,0.07347573661025501,9.378930971312444e-05,0.03674757775966346,0.018559716475066997,0.00955481819846051,0.004923352357691558,0.002283129117721452,0.0013121142813399685,0.0006040025707985112,0.0002767983474553989,0.0860707220128917,0.0830355005530869,8.761955273482605e-05,0.04390728775552704,0.022521227227181286,0.011947122837639216,0.005677915925374726,0.002711305787247032,0.0013641985515313038,0.0007014922088613484,0.0004250035253437226
52.657489293003536,0.08837503794203722,0.09971685082793598,0.00038790082796055585,0.0615063252757394,0.03685800778601642,0.02280575094873221,0.013063964363670166,0.00708130637899354,0.0038650805036579017,0.0021849573663456747,0.0013681345230032043,0.08303181637802032,0.08536909411371513,0.0003267953948943562,0.04743826123449697,0.025936507082915623,0.014204285555916197,0.0076755638492918285,0.0041265880430063715,0.0024482157942402162,0.0012117119048504735,0.0005864396994607147,0.08460704234537925,0.09187853385888287,0.00028950428768572566,0.05322960725679998,0.029834166746655677,0.016532026948182642,0.008932967796847522,0.004660783358816274,0.0026590137104868256,0.001234042504659661,0.0006254738414584875,0.08459194592403807,0.08542324894524785,0.00018369949506294605,0.04663482530632256,0.024994752844558384,0.013419660797817852,0.007133570058183832,0.003504137761295924,0.0020340150129753336,0.0009025241922406159,0.00042819092286938687,0.08475192822731663,0.07465668899981052,9.134787422813532e-05,0.03708422537580603,0.01860132385859284,0.009515098190194849,0.004871724722665732,0.002246078732298021,0.0012915297078127854,0.0005877214807098588,0.0002686265334743108,0.08674381066539255,0.08433473039037792,8.807920248758155e-05,0.0443047254921844,0.022576510536025135,0.011902264559249018,0.0056239504410509475,0.0026728370089564887,0.0013455517253137986,0.0006815109821098975,0.00041460761828691873
53.66356747608891,0.08893720251887166,0.1011693375713931,0.0003784622231254485,0.061995470619889734,0.03691230865536282,0.022695737506486714,0.012920517958680782,0.006958172662682692,0.003779941095482343,0.002120270647292159,0.001328618400865799,0.0837486424922851,0.08672121389747083,0.0003153590753865279,0.047832504123781525,0.025960367908510716,0.01411646500577998,0.007574522031366844,0.004043383759585647,0.0023938345785098603,0.0011751266699771,0.0005660308443465542,0.08527457567470371,0.09329152971029388,0.0002801023048047562,0.05366209631388085,0.029862351602606172,0.01643507715482262,0.008820426835322514,0.004570361831645396,0.0026021652806788326,0.0011971200846360615,0.0006052351116631206,0.08526076229958739,0.08674181178347852,0.00017829286554378918,0.04701844986929273,0.02502216140844328,0.013344605348259679,0.007046241511614423,0.0034378774049630355,0.0019941128181675777,0.0008766951747683186,0.00041491307010898073,0.08542199070880097,0.07581749835269626,8.910025025049681e-05,0.03739746663208089,0.01862661918111154,0.009465446984559743,0.004814654069397932,0.002206284631758783,0.0012700086784784067,0.0005709951074316255,0.00026064396769487873,0.08736612789355964,0.08561220316508084,8.866051574452801e-05,0.044674999145834074,0.02261246190281777,0.011844876333759047,0.005563936493251977,0.0026312287663873917,0.0013258383749716587,0.0006610230807261119,0.00040402046750649375
54.683625419377364,0.08944905671282292,0.10259712027026631,0.0003686313920482764,0.06244796234644162,0.03693606891845716,0.022562622302532195,0.012763623002592267,0.006827711697592843,0.0036917382115357086,0.0020539237361003795,0.0012879945375856095,0.08441442755028357,0.08804880042322596,0.00030411655184263246,0.04819598852099719,0.025961528482054935,0.014014334943730779,0.007465587040393911,0.003956133700470153,0.002337892614161381,0.0011379148948757049,0.0005459120374448932,0.08589161189887212,0.0946792850349438,0.00027083984956702343,0.05406101851958402,0.0298647973958613,0.01632149607286638,0.00869858317794174,0.004475224698226282,0.0025434806064344993,0.0011594915302224316,0.0005851936187422909,0.08587899411164839,0.08803681689657394,0.00017301337575892497,0.04737247197197619,0.02502785489588048,0.013255937631962828,0.006951312502150565,0.003367856192106882,0.0019527707789123922,0.0008502852608927916,0.00040184615141033677,0.08604107096914514,0.07695762014916746,8.705060853143527e-05,0.03768695099233554,0.018635577527277656,0.009405964563350952,0.004752244812759156,0.002163812802297991,0.001247572256080726,0.0005538275933191089,0.0002528858778089995,0.08793712945702523,0.08686736051606307,8.935050281660407e-05,0.04501766262071671,0.02262901809038707,0.011775039823805376,0.0054979540933561685,0.002586543551937444,0.0013050686405370153,0.0006400335818828724,0.000393280558919869
55.71784678277884,0.0899102110114655,0.10399961431238251,0.0003583672424102003,0.06286316242584608,0.03692916335545367,0.022406608792267958,0.012593599034054579,0.006690333275304896,0.003600742192232817,0.001986111565155374,0.0012464195448252027,0.08502849237392335,0.08935122127801956,0.00029303576190146084,0.048528294500716496,0.025940028692065693,0.01389814474248234,0.007349039277079802,0.0038651168421657816,0.0022805466137672497,0.0011001404257123019,0.0005261158767489683,0.08645754483436384,0.0960411590758088,0.00026168136440212,0.05442588634154842,0.029841512270062327,0.016191537609073395,0.008567737650463437,0.004375668462758335,0.0024831228221711267,0.0011212234364482842,0.0005653888555095717,0.0864460417490287,0.08930766485443953,0.00016781849503939714,0.047696455280036715,0.025011827845802165,0.013153855020534672,0.0068490130919876616,0.0032942927739754405,0.001910099145903906,0.0008233263080395374,0.0003890124056879882,0.08660859082261523,0.07807653352478852,8.514464921713734e-05,0.037952309795198244,0.01862818007863107,0.009336778801318552,0.004684640769343536,0.0021188022124301125,0.0012242779397490804,0.0005362281318604911,0.00024536111876426257,0.08845634681731379,0.08809966169980006,9.006765502160367e-05,0.04533225109258775,0.022626121040331532,0.011692871045809022,0.005426126687275195,0.0025389244993777615,0.0012832976070684865,0.0006185591940405506,0.00038239599411115846
56.76641522620327,0.0903203153865558,0.10537628829371952,0.0003476850175664781,0.06324054512977303,0.036891531789925484,0.022227997541530358,0.01241079491186831,0.006546417853583548,0.0035072212069082245,0.0019169836819084294,0.0012040530740521878,0.08559021861378109,0.09062791049357793,0.000282125155187669,0.048829097463516366,0.025895969413939266,0.013768210714790431,0.00722517613610724,0.003770583368433683,0.002221936362851389,0.0010618206213672907,0.0005066675269470575,0.08697182279621617,0.09737657729059457,0.00025263627224949756,0.05475631748899248,0.02979257364203635,0.0160455305609688,0.008428212394334143,0.004271959142953765,0.0024212351759538165,0.001082331993921508,0.0005458520645505817,0.0869613593427968,0.09055381980451771,0.00016270803217777126,0.04799006054243723,0.024974136762341594,0.013038622319579007,0.006739588922115742,0.003217377485754354,0.0018661894087710785,0.0007958020112084749,0.00037643154197392824,0.08712402451785516,0.0791737746773446,8.336580747895021e-05,0.03819326179765184,0.018604458277346577,0.009258072018876944,0.004611993883727358,0.0020713632162532845,0.001200168087999643,0.000518165107925932,0.00023807824863601135,0.08892335956876053,0.08930863294372551,9.077250674732255e-05,0.045618396730831394,0.022603773427351016,0.011598551420583261,0.005348575943950633,0.002488481696307063,0.0012605650042801127,0.0005965778691116329,0.0003713865487911243
57.829546820132926,0.09067909089865124,0.10672668677844623,0.00033663257875030306,0.06357968418291446,0.03682320774768766,0.022027125816734404,0.012215564911095204,0.006396332537334363,0.0034114121255754298,0.001846752155530782,0.0011610746212655032,0.08609907743134676,0.0918783724380376,0.00027141292056917613,0.04909814680421621,0.025829516931100943,0.013624857477236222,0.007094303730097022,0.003672776967625611,0.002162178281257896,0.0010230268059906093,0.0004875963144710895,0.08743397746817458,0.09868503608450192,0.00024373609386244878,0.05505200580884458,0.029718131229985414,0.015883815961407623,0.00828033888458958,0.004164359981157634,0.0023579397925554964,0.0010428949827296795,0.0005266235170061509,0.08742448454976094,0.09177481214870149,0.00015769971066321135,0.04825301388752951,0.024914904047062918,0.012910511491233522,0.006623292308149395,0.0031373010632654258,0.0018211119203576007,0.0007677536587132376,0.00036412854347941953,0.08758693191478648,0.08024893664193622,8.171051819511216e-05,0.03840957710302904,0.018564497259092524,0.009170029246386971,0.0045344617553305005,0.0020216094482957427,0.0011752640022248844,0.0004996581178850566,0.00023105035204496174,0.08933782633757302,0.09049385663043252,9.144252252220206e-05,0.04587580413013784,0.022562036133222944,0.011492275158877241,0.005265431534008781,0.0024353181409707252,0.0012368882046471243,0.0005741233614074439,0.0003602753817899009
58.90744683152597,0.090986296084909,0.10805039735323389,0.00032528090382516066,0.06388016837236664,0.03672425785714786,0.021804385402872866,0.012008270298383566,0.0062404855579551175,0.003313587060206341,0.0017756441340690584,0.0011177037144412523,0.08655458922337991,0.0931021593499241,0.0002609406449095683,0.0493352153458705,0.02574086630028718,0.013468437900037569,0.006956733333820647,0.0035719666895844882,0.0021014081124634686,0.0009838370392240149,0.0004689519810739374,0.08784358621985408,0.09996608108117229,0.00023502881600366918,0.055312674378194884,0.02961836863583386,0.015706768828354103,0.008124455039088032,0.004053161216287886,0.0022933795143155284,0.001002997342674066,0.0005077687065115746,0.0878350002217077,0.09297021618335373,0.0001528277682387949,0.04848506776747643,0.024834277623773597,0.012769822823198643,0.006500380747637569,0.0030542784618457428,0.0017749602180601892,0.0007392303704095445,0.00035215361015647766,0.08799691762979689,0.08130165049506871,8.018932188023124e-05,0.038601048241154165,0.018508400569210416,0.009072858310529187,0.0044522059330731265,0.001969676029754419,0.001149608866138665,0.0004807347420763672,0.00022431095836445518,0.08969944980737085,0.09165496140588747,9.206927133507414e-05,0.04610419404205819,0.02250099542936155,0.011374267443817067,0.005176814696387744,0.002379565728403943,0.001212309547890198,0.0005512462978088145,0.0003491237401132037
60.00029892029232,0.09124172506204174,0.10934702369049434,0.0003137367640053148,0.06414162402912334,0.03659477704703365,0.021560229019808676,0.01178931800458361,0.006079308705486493,0.0032140317203032498,0.0017038865245304939,0.0010741618094385508,0.08695632620137622,0.09429884984589863,0.0002507594020799075,0.04954011163747401,0.025630230813471436,0.013299330764438391,0.006812810490137865,0.003468443453172583,0.002039773863370257,0.000944337164001359,0.000450780849042116,0.08820027354289275,0.10121928189506861,0.000226574702129489,0.05553808395158165,0.029493491318829942,0.015514797040897142,0.0079609371636578,0.003938679581839241,0.0022277126671690632,0.0009627288380132193,0.0004893475724001997,0.08819253649088848,0.09413962893187791,0.00014813670436737277,0.0486860077775557,0.024732423583752338,0.012616884038516641,0.006371144870406695,0.002968550786086552,0.0017278428020014334,0.0007102882543144469,0.0003405538970245803,0.08835363388195926,0.08233156751660657,7.88222124361658e-05,0.03876749298096351,0.01843628421630418,0.00896678561052723,0.004365412138658915,0.0019157215336280807,0.00112326068727284,0.0004614326568758587,0.00021789609791354395,0.09000797573085265,0.09279159258307391,9.266431250067339e-05,0.046303316232961425,0.022420745916499455,0.011244788692992782,0.005082874276011733,0.0023213776423013795,0.0011868940376293785,0.0005280080261226047,0.0003380012666456475
61.10832996043838,0.09144523929234784,0.11061624152593297,0.0003021248992220732,0.06436377977274473,0.036434939626561434,0.021295173817311715,0.011559125145088047,0.005913226086022557,0.0031130193029382243,0.0016317046482982294,0.001030684211230845,0.08730394234645533,0.09546810044652135,0.00024091344444352,0.04971273269344856,0.025497886479150158,0.0131179408005857,0.006662876999798021,0.0033624968966587615,0.001977419359308365,0.0009046188472003419,0.0004331338900774944,0.08850374039608754,0.1024442864100823,0.0002184291125637191,0.055728088936550804,0.029343775165425977,0.015308344123610993,0.007790159692452611,0.003821231340516496,0.0021610936298311575,0.0009221830064153337,0.00047142546594566815,0.08849680014700458,0.0952827190385955,0.00014366801242195353,0.04885570300998891,0.024609570276223205,0.012452050095138409,0.006235875130116847,0.002880360725809414,0.001679864774789448,0.0006809892268711609,0.000329381421864388,0.08865681037874577,0.08333840082193517,7.762920608263373e-05,0.038908797507216646,0.018348314409250437,0.00885205910964462,0.004274265285263047,0.0018599085530039893,0.0010962745006720528,0.00044179540813141363,0.00021184733862742531,0.0902632228197213,0.09390346000559056,9.325139936863202e-05,0.04647300366326079,0.022321439609272,0.011104136739699892,0.004983758668941417,0.002260901226775481,0.001160697789571688,0.0005044764778699949,0.00032699164485984543
62.2317452189223,0.09159672572642698,0.1118577486073754,0.000290565585423958,0.06454642273989476,0.03624499253040152,0.021009808769798025,0.011318199483311872,0.005742699448104201,0.0030107842847974862,0.0015593183211214012,0.000987468397959044,0.08759714682516569,0.09660962143333014,0.00023142274241410785,0.049853022223062864,0.025344185817668494,0.012924727766628338,0.006507339780709348,0.003254454237726362,0.0019144588496343895,0.0008647538632149302,0.0004159988692398511,0.0887537354430121,0.1036407903117235,0.0002106258713764528,0.055882595434231117,0.029169578212881894,0.015087910501383722,0.007612577697622609,0.0037011743952492238,0.0020936420459056267,0.0008814400572634529,0.00045399927078334,0.08874754406045546,0.09639919729370826,0.0001394433523854353,0.04899406871261551,0.024466018443226524,0.012275725532380554,0.0060949342078097605,0.0027899894573378023,0.001631099909426703,0.000651383205305296,0.0003186255479605715,0.08890621962472277,0.08432189513083305,7.661478537749719e-05,0.039024888071384226,0.018244713493958526,0.008728963738226079,0.004179012070050503,0.0018024327785913928,0.001068678421214127,0.0004218607305901826,0.00020615525025110388,0.09046504390134066,0.09499029906272902,9.384797558700835e-05,0.04661313265664383,0.02220328905866522,0.010952658854953315,0.00487969262622351,0.002198316449643279,0.001133740094313619,0.0004807208347574503,0.0003161319333029079
63.37074996270225,0.09169617357431277,0.1130713207577506,0.000279137254367079,0.06468941962675054,0.03602526173686166,0.02070476632691918,0.011067087648265776,0.00556824087060882,0.002907591440300061,0.0014869901434530223,0.0009447073134613074,0.08783574474618935,0.09772320583464861,0.0002222769386844363,0.04996099155448325,0.02516951913456716,0.012720150922509726,0.006346603459857958,0.0031446752457778547,0.0018510644355257838,0.0008248655016417229,0.00039937101002819765,0.08895010212707467,0.10480858304130877,0.00020316149089593524,0.05600158457756769,0.028971311039895607,0.014854008941019037,0.0074286381994150275,0.003578903837151391,0.0020255393674632944,0.0008406235457386197,0.0004370770794396869,0.08894461739617965,0.09748886905116586,0.00013545232186559948,0.04910109124195249,0.024302121488475617,0.01208832511986255,0.005948675874029352,0.0026977522609189825,0.0015816765933777978,0.0006215566024288992,0.00030828203904523243,0.08910173376267491,0.08528188492119756,7.575858914937237e-05,0.03911574656035654,0.018125754829724734,0.008597796144309009,0.0040798871422238776,0.0017435228020838153,0.0010405425066213937,0.0004016904563252482,0.00020081185884864776,0.09061339723483856,0.09605192687006993,9.443654820172245e-05,0.046723656414775896,0.022066559992742266,0.010790725724655541,0.004770905886917077,0.002133835982607,0.001106081370367936,0.0004568420540756411,0.00030547186498480294
64.5255710657846,0.09174359994156302,0.11425687779276916,0.00026790458161019394,0.06479278539566727,0.03577621568193405,0.0203808373306592,0.010806325251226495,0.005390337006928531,0.0028036705060112237,0.0014148893449478644,0.0009025962251235196,0.08801960285672422,0.09880872281957857,0.0002134530901019476,0.050036750542624714,0.024974350808792057,0.012504760071035745,0.006181075443984487,0.0030335057098580466,0.0017873814108173762,0.0007850316561670982,0.00038326476456097315,0.08909273642258828,0.10594753054677836,0.00019601678665004673,0.05608515208029792,0.028749466945851742,0.014607246594700316,0.007238803562150768,0.003454798984430068,0.0019569364443076036,0.0007998180429468756,0.00042067507621221256,0.08908792054385707,0.09855160070818285,0.0001316722072800828,0.04917685146569065,0.024118293617118015,0.011890342363032491,0.005797467859315483,0.002603956072373871,0.0015317055913237607,0.0005915693938908277,0.00029836249992794267,0.08924327332126386,0.08621824984299946,7.502999396840228e-05,0.03918143762085518,0.01799174786589979,0.008458915404713318,0.0039771363144106035,0.0016834016219461107,0.001011930200612686,0.0003813320353382559,0.00019582811057586088,0.09070827687492926,0.09708826141609482,9.500600283408199e-05,0.046804606189482637,0.021911601846862295,0.010618794135438887,0.0046576201672353474,0.0020676690645692903,0.0010777682430441226,0.0004329152493010758,0.00029507184691923856
65.69642459865165,0.09173903031273611,0.1154142342940208,0.0002569861241691896,0.06485641743227404,0.03549827121227516,0.02003882996532774,0.010536595854187066,0.005209497466521503,0.0026991991291756812,0.0013432030875121176,0.0008612609254316572,0.08814860593635397,0.09986601113852416,0.00020495288433416446,0.05008034445155934,0.02475912864423842,0.012279108007219496,0.006011216044933438,0.002921291284745535,0.0017234998618840252,0.0007453312902266045,0.0003676671967696553,0.08918155147678422,0.10705746308232307,0.0001892034130907446,0.05613331432177243,0.028504525405941377,0.014348245677541107,0.007043597114718399,0.0033292463907322475,0.0018879269609636327,0.0007590986024142393,0.0004047761930676284,0.08917737020012208,0.09958723104191311,0.00012810833410279395,0.04922136261612937,0.02391493877089132,0.011682279365746772,0.005641731891139112,0.0025089127412652626,0.0014812409134282222,0.0005614746181368246,0.0002888445628860624,0.08933077506461422,0.08713085181504443,7.442476815663105e-05,0.03922196795624505,0.017842990913095755,0.00831268739028367,0.003871046739775539,0.0016222998557952188,0.000982854489919508,0.00036082791935807435,0.00019118278721860917,0.09074969018243018,0.09809915454980797,9.558139266999929e-05,0.0468559509985756,0.021738718053365007,0.010437341933005221,0.0045401458048768845,0.0020000299145335907,0.0010488036203448866,0.0004090117171381741,0.0002849599311440923
66.88353743530976,0.09168257640125425,0.11654340536904659,0.000246359923189186,0.06488046742760509,0.03519204894503828,0.01967965534117425,0.010258692085882423,0.005026288968092103,0.002594370090614788,0.001272165313770423,0.0008206520603839446,0.08822274164904582,0.10089504855937444,0.0001966952236317161,0.05009198881835506,0.024524449966663666,0.012043790103978366,0.005837547179330045,0.0028083989685565506,0.0016595052380300645,0.0007058953380113603,0.00035245938922802883,0.08921655946660625,0.10813835609188584,0.00018263589886633355,0.0561462774935678,0.028237132646470015,0.014077684282532974,0.00684362048864411,0.003202661213617911,0.0018186039399335516,0.0007186029054001524,0.00038924572438183997,0.08921298284402158,0.10059573086180673,0.0001246814036953541,0.04923480945211396,0.02369261436678979,0.01146469078222453,0.00548196735722245,0.002412961768656874,0.0014303316259641902,0.0005313836037980526,0.0002795960639433865,0.08936427388409171,0.08801966537259011,7.38717658878461e-05,0.039237482826112814,0.017679915006308635,0.008159521694612181,0.003761974740715504,0.0015604683160511054,0.0009533117822052925,0.0003402650024736132,0.00018675174624533755,0.09073773752395309,0.0990846086647973,9.609807469555961e-05,0.04687784568248075,0.021548371777825523,0.010246905518234045,0.0044188779332870985,0.0019311616739934574,0.0010191681546274024,0.0003852450186551248,0.00027502561542055575
68.08713644976532,0.0915743460889241,0.11764438881303846,0.00023595189663728832,0.06486503989842896,0.03485807480339629,0.01930418449837019,0.00997341455944784,0.004841355688892355,0.002489497754260188,0.0012019926136345009,0.0007807611193384247,0.08824201312158883,0.10189579740874288,0.0001885763535422583,0.05007184336993004,0.024270812490337,0.011799372477497856,0.0056605768584786,0.002695236548889331,0.001595581750756174,0.0006668515720653763,0.0003375645158504751,0.08919777957989929,0.1091901674785762,0.00017620158502330317,0.05612419105510147,0.027947834837604435,0.01379621203301809,0.006639462124463837,0.003075508191562502,0.0017491702295459896,0.0006784668464860462,0.0003739988715342723,0.08919478153812753,0.10157705927802718,0.00012128647683661291,0.049217323208373374,0.023451783883944213,0.011238103701669142,0.00531865929574389,0.002316489544856384,0.0013791325605775706,0.0005014064820751208,0.0002705320097231472,0.08934381195335425,0.08888465464598487,7.327884089450209e-05,0.03922808424035825,0.017502870440634977,0.00799979623387598,0.0036502703231311496,0.0014981891262209194,0.0009233945467771069,0.00031973132139273574,0.00018245525583344898,0.09067252227615213,0.10004461474375469,9.645617929313402e-05,0.046870401812298144,0.021340932455233576,0.010047989271900105,0.004294214998106811,0.001861375717409097,0.0009889806346739768,0.0003617308377958902,0.0002652197981943064
69.30743771250063,0.09141445894492575,0.11871708659170163,0.000225815684513444,0.06481019183450917,0.0344969972126131,0.018913338262552048,0.009681395551555151,0.00465495868387108,0.0023844507580799224,0.001132798909230414,0.0007415985505454073,0.08820644571906194,0.1028682396173053,0.00018058882076522382,0.050020070860364974,0.023998869502927952,0.011546512255543009,0.005480732088633396,0.0025819679616407316,0.0015316423110642678,0.0006282947198550066,0.00032294754326874745,0.08912525158339576,0.11021286201101159,0.00016989233811767334,0.056067195471617086,0.027637339052179886,0.013504558873479148,0.006431616570510131,0.002947975583821561,0.0016795228637674585,0.0006387878250495528,0.0003589862524165028,0.0891228097480591,0.10253117547884229,0.00011791294226509788,0.049169020151708716,0.023193049824949876,0.011003115058425581,0.00515221090256751,0.002219632294728693,0.0013275169797416194,0.0004716278431030644,0.00026159374786893883,0.08926945286403555,0.08972578468454223,7.261969083685057e-05,0.039193860712140996,0.017312324771325587,0.007833950992667604,0.0035362074933983413,0.001435541556464708,0.0008929485461033227,0.00029928233637999455,0.00017823242215731498,0.0905541640207632,0.1009791406763724,9.66517297101731e-05,0.046833697210594494,0.021116913454853687,0.009841155964985046,0.0041664459504373585,0.001790730601335721,0.0009580126379324853,0.00033853250259166604,0.00025549626200624734
70.54467890104617,0.09120297714054469,0.11976132724164663,0.0002158684552018278,0.06471602774583358,0.03410950714224333,0.01850797036554318,0.009383288692791819,0.004467568291027768,0.0022793913610606427,0.001064693314913357,0.0007032084153181717,0.08811604513362782,0.1038122530641606,0.00017268646696064302,0.049936845724896366,0.023709208997011084,0.01128570345909372,0.005298466101095903,0.0024689148243228387,0.001467766348295159,0.0005902820208218897,0.00030863565722792256,0.08899898920137335,0.1112063031777596,0.00016364262582107576,0.05597545524859904,0.02730630003842377,0.013203307233746383,0.00622060805633744,0.0028204254165172826,0.0016097557049335708,0.0005996135038255298,0.00034422504579985277,0.08899708178574536,0.10345795225295319,0.00011449672434870063,0.049090048866219656,0.02291697613927208,0.010760189517908896,0.004983049638575193,0.0021226810388891527,0.001275531152212353,0.000442078230331938,0.00025278569403869495,0.08914122666905484,0.0905429427852777,7.182529284418634e-05,0.039134932479436446,0.017108713627737096,0.0076623103709137575,0.0034200791619142614,0.0013727406930931717,0.0008619661309261939,0.0002789239512517825,0.00017407264906312632,0.09038273285028903,0.10188803843407766,9.660772892479969e-05,0.046767869759936846,0.020876787250988675,0.009626869043499096,0.004035853497324429,0.0017194313970224642,0.0009262674917039377,0.00031566609076542375,0.00024588442590428014
71.79909769293243,0.09094013976164195,0.1207773143932522,0.00020607131985266898,0.06458291051732759,0.033696484792014564,0.01808897968469428,0.009079810002321081,0.004279712323259413,0.002174569732619808,0.000997803484634782,0.0006654165659892301,0.08797096671580303,0.10472801469992811,0.00016490973719259845,0.04982254868216448,0.023402566538756123,0.011017503943251452,0.005114193238815703,0.00235643639975073,0.001404003266341746,0.0005528816923199987,0.00029457296298956737,0.08881916029350403,0.11217067428288266,0.00015747752762824768,0.05584936019610599,0.026955539492419005,0.012893105367805453,0.0060069387973487025,0.0026932782961536154,0.0015399397527849064,0.0005610126825355504,0.0003296323622734679,0.08881776979717482,0.10435755433968961,0.00011106868650331339,0.048980759244108295,0.02262427770267566,0.010509848103123831,0.004811601631306972,0.002026005742927043,0.001223227224647833,0.00041282157035532624,0.00024402973735748287,0.08895932176220323,0.09133627811241168,7.092427251114917e-05,0.03905158164798119,0.016892594200220927,0.007485254251658708,0.0033021883890892514,0.001310066235965866,0.0008304552458875608,0.0002587168804075052,0.00016989039968705961,0.090158467933243,0.10277149739165216,9.629512324471504e-05,0.04667321668492269,0.020621206137362343,0.009405624471957051,0.00390276692064343,0.0016477454924714472,0.0008937992286178691,0.000293191238780093,0.00023625782183510816
73.07094256921404,0.09062609067009463,0.12176520953051723,0.00019637309216832724,0.06441109556499867,0.03325863288930785,0.017657338040921122,0.00877177978624183,0.004091831300042545,0.002069996216574566,0.0009322529772672575,0.0006279898161545338,0.08777131910331532,0.10561567014074182,0.00015715143447320615,0.04967743311257668,0.023079591178808836,0.01074254103890569,0.0049284244120112045,0.002244707040120829,0.0013403473287684166,0.0005162154934866519,0.00028057180164181106,0.08858586772723669,0.1131061125972581,0.0001512639005224982,0.05568916052240467,0.026585780124495577,0.012574685538348434,0.005791201048688514,0.002566751441902677,0.0014700661653780664,0.0005231105141443697,0.0003149771344591595,0.08858497755292487,0.10523010526863291,0.00010751164436024997,0.048841370145385546,0.02231556340792688,0.010252681911094762,0.004638352240758205,0.0019297599561198737,0.0011705599907403733,0.0003839689083307452,0.00023509027094711395,0.08872385601882223,0.09210590079849378,6.982888169754574e-05,0.03894397943794342,0.01666442780695312,0.007303203469668462,0.0031828846641648962,0.0012476160651653902,0.0007983261587833272,0.000238746120962167,0.0001654594429887229,0.08988153203291546,0.10362968621795836,9.565125824552587e-05,0.046549964740736506,0.020350640358161778,0.009177978867262165,0.0037676085504306,0.0015758306544189507,0.0008605012049466927,0.0002711921288725652,0.00022640203172620094
74.36042960037328,0.09026110515713548,0.12272511008027395,0.00018661506593546144,0.0642008461327098,0.03279680371027145,0.017213943046390713,0.008460048109234597,0.0039042865385357944,0.001965742882412568,0.0008680818050451273,0.0005909780863244327,0.08751734110777377,0.10647534036127203,0.00014939415295679156,0.04950182113607467,0.02274101788100049,0.010461356958224675,0.004741655421696309,0.0021339586893308112,0.0012767801285758853,0.00048029631579195374,0.0002666539453905022,0.08829935516972029,0.114012733090221,0.0001449575888893959,0.055495177102410725,0.0261978530447607,0.012248687656883736,0.005573991660650735,0.002441124515954548,0.001400145245114827,0.00048592821890011825,0.0003002834479245636,0.08829895250948246,0.10607570757389981,0.00010379013685676676,0.04867216403074826,0.02199154669657974,0.009989198944610913,0.004463804355126262,0.0018341661242339306,0.0011175117639546648,0.00035554034550374774,0.0002259815009513622,0.08843509434293266,0.09285188808892356,6.848883400283129e-05,0.03881234841526535,0.01642477917787453,0.007116503035264183,0.00306253036544563,0.0011855253612632734,0.0007655351922993501,0.000219012600624527,0.00016077925619749738,0.08955221704276473,0.10446268678430091,9.456132497386953e-05,0.04639835483377659,0.020065711233243612,0.008944394470838639,0.0036307800123854474,0.0015038307491804768,0.0008263155531990671,0.0002496471257794824,0.00021633507354778183
75.66782887451298,0.0898453815253208,0.12365698062756994,0.00017660113535357633,0.06395239555486532,0.032311918717224816,0.016759600440581494,0.008145373904189502,0.003717352224205982,0.001861839254586278,0.0008052716831729667,0.0005542481622084582,0.087209199078976,0.1073071217167937,0.00014154198869260288,0.04929600553795724,0.02238754653645276,0.010174420392020107,0.004554358085064316,0.002024346706181882,0.001213207140521959,0.0004450973246603099,0.00025274638991688717,0.08795978725206773,0.11489061241527884,0.00013842886645088124,0.055267697405113975,0.025792545623199405,0.011915664245083208,0.005355864416292887,0.002316591224886741,0.0013300920289314204,0.00044942958451733134,0.00028544723290740395,0.0879598593598882,0.1068944279054785,9.979377445973747e-05,0.048473393176733354,0.02165289950581921,0.009719822661251864,0.004288429205481646,0.0017393608646679383,0.0010639767022269982,0.00032750129103702413,0.00021660012425333056,0.08809321622467192,0.09357430593171344,6.681233768522882e-05,0.03865689062750477,0.016174157574868352,0.006925437871558333,0.002941476588682216,0.001123872061347218,0.000731949089753898,0.00019948669558218532,0.00015574478719374457,0.08917073898639738,0.10527051930391568,9.287726246511443e-05,0.046218606252564846,0.019767038179053543,0.00870527035097026,0.003492656321568526,0.0014318208694655173,0.000791134656916314,0.0002285099696960351,0.0002059515079261775
76.99337806916364,0.08937908831135559,0.12456086225103026,0.00016619024174118477,0.06366607106205546,0.031804736517090315,0.016295253419745095,0.00782846274350514,0.0035314732245687384,0.0017583702416868903,0.0007439517754902116,0.000517782643632587,0.08684705823733212,0.10811109114136899,0.00013354239154504932,0.04906031980969711,0.022019831546543682,0.009882283330501831,0.00436693394616095,0.001916053301603648,0.001149629359443945,0.00041067571175639205,0.00023881909477071887,0.08756731588260548,0.11573980988778461,0.00013160118114297016,0.05500705454848155,0.025370599175064467,0.011576271513560802,0.0051372971031742615,0.002193382910228633,0.0012599267444976421,0.00041368637677005615,0.0002704212960325085,0.08756785161707425,0.10768632440905165,9.54538757350102e-05,0.048245358907921705,0.02130025484006929,0.009445085366608923,0.004112625438183113,0.001645525463161296,0.0010099511226045437,0.0002999183556483418,0.00020688319805227862,0.08769838931107952,0.09427320653310156,6.473835617049107e-05,0.03847785812667881,0.015913044994731642,0.006730387941537467,0.0028200058836738693,0.0010627799158827221,0.0006975325495349463,0.0001802267823361007,0.0001502842859091156,0.08873729138703879,0.10605325071740968,9.04989062248744e-05,0.046011007868586105,0.019455142164724482,0.008461093413853028,0.0033535649768958566,0.0013599857127188791,0.0007549374908493226,0.00020783554724186594,0.00019520056184136174
78.33733646890398,0.08886240745065524,0.12543687025107647,0.00015532841111734244,0.06334222651097308,0.03127608577121221,0.015821853683085457,0.007510082746548274,0.003347063206306981,0.0016554831763792915,0.000684265642811815,0.0004816732934331936,0.08643110848820298,0.10888742009561775,0.00012537237878329366,0.04879512861147202,0.021638554868487342,0.009585513532766193,0.00417978310517041,0.0018092654461307422,0.0010860748353687124,0.00037711596298030154,0.0002249400447151529,0.08712211861580783,0.11656048153440567,0.0001244367819582121,0.054713616857313456,0.024932788795304292,0.011231183845400441,0.004918775941528185,0.0020717380114324718,0.001189706625231868,0.00037880067633589223,0.0002552668325630072,0.08712310759066444,0.10845153994234535,9.07339702760894e-05,0.04798839146344307,0.020934267362998943,0.00916552982997112,0.003936802698532666,0.0015528434377234108,0.0009554699635451831,0.00027288590653499247,0.00019686433139694026,0.08725080331198506,0.09494871485952333,6.223083263300587e-05,0.03827552552595667,0.01564193821256035,0.006531743516570433,0.0026984164094102803,0.0010023683543185387,0.0006622889096008687,0.00016131385422440573,0.00014441102405725513,0.08825208246166968,0.10681101318172158,8.73741562005017e-05,0.045775861543460326,0.019130573751470734,0.008212361742596963,0.0032138580031847775,0.0012884984045344846,0.000717737026168522,0.000187692337407887,0.000184114627331178
79.69994175126453,0.08829558295041802,0.12628514950981465,0.00014398260033607793,0.062981233318475,0.030726770107615556,0.015340347219031584,0.007190991728665458,0.0031645922315377854,0.0015534360519756146,0.000626424078039021,0.0004460996171541349,0.08596160324872439,0.10963628616983273,0.0001170230068880809,0.0485008381013487,0.021244324852255792,0.009284678873160594,0.003993319104383989,0.0017041855415429218,0.0010226704923321844,0.0003445306092788481,0.00021119251830665302,0.08662443585895091,0.1173527924484024,0.00011691849566661162,0.05438779552935514,0.024479819288990633,0.010881077097741325,0.004700798687075386,0.0019519112952459527,0.0011195966617712886,0.00034491074059953133,0.00024007295826519886,0.08662586880307799,0.10919023226176908,8.561245442413662e-05,0.04770285913634837,0.02055552910819332,0.008881700785535764,0.0037613792901595084,0.001461514182030133,0.0009006643505212822,0.0002465332176560247,0.00018660734426875853,0.08675071414378335,0.09560097102586851,5.9262499271237474e-05,0.03805019543202418,0.015361276190893983,0.006329894719623045,0.002577013244272577,0.0009427730336110666,0.0006263116217413407,0.0001428619772823376,0.0001381707237814687,0.08771538589856641,0.10754394898097554,8.348559804902463e-05,0.045513502759162855,0.01879382100292554,0.007959557534140188,0.0030738900958913124,0.0012175500132181123,0.0006796548468388264,0.00016820009635481545,0.0001727772525271657
81.08147480787221,0.08767883342590184,0.12710589645969256,0.00013212783256626585,0.06258349346663784,0.03015764279078241,0.014851679592990281,0.006871975312845939,0.002984598308729299,0.0014525302817764484,0.0005705871273451506,0.000411224641195128,0.08543878884685746,0.11035796250564944,0.00010847983093279808,0.04817789877788305,0.020837790638020343,0.00898034733297444,0.003807913115188441,0.0016010520816482922,0.0009595545062507512,0.00031300610902234145,0.00019767514905436056,0.0860744965521831,0.11811700548143728,0.00010902617048444233,0.05403004608317402,0.024012440873120183,0.010526630665865525,0.004483828142931747,0.0018341988513338868,0.0010497794654832384,0.0003121262320369251,0.00022494700107744846,0.08607636518986772,0.10990264372198777,8.006802578819271e-05,0.04738917338093254,0.020164666736875465,0.008594140800213803,0.0035867425693541692,0.001371771198190898,0.0008456872362332217,0.0002209667931882048,0.00017619707993274484,0.08619836057883332,0.09623018991620012,5.581175557494887e-05,0.03780221097284911,0.015071524280744859,0.006125224063665186,0.0024560738196087455,0.0008841530480174936,0.0005897178117609715,0.00012496560931307164,0.00013163212737425878,0.0871274514629737,0.10825227574414481,7.88113801648094e-05,0.04522427484305428,0.018445414637089645,0.007703158637713988,0.002934003435724188,0.0011473920695628818,0.0006408319496481435,0.00014943859171206333,0.00016127582285719122
82.48218411978166,0.0870124283266121,0.12789932129711398,0.00011980254922815608,0.062149440635312546,0.02956957687404051,0.014356884651956395,0.00655377003009711,0.0028076145692827507,0.0013530862169891743,0.0005169599411832613,0.0003772552222323383,0.08486296452151407,0.11105272174211225,9.975119761686378e-05,0.04782677027614843,0.020419579448742436,0.00867315065084078,0.0036239299525613338,0.0015001074490093257,0.0008969226688480182,0.0002826535753688,0.0001844787887959634,0.08547258234620121,0.11885338342857009,0.00010077049448917806,0.05364083788434624,0.023531386493600263,0.010168590792043514,0.00426831541820709,0.0017188962646672182,0.0009804923653063307,0.00028058530623733174,0.00021000159271182485,0.0854748790355804,0.11058901898389836,7.410438143932904e-05,0.04704775216407212,0.01976228850459895,0.008303459521944698,0.0034132681137601247,0.001283852134580613,0.0007907454373869259,0.0001963223178811628,0.0001657261734271469,0.08559403666046561,0.0968365820241464,5.187689366995637e-05,0.03753191989301182,0.01477312699963796,0.005918175330810198,0.0023358666258315795,0.0008266763297976747,0.0005526752403329242,0.00010774431787372508,0.00012487724954799315,0.08648858168426717,0.10893620486009446,7.339486072326025e-05,0.04490855291342606,0.01808587174400256,0.007443699046723814,0.0027945267302726656,0.001078260436687924,0.0006014569564205412,0.00013152455797718648,0.00014972158623087253
83.90233977509573,0.08629661892384308,0.12866556341499927,0.00010716441360314427,0.06167952388627628,0.028963428216677887,0.013857105176318916,0.006237089603511897,0.0026340930492501835,0.0012553995967956228,0.0004657074901571923,0.00034439845637562717,0.08423441974704012,0.11172078734319932,9.093273404373628e-05,0.04744792774204903,0.01999029255937991,0.008363798109129923,0.0034417060921363685,0.0014015317569450309,0.0008349554674774604,0.0002535522343241388,0.00017169875708230486,0.08481896139925953,0.1195621282407787,9.226178203797468e-05,0.053220652025175896,0.023037354474005397,0.00980778833454455,0.004054684038404539,0.0016062298616344186,0.0009119599148705714,0.0002503891990934201,0.00019535728975519183,0.0848216797020356,0.11124955187262903,6.781844785250918e-05,0.046679031714653874,0.01934897066624949,0.008010349042861084,0.0032413060092111113,0.0011979315878177142,0.0007360409007930149,0.0001727059507974951,0.0001552981025518073,0.08493801958536497,0.09742031348018228,4.7536843901101025e-05,0.03723968384254754,0.014466502737650077,0.005709270048201197,0.0022166396721093446,0.00077045760889753,0.0005153516748949173,9.129358812981802e-05,0.00011800091264899154,0.08579905889779617,0.10959588976653954,6.737849180061554e-05,0.04456672084195431,0.01771568474126391,0.007181799027401698,0.0026557644151618646,0.001010331086437038,0.0005616975902549666,0.00011454246648799162,0.0001382417070851855
85.3422010583931,0.08553160775398179,0.1294047314922323,9.431052854676904e-05,0.06117406865988078,0.028340052570163417,0.013353449641420816,0.0059226680585095035,0.002464600337869314,0.0011598070651838847,0.00041697288846364656,0.0003128152193314778,0.08355340936966356,0.11236235399601768,8.206791903286443e-05,0.04704175225227136,0.01955049004709011,0.008052984223888587,0.003261587792726971,0.001305601375657541,0.0007738910142272441,0.00022576686203255576,0.00015938247571411614,0.08411386529800009,0.12024342025004627,8.355866292447562e-05,0.052769871188615966,0.022531008854976695,0.009445037866178453,0.003843363146922988,0.0014965247692664207,0.0008444618251483286,0.00022162337546174153,0.0001810939271905982,0.0841169987629583,0.11188441128390021,6.125904228722672e-05,0.04628335240240687,0.018925255717866043,0.007715486317210334,0.0030712144481226137,0.0011142806521953351,0.0006818304551912818,0.00015020731299839046,0.00014498240147031973,0.08423054861177588,0.09798152852478484,4.2833371019762074e-05,0.03692578508700744,0.014152036508728757,0.005499012338865422,0.002098650333687454,0.0007156940362370215,0.00047797048940618884,7.569160239451131e-05,0.00011106599800582069,0.08505912135688873,0.11023145932319449,6.085390257240482e-05,0.04419906240565005,0.017335325940329428,0.0069180560658746795,0.002518037299419902,0.0009438827163416086,0.0005217750509568901,9.856020740744586e-05,0.00012692996934038874
86.802070468349,0.08471764012669443,0.13011697908996983,8.143993086350819e-05,0.06063347303471926,0.02770033128977359,0.012847046305247389,0.0056112194771055866,0.002299609632460633,0.0010666787844319453,0.00037085387711421094,0.00028257865607211104,0.08282023229260274,0.11297765542759755,7.326037264121548e-05,0.04660866746286544,0.019100731694932253,0.0077414258179712685,0.0030839023099334746,0.0012125489282388152,0.0007140108983061303,0.0001993377711937706,0.00014750509272670729,0.08335757010678409,0.1208974784239904,7.478517870089133e-05,0.0522889267776221,0.022013013724215488,0.00908117875033488,0.003634768803105181,0.0013900611020104506,0.0007783256827433887,0.00019434154089996512,0.0001672126412622683,0.08336111243867313,0.11249380221224639,5.4535379158816186e-05,0.045861100564860764,0.018491684801925385,0.007419570724174636,0.0029033387370434637,0.0010331312914694018,0.0006284216648771322,0.0001288906002946289,0.0001347807550410505,0.08347190570458672,0.09852040357390403,3.785685851409258e-05,0.03659054645433669,0.01383010959349465,0.005287922045078736,0.0019821439885082093,0.0006625568352800541,0.000440808593480192,6.099397144278904e-05,0.0001040695709096923,0.08426905143554406,0.11084308874549162,5.398977349361311e-05,0.04380592490849284,0.01694527950261019,0.006653084817541638,0.0023816632549909576,0.0008791329381518557,0.000481972458559542,8.361276600600866e-05,0.00011580102785859827
88.28219648601804,0.08385492654270829,0.1308023649524707,6.875776826889946e-05,0.06005808381219278,0.027045122568890495,0.012339116918246254,0.0053034348795977645,0.002139538251861687,0.0009763224118494823,0.0003274462532961694,0.00025376418070363187,0.08203516383995185,0.11356685400321992,6.46301069084478e-05,0.046149080371514745,0.018641566505342776,0.007429885682262052,0.0029089762856803775,0.001122566030736177,0.0006555509738767246,0.00017431243081157425,0.00013604951182557732,0.08255032470519537,0.12152444295455268,6.608955451673166e-05,0.051778226451894276,0.021484014395070854,0.00871709857147575,0.003429308359072216,0.001287066505491444,0.0007138247026020634,0.00016859994385930288,0.0001537285976198866,0.08255426952222256,0.11307785924529133,4.7784622590747215e-05,0.04541263956199809,0.018048784504430076,0.007123354517899507,0.00273801784783868,0.0009546663319585251,0.0005760770697351477,0.00010882280975254351,0.00012470872166104314,0.08266234536302486,0.09903704662453361,3.272849887911615e-05,0.03623426942409427,0.013501096248515303,0.005076569746488898,0.0018673620461861096,0.0006111742950460373,0.0004040981508611023,4.726014496335452e-05,9.703006804376954e-05,0.08342909581211333,0.1114308592580808,4.696171097146328e-05,0.043387613722890864,0.016546013268279293,0.006387570520432455,0.0022469488828611153,0.0008162645581229091,0.00044251245399966376,6.973833824188497e-05,0.00010490354286776782
89.78288161007536,0.08294368137131208,0.13146097383193514,5.640794034183004e-05,0.059448253380594035,0.02637531252219739,0.0118308219695023,0.004999977283655323,0.0019847650493391884,0.0008890219729739756,0.0002868728517256624,0.0002263778218780046,0.08119849187206125,0.11413013208164993,5.626920362186244e-05,0.045663389905959195,0.018173549714946013,0.007119067044520739,0.0027371074423572735,0.0010358203722471387,0.0005987298275805449,0.000150770856618641,0.00012495819460994748,0.08169238863279077,0.12212447871704743,5.7591148156968605e-05,0.05123817346064402,0.02094466685468079,0.00835362376278688,0.003227357250774249,0.0011877375014539362,0.000651208204297498,0.00014448605594458754,0.0001406123107655051,0.08169672985213121,0.11363673944474603,4.1117736532852895e-05,0.044938329981325326,0.017597092769470336,0.006827530297472258,0.002575559803544512,0.0008790456672273923,0.0005250419051926144,9.010028392072842e-05,0.00011474377835015686,0.08180213173548254,0.09953158742099068,2.754862328867084e-05,0.03585725057313775,0.01316538041708318,0.004865472580641889,0.00175451968997786,0.0005616596506357862,0.00036806554124260726,3.457570618086377e-05,8.992667805820463e-05,0.08253950709956279,0.111994878656223,3.989542094039681e-05,0.04294443684608306,0.0161380151672531,0.006122148839173984,0.002114176389853672,0.000755446295447315,0.0004036162023043842,5.7004101572871416e-05,9.423924790884856e-05
91.30439052686181,0.08198418895052127,0.13209299510099268,4.4480159393407674e-05,0.05880432746829969,0.025691837226684805,0.011323301753064577,0.004701495872977022,0.001835613195714663,0.0008050872970122344,0.00024925647591606524,0.00020027304880947014,0.08031057492388367,0.11466775192018167,4.82428646730095e-05,0.0451519739721538,0.017697266072503087,0.0068096547002320686,0.0025685854964265925,0.0009524605055455623,0.0005437839625797056,0.00012880369529599236,0.00011407438518248712,0.08078409394246538,0.12269784052942373,4.936887410552437e-05,0.05066915980577702,0.020395659428688855,0.007991557256376585,0.00302928121946741,0.0010922539843106888,0.0005907460231696582,0.00012209683431836288,0.0001277207751463817,0.08078882540865742,0.11417068332351527,3.4607944496552904e-05,0.04443852003434245,0.01713717489576182,0.006532769985720448,0.0024162625210367348,0.0008064170912506055,0.00047558623697458124,7.28289058836797e-05,0.00010475924138437147,0.08089159955894382,0.10000423124205567,2.2388188174489947e-05,0.03545977726406864,0.01282336797383722,0.004655122319790256,0.0016438182322857378,0.000514121218470428,0.0003329663480003192,2.303581787426421e-05,8.26446185362402e-05,0.08160060991284994,0.11253535168708519,3.287395623487626e-05,0.04247669575601461,0.01572181233455004,0.0058574283956785425,0.0019836215620113846,0.0006968216397006398,0.0003655537456792967,4.548579345156426e-05,8.368607851867805e-05
92.84703113681456,0.08097676306248193,0.13269861368674113,3.30465205698585e-05,0.05812660037342946,0.02499565323525019,0.010817720679647789,0.0044086558048146395,0.0016923403273876017,0.0007247612172938276,0.0002146679027275123,0.0001752572255135918,0.07937180644762461,0.11517998929089056,4.061694781105313e-05,0.04461516259416027,0.0172133177742553,0.006502320806436062,0.0024037217166733107,0.0008726137690672569,0.0004909147443275162,0.00010847080202338278,0.00010321121583458593,0.07982580564895723,0.12324479708955624,4.1503566586085624e-05,0.05007152549678887,0.019837694966093375,0.007631688766361,0.0028354636553903113,0.0010007649458420483,0.0005326623462761413,0.00010149392621982603,0.00011487823880150089,0.07983092114689953,0.1146799426916046,2.833497411809072e-05,0.04391350800296937,0.016669608599967967,0.00623973069805835,0.0022604355295496063,0.0007369019223461677,0.00042794154613689486,5.708143963038261e-05,9.460208387811169e-05,0.07993111744902288,0.10045518855502443,1.7330766849787936e-05,0.035042091267336525,0.012475474897394602,0.004445996514169922,0.001535467661232498,0.000468648070863163,0.00029902175188771995,1.2706562477958423e-05,7.50505030273834e-05,0.08061275667381437,0.11305247402370035,2.5970267693650653e-05,0.041984650498550054,0.01529794519310437,0.005594026547246829,0.001855572248192272,0.0006404983951568929,0.00032855178358356094,3.5226182988870846e-05,7.310684064875148e-05
94.41108433156063,0.07992168001615726,0.13327795891315958,2.2187067782145195e-05,0.05741531084160622,0.024287699141078048,0.0103152525276273,0.004122110933765745,0.0015551313007149518,0.0006481784830197405,0.0001831135232147203,0.0001511947704677626,0.0783825565356176,0.11566710217124847,3.347462600529772e-05,0.044053235868801,0.01672227575832798,0.006197711572713421,0.0022428100800073293,0.0007963749151688206,0.0004402684323525133,8.97925823442743e-05,9.224114367392002e-05,0.07881786189600802,0.1237655938346863,3.409657154524696e-05,0.049445553652686554,0.0192714434581629,0.007274778002730778,0.002646269275420699,0.0009133799334090049,0.00047711248365194664,8.269409518386814e-05,0.00010196717533005211,0.0788233545014053,0.11516474450753734,2.239996030248027e-05,0.0433635403456304,0.016194942030096866,0.00594903971957708,0.0021083673711023623,0.0006705866167660541,0.00038227175203148667,4.288595984151331e-05,8.417908227448984e-05,0.07892102364745365,0.10088464362769492,1.248603512315616e-05,0.03460438817535194,0.012122094471615108,0.004238552068710533,0.0014296606790786953,0.00042530038607262833,0.0002663870286764146,3.615578941322342e-06,6.707057334579695e-05,0.07957626360174128,0.11354639026064202,1.927048524259137e-05,0.04146851774488896,0.014866933461905823,0.005332565619246706,0.0017303054446210604,0.0005865447124075801,0.0002927559468021711,2.6222914401982288e-05,6.243753246160032e-05
95.99685260977516,0.07881926856231615,0.13383123795875396,1.1974967364965563e-05,0.05667069259043814,0.02356899362286469,0.009817053727205888,0.00384252642746332,0.0014240873561600944,0.0005754375773454285,0.00015456190156683312,0.00012792113966748095,0.07734324764235322,0.11612938377608062,2.689690900483187e-05,0.043466457040731224,0.0162247636789723,0.005896442304750755,0.002086170433229788,0.0007237982323238253,0.0003919461140464237,7.27753340750059e-05,8.107656544041985e-05,0.0777606562805086,0.12426051792459245,2.723643671482812e-05,0.0487915210541387,0.018697629264501265,0.006921554305219066,0.0024620816442686164,0.0008301671834821995,0.00042419959968234365,6.569415954066827e-05,8.890480655534913e-05,0.07776651833140259,0.11562535916769155,1.6893333420784897e-05,0.04278885801519631,0.01571377617228774,0.005661300984025491,0.001960361496036183,0.0006075217904274396,0.00033869583758944205,3.0245664492431483e-05,7.342527508528887e-05,0.07786171127034817,0.10129282223539228,7.960438892010884e-06,0.03414685948470012,0.011763668691911984,0.004033231407525915,0.001326601397973056,0.0003841134956298845,0.00023518026123910314,-4.236632894749256e-06,5.865279998685938e-05,0.07849150111994,0.11401731251294638,1.28688015935336e-05,0.04092850520384926,0.014429358159726242,0.005073640446545179,0.0016081048925576848,0.0005349802187130112,0.0002583025920867708,1.84576868973131e-05,5.160546564892149e-05
97.60463847013335,0.07766985680135226,0.13435862293420342,2.4588398254708178e-06,0.05589301681154019,0.02284057516597361,0.00932424475856559,0.0035705168820397105,0.001299275887989054,0.0005065249518062533,0.00012899176729403602,0.00010544486752657949,0.0762543032214965,0.11656715210409441,2.0896394397834972e-05,0.04285513646755747,0.015721444834843907,0.005599078153102949,0.0019341095433241338,0.0006549579516477468,0.00034600644318368733,5.744595241771394e-05,6.974935721195405e-05,0.07665458035018734,0.1247298782797094,2.0947754745692252e-05,0.048109749674331063,0.01811701758641124,0.006572688842776368,0.00228326489763199,0.000751210242446844,0.0003739686314990174,5.0513801339039384e-05,7.574016077277349e-05,0.07666080345394596,0.11606207456627188,1.1846612116021888e-05,0.04218974373076461,0.015226756013012651,0.005377064675022455,0.0018167063582844455,0.0005477751729458235,0.0002972728641748,1.9179165830971273e-05,6.239988122827018e-05,0.07675357161838499,0.10167996111671447,3.814836932391477e-06,0.033669731797149695,0.011400682392859152,0.0038304347207325246,0.0012264893549231888,0.00034513741137844674,0.00020545829871499395,-1.0836802964503967e-05,4.985701180571898e-05,0.07735883527839532,0.11446543377266798,6.826905826166629e-06,0.04036485983413004,0.013985833392570248,0.004817819910194919,0.0014892386289047104,0.0004858281785759808,0.0002252504925090008,1.1928043837620713e-05,4.067596562641952e-05
99.23474441131039,0.07647377043609531,0.1348603396980046,-6.1924185092599226e-06,0.055082528602291826,0.022103483367526273,0.008838010538541835,0.0033066098251086245,0.001180727843066493,0.0004414202470376549,0.00010632935101821561,8.390530434290747e-05,0.07511615343246603,0.11698078256337634,1.555357023959493e-05,0.04221954092248781,0.015212970917269527,0.005306249455000973,0.0017868758837005082,0.000589907231066934,0.0003025369689865561,4.380998390608132e-05,5.843303213519498e-05,0.07550003047364943,0.12517404623186204,1.532931645444234e-05,0.047400522331412634,0.017530363273992978,0.006228918034402628,0.0021101144206054196,0.0006765776489784486,0.0003264937859848208,3.714491248114694e-05,6.266688643461908e-05,0.07550660413225248,0.11647523582976729,7.355928053646453e-06,0.04156644848874668,0.014734513596214176,0.005096940057908613,0.001677620411848293,0.0004914024530465112,0.00025808583312355926,9.672581208822667e-06,5.130245226177646e-05,0.0755969984787904,0.1020463459285177,1.5720806471654298e-07,0.03317321050661741,0.011033605858941198,0.003630616846359478,0.0011294709852061435,0.00030841776805371114,0.00017728919362584438,-1.6206687836510077e-05,4.0866892812225136e-05,0.07617863301002419,0.11489098724614594,1.2925466038131555e-06,0.03977780521965339,0.013536967559901636,0.004565735572824044,0.0013739216155397855,0.00043910685542534474,0.00019366730195425548,6.601453496134065e-06,2.9834526289507155e-05
100.88748373550554,0.0752314117106647,0.13533678423472795,-1.3804382645238129e-05,0.054239585049813605,0.021358957146860466,0.00835947321399086,0.003051435229536106,0.0010685330847985501,0.0003801312136846047,8.639764794492645e-05,6.339396721729202e-05,0.07392932002548916,0.11737075777637378,1.0918556946689054e-05,0.04155996386362299,0.01470009429136748,0.005018506158949777,0.0016447560967889402,0.0005287064687407181,0.00026159943215704355,3.1845793245177434e-05,4.730921664258744e-05,0.07429749300479317,0.125593505154155,1.0458307417876266e-05,0.0466641568562394,0.016938531405422768,0.005890906250167098,0.0019429739842437112,0.0006063517948720479,0.0002818183034904975,2.5541900110300112e-05,4.989399789832609e-05,0.07430440651014822,0.11686529920964951,3.4944505966780025e-06,0.040919257059730006,0.014237783139266555,0.0048214719356994215,0.0015433630061916963,0.0004384726811981315,0.00022118439539025935,1.6651634393035842e-06,4.0339508640011404e-05,0.07439247519091585,0.10239236907568058,-2.9260596227873985e-06,0.0326575292755957,0.010662998821607348,0.0034341764588076457,0.0010357303303703694,0.0002740132296570822,0.0001507115561652395,-2.042654184345606e-05,3.186161511088832e-05,0.07495134136213226,0.11529434396225544,-3.5869019889497123e-06,0.03916762190337599,0.01308350696966409,0.0043179591708025844,0.0012624306352574213,0.00039488516485074675,0.00016362740632931884,2.3789154307485176e-06,1.923597041834374e-05
102.56316434315609,0.07394315795412587,0.13578841487340607,-1.994135456754156e-05,0.053364348534346906,0.020608301279960564,0.007889673848704584,0.00280562580985684,0.0009626463936760084,0.0003228904368030496,6.887499535713789e-05,4.4239329463630444e-05,0.07269427517285496,0.11773762091447394,7.101373245445798e-06,0.040876558958761154,0.01418357950886863,0.004736422017985933,0.0015079986211503048,0.00047132021506361455,0.00022332996004071427,2.1362591126396045e-05,3.664675458618942e-05,0.07304740859061257,0.12598880985277633,6.496274670326214e-06,0.045900812311365155,0.016342416310273184,0.0055593389035157245,0.0017821588397545535,0.000540506574411085,0.0002400811901652065,1.5489492933861542e-05,3.772719402916532e-05,0.0730546489563767,0.11723277748214947,4.0946890371911823e-07,0.040248313022359046,0.013737333931037177,0.004551229049990821,0.0014141744232384341,0.0003889512403831324,0.00018668864940787726,-5.067260207065544e-06,2.9813423721002103e-05,0.07314043736195266,0.10271846535894898,-5.2911567161408535e-06,0.032122794249178625,0.010289452639213785,0.0032415387954745885,0.0009454578846573232,0.0002418794709684432,0.00012580971999586566,-2.3724256757352835e-05,2.3115413423497454e-05,0.07367737568571901,0.1156759209432451,-7.521065882583651e-06,0.03853442982271618,0.012626260926408641,0.0040750309463781255,0.001155073532889693,0.00035311979252176544,0.00013531631356090797,-1.0014870866918684e-06,9.169583105457082e-06
104.26211574174746,0.07260940004534291,0.13621553573267045,-2.4653290989745174e-05,0.05245709718053447,0.01985289508595448,0.007429709797794975,0.0025696382167651644,0.0008628595906003499,0.00026985827411771365,5.327703950816744e-05,2.6628861709211e-05,0.07141153571372989,0.11808193079807659,3.885050901782815e-06,0.040169555807404556,0.01366427714450568,0.004460492528874704,0.0013768521252709776,0.00041764467335644493,0.00018788862547338886,1.208522181294385e-05,2.6592318762348794e-05,0.07175025388311912,0.12636050715000097,3.224225553590281e-06,0.045110740413332545,0.015742986011575623,0.00523481992967584,0.0016279584411196674,0.00047893603765355346,0.00020143300920804567,6.670195952718759e-06,2.6344166764792057e-05,0.07175780780720147,0.11757818967349731,-2.0975029608876583e-06,0.039553845342378484,0.013233996466033801,0.004286712560300751,0.0012902723374716594,0.00034272631550488997,0.00015475008830744818,-1.0831621561027372e-05,1.9910602416782573e-05,0.07184135450121029,0.10302509103997794,-7.1130607954021135e-06,0.03156919515499712,0.009913609178290839,0.0030530904359994974,0.0008588359267857979,0.00021190596873066703,0.0001027151474159612,-2.637765608511175e-05,1.4811753768457803e-05,0.07235716756659104,0.11603609908872146,-1.0604572006706651e-05,0.03787842712087863,0.012166094533711412,0.00383749092848398,0.0010520805927716115,0.0003136568728423493,0.00010893070498029352,-3.915003892660833e-06,-1.949579685862154e-07
105.98465123347898,0.07123037702634201,0.13661842416772924,-2.769750615980393e-05,0.05151800100882544,0.019093933756178898,0.006980340639682554,0.0023435471740092164,0.0007692624081150896,0.00022119128594603655,3.926259977211449e-05,1.033241315403673e-05,0.07008146503781869,0.11840405930143437,1.408994661490475e-06,0.03943906352721696,0.013142959392322191,0.00419114421014936,0.0012512705576970314,0.0003678076630184664,0.00015549102684996697,3.795668887795272e-06,1.706658865916455e-05,0.07040635609946341,0.12670896761633008,7.849198876822353e-07,0.0442940530286282,0.0151411233958851,0.004917869478743408,0.0014803368621102253,0.00042176953180738037,0.00016608668289841422,-1.166002885127797e-06,1.563686385388223e-05,0.07041420411387751,0.11790189220412005,-3.877903460251936e-06,0.038835980393179315,0.012728530614748256,0.004028351272115344,0.0011715908058922667,0.0002999258752399277,0.00012558145834485026,-1.5870971319089703e-05,1.0557473552556933e-05,0.0704955484562678,0.1033125376601818,-8.24983177030351e-06,0.03099684457786501,0.009536066584643468,0.0028691320138114016,0.0007757909046128727,0.00018420925381696775,8.162907773689497e-05,-2.8625273976239466e-05,6.890363297320128e-06,0.07099099898579624,0.11637510054379649,-1.2636246466928254e-05,0.037199751692347,0.011703832944457591,0.0036057374085144223,0.0009533912180828872,0.0002766390842053791,8.470765660742349e-05,-6.592896219174652e-06,-8.99097270416127e-06
107.73110032583611,0.06980662528681629,0.13699753819942848,-2.9366204535370465e-05,0.05054728165441571,0.018332627480455433,0.006542215112596504,0.0021279358014785785,0.0006817529788546719,0.0001771107438654553,2.635039906352074e-05,-4.206613944173774e-06,0.06870469451629062,0.11870465030801379,-6.788415792147125e-07,0.038685200026226524,0.012620269246898397,0.003928538653168406,0.0011315405198841823,0.00032168570700489375,0.00012625387899587207,-3.793149574131851e-06,8.380308465325016e-06,0.06901631924932523,0.12703483221771045,-1.1726384984812158e-06,0.04345088298614634,0.01453758764845327,0.004608742077666881,0.0013396393509293942,0.00036888795357915973,0.00013417645179526942,-8.338163378195388e-06,5.949889559072473e-06,0.06902444517014358,0.11820448350865341,-5.262561847673517e-06,0.038094850398064914,0.012221572592571556,0.0037763205867388703,0.0010584096300814679,0.0002604251427188388,9.930406364628857e-05,-2.0495992839395034e-05,2.0925734650011916e-06,0.06910361810233853,0.10358133706056778,-9.009930021691701e-06,0.030405857509151146,0.009157289688562725,0.002689751907334139,0.0006965819488470666,0.00015867315219607236,6.264519675322302e-05,-3.0756289251942495e-05,-3.340590106436571e-07,0.06957944084355305,0.11669341543062008,-1.390219621655288e-05,0.03649853948006945,0.011240176541155346,0.0033799547557480727,0.0008593758317849083,0.00024198662279565413,6.282892693421529e-05,-9.41947226292041e-06,-1.683444131167272e-05
109.50179792806637,0.06833848099864825,0.13735328799763916,-2.9816501211413563e-05,0.04954484554736626,0.01757017443312967,0.006115954749181867,0.0019230734876251438,0.0006002928714772927,0.0001378681646809969,1.4399456242037033e-05,-1.6883004672782266e-05,0.06728168097451079,0.11898429289930389,-2.491259917732108e-06,0.037907831211257015,0.012096861192130706,0.003672944089480323,0.0010178323542154141,0.0002792388997179731,0.00010034387664245509,-1.0857750514894638e-05,6.311817954003439e-07,0.06758056229663263,0.12733868367845236,-2.787666436702024e-06,0.042581085120470735,0.013933148499838984,0.004307792908999252,0.0012060567232057174,0.00032022995594454173,0.00010588527462313064,-1.503399216659356e-05,-2.6225568550337564e-06,0.06758894572290959,0.11848652512072562,-6.367385159090998e-06,0.03733034808662087,0.011713777675226855,0.0035309040293322676,0.0009508955837881975,0.0002241744371298285,7.6098431302695e-05,-2.4876380211247015e-05,-5.373771829038733e-06,0.06766597631765799,0.10383198639729598,-9.507328920939902e-06,0.029796150203107732,0.008777779562226251,0.0025151518535960543,0.0006213771827038375,0.00013527135772752733,4.593886270315147e-05,-3.290695480678469e-05,-6.7381279377833716e-06,0.06812287085179712,0.11699147239451907,-1.4523646196698728e-05,0.03577467841692897,0.010775874767060092,0.003160419117407671,0.000770205012081476,0.00020970817287064276,4.3563380005008786e-05,-1.2505455383256018e-05,-2.3616172678281436e-05
111.29707894941727,0.06682634114268492,0.13768612443809508,-2.9408540796568612e-05,0.048510618350096256,0.016807846525621867,0.005702104305874505,0.001729177851128582,0.0005248731069043512,0.00010376837345010183,3.346692167403907e-06,-2.7609710254250954e-05,0.06581293306428182,0.11924362643252118,-4.2243392047448205e-06,0.03710685179774075,0.011573509741064901,0.0034245779327184895,0.0009102511274535402,0.00024045311668963816,7.797844521867863e-05,-1.7482039327783763e-05,-6.174527678535514e-06,0.06609956138633703,0.12762115559336407,-4.297650572128845e-06,0.04168454946700246,0.013328696723804396,0.004015318751590349,0.0010797139669996506,0.00027576091079324204,8.144598590203009e-05,-2.134283422578494e-05,-1.0077632472164492e-05,0.06610817929474394,0.11874862253315438,-7.39300132032269e-06,0.03654239399414637,0.011205915708325713,0.003292333109719989,0.0008491610967204443,0.0001911499170891247,5.619997804541466e-05,-2.907923543964599e-05,-1.182156071176721e-05,0.066183093636012,0.1040650162743386,-9.933297678436506e-06,0.029167668315467004,0.008398145172026764,0.002345479283988913,0.0005502919815847265,0.00011401086453718989,3.174383976152925e-05,-3.511369912609715e-05,-1.2284010718377452e-05,0.06662172220133836,0.11726973764344067,-1.4748831314579224e-05,0.035028071719949753,0.01031175641495717,0.0029473576725708535,0.0006859893746344245,0.00017985867965439743,2.7247043886072065e-05,-1.5865741222228237e-05,-2.927061534667694e-05
113.1172837008984,0.06527065639399345,0.1379965451758811,-2.849310703545762e-05,0.04744441406629351,0.016046885242777982,0.005301020361544583,0.0015464473320506936,0.00045547795513790006,7.50400983830489e-05,-6.716648954732968e-06,-3.623036857504465e-05,0.06429900492616973,0.11948334176030039,-6.006747202296104e-06,0.036282079980650445,0.011050991294980302,0.0031835810974340972,0.0008088955661677219,0.0002053034124197944,5.927611993827914e-05,-2.366009891232106e-05,-1.1962819864340358e-05,0.06457384071713447,0.12788293851298865,-5.868104684279962e-06,0.040761091779895155,0.012725126613168039,0.0037315252846025857,0.000960723018530322,0.0002354346117403988,6.099126617845415e-05,-2.7253861372634845e-05,-1.6341551905727054e-05,0.0645826688617381,0.11899143336642085,-8.480882086976666e-06,0.03573083939663233,0.01069876457745782,0.003060759361917896,0.0007533165976014451,0.0001613196798182859,3.97492037798723e-05,-3.3074197581842355e-05,-1.717728289993771e-05,0.06465548905940842,0.10428100604939855,-1.0428684567299746e-05,0.028520299621006197,0.008019001173284714,0.002180808234928327,0.00048344491777902083,9.489902998892912e-05,2.0211022396894106e-05,-3.7323411941875165e-05,-1.6888888105420976e-05,0.06507647942025721,0.11752872740738042,-1.4796209110542211e-05,0.034258539672937675,0.009848622772683073,0.002740879873997315,0.000606833999069244,0.00015249841612362985,1.4136398690114924e-05,-1.9390423865449533e-05,-3.367014644916442e-05
114.96275789528141,0.06367188208567395,0.13828508907240442,-2.7386913413779473e-05,0.046345988377106954,0.015288512630292211,0.004912965291627195,0.001375107612469314,0.00039206634514727393,5.1683633392150435e-05,-1.5691444289743697e-05,-4.2614431260832074e-05,0.06274045160020304,0.11970412816345409,-7.90317649635227e-06,0.03543327886920714,0.010530062040902387,0.0029500761688833316,0.0007139308639839168,0.00017374935813714706,4.416470448496779e-05,-2.9384138635904323e-05,-1.6650240895211908e-05,0.06300392561890768,0.12812472103697853,-7.593202768377176e-06,0.03981046825376019,0.012123314333344605,0.0034565929092954767,0.0008492567331789185,0.0001991914452014089,4.445277009586914e-05,-3.275273817077357e-05,-2.133041225575061e-05,0.06301293835442132,0.1192156147272349,-9.71131572551272e-06,0.034895482775453415,0.010193083806354987,0.0028363107487012554,0.0006635340103536246,0.00013464250328166586,2.6701066035202196e-05,-3.682523850640418e-05,-2.136034336802104e-05,0.0630836842720311,0.10448053727502844,-1.1079876894105241e-05,0.027853890703661746,0.007640946946393126,0.002021192957158898,0.0004210071899954227,7.793383329232761e-05,1.1332334240718113e-05,-3.947520712200098e-05,-2.0464108201370185e-05,0.06348763026270193,0.11776898235480675,-1.4841179964389933e-05,0.033465847026541956,0.009387239467592767,0.002541051321965885,0.0005328812529210352,0.0001276785975610881,4.298881541599247e-06,-2.2960760308972092e-05,-3.6686320947714844e-05
116.83385264709999,0.06203052326722605,0.13855231958619696,-2.6323977542331365e-05,0.045215099002214244,0.014533865608045366,0.004538036719536998,0.0012153802894654835,0.00033451860469539316,3.3468469878176866e-05,-2.335172556465441e-05,-4.6658989554421185e-05,0.06113787256695812,0.11990671570806477,-9.91338439589866e-06,0.034560238818253125,0.010011451182670012,0.0027240869027039937,0.0006255249464945912,0.00014568045302082084,3.2392965428909245e-05,-3.451309908358423e-05,-2.0127217380137656e-05,0.061390387822925954,0.12834723316749477,-9.493959994510015e-06,0.03883246769421617,0.011524112043600926,0.0031905918493644993,0.0007454848301576826,0.0001668983886792229,3.156953564288293e-05,-3.7682320762007554e-05,-2.4933232644130895e-05,0.06139955980166148,0.1194218573535336,-1.1101979871943553e-05,0.03403615177202433,0.009689612423819138,0.002619016367509272,0.0005799900671913754,0.00011101451317305897,1.6826671161455694e-05,-4.016914381599714e-05,-2.427299609609673e-05,0.061468247381658486,0.10466421866879985,-1.1911326988138231e-05,0.027168312225390425,0.007264565794655521,0.0018666060957069175,0.0003631593754184763,6.305563228936465e-05,4.9342558105651115e-06,-4.1398133557029286e-05,-2.2912800229850378e-05,0.06185570997493179,0.1179910663106475,-1.4991772602084435e-05,0.03264977048373975,0.008928307077185678,0.0023478174198037433,0.0004642875696820919,0.00010539062546958081,-2.4084117301861136e-06,-2.6332526416068405e-05,-3.8199432374830734e-05
118.73092987441193,0.060347082759592025,0.13879882739167057,-2.5412672276728156e-05,0.04405145240327932,0.013783999906490776,0.004176248944310883,0.0010674857816883206,0.000282667792522028,1.9903397812415478e-05,-2.9432800594602788e-05,-4.838299579949678e-05,0.05949186551059319,0.1200918402199249,-1.1948301789391496e-05,0.033662720413742825,0.009495847484768623,0.002505605827651646,0.0005438685368380908,0.00012094121572329069,2.3529773508172483e-05,-3.884184006569301e-05,-2.231714143999209e-05,0.059733797855786384,0.12855121080101042,-1.1491356546035267e-05,0.037826848227699855,0.010928335099003053,0.0029335571280339513,0.0006495953370680134,0.00013837779353959264,2.188635894387143e-05,-4.182005161041247e-05,-2.7080604513017743e-05,0.05974310374898901,0.11961085513554974,-1.2582260038991075e-05,0.03315264551554712,0.009189054928465272,0.002408876164898658,0.0005028834133728748,9.029434206394129e-05,9.709982294997141e-06,-4.2890573051501275e-05,-2.5857818608688787e-05,0.05980974521236716,0.10483265918279444,-1.2862660945475178e-05,0.026463405558656457,0.006890413030629069,0.0017170024151043227,0.00031010192720126517,5.016852215294174e-05,6.764795317634558e-07,-4.28798907179629e-05,-2.4178922595198095e-05,0.060181250741095,0.1181955532385405,-1.526025638589698e-05,0.03181004206315799,0.008472463007673656,0.002161076526491472,0.0004012328201159673,8.558972988669787e-05,-6.361878094137114e-06,-2.9213836866808168e-05,-3.8174243439296544e-05
120.65434069175095,0.05862204659769559,0.13902525555282638,-2.4637769124063986e-05,0.042854691859046654,0.013039903794662308,0.0038276083228899536,0.0009315814323298582,0.00023632491345487044,1.0291254833385912e-05,-3.3695629454841144e-05,-4.797029522754196e-05,0.057803011939320775,0.12026025773532249,-1.3846384548319277e-05,0.03274043626645368,0.00898391241903481,0.0022946405704855864,0.0004691384771111605,9.935764321402808e-05,1.702550944855395e-05,-4.214386201143575e-05,-2.322819339427314e-05,0.05803471019690193,0.12873740910767326,-1.3420663309263146e-05,0.036793315122396496,0.010336777358830825,0.002685540497982924,0.0005617554077481047,0.00011343555421087721,1.481493998547448e-05,-4.492511508467736e-05,-2.779376798505474e-05,0.058044124245583126,0.11978331702838312,-1.4005708045301886e-05,0.032244714250290026,0.008692093705423183,0.0022059087133076637,0.0004323958432611615,7.232841883229089e-05,4.806752949679436e-06,-4.476648984699265e-05,-2.6145283438861314e-05,0.05810872827921066,0.10498647897438804,-1.3798221537771888e-05,0.02573896624923874,0.006519026333858696,0.001572361045634645,0.00026201845980843675,3.916120844092056e-05,-1.8982363526703504e-06,-4.370935484247787e-05,-2.4288328047419113e-05,0.0584647679414995,0.11838304258657452,-1.557102305246021e-05,0.030946336291645966,0.008020294045847939,0.0019807342328613284,0.0003438782453445163,6.82210606732661e-05,-8.123694513006414e-06,-3.1319440197807475e-05,-3.67088817824738e-05
122.60445241893689,0.05685587353036181,0.1392323044692181,-2.3850797171307037e-05,0.0416244342689693,0.012302502462447736,0.0034921884858645827,0.0008076979051853495,0.00019528400244942415,3.844417181684962e-06,-3.599422871658561e-05,-4.576182779044404e-05,0.056071866920252074,0.12041273593089032,-1.538140399361388e-05,0.03179306102057708,0.008476285776356686,0.0020912684090534177,0.0004014539889516588,8.075088828547744e-05,1.2315090995606817e-05,-4.422930623342667e-05,-2.297468904638153e-05,0.05629365147995723,0.1289065977404697,-1.504195879441692e-05,0.035731533721129305,0.009750217276588011,0.0024466665410994466,0.0004820649626052272,9.18745461647121e-05,9.744196445454908e-06,-4.679990344425332e-05,-2.7211194778547814e-05,0.05630314818633233,0.11993996208417718,-1.5156308318504039e-05,0.031312072775586244,0.00819939225106554,0.002010205181055809,0.0003686496632539373,5.6963266554297653e-05,1.548114758725571e-06,-4.562452206151237e-05,-2.527346221619685e-05,0.056365720375982406,0.1051263028609241,-1.4513698013946383e-05,0.02499475493444391,0.006150923003837766,0.0014327296038407788,0.00021903693817128996,2.9917701594743817e-05,-3.2701464618796587e-06,-4.372383283565901e-05,-2.3368011792783903e-05,0.05670674858542096,0.1185541606418049,-1.5757943688279987e-05,0.030058297107917353,0.007572338216479159,0.0018067643494904606,0.0002923201540710191,5.32225191432826e-05,-8.337688391726225e-06,-3.242920730818004e-05,-3.4043504689275146e-05
124.58164317931374,0.05504899031410599,0.13942069546187685,-2.277023543630016e-05,0.040360346598509234,0.01157264899048831,0.0031702034101893073,0.0006957008652243575,0.00015930480877825257,-1.697351648921606e-07,-3.632940156636669e-05,-4.217695291817002e-05,0.054298954644093345,0.12055002592844867,-1.627155743955808e-05,0.030820293129897,0.00797358185877805,0.0018956769348289105,0.0003408336433134097,6.492571880189015e-05,8.93152037125649e-06,-4.499519338092165e-05,-2.1731548924547112e-05,0.05451111748129228,0.1290595254643825,-1.604797163689724e-05,0.03464118813638214,0.009169409449847874,0.0022171787229416113,0.00041051631748122375,7.348460238290733e-05,6.16254099281036e-06,-4.7341827924649756e-05,-2.5536745747460286e-05,0.0545206709050764,0.12008148544407668,-1.575589735903354e-05,0.030354457018473474,0.007711582790303775,0.001821970570496119,0.000311669313949516,4.403139234025391e-05,-5.383937605812408e-07,-4.5382456405659157e-05,-2.344254236070253e-05,0.05458121367888001,0.10525273449375756,-1.4751472133197274e-05,0.02423054817817012,0.0057865861624022,0.0012982577306871969,0.00018119360443330653,2.2310205415424276e-05,-3.8381153836250105e-06,-4.2843752472412176e-05,-2.160304251636951e-05,0.0549076468365131,0.11870953040032542,-1.5572317474823414e-05,0.029145610211957655,0.0071290708355724736,0.0016392578299463296,0.00024654571393777324,4.050940781571665e-05,-7.585018451395812e-06,-3.243359236103991e-05,-3.050025065497695e-05
126.58628569446343,0.053201785313742665,0.13959108863194836,-2.1082301548633563e-05,0.03906217600777939,0.010851102995605238,0.002862037345131993,0.0005952987190981137,0.00012814824951062426,-2.2993931970781673e-06,-3.4829839986839885e-05,-3.757030588545629e-05,0.052484763232389216,0.12067279639865794,-1.6249255127445066e-05,0.029821894290014465,0.007476375802842182,0.0017081750558372313,0.0002871861558454477,5.16836958946645e-05,6.58504638187298e-06,-4.4415023607184554e-05,-1.963256713556737e-05,0.05268756719003666,0.129196854077978,-1.6139707664401632e-05,0.033522020395041464,0.008595068618427732,0.0019974468800754495,0.00034698237824532804,5.805495933340902e-05,3.747017114286948e-06,-4.652645898832077e-05,-2.29284016953482e-05,0.05269715114183169,0.12020849780955985,-1.5533948827346606e-05,0.02937165746001288,0.007229251646009606,0.0016415332623710452,0.00026137223453441316,3.33695828055885e-05,-1.7458335400576372e-06,-4.403260059097543e-05,-2.0810582220005317e-05,0.05275566278680123,0.1053663058410276,-1.4269365750028385e-05,0.023446170351541624,0.005426450534770011,0.0011692035381030005,0.00014841945770518918,1.621607228556618e-05,-3.8467245537437555e-06,-4.105858222250878e-05,-1.914283423640917e-05,0.05306787827284541,0.11884971240986218,-1.476292504796698e-05,0.028208031737255303,0.006690885745359396,0.0014784459404313189,0.00020642469406657694,2.9997842203311815e-05,-6.269741877981397e-06,-3.132389060112377e-05,-2.6356370008478656e-05
128.61875808772993,0.05131461767972179,0.13974408547576467,-1.864295388460119e-05,0.03772965379877435,0.010138632828034568,0.0025682599394125337,0.0005060627221246687,0.00010170048613407545,-2.9858682134694323e-06,-3.1705614486902336e-05,-3.209204155810294e-05,0.05062975839527364,0.12078161334663584,-1.5228917821513726e-05,0.028797622092052493,0.006985258679238603,0.0015291880316591164,0.00024033176131703298,4.092422762533474e-05,5.0905176955198226e-06,-4.2503224530319436e-05,-1.670880469491186e-05,0.05082343779073164,0.12931914154764945,-1.5207630690714816e-05,0.032373753882050556,0.008027926393009444,0.0017879615403688528,0.00029124108944009793,4.547985720955265e-05,2.286870202053265e-06,-4.436592067622304e-05,-1.9429459474354397e-05,0.05083302459227781,0.12032151460442378,-1.4396581201766199e-05,0.02836345173843622,0.006752992890990867,0.0014693364462231018,0.00021758504416032049,2.491352953620215e-05,-2.255559379292872e-06,-4.158956507747999e-05,-1.7422249585243078e-05,0.05088949760151029,0.10546746351381295,-1.2990315994691403e-05,0.022641435592990464,0.005070939456497186,0.0010459277941969652,0.00012056113376198056,1.160202987307258e-05,-3.4428588508063467e-06,-3.838234839353231e-05,-1.603930170236428e-05,0.05118782975182172,0.11897519784660865,-1.3233005375239411e-05,0.027245320086339155,0.006258162862458021,0.0013247033754588357,0.00017173115105467953,2.1695190349764564e-05,-4.6662784011882256e-06,-2.9148321353680617e-05,-2.174444121265863e-05
130.67944388421927,0.04938779838882481,0.13988016885264765,-1.546766104679518e-05,0.0363625843585641,0.009436006923552476,0.002289679178147035,0.00042763099018589543,7.98564989174039e-05,-2.5522644104328283e-06,-2.7323053862870323e-05,-2.589219152974117e-05,0.048734352161154314,0.12087695186793244,-1.3314361102085016e-05,0.0277472899760563,0.006500865770846917,0.0013593003723579233,0.00020008952930255638,3.2574778906262226e-05,4.3094517912080086e-06,-3.9369309203139637e-05,-1.30147936388081e-05,0.048919111922062664,0.1294268463848908,-1.3342086331505277e-05,0.031196157180471706,0.007468754370661294,0.0015893755605770204,0.00024307980772131612,3.568154019841839e-05,1.6302507879603742e-06,-4.096887063439815e-05,-1.5117800669042161e-05,0.04892867252716969,0.12042095583002396,-1.2433907039125792e-05,0.02732965747142452,0.006283427224463069,0.0013059807374747046,0.00018014579914358428,1.862917416756685e-05,-2.185961026189338e-06,-3.814434924510794e-05,-1.3349864719129387e-05,0.04898309405555022,0.10555657604050804,-1.099864460587837e-05,0.021816202724339942,0.004720483442439731,0.0009289310990787112,9.746488695797068e-05,8.453290208399267e-06,-2.7243403088865144e-06,-3.489733491931879e-05,-1.2359942114354915e-05,0.04926783763185074,0.11908638204191746,-1.1023154510470446e-05,0.026257298038107307,0.005831280634882676,0.0011785959635174875,0.00014227966000996884,1.5607410716799863e-05,-2.9365453348811045e-06,-2.6072450724356974e-05,-1.6781924424322478e-05
132.76874281432364,0.04742160763677669,0.13999996275495502,-1.1939358280652603e-05,0.034960682044304164,0.00874413589052323,0.0020273196166959375,0.0003595967834017138,6.261509447657608e-05,-1.2752656156260721e-06,-2.2236050643502228e-05,-1.919456643582878e-05,0.046798928174780104,0.1209593802380562,-1.0911445319974487e-05,0.02667066609088422,0.006023933027550645,0.0011992768959908163,0.00016619695954547245,2.6649272076276322e-05,4.132231087508837e-06,-3.527260027556157e-05,-8.727300760551297e-06,0.04697494431127822,0.1295205382091906,-1.0958044005721677e-05,0.02998893906538966,0.006918430836254367,0.0014025179671484822,0.0002022016528798518,2.866596492237526e-05,1.657891244407656e-06,-3.659533175504415e-05,-1.0201175471550084e-05,0.04698444790889994,0.12050734885580187,-1.0031830476345532e-05,0.026270034260609598,0.005821270685125436,0.0011522349241362788,0.00014880731546116076,1.4559334649760149e-05,-1.6217709378785616e-06,-3.391176408950161e-05,-8.776206200627894e-06,0.0470367987815005,0.10563410397859245,-8.641257613178286e-06,0.02097028292647862,0.004375570921155058,0.0008188606287155675,7.890246633602996e-05,6.822300674522493e-06,-1.7536109056734826e-06,-3.079156748209374e-05,-8.263680076603327e-06,0.04730820878313314,0.11918376611290912,-8.452226860413887e-06,0.025243731969141085,0.0054107073743428,0.0010408791290372323,0.00011784013982642604,1.1795111434615228e-05,-1.1660116055018679e-06,-2.2412340288673435e-05,-1.1619053471074404e-05
134.88704920667325,0.045416289931214084,0.14010425683798097,-8.549691862780161e-06,0.03352379495107814,0.00806395034294653,0.0017822217539518565,0.0003015008887103377,4.9773509621537474e-05,6.575013873527531e-07,-1.706822344455251e-05,-1.2506490497870902e-05,0.04482383542105176,0.12102959450090937,-8.49871325624879e-06,0.02556765566208108,0.005555212831721457,0.0010499492648740436,0.00013828642144611515,2.3029455114929493e-05,4.49066787782631e-06,-3.05525054393068e-05,-4.300471013096418e-06,0.044991253384932775,0.12960093073693588,-8.548986543587887e-06,0.028751947915095166,0.0063778475384122695,0.001228262026140015,0.00016820222870620006,2.4282725489156694e-05,2.293946496348477e-06,-3.158795137382418e-05,-5.181885102940373e-06,0.04500066690303806,0.12058136071124874,-7.645259143945339e-06,0.025184464628959204,0.00536724412138068,0.001008912236970746,0.0001232165581159948,1.2598862137688763e-05,-6.021963666645992e-07,-2.9172691226230345e-05,-4.154619948794348e-06,0.04505092318651454,0.10570063165534481,-6.3280432586515075e-06,0.02010360158454182,0.004036673946519509,0.0007164062524018474,6.455369176454126e-05,6.628549840388874e-06,-5.434953447307036e-07,-2.6313475138610006e-05,-4.14153109936223e-06,0.0453092156284115,0.11926798925321738,-5.9191066974378845e-06,0.024204521536257628,0.004996907822434397,0.0009123559624134685,9.81286202544804e-05,1.0131516307492389e-05,6.592444030754017e-07,-1.8552723044006376e-05,-6.60528670839885e-06
137.03476279166023,0.04337202522377451,0.14019375731907988,-5.6329153921639625e-06,0.032051899201582426,0.007396310622661873,0.0015550895647086203,0.0002527066185709477,4.0807892315824865e-05,2.881821572519615e-06,-1.2331525601260333e-05,-6.4709404057646405e-06,0.04280936572470629,0.12108817849449743,-6.383720564563011e-06,0.02443832745538213,0.005095418251851611,0.0009119465589562249,0.00011581144252945109,2.140187521815416e-05,5.145231333129699e-06,-2.5511628474878446e-05,-3.0191064493309757e-07,0.04296830059799599,0.12966862573762153,-6.429448435109767e-06,0.02748520154417339,0.005847852336664657,0.0010672386126934052,0.00014048946855479014,2.2153655258139923e-05,3.272407531873374e-06,-2.6261316223315282e-05,-6.825044692817163e-07,0.0429775871866618,0.12064355750067134,-5.570421880263704e-06,0.024072983909201564,0.004922028955215681,0.0008765989588069615,0.00010283901314339968,1.2427162081293604e-05,6.564168692308696e-07,-2.418694016581716e-05,-5.823631715010907e-08,0.04302571924501791,0.10575666083499173,-4.341158607083247e-06,0.019216221080383355,0.003704212433489364,0.000622059568133563,5.394729940796688e-05,7.616448252083203e-06,7.556808109146089e-07,-2.170050077972708e-05,-4.872428466160275e-07,0.043271067883620666,0.11933961918010566,-3.719785830639489e-06,0.02313971039161852,0.004590277999274488,0.0007935893645636708,8.273974626564639e-05,1.0242726461353665e-05,2.4166425292762423e-06,-1.4812905270428378e-05,-2.21236641818235e-06
139.21229410320095,0.04128891434053576,0.14026884607851636,-3.182783299466924e-06,0.030544978148699324,0.006742271253306881,0.0013460669237983565,0.00021209200528148368,3.480363589292974e-05,4.705082123976757e-06,-8.416953656401093e-06,-1.6278726834435922e-06,0.04075574303944964,0.12113537214147371,-4.4885455725488105e-06,0.023282797097264878,0.004645463190398799,0.0007854689937543623,9.781001092133296e-05,2.120120354772236e-05,5.639235591580868e-06,-2.0500082891502405e-05,2.8301557349384144e-06,0.04090627995069814,0.1297238650178291,-4.51443804261488e-06,0.026188774157301906,0.005329515478913467,0.0009196074833142189,0.00011803225490361079,2.1633249523857974e-05,4.090155432934772e-06,-2.0993328102890208e-05,2.823465543567433e-06,0.04091539807210148,0.12069416628988992,-3.7375470427271545e-06,0.022935670377900532,0.00448652067925318,0.0007554406588456868,8.673795878146857e-05,1.3473411470099143e-05,1.713749767227489e-06,-1.92893206306086e-05,3.078445946622259e-06,0.04096136622787327,0.10580239272347257,-2.64348546784253e-06,0.01830824098640353,0.0033787863184950497,0.0005359282510888702,4.627492167694176e-05,9.337209907595722e-06,1.8069701160016151e-06,-1.72526090608427e-05,2.3289689406974474e-06,0.04119389385792652,0.11939894541823141,-1.8624707241339935e-06,0.022049368556626536,0.004191380376085017,0.0006847051461492577,7.094473603968951e-05,1.1483388895436316e-05,3.6948738943413085e-06,-1.1483555751521197e-05,1.1565078450973082e-06
141.42005637609276,0.03916705858637065,0.14033016542405086,-1.2935784528109762e-06,0.029003121607353927,0.0061032447043727145,0.0011549708498446165,0.0001783569817202925,3.067637577730339e-05,6.112991458399196e-06,-5.381043420609255e-06,1.6123214878423062e-06,0.03866317465741971,0.1211716908962108,-2.9739354892996247e-06,0.02210119121989494,0.004206359506919602,0.000670490074658812,8.32725747008815e-05,2.1514749438628002e-05,6.0577942987293616e-06,-1.5815127329221247e-05,4.721494421104238e-06,0.03880536775634814,0.1297671870682962,-2.954485427507339e-06,0.024862772415303196,0.004824013809314394,0.0007852881125397065,9.973464077139599e-05,2.1739472682695868e-05,4.8334780800776726e-06,-1.6082492869318457e-05,4.9472798978008666e-06,0.038814276374404086,0.12073369716413332,-2.2771599531744175e-06,0.021772624093313042,0.004061706985808758,0.0006453537467229706,7.392383428153775e-05,1.4853930083760343e-05,2.6829998395867413e-06,-1.4738070240404202e-05,4.9283258941792745e-06,0.03885803389708271,0.1058382676985662,-1.3457296389375994e-06,0.01737976665922647,0.0030610674475031407,0.0004579235035588508,4.068695666899601e-05,1.1082787307527203e-05,2.7241737979035515e-06,-1.3169175292150162e-05,4.0228941458633e-06,0.03907781976135997,0.11944647140203656,-4.6147310897011675e-07,0.020933617698771053,0.0038010326735911488,0.0005856440610994036,6.194733919886121e-05,1.3023944153234323e-05,4.629174041226235e-06,-8.60971109476026e-06,3.250702429086179e-06
143.65847094777604,0.03700655943010118,0.1403786098048035,-6.276559055405321e-08,0.02742655363806387,0.005480499075725742,0.0009814190427888743,0.00014986931189018082,2.7609571886259753e-05,6.717272676502688e-06,-2.930398067613626e-06,2.9888813607378902e-06,0.03653187046815311,0.1211978077234718,-1.8579075483050073e-06,0.02089386186632039,0.0037788814539359466,0.0005669358180585649,7.108497293100526e-05,2.187439598642448e-05,5.9206608914307896e-06,-1.1476919049649152e-05,5.2221983646006626e-06,0.03666574757801799,0.12979931228489427,-1.8108677240107964e-06,0.023507541920716888,0.004332260642379047,0.000664133528126946,8.437723621187108e-05,2.1933559028082358e-05,4.973970514303904e-06,-1.1549177424710368e-05,5.532064826056413e-06,0.03667440197446576,0.12076283502447153,-1.2482475939795298e-06,0.0205841597445518,0.0036483023878132923,0.0005461845223106955,6.328458296609261e-05,1.6086323146177993e-05,3.0777207617507304e-06,-1.0553415266971746e-05,5.357668571917889e-06,0.03671589668639751,0.1058648843204146,-4.983986907600121e-07,0.016431077333088073,0.0027514985162877996,0.00038788404956397176,3.625494155664217e-05,1.2500667472196526e-05,3.1081788113235357e-06,-9.43920289772024e-06,4.47661584094083e-06,0.03692298166333076,0.11948288799540839,3.9203758834508794e-07,0.019792724392458706,0.0034198587455689547,0.0004962132990797701,5.466114864252216e-05,1.4331754429057577e-05,4.902134851118738e-06,-6.0361809088145565e-06,3.865738073171116e-06
145.92796455745335,0.03480756801641804,0.14041524907465722,5.764221874677229e-07,0.025815474814842237,0.0048760740133572894,0.0008247622431574523,0.00012538844123449787,2.486160174207919e-05,6.399775184694077e-06,-1.0034606741211878e-06,2.9549317630909074e-06,0.03436209597854341,0.12121450680445961,-1.0662383634767089e-06,0.019661030266867795,0.0033644525262983083,0.00047444876184307103,6.0491040944527886e-05,2.1673098752743393e-05,5.176818612440009e-06,-7.688925858349885e-06,4.687937040392136e-06,0.03448765805446668,0.1298210796254634,-1.014661933269228e-06,0.022123324547588915,0.003855871785418029,0.0005557200254589689,7.112397438299922e-05,2.1599029214255087e-05,4.445538489278337e-06,-7.613224886258586e-06,4.975002024098825e-06,0.03449601165831236,0.12078235291845979,-5.732916188464325e-07,0.01937049924985285,0.0032476900536202863,0.00045754547960552333,5.407205016549044e-05,1.664112885172894e-05,2.8488327693451133e-06,-6.933723989406972e-06,4.737324685943553e-06,0.03453518307969619,0.105882900904087,5.061016584895099e-10,0.015462364226300467,0.0024511082683103497,0.0003254441611779951,3.236408470664392e-05,1.3220510566574925e-05,2.928163274776894e-06,-6.2326901367021e-06,4.005547409231103e-06,0.034729548017932745,0.11950907324633693,7.878578356079291e-07,0.01862692690013338,0.0030491063365779333,0.000416053206129839,4.8407561959660066e-05,1.4944000601375423e-05,4.434878842334735e-06,-3.803553081387656e-06,3.4193851917666453e-06
148.22896394432712,0.032570215075030745,0.14044120826176087,7.440987547925337e-07,0.02417015649585124,0.004292509424968501,0.0006841832705128982,0.00010398442265497917,2.1894217676866096e-05,5.430461274233723e-06,3.841902910114301e-07,2.2066724815004012e-06,0.032154068157726846,0.12122268636473955,-6.259452503411331e-07,0.018402953647045237,0.0029646899191375785,0.00039244808794852216,5.1024107815756626e-05,2.0439353632506703e-05,4.037190401569843e-06,-4.624079037736256e-06,3.666456215561501e-06,0.032271289491734516,0.12983346028944823,-5.829765502788741e-07,0.020710402209308303,0.003396657206672295,0.00045940949499455,5.944115843387941e-05,2.0265405599958157e-05,3.4585989768839148e-06,-4.4542466442147185e-06,3.880605840329881e-06,0.03227929700660482,0.12079316080400834,-2.4830959142159893e-07,0.018131894849444243,0.002861400422695845,0.00037886002525466974,4.584481401026347e-05,1.612212556832423e-05,2.180102652198925e-06,-4.03476271305733e-06,3.642567648293207e-06,0.032316082561606264,0.10589309557462388,1.841809270521282e-07,0.014473819596416387,0.0021610545459152986,0.0002700952005787474,2.8682495478320208e-05,1.2962738466069824e-05,2.3387414929739273e-06,-3.6740869198235195e-06,3.1075304933454093e-06,0.03249767741789597,0.11952594708581679,8.16660022776438e-07,0.017436514555156112,0.0026903844644527507,0.00034466406259222725,4.270248891340429e-05,1.4552866257318067e-05,3.493584031804279e-06,-1.9797781653892976e-06,2.4970935325100723e-06
150.56190935200502,0.03029456892975071,0.140457446156434,6.1190064677307e-07,0.02249094772642848,0.003732611882753652,0.0005587930601051581,8.492936485207572e-05,1.8450347276608015e-05,4.09257104380806e-06,1.2304802175180608e-06,1.2613693974445845e-06,0.02990794403573412,0.12122307611484415,-4.594495596895713e-07,0.017119965008509812,0.002581334793301198,0.0003201931686882447,4.232302963924789e-05,1.8057217145611815e-05,2.7246334574724617e-06,-2.369911084317722e-06,2.5427672354684307e-06,0.030016775108345283,0.12983724322430062,-4.290728652176043e-07,0.019269129676462195,0.0029565582671780637,0.00037440997397481684,4.889706017402138e-05,1.781444132624142e-05,2.245879249527437e-06,-2.156766194757405e-06,2.6722327555898927e-06,0.030024390887126877,0.12079598882391963,-1.7816359417740175e-07,0.016868659829381606,0.0024910826492345263,0.00030941230434074283,3.825316549911286e-05,1.4450468260199876e-05,1.2790249629159428e-06,-1.9301082982621272e-06,2.4727138607010785e-06,0.030058725643815627,0.10589608795654878,1.5355604515225378e-07,0.013465669861116357,0.001882614634897284,0.0002212305885268218,2.4966950380540238e-05,1.1694833488779504e-05,1.5198448367763496e-06,-1.817464323982992e-06,2.1328809348977393e-06,0.03022746345233106,0.11953431328521136,6.193800697559432e-07,0.016221838904712745,0.0023454409458558956,0.0002814334557328995,3.7149875137872596e-05,1.309943384394571e-05,2.3362475065310057e-06,-6.357259718853982e-07,1.5024974436752036e-06
152.9272437249757,0.027980671749516337,0.14046474633776423,3.5583605369304174e-07,0.020778292015973622,0.0031993940405753564,0.00044774848867150196,6.777859713650703e-05,1.456841077293487e-05,2.6553032787166937e-06,1.5985177148420282e-06,4.4083552589681163e-07,0.027623850909827514,0.12121625905789929,-4.451378401082908e-07,0.01581245572042151,0.0022162223985397952,0.00025688808055580333,3.419755344491831e-05,1.472940381212268e-05,1.4465894189221027e-06,-8.953301229475181e-07,1.5491388309397578e-06,0.027724221369976737,0.12983305916935092,-4.250654204249034e-07,0.01779992178461567,0.002537625376226717,0.0002998801780487409,3.9237200487920005e-05,1.4448245081205984e-05,1.03227283747846e-06,-6.786635794478648e-07,1.6048940657065045e-06,0.027731399433464102,0.12079141181136678,-2.3636424375381945e-07,0.015581157277484048,0.002138483770652451,0.0002484520233185104,3.111053791600352e-05,1.1835533733709642e-05,3.49328730952229e-07,-5.806145535959885e-07,1.4627029026290636e-06,0.027763214770688847,0.10589237465604226,2.5440828902931028e-08,0.0124381701114463,0.001617156683705293,0.00017824280447845337,2.111532417887914e-05,9.61015882162532e-06,6.521794296286252e-07,-6.176918274784995e-07,1.287345499224421e-06,0.02791897073407016,0.11953486201575175,3.409495037210442e-07,0.014983314157151179,0.002016123703667683,0.00022573342914701815,3.152763173062276e-05,1.076989103920906e-05,1.1918524548634828e-06,2.1956305722628397e-07,6.700327682295365e-07
155.3254181103709,0.025628586804320546,0.1404638082206,1.1513123320406876e-07,0.019032821625546606,0.0026960427208860363,0.0003503423339862346,5.2360519134179214e-05,1.0540223646837519e-05,1.3578280087069831e-06,1.615183903873962e-06,-1.1184613059600897e-07,0.025301926273076175,0.12120278588331138,-4.692529976355142e-07,0.014480927974953617,0.0018712838098680113,0.00020178515870431285,2.6626502771403082e-05,1.0902367853739584e-05,3.815974936650214e-07,-6.794019399540088e-08,7.888896934705422e-07,0.025393748837946598,0.12982149563599804,-4.5418744201976187e-07,0.016303311106891115,0.0021420260041498745,0.00023503116870752963,3.0389507614580825e-05,1.0614952639388144e-05,1.5421367386761296e-08,1.264799347947687e-07,7.92326228589881e-07,0.02540044326402938,0.12077996630037467,-3.1205689644880106e-07,0.014269857201292565,0.0018054545609118954,0.00019528702743432864,2.4392722355163684e-05,8.705312888798245e-06,-4.268121828909984e-07,1.4975926744870797e-07,7.108902812810535e-07,0.02542966711035012,0.10588242926127624,-1.0283583742428395e-07,0.01139165657570387,0.0013661369376637073,0.0001406049802968538,1.716231777741598e-05,7.076219430110963e-06,-9.87466675894028e-08,4.98649316687787e-08,6.560464234288473e-07,0.02557228199868414,0.11952825732863913,9.502651778003991e-08,0.013721481686079957,0.0017043699027824283,0.00017700621541850173,2.580296367268227e-05,7.95033332402103e-06,2.4725528550393384e-07,6.505251552643867e-07,9.470751617074723e-08
157.7568862562034,0.023238431644764773,0.14045538378293712,-3.2568223248771776e-08,0.017255474379774174,0.002225873230349063,0.0002660535814299215,3.871187884583101e-05,6.797197652028271e-06,3.820353068378305e-07,1.4344598121942826e-06,-3.8469888383378003e-07,0.022942344515883763,0.12118330895524726,-4.592986381330241e-07,0.013126085217394015,0.0015485519847969853,0.00015425987143855436,1.971684464904367e-05,7.136623171442157e-06,-3.467433330621641e-07,2.9865037478489246e-07,2.789634797327959e-07,0.023025519007816245,0.1298032457796182,-4.438793060063115e-07,0.014780049689999195,0.0017720548846986955,0.00017919859693147993,2.242258921902547e-05,6.873725003230208e-06,-6.636074804339837e-07,4.5989568023909176e-07,2.526967966056765e-07,0.023031685169646546,0.1207622881070293,-3.385139345318545e-07,0.012935427081969588,0.001493954370707387,0.00014935700547685728,1.820027617157038e-05,5.585351358150397e-06,-9.189298606424237e-07,4.4563654615440927e-07,2.2423260955956323e-07,0.023058243857469553,0.10586682501041904,-1.747442054244255e-07,0.010326630561747385,0.0011311001864285567,0.00010792477871791458,1.3240958614716717e-05,4.536762317291985e-06,-6.078613204297123e-07,3.4587009263843825e-07,2.4331074517112694e-07,0.023187531179637223,0.11951524408602222,-5.579002052512357e-08,0.01243710350792789,0.0014121944031429726,0.00013482625746838242,2.0107087113495253e-05,5.125054342114404e-06,-3.748072244069333e-07,7.729745171417106e-07,-2.2330297800669153e-07
160.22211406445058,0.020810380217530133,0.1404403866630358,-7.240703086190163e-08,0.015447565879761007,0.0017922476788487635,0.0001945248884388838,2.6996199567164383e-05,3.7514158462538006e-06,-1.852556931294328e-07,1.1869126947503656e-06,-4.340139734113838e-07,0.020545315925196705,0.12115869729845466,-3.9246931806054965e-07,0.011748888087488871,0.0012501412706304525,0.00011384971536301321,1.3649882236583656e-05,3.944114320825978e-06,-6.983512983376667e-07,3.9219956596102996e-07,-9.360561175828884e-09,0.020619733223383084,0.12977922617726517,-3.7399770760369296e-07,0.013231168099842781,0.0014301092439113889,0.00013187247511685192,1.549329533006091e-05,3.7316812414836607e-06,-9.564914680001726e-07,5.195804749970139e-07,-4.625074916647329e-08,0.02062532910003628,0.12073922450799413,-2.9969856160389107e-07,0.011578792710241374,0.0012060238687914054,0.00011025618340252033,1.2707259477540122e-05,2.949621932231926e-06,-1.0803913897968808e-06,4.901610608255998e-07,-3.622651936898921e-08,0.0206491499706554,0.10584632983237133,-1.784365070899671e-07,0.009243814188483168,0.0009136530193329636,7.995496581915015e-05,9.544164903583863e-06,2.390052488971901e-06,-8.221028314699639e-07,4.2315057844012727e-07,1.5194013005997104e-08,0.020764906238934667,0.11949673999628171,-1.0267349755165824e-07,0.011131224155128818,0.001141652710117247,9.891772882783961e-05,1.4688008739441983e-05,2.737625404370298e-06,-6.413595458904705e-07,7.161203763409271e-07,-3.329980773568161e-07
162.72156473620885,0.018344635077259794,0.14041997154474783,-3.563451455926286e-08,0.013610716575416983,0.0013984409770052984,0.00013547389303726664,1.7420916227686967e-05,1.6496016961945697e-06,-3.72944096661268e-07,9.47316517027618e-07,-3.3774767808170073e-07,0.0181110592319756,0.1211300972697344,-2.8569888737324137e-07,0.010350499784177064,0.0009781857553244962,8.023701108673048e-05,8.630156275080206e-06,1.6483005975586874e-06,-7.292433439220624e-07,3.5923178996287e-07,-1.210143930210899e-07,0.018176605114999717,0.1297506463722813,-2.6401291490666394e-07,0.011657921680901297,0.0011186160866559498,9.267156575174574e-05,9.793276474931363e-06,1.5028829482048094e-06,-9.2015626293637e-07,4.5658819702345795e-07,-1.55062433810034e-07,0.018181592010193152,0.12071190027932747,-2.1620593925205772e-07,0.010201084870264986,0.0009437147635695945,7.771404290497945e-05,8.116609054419676e-06,1.0912082922935186e-06,-9.639824335364341e-07,4.2283499182772465e-07,-1.2389102303280917e-07,0.018202606671225263,0.10582195864752922,-1.3408344316144897e-07,0.008144114077126941,0.0007154025344126581,5.6560696041305654e-05,6.291470526132004e-06,8.816798642553093e-07,-7.760805423247228e-07,3.9390555200739054e-07,-7.171222983327855e-08,0.01830462122717696,0.11947388788565062,-7.54564585671583e-08,0.009805120926182721,0.0008947669823182035,6.911902859315805e-05,9.86087087150993e-06,1.066789307391275e-06,-6.176988465619515e-07,5.840024743088994e-07,-2.9738754172528516e-07
165.25571767786073,0.01584138452622726,0.14039559026110776,2.847906534821296e-08,0.011746624137195565,0.0010474983350181972,8.853701542493545e-05,1.0157813902509804e-05,4.970138167114791e-07,-3.111435055706871e-07,7.290725309987601e-07,-1.6849040729962866e-07,0.01563976370466253,0.12109896595515648,-1.7420243316802529e-07,0.00893209871671774,0.000734772286637888,5.318216283700871e-05,4.832622392068537e-06,3.1196398852380804e-07,-5.7118838046811e-07,2.8477907816978175e-07,-1.0828953629539076e-07,0.015696321486791356,0.12971904708824142,-1.512705489283445e-07,0.010061595448677726,0.0008399537553914217,6.1267671251097e-05,5.490376024902565e-06,2.3581716953005967e-07,-6.955728985755712e-07,3.563698814663398e-07,-1.310227019650121e-07,0.015700664685062263,0.12068175359546907,-1.2410261922478955e-07,0.008803463388419653,0.0007090118617434773,5.151849332878774e-05,4.609168936159822e-06,6.089611461160269e-08,-6.979411087681146e-07,3.229558482177722e-07,-9.558651730965652e-08,0.01571881113209515,0.10579500427793255,-7.432927601727093e-08,0.007028472946462924,0.0005378889150927684,3.764723700610378e-05,3.69339603018008e-06,5.2786592518498226e-08,-5.756978106214432e-07,3.20098678542617e-07,-6.113360253986732e-08,0.01580687317662708,0.11944809082746657,-1.9872420039510906e-08,0.008460119540861464,0.0006734594548608887,4.5293858745829846e-05,5.939294808585143e-06,1.6162987082079285e-07,-4.386305109734505e-07,4.3550205655774536e-07,-1.794273169582509e-07
167.8250536462293,0.013300768657332655,0.1403690746270382,7.586897342922845e-08,0.009856735143080945,0.0007421787620744532,5.3095228171856184e-05,5.231392373649339e-06,7.661269534795952e-08,-1.6930470237012367e-07,5.108369417812073e-07,5.975789720348688e-09,0.013131562869098268,0.12106709807394828,-8.946588450147343e-08,0.007494609210237933,0.0005219316457044254,3.2409646335968186e-05,2.3221943483109824e-06,-2.413818119092911e-07,-3.687829541145277e-07,2.0023260914945605e-07,-3.256091421116725e-08,0.013179014431982283,0.12968633668659849,-6.82025747009978e-08,0.008443226220599016,0.0005964333612410447,3.7266272681958304e-05,2.6427119211702363e-06,-2.595274910492291e-07,-4.3869560676081857e-07,2.4821743951815553e-07,-4.166847913835286e-08,0.013182683106577685,0.1206505750549284,-5.536596893397452e-08,0.007386860209384391,0.0005038226520485509,3.1406208356654274e-05,2.2690154982331084e-06,-3.0886930050021773e-07,-4.246861970501188e-07,2.180942179959116e-07,-1.3154312639147803e-08,0.013197906937524253,0.10576707142982215,-2.8708815043088966e-08,0.005897650418236456,0.000382574137917588,2.3065260445956465e-05,1.889670307039433e-06,-2.3787554591639438e-07,-3.480749508133798e-07,2.2518766424557602e-07,-1.4974735125331312e-09,0.013271808906275624,0.11942105820058485,2.46391531828144e-08,0.007097326889783488,0.00047955744630346654,2.7205974257091304e-05,3.140955054813087e-06,-1.398364471649959e-07,-2.4847033659681163e-07,2.876181515322245e-07,-4.08700842768244e-08
170.43006015034018,0.010722870093189276,0.14034271004181303,8.289812238996936e-08,0.007941938019879777,0.000485066505265915,2.8129982377007793e-05,2.392920680768252e-06,5.0494835318376167e-08,-7.382546071422297e-08,2.835319305177494e-07,1.2405400763738486e-07,0.010586531297114218,0.12103663707670718,-4.628819602258795e-08,0.006038456663245704,0.000341753114397219,1.748679049738546e-05,9.675683545684161e-07,-3.2430259609099247e-07,-2.1468319342197747e-07,1.1001116611483808e-07,3.959405565292239e-08,0.010624756185826508,0.12965481264528608,-2.972792173615126e-08,0.006803347404418683,0.00039042031201884175,2.0087581654773868e-05,1.0985763167109262e-06,-3.0600596793529876e-07,-2.483073102649707e-07,1.3560697485839565e-07,4.177549484255444e-08,0.010627723777755244,0.12062053313902041,-2.417215902678361e-08,0.005951741542999963,0.00033009754282060016,1.6950223589846215e-05,9.929286491238634e-07,-3.0528144771359275e-07,-2.3184992314820042e-07,1.1271061829978888e-07,5.872509372108341e-08,0.010639978110121144,0.1057401018234356,-1.0511557673560786e-08,0.004752017940752201,0.0002509373257549014,1.2526600270947803e-05,8.672205353691141e-07,-2.3009988314785161e-07,-1.8096008429914648e-07,1.188705639083609e-07,5.4692480031779616e-08,0.010699516107084032,0.11939484211953927,3.746315173686577e-08,0.005717371412088391,0.0003149366535808704,1.440442711609499e-05,1.4727220911069427e-06,-1.1560520475820817e-07,-1.3152346043593848e-07,1.4247827223544657e-07,6.03684863628749e-08
173.0712334770823,0.00810772356020615,0.14031915908321324,5.448216460899299e-08,0.006002362614155954,0.00027886546777534493,1.2199678415554278e-05,1.0623246735980284e-06,9.99652691969777e-08,-5.4281086740740585e-08,8.375098901485123e-08,1.478313933901044e-07,0.008004698450681264,0.12100996753538905,-3.475208867265913e-08,0.0045634607956530834,0.00019660098668419296,7.74854243671849e-06,4.093226196950431e-07,-2.398055701777652e-07,-1.21433080263759e-07,2.5266428868109043e-08,6.179836129067206e-08,0.00803357209425954,0.1296270574486498,-2.4370748893718e-08,0.005141867481645079,0.0002245646411637604,8.901785030398787e-06,4.593491622039385e-07,-2.1116616821744818e-07,-1.3604189539289283e-07,3.21209019112493e-08,6.849888364495456e-08,0.008035816420449619,0.12059407598951538,-2.1547382222448283e-08,0.004497992994418261,0.00019006029630211135,7.4993362572298255e-06,4.5309091899109434e-07,-1.9865009462125303e-07,-1.2417726033505008e-07,1.9058870263312623e-08,7.580317793039102e-08,0.008045061058881446,0.10571629556017063,-1.3339474723850115e-08,0.0035914580821441175,0.00014467245203102894,5.574775534509694e-06,4.130842349192062e-07,-1.4716384048518638e-07,-8.981975733971613e-08,2.2593485449183797e-08,6.777522554167134e-08,0.008090034539059864,0.11937175438296346,2.232712033672755e-08,0.00432025290689469,0.00018178323759762588,6.1888962273078915e-06,6.710778362214013e-07,-2.9492383215975508e-08,-8.585765372161422e-08,1.932780988974699e-08,8.9279962116633e-08
175.74907497749663,0.005455315759477604,0.14030101305553466,1.8773394283422748e-08,0.004037359423115443,0.00012673585883673076,3.5596096624027856e-06,4.871968442958214e-07,7.012140978585268e-08,-6.432310525286027e-08,-2.4987199348648814e-08,9.437068735927299e-08,0.0053860497982695,0.12098935864562063,-2.8563178472319928e-08,0.003068983105397115,8.927653539416514e-05,2.3213326644203965e-06,1.8901406475828353e-07,-1.4960109102471507e-07,-5.6602085648566256e-08,-2.3486557757509322e-08,3.435424236194985e-08,0.005405442255445579,0.12960554435347796,-2.436905621469953e-08,0.0034581933954864388,0.00010198573265804866,2.669650762797092e-06,2.1177420361943741e-07,-1.3110971634451402e-07,-6.442029356549784e-08,-2.6141499015990697e-08,4.023348589042598e-08,0.005406945615246494,0.1205735632101107,-2.2149893080740983e-08,0.00302503062111419,8.639626076895767e-05,2.219112014177724e-06,2.1945706147769772e-07,-1.202968841764235e-07,-5.887663180622705e-08,-3.093455359684648e-08,4.178197433719995e-08,0.0054131445992828195,0.10569779171473899,-1.70023629373767e-08,0.002415463423069207,6.585827800462086e-05,1.6381984429921438e-06,2.0223259712309345e-07,-9.178629610329468e-08,-4.175020142190085e-08,-2.8096841535713616e-08,3.800135951829636e-08,0.005443357242612641,0.11935399879779797,2.556376974098398e-09,0.0029053775253462997,8.281348294718735e-05,1.6995716562185905e-06,3.0814985514254614e-07,-7.132898386337875e-09,-6.209080666172257e-08,-4.224663659658821e-08,5.743456521270119e-08
178.46409410526712,0.0027655365151970403,0.14028994370402884,2.294377937960604e-09,0.0020457907864467203,3.2420182123160314e-05,2.934681373782762e-07,1.4961931494040445e-07,1.2972048491531488e-08,-5.104237142537315e-08,-2.5503165298220273e-08,3.1565920843102344e-08,0.0027304808527992028,0.1209764049199133,-1.1152174647880351e-08,0.0015544675655346006,2.2853105171214e-05,1.9582810113370573e-07,4.1384849449089376e-08,-5.804414225767321e-08,-1.277053205118534e-08,-1.8291045729174493e-08,5.035200235489631e-09,0.002740257956740457,0.12959201598312634,-1.0418211722150625e-08,0.0017517513249919738,2.6110707635241015e-05,2.2625140520415637e-07,4.973460869298571e-08,-5.3455344727678516e-08,-1.7014993053375693e-08,-2.1020036472390547e-08,7.1945299838178284e-09,0.002741005659935488,0.12056065995051612,-9.451465465675413e-09,0.0015322836859702176,2.2125576594039176e-05,1.62187612240679e-07,5.109027435705231e-08,-4.8773197186328246e-08,-1.6927029008697463e-08,-2.133469492302079e-08,7.455534986492976e-09,0.0027441236181248085,0.10568612217373653,-7.652494719987356e-09,0.0012235558219710445,1.688399282925465e-05,9.54487396137319e-08,4.7387086571147574e-08,-3.899414628727693e-08,-1.364291548564155e-08,-1.9845891999508168e-08,6.881036763435272e-09,0.0027593803893627123,0.11934303168194825,-1.934166243511528e-09,0.0014718803420719587,2.119083988322388e-05,4.2428791407863535e-08,8.836474323431984e-08,-9.617844197738439e-09,-3.3211600735511224e-08,-2.7517119988046674e-08,1.777043555825448e-08
181.216807005616,3.8038990220763165e-05,0.14028619548728574,7.34480251351146e-12,2.6594572324804902e-05,-4.465770363748707e-09,-1.8698640175766725e-10,1.1394563736313422e-09,6.058222863545234e-11,-8.653721880683355e-10,1.1917475285081879e-11,5.044268742330327e-10,3.7670153422143395e-05,0.12097193585460539,2.4008540825177808e-11,2.019260699483603e-05,2.0110365866574463e-09,-1.1804567308868004e-10,2.375928152196873e-10,3.7858031050093335e-12,-1.1618987939829213e-10,-4.784422155197363e-11,2.1085001609178363e-10,3.769550472877618e-05,0.1295873429141775,-5.997147607272338e-11,2.2758004815003493e-05,1.5982886839375234e-09,-1.8483805747846156e-11,3.1400541463661344e-10,-1.5223458802767732e-10,-3.6032204946334883e-10,1.5311151222876217e-10,3.249964970826568e-10,3.7672499851033903e-05,0.12055616986038002,4.8335420977202545e-11,1.990609705800112e-05,8.186104069882103e-10,-6.618238430429896e-11,2.5928018155579623e-10,-4.754898463536825e-11,-2.1732257755166646e-10,-3.432850270434271e-12,1.8613363632627836e-10,3.766919010900123e-05,0.10568204071527999,3.3306670404609577e-11,1.589580799624599e-05,3.805143404713154e-11,-8.675889070063122e-11,1.6897464666498163e-10,-1.0158909287634978e-10,-2.1611672680439412e-10,1.0262921823094425e-10,2.1625428544608937e-10,3.775650844775929e-05,0.11933932552526186,7.588231214153566e-11,1.9129083476714205e-05,-2.498484759961013e-09,-3.5774388490154185e-11,6.10900940749061e-10,-4.319394624793777e-11,-3.825906539283166e-10,3.216370146636616e-11,3.26746772331737e-10


==> figdata/pipe/retau_180_les_r1.2_long/decomp_t_ur_Pr0.71.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
0.018118276315801783,-2.8258383240557996e-08,-3.129640055748403e-08,-4.4623875024876343e-07,-5.171615458825176e-08,-8.718037714929911e-08,-1.2659673288263945e-07,-1.7615793727225115e-07,-2.298220029403315e-07,-3.1970932838392144e-07,-3.651431365471e-07,-4.0183880220116434e-07,-6.062693224740631e-07,-5.75687065710601e-07,-1.0472464923414117e-07,-5.091923949257133e-07,-4.297886970806386e-07,-3.565778874795286e-07,-2.9969658833202884e-07,-2.455979343300962e-07,-2.089171784056391e-07,-1.7001276890412215e-07,-1.3403039219899515e-07,-3.842167560259593e-07,-3.737994907553172e-07,-1.174300764501976e-07,-3.47849980194025e-07,-3.118449358416707e-07,-2.757222080073145e-07,-2.479579887998623e-07,-2.178920503890899e-07,-1.9864061861334916e-07,-1.6997899892394662e-07,-1.4073328181604624e-07,-3.886743496620226e-07,-3.739815096971665e-07,-9.699885130884449e-08,-3.401058628307646e-07,-2.9628601786439783e-07,-2.5461617755467994e-07,-2.2393303399375836e-07,-1.9292280129315713e-07,-1.7257625581160206e-07,-1.4550513318952204e-07,-1.1814920873122833e-07,-4.0271018891750045e-07,-3.7838738999530987e-07,-7.298691090888102e-08,-3.294588438589599e-07,-2.733112142936017e-07,-2.2479484352697092e-07,-1.9150803989450693e-07,-1.6047205481944402e-07,-1.4002369483909224e-07,-1.1586070964733529e-07,-9.144055496082988e-08,-2.041276427848264e-07,-2.04857879254384e-07,-1.0149242401107137e-07,-2.0239241836446225e-07,-1.941252207196759e-07,-1.819564142280376e-07,-1.7500490640700198e-07,-1.6478212042143628e-07,-1.5725695750331343e-07,-1.3845969919552504e-07,-1.1744417442802387e-07
0.2933929109313734,0.0001423634324407939,0.00013904365174955433,1.0065475824394081e-05,0.0001268551226197489,0.00011192413538080565,9.679300833517213e-05,8.151625332794019e-05,6.530648137652268e-05,5.072074776617995e-05,3.593165652357844e-05,2.353592397436315e-05,3.472570919549112e-05,3.2364428293709015e-05,1.2957246000090084e-06,2.7103963024607864e-05,2.1498979342557655e-05,1.6318003962904934e-05,1.1868919486598222e-05,8.52540950284995e-06,6.080570764583943e-06,4.053707894631179e-06,2.698763039918842e-06,7.49296418645887e-05,7.092462860301884e-05,2.5267473818070103e-06,6.0453085450501e-05,4.868869272392281e-05,3.7665667696319776e-05,2.7837406659961142e-05,1.984757371411759e-05,1.3916033774961056e-05,8.963944238782866e-06,5.6277774742633145e-06,7.405222033884144e-05,6.90099170473752e-05,1.706049867261555e-06,5.717546289624964e-05,4.4513388241810004e-05,3.3327651031256595e-05,2.3876737036913238e-05,1.652397098303452e-05,1.1328512268425943e-05,7.086923543936423e-06,4.359373905136596e-06,7.135089554484249e-05,6.441109448046927e-05,5.83184259976579e-07,5.0521233254282113e-05,3.699119054666446e-05,2.6115039115193475e-05,1.769106257588424e-05,1.156871646795624e-05,7.567501973987065e-06,4.374761202485787e-06,2.52493174565955e-06,0.00010831052353973313,0.00010012146853564337,-4.458896537469213e-07,8.159394039601313e-05,6.18454556191433e-05,4.478955593756731e-05,3.076378138895572e-05,1.966592165514433e-05,1.2351364983342143e-05,6.532651638939732e-06,2.8636503187296323e-06
0.5725029588397951,0.0005667921478541649,0.0005539083602535271,5.855367626665361e-05,0.0005065896057672914,0.0004489684132964935,0.0003905994497597835,0.00033182909879940096,0.0002696671077209929,0.0002145948281358011,0.000157771428360575,0.00011005303962475492,0.00018368690424767803,0.00017163530129835118,1.0022661473551784e-05,0.00014496113323603482,0.00011606598456830292,8.937812887331726e-05,6.656425041457694e-05,4.8874524898236326e-05,3.594925740680315e-05,2.5098455225148277e-05,1.7434406463212544e-05,0.0003260839734362454,0.000309076468031325,1.501196679011356e-05,0.00026478207833685683,0.000214603987494316,0.00016741572563062638,0.00012537405091199737,9.092253757178753e-05,6.529717720242024e-05,4.365469765080429e-05,2.866984966056827e-05,0.0003229737835174658,0.0003014835110229143,1.0970752950722013e-05,0.00025119438734239025,0.0001969615606537678,0.000148850452865483,0.00010822656475780852,7.636073547189554e-05,5.3756819275830545e-05,3.5101732937262824e-05,2.2694850671345878e-05,0.00031342768900644204,0.00028363522723026744,5.647087499737897e-06,0.00022409606525609576,0.0001656419271039377,0.00011843262557470481,8.186059476055243e-05,5.501813248280283e-05,3.733657932618481e-05,2.308694624556845e-05,1.4374705054671642e-05,0.00044512502903675953,0.0004123419370886706,2.939028937605767e-06,0.0003378939163607719,0.000258207203721734,0.0001890426685420926,0.00013207631003193005,8.685880833350605e-05,5.6784400592475374e-05,3.253933176605152e-05,1.687326760459819e-05
0.8554808319843868,0.001306187477316232,0.0012772142124114888,0.00016170514286103227,0.0011703756624259552,0.0010405358046545496,0.0009089460554481603,0.0007763969238719508,0.0006366134993570984,0.0005128537141159243,0.00038490562809952357,0.0002772473913652521,0.0005028810400792724,0.0004703661102993666,3.0427320515532015e-05,0.0003985488348783422,0.00032023780277656784,0.0002478900948796849,0.00018596971488920832,0.00013738959399634438,0.00010171670832381052,7.188821221959406e-05,5.04741101120412e-05,0.0008002584821052927,0.0007591209095415628,4.184002726239447e-05,0.0006522074526990899,0.0005304607122034684,0.00041564066116133943,0.00031319344946369263,0.00022892613319720436,0.00016591890715973725,0.00011271992445871851,7.540612283200608e-05,0.0007937687820886806,0.000741651726425909,3.146170112339728e-05,0.0006199181666329811,0.0004880144832853853,0.0003706363836034201,0.00027136116446947116,0.00019319061114551957,0.00013740231244486678,9.138963641093684e-05,6.030200514314604e-05,0.0007739075390596689,0.0007013137344155942,1.806140154646851e-05,0.000556394204129006,0.00041347252232995713,0.00029766514720117705,0.00020773358614626993,0.00014142064433305738,9.737823254073229e-05,6.19374936185757e-05,3.97176331604781e-05,0.001050379856253219,0.0009744103997214671,1.4014499250783892e-05,0.000801439019237167,0.0006157291821393729,0.0004539218453146086,0.00032028091673710457,0.00021403496202830938,0.00014269212339049287,8.503014352602793e-05,4.72708246188013e-05
1.1423913542517883,0.0024076836639454124,0.0023557070883628906,0.0003457288477585024,0.0021630524043135826,0.0019291408552697899,0.0016919531059126306,0.0014528083738101752,0.0012013665648410556,0.000978161854079598,0.000747649692233884,0.000553235220359065,0.001063366342178978,0.0009954285458077597,6.888543194681542e-05,0.0008453348840157237,0.0006810083683738092,0.0005290929840737581,0.00039887313020556183,0.0002959308141232159,0.00021992986650368415,0.00015666351513766104,0.00011080807667199348,0.0015591791507805356,0.0014801480461602082,9.000444163120939e-05,0.001274881629754611,0.0010401127086222986,0.0008180900414801749,0.0006196457774152057,0.000455911331009486,0.00033275840549368805,0.000228963026966625,0.00015541112838546363,0.001548366535380012,0.0014479674363148227,6.89742203748676e-05,0.0012136369243049166,0.0009587311398183076,0.0007312348527817652,0.0005384594618736597,0.0003861914180900106,0.0002768079839442859,0.00018677927515248343,0.00012519935515011572,0.001515379748299367,0.0013749082771137473,4.224251106313042e-05,0.0010946046769680629,0.0008171513879383339,0.0005916615522057382,0.0004161094419808425,0.00028617876348139464,0.00019917238726173026,0.0001293591275689301,8.474040267403288e-05,0.0019785971377983247,0.001837956889643979,3.871919659813416e-05,0.0015169107733540251,0.0011712098876801118,0.0008688817165216007,0.0006184382965124938,0.0004190332996047942,0.0002838041914089995,0.000174430569157993,0.00010196736944606964
1.4332777415664257,0.003930087647616979,0.0038477478083380643,0.0006443159685537976,0.0035406297840565623,0.0031679308422201333,0.002789851346392732,0.0024082767931705093,0.002008323586985018,0.0016520174197919373,0.001284678434433333,0.0009740284027830212,0.0019478166679698402,0.0018247711290396776,0.0001333338801809051,0.0015524020227558292,0.0012533767397854153,0.0009767059493325204,0.0007392541092306695,0.0005504804897139825,0.0004104183395427728,0.00029422894408195725,0.00020942247313391374,0.002676376501330129,0.0025426839154210545,0.0001684405014069584,0.0021951554579128785,0.0017961446941572273,0.0014177910199106405,0.001079058356546272,0.0007987819453151843,0.0005867241545005035,0.00040830615989547153,0.0002807195407469614,0.002660490184183377,0.002490151188995937,0.00013088397365694686,0.0020924350323808173,0.0016583068945287818,0.0012697843281165855,0.0009399777670720321,0.000678732241883162,0.0004898548324618271,0.00033470744808993485,0.0002274343926430119,0.002612196314967989,0.0023728091294162217,8.374980964044476e-05,0.0018949745115815373,0.0014204946884621027,0.0010337998044922232,0.0007320556519937805,0.0005079826726877879,0.0003567582978042946,0.00023574471550863782,0.00015712563413515472,0.0032960419043046043,0.003065808986061548,8.453009294085692e-05,0.002538723346774818,0.0019695249506788714,0.0014699091158136273,0.0010548335309858506,0.00072383507798823,0.0004971434873205444,0.00031373422896509377,0.00019086509820708311
1.7282156217960458,0.005941203886849407,0.005820685940230925,0.0010965183100020027,0.005367698825911134,0.00481814915633475,0.0042604866185758155,0.003697184402874774,0.003108656913410457,0.002582370564905505,0.002040728265624929,0.0015813229516504245,0.0032475362162189725,0.003044613930499734,0.00023279319390044932,0.002593957377518119,0.0020982193014371436,0.0016391502768182272,0.001244808418176329,0.0009299448454729799,0.0006953149436141971,0.0005011745683707113,0.0003586866572515817,0.0042342972312253,0.004025934060388217,0.00028745741398454914,0.00348306358772056,0.0028576630075417115,0.0022631477778311754,0.0017301195584618696,0.0012879511112766104,0.0009515404024604275,0.0006688894689806404,0.0004651078912768814,0.004212767446173856,0.003946472178978108,0.0002256823129839368,0.0033237735003095827,0.0026420120675013834,0.0020302883934092387,0.0015102187812944697,0.0010972105659212974,0.0007968112432530937,0.000550462848918786,0.0003784881185894282,0.004147578819563214,0.003771686891196497,0.0001489447396128585,0.0030205626759493265,0.0022726468635825294,0.0016615322209759596,0.0011837402814574487,0.0008278899555507395,0.0005859978073941229,0.00039287139713662685,0.0002656071809914354,0.005077938277344871,0.004729376676968814,0.0001600096914001624,0.003928695237901571,0.0030616388928736606,0.0022978574960630434,0.0016615914126783774,0.0011534364878209348,0.000802103294905593,0.0005177675743681028,0.0003252771909024108
2.0272374068839683,0.00851505565637204,0.008348132947122002,0.001744574417687054,0.007714741511451212,0.006946503041967547,0.006166731864390224,0.005378539500418603,0.004557830570905495,0.003821175567116775,0.0030642359714189078,0.0024202342156137255,0.005059372407836174,0.004746546560488009,0.0003768813878647791,0.004048756782586218,0.0032800903998875413,0.002567712467574595,0.001955428870348219,0.0014649228561322677,0.0010980539793758912,0.0007950813552799332,0.0005717294526672276,0.006321312282470956,0.006014926084817595,0.0004581602759337758,0.005213718503777426,0.004288007285349771,0.0034059752985458767,0.0026142143290483295,0.001955962162459488,0.001452605625399166,0.0010301520784675084,0.0007233619981105882,0.006293737806877427,0.005900929870067001,0.00036250312943261775,0.0049799839839610345,0.003969056843950658,0.003059832738434281,0.0022858577021302924,0.0016698577463000136,0.0012193605268969805,0.0008504134641663868,0.0005906679380443786,0.006210621920236849,0.005653748003374435,0.0002446427269425937,0.0045389141556483464,0.0034261972656800606,0.0025148813096144505,0.0018012325094904523,0.0012683816287094147,0.0009038232549304078,0.0006133144319974829,0.00041951581157532346,0.007405582093725635,0.0069059363870831786,0.0002743442327007588,0.00575363126144331,0.00450254487018933,0.0033967259485837053,0.0024732519255298686,0.001734693159811824,0.0012195035979474615,0.0008024386510002014,0.0005173368315380976
2.3304187246979393,0.011729048996732834,0.011507170432959823,0.0026317324665354044,0.010655378411247526,0.009622468202121846,0.008573845839418597,0.007513390413162122,0.006413079988110506,0.005421918737919025,0.004404962628686135,0.0035370181737717213,0.007482578609325975,0.007024576696724422,0.0005753317028279035,0.005997485511267664,0.004864985541643075,0.0038146817169647674,0.0029116730478669175,0.0021864692327555084,0.0016423695628800682,0.0011937289319519093,0.0008618176961004723,0.009028671166161354,0.008597598628438443,0.0006918728122418774,0.0074646563327974555,0.006152420369808688,0.00489950200892764,0.0037737407633211357,0.002836098807047076,0.00211584833191686,0.001511911923594563,0.0010705452396972386,0.008994806057980254,0.008440381840110707,0.0005506506027757586,0.007135717426271837,0.005700417390735043,0.004406774374054998,0.0033044538364225837,0.002425535616590804,0.0017796257892037318,0.001251234252117939,0.000876500861458438,0.008893243608915292,0.008103939989983162,0.0003777676339459732,0.006519690320662612,0.004935262397881931,0.0036349118555161026,0.002615288647854985,0.0018524103072777712,0.0013274820951524073,0.000909858641648036,0.0006283264216192875,0.010363397950989096,0.009675861272433332,0.00043688170333241327,0.008082858249823107,0.006349161570773737,0.004811904790970681,0.003525326406485557,0.0024951505177494082,0.001770642896172434,0.0011839842133416678,0.000779403546464637
2.6378027911623856,0.015661131709085417,0.015375555451302075,0.003800107947189886,0.014263611137560086,0.012915592127665097,0.011546829186346563,0.010162245594816212,0.008730905275364919,0.00743717741251142,0.006111649165177507,0.004976831425311925,0.010615684988581894,0.009972185636761045,0.0008375202691318039,0.00852014696629537,0.006918114631850992,0.00543149649327087,0.004153245951048176,0.0031248718131556157,0.002351311616113774,0.0017143183915289942,0.0012417480096689898,0.012447459290553927,0.011861892217942878,0.0009995739032491546,0.01031318474410563,0.008515722070253853,0.0067963774763136016,0.005250437795783058,0.003961007806405992,0.002966598378262318,0.002133462224145805,0.0015212814026460933,0.012407198976123262,0.011651676099696527,0.0007991389008518214,0.009865396027395274,0.007896667483541025,0.006118936308490059,0.004602971554688847,0.0033925442259357006,0.002499209647731686,0.0017691484874070797,0.0012481398062139375,0.01228713872923543,0.011207158279155248,0.0005550149840851983,0.009032304723296136,0.0068535737927859315,0.00506220918316414,0.0036561517055386126,0.0026024613759737937,0.0018737974334290862,0.0012949255228431814,0.000901215676708878,0.014035995320188392,0.013119850151791996,0.00065668380796351,0.010985761580259643,0.008658235592423126,0.006588428245719546,0.004852863878709533,0.003461886981937923,0.002476364465213137,0.0016782315129489926,0.001123486085575975
2.949454430163947,0.020387006247775893,0.020028972513547155,0.005288628305414422,0.01861111726271824,0.01689284928519299,0.015147842568865345,0.01338256328245899,0.011564631683441115,0.00991625685669271,0.008229753433693615,0.006781571140930677,0.014553442381717643,0.01367945011527497,0.0011720181007050707,0.011693510759678305,0.009501727988682741,0.007466941843515644,0.005717531065475865,0.004308472577367104,0.003246300079183534,0.0023727288935527545,0.0017232672510552596,0.01666562093763323,0.01589289968624061,0.0013913590822927006,0.013833789199226265,0.011440037479112689,0.009146734342411584,0.007083767910254861,0.005361370100815981,0.004028502699415125,0.0029127030507321984,0.0020890672066077682,0.016618987712991817,0.015618840574590337,0.0011162517283898163,0.013240719421992725,0.010615858609999699,0.008241849440419797,0.006216349534714342,0.004597472503743405,0.003398271977690931,0.0024192003147504486,0.001716794828596959,0.016480798623379447,0.015045511968966354,0.0007825271932136054,0.012143608465924311,0.009232608428435934,0.006835397470313632,0.004952388288606188,0.0035396467646863538,0.002558454360445758,0.0017800195309584886,0.001246636139871241,0.018505284389222727,0.017316207722102482,0.0009420933840058427,0.014529366795028713,0.01148428477562832,0.008769268241143999,0.006489062013712876,0.004660396744124676,0.0033561572066742045,0.0022998865652875955,0.0015606831556215827
3.265427661608156,0.025977459535724515,0.025538400532315604,0.007131120473203727,0.02376465415347388,0.0216161056700138,0.019433735727987688,0.017226359767886286,0.014962104379694573,0.012902974756555977,0.010799336829068435,0.008987865743729399,0.01938390938340719,0.018230298062796562,0.0015861766641171015,0.015588682494657852,0.012673048357320468,0.00996543877747893,0.007638206435397355,0.005762561681203372,0.004346245943711335,0.0031828281099926014,0.0023165345929817187,0.021765116034995636,0.020770144907386462,0.001875942559285066,0.018095654487640972,0.014982628440193673,0.011996341169272229,0.009309380901649858,0.007064645928842355,0.005322509810472444,0.003865334708704663,0.002785636021036885,0.02171224425757377,0.020420398612789634,0.0015091351848024936,0.017328282804767545,0.013911497895901763,0.010817080282737122,0.008176146857026707,0.006064115767132946,0.004494668342371127,0.0032145788946257256,0.002292205862843197,0.021556665658627915,0.01969571297183453,0.0010655973446849997,0.015915682089624014,0.012119807658379741,0.008989729490119294,0.006529787943169451,0.004682851190285922,0.003395336932277642,0.002375217137065448,0.0016719248055424112,0.023847717611229967,0.022338245382184933,0.001300335782057282,0.018776033494815846,0.014877637373782312,0.011393710024882956,0.008463948611491292,0.00611353271719247,0.004427313743675546,0.0030618735119483315,0.00210066839557686
3.5857981133627597,0.03249587815084449,0.03196765573739114,0.009354594786081149,0.029783645463045363,0.027139770173011137,0.024453769753432848,0.02173801285258867,0.018963566867963882,0.016433635403047035,0.01385313823732152,0.01162525460526916,0.02518575704575242,0.023699967737116225,0.0020857582218427816,0.02026885530210614,0.016482362828928385,0.012965471893254603,0.009943980139909795,0.007508371666530696,0.005666755436050495,0.0041558506910783135,0.0030296395489297183,0.027819283504210823,0.02656505379497976,0.0024602127349382676,0.023160367762733645,0.01919389000261946,0.015384906075286742,0.011957718592964154,0.00909393887448913,0.006865955257972474,0.005004130470886574,0.0036203851468581136,0.027760404192435414,0.02612687784635129,0.001983435509307777,0.022187372305846543,0.01783068140690011,0.01388069210037564,0.010509305904256036,0.007812489576915694,0.005803169276215338,0.004166007689968377,0.0029821687805086025,0.02758849428364009,0.02522665136169439,0.0014084033265068326,0.020403789262831908,0.015556931047692993,0.011555791591421418,0.008410363132333332,0.006047959876728359,0.004395927986853733,0.0030887052246066585,0.0021829488905902653,0.030131727037800333,0.028251861034491208,0.001737165657017476,0.023781308983091415,0.018882614505433482,0.014495855150190468,0.010803178425595113,0.00784054834566566,0.0057041707900489565,0.003974738796992305,0.0027512270498749876
3.910609001352184,0.03999601809910716,0.03937119030522205,0.011977778710893854,0.036718019514230635,0.03350869494199315,0.030247589939686563,0.02695232591597553,0.023599811791087045,0.020535283588925122,0.017414922679325165,0.014714631760432785,0.032025867903807216,0.030152741375795888,0.00267462584503491,0.025787309553971065,0.0209713314640722,0.0164982066413369,0.012657489057341808,0.009562208276893771,0.00721945030311079,0.005299870619687185,0.0038681955612228937,0.03489048537863188,0.03333869740431541,0.00314885604016425,0.02907987089319927,0.024115568374938796,0.019344572429393823,0.015052780130676614,0.011466998454357998,0.008671767611329406,0.00633831271184041,0.004599888705997798,0.034825911043715546,0.032798582626066525,0.0025429888902939917,0.0278679951918718,0.022412430663060878,0.017461884412739406,0.013237068507922525,0.009857974578914718,0.007334789424182958,0.005281222149236023,0.003792130758808932,0.03463899407751704,0.03169722939734038,0.001813781227349489,0.025654550394590237,0.01957859122316275,0.014558357072528881,0.010611468270581402,0.007647183840141846,0.005568792501968102,0.0039263859953277665,0.0027838054959213685,0.03741542980601937,0.03511337212356692,0.0022565616861769957,0.02959201118101507,0.02353591016028796,0.01810329407301203,0.013526972712498165,0.009856258387992386,0.007197449908474915,0.0050461380257143355,0.003517858633488979
4.239935953444176,0.048520100071782854,0.047792203562785227,0.015009961439524223,0.04460636374427709,0.040756392079269683,0.036843520025246414,0.03289290937797452,0.028890646213384656,0.025224271858559442,0.02149814242761195,0.018267000277030834,0.039957306166754844,0.0376400304879514,0.003354502260520147,0.03218572523464996,0.026171567714820588,0.020586334972241944,0.015794392571325425,0.01193474280247239,0.00901142262273267,0.006619383809744449,0.004835019909988535,0.043028106690361854,0.04113986894627687,0.003944061264182254,0.035894722932998065,0.029779259581375252,0.02389866785680533,0.018611116525283876,0.014195414262034413,0.010747832988986577,0.007873054937662412,0.005727509937145056,0.04295821597367543,0.04048369892227276,0.003189585213875456,0.03440920972751256,0.02768629440774355,0.021581857528699414,0.01637408597942746,0.012210618334418125,0.009096249382072189,0.006564556153018897,0.004724874060148965,0.04275782953841573,0.039154521222548914,0.0022830523370636676,0.03170439720938128,0.02421102152898483,0.018015429180723755,0.013145079721608189,0.009488513550092052,0.0069191653683499,0.004891565880284153,0.0034765850585406575,0.0457446744310971,0.04296766608429417,0.0028604924330010587,0.03624459924524983,0.02886522262716855,0.022235993753399283,0.016649246758102223,0.012170352425897184,0.008913726402181228,0.006280426506948877,0.004403462055585263
4.573832989544267,0.05809729759243506,0.05726114025991451,0.018450195928966014,0.05347446485287015,0.0489036404400659,0.0442572485961923,0.03957095995128595,0.034843749655028886,0.030505219865732142,0.026104979404565593,0.02228259735858268,0.0490177322824912,0.046198872472591065,0.004124808208099395,0.03949286852895745,0.032103545332080125,0.025243205566152793,0.019362705105314622,0.014630499466098491,0.011044847332333008,0.008115014009360958,0.005929911972582256,0.05226698316463193,0.05000357133291201,0.00484532035793788,0.043632738000504115,0.03620524389169593,0.02906074387731853,0.022641067631915708,0.017284018793097457,0.013096537733584325,0.009609131559291922,0.00700313590231976,0.05219220562514877,0.04921680646995106,0.003922800045628956,0.04183782298472514,0.0336712621011327,0.026252944636379522,0.01992774548178561,0.014874619515900639,0.011089584239176277,0.008016644235642299,0.005780290334102192,0.051980048041997885,0.04763232158971418,0.0028159006035199346,0.03857836125486137,0.029471119546704803,0.021937513467396273,0.016017256701857916,0.011575317797740337,0.008448652275146446,0.005984730160371586,0.0042612042821707306,0.05515149739756579,0.05184673802790117,0.003548754262024377,0.04376388787584239,0.03488818542868076,0.026905445178446123,0.020176947732658383,0.014786889626458815,0.010855046301090026,0.007678368821707467,0.005408117045546105
4.9123649335390995,0.0687426767193315,0.06779463790131406,0.022286907107604226,0.06333430218365513,0.057957541248871744,0.052490967809400546,0.04698448623443186,0.04145397815455722,0.03637040640354151,0.031225807812312795,0.026750431299815684,0.05922832721449285,0.05585091299301158,0.004982588679945399,0.04772370838370148,0.03877587770240342,0.0304722667392532,0.023362387167748792,0.017647559289824165,0.013316773863957816,0.00978336419705469,0.007149547728438633,0.06262631946699787,0.05994997504669503,0.005849334958134127,0.05230806358744637,0.04340170938922297,0.03483395861889816,0.027142295809036317,0.0207305340157544,0.015714510424134784,0.011542730091339293,0.00842303982592104,0.06254712078717647,0.05901784638671859,0.004739922968476677,0.0501674959497348,0.04037503934971237,0.031478051957828074,0.023897765243169555,0.017848029046385726,0.013311931812662981,0.009634271528638431,0.006955273032938007,0.062325000031793,0.05715014923072566,0.003410321954616398,0.04628924949732682,0.035365808328087285,0.02632714466018699,0.019227809845142788,0.013906107472962129,0.010155069327172599,0.007203431200114777,0.005135325550077503,0.06565305177801044,0.06176867089979382,0.004318895958046877,0.05216217018069741,0.041611651235943695,0.03211410786887096,0.024109648615828375,0.017703993974333976,0.013018710005469348,0.00923698205183888,0.006528970959557109
5.255596609315311,0.0804566394892525,0.07939496844705313,0.026497927245979033,0.07418353251079879,0.06791107023279942,0.061533003742927625,0.0551180194982607,0.04870314930372444,0.04279963454153297,0.036839125076814104,0.031648268412728324,0.07059327963056491,0.06660191240187813,0.005922538184932214,0.056879007492032486,0.046185012547553965,0.036266864881282036,0.027785233962888,0.020977498914422722,0.015819105552646644,0.011617018366210789,0.008487493545095747,0.07410915077140716,0.07098389002200516,0.006950035219209646,0.06192072622173925,0.05136440362133078,0.041210834115661656,0.03210563837323718,0.024525487666127752,0.018592584640259355,0.013665440685831025,0.00997988806214299,0.07402601909581989,0.06989160589550344,0.005635970285902481,0.05939831562354532,0.04779372169442486,0.03725043794297843,0.028276059171503807,0.021122673073399316,0.015755498078431955,0.01141035944217929,0.008243717542004592,0.07379580316551941,0.06771274332923291,0.004062632715680833,0.05483724411486091,0.04189175039968433,0.031178705038782048,0.022770199589246,0.016474481463925685,0.01203241824425885,0.008542280731653439,0.0060943589070405575,0.07725105933140736,0.07273710698462738,0.0051662292760200354,0.06143876977113971,0.049031351450110484,0.03785517387199525,0.028439403292103906,0.02091377218295391,0.015397230542731939,0.010949521528047096,0.007760238073631427
5.603592840759542,0.09322489924529911,0.09205000052609588,0.031050991012308123,0.08600550331364416,0.07874315027476067,0.07135797313078474,0.06394285528108228,0.0565603457696076,0.04976059223539003,0.04291195759575965,0.03694308211707628,0.08309986744014522,0.07844181172658395,0.006937120207225879,0.06694541453866307,0.05431535900671595,0.042610408901094056,0.03261506302361489,0.024605582908910694,0.018538784636554662,0.013604705580339913,0.009934346759630903,0.08670238027490712,0.08309479331573512,0.008138714316662512,0.07245669243870186,0.060076735037670415,0.048173404118328274,0.0375132865629142,0.028652401354973413,0.021715989381874457,0.015964429768549972,0.01166289360387347,0.08661581252380966,0.08182774243650776,0.006603797522467468,0.0695168487206865,0.05591189216017111,0.04355385155031028,0.033046902983061746,0.024684322255873983,0.018407720869361894,0.013334116123784084,0.009636652756257417,0.08637938353173998,0.07931009216255065,0.004767554573303809,0.06420995876082602,0.04903543328209438,0.036478537729763415,0.026631670723621253,0.019269260084981133,0.014071017899329349,0.009993064840921632,0.0071315586865355685,0.08993181698844038,0.08474124153217039,0.006083941519697256,0.07158007445092968,0.057131972264286617,0.044112690691514814,0.033150894669102045,0.02440246547040907,0.017978490453095075,0.01280562071184157,0.009093325954341718
5.956418451758433,0.10701899373151845,0.10573370516243057,0.03590466800253666,0.09876980408328478,0.09041927381034198,0.08192748259758131,0.07341780713573698,0.06498273142914618,0.05720970456782883,0.04940074682838382,0.042591969854823025,0.09671913986703395,0.09134537074284528,0.008016785770903345,0.07789606739413059,0.06313985859200946,0.049476905977315744,0.037828201672045036,0.028511191328855517,0.021458164182542747,0.015731613450477102,0.011477996333546937,0.10037739507472038,0.09625740686474345,0.009404283437017416,0.08388844236901863,0.06951033735543821,0.05569376416834597,0.04333930429064625,0.03308825585874666,0.0250647574729186,0.018422793805475676,0.013458114114774043,0.10028788452066328,0.09480135541896301,0.00763430556904303,0.0804966931240876,0.06470314344556569,0.050363026032095755,0.03818738719916217,0.028513092022427283,0.021251620850116813,0.015391331996189722,0.011122484370230633,0.10004709624936814,0.09191798990498577,0.0055183670302213815,0.07438294626584299,0.056773631223893874,0.042205369642557014,0.030793624174979942,0.02227480268135343,0.01625777346593127,0.011544967854500385,0.008238209297271057,0.10366676201111487,0.09775634314777314,0.007063290393516606,0.08256003851780241,0.06588763634183933,0.050862018145920174,0.03822185970192987,0.028150827368978556,0.020746066128063425,0.014791569970154662,0.010517064826384048
6.314149070179728,0.12179730901364401,0.12040715163170868,0.04100970608117359,0.11243331279200804,0.10289260428088083,0.09319130486673283,0.08349044897683815,0.07391683751066246,0.0650934395175368,0.05625267456770467,0.048543486536157206,0.11140716502543249,0.10527332164327938,0.009150278370003373,0.08969166548275649,0.07262096609966921,0.056831847222881426,0.0433942655338371,0.032668481296161685,0.024555563123711953,0.01797984992120974,0.013104000872779697,0.11509123232976678,0.11043280144039659,0.010733623288809327,0.09617602058725731,0.07962606016339026,0.06373499032515197,0.04955044816086525,0.03780421299647206,0.02861434528360972,0.021020078326067577,0.015348884717910948,0.11499925802436134,0.10877407302169652,0.008716732608425048,0.09229948551866694,0.0741310008307472,0.05764451450241627,0.04366814824936078,0.032584067215538554,0.024266327388679974,0.017564815544511718,0.012687356210122284,0.1147558975654393,0.10549909704611232,0.0063071217160513985,0.08532063739100233,0.06507421829094268,0.04833101191889122,0.03523221213944851,0.02547150108018841,0.018576584274333466,0.013184905695789227,0.009403889960973692,0.11841356745784665,0.11174477403672389,0.008093889353043194,0.09434113507756117,0.07526277594126084,0.05807061960887967,0.043623781156174234,0.03213471861063822,0.023679739768184983,0.016890742421421415,0.012018061535634764
6.676849519910069,0.1375065341696988,0.13601994336198553,0.046310698178838504,0.12694168464172018,0.11610553138652782,0.10508899544371361,0.0940987693178428,0.08330025819047342,0.07334999198380511,0.06340735032032692,0.054739327662162884,0.1271067575306315,0.12017399537751317,0.010325007851768521,0.10228195982016523,0.08271198608436764,0.06463338051473116,0.04927715470257821,0.037047230068192,0.02780596784770372,0.020329014429583903,0.014796051010405901,0.13078820862553206,0.12556994690719714,0.012112025306123299,0.10926850654849657,0.09037532835391726,0.07225236967150721,0.056107250405286926,0.04276654473972986,0.03233641854069269,0.023732934068059403,0.017316355575876102,0.13069422538350725,0.1236955836121606,0.009839012528153801,0.10487631732202746,0.08415019255801627,0.06535780399625334,0.04945431906912179,0.03686810465918594,0.0274277452543013,0.01983494413000179,0.014315593458222451,0.13044998128616292,0.12000443111374902,0.007124907075798036,0.09697765312534123,0.07389728882559675,0.05482130446725578,0.03991911080502357,0.028836411623556102,0.02100886017113123,0.014897940855851789,0.010616810694971886,0.1341176872485452,0.12665742918914885,0.009164060498538422,0.10687568953489199,0.08521333605580969,0.06569912447491208,0.04932280099355982,0.03632587798450338,0.026756138235571613,0.019084121835874646,0.013581129818898582
7.044573820854988,0.15408341753205346,0.15251194231789805,0.05174795762150906,0.14223112622303763,0.12999149600113152,0.11755177721777395,0.10517308601810027,0.0930635886293056,0.0819112023153849,0.07079872548406388,0.06111622554175142,0.14374953858232012,0.1359852387609391,0.01152747233983875,0.11560751104487582,0.09335864584718057,0.07283368213060536,0.0554362136673402,0.0416138016411674,0.03118182449960537,0.022756851706130458,0.0165365011532352,0.147401872794062,0.14160756634685953,0.013523685994242304,0.12310576161176294,0.10170175087147044,0.0811948462220217,0.06296526645224194,0.04793769999256894,0.036199743286064304,0.026535856957135503,0.019340100893497702,0.14730630398413233,0.1395054609959215,0.010988183062922739,0.11816940928035521,0.09470814612429805,0.07345662471463908,0.05550663444697503,0.04133275542404667,0.030709315559173923,0.022180286196358045,0.01599021134204804,0.1470627388747404,0.13537514952263593,0.007962152548721934,0.10930035785080862,0.08319647612558706,0.06163721845462502,0.044822415541335044,0.032343980822459095,0.023534107600709075,0.016667760765756566,0.011864194713649115,0.15071421049331718,0.14243547455299735,0.010261226805039011,0.12010748089817783,0.09568820509433103,0.07370257847510255,0.055280773589947665,0.0406928059485123,0.029949465361489475,0.021350906463688306,0.015189781554333783
7.417408404863338,0.17145660637932697,0.16981508093284342,0.05725940423095995,0.15823025452453596,0.14447690113456907,0.13050448246793656,0.11663800657890928,0.10313241155449344,0.09070452283564831,0.07835704862811348,0.06760788287287386,0.16125809262833343,0.1526364396824411,0.012743683709572249,0.12960154410520422,0.10450074002859053,0.08138036952124746,0.061827406135170855,0.04633211880542307,0.03465384150984153,0.02523990883699402,0.018306901740556526,0.16485705068939935,0.1584760804414706,0.014952203188949912,0.1376202624095186,0.11354279869959351,0.09050650128884641,0.07007634683987199,0.0532773890314958,0.04017109300520845,0.029401945565765503,0.02139874393106275,0.16476028141832072,0.1561350844115976,0.01215079130313137,0.13211387369995628,0.10574655442642492,0.08189029479679323,0.06178255036737879,0.04594319778520135,0.034082781146952214,0.02457823206112202,0.017693429594994974,0.16451881339258415,0.15154441458757661,0.008808927021899823,0.12222850261405196,0.092920341950876,0.06873599224656944,0.04990755267251392,0.03596677893132504,0.02613051722638655,0.018477153057453257,0.013132663010980336,0.16812980733149432,0.15901216208769406,0.011372316164471576,0.13397341357496342,0.10663070991475049,0.08203173221124614,0.06145634947008322,0.045201668920356444,0.03323224755146146,0.02366912567292384,0.016826733965319234
7.79541809582176,0.18954826853699555,0.1878549465836754,0.0627822000561502,0.17486172966944938,0.1594827804896428,0.14386724662597222,0.12841413158819495,0.11342901329571135,0.09965472953332527,0.086010571702,0.07414664685735155,0.17954788183904058,0.17005030441342261,0.013959537638536107,0.14419158263235002,0.1160735909441277,0.09021774593575359,0.06840434619806506,0.05116452012357628,0.03819168748117921,0.027754112638631607,0.020088471616593606,0.1830716566195346,0.17609931974068943,0.01638101794597103,0.15273872186696152,0.1258312884112604,0.1001278604233294,0.07738974997501717,0.05874352136718767,0.044216037080081205,0.03230356437132476,0.023470501176991336,0.1829740291702556,0.17350932879533823,0.013313259575900982,0.14663927361246148,0.11720276187837043,0.09060490426922224,0.06823722812137778,0.05066305068177375,0.03751885942224196,0.027005556619228897,0.01940713083473633,0.18273591842376896,0.168439049813214,0.009655209617350079,0.13569667151617246,0.10301359828769253,0.07607213444788494,0.05513807504108206,0.039676142459973064,0.028775487476125454,0.02030843728002455,0.014408582950492783,0.1862844488097091,0.17631443876548833,0.012484115066970418,0.14840500374514026,0.11797994038662712,0.09063417601318233,0.0678059155294056,0.049817083623101284,0.03657598661599185,0.026016182883670986,0.018474354826325878
8.178678521597998,0.20827506819216543,0.20655172726117663,0.06825377995408442,0.19204322772822463,0.17492579277211034,0.1575564810818566,0.14041903968116928,0.12387338104349041,0.1086849887106915,0.09368662520734176,0.08066458007553245,0.1985284550903986,0.18814397805246227,0.015161065599864234,0.15930049945395447,0.1280089772438342,0.09928756055774314,0.07511891373493436,0.05607227154086222,0.04176443127785688,0.030275157689330937,0.02186242494448963,0.20195781569141275,0.19439558253456293,0.017793700683000735,0.16838310534070092,0.1384963156348578,0.10999668591706907,0.08485280476514719,0.06429277868892277,0.04829943419109121,0.03521277245179657,0.0255335507505297,0.20185962882800457,0.19154760461922546,0.01446212339042465,0.16167060387538482,0.12901064150309913,0.09954403407543698,0.07482411935382718,0.05545486847576519,0.04098766105125165,0.029438783031630493,0.021113172402150004,0.20162597021945197,0.18598055387322332,0.010491077697327687,0.14963520086084953,0.11341789597030472,0.08359803788127612,0.060476140664984086,0.04344256218685348,0.03144594344695972,0.02214374623388269,0.01567831335102033,0.20509245664834605,0.194263917112397,0.013583510688918462,0.1633293024134622,0.12967158332400783,0.09945503044774284,0.07428416495103915,0.0545025990759888,0.03995156741162021,0.028369217524913726,0.02011497346807781
8.567254506078694,0.22754792570139556,0.22581992274020274,0.07361181591455879,0.20968717802104728,0.19071795265042726,0.1714845707055203,0.15256700289014472,0.13438294914450347,0.11771677152647893,0.10131158783508837,0.08709344159126461,0.21810332002460997,0.20682889019367376,0.016334462592790814,0.17484642693952476,0.1402350768077225,0.10852891327231796,0.08192116215152397,0.06101550104078273,0.04534052026386294,0.03277852617517427,0.023610012044010635,0.22142168776351373,0.21327742665901372,0.019173977147700864,0.18447047981803852,0.15146314038015676,0.12004783094639848,0.09241078028277547,0.06988051754655093,0.0523853965130152,0.03810134160233417,0.027566072408984628,0.2213231974365715,0.2101636664733363,0.01558406245506385,0.17712816001651369,0.1411005005061223,0.10864863536593751,0.0814948547763611,0.06028005670985277,0.04445866196050752,0.0318542058854174,0.022793430667293457,0.22109492095797262,0.2040849254922447,0.011306731367547817,0.1639700773145118,0.12407176043780697,0.09126388301463419,0.06588242799788178,0.047235624202201815,0.03411831876303883,0.02396505470871078,0.016928246295007665,0.2244623002880214,0.2127766591110134,0.01465752191201233,0.17866874498820304,0.14163781646618098,0.10843681809761728,0.08084399037745656,0.05922062377747531,0.043329240546193394,0.030705130260240274,0.021730926295577074
8.9612324811127,0.24726981486085486,0.24556610955565936,0.07879247741815776,0.22769851251979734,0.2067643486407259,0.18555748148207807,0.16476663514663917,0.14487029514228444,0.12666792203907234,0.10880906129279488,0.09336293775464607,0.23816766155152877,0.22600856454418863,0.017465773388071076,0.1907408470484309,0.1526748043612738,0.117876745123191,0.08875805443974913,0.06595218330173433,0.04888703301061703,0.03523896131929866,0.025312137158285137,0.241361198987749,0.2326494510341131,0.020505343970715698,0.2009110216288737,0.16465139894415487,0.13021158415278153,0.10000548056423966,0.07545961643837802,0.056436428755336145,0.040940127863524994,0.0295457776569555,0.24126261726089435,0.22926343390344786,0.016665595385155507,0.192925632393932,0.15339742921800906,0.11785553649985345,0.08819800951046866,0.06509789212100638,0.04789997944584528,0.034227378360823554,0.024429429051008218,0.24104049323878696,0.22266055897176945,0.01209228477081229,0.1786211925024757,0.13490916549446608,0.09901639923426178,0.07131513909472006,0.051023246170675884,0.03676800637292154,0.02575380577572689,0.018144555484277503,0.2442943592856352,0.23176104249438506,0.015693010498922723,0.19433928637855274,0.1538057068345142,0.11751802868984738,0.08743529951083368,0.06393148553300369,0.046677925817385474,0.03300009117739871,0.023304202929902415
9.360677270586656,0.267346825502302,0.26569945706002684,0.08373571411695435,0.24598386285757223,0.22297115524216166,0.19968424577324329,0.17693140924539452,0.15525245837568488,0.13546069981593542,0.11610657512436882,0.09940614553087232,0.25861935751939946,0.24558859722491996,0.018541824241889413,0.20689622939370533,0.16525113888937307,0.12726779991087467,0.09557989687105753,0.07084306634916575,0.052373359628228894,0.03763279039303784,0.026950553526322207,0.2616770938361557,0.2524184653689385,0.021772222906294752,0.21761603017128672,0.1779809537292671,0.1404202502578059,0.10758230289291668,0.08098598168078396,0.06041760314636781,0.04370179180972373,0.03145139848873479,0.26157859102148506,0.24875500963942518,0.01769397724886259,0.20897775628820445,0.1658266005422027,0.12710338688640405,0.09488552070638387,0.06987042254508338,0.05128203293033875,0.03653541098092284,0.026003498753854944,0.26136322406890233,0.24161799315327714,0.012838368390877148,0.19350935952028106,0.1458639413739546,0.10680383598370699,0.07673549574718821,0.05477574642566171,0.0393723342752506,0.02749268053622038,0.019313957127460667,0.26449199356218667,0.2511277579048767,0.016677537970239596,0.21025799136921294,0.1661024126485305,0.12663896840649147,0.09401136031038271,0.06859826538837706,0.049968828173658913,0.03523180250275031,0.02481756517054161
9.765664502368308,0.28770019330980395,0.2861445855919127,0.08840177636089484,0.2644668729619582,0.23926315441111037,0.2137931538410341,0.18899421071370479,0.16546700683656668,0.1440364220714773,0.12315155099478023,0.10517682666550442,0.27937343434114503,0.2654909258237945,0.019553910204941544,0.22324075255644157,0.17790203561132747,0.1366519541305179,0.10234775828842586,0.07565808519912057,0.05577620994031518,0.03994267284195534,0.028512608671218357,0.28228665263419467,0.27250733951015366,0.022964349526671403,0.23451276576537836,0.19138729954101266,0.15062017994347693,0.11509845896779605,0.08642585496065988,0.0643023616208672,0.04636634567062088,0.033268222082232665,0.2821883527629122,0.26856227431761714,0.018660816816493144,0.2252145278664015,0.17832772163073696,0.13634350932360373,0.10151963679351816,0.07456850128668145,0.05458224643773071,0.03876152247312894,0.02750341027172335,0.2819801898598959,0.2608830379948129,0.013538821823023931,0.20856944525011553,0.1568826986382705,0.1145850672339158,0.08211290482158579,0.058470205413545306,0.04191387628511841,0.02916891081129262,0.02042725322813704,0.284974402914249,0.27080257410926467,0.01760291605555772,0.22635658186418123,0.17846908613382173,0.13575207428595537,0.10053524479397184,0.07319243265450166,0.05317983679929895,0.037383855910351454,0.026259075119068755
10.176280608306508,0.30822970777814945,0.30680516188410645,0.0927402337978865,0.2830519455476418,0.2555476716710179,0.22779342297694816,0.20086791827903877,0.17543357721797753,0.1523220441174369,0.12987883254832505,0.11061775992491331,0.300322985663661,0.2856171757206806,0.020491159958560524,0.23968638033190143,0.19055335045547567,0.14596709649441153,0.10901100322822319,0.0803583703939135,0.05906611885404233,0.04214704397382922,0.02998290760810592,0.30308528811005303,0.2928183581739316,0.02406882068386523,0.2515115200208296,0.20479277265261697,0.16074453564497238,0.1224982656190504,0.09173556355850596,0.06805707375363697,0.04890882928027358,0.03497821035688613,0.3029872831867332,0.28858884764207904,0.019555587686951054,0.2415497609793903,0.19082850127241227,0.14551534844119876,0.10805100387152741,0.07915426324710931,0.05777193749973692,0.040884750028076434,0.02891423275009408,0.30278663884273077,0.28036183172323015,0.014185941625900837,0.2237214829946444,0.1679018908931098,0.12230905921830848,0.08740704441852047,0.06207664219448745,0.04437039895787139,0.03076657246861327,0.021473316407793708,0.3056391366520634,0.29069125282199465,0.01845887690321926,0.2425508467724981,0.19083514159985487,0.14479817745320178,0.10695867627127692,0.07767695555664648,0.056282895181605216,0.039435763198613916,0.02761416460450491
10.592590412287898,0.3288490884526813,0.32759801360155943,0.09671096579408663,0.3016553714767086,0.27174299100487304,0.24160753776138177,0.21248045716068026,0.185085837794007,0.1602576536123196,0.13623502838274257,0.11568205707729828,0.32137526661889954,0.305881726715226,0.02134471941317301,0.25615526994029014,0.2031386228067127,0.15515975218096528,0.11552827088279301,0.08491247395333908,0.062219495914750025,0.04422842606762238,0.0313485434947511,0.32398250836314174,0.3132666834751573,0.025075152972910044,0.2685331601760423,0.21812799816241116,0.17073590294993654,0.12973617958667708,0.09687970629105123,0.07165476469093038,0.051309019210632925,0.036566314699290545,0.3238848551748206,0.3087510448779234,0.020369694666028046,0.25790737240204653,0.2032641877730345,0.1545668696609453,0.11443945951391066,0.08359718870867937,0.06082824104493631,0.04288814863643217,0.03022343860302057,0.3236919071900523,0.2999728801984313,0.01477337751506432,0.2388947932575364,0.17886431152862145,0.1299319207468443,0.09258539097140639,0.06557111279472824,0.04672434720045323,0.032272821289367676,0.022442685883449765,0.32639776863332937,0.310712141818327,0.01923701352162639,0.25876651833704745,0.20313734341080378,0.1537264593207044,0.11324243762232453,0.08202202622538264,0.059255675754273346,0.04137097087013894,0.028870586404966432
11.01468034616133,0.3494760252404362,0.34844377152286865,0.1002810279511517,0.3201977375394652,0.28777222748860914,0.2551634558735612,0.2237658594829229,0.19436397028245211,0.16779004130182842,0.14217379278622086,0.12033003791688679,0.3424421728388685,0.3262031894229699,0.022107413428938114,0.27257379815012894,0.21559550009354236,0.1641803892420454,0.12186186913823341,0.0892921617138846,0.06521547999219218,0.04617176390557975,0.032598687316659866,0.3448922199938376,0.33377154431789413,0.025974832373452234,0.28550273388976743,0.2313277987401921,0.18054101693113578,0.13677062516556307,0.10182644479515084,0.07507154912187146,0.053549467222714454,0.03801989103640876,0.34479494333753025,0.3289691905298166,0.021096170009426242,0.27421528874334494,0.21557393522412255,0.16344979729828443,0.1206483537352551,0.08786983501323782,0.06373090695080934,0.04475710879924636,0.03142050899400731,0.344609752921804,0.3196385953825325,0.015295999448789099,0.25402242405482306,0.18971619983955157,0.13741294225026635,0.09761829561496078,0.06893210630664456,0.04896018070275573,0.03367660328558432,0.023327435914528415,0.3471660682755918,0.3307873964282101,0.019930508604182655,0.2749331591105607,0.21531619442358638,0.16248970699059467,0.1193507015095395,0.0862008147285924,0.062078389733794134,0.04317520122560922,0.030018057092685457
11.442636841775654,0.37003250441393487,0.36926717599260817,0.10342448718442475,0.33860423641625165,0.30356361085880373,0.26839481538947485,0.23466437419743108,0.2032147425725968,0.17487275538256633,0.14765579942950358,0.12452913551066204,0.363440552525312,0.34650469401637873,0.02277369094193603,0.28887282731447855,0.22786596174550136,0.1729835478722483,0.12797780630295577,0.09347240487236555,0.0680359179711276,0.04796438102464281,0.033724539555059184,0.36573304895789116,0.35425653749301406,0.026761247617767058,0.30234975864191055,0.24433144163311468,0.1901109163307176,0.14356404574122245,0.10654751507226067,0.07828662394438336,0.05561546367042707,0.03932865088992205,0.36563614766966174,0.3491679175012792,0.02172962463236862,0.2904057335991648,0.22770104323437912,0.17211975571853538,0.12664458926959676,0.09194784900150879,0.06646230330070359,0.04647933001713721,0.032496901969284384,0.3654586718537581,0.33928559086731014,0.01574986108759383,0.2690414105442552,0.20040745482311148,0.14471470738189035,0.10247900253517515,0.07214054418375611,0.051064361271734006,0.034968627519245045,0.024121147449761883,0.3678643220709236,0.3508432784136529,0.020534091991625144,0.2909844350634464,0.2273161764908881,0.17104446560908942,0.1252510741971258,0.0901894875303429,0.06473379049585212,0.04483642857450391,0.03104822830221651
11.876524723017514,0.3904451127918426,0.3899973792203419,0.10612219953322803,0.3568049537535425,0.31905075258988996,0.28124112265405277,0.2451225407319598,0.21159153934710145,0.18146609762841678,0.15264865714109827,0.12825375216485904,0.38429249018110645,0.3667141699877674,0.02333956796859802,0.3049879659440507,0.23989653305682546,0.18152795325984267,0.13384580544765584,0.09743137875667064,0.07066535127105435,0.04959594095676843,0.034719281673932054,0.3864286329779292,0.37464991804695075,0.027429621573957515,0.31900848780250524,0.2570828624728126,0.1994010720126853,0.15008292531630196,0.11101822448938649,0.08128224949877295,0.05749497938718153,0.04048459504986654,0.3863320833208647,0.36927645271755954,0.02226617984527358,0.3064154787492409,0.23959316893406335,0.18053639133225702,0.13239863972377,0.09580996113655683,0.06900739044015357,0.04804476815462046,0.03344599303873814,0.3861621911942497,0.3588449558893735,0.01613214795935554,0.28389301694883706,0.21089182649256696,0.15180319827387767,0.10714365449234871,0.0751797652185235,0.053025337018008635,0.036141327327337464,0.02481886150809329,0.3884176287599022,0.3708104514098241,0.02104396792686857,0.30685838722362263,0.2390859725496005,0.17935115861394021,0.1309146140266869,0.09396719826616252,0.06720714935724044,0.046344823272881086,0.031954622601738786
12.316452029697976,0.4106453142934859,0.4105682092676387,0.10836154241167019,0.3747351239829378,0.3341728530546616,0.2936478792050662,0.255093210972801,0.21945433236389442,0.1875370660264622,0.15712678414227998,0.13148505514170464,0.40492556892166615,0.3867645908230468,0.023802544812895864,0.3208597873064166,0.2516384612592534,0.18977660441245292,0.13943928928691854,0.10115041232282919,0.07309095452844525,0.05105836382229323,0.03557799621756652,0.40690788769121394,0.39488485782069926,0.02797692514775141,0.3354181514907882,0.2695308709377433,0.20837149245597889,0.15629778999478358,0.11521741778077128,0.08404369927922192,0.05917860104200347,0.04148193937895091,0.40681164759735755,0.3892288749143554,0.022703405355009375,0.32218608432815055,0.25120251857297304,0.188663465442667,0.1378845397810324,0.0994379438584428,0.07135367510669449,0.04944557308403883,0.034263008327350436,0.4066491334062775,0.37825250791913273,0.016441124947568213,0.2985229557140854,0.22112708871844605,0.1586478684556523,0.1115912783600781,0.0780354954284285,0.054833502402257414,0.03718880246402556,0.025417026052959295,0.40875617437740097,0.39062423204327007,0.02145775753638989,0.3224976594496275,0.2505786450657222,0.1873741794718594,0.13631582624194669,0.09751605829029729,0.06948622188634565,0.047692700307116594,0.032732577626027146
12.76247278172257,0.43056969783749033,0.43091841678452175,0.11013609113016888,0.3923353542136744,0.34887490780788244,0.3055666942599384,0.2645355542097789,0.2267696354262136,0.19305926463411593,0.16107122421257025,0.13421073068895756,0.42527308369966466,0.4065941960446532,0.02416152991047515,0.3364340271998785,0.2630478690099873,0.19769682629111057,0.14473534697152632,0.10461393877268153,0.0753024780920396,0.052345753870294394,0.0362975901368446,0.4271052336136756,0.4148996734808746,0.028401781808778157,0.35152315948335483,0.2816292955679951,0.21698678391974502,0.16218317810637364,0.11912742227925491,0.08655919478007061,0.06065942893244253,0.04231701474430567,0.4270092475644776,0.40896433544596167,0.023040232609294227,0.3376640890318147,0.26248599196864586,0.19646890748359036,0.14307985924458477,0.10281656930623972,0.073491159744713,0.050676013598774536,0.03494494736313861,0.4268538444664617,0.3974490094263909,0.016676070475338346,0.31288157320052085,0.23107517529940655,0.16522169912651122,0.11580375414027731,0.08069580208663427,0.056481156422108394,0.0381067633670084,0.02591343825382593,0.4288154673704014,0.4102248343178228,0.02177440778926701,0.33784970533277436,0.26175180482439603,0.19508196657852572,0.14143264588523743,0.10082109228089198,0.07156118616096917,0.04887443581455728,0.03337915730551729
13.214695018902365,0.4501601708000012,0.450991876609644,0.1114452580114951,0.4095518014406571,0.36310783489394044,0.31695533522823616,0.2734149967003769,0.23351037900454805,0.19801273685214568,0.1644694157132031,0.1364246753830204,0.4452742124509234,0.4261466501221776,0.024416743097227828,0.35166170626329096,0.2740858311719504,0.2052602818657079,0.14971467598574031,0.1078094196734725,0.07729217356642812,0.05345430201786561,0.03687669081294143,0.4469607780187338,0.43463800502705596,0.028704357705173482,0.3672732501462951,0.29333710248659967,0.22521618456752995,0.167717592106143,0.12273397123174784,0.08881981719115603,0.061932981604844374,0.04298815553920264,0.44686498020471,0.4284272412523985,0.02327686370974865,0.3528011614178042,0.2734052909522056,0.20392484714896508,0.14796564955051542,0.10593353501235171,0.07541225957079077,0.05173237740122053,0.035490481108048644,0.4467163727700175,0.41638034090508586,0.016837214027362137,0.32692398115820015,0.24070227448632187,0.17150121428019674,0.1197657659091954,0.08315103412756455,0.05796243803035821,0.03889245722099122,0.026307165860671854,0.44853652743693856,0.4295575454652491,0.021994109317425795,0.35286694366282,0.2725677196610765,0.20244703310718298,0.14624639277926135,0.10387017794844296,0.07342458208120116,0.049886381927785856,0.033893064955069885
13.673194369105104,0.46936411416961865,0.47073772370147976,0.11229387794014851,0.426336270669215,0.3768285426488452,0.3277777216456411,0.28170313822158316,0.2396557656472378,0.20238377011494937,0.1673149009212592,0.1381266406306534,0.46487412583185017,0.4453711616777866,0.024569605736301754,0.3664992266368816,0.2847184363150221,0.21244296400670873,0.15436151584773225,0.11072725775132738,0.07905469333024927,0.05438216946259223,0.03731552936163012,0.4664204376070547,0.4540489449781884,0.0288862412038127,0.38262359438578597,0.30461845185777603,0.23303355442579526,0.1728834311144856,0.12602611625421148,0.09081941213763793,0.06299706221018586,0.04349556703641665,0.46632475347788926,0.44756737450526674,0.023414672410548582,0.3675541906106077,0.28392696875510537,0.21100760585995437,0.15252639226494613,0.1087793907924104,0.07711172807972096,0.05261287369388537,0.035899842882050455,0.4661825912292597,0.4349976239877845,0.01692565503050554,0.3406101517190483,0.24997887553480644,0.17746647676343486,0.12346475573254499,0.08539376116917613,0.05927326732689046,0.03954458103350075,0.026598459549332383,0.467866017359956,0.4485728703973026,0.022118192274602468,0.36750686685763834,0.2829933730184615,0.20944596757404604,0.15074171458160388,0.10665396337574734,0.07507122206380105,0.05072676510076132,0.03427452841721856
14.138046460198538,0.48813446157096196,0.49011046043596285,0.11269173464785884,0.44264629074491224,0.38999996687400384,0.3380038936103799,0.28937764006272537,0.24519109034127867,0.2061646547595042,0.1696069993374354,0.13932181360967166,0.4840240340390496,0.46422252960505583,0.02462262914821934,0.38090838254857473,0.2949167504164549,0.21922511818406218,0.15866354902183794,0.11336069115602274,0.08058699426374932,0.055129373237008714,0.037615814791410664,0.48543599944785887,0.473087104766835,0.028950305402118282,0.39753482122910966,0.3154426768622116,0.24041731290927704,0.17766689547971537,0.12899611435941838,0.09255447708083225,0.06385163473109896,0.04384118308768843,0.48534035048057295,0.46633996511212183,0.023456086411540282,0.3818853230204991,0.294022424117543,0.21769764335604255,0.1567499075642302,0.11134744071194472,0.07858655554741957,0.05331751452034471,0.0361747040366979,0.48520425657764626,0.45325728359355344,0.01694326393360098,0.3539049470488596,0.2588797636346244,0.183101048603048,0.1268908549935625,0.08741870510543118,0.060411279452912955,0.04006320299512824,0.026788654869393205,0.48675631906603256,0.46722659861304605,0.02214901829214502,0.3817320633285603,0.29300045892660076,0.21605938786028794,0.15490651619723297,0.10916579369458844,0.07649811101310486,0.05139557455347893,0.03452518398813646
14.609370135974837,0.5064297158462061,0.5090699655301896,0.1126530812361058,0.4584450689361928,0.4025909803753664,0.347609874905047,0.2964220440395776,0.25010749501985474,0.20935337487021785,0.17135042380979099,0.14002037086964922,0.5026811636627445,0.4826611316951311,0.024579287945748443,0.3948563137726934,0.30465673936065457,0.2255911574173601,0.16261181004218253,0.11570569203326596,0.0818882328736163,0.055697656153373375,0.03778058911775368,0.5039651116658096,0.49171260970994757,0.02890057113378115,0.41197298004166055,0.32578421528169227,0.24735034810117634,0.18205788244221324,0.13163931300276555,0.09402403353725695,0.06449866547105551,0.04402849937532355,0.5038694207612089,0.484705682221364,0.023404470084115385,0.3957619168653782,0.30366782134561443,0.22397946843433655,0.16062726608134487,0.11363364518487037,0.07983587468721288,0.05384799448098605,0.036318035601895705,0.5037390017832238,0.47112103868222777,0.01689261133258125,0.36677806567688753,0.2673839367477516,0.18839189640248158,0.1300368039693013,0.08922265586712247,0.06137574264768406,0.04044965976392459,0.026880066834888142,0.5051655355409035,0.4854798236130053,0.022089861929299435,0.3955102132490765,0.30256533015441534,0.22227186726803982,0.1587318711791986,0.1114016035491641,0.07770434636825202,0.051894446372813714,0.034647936601511165
15.08723022032064,0.5242138994141358,0.5275814489115935,0.11219609221962772,0.4737014070973704,0.4145762724917704,0.3565775262831859,0.3028255881448757,0.2544017050288262,0.21195327773460787,0.17255486552139263,0.14023696923300605,0.5208086607757086,0.5006528273511244,0.024443887457106534,0.40831537616388225,0.31391910548379093,0.23152950182666357,0.16620055827175645,0.11776083848816621,0.08295964074067018,0.05609034763611571,0.03781407322856708,0.521971203448881,0.5098910256783018,0.02874204550704304,0.42590943105508394,0.3356224583687223,0.2538198649893193,0.18604986232049733,0.13395400803406352,0.0952294935883745,0.06494197125783137,0.044062399282482054,0.521875392689501,0.5026305578693947,0.023263996186050545,0.40915643673842883,0.31284395205386406,0.22984149971792905,0.164152681578576,0.11563650788512002,0.08086084502988088,0.05420755850081571,0.036333959015583346,0.521750247258353,0.48855583508679673,0.016776849579997845,0.37920395681121766,0.2754744929315607,0.193329296537401,0.13289788050970927,0.09080439749819862,0.06216749264963392,0.04070646666385387,0.026875867549715778,0.5230574240066123,0.5032988705200383,0.021944784148103916,0.40881397332077757,0.31166884773637016,0.22807180165912944,0.16221192526350953,0.11335981692572332,0.07869101285474617,0.05222653591194948,0.03464681809107473
15.571723949065909,0.5414565638583251,0.5456155078187935,0.11134203580765063,0.4883898298156925,0.42593637672625434,0.3648945296365908,0.30858302802298615,0.2580757031560927,0.21397258894397983,0.17323428028136176,0.13998997563446774,0.5383755988780192,0.5181690070702996,0.02422122604681756,0.42126316891252247,0.32268929126856166,0.23703254962772144,0.16942714763517522,0.11952717359502169,0.08380438099984427,0.05631206083887233,0.03772130602271156,0.5394234932876717,0.5275933951925722,0.02848037636624032,0.4393208643017709,0.344941733654779,0.25981734612943846,0.18963973703886824,0.13594128670481015,0.09617447937322816,0.06518689043569634,0.04394877841485283,0.5393274898407703,0.5200860300808137,0.02303932243399796,0.4220464695844516,0.3215362185482812,0.23527604171910654,0.16732338874591896,0.11735693959835183,0.08166451885871016,0.05440071164211366,0.03622740133547079,0.5392072176825758,0.5055338801294639,0.016599444340768044,0.3911618249486935,0.2831386009859388,0.19790679163339014,0.13547178852817318,0.09216460250903424,0.06278883541785343,0.04083707634251513,0.026779795897019294,0.5404013991861392,0.520655340131246,0.021718327773372147,0.42162100497163674,0.32029638030714047,0.23345138146061353,0.16534377942648454,0.11504122091439128,0.07946105112048125,0.05239623699300392,0.034526662007563096
16.062937754059494,0.5581322991835316,0.5631475866169383,0.11011495357817458,0.5024900672139082,0.43665713001052886,0.37255407125664153,0.3136944740572769,0.2611363869955881,0.21542392199135418,0.17340643232082745,0.13930111563013234,0.5553564317576555,0.535185989247123,0.02391677421056084,0.43368191954793806,0.33095684671970776,0.24209633990076404,0.1722919313646817,0.12100807575623941,0.08442739760165238,0.056368644091920696,0.03750826757547888,0.5562964669233205,0.5447956669616423,0.02812201024881347,0.45218869936045797,0.35373069251846645,0.26533821443714284,0.1928277293994829,0.13760488234971324,0.09686466510326135,0.06524021166772082,0.04369464938227024,0.5562001999809326,0.5370483671355228,0.02273577822251728,0.434414136582093,0.32973403345091706,0.24027895348807782,0.1701395529814102,0.11879814447123262,0.08225169737126933,0.05443317856925654,0.036004235681069564,0.5560844107475148,0.522032077509066,0.016364382212018275,0.40263506287363265,0.29036694174659217,0.2021209183795034,0.13775861680282242,0.09330575979764368,0.0632434503542911,0.04084587359485279,0.026596319342165685,0.5571720372894933,0.5375255450647414,0.021415703420799362,0.43391339083066693,0.32843720336466375,0.23840628474756145,0.1681274110256044,0.11644885119197398,0.08001912692832382,0.0524091514973904,0.03429324208287367
16.560979675112463,0.5742200714125524,0.5801572275105745,0.10854236863299956,0.5159853902039031,0.44672821370929233,0.37955322604806147,0.31816449698706667,0.2635952678192906,0.21632449468363038,0.17309372677912738,0.13819601332119097,0.5717300580838887,0.5516840682589514,0.02353725981155371,0.4455573957465096,0.33871429615260046,0.24671954872968474,0.17479799277384625,0.12220916089285437,0.08483547357291099,0.056267828366307546,0.03718250254585805,0.572569026139682,0.5614778109656359,0.027674719302988596,0.46449802279861496,0.36198119370591786,0.27038077691542173,0.19561704634013674,0.13895102933050163,0.09730781760717193,0.06511081068034055,0.04330868967753766,0.5724724336895592,0.5534978035961529,0.022359873325765296,0.446245084164093,0.33742978512747807,0.24484870256406668,0.17260401977054812,0.11996551017522618,0.08262897206338923,0.0543124980487134,0.0356717869476493,0.5723607429460668,0.538031191863361,0.016076636922614348,0.4136103452927636,0.29715279306426995,0.2059704030797488,0.13976070438250274,0.09423211025561579,0.06353638526729972,0.04073868909945316,0.026331084948682325,0.5733483059642415,0.5538897620880907,0.021043231662480098,0.4456767273300522,0.3360835870163476,0.24293478067136298,0.1705654400888158,0.11758789497955868,0.08037165271888591,0.052272633103130614,0.03395368871871992
17.06593614407367,0.5897039654895055,0.596629002859412,0.10665265439059352,0.5288644693789724,0.45614455577192714,0.3858941740056238,0.32200223345702,0.26546786143678186,0.21669492459916986,0.17232091810819797,0.1367018250843831,0.5874808368251142,0.5676486829983428,0.023089023604070523,0.4568801609363396,0.3459583897104899,0.2509042993251004,0.17695095612194434,0.12313797131586852,0.08503682500772895,0.05601784971164695,0.03675139365459028,0.5882254219007822,0.5776249157894764,0.027145990883856955,0.476238810715309,0.3696895025666879,0.2749470609093841,0.19801372704398854,0.13998815495346312,0.09751334537604167,0.06480823265285121,0.042799561001349885,0.588128448264125,0.5694196250446206,0.021917764206730257,0.45752966738916395,0.3446199847486072,0.24898714271762795,0.17472213931484307,0.12086633294608559,0.08280435971115407,0.054046733088463576,0.03523726501909496,0.5880204863373544,0.5535168994544882,0.0157407688965555,0.4240787076689478,0.3034930715652448,0.2094568240822225,0.1414824028571172,0.09494940803573869,0.06367384158115617,0.040521705505646544,0.025989518252021948,0.5889144089386649,0.5697331859331677,0.020606908140454988,0.45690120074083923,0.3432318038853473,0.24703844730962068,0.17266294214162597,0.1184654155377819,0.08052645685130379,0.051994574934050714,0.03351506181854566
17.577904396773075,0.6045723253626556,0.612551594143384,0.10447546966206715,0.5411201339337732,0.46490515710309976,0.39158315052698994,0.3252207890806653,0.2667732009618982,0.21655886364065738,0.17111522767863402,0.13484753376969974,0.6025975612298723,0.5830693632273845,0.022578716458636072,0.4676444804344308,0.35268899671126785,0.2546553709794059,0.17875870974423874,0.12380374912307654,0.08504092520548412,0.05562780764302663,0.03622284445091172,0.6032542802832374,0.5932261572171886,0.02654366935080484,0.4874048411021218,0.37685519205959367,0.27904198905663513,0.2000263185838385,0.1407265987898503,0.09749208330546727,0.06434300688987844,0.04217652869697168,0.6031568743200367,0.5848031406361583,0.02141591057540762,0.46826187640140854,0.35130419801581075,0.2526987259171956,0.17650148272239058,0.12150958100730146,0.08278711446563906,0.05364479037143153,0.03470839100652969,0.603052288652184,0.5684787991663584,0.015361573565154817,0.43403455598337487,0.30938736752938745,0.21258394235661782,0.14292989492739833,0.09546474866438441,0.06366300277732105,0.04020176865770107,0.025577434950697427,0.603858862310764,0.5850449815628153,0.020113028258743747,0.46758057577527706,0.3498811336680284,0.2507214311622602,0.17442719193295123,0.11909012935738142,0.08049259164907258,0.051583703278703694,0.03298491924849833
18.09697086505953,0.6188173600621765,0.6279174059707561,0.10204135767895203,0.5527489597876499,0.4730125812759929,0.3966299017277932,0.3278366672373006,0.2675332081226022,0.2159423858059118,0.16950581266116815,0.1326635183398206,0.6170730428281785,0.5979393204761536,0.022013269094375267,0.4778479106313249,0.35890869544379955,0.25797981657207164,0.180231075461857,0.12421713118008484,0.08485824177509993,0.055107494658505035,0.03560521580911158,0.6176481875579645,0.6082744151634744,0.025875928168441746,0.4979932955430304,0.38348070888995367,0.28267296471344056,0.2016655127921224,0.14117828741714086,0.09725602098526355,0.06372648326081952,0.041449397069327126,0.6175503092067558,0.5996413178062213,0.020861053664627132,0.4784389700811516,0.35748466714575694,0.2559901599864851,0.17795153726421056,0.12190560377297276,0.08258747879028795,0.053116271836253164,0.034093341411946566,0.6174487726466176,0.5829100465321347,0.014944069872965898,0.4434753229572609,0.31483760980185704,0.21535741085738366,0.14411094396597043,0.09578633539847924,0.06351182749161174,0.03978626370756572,0.02510100585307536,0.618174100137243,0.599817917039505,0.0195681671130607,0.4777118396266019,0.35603349185415367,0.25399009852915033,0.17586735325578606,0.11947211920236714,0.08028008662628325,0.051049434657487784,0.03237127378799629
18.6232543927252,0.6324347441288473,0.6427221262865233,0.0993811975036551,0.5637507321807511,0.4804724042030609,0.4010471431333876,0.32986924358930303,0.26777222270418294,0.21487347651580396,0.16752324278996744,0.13018106570234678,0.630903662200112,0.6122550307714093,0.021399778279951428,0.4874908727266474,0.3646223640342178,0.2608866084378072,0.18137951140601835,0.12438991629683809,0.0845000134628047,0.05446722502965733,0.03490721930878196,0.6314032758299071,0.6227658295688111,0.025151123894823782,0.5080042810610046,0.38957093447587576,0.2858494901314079,0.20294381742963652,0.14135645858249019,0.09681803545795961,0.0629706031403323,0.04062836057594671,0.6313048893203379,0.613930344190531,0.02026010399432502,0.4880610266441872,0.36316589074466615,0.25887003942648,0.17908340437404022,0.12206589130648937,0.08221645424461511,0.052471290855211114,0.03340063902027075,0.6312060889436487,0.5968069381395139,0.014493420577809387,0.45240105253980484,0.3198476910621965,0.2177844605831843,0.14503465469746613,0.09592328738192098,0.0632288704852192,0.03928298427303459,0.0245666904251224,0.6318560501468444,0.6140479405040216,0.01897907174363624,0.4872947556789572,0.36169301390955355,0.25685268512560183,0.17699419161018237,0.1196225990870134,0.07989972969666738,0.050401699636358,0.031682488006276543
19.156841411618952,0.6454234220396147,0.6569646031976358,0.09652608132235656,0.5741282934518317,0.48729297475624217,0.4048499778247698,0.33133985877607053,0.2675161224469181,0.2133812310308725,0.1651990322323387,0.12743226594019652,0.6440891610552806,0.6260161064530967,0.02074569440133506,0.49657654277586794,0.3698370914137082,0.26338627736933407,0.182216479732048,0.1243344464142027,0.083977691965887,0.053717629397589735,0.0341380764010733,0.644518998800096,0.6366997127155559,0.02437797922916442,0.5174407617757192,0.39513309793336826,0.2885827722797395,0.2038748721695007,0.14127500760776793,0.09619129440722098,0.062087678773555685,0.03972415704751288,0.644420079494962,0.6276695352649815,0.01962032719602776,0.4971308705952584,0.36835456394870614,0.26134850745914995,0.17990917872194087,0.12200248026879651,0.08168525658492001,0.051720283995298454,0.032639323965479326,0.6443237229221811,0.6101688171942434,0.014015131567546597,0.46081434987797254,0.3244234538688263,0.21987362109177608,0.14571090521791488,0.09588510286367621,0.06282278046029907,0.038699970277922414,0.023981419208924437,0.6449039438363883,0.6277341022260271,0.018352843495540058,0.4963318062119794,0.3668660159787344,0.25931896532177146,0.17781945478845837,0.11955332450896158,0.07936251518425125,0.04965074547165344,0.03092744100456097
19.697829157570737,0.6577851002154874,0.6706463916696584,0.09350675039280823,0.5838870314140637,0.4934849245831254,0.40805539951029624,0.3322713068437784,0.26679181235712324,0.21149530116243698,0.1625650179183116,0.124449370134968,0.6566320984201863,0.6392248299410218,0.020058548249296735,0.5051104375581434,0.37456178626946995,0.2654905953152295,0.1827551989799928,0.12406340187851068,0.0833027543458258,0.052869402765664854,0.03330721249162796,0.6569976159984288,0.6500780539070516,0.0235652879286759,0.526308100193565,0.400176349958108,0.2908853844749633,0.20447318520215008,0.14094824584860463,0.09538904868402362,0.06109011470802623,0.038747738861609274,0.6568981438103856,0.6408608601815929,0.01894908555738319,0.5056536467332168,0.37305918529689924,0.2634369354616173,0.18044169969191112,0.12172773265471995,0.08100512159045928,0.05087375020376071,0.03181865049654163,0.6568039599796303,0.6229976144464345,0.01351481085781964,0.468719984515015,0.32857234289514364,0.2216344582015785,0.1461501741542724,0.09568151533337303,0.06230218073789892,0.03804530754568751,0.023352339730454138,0.6573197887972606,0.6408780795040776,0.01769668812657212,0.5048277755576036,0.37156059989222867,0.261399931565827,0.17835563030471122,0.11927637317065577,0.07867946035447247,0.04880689050130234,0.030115232202036216
20.24633647437273,0.6695235609222939,0.6837709617439838,0.09035310515070474,0.5930340977801021,0.499060356717348,0.4106817019768841,0.3326875660337108,0.2656269404900512,0.20924565682063775,0.15965302495532,0.12126421733307649,0.6685371510623167,0.6518853922140894,0.019345656496089745,0.5130996470677471,0.3788065070363569,0.26721218232378546,0.1830095854271003,0.12358983051202402,0.08248676715645513,0.05193326937045366,0.03242399843042105,0.6688434870956563,0.66290477318215,0.022721606649056033,0.5346133039816164,0.40471107977311815,0.2927708415019858,0.20475404083208704,0.14039089864252652,0.09442465478443869,0.05999033554721186,0.037709981644254494,0.6687434506617099,0.653508188151582,0.01825352988631813,0.5136360801608936,0.3772894010649862,0.2651475512724276,0.18069451626328148,0.12125438130737566,0.08018737906061414,0.04994222461014979,0.030947817755200155,0.6686511901524664,0.6352971199149084,0.012997904900889624,0.47612419398224576,0.3323028053749575,0.2230772465587455,0.14636352720104387,0.09532254276357296,0.06167574552702082,0.037327124702754004,0.022686578496671134,0.6691076824034321,0.6534834431438837,0.017017618121726856,0.5127890229674733,0.3757860162138921,0.26310743714333756,0.17861591583453973,0.11880418713150286,0.07786167738976214,0.04788049719494841,0.029254924620686032
20.802460597854886,0.6806444247087099,0.6963435731582253,0.08709396304805408,0.6015783324832819,0.5040327747708594,0.41274807486085563,0.332613080519097,0.2640491646488707,0.20666189631545215,0.15649436951036289,0.11790793533598923,0.679810853823601,0.6640037777768154,0.018614122800714065,0.5205528296372532,0.3825825051194051,0.2685642734651688,0.18299375027812498,0.1229266505819791,0.08154094438753434,0.05091974830698803,0.03149769679909083,0.680062826310986,0.6751855910448029,0.021855241407196344,0.542364976639066,0.40874891674296004,0.29425332025625245,0.2047329492602179,0.13961757134968195,0.09331110566125617,0.05880054329050257,0.036621618446190454,0.6799622214687336,0.6656171738267443,0.01754061710387152,0.5210864442692231,0.3810560373222325,0.26649318314737735,0.1806813576237943,0.12059501982702844,0.07924300329967988,0.04893604185567783,0.03003593165998434,0.6798716562716552,0.6470728674673012,0.012469725553919076,0.48303467754552437,0.33562435555902453,0.2242127698214523,0.14636216197053967,0.09481806509753736,0.06095182246812928,0.03655339574314788,0.021991225097139622,0.6802735674353875,0.6655555346540177,0.0163224436703405,0.5202234514798957,0.3795526904340886,0.2644539351151391,0.17861369230197238,0.11814908277517319,0.07691993151317815,0.04688173660840793,0.028355486564881942
21.366298763847173,0.6911550831171419,0.7083714289833964,0.08375619952080905,0.6095304027225259,0.5084173589799453,0.41427462216021693,0.332072299810802,0.2620857124758198,0.20377276460912758,0.15311898314299757,0.11441000452898668,0.6904615378086846,0.675587844228871,0.017870223800338765,0.5274803513585848,0.38590245009967017,0.26956078108673437,0.18272167656961474,0.12208641783625598,0.08047596183910899,0.049838608370003125,0.030536841848169086,0.6906636352934268,0.6869281293136335,0.020973587979340083,0.5495735071505772,0.41230300135256714,0.2953477561609386,0.20442533363980164,0.13864249474975332,0.09206081236957188,0.057532106665141025,0.035492568147726195,0.690562462561158,0.6771953488709731,0.016816472641157675,0.5280147434360414,0.3843713560261671,0.2674873537215401,0.18041583926103977,0.11976189220303927,0.07818244238366795,0.04786479647451898,0.02909137730228601,0.6904733869283892,0.6583322068634402,0.01193486673467995,0.4894607415959891,0.3385478184916743,0.2250524122569387,0.1461571161846953,0.0941776320879062,0.060138311530419604,0.03573146857572219,0.02127277939701242,0.6908251643098868,0.6771015724063952,0.015617173788756598,0.5271406914672704,0.3828724952269998,0.265452588527116,0.1783622360283669,0.11732302127660602,0.07586446277535493,0.045820044054452995,0.02742518384125068
21.93796981614176,0.7010639775805536,0.7198628474099219,0.08036452930323762,0.6169020503674658,0.5122304140171436,0.4152821156572994,0.3310897743611531,0.25976343123268314,0.20060610808015922,0.14955527890587234,0.11079797357695144,0.700498568667423,0.686646517664374,0.017119406241604188,0.5338935598479598,0.38877985672898885,0.2702160272084977,0.18220731470905144,0.12108149183034837,0.07930214002089193,0.04869901200198585,0.029549235781585016,0.700654959297309,0.6981411150346599,0.020083107766100828,0.5562503203622389,0.4153873959102652,0.2960695537399701,0.20384660641563,0.13747968341213035,0.09068575650746759,0.05619568538679027,0.034331905430789754,0.7005532267965916,0.6882513202869618,0.01608639709952104,0.5344319683533131,0.3872484875935573,0.26814401983616076,0.1799115563384585,0.11876705166130674,0.07701578793476145,0.04673746536061203,0.028121804680283035,0.7004654521754183,0.6690835321054425,0.011397226905475897,0.49541261583322055,0.3410847912841904,0.22560791742624192,0.1457593878339725,0.09341064521200357,0.05924284752397442,0.03486820539698994,0.02053713867224914,0.7007712373415312,0.6881298501756037,0.014906968461276935,0.5335513793096225,0.38575818888296237,0.266117013809781,0.17787481942335048,0.11633780137465963,0.07470517193014097,0.044704242279047936,0.026471537118201684
22.517570990568604,0.7103812344387881,0.7308280317970972,0.07694033737527482,0.6237069959085816,0.515490330485126,0.41579246531219805,0.32969010694218787,0.2571087600284519,0.19718904429494225,0.14582968675898494,0.10709631013697428,0.7099329817126359,0.6971905250492579,0.016365417468729274,0.5398055006261282,0.39122991077027486,0.2705450794558781,0.1814644541927713,0.11992407737471109,0.07802970378429841,0.047509175197621205,0.028540966654250783,0.7100475137585294,0.708835111760151,0.01918842342277826,0.5624086144002597,0.4180179320276452,0.29643495192731667,0.20301207653898923,0.1361429968514998,0.08919777967359335,0.05480089892250101,0.03314685914630919,0.7099452359524923,0.6987955092637427,0.015353990344883314,0.5403508200376137,0.38970224246061946,0.2684778910510773,0.17918195861286002,0.11762241817336223,0.07575306806160845,0.04556210914451933,0.027133151170141225,0.7098585977220849,0.6793369846894451,0.010859223968634061,0.5009021059233405,0.3432484183157814,0.22589167527208937,0.14517977379856423,0.0925264092483351,0.058273123921795705,0.033969725003670924,0.019788704756174426,0.71012222764348,0.6986504815548563,0.014195316506728875,0.5394678549236301,0.3882242189203685,0.266461588087056,0.17716457764183818,0.11520510559791561,0.07345193056980127,0.04354227136728064,0.025500388054905287
23.10522113091988,0.7191173860829605,0.7412777336174085,0.07350287787670601,0.6299598093960574,0.5182164749831372,0.415828084927219,0.3278978991670592,0.2541477591691623,0.19354810678170736,0.14196742386958736,0.10332772591392789,0.7187762011395746,0.7072310766610158,0.015611518072920027,0.545229824378942,0.3932684188348009,0.2705631705930901,0.18050671648008632,0.11862618281145046,0.07666877286321838,0.04627695518119401,0.02751757085599293,0.7188524158507428,0.7190211837890708,0.01829357780428538,0.5680622469169329,0.420211113588052,0.2964604015885517,0.20193689654453315,0.13464608145677426,0.08760857534433573,0.053356941497659585,0.03194403953455024,0.7187496107428872,0.7088388139032241,0.014622396433014002,0.5457846182907076,0.3917480648554361,0.26850386603094323,0.17824033976543407,0.11633973615231116,0.07440422383593297,0.04434643837205476,0.02613083477525651,0.7186639597159667,0.6891031570757705,0.010322947503229549,0.5059415867529014,0.34505240750801125,0.22591622079080995,0.14442891074952935,0.09153408693156588,0.05723679762639265,0.033041874531125,0.01903144783919743,0.7188889691065153,0.708674045616435,0.013485259286712301,0.5449030887435456,0.39028568220492066,0.26650090210297683,0.17624450988540646,0.11393645242905115,0.07211451268165767,0.042341717363198264,0.024517056389109983
23.701039080987762,0.7272842600390247,0.7512242593926185,0.07006881386779779,0.635676696143352,0.5204297637151004,0.41541203286039496,0.32573769341431497,0.25090658762439777,0.1897101420063276,0.13799259372535308,0.09951243795808835,0.7270408809426725,0.7167807434078395,0.014860071827411536,0.5501814235094012,0.3949122295502439,0.27028575686568485,0.1793474238624186,0.1171999705609584,0.07523014521660452,0.04500988634243553,0.02648330027825918,0.7270820309784232,0.7287118149873354,0.017401605642799887,0.5732264065225049,0.4219845900935744,0.2961626579064609,0.20063597805744976,0.13300275999378713,0.08593050359523415,0.05187263682919591,0.030728677593599093,0.7269787239525262,0.7183935317692595,0.013893856235228116,0.5507479663876529,0.3934024840438962,0.2682371039548287,0.177099728836609,0.11493093634513878,0.07297989093977966,0.04309784286757618,0.025118970147591232,0.7268939321991008,0.6983939890706923,0.009789737701205647,0.5105446039973421,0.34651144565918734,0.22569428259826813,0.1435171333667403,0.09044303979689898,0.056142281995028305,0.03209027101520165,0.018268153281020584,0.7270835745938573,0.7182125514429123,0.012778939835927181,0.5498713578102546,0.3919587786224216,0.2662498272041336,0.17512737235392073,0.11254358511674199,0.07070343862295886,0.041109867819235396,0.02352555694688764
24.305122076602206,0.7348948078212156,0.7606807638349226,0.06665456563499426,0.64087447542555,0.5221515229127833,0.4145675979096455,0.32323384353717594,0.24741138034033436,0.1857022424558951,0.13392885812504268,0.09566976053169626,0.7347407564856053,0.7258529699928854,0.014114154002460067,0.5546756656865733,0.3961784002473331,0.2697283397029161,0.17799973091812005,0.11565764950637888,0.07372509610109736,0.04371548236504897,0.02544217009366989,0.734749823448876,0.7379203792485177,0.01651628523933176,0.577916783446725,0.4233562523127878,0.2955585433650731,0.1991240599264371,0.13122690565732742,0.08417639921556883,0.05035677936103448,0.029505780319101758,0.7346460419822444,0.7274728373141632,0.013171367733201697,0.5552559302838349,0.39468224012269193,0.2676928157036994,0.17577299441115554,0.11340801434327523,0.07149120965673751,0.04182371479769468,0.024101457156395435,0.7345619967654391,0.7072222857475725,0.009261663425275495,0.514725145881853,0.3476404057783945,0.2252386226874146,0.1424546414244076,0.08926270887211611,0.05499850038031605,0.031120528627977782,0.017501363429185225,0.7347192580952338,0.7272788886177213,0.012079280658803702,0.5543874174290258,0.39325994556358695,0.26572330943783773,0.17382576946698575,0.11103831564645003,0.06922973991268894,0.03985401628756918,0.022529700319883248
24.91758896155539,0.741964480614497,0.7696623473845975,0.06327874582005205,0.645571594444251,0.5234039551814171,0.4133196170504705,0.3204130171945218,0.24369043669971438,0.18155257757899404,0.12980098794901082,0.09182053683948321,0.7418919680864613,0.734463018956638,0.013378768476839541,0.5587287724664415,0.3970838686718738,0.2689070266569386,0.17647834296452178,0.114012439855019,0.0721653494272468,0.04240193379698879,0.02439952613625831,0.741871696558259,0.7466621006800404,0.015643446919446087,0.5821500231902182,0.4243439900946521,0.29466561256092894,0.19741753895868677,0.12933351236689017,0.08235963133388868,0.04881896076264279,0.028281804828104978,0.7417674726874429,0.7360917449394088,0.012459875766085654,0.5593244744578102,0.39560397658273,0.2668868553952509,0.17427459767988937,0.11178399860612559,0.0699497698854702,0.04053214571812724,0.023083553382384717,0.7416840747780922,0.7156026618588947,0.008742569949120404,0.5184979718937567,0.3484539108901029,0.22456252665577336,0.14125312008375943,0.08800344699325854,0.053814716786687616,0.03013883096935039,0.016734843832789413,0.7418117101538872,0.7358877810891524,0.011391171351652758,0.5584669108507481,0.3942055374291187,0.2649369546262937,0.17235392163069677,0.10943351261048276,0.06770490784129707,0.03858218124716992,0.021534692428187893
25.53855857963948,0.7485139203660168,0.77818841280411,0.059960385205531645,0.649786394591935,0.5242048748847659,0.4116923860532278,0.3173046102967586,0.23977080416278682,0.17728423645621366,0.12563284817159748,0.0879886943615739,0.7485157684994529,0.742629907479769,0.012659729072787089,0.5623570594626423,0.39764200703443076,0.26783787180641155,0.17480092178206813,0.11227700760025447,0.07055868783604434,0.04107761251874638,0.02336467137320817,0.7484686882770004,0.7549560348603201,0.014789732496816662,0.5859428400974509,0.42496204212857336,0.2935013010628324,0.19553573016109574,0.12733691762375282,0.08048948671875678,0.04726882163439099,0.027067117680998464,0.7483640530451336,0.7442690819221306,0.011765079166593233,0.562969627743304,0.39618071260303245,0.26583500507866537,0.17262197965192191,0.11007133283909065,0.06836315083037378,0.0392313330640739,0.022074459155214,0.7482812170713993,0.7235535163882946,0.008236979065650228,0.5218779199038671,0.34896301278199543,0.22367927367277016,0.1399273332604656,0.08667512427189059,0.05259627417124429,0.029151530097648752,0.01597631561197163,0.7483817695308201,0.7440578307040391,0.010720189495347485,0.5621255549092655,0.3948082073051583,0.2639062677496245,0.17072903988653101,0.10774141767752375,0.06613634058605969,0.037302405538651155,0.02054961700456289
26.168160578627763,0.7545591320447147,0.7862741629186448,0.056710751776029494,0.6535354560508975,0.524573115663307,0.4097068745801992,0.3139304422840242,0.23567348652388723,0.17291684005021968,0.12144226636626848,0.08418976735615724,0.7546287899967193,0.7503689553560824,0.011958857754413141,0.5655758147352531,0.3978678754406344,0.26653486800300846,0.17297945614687735,0.11046060654662343,0.06891185312362509,0.03974766157556325,0.02234164093351199,0.7545572079713075,0.7628174608638739,0.013957437965767226,0.589310867269632,0.4252262621585813,0.2920808103410537,0.1934919901440813,0.12524774945188868,0.07857392676560501,0.04571246317213298,0.025866461281024312,0.7544521954709472,0.7520199319001987,0.011088720589780304,0.5662064308241208,0.39642723916958844,0.26455102422009624,0.17082688721165315,0.10827908542766898,0.06673794953997576,0.03792630251522082,0.02107811291960667,0.7543698498150123,0.7310895607754171,0.007745985951463514,0.5248789748940685,0.34918074035903796,0.2226004343015037,0.13848674724856597,0.08528471427686582,0.051348010775415516,0.028162322876175684,0.015228759361263456,0.7544456508701688,0.7518038547080571,0.01006802303616818,0.5653781032932144,0.39508248876043633,0.2626448035709046,0.16896267105348295,0.10597097027897012,0.06453055800948482,0.036019656325714716,0.019578365912878485
26.806492194350195,0.7601154906757734,0.7939348011729446,0.05353978407521842,0.6568354910576546,0.5245276015604142,0.40738334320415465,0.3103109813973775,0.2314185712207473,0.16846917007992732,0.1172451480006811,0.08043682357706428,0.760247026804691,0.7576955740981127,0.011278049314257148,0.568400441500857,0.3977765853911164,0.26501153425747825,0.17102517209974097,0.10857220439226731,0.06723164778829428,0.038416538493098576,0.021333497814093116,0.7601530389220456,0.7702617768603635,0.01314887261038679,0.5922698692978342,0.42515256934285967,0.2904188569407019,0.19129888450979718,0.12307629904080496,0.07662089780819185,0.04415521829475438,0.024683527947887005,0.7600476831871914,0.7593594921028748,0.01043263438616639,0.5690500636330698,0.39635843103940954,0.263048237614255,0.16890035164430794,0.10641608101256422,0.06508085586572472,0.03662141234491192,0.020097491298959796,0.7599657685877095,0.7382256040279034,0.007270862998492012,0.5275152505039423,0.3491202431263417,0.22133720535697418,0.13694019249353154,0.08383905690667219,0.050075003608853495,0.027174367624180736,0.014494303018588036,0.7600189347958729,0.7591408019284033,0.009436439925450298,0.568239464452352,0.3950430117902966,0.2611656936532322,0.16706565257944492,0.10413088254763116,0.06289417759338367,0.03473822390673471,0.01862385122917812
27.45369387856116,0.765198523552572,0.8011857381148066,0.05045598605843113,0.6597032520063253,0.5240870063473846,0.40474140613748927,0.30646568993419565,0.2270248686367302,0.16395831990167678,0.11305578050117814,0.07674164220844118,0.7653865672318027,0.7646252858869743,0.010618873496850076,0.5708463251911248,0.39738308791855825,0.26328093455229196,0.1689486143536787,0.10662006378854091,0.06552408326004361,0.03708811808960209,0.020343099179957747,0.7652720723876635,0.7773045106442253,0.012365966352305075,0.5948356092605458,0.42475670479687694,0.2885296598766428,0.18896823985121167,0.12083208556673074,0.0746374608929992,0.04260174785693412,0.02352173887824356,0.7651664116084392,0.7663030911711752,0.009798336919382568,0.571515700740241,0.39598900301516005,0.2613395139100826,0.16685272822311933,0.10449045328518697,0.06339776639913035,0.035320439820907226,0.019135389908908406,0.7650848778723639,0.7449765767424806,0.006812654293120121,0.52980086745811,0.34879454653331377,0.21990040449463755,0.13529594034136896,0.08234443214779723,0.048781671312863234,0.026190366271556742,0.013774995236438903,0.7651173254598487,0.76608376460327,0.008826901826542086,0.5707245682411549,0.3947042601831674,0.2594816306428243,0.16504817186466464,0.102229183915084,0.06123301838857631,0.03346182141088724,0.017688812510149095
28.10987367107173,0.7698238066414411,0.8080424972551964,0.047466541615118006,0.662155613681538,0.5232700481425041,0.4018000753444538,0.3024127747270812,0.2225098939709243,0.15939998745036246,0.10888694373668953,0.07311457631587225,0.7700634913703945,0.7711736352658324,0.00998267412122233,0.5729288924382693,0.39670240156540293,0.2613556805730016,0.1667593969415273,0.1046117213966041,0.0637945896686938,0.03576576440283297,0.019372987473166816,0.7699302148771171,0.7839612560078193,0.011610360451851527,0.5970239214971959,0.4240544829320786,0.2864269702521707,0.186510904226569,0.11852382059696816,0.0726300151559467,0.04105612115218782,0.022384118219739558,0.7698242848671746,0.7728661125421441,0.009187123428115642,0.5736185932563811,0.39533376872823406,0.2594372954992125,0.16469346732163417,0.10250961774080998,0.06169400986957939,0.034026662706847254,0.01819427832330797,0.7697430910234021,0.7513574445994168,0.006372247340409964,0.5317500061616968,0.34821680252022774,0.21830048187445986,0.13356144820087437,0.08080652368272163,0.047471983789312666,0.025212620075545717,0.013072644350421608,0.76975656149405,0.7726479081743958,0.008240645384651073,0.5728484160810177,0.3940808188368413,0.25760487958457107,0.1629195143922928,0.10027319652369202,0.05955233736031294,0.03219366475426047,0.01677566812026826
28.775161219655175,0.7740052117502356,0.8145185328737972,0.04457501487866726,0.6642071154014536,0.5220931641401277,0.39857776660094635,0.2981715291126148,0.2178923888708209,0.15481084739270695,0.10475005949049619,0.06956243258061331,0.7742921545799608,0.777353994876981,0.009368255581231942,0.5746612223499201,0.39574723614395585,0.2592479403094515,0.16446858891589894,0.10255642685540127,0.06205039254216051,0.0344524155239967,0.018423124457829416,0.7741416551751465,0.7902454011063688,0.010881041569795039,0.5988482478495432,0.42305936406931277,0.28412405417776143,0.1839391770500468,0.11616193501370994,0.07060671930298866,0.039521911635847715,0.02127101071965582,0.7740354932687689,0.7790617509457105,0.008597742336050849,0.5753716273171521,0.39440521781027643,0.25735358280386067,0.16243350740967563,0.10048274550029111,0.05997674050237808,0.032742939040627424,0.01727404559378005,0.7739546059698256,0.757381057010209,0.00594816217658775,0.5333746039165093,0.3473979349347167,0.2165475189435051,0.131745696267221,0.0792327687034752,0.046151775452584164,0.02424311526052356,0.012386627789673255,0.7739506667967739,0.778846223148608,0.0076763625753634235,0.5746236793174844,0.39318496795476743,0.2555472933848655,0.16069049461453008,0.09827201617160614,0.05785923525176636,0.030936555345189545,0.015884241181366197
29.44969697606589,0.7777588523070484,0.8206300042793678,0.04178667216896711,0.6658750510601652,0.5205751354625544,0.3950922995479195,0.29375771538155127,0.2131872552682394,0.15020387636138918,0.10065532819511011,0.06609335033506111,0.7780890513063461,0.7831824220403758,0.008777071769124989,0.5760590321707268,0.39453272213457435,0.2569694315818822,0.16208396632943756,0.10046014522687485,0.06029568781963068,0.033150675545468244,0.01749585120803642,0.7779227535844444,0.7961730968987664,0.010179670043914483,0.6003247458459755,0.421787267425384,0.2816337033910165,0.18126195942303755,0.11375343248595518,0.06857258905336677,0.03800230223421018,0.02018513106825016,0.777816396106637,0.7849059397272666,0.008031613526633468,0.5767903794764335,0.3932183089684208,0.25509994675873404,0.16008047964475008,0.09841570685880466,0.05825006540168149,0.03147180335605034,0.016376978214044855,0.7777357878984646,0.7630629017867181,0.005541538450367037,0.5346891541281468,0.34635129192844616,0.214651226158399,0.12985451569884277,0.07762752947504853,0.044824012009467715,0.023283598024101022,0.011718727255531863,0.7777158820216411,0.7846944622970117,0.007135435904782906,0.5760657226249284,0.3920314717797994,0.25332028791228917,0.15836860635822975,0.09623144132931098,0.056157758363128904,0.02969298634431676,0.015016787035963455
30.133588980114936,0.7811006448712223,0.8263929320366621,0.039105282402944565,0.6671762238037812,0.5187341435208143,0.3913609381437986,0.28918650024179593,0.20840883226975815,0.14559133687167247,0.09661173302459734,0.06271394749047815,0.7814704369116882,0.7886747153202874,0.008210001095347773,0.5771374909290734,0.39307335330585685,0.2545314587343902,0.15961306584907262,0.09832876495329089,0.0585346870053217,0.031862773960485896,0.0165928425866545,0.7812896515699124,0.8017602615466336,0.00950726719520359,0.6014690438107472,0.4202534739046944,0.27896826902633404,0.17848788467824347,0.11130521420471023,0.06653259739336914,0.03650002512336416,0.019128458622952753,0.781183133408122,0.7904143738775995,0.007489580378264868,0.5778898942545085,0.3917873736512297,0.25268755821821565,0.15764179972106263,0.09631431523110584,0.0565181224954423,0.03021541949543876,0.015504702134060341,0.781102780366808,0.7684182468610837,0.00515301471320847,0.5357076596325776,0.3450896465528912,0.21262098549456637,0.12789360950588213,0.07599519290195195,0.04349177554864874,0.022335535034132083,0.011070138508176956,0.7810682251884095,0.790208163902169,0.006618666062384733,0.5771894149181459,0.3906344986639595,0.2509349117389469,0.15596115833656163,0.09415722657376757,0.05445198981862216,0.028465074891197862,0.01417488274961079
30.826977683556702,0.7840448702707146,0.8318212881797232,0.03653187004393499,0.6681250289437649,0.516585803870281,0.38740022469058494,0.2844742828278754,0.20357262494989,0.1409864849944401,0.09262741416337045,0.059427961645382554,0.7844509304177398,0.7938445863496503,0.0076660552039105505,0.5779093781033887,0.3913810988040643,0.25194477032753315,0.15706495089599887,0.0961697857326975,0.05677323479609763,0.030590858892158665,0.015713758114040792,0.7842568488675551,0.8070206967026728,0.008862905250051243,0.6022943241669151,0.41847068557605227,0.276139514674195,0.17562709503815047,0.1088257662893135,0.06449333485611952,0.03501769962742244,0.018100878016484113,0.7841502067632317,0.7956006495221786,0.0069706191792098665,0.578682815671309,0.39012422047710954,0.25012704736173885,0.15512643836099024,0.0941860197624786,0.0547867097211761,0.028975881667769925,0.01465681009539491,0.7840700916610431,0.7734603059441848,0.004781489518766309,0.5364418212071895,0.3436233483456643,0.21046571587688068,0.12587026639892587,0.07434177452623449,0.042159823777475645,0.021400376219072436,0.010440133644726811,0.7840220879677144,0.7954007701135206,0.00612499714720096,0.5780072223659622,0.3890056788934918,0.2484016818910846,0.15347703993003922,0.09205677861937521,0.05274770072412492,0.027254888987097048,0.013358079289735668
31.52999273416447,0.7866079322219071,0.8369316953894035,0.03406933536145757,0.6687384426327453,0.5141477252037323,0.3832260140193697,0.27963405994512286,0.19869042674972853,0.1363991723700899,0.088709599986896,0.05624075601461238,0.7870471811216332,0.7987083124041817,0.007146758352043441,0.5783898719212531,0.3894699586597388,0.24921962310073714,0.1544456461492792,0.09398762894862611,0.05501440946048785,0.029336900408174646,0.014860625601873428,0.7868409153281576,0.8119708376646697,0.008248201496833226,0.6028162587090492,0.41645367124793414,0.2731586741969775,0.17268660117830897,0.10632037327529476,0.06245851859676287,0.03355770254903344,0.017104641060219243,0.7867341801906352,0.8004809792976614,0.006476240729761624,0.5791842440588665,0.38824271878089983,0.24742856093161358,0.15254031920214378,0.09203516977894195,0.05305884381952811,0.027755111356769415,0.013835288773499332,0.7866542884520242,0.7782048435725019,0.004428335180952845,0.5369056970951331,0.3419647816456749,0.2081939207460489,0.12378888666274641,0.07267040245997179,0.04083029675954242,0.02047948153053001,0.009830373107417923,0.786593947500144,0.8002883680291848,0.005655915488601406,0.5785341026643958,0.38715874927884253,0.24573064940419886,0.1509220937790434,0.08993440040106108,0.0510478713295979,0.026064318163039245,0.012568319160480729
32.242774583692615,0.7888053384715713,0.841739655108954,0.03171838377076114,0.6690318243067689,0.5114357702939091,0.37885345634381923,0.2746792057078892,0.1937744554400465,0.131839475970219,0.08486463889708025,0.05315558057514775,0.789274935304523,0.8032810147867108,0.006652201389251226,0.5785926298462714,0.38735228715332576,0.24636579077663529,0.15176192372161199,0.09178755828439308,0.05326207699391032,0.02810263020063501,0.014034050364024898,0.7890575116837284,0.8166259503656342,0.007663255868931946,0.6030489498954046,0.41421550518112726,0.2700364702800779,0.1696741372321476,0.10379514438654332,0.06043262928599808,0.03212213035364986,0.016140499247224882,0.7889507147958938,0.8050704082392905,0.0060065019990275595,0.579407740387573,0.38615509333732595,0.24460179328681503,0.14989015016623775,0.08986698950278528,0.051338354989703024,0.026554797287186738,0.013040680328226075,0.7888710337994068,0.7826664806861354,0.0040935627483361155,0.5371118729069679,0.34012476288990434,0.20581372706856632,0.12165471800846014,0.07098511930586994,0.03950618224247395,0.01957403424768007,0.009241151429712408,0.7887993874968029,0.8048858788827252,0.005211441468669687,0.5787834730930678,0.38510579208201706,0.24293142895965342,0.1483029736862514,0.08779529450442224,0.04935631107988949,0.024895027506907936,0.011806092482664753
32.965442075933325,0.7906519420175135,0.8462599020017774,0.029478461629057637,0.6690192354289906,0.5084644486863628,0.3742969077045804,0.26962296604322344,0.18883681034386085,0.12731707683969154,0.08109814736098017,0.05017438351487116,0.7911492467703702,0.8075769758398992,0.006181783734151482,0.5785300058427276,0.3850391572158978,0.24339250198067336,0.14902083618187442,0.08957523455084716,0.05152032211861291,0.026889708343053098,0.01323396272625878,0.7909216209943905,0.8210004660330481,0.007107439050461323,0.6030051895459893,0.4117679575079506,0.26678303672726883,0.16659767282790092,0.10125654497521443,0.0584203237801039,0.030712955043071737,0.015208485774347528,0.7908147924807359,0.80938315403012,0.00556076892430806,0.5793655760229384,0.3838722960532548,0.24165589400595267,0.14718292238519012,0.08768710944301428,0.04962929684840127,0.02537655123379712,0.01227285624884562,0.790735316247377,0.7868590440765602,0.003776564947247333,0.5370717263326839,0.33811293259199143,0.20333281623087826,0.11947337145827516,0.0692904216153813,0.03819075276590665,0.01868519746924944,0.008672162565151584,0.7906533190251154,0.809207424055412,0.00479091530196156,0.5787674839865464,0.3828576461866818,0.24001311365920164,0.1456266328677917,0.08564508035209445,0.047677066115514304,0.023748606167874064,0.011071221434150168
33.698146466622084,0.7921603577171582,0.8505050470820502,0.027347602402899313,0.6687124324246295,0.5052457907494098,0.36956796868008546,0.2644754468165059,0.1838863132437511,0.1228381230881483,0.07741325372686181,0.04729748462326251,0.792682931315161,0.8116083669727384,0.005734300916329607,0.5782126090388375,0.38254014696981237,0.24030733416074818,0.14622750637240106,0.0873544679431318,0.04979099835179029,0.02569865066003017,0.01246000672198872,0.7924459924676628,0.8251066728981642,0.006579431518109076,0.6026959235169373,0.4091211440702037,0.2634066761591385,0.16346306170674899,0.0987090053292613,0.056423856941889144,0.029330846868562188,0.014308203949311623,0.7923391630360092,0.8134313338508348,0.005137797150887679,0.5790682937287726,0.38140379319048706,0.23859836688780542,0.1444237012453108,0.08549930872745577,0.0479334787763577,0.0242208283345911,0.011531389014365486,0.7922598850951423,0.7907943051885863,0.0034762316600007496,0.5367950537027802,0.3359376667413109,0.20075747017395748,0.1172487966721459,0.0675892310677822,0.03688525336586494,0.017813176211866736,0.008122981943490648,0.7921684222332116,0.8132650135253899,0.004393067054828229,0.5784965597904077,0.3804236675924729,0.23698315742359088,0.14289811285086768,0.083487534185893,0.046011932316159056,0.022625480551418903,0.010363219008241768
34.44102820751328,0.7933452648351246,0.8544892362116919,0.02532552226801779,0.668124369703947,0.5017927360393254,0.364680826664114,0.25925153707655263,0.17893602092584765,0.11841305721280587,0.07381588240443328,0.044526488503537874,0.7938908113734826,0.815389014120842,0.0053100658143298484,0.5776515039305552,0.3798644516209789,0.23711922324168316,0.14339067278916312,0.085132068575719,0.04807939689976276,0.024531862082367503,0.01171221553554739,0.7936453991622661,0.8289585353826672,0.006079511184496717,0.6021326374673809,0.4062849484224829,0.25991723724325977,0.16027997371489017,0.09616015524398673,0.054449121015625775,0.027978571809408232,0.013439821727408633,0.7935385981821385,0.8172287228545874,0.004737872303349499,0.5785268903235576,0.3787586827628708,0.2354381220916135,0.1416212083011085,0.0833103809200154,0.046256186234854606,0.02309001360186171,0.010816269905111968,0.7934595151062055,0.7944856930520438,0.003192853334327564,0.5362920155309799,0.3336068092396591,0.19809517967256923,0.11498834675552895,0.065887169676171,0.03559413833682545,0.01695984770932423,0.0075933668731118405,0.7933594196938533,0.8170723455687484,0.004018156417683492,0.577981599672479,0.37781285740044296,0.23385043869193242,0.1401261201112768,0.08132944118696372,0.04436619004284153,0.02152801180981159,0.009682016943376033
35.19421694638018,0.7942209722286626,0.8582268018615168,0.023410487248964263,0.6672681575634094,0.49811816585243274,0.35964800790728474,0.2539622436318362,0.1739948864720812,0.11404817524774083,0.0703089968428926,0.04186154033150838,0.7947873239603288,0.8189327847702234,0.004908577204375498,0.5768582650737779,0.377021900052189,0.2338362825780182,0.1405162709306772,0.08291204666027756,0.04638791204567712,0.02339010047748616,0.010990338360416069,0.7945342337230722,0.8325700902284567,0.00560707122887304,0.6013273256682035,0.40326985102964613,0.25632365502393056,0.1570551119303591,0.09361461449175551,0.052498887939220834,0.02665702585222688,0.012603051698701816,0.7944274896540459,0.8207891695039747,0.004360446694558126,0.5777529023133758,0.37594673299147113,0.23218325069828508,0.13878134429331562,0.0811243024113669,0.04459977108410323,0.021984803299354417,0.010127175398929914,0.7943486008031586,0.7979466731428279,0.00292599106014638,0.5355733143457974,0.3311289509882985,0.1953527673379331,0.11269678489440965,0.06418735656329047,0.03431923262343236,0.0161256762884525,0.0070829879817107455,0.7942406549644273,0.8206431941865499,0.003665607301256098,0.5772340518548843,0.3750349096443975,0.23062303167043702,0.13731653408991046,0.07917477267158492,0.04274217626984043,0.020456851785884432,0.009027229775734205
35.9578639389583,0.7948001618600921,0.8617302125932543,0.021600191200417975,0.6661547698604797,0.49423266644570685,0.3544809217196775,0.2486182469375562,0.16907160931650225,0.10974974663316772,0.0668951219630873,0.039302329124446235,0.7953852761434425,0.822251758060488,0.004529111731901753,0.5758426188072014,0.37402040502813805,0.23046591920384368,0.13761037275689286,0.08069864625297747,0.04471935783401919,0.022274162878975875,0.010294151294586353,0.79512525805711,0.8359535422860679,0.005161246419737208,0.6002900500807947,0.4000843131505792,0.25263407153016687,0.1537952547204266,0.09107720302096332,0.05057632191065868,0.025367100072479012,0.011797599788979712,0.7950186008898326,0.8241247154726048,0.004004753713110569,0.5767560007860166,0.37297577800640536,0.22884114086109741,0.13591016122138097,0.07894530326420526,0.0429670155294986,0.020905914173459723,0.009463802920304349,0.7949399065982404,0.8011889627189606,0.002675015653285625,0.5346479238678581,0.3285108934130967,0.192536461212515,0.11037911523586853,0.062493207453329105,0.03306280346615053,0.015311163935805472,0.006591550763077577,0.7948248516830931,0.8239895394972669,0.003334628431159112,0.5762634940444086,0.3720975906148944,0.22730832314018606,0.13447540548523176,0.07702775556929771,0.04114265648305974,0.01941266068787241,0.008398471318963818
36.73210963700201,0.7950945968693147,0.8650107772948727,0.019892481659951583,0.6647938557379365,0.4901456037182582,0.3491897489478714,0.24322969950112794,0.16417416501921572,0.10552325304894081,0.0635768232491701,0.03684848878951685,0.7956965517771071,0.825356972845883,0.004171279601664597,0.5746132007566599,0.37086701131106864,0.22701469366008228,0.13467890143608266,0.07849581647289178,0.04307613459843163,0.021185201732090982,0.009623663678867793,0.79543031781689,0.8391200301301966,0.0047415153785621,0.5990297307675129,0.39673586817953155,0.24885571269483456,0.15050698595089626,0.0885523938702639,0.04868414742130573,0.024110045019817943,0.011023396563703946,0.7953237749890005,0.8272463587028094,0.0036703584754463996,0.5755447703172687,0.3698527900038229,0.22541832264874928,0.1330135644223979,0.07677730554770411,0.04136028260836932,0.01985443625124467,0.008826078764916695,0.7952452788247497,0.8042232941602739,0.0024396220633769437,0.5335238242693623,0.3257586933881694,0.18965174762521586,0.10804028626521425,0.0608079069908159,0.031826748179840866,0.014517194215030605,0.00611898404274991,0.7951238058735806,0.8271223152803664,0.003024759324483306,0.5750784257748136,0.36900781412571054,0.22391282806146282,0.13160865184578538,0.07489231609191234,0.039569978719319956,0.018396482887334784,0.007795569075671654
37.51710529624681,0.795115370701001,0.8680796205182214,0.01828445811016021,0.6631947903031061,0.48586630483287135,0.3437846649598766,0.2378063001805229,0.15930980724388505,0.10137341353406003,0.06035551646649513,0.03449862907404244,0.7957323840976877,0.8282592250731304,0.003834297562294611,0.5731783106089633,0.3675687345806779,0.22348923947706734,0.1317275501602213,0.07630720428833908,0.041460402059492196,0.020123799340561403,0.008978392883318946,0.7954605948953836,0.842080444154539,0.0043469358138582,0.5975549419787778,0.393231997818085,0.24499584886011047,0.14719661358761552,0.08604430201642496,0.04682479459284758,0.022886482449804228,0.010279832409991146,0.7953541972293569,0.8301648483627722,0.0033564595529580795,0.5741274438239988,0.36658469757761747,0.2219213943984177,0.13009722511104757,0.0746239332096084,0.039781704777615175,0.018830888826825827,0.008213454515265135,0.7952759077508904,0.8070601279813178,0.0022192057240264865,0.5322086442871812,0.32287836809441434,0.1867041918079373,0.10568504790685271,0.05913439595491966,0.030612797642533763,0.013744161095818434,0.005664825755078657,0.7951486593730538,0.8300521798997501,0.0027352039935105025,0.5736869781047131,0.3657724221406216,0.22044311218169094,0.12872193719982844,0.07277205911581146,0.038026254983938,0.017408791259516238,0.007217906876167454
38.31301297640929,0.7948722637496581,0.8709464205397359,0.016773350263430572,0.6613658306242399,0.48140266907954754,0.33827429764935757,0.2323568623301093,0.15448501046689142,0.09730442182529919,0.05723296617021631,0.03225195752010952,0.7955026803468036,0.8309679201105495,0.003517627540701125,0.5715452955661413,0.36413149584256205,0.21989506766076083,0.12876153002986432,0.07413603550602982,0.0398740813111649,0.019091079297310055,0.008358611847669886,0.7952259558873114,0.8448442619742197,0.003976822670016371,0.5958732580760374,0.38957901907091347,0.24106054830244764,0.14386989461251928,0.08355656861239004,0.04500042594076654,0.021697573154024007,0.009567073119737106,0.7951197328987163,0.832889538580975,0.003062494789480717,0.572511310394984,0.3631773277809531,0.21835581474582255,0.12716631475428342,0.0724883746113006,0.03823316479963345,0.01783632547966927,0.007626141455818476,0.7950416584722892,0.8097085779490103,0.0020133755024833626,0.5307091538822618,0.3198749585407775,0.18369835031047874,0.1033177498099356,0.057475251940777676,0.029422453455108435,0.012992971208610411,0.005229350646826451,0.7949092305742212,0.832788431761857,0.0024654090027325516,0.5720963551481747,0.3623971672679349,0.21690459374780785,0.12582040770746825,0.07067015371111819,0.0365133507828904,0.01645058982943303,0.00666562959367732
39.119951521281635,0.7943748713884133,0.8736204411004258,0.015355794564899628,0.6593146975711841,0.47676275320311673,0.3326677275203328,0.22688995443339996,0.14970564986781146,0.09331990504928254,0.05420975573869694,0.030106607231609926,0.7950171257196972,0.8334920229369602,0.003220285042496993,0.5697210260832037,0.36056146719532856,0.21623828538936155,0.12578602080166995,0.07198523666109859,0.03831885951218365,0.01808734019749176,0.007763826390659725,0.7947360498422441,0.8474205456825233,0.003630011420294216,0.5939917934743293,0.3857835198828162,0.23705647356643375,0.1405325314011436,0.08109249573821489,0.04321292839643996,0.020543590605760317,0.008884451803389601,0.7946300342630391,0.8354293824211589,0.002787455532154792,0.5707032089976093,0.35963680915982565,0.2147276593155388,0.12422598181924636,0.07037351690551504,0.03671630683382373,0.016870959204043766,0.007063553529805299,0.7945521898203491,0.8121773686518872,0.0018213290357033053,0.5290316969103493,0.31675382126483415,0.18063940543551188,0.10094273477440474,0.0558327926763458,0.028257045604137315,0.012263762984557586,0.004812088200945344,0.7944151432581205,0.8353399850333532,0.002214344856452477,0.5703133379574661,0.3588881376417425,0.21330334037983542,0.12290919815304123,0.06858946963240337,0.035032886209346005,0.015522012415449395,0.006138050397797579
39.93810459854265,0.7936324453529793,0.876110568912391,0.014027750651178329,0.6570487916549439,0.4719547032053038,0.3269746183817027,0.2214141425259397,0.1449773659110994,0.08942349339292403,0.05128600051197155,0.02805970939110531,0.7942850534532331,0.8358401276303532,0.002940835954238059,0.5677120261808679,0.35686492267117387,0.21252562119301044,0.12280628662299335,0.06985767204673882,0.03679668224088485,0.017112654076029122,0.007192722287157236,0.794000181042051,0.8498179841028134,0.003304876788765327,0.5919173113950129,0.3818521892480601,0.23299091090630883,0.13719030414639288,0.078655303787395,0.041464415549636154,0.019424554262633096,0.008230471434294298,0.7938944010786025,0.8377929498270643,0.0025298905902915864,0.5687096346605233,0.3559693710331003,0.21104363426051775,0.12128146484428619,0.06828218290002114,0.03523303001092325,0.01593477726162536,0.006524297419783514,0.793816801939518,0.8144748602558608,0.001641879407238313,0.5271822870900915,0.3135204269458489,0.17753315720912036,0.09856443227668842,0.05420928796312335,0.02711819453194888,0.011556479752531096,0.004411794413896146,0.7936756672540666,0.8377153719112761,0.001980572007582136,0.5683443664460677,0.3552515295830764,0.20964604148347557,0.11999352700580859,0.06653280996363249,0.03358673038345502,0.014622976330091268,0.005633711687772964
40.76761265994672,0.7926508488359205,0.8784225160845781,0.012785702038057848,0.6545733259439811,0.4669841691053799,0.3212009906873904,0.215934352762363,0.14030271236846775,0.08561538523099921,0.04846122065442239,0.026109542835139336,0.7933124664558923,0.8380179083913228,0.0026782917071320076,0.565523120863454,0.3530464511106402,0.20876112045496886,0.11982495547758554,0.06775397394832877,0.03530676818905586,0.016166945770188176,0.0066452547999378535,0.7930243048367671,0.8520422869884248,0.0030002760891548715,0.5896547774968186,0.3777898857435306,0.22886828592640207,0.13384616533104327,0.07624582252301983,0.03975415485100642,0.018340291266994678,0.007604935396686436,0.7929187899742813,0.8399858781725428,0.002288821870630867,0.5665353829508404,0.3521795660742664,0.20730776047259158,0.11833533604956947,0.06621495352029949,0.033782494625694666,0.015027630404053846,0.0060083039389581365,0.7928414532049256,0.8166065227941023,0.0014742467851229246,0.525165384619403,0.31017880414884885,0.17438301456025507,0.09618490253217171,0.052605002963375856,0.02600493222583338,0.010871023867559112,0.004028578018626762,0.792696710968608,0.8399201667911982,0.0017631500142216967,0.5661941677275689,0.3514918486109645,0.20593669861608946,0.1170759379912543,0.06450071876689335,0.032174001087570486,0.013753286090006731,0.005152528363240202
41.60863776521045,0.7914380816458323,0.8805651535322417,0.011622727947241387,0.6518969834803163,0.461860823669738,0.31535611498792737,0.21045900753430874,0.13568807432861735,0.08190013012227075,0.045735065959753594,0.024250364181691176,0.7921074567485321,0.8400336592585133,0.0024293541284755595,0.5631616097250248,0.3491133139746738,0.2049506458276914,0.11684682720733376,0.06567764138735914,0.03385217070722218,0.015250238794644346,0.006117867938476018,0.7918164810415282,0.8541019021640962,0.002712604959211729,0.5872118135026826,0.3736043531254424,0.22469507312270715,0.13050544384218532,0.07386791256336278,0.03808537405272866,0.017290744880642823,0.007004029894772946,0.7917112613846138,0.8420164620874339,0.002060959864755325,0.564187735135934,0.3482746165567856,0.20352589437883084,0.1153923519390062,0.06417527766448751,0.03236772535832261,0.014149470731971968,0.005511939880974458,0.7916342051291704,0.8185803706914849,0.0013155983185395384,0.5229876974348215,0.3067353304685459,0.1711938873115575,0.09380804677430694,0.051022787621308914,0.02491999872676636,0.010207366093027397,0.0036590791559294664,0.7914863036956816,0.8419626544834569,0.0015588269356971375,0.5638699811426835,0.3476162842060527,0.20218115498595213,0.11416116608731038,0.062496615185448266,0.030797707825921672,0.012912850306603569,0.004690826640617541
42.461341974050434,0.7899993629204604,0.882544413785003,0.010533505606293788,0.649026239668316,0.4565943690955206,0.30944864581877884,0.20499416715961435,0.13113707859759471,0.0782815459271878,0.04310722667760152,0.022477636202030537,0.7906753523195481,0.8418929459344848,0.0021923667305766043,0.5606330472492639,0.34507346260420985,0.20110026420514246,0.11387509363217178,0.06363010439969882,0.032435796342445505,0.014363040879173148,0.005608334132629363,0.7903819977019046,0.8560024973409981,0.0024399384643932066,0.5845941905322174,0.3693039236251161,0.22047781098358638,0.12717173166193002,0.07152322521819626,0.03646104006662767,0.016276292151081978,0.006425299621081166,0.7902771027703139,0.8438902427319972,0.00184464370061701,0.5616722067126378,0.3442624301774844,0.19970404675668982,0.1124556196246625,0.062164478013240515,0.030991532231505314,0.01330067517895027,0.005032891373662325,0.7902003442537749,0.8204017269996012,0.0011646121845013634,0.5206542953588982,0.30319722542250604,0.16797101001802164,0.09143630321717502,0.04946354027509294,0.023865995169682852,0.009565886309599113,0.0033011668475905883,0.7900496896629974,0.8438483456062174,0.0013659275099015945,0.5613772818195231,0.34363269355683357,0.19838537074688256,0.1112522601284937,0.06052175233510605,0.029460551287539768,0.012101908052231262,0.004246193928920064
43.32588734618328,0.7883369262655732,0.8843636712096968,0.009514334191997919,0.6459678203727666,0.4511972956169633,0.30348708969577337,0.1995427859600142,0.1266538456591025,0.07476803138140331,0.040578191320935895,0.020784894909626993,0.7890185127655672,0.8435988948433751,0.0019670218174205403,0.5579431150808838,0.34093728717067845,0.19721559068959307,0.11090962151961918,0.06161301296583577,0.03106479034356882,0.01350622334202801,0.005111933909948317,0.7887231720612291,0.8577472968310558,0.0021818161308463724,0.5818078675960455,0.36489945366950827,0.2162226490407535,0.12384536310206429,0.0692137293593668,0.03488846878844654,0.015297773895638923,0.005863927114182347,0.7886186304676517,0.8456103143220448,0.0016395748916672797,0.5589944942310858,0.34015344978883405,0.19584785273600283,0.10952498393887149,0.0601841730117054,0.029661027504161944,0.012482007373705925,0.004566356221433342,0.788542193444719,0.8220734549373524,0.001021165341948969,0.5181704196374824,0.29957423797090965,0.16471922773554068,0.08906881741659123,0.04792839174499443,0.022849750651956206,0.00894723847700226,0.0029500498144246256,0.7883891404207658,0.8455803009174183,0.0011841517024526976,0.5587217606659187,0.33955155672456155,0.19455499771595353,0.10834908251844254,0.05857773409138559,0.028169608614699953,0.011321127255464492,0.0038137818735505726
44.20242513734447,0.7864544322474539,0.8860306835414049,0.008579437271440293,0.6427309110691402,0.445681145351387,0.2974835637193921,0.1941140003032173,0.12225060445961312,0.07137521346437095,0.03815882519876464,0.01917579267231938,0.7871407487523628,0.845158628361434,0.0017645606470879961,0.5550991169055606,0.33671302403624087,0.1933040417794649,0.10795433472706581,0.05963312842995925,0.029749940600660184,0.012686408777876112,0.004628884825299687,0.7868437694959309,0.8593435827642705,0.0019501683576152523,0.578860512103911,0.3603997482260665,0.21193774886589872,0.12053096136641664,0.06694683094068855,0.033379026732231226,0.014362407651283035,0.005320730280936985,0.786739608727666,0.847183771167006,0.0014569698302363042,0.5561619090193021,0.3359559258379924,0.1919647342430326,0.10660428123853184,0.058241049140479395,0.028386949612353215,0.011699991578668691,0.004112402227791288,0.7866635174445271,0.8236022996753283,0.0008953272202301236,0.5155427725099319,0.2958737674305361,0.16144487074070477,0.08670828576963016,0.04642299586238996,0.021881085894359872,0.008356920184279415,0.002604645828680222,0.786508352191437,0.8471655279983815,0.0010247092617780944,0.5559107163063793,0.33538121622993733,0.19069753698198602,0.1054554325695599,0.05667119823944128,0.026935645151541045,0.010577019051713312,0.0033935743877972196
45.09113901521282,0.7843916421822991,0.8875717648436697,0.0077339613060880535,0.6393202192169583,0.4400297008868575,0.2914419835563817,0.18873129598045266,0.11792795939656854,0.06808050230379592,0.03584876108963233,0.017674138126026508,0.7850814398407485,0.84659856638037,0.0015901981643242826,0.5521055508836485,0.33238364893104677,0.1893680840962505,0.10503123131776908,0.05768967545945524,0.028467999949061136,0.01190335162331652,0.004183724605049541,0.7847832806006092,0.8608178728893087,0.0017504635404096995,0.5757567521342294,0.355787932529783,0.20762583414331384,0.11725075988175014,0.06472182530836545,0.03190936727144773,0.013469895968338365,0.004820345918907138,0.7846795199425181,0.8486371946650186,0.0013020175454949632,0.5531789497262638,0.33165263754781393,0.18805714917539962,0.10371565359180164,0.05633426155231283,0.027145736543442472,0.010954253536556114,0.00369567295732258,0.7846037816025689,0.8250148714343966,0.0007918184697549978,0.512775597363102,0.2920780356094323,0.15814999576449645,0.08437672913198528,0.04494635603352441,0.02093622954711417,0.0077944870605452625,0.002289562552689411,0.7844469474405203,0.8486307107194898,0.0008926812065837153,0.5529486262705797,0.33110426290339817,0.18681540930862778,0.10259351764219708,0.054801204889237454,0.025734803848239864,0.009869044947413969,0.0030101866099506124
45.992191039504924,0.7821433935048336,0.8889852484553863,0.006967206273543175,0.6357383189477193,0.43425086608512936,0.28536317012303436,0.18338701791378906,0.11367818061406443,0.06487678320285278,0.03363998187816976,0.016270640120161994,0.7828356016385778,0.8479173311192911,0.0014380990188919173,0.5489655334105406,0.3279574407906601,0.18540865181489527,0.1021329731672512,0.055776271436773064,0.027214467879262884,0.011152995033762448,0.0037718531219845253,0.7825366586550366,0.8621687743172537,0.0015763953584183186,0.5724997336472804,0.35107237475715797,0.20328790750264725,0.11399730817361288,0.06253202188836675,0.03047452412358717,0.01261561836481065,0.004357639247251941,0.7824333190189754,0.849969142092612,0.001168889344591428,0.550048747165524,0.32725192028239325,0.18412605420431347,0.10085170154673562,0.054457380408781945,0.02593285588270861,0.010240692975683694,0.003311558115787775,0.7823579474347405,0.8263096209194735,0.0007054767111661431,0.5098719334061925,0.28819526347202995,0.15483548976871697,0.08206687125042182,0.04349250175732482,0.02001131376068923,0.007256582019437988,0.002000921577031974,0.7821998203491799,0.849974350260905,0.0007822482696190178,0.5498386206478526,0.3267290769841158,0.18290962077121592,0.09975594262680268,0.05296130650356652,0.024562538070571308,0.009193078147772593,0.002658999228063618
46.9057540739185,0.7797059016441416,0.8902711607220406,0.006269941332937973,0.6319893713444339,0.4283540435856606,0.2792500251524973,0.17807650300253425,0.10949697171817649,0.06176053823471199,0.03152648731255118,0.014956672527889322,0.7803996112186773,0.8491150017655044,0.001303420931629481,0.5456832720778592,0.3234434407866598,0.18142785539011094,0.09925426399750856,0.053889072697642454,0.025987657198041934,0.010432534251647045,0.003388708495005209,0.780100225701465,0.8633963971963105,0.0014227229574162467,0.5690937707273822,0.3462623083526661,0.19892626965686167,0.11076536394481547,0.06037343252998245,0.029072493682802705,0.011796347712948569,0.003927608338901204,0.7799973290135308,0.8511796376845747,0.0010527385646395394,0.5467755116289056,0.3227628564751934,0.1801735691083468,0.0980070716206899,0.05260652822559553,0.02474659483755095,0.009556460122111922,0.002955464218443544,0.7799223368391937,0.8274864081446575,0.0006320262853759415,0.5068357779866252,0.2842342263350542,0.15150317955654563,0.07977323656909992,0.04205776027988698,0.019105076341987867,0.00674091143973996,0.0017347145011875537,0.7797632378194725,0.8511964130806791,0.0006885556358835677,0.5465849091661459,0.32226476184516095,0.17898232204466977,0.09693734616140219,0.051147594819201274,0.02341711766348231,0.00854624681838825,0.0023353964927178925
47.831990178170145,0.7770778333012767,0.8914313715010166,0.005634168939034632,0.6280783016163154,0.4223484620806156,0.2731070102269793,0.17279861835674673,0.10538310245232616,0.05873058088857204,0.02950398383060602,0.013724907961157738,0.7777722510035772,0.850193353845057,0.0011821442234524607,0.5422633861872734,0.3188499577104967,0.17742865003853825,0.09639256979597499,0.05202653159248339,0.024787531202094433,0.009740228777404115,0.003030523791723826,0.777472724969261,0.8645025632494265,0.0012850630150456066,0.5655436232581419,0.34136629608150204,0.19454418361546813,0.10755258401968558,0.0582445039460115,0.027703055395124604,0.01101003076250352,0.0035261113725098834,0.7773702950129899,0.8522704124899352,0.0009495321304639771,0.5433638662262003,0.31819376697193025,0.17620265239762267,0.09517919639425969,0.050780125356773335,0.02358689247327882,0.008899775381150632,0.00262359042762803,0.7772956962247364,0.8285467818548241,0.0005679064494424737,0.5036714696026179,0.2802028190778584,0.14815557628273718,0.07749294171821057,0.04064054890899679,0.01821771212323015,0.006246086036146352,0.0014875939821103572,0.7771358958886101,0.8522985859452686,0.000607543841704203,0.5431921053847093,0.31771964713150447,0.1750365033848327,0.09413515674886497,0.049358470317040555,0.022298463779269015,0.007926746616735899,0.0020355403523082084
48.77109382391977,0.7742594168568576,0.892468616149907,0.005052539342427435,0.6240098553806203,0.41624239790551304,0.2669396731051315,0.16755545326544968,0.10133815310988638,0.05578788756419567,0.027569514684152016,0.012568706867313855,0.774953847849344,0.8511549324398302,0.0010705709802525368,0.5387101100428574,0.31418396990321384,0.1734145515120789,0.0935480038808288,0.050189318716822424,0.02361569339785492,0.009075178115187226,0.002693813311284294,0.7746544556779106,0.8654898803245263,0.0011593908885125265,0.5618536693760002,0.33639160213218,0.19014553832573816,0.10435937250559946,0.056146026878645915,0.026367734083394323,0.01025554490655172,0.0031493519193381307,0.7745525148831638,0.8532439773975348,0.0008555396672708099,0.5398180219231191,0.31355161779034396,0.17221681745419967,0.09236815248307302,0.0489788234559466,0.02245533605289946,0.00826970945026474,0.002312411550712709,0.7744783228348344,0.8294930884210179,0.0005098203060364886,0.5003829373727635,0.2761075082589637,0.14479562050454375,0.07522560300088428,0.03924133075249398,0.017350893649822736,0.005771441447225916,0.0012564239352503821,0.7743180571477173,0.8532833296780337,0.0005354421495156695,0.5396644048081132,0.3131006863822703,0.17107569789266752,0.09134945400766951,0.04759456368896232,0.02120814672690717,0.007333619894516218,0.0017558603162472343
49.723237874865085,0.7712514964319706,0.8933854560475101,0.0045193771865662926,0.619787919914182,0.4100424517982787,0.2607543441331975,0.16235140884416777,0.09736548298245047,0.05293461606035242,0.025720924413402714,0.011483142200738854,0.7719453372507805,0.8520021179262055,0.0009664070360097108,0.5350267112592417,0.30945056987806485,0.1693894844968076,0.09072252610743195,0.048379447419554876,0.022474577698006672,0.008436980109593987,0.002376544280998599,0.7716463229295203,0.8663607588806379,0.0010431371442533438,0.5580272915782769,0.33134359237780486,0.18573467151589704,0.10118806506076601,0.054080216109724036,0.025068965429997783,0.009532335586970147,0.0027950354864299653,0.7715448971918584,0.8541026788984818,0.0007684355483412181,0.5361412086010111,0.3088414586509835,0.16821996992828037,0.08957589286142464,0.04720463461233516,0.021354350985156853,0.007665840448099345,0.0020198597918321447,0.7714711224500933,0.8303275432567798,0.00045576983912548217,0.4969731545262151,0.27195282662471765,0.1414265852619024,0.07297261558287785,0.03786180453831777,0.016507014233787528,0.00531672483082911,0.001039419154135586,0.7713105868901378,0.8541529314367258,0.0004698741109513056,0.5360049986676549,0.308412882616995,0.1671038232965036,0.08858219894745337,0.045857874491570125,0.020148583140561786,0.006766419710420117,0.001494238908118032
50.6885951947038,0.7680591812508291,0.8941889831460454,0.00403129131619669,0.615419686654718,0.4037581263428999,0.2545572680115244,0.15718920121228802,0.09346678278726374,0.050171091009154394,0.023957123795215945,0.010465513549204598,0.7687518518791676,0.8527416375725458,0.0008690755933590021,0.5312194055755858,0.30465752526596684,0.16535717583876386,0.08791641765397981,0.04659735197156671,0.02136464150219832,0.007825980650390755,0.002078486136932402,0.7684534542249446,0.8671220542407903,0.0009355536378773016,0.55407096395194,0.3262304082340703,0.1813157490307015,0.09803928112906073,0.05204763843013402,0.023807185461452208,0.008840638058740899,0.002462756270308071,0.7683525672193809,0.8548532505723332,0.0006876459803541961,0.5323396693822404,0.30407105078828406,0.16421583197600795,0.086802665537928,0.045457930609518,0.02028435107528505,0.007088488813998058,0.0017456851310250114,0.7682792217978894,0.8310566606845037,0.0004053799229641099,0.49344794217165944,0.2677459043964144,0.13805153139423995,0.07073371252339013,0.036502106749398106,0.015686460029796307,0.004882357718659296,0.0008365160664614652,0.7681186077789438,0.8549141141127335,0.00041021496718802243,0.5322201395272145,0.3036639845564805,0.16312461972810496,0.08583364785017751,0.044148734705450714,0.019120141719945718,0.006225423959189648,0.0012503652364597444
51.66736025509583,0.7646857233799337,0.8948830579720018,0.003582369524734176,0.6109086567687482,0.39739464882314207,0.24835454742640792,0.15207578658863194,0.0896473496527822,0.047501031641356044,0.022277492620734026,0.009510120325628276,0.7653767118713091,0.8533772308607802,0.0007756853101424429,0.5272911239579516,0.29980856838081515,0.16132120853331097,0.08513390345145917,0.04484658672006962,0.020289412991564917,0.007242855059204173,0.0017964894601820178,0.7650791452448956,0.8677775354803127,0.0008334623451245437,0.5499877293829615,0.3210560589642668,0.17689278816177392,0.09491769309276661,0.050052134619476656,0.022586006557431607,0.00818103836235839,0.00214910374766074,0.7649788208081569,0.8554994206428915,0.0006102317772921033,0.5284163151354148,0.2992440921684241,0.16020797251541055,0.08405270697701249,0.04374226542458991,0.01924884602864046,0.00653830776024301,0.0014866892582878716,0.7649059181282726,0.8316840810603576,0.0003560552173996064,0.4898099904462622,0.26348994386664115,0.13467338427515058,0.06851249307998178,0.035165343914365856,0.014892553620487477,0.004469054973315023,0.0006447898415397745,0.7647453844851958,0.8555705772769481,0.00035345697399026,0.5283127294134286,0.29885766178678463,0.15914167727908232,0.08310806123279864,0.04247066919279927,0.01812629267930444,0.005711241250050062,0.0010209711935133413
52.65971672371998,0.7611363091452662,0.8954741813719418,0.0031710174066165316,0.6062604410414201,0.3909590667377436,0.2421523141921154,0.14701503899962998,0.08590922126358384,0.044924521172522484,0.020680916648879114,0.008615752579293779,0.7618251074986762,0.8539149637535569,0.0006870849120198609,0.5232465612897533,0.2949089342915927,0.15728519072152253,0.0823765141538169,0.04312791599873907,0.019249246856423496,0.006687891231672944,0.0015315021931123249,0.7615285816554663,0.8683333664111973,0.0007376027502256598,0.545782496048509,0.31582611402607375,0.17246981613804455,0.09182517992493172,0.04809461400743032,0.021405767201545203,0.007553730751376535,0.001854887583901284,0.7614288426577832,0.8560472508248623,0.0005370376101829146,0.5243758474947987,0.29436578397937935,0.15619998131245766,0.08132754825216545,0.042058369163591285,0.018248162925327438,0.006015575981545561,0.0012437971845380498,0.7613563934581374,0.832215686715524,0.000308750266224629,0.4860636552278759,0.2591895465215315,0.13129509211211063,0.06631000257869518,0.03385199781170285,0.01412558829648752,0.004077186728876539,0.00046529141579420685,0.7611961048291088,0.8561283736039486,0.00030040867552571344,0.5242874869977403,0.29399909269614644,0.15515859986377167,0.080406993739494,0.040824355514561365,0.017167316780828612,0.005224110507135091,0.0008069272130005696
53.66583746427397,0.757415109794773,0.8959672524771193,0.0027940460246547046,0.6014782508543927,0.3844562891060994,0.2359557751477775,0.14201214071041332,0.08225583534392066,0.04244225615920838,0.019166986323956744,0.007779685793557779,0.7581012188412264,0.854359539682225,0.0006025598628295031,0.5190882952274999,0.28996210279488055,0.15325210012898835,0.07964713707928538,0.04144348151081789,0.01824492548103408,0.006161907022098773,0.0012829808769546326,0.7578059418044124,0.8687943054078462,0.0006470845393317773,0.5414579658310373,0.31054433239018286,0.1680501768501868,0.0887649768378011,0.04617741526950784,0.02026727704600839,0.006959478260790816,0.0015794007816027338,0.757706811860739,0.8565014445010591,0.00046731444782017453,0.5202208297630058,0.28943958274436116,0.15219482258652034,0.07863009686848907,0.04040837844768746,0.017283048515580823,0.005521105570732346,0.0010164357701364334,0.7576348243387644,0.8326560659457636,0.00026286641194885263,0.48221125432036577,0.2548476866342972,0.12791905952004826,0.06412867764150905,0.03256392575581754,0.013386216920922159,0.003707602971217502,0.00029757525833968456,0.757474940362975,0.8565921965513121,0.0002502437807698282,0.5201469651205451,0.28909171668724665,0.15117835393338275,0.07773338476307802,0.03921191586639732,0.016243910779452645,0.0047648034872595285,0.0006075926545994994
54.68593855637993,0.7535255315398294,0.8963656229275319,0.00244796629751853,0.5965638503630557,0.3778890521679479,0.22977006735414132,0.13707265336368274,0.07869072127817153,0.04005566483600842,0.01773397572674578,0.006998835699012878,0.7542084206535573,0.8547139604553975,0.0005207263236540108,0.5148173396002338,0.28496922637376937,0.14922489064573446,0.07694936616866822,0.03979598344670093,0.01727858578222861,0.005664868177386349,0.001050019288753149,0.7539146112791242,0.8691634049600314,0.0005603730583311895,0.5370152661311665,0.3052121403117474,0.16363719789195366,0.0857410069223226,0.04430338634283279,0.019172617402516877,0.006398106377506547,0.0013215533106893651,0.7538161131649453,0.8568650176547876,0.0003996820208532923,0.5159522914437025,0.28446664309952996,0.14819543400304389,0.0759639464062683,0.038794972303950834,0.016355592484007246,0.005054859529141228,0.000803706978498617,0.753744601167679,0.8330082053792921,0.00021721582226971525,0.4782536825074478,0.25046510841307495,0.12454767314200259,0.06197162131975644,0.031303513420643345,0.012676478822522265,0.003360434379773429,0.00014098581803734272,0.7535852827833569,0.8569650787227416,0.0002015293917469267,0.5158921995079725,0.2841366840604006,0.14720388380225086,0.07509085556181787,0.03763598409793105,0.015358092881891968,0.004333251092601283,0.0004220215255200162
55.72020366771667,0.7494715805098575,0.8966736871107708,0.002130538612425249,0.5915203102739137,0.3712610445817547,0.22359952541758155,0.13220039488427265,0.07521509323144437,0.03776394042128147,0.016380184907126318,0.006270608671117637,0.7501507223395998,0.8549825537215803,0.00044157860921111074,0.5104364339273306,0.27993288258601945,0.1452060977121528,0.07428519285753347,0.038185782517840106,0.01634995211306696,0.005196597892921997,0.0008322162121724831,0.7498585985859689,0.8694450345955668,0.00047730335025796515,0.5324572207881028,0.2998323631986771,0.1592337127576142,0.08275552130271066,0.04247301312974533,0.018121457941618103,0.005869327583579427,0.0010807798510521127,0.7497607567994727,0.8571423110518261,0.00033410718711195244,0.5115729594371308,0.2794495478349132,0.14420434211993147,0.07333109596612003,0.03721851476684732,0.015465476210804541,0.004616664757823681,0.0006052074815726252,0.7496897276211464,0.8332763693478326,0.0001719119669129325,0.47419348225009267,0.24604399402559202,0.12118299250042944,0.059840478220295874,0.030070976679296233,0.011996069081777392,0.0030356458867374404,-4.6885738823687255e-06,0.7495311412718207,0.8572513566664733,0.0001541601509642902,0.5115258899535159,0.2791365746755148,0.1432377165561658,0.07248145860759586,0.03609693087013213,0.014509490311512949,0.003929253772351267,0.00024975674139932216
56.76881646596299,0.7452558311988964,0.8968944553786569,0.001839353025004599,0.5863500719393148,0.36457476674745976,0.21744815929531774,0.12739953377065316,0.0718296870910565,0.03556592691638749,0.015103057953431297,0.0055914506184791945,0.7459307211142416,0.8551684460418698,0.0003649056582246692,0.5059479503556384,0.2748548092160641,0.14119825805422648,0.0716572042954493,0.036612911803542834,0.015458434150727476,0.00475604690824567,0.0006280837050322208,0.7456404887776981,0.8696423127215682,0.00039750313121397985,0.5277862583762966,0.2944069144881878,0.1548425296754243,0.07981137005564143,0.0406864287905999,0.0171131549004125,0.00537196582766119,0.000855412316845948,0.7455433216087564,0.8573364442358573,0.00027036949660415294,0.5070852207663455,0.2743900271896623,0.1402240704573959,0.07073415979274539,0.035679035198534256,0.014612082993883386,0.004205475712636233,0.0004194504247358638,0.7454727941807342,0.8334636827498285,0.0001269052046854708,0.47003296575282877,0.2415857630159981,0.11782712798348041,0.05773751860659692,0.028866181785760416,0.011344394822641013,0.0027323684163368207,-0.00014070933688565762,0.7453150955420182,0.8574541621336365,0.00010786965702530564,0.5070504473096026,0.27409312533094554,0.13928237014630668,0.0699078459287601,0.03459474641523439,0.013697417720051432,0.003551741931541622,8.92827095888622e-05
57.83199303074104,0.7408812409789814,0.8970321077669134,0.001572224345276587,0.5810554173689559,0.35783367511169134,0.21131925131746407,0.1226719006906303,0.06853455818252419,0.03345915988832211,0.01390024580313174,0.0049595127365217265,0.7415513704021192,0.8552757486723962,0.0002905348785361945,0.5013540302350806,0.2697375894648426,0.13720336310317854,0.06906608969683285,0.035077064001703115,0.014602473348781059,0.004342461173672924,0.0004376369771688334,0.7412632302058564,0.8697594093018205,0.00032066870385658107,0.5230046135191582,0.28893862074735316,0.15046586639750767,0.07690938813792766,0.03894335262995205,0.016146014191183923,0.0049051506710599225,0.000645345435185646,0.7411667607060233,0.8574515283349141,0.00020826919086826086,0.5024912031600287,0.2692906763538692,0.13625659586846314,0.0681738410614223,0.03417624787892448,0.013793819735538185,0.003820561383378091,0.0002464616375735207,0.7410967392418242,0.8335741401138604,8.209925446138846e-05,0.4657740783661824,0.23709262484079074,0.11448168477207907,0.0556632735785301,0.027688841639496396,0.010720001902526291,0.002450060135663664,-0.0002669142132470442,0.7409400987565306,0.8575776051465375,6.239101797746218e-05,0.5024679841573111,0.2690089383140197,0.13533982586958987,0.06737078267741853,0.0331291464602132,0.012920217053420332,0.003199952383008167,-5.940702614314995e-05
58.90993863769184,0.7363499816348953,0.8970895787889045,0.001326412537394276,0.5756377617832215,0.3510402448897863,0.20521532061496486,0.11801976250796857,0.0653301203425013,0.03144174240825399,0.01277006678963197,0.004372255125528379,0.7370148395290453,0.8553074269435067,0.00021773184759457271,0.496655930870869,0.26458295663814424,0.1332227754279589,0.06651304818212606,0.03357846520658381,0.013781103347398883,0.003955771044288818,0.00026026086798224186,0.7367289892250263,0.86979930126972,0.0002459133437669081,0.5181135983558035,0.2834294091352086,0.14610529514277731,0.07405092914916522,0.037244045913076756,0.015218955924563175,0.004468694897126136,0.00044983018272952706,0.7366332362269753,0.8574905334400266,0.00014706595540663425,0.49779217678923127,0.2641532503326564,0.1323032711279484,0.06565134697587825,0.03271038131722325,0.013009675379809384,0.0034618616136126235,8.564943430239458e-05,0.7365637299925427,0.8336106853068291,3.692591069946347e-05,0.46141799980911335,0.23256604115165638,0.11114769081946119,0.053618746689471405,0.02653913781927425,0.010121965142533565,0.0021888180236435224,-0.00038372224538247435,0.7364083203682048,0.8576246565273329,1.6938604968153134e-05,0.497779787596918,0.2638857838448457,0.13141143140595485,0.06487152563366154,0.03170033049657381,0.012176805107704868,0.002873806786892264,-0.00019692920731848108
60.0028369544942,0.7316635422204267,0.8970683910820055,0.0010990973930030882,0.570097656463448,0.34419614143443683,0.19913889743791835,0.11344629931618665,0.062217314047754685,0.029512291794609374,0.011710736124567097,0.003826472261727727,0.7323226242220349,0.8552651456744712,0.0001456659867622075,0.49185411498321485,0.2593918274321082,0.12925779446378727,0.06400009447949505,0.032117867872221574,0.012993982953632199,0.0035959695307336966,9.48092328133988e-05,0.732039256996482,0.8697636388703759,0.00017224556559222075,0.513113702519354,0.2778803647721673,0.1417623268580161,0.07123818008172393,0.03558931471995656,0.014331521476895832,0.00406246467715984,0.00026758423532215094,0.7319442391912087,0.857455142373598,8.592092520506296e-05,0.49298863477365223,0.2589786877572107,0.12836538112465712,0.0631686778091106,0.031282182645849164,0.012259268518540194,0.0031293930781083213,-6.408486785498409e-05,0.731875256859858,0.8335750281487792,-9.273274819414732e-06,0.4569651875468994,0.22800668686206466,0.10782608886497287,0.05160569395622946,0.02541773652428169,0.00954997935657257,0.0019488432829017912,-0.0004920200803890276,0.7317212431243685,0.8575969920292568,-2.9374359879510947e-05,0.49298635080906894,0.25872460991867224,0.1274984582245245,0.062412110717613274,0.03030903707222402,0.011466739708619429,0.0025733045297920633,-0.00032438588133126877
61.110914864751365,0.7268238710233713,0.8969709850249762,0.0008881940185829159,0.5644372616943595,0.3373042695110977,0.19309352429120152,0.10895395091071189,0.059196063171448814,0.02766915614417739,0.010719255176145163,0.003319217802173171,0.7274766728152673,0.8551514139823069,7.41000526823105e-05,0.4869505025876092,0.2541660769702613,0.12531045789877315,0.06152843180375591,0.030695101696232806,0.012240730969119835,0.003262116475308274,-5.953170213376993e-05,0.7271959806237321,0.8696549365009208,9.930455909108008e-05,0.5080069107642421,0.27229359821984694,0.13743927324744196,0.06847251250851359,0.03397900351525026,0.013483166626089234,0.003685331215665895,9.763522803752411e-05,0.7271017167557812,0.8573478686190977,2.4606240539210574e-05,0.48808251150784476,0.2537688980839469,0.12444497776819818,0.060727037686958744,0.02989147089916414,0.011542150323165603,0.0028221847527828687,-0.00020355061465975564,0.7270332663415757,0.8334696711412687,-5.657774758173146e-05,0.45241746747357253,0.22341613824933237,0.10451854083981627,0.04962508038017293,0.02432443009691608,0.00900371366041689,0.0017293626490744206,-0.0005924233634620353,0.7268808160591973,0.8574971260197249,-7.680679149831866e-05,0.4880896033643161,0.2535273575166035,0.12360297913174562,0.059993793391663094,0.028955066039448,0.010789460266155333,0.0022974081025243756,-0.0004426112333286715
62.234377644104356,0.7218306147935535,0.8967974821352391,0.0006943697504996428,0.558656710761652,0.3303659075315909,0.1870830139765489,0.10454568969669495,0.05626668240488686,0.02591089813794217,0.009792820448147298,0.002849831236639886,0.7224766758961042,0.8549663656082854,5.2040586949761e-06,0.481944993958754,0.24890586564455686,0.12138305787472056,0.05909990576366465,0.0293104177735895,0.011521113044149307,0.0029532550742308304,-0.0002016554388994223,0.7221988274938266,0.8694733140960709,2.9226523564969568e-05,0.5027931760481815,0.26666950870263834,0.13313870382416423,0.06575594210940829,0.032413363459269255,0.012673483491480146,0.0033361770512678047,-5.901157542708257e-05,0.722105339145819,0.8571688261546693,-3.469020968846476e-05,0.4830736953656899,0.24852404909724768,0.12054436136007943,0.05832830065467622,0.028538493402640867,0.01085801030255842,0.002539253157537138,-0.0003316459053846254,0.7220374259119711,0.833294726466519,-0.00010277780211995281,0.44777465388814747,0.21879423216333005,0.10122694203122379,0.04767857222402707,0.023259447357580926,0.00848296174684432,0.0015295601320189556,-0.0006837597885596401,0.7218866988124258,0.8573251558446835,-0.0001231649871143957,0.4830894312210003,0.2482942325105822,0.11972731822116853,0.0576184828751209,0.027638630526862017,0.010144543595573567,0.0020450441651592714,-0.0005505388153631274
63.373430568194195,0.716683602329161,0.8965480105792968,0.0005182941003174641,0.552757043899872,0.3233841183242768,0.18111136872966715,0.1002256702862504,0.053429446607795035,0.024234830930764388,0.008929301380131167,0.0024168946264650462,0.7173225190186986,0.8547103459480317,-5.9238164916609975e-05,0.47683866972560607,0.2436136714930663,0.11747862490673522,0.05671790616322679,0.02796393714028806,0.010833017246445979,0.002668198982889536,-0.0003320646853002067,0.7170476606982594,0.8692190681623435,-3.620774543685513e-05,0.49747357607300347,0.26101073005781456,0.1288638701216097,0.06309201466761875,0.030892543076664482,0.011900268304864636,0.003013762321089556,-0.00020286894409304358,0.7169549654240597,0.8569183628722457,-9.021020849659218e-05,0.47796328911250263,0.24324665463374895,0.11666659077805737,0.0559758737773945,0.02722335859205421,0.010204651738948342,0.0022793514278044197,-0.00044890693115091343,0.7168875961788586,0.8330506190585444,-0.00014616618944865371,0.4430378694282296,0.21414322548662099,0.0979540239895032,0.04576936813810784,0.022222828209018882,0.0079855307811697,0.0013481712402356716,-0.0007666140210578646,0.7167387359351882,0.8570814348143228,-0.00016672160625794277,0.4779869827813363,0.2430277793756201,0.11587452343273154,0.05528959203860365,0.02635978632890667,0.00952968715506105,0.0018149219510400572,-0.0006487240295767202
64.52830052062413,0.7113863899272107,0.896228431857294,0.0003578583026872106,0.5467437503090371,0.3163670182978397,0.1751833199286415,0.09599459960307585,0.050683785923331524,0.022638245934917485,0.008126278102594801,0.002018707855631242,0.712017760432078,0.8543889988984475,-0.00012017976602882334,0.4716365595078276,0.23829623129741537,0.11360051222630711,0.05438228469741743,0.026655164817916882,0.010174852460506771,0.0024059416349927983,-0.00045106888702745496,0.7117460325470207,0.8688979410120293,-9.806741592337766e-05,0.4920533044439511,0.2553243370217812,0.12461838876739867,0.06048069492240852,0.029416040557800734,0.011161800162120417,0.0027170006374934667,-0.0003343527203622387,0.7116541455594173,0.8566021036730281,-0.00014292450495234003,0.4727562725550338,0.2379434274377388,0.11281497500901287,0.053669605880428364,0.025945599250980955,0.009580462389811271,0.00204150143971141,-0.0005556362552068685,0.7115873324236885,0.8327427629243018,-0.00018758235037578518,0.4382117202582596,0.20946924132499423,0.094702630059207,0.04389717384967742,0.021214168407400945,0.007509945011820104,0.001184354476501757,-0.0008411630588563118,0.7114404822401184,0.8567715563434317,-0.00020846506544826442,0.4727871979233241,0.23773470713720357,0.11204787545555131,0.053006980724931034,0.02511805793976855,0.008943218897666347,0.0016060340657922253,-0.0007374836702997779
65.69920358101629,0.7059368767271993,0.8958366257395948,0.0002128336378831474,0.5406153717968114,0.3093150866869607,0.16930267805577395,0.09185483114364458,0.0480317141263528,0.021120642949928332,0.00738226940993355,0.0016564361947359483,0.7065603716843184,0.8540005098206437,-0.00017692844290708403,0.46633736789603114,0.23295321728988436,0.1097513108566487,0.052094560967062664,0.02538618326858369,0.009547216508621868,0.002166445982970313,-0.000556289557848393,0.7062918902471015,0.86850802263307,-0.000155692505550309,0.48653097709140297,0.24961012922475329,0.12040508432476713,0.05792365894207663,0.027985998786902905,0.01045859373774701,0.0024457705672242757,-0.0004511143299191125,0.70620082966543,0.8562182112317359,-0.00019215644880661597,0.4674513166580389,0.23261400804847931,0.10899208464687336,0.05141101463187961,0.02470730247088232,0.008985995066676973,0.001825661564672066,-0.0006494317816634446,0.7061345805132995,0.8323694401294287,-0.00022636714479862396,0.43329498864494204,0.2047716761001331,0.09147493863002919,0.04206328409440023,0.020235477460366448,0.007056790316201639,0.0010381333843371182,-0.0009049860711021424,0.7059898602235638,0.856393647527052,-0.0002477545041374127,0.4674887247258455,0.23241466448900125,0.10824989879450028,0.05077218106285222,0.02391553282614197,0.008385620599787199,0.0014183077055528823,-0.0008144331776542123
66.88636663297392,0.7003344197839114,0.8953727490659891,8.338805042304837e-05,0.5343722777736091,0.302231786928614,0.1634744975159296,0.08780878957288392,0.045475111865569955,0.019680210183928678,0.006693788401863716,0.0013295315118537648,0.7009497747219656,0.8535452348124138,-0.00022831376076616917,0.4609414675694372,0.22758720460847554,0.10593474946665644,0.049856429546515875,0.024158967531062503,0.008949313217856683,0.001947609656866855,-0.0006471964548357546,0.7006846444704696,0.8680496128883104,-0.0002079409779899171,0.4809069256875057,0.2438708665444897,0.11622796164374412,0.05542274970818599,0.026604443491817543,0.009789752581108471,0.0021978739758774777,-0.0005526443586295722,0.7005944244105993,0.8557669932251285,-0.00023673716891479724,0.462048723078685,0.22726093430251426,0.10520164164941913,0.049201795301140674,0.023510470743088967,0.008420423341510283,0.0016297258887988544,-0.000729719697953197,0.7005287501175715,0.8319309799952268,-0.0002613651161090731,0.42828793613127525,0.20005270451758964,0.08827423862316146,0.040269195815884916,0.019288727425068694,0.006625331682408076,0.00090751161100806,-0.0009574591282621172,0.7003862402174666,0.8559479588005288,-0.0002834585654749808,0.46209183119285163,0.22707019039758258,0.10448433487011964,0.048586906661528005,0.022754213254669153,0.007855992204039524,0.0012495753371183046,-0.0008789745766523557
68.09001656010024,0.6945787397860256,0.8948378579829628,-3.129441479121467e-05,0.5280173345227432,0.29512396112469774,0.15770316874046042,0.08385629406717193,0.043012678148253915,0.018311439750260904,0.006055912343397358,0.0010366319138710948,0.6951857429159666,0.8530240395870567,-0.0002740198877153108,0.4554513327933705,0.22220406280003707,0.10215449053625329,0.047667770534739494,0.022973264224456603,0.008377682494796253,0.0017466610009653867,-0.0007234785997239599,0.6949240520966496,0.8675236308229702,-0.0002545744164715578,0.4751837565237009,0.23811268878310993,0.11209083849336891,0.052977816147240564,0.02527097651407082,0.009151523882940577,0.001970328100669509,-0.000638712410775835,0.6948346925637113,0.8552493027921713,-0.00027637765004459976,0.45655097666918104,0.22189011303889133,0.10144727959057778,0.047041787998416226,0.02235483450909742,0.007880186665033323,0.0014509140241570702,-0.0007961220540670941,0.694769602028571,0.831428108993893,-0.0002922182586742487,0.42319281282423993,0.19531782977843995,0.08510386869742093,0.03851476234500092,0.01837385158730296,0.006212281375890356,0.0007900030656490232,-0.0009980155796212918,0.6946293485991919,0.8554353067361417,-0.00031532267292631215,0.4565990073758421,0.22170722646657462,0.10075477007065624,0.046450962722952856,0.021633807081662598,0.007350630756036344,0.0010970222909575285,-0.0009306777728434694
69.31036944201739,0.6886646426509038,0.8942295883960742,-0.00013463980592319166,0.5215489295231046,0.28799452016885707,0.15199336052877963,0.07999734168143323,0.04064303642923583,0.017012296749397603,0.00546218121441975,0.0007726364443461273,0.6892631283073447,0.8524345283515817,-0.0003159287751518185,0.44986529860306784,0.21680610378728196,0.09841463921298357,0.045528516807065836,0.02182869132408839,0.007832323486116509,0.0015595936704536875,-0.0007882260664874529,0.6890049510784987,0.8669276616426516,-0.0002976398980954497,0.46935982544046434,0.23233805354049472,0.10799795744095417,0.050588804614181256,0.023985103299795692,0.008543631910063413,0.0017588180169181293,-0.0007126181105815008,0.6889164723628864,0.8546627337636918,-0.0003130088865804325,0.4509564712071689,0.2165038882708463,0.09773311726954255,0.044930939548052315,0.02124003714869546,0.007365268372284371,0.001285217610701164,-0.0008516986690312065,0.6888519748451815,0.8308584411582237,-0.0003206809176011718,0.4180080810201693,0.19056917416721758,0.08196770029290132,0.03679990765343319,0.017490662332973233,0.0058179609013642615,0.0006820673584541035,-0.001029344128749195,0.6887140045564512,0.8548532840926799,-0.0003453096020190388,0.4510087232745911,0.21632816052860884,0.09706531222847872,0.04436429913399968,0.020553935082989815,0.0068694613581077755,0.0009566240981940162,-0.0009725638453663081
70.54766296630973,0.6825901552055313,0.8935504470344774,-0.00023103324919562595,0.5149731253489821,0.28085527544761074,0.14635077331163798,0.07622708712307535,0.0383592493522939,0.015779790403496998,0.004909519513488246,0.0005343733444288622,0.683179936211923,0.8517785305963514,-0.0003570982698818174,0.4441885452449516,0.21140366724822457,0.09471967921074101,0.043433747974469264,0.02071933494712099,0.007312230935333761,0.001385154987047785,-0.000843220000733612,0.6829253480552534,0.8662637107041534,-0.0003402866844742839,0.4634405933275769,0.22655774062068842,0.10395410569579759,0.04825072414907839,0.022740713827508596,0.00796482380070918,0.001561983093012647,-0.0007761861198596813,0.6828377690882431,0.8540091542804075,-0.0003496831174369075,0.44527043824067775,0.21111269941643357,0.0940636931883606,0.04286430732708462,0.020160227386527136,0.006874717894744371,0.0011315090312614107,-0.0008981421504169424,0.6827738694987315,0.8302236328033488,-0.0003496507120266443,0.41273858649844974,0.18581659179000837,0.07886987706455781,0.03511981705135461,0.016633771686466754,0.005441863820729032,0.0005828772456770157,-0.00105297166958923,0.6826382406850747,0.854203849937578,-0.00037644145044048573,0.44532628035053884,0.2109435490860792,0.0934205614280988,0.042322048305073155,0.019508823412297347,0.0064115389965311775,0.0008273644597134584,-0.001006241006458211
71.80213482056159,0.6763483522672176,0.892798587223875,-0.00032139304185412764,0.5082928313901796,0.2737149438519672,0.1407813745280977,0.07254748807655415,0.036165385438523906,0.014625343757203061,0.004398757679998364,0.0003197390525497907,0.6769293601220924,0.8510537877216375,-0.0003982324585568522,0.43842326784046226,0.2060038929120105,0.09107390711708395,0.041384207278077276,0.019649145929421585,0.006829495383277069,0.0012249884243862954,-0.0008903791370737282,0.6766783928324199,0.8655295748450849,-0.0003831155043529478,0.45742840630895776,0.22077924116843953,0.09996389919924682,0.04596455183774464,0.02154187397861223,0.007427277350228504,0.001381495717516623,-0.0008311865379688958,0.6765917327058663,0.8532862703580952,-0.00038702684915355417,0.4394950935489791,0.2057237315286875,0.09044325972409012,0.040842603076338455,0.019119341445996668,0.006420667974861738,0.0009914364364053158,-0.0009372699982589527,0.6765284447732468,0.8295212720962738,-0.00037981107690346496,0.40738633459446355,0.18106675698998506,0.0758140793310845,0.03347478837601953,0.015806846939946797,0.005095940724369684,0.0004939819438397642,-0.0010708142723049056,0.6763951736561995,0.8534847132369188,-0.00040924328649447604,0.4395539160729913,0.20556061454887212,0.08982470206787456,0.040324920085798174,0.018502323222272448,0.00598895107416961,0.0007108826552377254,-0.0010333793861127282
73.07403349633844,0.6699284113325092,0.8919667515922112,-0.0004006682646071423,0.501509781072259,0.26658591803578185,0.1352876131360212,0.06894369057112563,0.03405884225165632,0.013558031457046664,0.003928160695998644,0.00011412626945416135,0.6705006579456597,0.8502529378079974,-0.0004341030505106856,0.43257111395453207,0.200618406167428,0.0874788859948214,0.03936527951360498,0.018616795014607213,0.006394759728509497,0.0010781710220359195,-0.0009439754257504377,0.6702533319759836,0.8647178929974151,-0.0004208503005853106,0.4513249366311182,0.21501436460478104,0.0960289716606006,0.04371546829372261,0.020386989401795466,0.006941431346377787,0.0012163103052074977,-0.000891928426583476,0.6701676136841843,0.8524866820039517,-0.0004198810655798659,0.43363203152634,0.20034855802378837,0.08687323951739134,0.0388510319286229,0.018115932744288948,0.006013649780276549,0.0008639039895530432,-0.0009834927907542636,0.6701049616846608,0.8287439195062193,-0.0004062217708000509,0.4019527991189078,0.17633084630406987,0.07280141786556388,0.031850163693738616,0.015008693801371185,0.0047908580980534085,0.000414203102807964,-0.0010973697427205235,0.6699740109373695,0.8526884057829452,-0.0004385817020811991,0.43369317969508897,0.20019085205455628,0.08627896128793168,0.03835792338091917,0.017532837384864167,0.005612039103714408,0.0006058539001996876,-0.0010685274431327318
74.3635750732624,0.6633542413610528,0.8910725446447995,-0.00046644966563806465,0.4946217082872139,0.2594500723379067,0.12987383493122742,0.06543409536858089,0.03203631675025748,0.01256270144232051,0.0034991326050406403,-6.886296737473978e-05,0.6639176880267967,0.8493939666318865,-0.0004638397787003425,0.42662957447557726,0.19522766038735478,0.08393760232506817,0.03739501485942703,0.017619001013135106,0.005993085133039684,0.0009462030728925405,-0.0009906864370411309,0.6636740355523529,0.8638466086179378,-0.00045227451420013236,0.4451276797414677,0.20924373142822744,0.09215253506342713,0.04152157391143486,0.019272814789481472,0.006492303530854886,0.0010679734142636007,-0.0009449483897994773,0.6635892785572356,0.8516283885206309,-0.00044728158917406484,0.42767875381183285,0.19496759866316424,0.08335661639361071,0.036907631949531436,0.017146763688229885,0.005638661703672829,0.0007503893532598856,-0.001023463654478662,0.6635272855479057,0.8279096272165362,-0.00042831602104891124,0.3964355174233494,0.17158903740336395,0.06983453999195371,0.03026384378902518,0.014236085922589702,0.004511608455877239,0.0003448858700991702,-0.0011195573600107274,0.6633986421911973,0.8518328776820941,-0.0004633588384168934,0.42774158284867786,0.19481474162207646,0.08278636228495181,0.03643906043686789,0.016597161834474454,0.005265789798872792,0.0005138049325665216,-0.0010983202587419943
75.67102965086112,0.6566290769362666,0.8901204253086785,-0.0005147310715738063,0.48762757835886067,0.2523049948822875,0.12454445715489619,0.06202361677949556,0.03009332889647336,0.011627178515958323,0.003112046770970656,-0.000216973001980738,0.6571836073174566,0.8484815316873431,-0.00048316074983282794,0.4205977280360053,0.18982872555427888,0.08045389555906933,0.03547874747132026,0.016652773730622728,0.005614170761038084,0.0008309409925488535,-0.0010174410454946764,0.6569436857035036,0.8629203737607131,-0.0004729786809200458,0.43883570712461145,0.20346450571367936,0.08833857279959224,0.03938816954308446,0.018196116050314928,0.0060692879641568685,0.00093826465958362,-0.0009770150176872372,0.6568599083929505,0.8507160719263196,-0.00046490389798869807,0.4216343511454114,0.18957787498717543,0.07989721947025062,0.03501775648890735,0.01620881457777854,0.005285280249022044,0.0006527152182518877,-0.0010440093588286762,0.6567985922575456,0.827023102068671,-0.00044197017619683064,0.390833606093429,0.16683811851985428,0.06691700984400994,0.028721250608964757,0.013486360291812003,0.004248090755783218,0.00028787045962938953,-0.0011244041143461244,0.6566722847286574,0.8509228131724591,-0.0004791802256839394,0.4216982448087283,0.18942925839487787,0.07935070737532464,0.03457367257874158,0.015692247136692372,0.004939684269787502,0.0004365195513732327,-0.0011094989644810649
76.99663491671897,0.6497436871169768,0.8891057343028437,-0.0005447261660530712,0.4805285372007802,0.2451598507157126,0.11930275858202379,0.05871323647380684,0.02822922123374039,0.010753645492540308,0.0027645511775339733,-0.0003326474731137166,0.6502892209856772,0.8475109901421691,-0.0004905372136594692,0.4144766799218382,0.18442997718990867,0.07703026028528714,0.033617365924661455,0.015718665096373003,0.005261918910869409,0.0007318206603390385,-0.001025416069386836,0.6500530751134276,0.8619345429844502,-0.0004814413579440723,0.43245015922745617,0.19768528154006568,0.08458974703711174,0.03731618254608555,0.017157303762802563,0.0056761294654321965,0.0008264286127327451,-0.000989386140700415,0.6499702971597494,0.8497450791797324,-0.0004711943690106733,0.41549993697509435,0.1841877765460713,0.07649750240141229,0.033182266147986916,0.015302597177765852,0.004957388344204997,0.0005702579071200668,-0.0010462971205415764,0.6499096820406817,0.8260797085848618,-0.0004456159492387811,0.3851481179344565,0.16208613599083657,0.0640509490691846,0.027223141359700293,0.01276015733383396,0.004004355642368223,0.00024268675357706258,-0.001112967651501006,0.6497857144241339,0.8499535845010657,-0.0004844175213884432,0.4155642604189306,0.18404282222822016,0.07597440061406345,0.03276257539454761,0.014818543232381524,0.004637593720411848,0.0003733290530363148,-0.0011031770612371136
78.3406501663825,0.6426939053304055,0.8880277888413978,-0.0005550934021335166,0.47332821659110896,0.23802536726848186,0.11415209600259948,0.05549999907091055,0.026440396747009372,0.009938312157756228,0.002453825945664124,-0.00041628540332282394,0.6432303732635524,0.8464815390053634,-0.0004842368091999139,0.4082696813346384,0.17904102928697888,0.07366917469063773,0.031808066407527244,0.01481453518631655,0.004934322461457679,0.0006475237223341584,-0.0010142173479475187,0.6429980397180708,0.8608883389850726,-0.0004758382519610692,0.4259744319762741,0.1919159603336429,0.08090868659404539,0.035302743091813915,0.016153955334636476,0.005310582517255434,0.0007309950842553191,-0.0009816516201629568,0.642916276544524,0.8487146058819068,-0.0004643316596638516,0.40927880688639023,0.1788069364148714,0.07315988723028281,0.03139828650286004,0.014425874423993758,0.004652942715760408,0.0005016688816367834,-0.0010298858575262227,0.6428563766365942,0.8250785785622695,-0.0004374833718078249,0.37938215974289685,0.15734226663242706,0.061238448326846696,0.025766660544741707,0.012055513901743902,0.003778655377477481,0.00020814681548190245,-0.0010847982200412464,0.6427347594579197,0.8489243847150085,-0.00047710450730383924,0.4093429757221566,0.17866508499738915,0.07265978176209915,0.031002790936109213,0.01397368737400493,0.004357438816614794,0.0003228601667601494,-0.0010788447655605726
79.70331308743606,0.6354736380150098,0.8868846015741194,-0.0005493866463704297,0.4660285054154615,0.230908088166323,0.10909558796795443,0.05238448201199442,0.02472661052671788,0.009180680353758455,0.0021763630575508982,-0.0004719922611044939,0.6360009788375404,0.8453913608517158,-0.00046687941917045774,0.4019786528079477,0.1736674540892915,0.0703726518621109,0.030051066630122886,0.013940934432233402,0.004632178900732955,0.0005760480390749918,-0.000986720491035592,0.6357724822931959,0.8597798946535204,-0.00045888664472275997,0.41941044631504243,0.18616233531096787,0.07729758816708587,0.033348119483853245,0.015186520158852973,0.00497331586706939,0.0006497849410276791,-0.0009568131299587451,0.6356917489041959,0.8476228025891304,-0.00044686533327354034,0.40297288304557227,0.1734409303457438,0.0698863387242215,0.02966598767938076,0.0135791408697321,0.004372747709817565,0.0004449279449646474,-0.0009976230163457121,0.6356325737668451,0.8240179066911263,-0.000419893053953537,0.3735376150287348,0.15261169326027588,0.05848111614424471,0.024351825605257785,0.011372962906504015,0.003571990768309918,0.00018244890349932393,-0.0010425300337992135,0.6355133200898554,0.8478333635657186,-0.00045968291416010297,0.40303629797177676,0.17330161542126984,0.0694087345412652,0.02929439021537774,0.013158117428826948,0.004100042527170157,0.00028309291088763575,-0.0010392975872437634
81.08490458338842,0.6280813081357056,0.8856769563710528,-0.000530949655937621,0.45863337188689657,0.2238149247139894,0.10413640970769394,0.04936506839800331,0.023085535226731558,0.008476966731146812,0.001928473432786747,-0.0005032396598385278,0.628599463585351,0.8442410827220973,-0.0004411645215383694,0.3956071299319829,0.16831482710425322,0.06714267881618016,0.02834473476727782,0.013096689414067822,0.004353147127671963,0.0005150399546915206,-0.0009454719137435937,0.6283748227380735,0.8586098407099981,-0.00043331247771255835,0.41276185780789887,0.18043028111586673,0.073758627935215,0.03145065071973858,0.0142536215940381,0.004661811647451118,0.0005802941857620266,-0.0009174894739591831,0.6282951308727028,0.8464702764825631,-0.00042139001217767494,0.39658573315278944,0.16809534608753182,0.06667879580614625,0.02798366078634429,0.012761148190641041,0.004114470244534157,0.0003976907224280972,-0.0009520067188808964,0.6282366856835493,0.8228982557846587,-0.00039523033759924944,0.3676178991514865,0.14789952497552258,0.05578053508698942,0.022976884267502197,0.010711413398923614,0.0033823028119406616,0.00016345927731569978,-0.0009884942908578351,0.628119822305155,0.8466811335815319,-0.00043454565183870643,0.3966478587014177,0.1679580008577497,0.06622312618334142,0.027635538962423368,0.012370450907398507,0.0038630905108176343,0.0002517076529372801,-0.0009869731699207666
82.48567314580502,0.6205161792165539,0.8844070779797207,-0.0005058486819815521,0.45114600318011244,0.21675215023969738,0.09927725778406528,0.046442139214555464,0.021516886361796533,0.007825429234421774,0.0017062698227970252,-0.0005150003562709697,0.6210251095869987,0.8430327573467002,-0.0004121598305308325,0.3891578635440946,0.16298803971458378,0.06398065696530321,0.026689166694436,0.012282349801721028,0.004096613865776953,0.0004619508733409886,-0.000894181201511293,0.6208043319203794,0.8573802810911935,-0.00040431108318275834,0.406031536855342,0.17472499333749225,0.0702934384573137,0.029610479090989027,0.013355692368294567,0.004375362215175554,0.0005198223275021593,-0.0008675663252023566,0.6207256968036652,0.8452590863685885,-0.0003928869304879747,0.39012013284256275,0.16277510648435745,0.06353866639944734,0.026351383399738776,0.01197240915058574,0.0038775462718065703,0.0003574241620808746,-0.0008967346304132671,0.6206679806546709,0.821721615803886,-0.0003681291210482933,0.36162561782945574,0.1432102300532936,0.05313779192871171,0.021641814769701985,0.010071455871412343,0.003209222296115558,0.00014886794390147706,-0.0009261176580228014,0.6205535337312065,0.8454697863018551,-0.00040652264198345916,0.39018046815883695,0.1626392126596144,0.06310436471492098,0.02602623906964894,0.011611157772557945,0.0036460627422179527,0.00022619184252328745,-0.0009255349849147157
83.90588887421355,0.6127769782761413,0.8830768191665661,-0.0004814136933593117,0.44356798272050696,0.20972402675773502,0.09451940623641474,0.043617475112217,0.020021717190296953,0.007224814652049419,0.0015057297593154555,-0.0005142167116540359,0.6132766680261899,0.8417680894675652,-0.00038617075519480255,0.38263195130734573,0.15769003364030296,0.060886763778497804,0.025085888362231627,0.01149983211684622,0.003862260978015883,0.0004140118087133546,-0.0008384904870535697,0.6130597592009783,0.8560929590541498,-0.00037834035761421094,0.39922070644569974,0.1690497045787884,0.06690237131321311,0.027829180914191124,0.012494539059333102,0.00411360748511899,0.0004654635892238981,-0.0008128848825382661,0.6129821929948344,0.8439909500653454,-0.00036757346468678064,0.3835772358216298,0.15748320739245203,0.06046613157009213,0.024770675902766544,0.011214790830630478,0.003661730462701878,0.00032139008669137013,-0.0008374379682583753,0.6129252116750601,0.8204896511308473,-0.0003444068300260347,0.35556177651082654,0.13854642270247514,0.05055283846250004,0.020348055808028502,0.009455000455082477,0.003052653370913487,0.00013616047202986536,-0.000860704169474345,0.6128131899270488,0.8442010539012104,-0.0003816800522321153,0.38363531844363585,0.15734830976203834,0.060052665057089165,0.024468004607050124,0.010882077761807236,0.003448828082607966,0.00020383471751041628,-0.0008605979465508379
85.34581106416054,0.6048643968072576,0.8816885997048559,-0.00046155081473751305,0.4359006134781134,0.20273365725268747,0.08986432741463009,0.040889463917462184,0.018598302806319484,0.006671269708284343,0.0013232063168413858,-0.0005046196774087056,0.6053548566775474,0.8404492453502839,-0.00036653626824140347,0.37603009479145216,0.15242251226158332,0.057861417189680804,0.02353343243614253,0.010748706660037053,0.0036474239570819553,0.00036879065226739843,-0.0007811544678500064,0.6051418185154626,0.8547501131313031,-0.00035877644418121595,0.39233020651109235,0.16340641600965738,0.06358602125227436,0.02610524236800837,0.011669510858640379,0.0038737677862301662,0.00041465480114505105,-0.0007563236965616376,0.6050653390761763,0.8426680751900599,-0.0003486907350575363,0.3769577990647381,0.15222141617679155,0.05746162093600706,0.023240033811808676,0.010487798880836383,0.003464415790452335,0.000287180587968722,-0.0007768524546416506,0.6050090986125775,0.8192045148365833,-0.00032708773022252654,0.3494270144013461,0.13390950820517497,0.04802588261834859,0.019094154800299457,0.008861773268651337,0.002910232062629436,0.00012314796110683625,-0.0007947908563826682,0.6048994933993603,0.8428771639008978,-0.0003631188399527171,0.3770132282225719,0.1520871052885495,0.05706847309010247,0.022959309946981723,0.010182699671448388,0.0032688848075483013,0.00018226214007023548,-0.0007948781196258392
86.805742227117,0.596777489083828,0.8802435097229737,-0.00044742269950343743,0.42814321479357176,0.19578195271359014,0.08531359408529847,0.03825578961072259,0.017243538404594513,0.006160688935819753,0.001155989968269216,-0.0004884094861218422,0.5972587170175615,0.8390772874756616,-0.00035394651175482813,0.36935145825921845,0.14718530452871476,0.054905252603642436,0.02202977871814734,0.01002709291937401,0.0034490658603355045,0.0003246469302208743,-0.0007236279785301487,0.5970495587605142,0.8533528330959288,-0.00034632445118652424,0.385359244080544,0.15779518879565999,0.06034519189253489,0.02443655793876126,0.010878505130164763,0.003652691680049381,0.0003656507666203608,-0.0006993956692482334,0.5969741847533165,0.8412915618944459,-0.0003368806954330732,0.37026103331896837,0.14698960115326462,0.05452577770878486,0.02175740143358483,0.009789514842969376,0.003282640857127083,0.0002531933646157622,-0.0007164165382366953,0.5969186985989204,0.8178673281965907,-0.00031671461085489786,0.34322055639878285,0.1292990571187466,0.04555734941153014,0.017878154392043533,0.008290121231628348,0.0027792765549936715,0.0001084250331912104,-0.000729711406764939,0.596811502127785,0.8414992294234755,-0.00035141192857794505,0.37031343686240054,0.1468554728479706,0.054152439122085685,0.02149805529443032,0.009511127647701728,0.0031034403117429533,0.00015994737993990746,-0.0007297713870934838
88.28593085464837,0.588516698315834,0.878743975998257,-0.00044027391672978895,0.42029586200518065,0.18887126764195758,0.08086796434019866,0.03571715860598954,0.015955544154758465,0.00569174644036228,0.0010023761013193307,-0.0004697605050614709,0.5889886953773478,0.8376545671186447,-0.0003490871813197245,0.36259598723026576,0.1419796705200748,0.05201823524092103,0.02057588548525279,0.00933414692964494,0.003266679709496664,0.0002808141007033656,-0.000669363806049803,0.5887834260814588,0.8519035421029193,-0.00034174518564142976,0.37830782940967933,0.1522175444346597,0.05717999004558664,0.022824041980041114,0.010120530942731118,0.0034498463783489736,0.0003176082478951013,-0.000645652956681078,0.5887091768844195,0.8398638304577879,-0.0003328357357694763,0.3634869427626535,0.1417890863936536,0.05165858052335392,0.02032371984072379,0.00911907991479759,0.0031160161673032334,0.00021871023360022822,-0.0006595875997891722,0.5886544612194045,0.8164804922235062,-0.00031384719228431485,0.33694240183749585,0.1247160995924032,0.04314703703069195,0.01670102777025421,0.007739354991140206,0.002659574227764677,9.145087845134452e-05,-0.0006687616057084808,0.5885496565016832,0.840069732279797,-0.0003472519376404203,0.36353600933623154,0.14165479863692498,0.051304558814560496,0.02008515765248638,0.00886655198102119,0.002952304619160495,0.00013627480589522084,-0.0006686985646848749
89.78667945822563,0.5800821344836385,0.8771924727899295,-0.0004396787774564858,0.4123591696903745,0.18200465738680874,0.07652926145826684,0.03327338490488161,0.014731362224189916,0.005261225053752511,0.0008609646541976591,-0.0004514154463888378,0.5805448844674813,0.8361834446966254,-0.0003511695505632993,0.35576398294836215,0.13680745345773737,0.0492013777381972,0.019171929820116323,0.008668222437369737,0.003098084120472758,0.00023685977891550546,-0.0006204799724867407,0.5803435195313896,0.8504046660573927,-0.00034427642492764507,0.37117635166843566,0.14667558544316128,0.05409156480588271,0.02126780589368999,0.009393713686142294,0.003262956218449349,0.000270020531890032,-0.0005972866517546577,0.5802704164608955,0.838387300967979,-0.0003357670038620127,0.3566358851928927,0.13662175137036786,0.04886100890386847,0.018939113914570014,0.00847478769495138,0.002962437495587974,0.00018335239744083967,-0.0006084818003886911,0.5802164862679033,0.8150463928629254,-0.0003176561967353817,0.3305928599626609,0.12016216034657087,0.04079566747793055,0.015562938046665645,0.007208009728987537,0.002549255006549975,7.202567814548295e-05,-0.0006139381850843603,0.5801140605941759,0.8385911563368712,-0.0003498626430419238,0.35668137725274707,0.13648701339266645,0.048525749788106705,0.018720663765553112,0.00824725119692521,0.0028135119898626457,0.0001109538055706608,-0.0006137333426537292
91.30825273538592,0.5714733920433959,0.8755919068811248,-0.00044343209514261536,0.4043342746303066,0.17518707163920194,0.07230064331921168,0.030924066065273925,0.013566883143054008,0.004863937978760141,0.0007304742487278552,-0.0004345206703770352,0.5719268568420708,0.8346666176107301,-0.0003578481247622362,0.3488559922685146,0.13167218297592076,0.04645690861907083,0.017817995671961046,0.00802687224296213,0.002939438769581868,0.00019255757544041385,-0.0005775930444751544,0.571729423428053,0.84885897868834,-0.000351535311486999,0.3639655014150784,0.14117314563592265,0.051082307399814175,0.0197678268737737,0.00869528586945919,0.0030879898160822475,0.00022255730563799437,-0.0005549440052099534,0.5716574888292052,0.8368647221608014,-0.0003433168847455155,0.3497084629256877,0.13149113416018832,0.04613523635458075,0.017603587654475998,0.007854088402610489,0.002818088088425602,0.00014691764577911385,-0.0005637134377577638,0.5716043600338839,0.8135677217392773,-0.00032583011073880467,0.3241723989665911,0.11564031754453244,0.03850509106327223,0.014463932052448312,0.006693853408910456,0.0024448100799225924,5.010774596720343e-05,-0.0005658194817251559,0.5715043041111549,0.8370662879273517,-0.00035690268413811154,0.34975020661762024,0.13135567001819712,0.04581809888922495,0.017404484252679698,0.0076505958308137325,0.002683324393618153,8.385468980408905e-05,-0.0005654753545446665
92.85095859959074,0.5626906454032046,0.873945584985139,-0.0004498974470820671,0.39622369634319515,0.16842539834945272,0.06818579494673419,0.02867100148368826,0.012459457029138586,0.004495484612948303,0.0006104285371132302,-0.00041994642141464193,0.5631347912642904,0.8331071526548411,-0.00036743186497383956,0.34187383704183993,0.1265792720661248,0.043787587370112305,0.016516360932029107,0.0074091061653222875,0.0027877344797409723,0.00014841154171055024,-0.0005411500847456375,0.5629413233968762,0.8472696245266463,-0.00036181807436548623,0.35667727315488085,0.13571596027883595,0.0481551420578706,0.01832630832255962,0.008023965082206468,0.0029217290690829066,0.00017563040323598667,-0.0005190993700530763,0.562870576122502,0.8352991794114094,-0.00035378676842645027,0.3427065369898256,0.12640265115137594,0.04348398525619227,0.016319359180366918,0.007255882723358001,0.0026799261177847303,0.00010989880274015416,-0.0005257481062981822,0.5628182633064116,0.8120474459684386,-0.0003366710938664339,0.317682641086255,0.11115545597861405,0.036277687335955634,0.013406224518518152,0.00619604107801497,0.0023434403422895574,2.6281874909100417e-05,-0.0005248602322314931,0.562720564181087,0.8354982219933018,-0.0003666712329775539,0.3427443820213609,0.12626618060513503,0.04318423290515108,0.016138745419515002,0.0070753732735145125,0.002558719362907127,5.548738079957864e-05,-0.0005243973584500881
94.41507795434889,0.553732646725928,0.8722540280986968,-0.0004556944037809897,0.3880283488055698,0.16172397189754814,0.06418835841818661,0.026516894410081395,0.011407131768625841,0.004152741612353873,0.0005017812491432671,-0.00040611062967592024,0.5541674395226334,0.8315054629665518,-0.00037676034474056305,0.33481804256131414,0.12153189968337505,0.04119637984650308,0.015270304670181459,0.006814473698033002,0.00264101739390687,0.00010609472624104236,-0.0005094251368250555,0.5539779674572354,0.845637041678801,-0.0003718848174262959,0.34931226762047957,0.1303074419131308,0.04531313198526705,0.016946450575201204,0.007379047692817153,0.0027620500852087986,0.0001308624237209944,-0.0004879934275614222,0.5539084270761604,0.8336910607342011,-0.0003639732645627034,0.3356306127742673,0.12135946069119387,0.04091017152753206,0.01508966799797708,0.006679608573985555,0.002545918642619406,7.393680173421746e-05,-0.0004928614219641552,0.5538569480957808,0.8104858800403506,-0.00034705068033560855,0.31112394178290165,0.10671031273407539,0.03411609675019933,0.012393051254758215,0.005714177975920931,0.002243221493391215,2.155648241855449e-06,-0.0004894169238905711,0.5537615956797246,0.8338873039331725,-0.0003759508581216762,0.33566436894222645,0.12122166998251534,0.040626957292667076,0.014926590566290974,0.006520870259195538,0.002437611799763933,2.7473970913105975e-05,-0.0004887516766124143
96.00091331113134,0.5445951041297443,0.8705142465522256,-0.0004562790695591244,0.37974792079285014,0.1550848388320975,0.0603121902157289,0.024465844383125143,0.010408215973846965,0.0038322709980731957,0.00040646651061666204,-0.00038915826889898345,0.54502049480318,0.829858632598196,-0.0003817282100616948,0.3276882154373953,0.11653118611832074,0.03868636141218706,0.014084506767735799,0.006242656881479322,0.0024969579597556068,6.81387560112294e-05,-0.0004786636278992126,0.5448350540971051,0.8439582851527173,-0.0003775270606008309,0.34187008195566887,0.12494888557951064,0.04255952276183066,0.015632855974791714,0.006760021339608738,0.0026064805235166168,9.073881257238813e-05,-0.0004577913517230872,0.544766736769282,0.8320374539029252,-0.0003697696781202984,0.3284802684588662,0.11636263218998621,0.03841687684064931,0.013919118504698557,0.006124884211887912,0.0024137001184803917,4.150914107811487e-05,-0.00046130856775557547,0.544716112872523,0.8088801779027232,-0.00035305743187370617,0.3044958614109314,0.10230560075011075,0.03202309392371551,0.011428955340440942,0.0052480344738956245,0.0021419259434491715,-1.9857914797204886e-05,-0.0004559189540977893,0.5446231103808825,0.8322306219789214,-0.0003806332049305994,0.32850970774267657,0.11622315231299553,0.0381493024222475,0.013772471993836532,0.005986572632679559,0.002317630127915735,2.2427746039866285e-06,-0.00045477348622734534
97.60876718140909,0.5352749076520004,0.8687249105296636,-0.0004491667135937098,0.37138400789591025,0.14851215884685492,0.056560913025022516,0.022522857135239237,0.009461588109659275,0.003531000468395226,0.0003266084541053214,-0.00036677035746822124,0.5356908560175918,0.8281653074996794,-0.00037992065124535626,0.3204856732745582,0.11158026624158754,0.036260427080205174,0.012964434709929471,0.005693681960587655,0.0023536149599376593,3.721292266493011e-05,-0.00044642619438441187,0.5355094724034681,0.8422319920627709,-0.0003762959771901088,0.3343520815616396,0.11964362918511343,0.039897346997575564,0.014390973115859696,0.006166778757105068,0.0024529401088728055,5.792006505748515e-05,-0.0004260209089758598,0.5354423951506817,0.830336995951141,-0.0003687868793859927,0.321256833851784,0.11141529174701433,0.036007009871172044,0.012813173721828539,0.005591716532775075,0.0022813009203026292,1.5294489334621068e-05,-0.00042865107522409843,0.5353926492609239,0.8072289933420329,-0.0003524179617513949,0.2977996444262428,0.09794407683005484,0.03000134048733041,0.010519331694966896,0.0047977419147971975,0.0020377197361745457,-3.713997372215941e-05,-0.00042204008870233616,0.5353019972639507,0.8305268523435021,-0.0003784231890369599,0.3212817609850515,0.11127376800587438,0.03575417818372436,0.012681784851130206,0.005472423101272633,0.0021967895714981277,-1.7554141021284522e-05,-0.0004200503946892149
99.2389420766531,0.5257685955338439,0.8668859656159054,-0.00043279483156565424,0.36293951182425455,0.14200922016395123,0.052934121051446084,0.020688920044275114,0.008566246177981365,0.0032462469217089517,0.00026448323994948854,-0.00033411637588581127,0.5261750864623673,0.8264253304398814,-0.00036979704155690397,0.31321307660510606,0.10668148807744689,0.033917870239827654,0.011911646307711757,0.005167607237186952,0.0022094391189854626,1.6122693650939932e-05,-0.00040766701484729804,0.5259977688586339,0.8404580269851748,-0.00036657880444740924,0.32676100021035964,0.11439423508503521,0.03732593702522117,0.013222323155974292,0.005599262882435241,0.002299731379992541,3.5231537488581476e-05,-0.00038756233139860586,0.5259319496255038,0.8285895214329093,-0.00035946242462902607,0.31396299018981083,0.10651982861833424,0.0336799026433615,0.011773458689644896,0.005080187513138287,0.002147149375350654,-1.8573264062560185e-06,-0.00038981230844067097,0.5258831085997667,0.8055321340339915,-0.0003437002026925967,0.2910378890594132,0.09362783685109478,0.028050144480452864,0.009665929948010044,0.004363563087652595,0.0019291604254580677,-4.6891452680660476e-05,-0.0003828259866479306,0.5257947947164398,0.8287758517901936,-0.0003678020627479006,0.313983264871677,0.10637596562131181,0.033440935400693324,0.011656208617061795,0.004978510018076378,0.0020735148278292555,-2.9041466987683588e-05,-0.0003795265459738694
100.8917513123155,0.5160723514524823,0.864998922591852,-0.0004081543362486327,0.3544203813859071,0.1355814331868236,0.04943072989697161,0.018963451676976256,0.007722702827033451,0.0029745585826633256,0.00021879183303502564,-0.0002863897319003676,0.5164694405760729,0.8246401142233779,-0.00035222882814962494,0.3058760837984458,0.10183895149079464,0.03165673070579138,0.01092580728222004,0.004666126354835546,0.002062570984677404,4.8153122846473e-06,-0.000357078665117223,0.5162961768221308,0.8386378475013045,-0.00034918121427950045,0.31910261353414954,0.10920510061702669,0.03484350800037144,0.012126586046488764,0.005059039830435124,0.0021448109735367348,2.2528097731765245e-05,-0.000337019706877492,0.5162316364539826,0.8267964518255451,-0.0003425934591915469,0.30660441517402925,0.10168038188381662,0.031433691789651094,0.010799706192920444,0.004591989831698001,0.0020093844060464325,-9.933668804336968e-06,-0.0003393535131227794,0.5161837274858552,0.8037909274029896,-0.00032771324860702525,0.2842160679199561,0.08936058009522081,0.02616750913108473,0.008868547624467133,0.003947352615923826,0.001814642105801836,-4.890076322559525e-05,-0.00033285559350880044,0.5160976996162701,0.8269790503336787,-0.0003495064821054936,0.3066199013476183,0.10153392887649106,0.031207831806473383,0.010695550485595586,0.004506480074403328,0.0019459407533899365,-3.2182564811776306e-05,-0.00032770509547890974
102.5675028018578,0.5061822237008103,0.8630655597347492,-0.0003705493532363576,0.34582888985988736,0.12923467328234192,0.04604873617294494,0.017342720483223176,0.006929370515049281,0.0027127917307280787,0.0001868337909448474,-0.00021969493209781366,0.5065699021056167,0.8228112667147931,-0.00032215590486882627,0.29847658873501315,0.09705744957777683,0.029474437439065564,0.01000399229589283,0.004189199545791188,0.0019116238455150485,1.8507985966378316e-06,-0.0002901761591174598,0.5064007108649462,0.8367731240923368,-0.0003189911502725707,0.31137892338070616,0.10408127212852995,0.032447596805334857,0.011100755242390632,0.004545875040272191,0.001986592186210029,1.8290867648638e-05,-0.0002698419811643142,0.5063374743471233,0.8249594155800581,-0.00031315240273165827,0.2991830618166263,0.09690176516352239,0.029265848580445463,0.009889038977478407,0.0041270826713067765,0.0018665966959519774,-1.030661060057641e-05,-0.00027273441124925086,0.5062905385143434,0.8020069095325977,-0.00029961999888163007,0.2773360203913387,0.08514673620798277,0.024350812377526645,0.008124497128524963,0.0035493331803748635,0.001692998131548249,-4.4333862872528824e-05,-0.0002676324402448915,0.5062067522262618,0.8251380918245478,-0.0003186284064732628,0.2991936678591228,0.0967524802366619,0.029052373915485437,0.009796961341275381,0.0040562099896411866,0.0018125614055410069,-2.8336451842980848e-05,-0.0002600464367999334
104.26652606670376,0.49608944474140104,0.8610843416250306,-0.00031838188342178404,0.33716780376731514,0.12297651039017186,0.04278780695521466,0.015816649519282605,0.006183079108419226,0.0024604313206291286,0.00016470158764707128,-0.00013572858543709046,0.49646764733273396,0.820937127568124,-0.00027807876936235726,0.2910169601547488,0.09234333674548212,0.027369733500358023,0.009136660135599144,0.00373519247198584,0.0017582013460852365,4.529621339367338e-06,-0.0002082037612016513,0.4963025768996736,0.8348622577812227,-0.00027449996611500596,0.3035924099592237,0.09902934397626764,0.030137079290262936,0.010135208922284719,0.004057933985146682,0.0018264074732248826,1.9685846359245816e-05,-0.00018730420133657727,0.4962406704796696,0.8230768164658652,-0.00026970133671856857,0.291701356248133,0.09219030160251476,0.02717513924904272,0.009031969761699591,0.003683875628464554,0.001720376785133247,-5.647015021259005e-06,-0.00019120221089244916,0.4961947467236442,0.800178502902707,-0.0002581258284570351,0.2704000432739066,0.0809921720267546,0.022598650604995243,0.007424534399276541,0.0031682501765759,0.0015661241243211347,-3.5642888417789167e-05,-0.00018838393638907351,0.49611318572982455,0.823251396360549,-0.000273865440523019,0.29170700146138173,0.09203790079633097,0.02697332970116364,0.008951003940952969,0.0036260663626365994,0.0016748093204489113,-2.0246719097795184e-05,-0.00017782802205629363
105.98913442230547,0.4857840615671559,0.8590411618079967,-0.000258773467415306,0.3284389309114193,0.11682827724856398,0.039646695102949304,0.01436552983446913,0.005479984953459287,0.0022275418709669643,0.00014904699224402393,-6.250197159157941e-05,0.4861528054468599,0.8190038332053432,-0.00022693293109765896,0.28349819040896523,0.08771576854507683,0.025340687264893278,0.008305177758323021,0.0033017620005764696,0.0016134101660774277,1.0052605565109813e-05,-0.00013837577743493486,0.48599187097571456,0.8328911962651782,-0.0002227359581524994,0.2957442189541031,0.09406904702132785,0.027910121324604496,0.009211108547447095,0.0035927099608208894,0.0016754357804237366,2.392504297124983e-05,-0.00011686598151884352,0.4859313192900743,0.8211347280541764,-0.0002191693132630363,0.28416036591204286,0.08756531449724958,0.02515967813091979,0.008209962873229957,0.0032601304036791673,0.0015820190679601265,1.3694848321658137e-06,-0.00012192884485200886,0.48588644853703183,0.7982920439634096,-0.00020994688813016086,0.26340906669068415,0.07691545939874475,0.02090902850096444,0.006750646579499178,0.0028022682000702955,0.0014454045625200888,-2.5378340401802113e-05,-0.00012170810965760214,0.48580706473332735,0.8213050457785452,-0.00022210679491924273,0.2841610528058956,0.08740966249853967,0.024968894980818536,0.008139279717885818,0.0032139419921606146,0.0015441288903066046,-1.0498017377257807e-05,-0.00010812413558199941
107.73565739008669,0.4752875810124545,0.8569679901662451,-0.00019508671847765814,0.31964761128417124,0.11076673971627664,0.03662647120765077,0.0130141721065818,0.004824166658173083,0.0019857478572353634,0.0001359533557907176,1.467528188142626e-05,0.4756467790206806,0.8170424785196629,-0.00017143678616361643,0.27592487000358884,0.08315053484010926,0.023387834397877675,0.007534686004813392,0.002894631149833654,0.0014512247062690297,1.591156164050803e-05,-6.51029216891049e-05,0.47549003748041563,0.8308914220946877,-0.00016653056273337633,0.2878391385644148,0.08917619607158125,0.025767367420593577,0.008353860392652061,0.0031558279266084483,0.0015072406320108982,2.8413812846018614e-05,-4.291466012755742e-05,0.4754308641060107,0.8191643746015868,-0.00016432519957417595,0.27656473691710753,0.0830025024849272,0.023220036490820727,0.007448366751436187,0.002861624648655867,0.001425470397327342,8.3713941446724e-06,-4.9218920618921945e-05,0.47538707497289656,0.7963782108519099,-0.00015772060491745516,0.25636746219316886,0.07289226384627903,0.0192824071362737,0.0061279162174327885,0.00245729590350476,0.0013054190625890996,-1.557172369088065e-05,-5.1848822691066607e-05,0.47530985135972087,0.8193302953834466,-0.00016619945932767302,0.2765604768357995,0.08284347955517209,0.023039713971927066,0.007387255848222994,0.0028255984290264705,0.001394419517258066,-1.317391709373111e-06,-3.516703219437692e-05
109.5064298934617,0.46459082645659666,0.8548571395107609,-0.00013517114966269333,0.31079435869935035,0.10480448940012482,0.03372671374840036,0.011758486586558491,0.0042152631268476135,0.0017351483507911571,0.00012209535696521177,9.338089153261477e-05,0.4649402855858975,0.815044966902418,-0.0001189636048063749,0.26829667832355414,0.07865875398937473,0.021510239214896306,0.006821698795974265,0.0025146519563297833,0.0012729424639913041,1.940727094901546e-05,9.804405400403991e-06,0.46478782328849105,0.8288548561954302,-0.00011342800112788464,0.2798770140675688,0.0843622578235202,0.023707939861763543,0.007559964182527609,0.002748041975313112,0.0013230406412226843,3.0424810890585143e-05,3.262697457162192e-05,0.464730048257193,0.8171577011114081,-0.00011256925852902551,0.26891424451424134,0.07851303520946418,0.021355318305750496,0.006743844616629994,0.002489277363712512,0.0012520814344870721,1.2757652510635003e-05,2.5149637326975157e-05,0.4646873725115473,0.7944289999990238,-0.00010855820086365984,0.249274905865467,0.06893329519947788,0.017717877261440564,0.005553242250864398,0.0021344802298773158,0.0011476914027911454,-8.626096359711619e-06,1.9691313576955653e-05,0.464612361774523,0.8173191588531961,-0.00011362310963485307,0.2689051602736581,0.07835060907512092,0.021184990262844743,0.006691730688241785,0.0024619999587260823,0.0012270473290246803,4.7488703428194304e-06,3.931427430766238e-05
111.30178685584484,0.45368510119366534,0.8527026603375557,-8.482942357973585e-05,0.3018793036461739,0.09895348595591985,0.03094840168261841,0.010591201065674386,0.003653368906480296,0.00148144153437547,0.0001037355023417106,0.00016788924564085543,0.45402460973619,0.8130053239328516,-7.492285983257138e-05,0.26061320377304553,0.07425094248941319,0.019708277507985386,0.006159879648327937,0.00216300760206188,0.0010852146228192822,1.735864472953583e-05,8.138230898066037e-05,0.45387651206901947,0.8267755089848879,-6.897491450130253e-05,0.27185758236520247,0.07963812101784731,0.021732312729578682,0.006822970958682915,0.002370453320473768,0.001129474360481403,2.6739457329936835e-05,0.000104621575706412,0.4538201557839843,0.8151087597517926,-6.93155805302053e-05,0.2612085802350326,0.07410748993927394,0.019565962743902363,0.006090141890012278,0.002144311603745251,0.0010685603073058028,1.1412235231923999e-05,9.618080799175418e-05,0.4537786242132985,0.7924385435139376,-6.762098100516228e-05,0.24213099361009105,0.06504864484857543,0.01621582601937658,0.005020664237046422,0.0018351834416530858,0.0009789701164580598,-7.455274267251792e-06,8.819751719001027e-05,0.4537058973697464,0.8152657306523212,-6.981159156627874e-05,0.26119491481915563,0.07394172124704898,0.019405298434325657,0.00604654557082549,0.0021244194290732286,0.001048728365217142,4.659831286371755e-06,0.00011031283222849289
113.12206860264095,0.44256526486723957,0.8505037064398071,-4.609186001118016e-05,0.292902252058958,0.09322016305900878,0.028292182730244978,0.009507405310108186,0.0031389912791386274,0.0012309670453164077,7.870273532241273e-05,0.00023562021071117,0.4428946364914827,0.810922836223895,-4.108306999409303e-05,0.2528740870320182,0.06993245220499622,0.01798224572573063,0.005545467062789173,0.0018411618632966076,0.0008951145178774164,7.911111272545036e-06,0.00014759385301716605,0.4427509806437027,0.8246526825171513,-3.500299058650179e-05,0.2637805844518449,0.07500943067517422,0.01984085148618739,0.00613897321569787,0.00202445332858201,0.0009336151758250317,1.5495720489926163e-05,0.00017090463932412572,0.44269606078638984,0.8130168700767654,-3.631274916120812e-05,0.2534474722814428,0.06979127249303206,0.01785232890178155,0.005483544680631445,0.0018282014969253717,0.0008820010372389656,2.5304856597127345e-06,0.00016177863671344128,0.44265570372413815,0.7904061888839958,-3.6521006250809554e-05,0.23493541196359988,0.06124333547881909,0.014776614098704812,0.004526765403954313,0.0015609567915533583,0.0008063197602900966,-1.374401756213375e-05,0.00015170384329663177,0.44258531954925323,0.8131693736388039,-3.6506370843564366e-05,0.25342957543114525,0.06962230318007132,0.017701155111918554,0.0054480454330940635,0.0018143956887631246,0.0008665716225255248,-3.3123995070735956e-06,0.00017568249379424638
114.96762086124544,0.4312290561002658,0.8482629032871668,-1.7994479958590416e-05,0.28386430947772945,0.08760900783241882,0.02575868963088737,0.008505378046302112,0.0026725419830779945,0.000989093295253061,4.614308431768538e-05,0.000293615598118111,0.43154815763749865,0.8088003376173466,-1.6421283903197518e-05,0.24508044135798376,0.06570689958767516,0.01633271684355854,0.00497797210304876,0.0015504248209168032,0.0007085702315336079,-9.695543314230246e-06,0.00020579286624341494,0.43140900275546323,0.8224892252328454,-1.048833666801809e-05,0.25564720162253995,0.07048006306990155,0.018034133676739054,0.005507316045833273,0.0017112990846277869,0.0007414000770896891,-4.027440819959596e-06,0.00022876910878937538,0.43135553679008354,0.8108848909820858,-1.2496583254506823e-05,0.24563209884014106,0.065568052651508,0.016215032726506394,0.004923590404505325,0.0015422584741345913,0.0006983260565183954,-1.4614370563087391e-05,0.00021925203419422047,0.43131637867068373,0.7883347723761778,-1.4152927064320967e-05,0.22768928217461587,0.057520699707383216,0.013400908798314409,0.004071342819449962,0.0013131546477307347,0.0006355900013746824,-2.818642679386436e-05,0.000207584004129266,0.4312483697905338,0.8110329703330076,-1.26163025088383e-05,0.24561039264019496,0.0653960988900845,0.016073319212383166,0.004895777906909727,0.0015333152904796912,0.0006865124627418721,-1.9827842269422124e-05,0.00023269871177820388
116.83879476104428,0.41967528766609236,0.8459859099544464,2.4660260916643636e-06,0.2747687570980217,0.08212369326457476,0.02334864500136482,0.0075833046769980044,0.0022539470335508106,0.0007620016498407259,6.309632601774489e-06,0.00034013482815339706,0.4199840478606426,0.8066436405484865,1.8386606508616397e-06,0.2372356321144534,0.061577123781112915,0.014760585958519444,0.004456888279888741,0.001291586153787824,0.0005321344809334666,-3.519517211159907e-05,0.00025430673086257086,0.4198494335421626,0.8202909837037425,7.4215282354050664e-06,0.24746085816238905,0.06605310734019597,0.0163130181622917,0.004927298771307086,0.001431717401474383,0.0005594124543233941,-3.152205309748927e-05,0.000276532459283939,0.41979744152057785,0.8087186343898978,4.9595570669293805e-06,0.23776584242733304,0.06144070184885118,0.014654978919017254,0.004409774761750619,0.001287275012844234,0.0005240979655004648,-3.972615802735506e-05,0.0002669104232069875,0.4197595008463523,0.7862300301534869,2.2713924163274756e-06,0.22039587802998664,0.053883258380810574,0.012089669573794454,0.003654150228464105,0.0010926223384456679,0.00047323850208254515,-5.047532226717909e-05,0.0002541576160460184,0.4196938654859616,0.808862333421816,4.7556667951864286e-06,0.23774075806538406,0.06126603807743025,0.01452278555906834,0.0043892128499673005,0.0012820657855462895,0.0005151363434173616,-4.451190759659209e-05,0.0002796825506898567
118.73595223540454,0.4079030132321585,0.8436798535903598,1.934062363375263e-05,0.26562139560441606,0.07676868144121526,0.02106243685854287,0.0067388836217722676,0.0018822100688176812,0.000555458638684562,-3.867420448091392e-05,0.0003740998261740788,0.408201424199739,0.8044598355580098,1.725639720118672e-05,0.229345350731446,0.057546567444163095,0.013266673200328656,0.003981257205984958,0.0010645511716434169,0.00037182591381702595,-6.660879917102811e-05,0.0002918751882556809,0.4080713714389925,0.8180651092466408,2.240430257868483e-05,0.23922733536236077,0.061732284487241225,0.01467820840977461,0.004397729799808,0.0011855408824740547,0.0003937186624165209,-6.492587382451965e-05,0.0003129926302488284,0.4080208738446129,0.806525180364038,1.9678880854694764e-05,0.22985438160344268,0.05741270417776327,0.013172937884866898,0.003941119569541243,0.001063175994028399,0.00036535367908125586,-7.079533643796199e-05,0.0003035178219781556,0.40798416523235664,0.784098882992252,1.6251213695674624e-05,0.21306066655420403,0.050334086680554564,0.01084373797080679,0.003274487532324917,0.0008993876877361548,0.0003252043589575213,-7.86355626329268e-05,0.0002901620832935099,0.40792086938835964,0.806664526907031,1.930243921477524e-05,0.2298263277306729,0.057235669921299547,0.013050346169603466,0.003927334945764032,0.0010606906832111053,0.0003585161918061489,-7.526311575088621e-05,0.0003154363898080451
120.6594444137122,0.3959110241534592,0.8413521531340968,3.715691204452085e-05,0.256429781817933,0.07154958613815669,0.01890012875093654,0.005968403450921335,0.0015552090074756626,0.0003745021360553503,-8.481399023055955e-05,0.00039555115526851436,0.39619913797989953,0.8022560514765968,3.365286076936788e-05,0.22141669401551514,0.053619504038869774,0.011851679904462625,0.00354873242315106,0.0008681702313079672,0.00023283068510531507,-0.00010027206722285514,0.00031812918583333006,0.39607364880888624,0.815818817116424,3.845545843422347e-05,0.23095387275884266,0.05752219487542904,0.013130241581874008,0.003916010723204289,0.000971523412721915,0.00024956086061264497,-0.00010045037424725186,0.0003378863605368472,0.3960246705601833,0.8043116404040083,3.5521282964211837e-05,0.2219048036571816,0.05348837590861274,0.011769511134640469,0.0035152569012873894,0.0008688517743877445,0.0002273180464183734,-0.00010410899018659319,0.00032874621213061514,0.3959892017670882,0.7819482510861187,3.1458459898678835e-05,0.20569045448760048,0.04687703610401771,0.009663809567125948,0.002930292413954078,0.0007325047106272318,0.00019662407011031502,-0.00010906277696175332,0.0003151967388120264,0.3959281847646445,0.8044466369272371,3.497950371343496e-05,0.2218741840807931,0.05330941394011023,0.011656557576772818,0.0035077260490268074,0.0008681774532939259,0.00022191815476115608,-0.00010827053422091549,0.0003397104666906608
122.60963863132486,0.38369765531026195,0.8390088731919384,6.0072346530298546e-05,0.2472010287158399,0.06647210177124868,0.01686164078940116,0.005266908399250197,0.0012703480845009804,0.00022396391382778735,-0.00012672133378807684,0.0004059422759578771,0.3839755609916473,0.8000378895308379,5.4492169089787466e-05,0.21345606720710616,0.04979998137669372,0.010516280125385288,0.0031557102478543303,0.0007007747717813243,0.00011994330809887587,-0.00013132455432193806,0.0003339008424496893,0.3838546265634957,0.813557806537691,5.9184829640872184e-05,0.2226470552979197,0.05342724834756266,0.011669592832237832,0.0034782587999627307,0.0007879036549807608,0.00013183168029117344,-0.00013307043421529292,0.000352202143772434,0.38380719332824925,0.8020836099663788,5.5977527397597006e-05,0.21392353344293213,0.049671838803918573,0.01044524779988432,0.003128538530262715,0.0007026746662322065,0.00011484866078925003,-0.00013475808752764598,0.0003434901103934394,0.3837729698196014,0.7797835512660408,5.117539930438235e-05,0.19829140496823555,0.04351572810181176,0.008550511352013016,0.0026182366560075585,0.0005905321012711235,9.225718955185436e-05,-0.00013701021436051284,0.00033003969069466733,0.38371415813809373,0.8022142657735732,5.5339206563021475e-05,0.2138907928472568,0.04949154035247404,0.010341864279328806,0.003126679749808115,0.0007029897102315644,0.00011024756658572444,-0.00013852574276201183,0.0003534864082598363
124.58691302758126,0.3712608579128826,0.8366533749544326,8.960594899040904e-05,0.2379384669141187,0.06154045395489381,0.014947241916848892,0.004629424851895954,0.0010265562769368388,0.00010908956382966956,-0.00015907048130378443,0.000407755069113111,0.37152863566751687,0.797808320103671,8.106496472564062e-05,0.20546621575367563,0.046090489573570224,0.009261478985947686,0.002798360388799876,0.0005618224613967791,3.804998935030453e-05,-0.0001550068590205523,0.0003410720203997845,0.3714122443595594,0.8112851280281095,8.591710161816067e-05,0.21430975722915913,0.049450299097851244,0.01029707458536181,0.0030803873208847124,0.0006341464543310411,4.556644368310795e-05,-0.00015788523855932577,0.00035796811914480265,0.37136638357063817,0.7998440896601935,8.231002303199502e-05,0.20591336413355668,0.0459656726630375,0.009201021166997942,0.0027770787919743746,0.0005641930072451537,3.2906562670390024e-05,-0.00015796253893871344,0.00034969608329454843,0.37133340683929444,0.7776076969110607,7.658830340750444e-05,0.19086619253194692,0.0402523087051409,0.007504796237931233,0.002334704185279228,0.00047311076665612433,1.6899849972192383e-05,-0.0001579212691968803,0.0003364953397739318,0.37127674026730406,0.7999704390844938,8.16558731934057e-05,0.2058790169734679,0.045784819102782065,0.00910702369135065,0.0027802435954601707,0.0005647623839818359,2.853130030012573e-05,-0.00016119529322885986,0.0003587830303238012
126.59164033982958,0.35859858105245834,0.8342874631786202,0.00012266163158252444,0.2286405453584288,0.056758167372255426,0.013158376258560027,0.004051732536280552,0.0008249541439508234,3.334397846192165e-05,-0.0001791747958092198,0.0004039619798620703,0.35885626807490834,0.7955690441712492,0.00011073475912100732,0.1974453308638302,0.042492862073621976,0.00808922560107458,0.0024732786558925497,0.0004525196556998641,-9.976599931240624e-06,-0.00016886011111438666,0.00034235016941348167,0.35874441382433025,0.8090025363281965,0.00011589305372003535,0.20594026666109375,0.04559354736854284,0.009014532622164048,0.002718773752766236,0.0005115319718343581,-6.186945486307049e-06,-0.00017240451902481228,0.00035797566678434336,0.35870014946821405,0.7975948317353277,0.00011181192183816833,0.19787256224022817,0.042371803779337185,0.008038694508702489,0.002457395759091103,0.0004547352079710103,-1.5528559567065926e-05,-0.00017131538285062602,0.0003500985975157194,0.3586684238075049,0.7754224188252737,0.00010507852711614378,0.1834131009664386,0.03708826938234999,0.006528542792112002,0.00207642923440377,0.00038160401818789825,-2.6610314611713574e-05,-0.00016954680980300346,0.0003371925226602138,0.3586138731556549,0.7977169185044286,0.00011116993960794991,0.19783717522117272,0.04219135909877733,0.007953799201297587,0.0024648967132511134,0.0004549426725674018,-2.0147682186658046e-05,-0.00017391171928716765,0.00035835320568146595
128.62419870740857,0.34570850255162894,0.8319139566869396,0.00015423200633024072,0.21930620579847565,0.052130394778039005,0.011497834080053244,0.003531807274025443,0.0006641335170540204,-6.026151077145765e-06,-0.00018883730301021747,0.000395266888056833,0.3459560976074848,0.7933227720883546,0.00013927801390577416,0.1893921966804874,0.03901032070921182,0.007002548121875092,0.0021792135026144806,0.000371513966779545,-2.7007812073335542e-05,-0.00017425238585948118,0.00033854308054084983,0.3458487768099275,0.8067128254646987,0.00014470120215345872,0.1975374778474112,0.04186062668386408,0.007824965545673397,0.002391980506908129,0.0004187840306121683,-2.6248072810306365e-05,-0.00017813198013628742,0.00035301950731091186,0.345806133371052,0.7953386194379303,0.00014017103806745942,0.1897999761047919,0.038893507030801314,0.006961231254963052,0.002168163952671163,0.0003731277822581233,-3.319867627125997e-05,-0.00017626659337797762,0.00034551474353253296,0.3457756608501592,0.7732304463621993,0.00013249526599473004,0.17593093871714485,0.03402631735771503,0.005624631328670663,0.0018422429239853303,0.0003149927539545614,-4.0897561016193284e-05,-0.00017329698236021,0.0003329393100259842,0.3457232242133664,0.7954564695225989,0.00013948872859409416,0.18976410325312637,0.03871456503178112,0.006885080036651229,0.002179256896834187,0.00037252070077672017,-3.8364819764423356e-05,-0.00017824287774068594,0.0003529995336349703
130.68497167164747,0.3325888045270603,0.8295392868043439,0.0001775680989784911,0.20993611431900286,0.0476640689272347,0.009967929614562533,0.0030695573812356924,0.0005396051898966664,-1.8221289927099927e-05,-0.0001922971328364697,0.0003801858248108234,0.3328262676645357,0.7910758567623053,0.00016079676570171118,0.18130752897672867,0.03564794891238679,0.006004140266032271,0.0019170704249669235,0.0003145061735046978,-2.1967019550151843e-05,-0.0001747176246926947,0.0003285349478488654,0.3327234870761331,0.8044224452421466,0.00016620735164292734,0.18910218848500177,0.03825701464673425,0.0067310322971179705,0.0021007347866735847,0.00035166998748624825,-2.3577432674417614e-05,-0.00017879419473092783,0.00034186356314867193,0.3326824879549791,0.7930818409630845,0.000161411877038524,0.18169637786485393,0.03553585589277235,0.0059712515455503995,0.0019102259769584794,0.00031528405279556294,-2.8861774804190218e-05,-0.00017641463928096373,0.0003347749100438145,0.33265327082675666,0.7710380290058679,0.00015312925743653582,0.16842043807178367,0.03107086937085024,0.004795582358810541,0.0016331151803639973,0.00026942023192456807,-3.436563026245038e-05,-0.00017260051584691374,0.00032267507588289943,0.33260296497490255,0.7931954211025691,0.0001606071635903187,0.181660507503007,0.03535953737873068,0.005903375901147809,0.0019240977324833902,0.00031359013985387017,-3.46622168958576e-05,-0.00017791434662237156,0.00034151848750787133
132.77435897984728,0.3192378337087881,0.8271732539748462,0.00018584892444336776,0.2005303533483909,0.043364832609320204,0.008568364492858468,0.002666918852579493,0.00044582036647364926,-1.4399928429498451e-05,-0.00019252435708880212,0.00035588730838662135,0.3194650553165597,0.7888380068588766,0.00016907976783179978,0.17319175317103408,0.03241001789435994,0.005094744508225321,0.0016902725475455205,0.0002763148378975625,-5.59211960474512e-06,-0.000172865424769886,0.00030982225665784734,0.3193668448430041,0.8021412152388014,0.0001740469299590806,0.18063482549822385,0.03478726695225824,0.005733287497548057,0.0018482591224783095,0.00030506368360547285,-8.982258158610342e-06,-0.00017706831703811717,0.0003218702557121998,0.31932751469322274,0.7908342249025941,0.0001693070741904253,0.17356221696160032,0.03230305810193677,0.0050693910998766524,0.001686966249061969,0.00027623621120899654,-1.3112598170170777e-05,-0.00017435569253340772,0.00031530998698334255,0.3192995515336581,0.7688546868953663,0.00016100186171442483,0.16088211071566308,0.028225563940389997,0.004042089633622951,0.0014526012096862124,0.00024017210961562783,-1.7238652618679082e-05,-0.0001699465649243632,0.0003039476601020993,0.31925141602225454,0.7909434189472349,0.0001682992233129377,0.17352677094771707,0.03213047647202869,0.005009153666713371,0.0017027067541788901,0.0002733664330885329,-1.947745187131748e-05,-0.00017557116878533688,0.00032130203861576134
134.89275497731836,0.30565345945665545,0.8248261346786847,0.0001757554791450589,0.19108531875184892,0.03923481716514184,0.007296258463904587,0.0023275933957587723,0.00037873749353987686,-2.6376672152962997e-06,-0.00018924942488954502,0.0003207498720692684,0.30587027271328227,0.786619347133892,0.00016106473807499325,0.1650417980251842,0.029297852007276744,0.004273183006203888,0.001504448752392889,0.000253303152369724,1.437819295413225e-05,-0.0001685567601395936,0.0002808486275362001,0.30577669050095413,0.799879364252172,0.0001651458493771072,0.17213219904542568,0.031452842033084745,0.004830225606575841,0.0016399315741725301,0.0002753741531542552,9.773272606812276e-06,-0.00017273841994663958,0.0002914498721216511,0.30573905607499885,0.7886058914333274,0.00016084194878709826,0.16539440427362267,0.029196342058484058,0.004254346307198193,0.001503983168530884,0.0002525372813152275,6.405586187740577e-06,-0.00016987816964190853,0.00028555939284849186,0.3057123380537028,0.7666903057981539,0.0001532231632417082,0.15331304523962988,0.02549128052718223,0.003363155830671286,0.0013065485856968448,0.00022402777718317173,3.0737869584174653e-06,-0.00016516398236812998,0.0002752485116256745,0.3056664258874836,0.7887104857255696,0.00015958143983437276,0.16535976035146022,0.02902859233845382,0.004200934641282311,0.0015206328471930371,0.000248607389449447,-3.717372559376204e-07,-0.00017097811021205047,0.00029077401138709834
137.04055941136164,0.29183153545132123,0.8225041126298629,0.00015120145751385997,0.18159753482970428,0.03527717679498594,0.006146688015617723,0.002053874377231089,0.0003346109491234913,1.24301079264213e-05,-0.00017864534683415353,0.00027990297874937983,0.29203777814085113,0.7844257363343865,0.00014039676744736902,0.1568544274810215,0.02631387019556731,0.0035363228165459317,0.0013638569967937715,0.0002421019417176747,3.3459051952654634e-05,-0.0001584375637467137,0.0002464130298042438,0.2919488866714478,0.7976428668532947,0.00014330943302345346,0.1635909740344355,0.02825628023974721,0.004018343598116599,0.001479750403916636,0.0002592394022100499,2.822818883139746e-05,-0.00016229479816306405,0.0002555190618205594,0.2919129783205159,0.7864027074916756,0.0001397862231022841,0.1571896462430056,0.026218036592015295,0.0035229008279481287,0.001365530882663488,0.00024093935340355386,2.5295594732649932e-05,-0.00015952401042015923,0.00025040330534682043,0.2918874928688445,0.7645505460452113,0.00013347941191080442,0.14571006048956966,0.022870023686917422,0.0027560150511674866,0.0011995199776116286,0.00021793252808588145,2.231514786871524e-05,-0.00015488001164069688,0.00024137535667573612,0.2918438489543549,0.7865023874885936,0.00013830784532212632,0.15715614417693677,0.026056141912186418,0.0034754040414929346,0.001382152173848375,0.00023628762134769902,1.8359062817450777e-05,-0.00016055143677225632,0.0002548949498084264
139.21818283325922,0.2777652127929638,0.8202038893994548,0.00012081557771230586,0.1720690721507149,0.031503997232947764,0.00510988300911859,0.001832676250025469,0.0003102255707321063,3.195911353033144e-05,-0.00016002921725448568,0.0002482348961932608,0.2779607265670198,0.7822535038531546,0.00011429927693770347,0.14863161217522022,0.02346927648593741,0.0028762018575679907,0.001257587651378617,0.00024015734755001585,5.268054497699427e-05,-0.0001422497119767717,0.00022039990736026226,0.27787658336923843,0.7954281344263737,0.00011606400452903922,0.15501310832523146,0.025208997737721176,0.0032892835256828176,0.0013564321773703923,0.0002540375273419893,4.7520648916728226e-05,-0.00014544425615323512,0.00022822695212512122,0.2778424266075331,0.7842210482738419,0.0001134601391884101,0.1489498417559754,0.023379255813430495,0.002867015766158827,0.0012607215619815702,0.00023892271626046376,4.4699397251372646e-05,-0.00014298110558509867,0.00022380033800594086,0.27781816608999893,0.7624317033495744,0.00010874719610744515,0.13807494808572524,0.02037236590268766,0.0022131943856564078,0.0011212514643934004,0.00021952797687905179,4.162388635782398e-05,-0.00013872193655989877,0.00021594046393844034,0.2777768482139744,0.7843154853225071,0.00011194852368162203,0.1489177453228499,0.023224024856952043,0.0028244547764455295,0.0012764741717063634,0.0002340162258973694,3.799088621021864e-05,-0.00014377686715180647,0.00022770667361273308
141.42603849528837,0.2634452647245958,0.8179181590735313,9.485156796495808e-05,0.16250479682644725,0.027934270965681716,0.004179149138754607,0.0016236478606080833,0.0003021693359899394,7.252687316139329e-05,-0.00014044172533868638,0.00021909752400659467,0.26362976864535986,0.7800954347826583,9.139752530886896e-05,0.14037824136841603,0.020781960165830612,0.002287989684808306,0.0011488506248392557,0.0002462207717394642,8.918532292852078e-05,-0.00012598853765579372,0.00019580740257017662,0.263550462382517,0.7932278869982782,9.237038546526746e-05,0.14640346153344933,0.02232923671579513,0.002637896225020164,0.001232393453264108,0.00025820476200132336,8.4904426175413e-05,-0.00012848183661147967,0.00020257786244926363,0.26351807580707354,0.7820536546770674,9.046033174352813e-05,0.14067977002997428,0.020697845784007907,0.0022818505905619207,0.00115271068958536,0.00024521628252438706,8.179996830468704e-05,-0.0001263354274697075,0.00019872448335727115,0.2634950401023693,0.7603265645479403,8.699581982690876e-05,0.1304123351857433,0.018015438676211398,0.0017303207416970929,0.0010361660829253678,0.00022795536685203498,7.792857429293923e-05,-0.0001224907039648789,0.0001918722956136528,0.26345617418350176,0.7821424227081031,8.901157753917734e-05,0.14064921039429235,0.020549881635222377,0.0022431304989819793,0.0011667748987039413,0.0002404915338893492,7.559709133337526e-05,-0.00012684641386119871,0.0002021158502491784
143.6645477527123,0.24888227515387534,0.815674146090258,7.444325065314999e-05,0.15290404449914896,0.024556350698708058,0.0033537520053230014,0.0014109129770434048,0.00029707905751932107,0.00012087033338373484,-0.0001153989141173326,0.00017490395986517965,0.24905573250068497,0.777977650865996,7.298167352987849e-05,0.13209371266456935,0.018239546866560374,0.0017719603851788798,0.0010251754228879754,0.0002502370155574379,0.00013168518170324252,-0.00010471507784189277,0.0001566627510284824,0.2489812754915137,0.7910685777544024,7.34707592272085e-05,0.13776129522418964,0.019604709744908674,0.0020644142117336854,0.0010944747422699222,0.00026099980865786396,0.00012874504454873055,-0.00010653289469106573,0.00016210531813382683,0.24895068891711936,0.7799266057577069,7.207438227036604e-05,0.13237862304471162,0.01816142249831941,0.0017678247014246997,0.001028925375062647,0.0002496308583385999,0.00012525191980969984,-0.0001047853717805109,0.00015893762287405686,0.24892886714494997,0.7582604497519313,6.955018869937775e-05,0.12272131468987407,0.015786862382634333,0.0013081760344741484,0.0009326186876495509,0.00023391127079161104,0.00012038841860287747,-0.0001014710054979971,0.00015334384134072263,0.24889243853592663,0.7800091300309561,7.083710990531461e-05,0.1323495811422346,0.018021411074568054,0.0017321216257549339,0.001040439571770895,0.00024549775219666944,0.00011986026384458968,-0.00010491895499415166,0.00016163157268114822
145.9341373627847,0.23408206718403626,0.8134931658487599,5.792865544547473e-05,0.1432665465211625,0.02137227234827881,0.002625993588096907,0.0011975500017708906,0.0002852666290284079,0.00015907617928645652,-8.78941886901115e-05,0.00012516980057688826,0.2342443897577418,0.7759191761463964,5.768714667285262e-05,0.12377761314524476,0.015843278427526628,0.001322007864049053,0.000890487465493282,0.0002450720937118446,0.00016362980195594915,-8.070625498356352e-05,0.00011217708649752279,0.23417481231418436,0.7889697991918458,5.7889956968229683e-05,0.1290861528993186,0.017036860632403027,0.00156262950578803,0.0009466222728478828,0.0002547920101511318,0.00016217862451952747,-8.193441298959266e-05,0.00011616033123486966,0.23414604954159995,0.7778589848193546,5.689153142661193e-05,0.12404580100670433,0.01577131047353268,0.0013191355325749055,0.0008935479280595929,0.00024483606435450053,0.00015840524645208405,-8.060543769165656e-05,0.00011375780207046183,0.23412545922975597,0.7562516189924895,5.510997717398652e-05,0.11500106624442182,0.013687783728813196,0.000941563935493091,0.0008151693891953922,0.00023056171722408067,0.00015279560873832603,-7.787409135356312e-05,0.00010955545841348673,0.23409148478596073,0.7779348270334698,5.593667541845532e-05,0.12401805530281859,0.01563988402297729,0.0012858651301909533,0.0009019961665514561,0.00024139141348879136,0.00015409579006856695,-8.036223678622707e-05,0.00011563808273254365
148.23523408275926,0.21903856498897797,0.8113919823825131,4.42728829630177e-05,0.13359325603417932,0.01839001165892692,0.0019928486974272433,0.0009868297594305333,0.0002631405196764236,0.00018227119609119693,-5.985006202925782e-05,7.847205056045093e-05,0.21918960803838472,0.7739358239852495,4.473681862749803e-05,0.11543080944662377,0.013599851343587852,0.0009362288031777472,0.0007489189484555604,0.0002287746056346343,0.00018080326831012848,-5.557985742913449e-05,7.041223055488211e-05,0.21912496199283618,0.786947629288683,4.47715042653926e-05,0.12037889505699273,0.014632759534266727,0.0011306148881336268,0.0007929801068813517,0.00023736444426423106,0.00018084968509023678,-5.6285804318338156e-05,7.298679519390712e-05,0.21909804656115234,0.7758665394594839,4.408968554017454e-05,0.11568210657474275,0.013534399072544365,0.000934153159072868,0.0007509379668971858,0.00022880027575269306,0.00017695835214822655,-5.537218029579396e-05,7.134235817518475e-05,0.21907872211005994,0.7543152721581416,4.288941160729704e-05,0.10725227674251482,0.011724762211846443,0.0006293010911930331,0.0006885216845256675,0.00021613702467148874,0.00017093769579838125,-5.3274550928873504e-05,6.850367313903302e-05,0.21904723667904433,0.7759351986060848,4.338866057308667e-05,0.115655420129262,0.013412265437875426,0.0009030450316797424,0.0007561211906832426,0.00022596210941441884,0.00017390756149143034,-5.4836394218675575e-05,7.24084559459694e-05
150.56827817486612,0.20374674123347386,0.8093877071924426,3.236847318150542e-05,0.1238839327923175,0.015614536422141032,0.0014526096486150158,0.000784261115900676,0.00023034291678377484,0.00018895125881089646,-3.402200169886383e-05,4.002274121894752e-05,0.20388639896711241,0.7720442355772792,3.3204494277971995e-05,0.10705327438666852,0.011513473346390902,0.0006137355277177782,0.0006063088197247239,0.00020182235817989898,0.00018248882219449718,-3.200754994466194e-05,3.6054197795579636e-05,0.2038267266395346,0.7850189233414904,3.313218401071708e-05,0.11163943306054686,0.012396825255299055,0.0007674266740320924,0.0006395136607902178,0.00020909482724121314,0.00018384311047980987,-3.227081890982046e-05,3.742749305936309e-05,0.20380168440830182,0.7739659016977862,3.27070362911718e-05,0.10728750984276901,0.011454966881310898,0.0006121674540749716,0.0006071872503284316,0.00020198841871559093,0.00018003127555968608,-3.174311955439167e-05,3.645413420952716e-05,0.20378366694165345,0.7524675928831772,3.1965595948397174e-05,0.0994749864347475,0.009901867037748398,0.0003710447222252102,0.0005589422057075895,0.00019121049489470178,0.00017399712031751984,-3.0295256014362705e-05,3.4807317955295557e-05,0.20375467302101322,0.7740268026513548,3.22051505118164e-05,0.10726173788272007,0.011342889440695721,0.0005832916267589294,0.0006092764883855919,0.0001996320745897452,0.0001782600352606542,-3.102904179143837e-05,3.683286720620684e-05
152.93371260233062,0.18820219099977414,0.8074962195834788,2.1703602501107316e-05,0.11413464789629861,0.013050614009582358,0.0010030017193965292,0.000596745568604848,0.0001887698687218544,0.00018090894446493494,-1.3172335926727424e-05,1.2145271258527692e-05,0.18833042789229035,0.770260023735726,2.2690392090073077e-05,0.09864170406743092,0.00958832664721404,0.0003529837475362523,0.00046947930132086824,0.0001663135815597484,0.00017104016435226318,-1.2757016617485853e-05,1.1096059662129167e-05,0.18827575215716658,0.7831994729153694,2.2548350356279912e-05,0.10286428586362854,0.010333366974283989,0.00047142600884827416,0.0004932345325440715,0.0001720967473143805,0.00017335181357871135,-1.2687392093249169e-05,1.1573986923053422e-05,0.188252615381269,0.7721727362329469,2.2325133083281815e-05,0.09885869173990676,0.009537161553167315,0.0003517479743390761,0.0004693307587622943,0.00016651002066149398,0.00016981624941091818,-1.2480493938578704e-05,1.1123570620439246e-05,0.18823594669857271,0.7507239411749828,2.1940896035900158e-05,0.09166615883838548,0.00822300279633049,0.0001657040484551949,0.0004334713776366953,0.00015785793559125916,0.0001641597662691,-1.1629124985997035e-05,1.0392756277487627e-05,0.18820939603031017,0.7722252993104548,2.1970913366482715e-05,0.09883379443693492,0.009435915703761004,0.00032544328381953506,0.0004688416318858879,0.00016454008517903754,0.00016919122823226201,-1.1694908364360301e-05,1.1023792559561004e-05
155.33198843136395,0.17240106185079626,0.8057317849459503,1.2557532557826265e-05,0.10433571301123022,0.010705294775319344,0.0006403775193228934,0.0004312232295683024,0.00014215160902261676,0.00016230538925768718,1.0249903604204791e-06,-5.164602747396796e-06,0.17251790236353834,0.7685970975890764,1.3533139716622926e-05,0.09018746775991061,0.007830655418903806,0.0001511634113030915,0.00034520099876873296,0.00012573558919321112,0.0001507970555743837,4.3894729154604595e-07,-4.517606771004411e-06,0.1724682329716804,0.7815033731334494,1.3354345033880037e-05,0.09404449649633784,0.008448757485746434,0.0002396445600814612,0.0003611002942550679,0.00012997167230482617,0.00015364469494161994,7.17369960982695e-07,-4.602055334387696e-06,0.1724470411895267,0.7705010568856108,1.3276026997704876e-05,0.0903869531795786,0.0077871000924059006,0.0001501496550793345,0.0003442889241157474,0.00012589300455980343,0.00015053507394168503,6.913455667612432e-07,-4.699564036622131e-06,0.17243175672381747,0.7490981110677234,1.3146289838111037e-05,0.08381756859005889,0.006693904202474864,1.0889573150835098e-05,0.00031892375619392164,0.00011946198694311694,0.0001455617837475506,1.0662301628374018e-06,-4.831839264542728e-06,0.1724075615433021,0.7705447997977766,1.3037204233474188e-05,0.09036294145117008,0.007697428285007627,0.00012690116574581636,0.0003419754471190607,0.0001242565744970375,0.00015080973248948436,1.462698031439282e-06,-5.055059149488203e-06
157.76355942917263,0.15634043059196243,0.804107185364968,5.6235390522767945e-06,0.09447113822162914,0.008589026367162779,0.00035980254801599895,0.00029308000844572305,9.560729091243289e-05,0.0001381276445386856,8.541184116313482e-06,-1.3588410998544779e-05,0.1564459215103058,0.767067613059854,6.454239671166094e-06,0.0816759655552252,0.006249676956846789,4.4141800269814115e-06,0.0002389491882484311,8.474313462394125e-05,0.00012657556633652496,7.469387141196169e-06,-1.2270266846395054e-05,0.15640126865902496,0.7799429926610731,6.2797355108942276e-06,0.08516502760949614,0.0067524137624146085,6.800980691150318e-05,0.000248694269023245,8.75303238629169e-05,0.00012955565655575229,7.837042363914776e-06,-1.261654836210585e-05,0.15638206554835843,0.768963171376457,6.29069000118578e-06,0.08185758848486865,0.006213810642226561,3.5486001253535606e-06,0.00023759400651459587,8.483344022633988e-05,0.000126957914585383,7.674922252957525e-06,-1.253084462309705e-05,0.15636819514403588,0.7476022156969262,6.314481538583539e-06,0.07591515678386404,0.005322985693688394,-9.683683852023086e-05,0.00022072369155705173,8.052083946213008e-05,0.00012282944649502533,7.723880699180686e-06,-1.2349289421535549e-05,0.15634625196846547,0.7689977714189988,6.1494190736722816e-06,0.08183445904538908,0.006136363891133311,-1.616383223491259e-05,0.0002342936177063394,8.353086541744732e-05,0.0001278126003071603,8.364417896599593e-06,-1.2951442622213355e-05
160.22889151744184,0.14001900016850205,0.8026335058315143,1.3484130053623534e-06,0.08452009494904564,0.006714499333949022,0.00015539260393937512,0.00018475525101859032,5.463618237459237e-05,0.00011256382613129988,1.0736102246816106e-05,-1.5733048979624647e-05,0.14011315504271185,0.7656818730896947,1.9465018927293754e-06,0.07308796269110035,0.0048565071691473805,-9.175026450909153e-05,0.0001537524522292812,4.836126713124737e-05,0.00010217896424617551,9.585428581100085e-06,-1.4435936248170217e-05,0.14007354342987702,0.7785288558289504,1.811963371878298e-06,0.07620613614628502,0.0052557124980036896,-4.8214048784050444e-05,0.0001590244922071014,4.994716499034508e-05,0.00010496234117581089,9.945645608772154e-06,-1.4827636888167104e-05,0.14005637362832501,0.7675695110688474,1.8608890591870548e-06,0.07325124197895143,0.004828182965729964,-9.250234101391156e-05,0.0001522570270376965,4.840139284257436e-05,0.00010288668001251447,9.731482308978211e-06,-1.4681899683945723e-05,0.14004394210874246,0.7462464967304846,1.948202961114864e-06,0.0679403527254036,0.004120319606708297,-0.00016149670643890804,0.0001418610948728016,4.589783967422722e-05,9.962792404006931e-05,9.600454472335576e-06,-1.4396309513307425e-05,0.14002416871586515,0.7675948510032047,1.805263860707809e-06,0.07322896813656322,0.0047634091237551334,-0.00010835388520888511,0.00014873090956559506,4.7452633896406265e-05,0.00010399916404364553,1.0291224303342908e-05,-1.5039022448019339e-05
162.72844791686157,0.12343767056903818,0.8013191118470083,-5.235026349915519e-07,0.07445999211340017,0.005092766589355555,2.0150962794486154e-05,0.000105162296645496,2.3563624371383715e-05,8.795130102906393e-05,9.505588232445587e-06,-1.4355794989685199e-05,0.12352041832416445,0.7644475870670683,-1.7423106528142963e-07,0.06440250937350936,0.003660717186452859,-0.00014252239406545064,8.963148790623085e-05,2.061699649468234e-05,7.950098991932142e-05,8.546171504278919e-06,-1.3426730777156748e-05,0.12348590139181845,0.777268835244188,-2.45078845466315e-07,0.0671463596642165,0.00396847193771218,-0.00011453099187110885,9.195124326069426e-05,2.134622241924383e-05,8.185524762504282e-05,8.837055321887603e-06,-1.3738569637528283e-05,0.1234708017785353,0.7663278610637733,-1.9928842792686609e-07,0.06454687980397647,0.0036395221630143135,-0.00014316888576325254,8.823067403623824e-05,2.0646538823073052e-05,8.027031098201559e-05,8.636667656721054e-06,-1.3603614891648249e-05,0.12345983370228879,0.745038578208866,-1.1043878957329272e-07,0.05987298879712579,0.0030943135961643054,-0.0001877594092286199,8.242714746512766e-05,1.950402928178086e-05,7.780879508201634e-05,8.442143052583388e-06,-1.3333477189255837e-05,0.12344220586179991,0.7663439955083644,-1.8764449899936257e-07,0.06452547449460197,0.0035875292825457896,-0.00015509945448760818,8.506594672001593e-05,2.006710615856835e-05,8.135416361513513e-05,9.03706601309127e-06,-1.3836104258326759e-05
165.26270805409337,0.10659938732920488,0.8001680956794806,-8.656208576007021e-07,0.06427009828220281,0.003727441444133345,-5.501995259887775e-05,5.030955303801993e-05,4.118350511539193e-06,6.487710726511259e-05,6.441182312724863e-06,-1.1668308249041444e-05,0.10667055054425807,0.7633685855819808,-7.090750383708669e-07,0.05560041936205135,0.0026651109076986177,-0.00015472147359894454,4.4072091859205105e-05,3.229196159066971e-06,5.8710925020615104e-05,5.818653988766595e-06,-1.1185079256319458e-05,0.10664121520039702,0.7761668269064042,-7.27860083586477e-07,0.057966063948565204,0.002893603420534983,-0.00013816134231929656,4.4689156927520375e-05,3.450707943466349e-06,6.0498572062724146e-05,6.012145846575487e-06,-1.1374552990828069e-05,0.10662821158297792,0.7652420608574605,-6.983931648868768e-07,0.05572531095655555,0.0026503434557712965,-0.0001552475168959063,4.292108003302296e-05,3.276667098091245e-06,5.935813304566424e-05,5.865149844845103e-06,-1.1278527025139234e-05,0.10661873422373176,0.7439822339816698,-6.325425376326212e-07,0.051694756220650784,0.0022467374622937623,-0.0001818091087583149,4.01164178129937e-05,3.0092952767281264e-06,5.758796058117925e-05,5.694270373522164e-06,-1.1057997780865344e-05,0.1066033002562554,0.7652491981494279,-6.506756115951056e-07,0.055704935264904894,0.002610748733160951,-0.00016351357796521077,4.0483822545850387e-05,3.030192119864291e-06,6.0205991307242446e-05,6.1105191590520365e-06,-1.1371590387497608e-05
167.83215270629654,0.08950785347469405,0.7991796659332155,-6.609780338029168e-07,0.053934857963799994,0.0026093927457614217,-8.256051444474186e-05,1.505253047646811e-05,-4.931518032614775e-06,4.338310222586529e-05,2.6185994015814467e-06,-8.930579343489415e-06,0.08956717552765481,0.7624441311440707,-5.965042838586037e-07,0.04666751730674786,0.001860843921243797,-0.00013799940631333127,1.3531056875375003e-05,-4.787753976995218e-06,3.9498475230268766e-05,2.364021213976417e-06,-8.813764603155064e-06,0.08954313996571235,0.7752220840698624,-5.869363134253229e-07,0.0486507178935787,0.002022122505611047,-0.00012928135669304768,1.336893404631747e-05,-4.8002426225197835e-06,4.0674005309222494e-05,2.4494097936006307e-06,-8.896973404145558e-06,0.08953224817129246,0.7643113617662832,-5.752728162771727e-07,0.046772398742814865,0.001851507163302939,-0.00013838555647284885,1.27156840955942e-05,-4.723203801304616e-06,3.992683471755e-05,2.3816090784441594e-06,-8.834121815460529e-06,0.08952429141705213,0.7430768180530304,-5.312434894329105e-07,0.04339233606670326,0.0015680963202951944,-0.000152495310179669,1.169405690004728e-05,-4.548405887370607e-06,3.8751911631221855e-05,2.295754379852438e-06,-8.65767276867659e-06,0.08951115492243616,0.7643099258841495,-5.246057830737941e-07,0.04675346186041425,0.0018233529566662153,-0.00014353467547020826,1.1148196860576159e-05,-4.7380870665983245e-06,4.045061382604849e-05,2.5032692983771986e-06,-8.819626892365838e-06
170.43726940311848,0.07216539815155458,0.7983505685502389,-4.6007734093656106e-07,0.043446896400817524,0.001715751174699763,-7.824260247067822e-05,-4.97680991647548e-06,-6.743766419910809e-06,2.448820467533252e-05,-1.0040047251055307e-06,-6.517711347575148e-06,0.07221259476635895,0.7616708004446954,-4.028615429281211e-07,0.03759752665954212,0.0012263201229727528,-0.00010489725238202712,-4.790912526853077e-06,-6.222741568993651e-06,2.2553157530173448e-05,-9.512002441452713e-07,-6.609069958422992e-06,0.0721940008307517,0.7744312319687527,-3.9394076118908624e-07,0.039193815127140194,0.001332073817493543,-0.0001010794384730566,-5.1450812345783545e-06,-6.313786149731877e-06,2.317004351056179e-05,-9.588555725309063e-07,-6.626255827212476e-06,0.07218523781049103,0.7635324098343355,-3.888960771708418e-07,0.037681933747128284,0.0012211777922264539,-0.0001051338820630847,-5.25898041126361e-06,-6.173606544311649e-06,2.2754745642838936e-05,-9.464421889323325e-07,-6.584420702424976e-06,0.07217883262881757,0.7423191531218034,-3.5396079847426106e-07,0.03496012966517622,0.001036686354777108,-0.00011137371091513136,-5.3529098849992065e-06,-5.870386500293097e-06,2.2085364279163613e-05,-9.200152789582194e-07,-6.443509767634879e-06,0.07216810489261806,0.7635232017344388,-3.5849804055408816e-07,0.037665086597543376,0.0012029475282156524,-0.00010790303361355263,-6.022893614865703e-06,-6.101076021779945e-06,2.298201324246161e-05,-8.997134122486574e-07,-6.517703166738416e-06
173.0785544524413,0.05457122742048428,0.7976814037095099,-3.066810144656605e-07,0.03280986643971647,0.0010167170304002473,-5.839728516418169e-05,-1.2701977077878234e-05,-4.777936983116849e-06,1.0486615624130638e-05,-3.1853999617112915e-06,-4.36182843554976e-06,0.05460597820378594,0.7610480231797384,-2.302617755014893e-07,0.028394718219193697,0.0007331769430103673,-6.828895323919231e-05,-1.2387107799555995e-05,-4.231224281303022e-06,9.902249043041976e-06,-2.964500332197443e-06,-4.5062039690959846e-06,0.05459299753529918,0.7737939734160904,-2.3417782210792696e-07,0.0295995766739876,0.0007947055497655627,-6.715907189913777e-05,-1.2642079905426387e-05,-4.325785932664635e-06,1.0113399721959204e-05,-3.0273529529198647e-06,-4.500364275209109e-06,0.05458639567487341,0.7629048396981047,-2.2966282010365758e-07,0.028458264006656343,0.0007308700458517443,-6.83982517419191e-05,-1.2566045930180821e-05,-4.2183358483558186e-06,9.943690334698352e-06,-2.9638526250191558e-06,-4.4699279464885895e-06,0.05458156578033705,0.7417089230331143,-1.9941961578568622e-07,0.02640278791471066,0.0006244460139493941,-7.02557900835045e-05,-1.2301296261865995e-05,-3.969078701887563e-06,9.647583158070159e-06,-2.8555793968701705e-06,-4.362786516615197e-06,0.054573343195283605,0.7628892210599197,-2.2422328596432542e-07,0.028444300334150057,0.0007206068064462705,-6.958339451671437e-05,-1.2771535165917802e-05,-4.175873804101775e-06,9.977658226756129e-06,-2.948085605925823e-06,-4.4033883414709275e-06
175.7565092265132,0.03672177086688637,0.7971828792006421,-1.3128982307173803e-07,0.02203876011375278,0.000490183087944363,-3.4897449418733715e-05,-1.1061924470584775e-05,-1.9016852375938921e-06,3.0790777366973245e-06,-2.9763965024980408e-06,-2.477805887466047e-06,0.036743597787169596,0.7605841083331332,-6.562751188247226e-08,0.019073960699973816,0.0003594422450517854,-3.674831072611265e-05,-1.1031810133105565e-05,-1.5211045422952461e-06,3.145625273281139e-06,-2.762577247562272e-06,-2.578130085169862e-06,0.03673645585292544,0.7733192154657695,-7.474564091153098e-08,0.01988303156456156,0.0003879840723314931,-3.6769660521376343e-05,-1.1128623845953626e-05,-1.5856024957146865e-06,3.151677099738677e-06,-2.8259460870467252e-06,-2.568067790813242e-06,0.03673206881587961,0.762437308759931,-6.976267911234845e-08,0.019116390477291228,0.0003586758048382917,-3.678093085414092e-05,-1.1034986079454447e-05,-1.5347135579604158e-06,3.110367479831823e-06,-2.7623859003136263e-06,-2.546745475179089e-06,0.03672882649539833,0.7412544142432901,-4.9612489661016923e-08,0.017735252201774847,0.00030966536674580363,-3.673215478215319e-05,-1.0761999319534748e-05,-1.4008470844003634e-06,3.0220086902781555e-06,-2.6540571202054157e-06,-2.48027266697323e-06,0.0367232317135561,0.7624171530582837,-7.588463638655591e-08,0.019106135686172327,0.00035411564703177945,-3.711206063813302e-05,-1.0995696447515835e-05,-1.5480478536003296e-06,3.065927795534241e-06,-2.755693493541346e-06,-2.5044155357634247e-06
178.47164320056828,0.018613995491992066,0.7968705667853978,-2.6235851723617887e-08,0.011150660392562222,0.00013820540225661397,-1.2859607352900164e-05,-5.039862157955293e-06,-2.675764050888364e-07,7.891023096932074e-07,-1.1017744520287907e-06,-1.0337080317585658e-06,0.018622181309322805,0.7602924832540088,-2.7844095854088005e-09,0.009651436748777258,0.00010440174332256407,-1.2482183235884805e-05,-5.086055307175259e-06,-1.3347210152109934e-07,9.481174484379106e-07,-1.0155891457310616e-06,-1.0728495791531252e-06,0.018621160849227367,0.7730209943152364,-7.091746758468468e-09,0.010060644286788763,0.00011183979042367326,-1.2672957458930634e-05,-5.09379061672735e-06,-1.5399044574932321e-07,9.132323433249545e-07,-1.0420767890712926e-06,-1.063401301693434e-06,0.018619043106113915,0.7621435265594364,-4.9845849915125575e-09,0.009672717511934926,0.00010417319912075505,-1.249005019779208e-05,-5.044682582178891e-06,-1.4074460083627932e-07,9.10500905910099e-07,-1.0168783050832853e-06,-1.0550096436372286e-06,0.01861740214717724,0.7409687684529939,3.4174693626086222e-09,0.008973739395800177,9.126398536383715e-05,-1.2171740368149047e-05,-4.904560949514129e-06,-1.0225399582577486e-07,8.894923520162064e-07,-9.753847717333445e-07,-1.0239283354433053e-06,0.018614651695755914,0.7621208892809626,-7.020619348974565e-09,0.009667047652518457,0.00010290446502542704,-1.2520109627352943e-05,-4.9838388749994606e-06,-1.580368469642842e-07,8.635756914723724e-07,-1.0164143249027734e-06,-1.0328224411898307e-06
181.22447254166187,0.00025050417659236,0.7967352206611138,1.5191591845255984e-09,0.00014477176295138032,2.669165281134046e-08,-3.6261934087352553e-09,-4.966169597620653e-08,1.098595052554575e-10,8.449296393566337e-09,-5.090375858477491e-10,-1.1230493606709706e-08,0.00024448194005409246,0.7601660767671682,1.5115216871180164e-10,0.00012532934945140144,5.490505476808592e-08,-3.1263858669557702e-09,-4.989804686355656e-08,-5.877987505706728e-10,1.0673382216857109e-08,2.308156500759842e-10,-1.1114218683407165e-08,0.0002497941091988149,0.772891934136871,6.14295754254222e-10,0.00013063821713747538,4.79631825116616e-08,-2.8397664833772168e-09,-5.001634861143734e-08,-5.705647366913776e-10,1.0502332881337138e-08,-6.947784968812881e-10,-1.0990025662091965e-08,0.00024995957451558854,0.762016441310744,-5.345460424875591e-11,0.00012560358822815408,4.780158372944137e-08,-2.840820907904267e-09,-4.962778104743998e-08,-1.4471574504398126e-10,1.1162723610406025e-08,-1.8521320359034523e-10,-1.1457847948163733e-08,0.0002499873278923421,0.7408454591899585,-1.4550848794142696e-10,0.00011653028167068306,4.647357875496936e-08,-2.2297550783535147e-09,-4.729611238606855e-08,-8.754359300705504e-10,1.0497397366298456e-08,2.574938490554202e-10,-1.0541471187878212e-08,0.0002502956154525646,0.7619929884826135,-5.710842739642699e-10,0.00012552366328843782,3.8890231152789104e-08,-3.57991528618668e-09,-4.765212860308595e-08,-6.599968747054932e-10,9.424684853137499e-09,9.23862511444535e-11,-1.0348321283842384e-08


==> figdata/pipe/retau_180_les_r1.2_long/decomp_t_ut_Pr0.025.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
-36.228883475547285,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-34.701546057501524,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-33.230883926956075,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-31.814779593184646,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-30.4512236007021,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-29.13824970811975,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-27.873999709290047,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-26.656637005113662,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-25.48445463878064,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-24.355767260529248,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-23.268954341742432,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-22.222460174947827,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-21.214793873817747,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-20.244529373169186,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-19.310240607819143,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-18.410631154873975,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-17.544404591440042,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-16.71030770872016,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-15.907152119061822,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-15.133792648908983,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-14.389148945850273,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-13.672119050426101,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-12.98168743136978,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-12.316881771511081,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-11.676729753679773,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-11.060323881850309,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-10.466799874093594,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-9.895315055528762,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-9.34500514422672,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-8.81513550054774,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-8.304906663707408,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-7.813605601114223,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-7.34054088722491,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-6.885042703544423,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-6.446419624529486,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-6.02408825987796,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-5.617422005191254,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-5.225837470167229,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-4.848794478600201,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-4.48573124723626,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-4.136129206917951,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-3.7995130025842707,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-3.475385672125991,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-3.1632718604821104,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-2.86276103373631,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-2.573377836827588,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-2.2947333428878522,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-2.026438625049011,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-1.7680831493947446,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-1.5193212031534158,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-1.2798070735533873,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-1.0491518337265666,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.8270745920459988,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.6132296357400463,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.4073144661335264,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.2090265845512564,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.018106706414508254,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
0.018117509938621924,0.0,-1.1698302029876089e-05,-5.536808505215136e-06,-1.0833496855454428e-05,-1.007969263328902e-05,-9.205951334571255e-06,-8.52049309894615e-06,-7.934506543579025e-06,-7.311795249968724e-06,-6.583028424228356e-06,-6.047833522653713e-06,0.0,-1.966585716020902e-06,-2.0670291508593666e-07,-1.5601153751802902e-06,-1.233761672356144e-06,-9.576023807933343e-07,-7.492504027554629e-07,-5.888301190012038e-07,-4.390995325861733e-07,-3.5694059819837365e-07,-2.7755658964815657e-07,0.0,-5.13430859689846e-06,-6.283874543036578e-07,-4.2572392680543476e-06,-3.4662940497406453e-06,-2.7805365981762242e-06,-2.200264004740254e-06,-1.7529704527707286e-06,-1.3530461360937798e-06,-1.0678591966177326e-06,-8.218782052146034e-07,0.0,-4.773480733368528e-06,-4.4168376224520197e-07,-3.661971026159986e-06,-2.8092788053316854e-06,-2.163162415722446e-06,-1.6442275920666816e-06,-1.3193680808209738e-06,-9.746232422572166e-07,-7.652559387460722e-07,-5.808297239979303e-07,0.0,-4.175562373820198e-06,-2.5147065786751697e-07,-2.867062144763734e-06,-2.040630592001045e-06,-1.5061374676182383e-06,-1.1023220849921908e-06,-9.064132102179827e-07,-6.307817325945901e-07,-4.688595843866422e-07,-3.4678824551631485e-07,0.0,-6.911664740277448e-06,-5.943951812294283e-07,-5.295430168529775e-06,-4.0868139044476205e-06,-3.079993018735021e-06,-2.4133442370732757e-06,-1.9046294872698423e-06,-1.450325244674125e-06,-1.0003631882839319e-06,-7.757195474519798e-07
0.2933805008307793,0.0,-0.00018898897981604155,-8.852978276605513e-05,-0.0001747577100226036,-0.0001623558577650362,-0.000148032415147895,-0.00013685682783835308,-0.0001272685982712142,-0.00011714443279911076,-0.00010539152229002311,-9.673394907365148e-05,0.0,-3.295243097308773e-05,-3.4898649106918076e-06,-2.615246891633909e-05,-2.0689169308961956e-05,-1.606645594392838e-05,-1.2580871233435598e-05,-9.886882468022225e-06,-7.3935443746340015e-06,-6.002807869199847e-06,-4.670207833915607e-06,0.0,-8.360922063148429e-05,-1.0204515039899698e-05,-6.92863044737364e-05,-5.638462945289568e-05,-4.519579850118497e-05,-3.5764175531609415e-05,-2.8471322111796924e-05,-2.197291731366619e-05,-1.7338885566971363e-05,-1.3340136285678676e-05,0.0,-7.777528697868842e-05,-7.189898707802024e-06,-5.965043693586469e-05,-4.574829101434581e-05,-3.520273935411064e-05,-2.6772899689329083e-05,-2.14558045314016e-05,-1.5860177083177092e-05,-1.2450658960857109e-05,-9.448853396460657e-06,0.0,-6.816489217803702e-05,-4.1201857976428455e-06,-4.6813971563512565e-05,-3.331979289350108e-05,-2.4575078558842812e-05,-1.8001297590674297e-05,-1.4764660101103725e-05,-1.0296829753416249e-05,-7.658599972140258e-06,-5.6669356607621265e-06,0.0,-0.00011216014222567808,-9.591884058990634e-06,-8.586306665176537e-05,-6.619401160019731e-05,-4.981777908730013e-05,-3.9003700955665005e-05,-3.073291711334079e-05,-2.338967397636142e-05,-1.614800054248762e-05,-1.2506016857017323e-05
0.572478742783289,0.0,-0.0003679347838877214,-0.00017053896885176672,-0.00033972573090661136,-0.0003151231391041634,-0.00028688711430911815,-0.00026487572389454557,-0.0002459711032544699,-0.0002261529947926783,-0.00020326813437920686,-0.00018642404272303648,0.0,-6.632396088875055e-05,-7.0686380634609774e-06,-5.265198069139969e-05,-4.1660752341120525e-05,-3.2372422150772483e-05,-2.535789630102838e-05,-1.9927349771356847e-05,-1.4940757844356166e-05,-1.2110372171993025e-05,-9.432288943937586e-06,0.0,-0.00016392656582391997,-1.994885942726946e-05,-0.00013576199227824452,-0.00011041636772832717,-8.845852677099248e-05,-6.9976440145731e-05,-5.566550072703798e-05,-4.295838478688049e-05,-3.3876015451889794e-05,-2.606953959711445e-05,0.0,-0.00015257993823374492,-1.4090918935963558e-05,-0.00011698912812191026,-8.968940181554935e-05,-6.89857316767212e-05,-5.247438625093708e-05,-4.200328877936014e-05,-3.107455212209443e-05,-2.4374512721992325e-05,-1.8510401993886418e-05,0.0,-0.00013400755302734864,-8.12657009778811e-06,-9.204469052453301e-05,-6.550011202135365e-05,-4.828895319428567e-05,-3.538146690525962e-05,-2.8952346025522024e-05,-2.023860405221373e-05,-1.5050100162619074e-05,-1.1153791015634926e-05,0.0,-0.00021933233805799483,-1.8648997772095833e-05,-0.00016776460543994965,-0.0001291772583982203,-9.710952891964132e-05,-7.593698643009521e-05,-5.974187140617487e-05,-4.544874003314713e-05,-3.138715204561207e-05,-2.4297925732114264e-05
0.855444646368492,0.0,-0.0005488212980996148,-0.00025161979708453674,-0.0005060109533378918,-0.00046862960498841904,-0.00042599083919376705,-0.00039276931538315894,-0.00036420513710794494,-0.00033446650940593514,-0.00030031945784175437,-0.0002751986052314272,0.0,-0.00010197675301871974,-1.0921987864980455e-05,-8.097087148857126e-05,-6.407479558199992e-05,-4.981390068624353e-05,-3.902808402229338e-05,-3.066653376372553e-05,-2.304409154359331e-05,-1.8648695207545006e-05,-1.4538555473714252e-05,0.0,-0.00024603518492426093,-2.9840388743610675e-05,-0.00020364120963516547,-0.00016552176871639616,-0.00013253149429011258,-0.00010480195848542295,-8.330317076354356e-05,-6.427934565371833e-05,-5.065236850064111e-05,-3.8986841944933906e-05,0.0,-0.00022915088031743113,-2.1130674896870502e-05,-0.0001756511198050852,-0.0001346086134946303,-0.00010348956161708068,-7.872711576708484e-05,-6.294073144873207e-05,-4.659824519793068e-05,-3.65192224219923e-05,-2.7750338207012513e-05,0.0,-0.00020170763692239959,-1.2261346085064242e-05,-0.0001385601009933453,-9.85768775030948e-05,-7.263928559503093e-05,-5.3231721968667256e-05,-4.3456478356332374e-05,-3.0443169824520352e-05,-2.263207842481044e-05,-1.679756929532661e-05,0.0,-0.0003286042860360156,-2.7762061233385268e-05,-0.00025113196068381064,-0.0001931277449848686,-0.00014501668893690628,-0.0001132515520478017,-8.89541312574232e-05,-6.763671410733536e-05,-4.672402738730209e-05,-3.6152291012819124e-05
1.1423430327310704,0.0,-0.0007319220367339502,-0.0003318223539248835,-0.0006738757135754939,-0.0006231125124496928,-0.0005655543267824661,-0.0005207207226473587,-0.00048212561717019984,-0.00044220705271119523,-0.00039664562383663935,-0.00036313262710976386,0.0,-0.00013981334681128208,-1.502959586320227e-05,-0.00011102792118876922,-8.786301532646962e-05,-6.833371589370685e-05,-5.354298186843475e-05,-4.206373789624349e-05,-3.16691524765981e-05,-2.558848540739418e-05,-1.996490855620782e-05,0.0,-0.0003298887650618577,-3.985889536825132e-05,-0.00027288590900236324,-0.00022166547973046037,-0.00017738116996422482,-0.00014020899262500992,-0.00011135473387395254,-8.59079011351307e-05,-6.764274379504936e-05,-5.207003632395726e-05,0.0,-0.00030745299763710476,-2.8295386154733677e-05,-0.0002356114392009524,-0.00018048369730213232,-0.00013869316154193866,-0.00010551107891830619,-8.424840376348205e-05,-6.241281630759423e-05,-4.886796536970785e-05,-3.715404922456838e-05,0.0,-0.00027126553998922345,-1.651527215037713e-05,-0.00018635929274933628,-0.00013254442464158192,-9.761710829721198e-05,-7.154112112323965e-05,-5.826444746856703e-05,-4.0897970401907374e-05,-3.0393492814413333e-05,-2.2588665229059146e-05,0.0,-0.00044014191090367596,-3.6927107488404856e-05,-0.0003360896514245719,-0.0002581311045168903,-0.00019359677832734163,-0.00015098336537099717,-0.00011839074607075384,-8.99618869516478e-05,-6.216405662688827e-05,-4.806967306682317e-05
1.4332171159674787,0.0,-0.0009174930690772068,-0.00041118842168007085,-0.000843565569977186,-0.0007787927588070981,-0.0007057729894470267,-0.0006488990029079746,-0.0005998745653733696,-0.0005494854832386308,-0.0004923364927636328,-0.0004502921773615956,0.0,-0.00017974428859314403,-1.937189604947816e-05,-0.00014274912771893876,-0.00011296300220402369,-8.787940447702646e-05,-6.885804328480603e-05,-5.4081304011633683e-05,-4.0783821401474615e-05,-3.2902131084217195e-05,-2.5688423699466102e-05,0.0,-0.00041544539069451604,-4.9984825598021224e-05,-0.000343462414373458,-0.00027881586556888064,-0.00022297710222483706,-0.00017616853883954773,-0.0001397927832775915,-0.000107817914381978,-8.482329314182148e-05,-6.529810694632095e-05,0.0,-0.00038745233523320094,-3.557145438858744e-05,-0.00029684659833550443,-0.0002272937526179913,-0.00017457658477541948,-0.00013280740921227084,-0.00010590757705074973,-7.850060061128938e-05,-6.14044925954412e-05,-4.6707293560287595e-05,0.0,-0.0003426776907745839,-2.0879108515715085e-05,-0.00023543921983753616,-0.00016739587365154472,-0.00012321277386778283,-9.029866371123903e-05,-7.336383945199527e-05,-5.159069505035046e-05,-3.832345194067563e-05,-2.8517581946833623e-05,0.0,-0.0005540987903782606,-4.613965398232958e-05,-0.0004227527690544546,-0.00032426580394203205,-0.00024290213885226462,-0.0001891649794912754,-0.00014807036741243772,-0.00011243108840407531,-7.771146970234289e-05,-6.0050030699971336e-05
1.7281425207465126,0.0,-0.0011057676124425922,-0.000489748557975071,-0.001015303545732706,-0.0009358693037450393,-0.0008468216290124164,-0.0007774540980361017,-0.0007175764256503672,-0.000656397201751244,-0.0005874678735048646,-0.0005367310074404241,0.0,-0.00022168911144843637,-2.393007584466314e-05,-0.00017606830869979994,-0.0001393186067186479,-0.00010840343480008671,-8.493270095522143e-05,-6.668461995908365e-05,-5.035823824266353e-05,-4.0563706601156856e-05,-3.168735255363966e-05,0.0,-0.0005026670559404184,-6.0199123604513314e-05,-0.0004153406948713813,-0.00033694428300547034,-0.0002692912510581114,-0.0002126536865791074,-0.00016859155842680585,-0.000129984588884733,-0.00010217122448124001,-7.865080207033588e-05,0.0,-0.00046911578657736925,-4.2945382260392146e-05,-0.0003593340893940801,-0.00027501872691185057,-0.00021112057311088262,-0.00016059794009384425,-0.0001279001593988476,-9.484443495343164e-05,-7.411294578742384e-05,-5.639606475834792e-05,0.0,-0.000415936282050163,-2.5343582869641127e-05,-0.0002857943559754277,-0.00020312285302185644,-0.00014941573794234264,-0.00010949307823161143,-8.874225942356766e-05,-6.250914553303123e-05,-4.6411146220302095e-05,-3.4574879761051225e-05,0.0,-0.000670613928990216,-5.5394467189749776e-05,-0.000511224967963378,-0.0003916015589202404,-0.0002929787070609452,-0.00022782451669552364,-0.00017800844921972488,-0.00013504915982288522,-9.336888680132669e-05,-7.209239460686593e-05
2.027151657640513,0.0,-0.0012969506883277982,-0.0005675194279792366,-0.0011892844811244969,-0.001094513731850428,-0.0009888493180360987,-0.000906512010653683,-0.0008353336189328018,-0.0007630181930895112,-0.0006820980151721113,-0.0006224874508710494,0.0,-0.00026557717420293384,-2.868610499967536e-05,-0.00021092755665275722,-0.00016688019183421548,-0.00012986335083136735,-0.00010173038446892838,-7.984208838823634e-05,-6.036477659428763e-05,-4.854896910674632e-05,-3.794113143427475e-05,0.0,-0.000591519061521498,-7.048306945937294e-05,-0.0004884935440667296,-0.00039602427088445666,-0.0003162972727711696,-0.00024963894195652385,-0.00019772637174770075,-0.00015238403186357171,-0.0001196644817174326,-9.210839313405662e-05,0.0,-0.0005524107419132623,-5.0403666182751e-05,-0.0004230518449138135,-0.0003236388759268889,-0.0002483060926007895,-0.0001888647542652675,-0.00015020832404461518,-0.0001114273637644847,-8.697765821997281e-05,-6.62064375549768e-05,0.0,-0.0004910289876531289,-2.989936826768255e-05,-0.00033741631054034083,-0.00023971518170490006,-0.00017621433288288923,-0.00012911256507227493,-0.00010438711952038975,-7.364109972166269e-05,-5.464576268166512e-05,-4.075110083166747e-05,0.0,-0.0007898095116508305,-6.468535616564772e-05,-0.0006015964215817323,-0.00046019771912527807,-0.000343864775005352,-0.000266984673771644,-0.0002082164755637059,-0.0001578184234992696,-0.00010913693830240601,-8.419456669736079e-05
2.330320151318276,0.0,-0.0014912139363828646,-0.0006445013385304651,-0.0013656695571359328,-0.0012548649917814836,-0.0011319744500380533,-0.0010361701546670807,-0.0009532223212586244,-0.0008694012694636867,-0.000776264294595749,-0.0007075814488194051,0.0,-0.0003113483894021648,-3.3622728495134684e-05,-0.00024727760543782505,-0.00019560481112895797,-0.00015222180764533537,-0.0001192184534342557,-9.352503466489484e-05,-7.077796284535466e-05,-5.683531826882348e-05,-4.4430344950936874e-05,0.0,-0.0006819694581917784,-8.081811153806139e-05,-0.0005628957680799172,-0.0004560307334007008,-0.00036396975700919243,-0.0002870995100630209,-0.00022717301462069406,-0.00017499276910059583,-0.00013728139747335873,-0.00010565140722834406,0.0,-0.0006373047204980096,-5.793272980920198e-05,-0.00048797766363939296,-0.0003731342332178756,-0.0002861138514022409,-0.0002175897043947565,-0.0001728141243236015,-0.00012823235297939142,-9.998296495927865e-05,-7.61244255639695e-05,0.0,-0.0005679386997946359,-3.4537039985244274e-05,-0.00039029345740921294,-0.00027716056209297805,-0.00020359551026911873,-0.00014914455796156227,-0.00012028544842160825,-8.497416583889897e-05,-6.301639649520084e-05,-4.703669626661197e-05,0.0,-0.000911788729148722,-7.400497720243359e-05,-0.0006939418560547693,-0.0005301017103922236,-0.0003955897754609846,-0.00030666173856999635,-0.00023870120622860596,-0.0001807381683673994,-0.0001250138792946582,-9.635282067274756e-05
2.637691215876256,0.0,-0.001688690666975764,-0.0007206760692683618,-0.0015445810919067315,-0.0014170244848744071,-0.001276280187817821,-0.00116649312848416,-0.001071288615533042,-0.0009755726944661859,-0.0008699802770320227,-0.0007920119817683227,0.0,-0.000358953752284448,-3.872343333617531e-05,-0.00028507800878387323,-0.0002254562271482153,-0.00017544653816776542,-0.00013736810610138507,-0.00010770759670647529,-8.157437364977779e-05,-6.540171901183058e-05,-5.113666936012927e-05,0.0,-0.0007739883139821711,-9.118572295557587e-05,-0.0006385232387246105,-0.0005169390437086462,-0.00041228345916789825,-0.00032501062404921956,-0.00025690721549491554,-0.0001977873585357678,-0.00015500041527273116,-0.00011926042003979401,0.0,-0.0007237649696570168,-6.551880321257006e-05,-0.0005540886002099388,-0.0004234839988723602,-0.0003245237867720803,-0.00024675395715649,-0.0001956991278556328,-0.00014524199880654163,-0.00011311298862191663,-8.613581566148963e-05,0.0,-0.0006466432717534179,-3.924704889190584e-05,-0.0004444105560262882,-0.0003154442408908916,-0.00023154459471380392,-0.00016957548400114457,-0.00013642369991062514,-9.649564534249897e-05,-7.151196338865882e-05,-5.3421950899737784e-05,0.0,-0.0010366336567640285,-8.334463298526161e-05,-0.000788318602095825,-0.0006013475113295902,-0.0004481731159433584,-0.0003468646645917286,-0.0002694639753872464,-0.0002038041813464933,-0.00014099525190481267,-0.00010856160661757457
2.949329672459135,0.0,-0.0018894713711970958,-0.0007960051487264867,-0.0017260978709127525,-0.0015810516601181897,-0.0014218103544595415,-0.0012975089505434432,-0.0011895451623817337,-0.0010815293420649596,-0.0009632332748984529,-0.0008757549232254909,0.0,-0.00040835572549108415,-4.397244038790262e-05,-0.00032429719519419883,-0.0002564048095313855,-0.00019951017036846867,-0.00015615415153421355,-0.00012236652166542204,-9.273249928039161e-05,-7.422864117401728e-05,-5.804283016924692e-05,0.0,-0.0008675470823351971,-0.00010156725378716052,-0.0007153520378067182,-0.0005787241792666165,-0.0004612125145133811,-0.0003633468197315987,-0.00028690403959034797,-0.0002207439194839278,-0.00017279975715882886,-0.00013291580417027431,0.0,-0.0008117580446270322,-7.31478767949924e-05,-0.0006213603670179646,-0.0004746659685508877,-0.0003635145573001666,-0.0002763374963337171,-0.00021884402872293602,-0.00016243826708837525,-0.00012635148048126287,-9.622604228789214e-05,0.0,-0.0007271152435677364,-4.4019694904503704e-05,-0.0004997483456131998,-0.0003545486553128238,-0.00026004498048540025,-0.00019039048702782762,-0.0001527875263722472,-0.00010819237530220157,-8.012112747738284e-05,-5.989691904280787e-05,0.0,-0.0011644032955510056,-9.269413139929011e-05,-0.0008847648384235862,-0.0006739542725259703,-0.0005016231106449234,-0.00038759424802053787,-0.0003005000740944091,-0.0002270083185978003,-0.00015707359666840325,-0.000120813320862377
3.2652895386874814,0.0,-0.0020935995726087888,-0.0008704285650328075,-0.0019102508313073793,-0.0017469600427024007,-0.0015685658543873164,-0.0014292058385187434,-0.001307968367761248,-0.001187236287127405,-0.0010559823380042823,-0.0009587613200591117,0.0,-0.00045952836388473317,-4.9354647629474105e-05,-0.00036491231894420314,-0.00028842730101674366,-0.00022438997874188525,-0.0001755547519173308,-0.0001374809395158604,-0.00010423254375793232,-8.329787760879957e-05,-6.513246319534226e-05,0.0,-0.0009626178038333028,-0.0001119438213768478,-0.000793357450614246,-0.0006413597862435075,-0.0005107296388268104,-0.00040208124598023476,-0.00031713735970249245,-0.00024383774610347184,-0.00019065713391897454,-0.000146597504504549,0.0,-0.0009012493759777,-8.080562178595302e-05,-0.0006897666764628697,-0.0005266559098500222,-0.00040306301863006353,-0.00030631868594645044,-0.00024222828830842765,-0.00017980219172413972,-0.00013968160800600303,-0.00010638003251019226,0.0,-0.0008093216364973538,-4.884509552338779e-05,-0.0005562831913430221,-0.0003944531099078648,-0.0002890778885670992,-0.00021157319062704564,-0.00016936160072826006,-0.00012005059665289081,-8.883218660048973e-05,-6.645132587529423e-05,0.0,-0.0012951317198543926,-0.00010204163333447015,-0.0009832978777037664,-0.0007479249961959512,-0.0005559359787072752,-0.0004288423227660733,-0.0003317981429053043,-0.0002503381015733341,-0.0001732381688654021,-0.00013309804406586072
3.5856464392300906,0.0,-0.0023010683943067846,-0.0009438639110163819,-0.002097019614625831,-0.001914714119269212,-0.0017165018544958975,-0.0015615297634913618,-0.0014264963203405863,-0.001292625131953742,-0.001148156894389274,-0.0010409562515681736,0.0,-0.0005124572495886021,-5.485554494276212e-05,-0.0004069089305134646,-0.00032150639745079157,-0.00025006746840869375,-0.00019555106052053026,-0.00015303204329580314,-0.00011605618913884779,-9.259242245089813e-05,-7.239001249608697e-05,0.0,-0.0010591724736250974,-0.00012229615222970753,-0.0008725131444734406,-0.0007048173667141688,-0.0005608053836508422,-0.0004411850498151771,-0.0003475793641810265,-0.000267042913478057,-0.00020854948469431576,-0.00016028483625084357,0.0,-0.0009922028781695618,-8.84772811798762e-05,-0.0007592786893154709,-0.0005794270038122306,-0.0004431437235965664,-0.00033667382547954757,-0.0002658298073740698,-0.00019731364548837883,-0.00015308580408944617,-0.00011658207090298306,0.0,-0.0008932237300270883,-5.371312455367593e-05,-0.0006139867069354112,-0.0004351334395534447,-0.00031862206890027303,-0.00023310545093900489,-0.00018612940314107458,-0.00013205577620753258,-9.763298914953324e-05,-7.307447652239519e-05,0.0,-0.0014288264917605364,-0.00011137356623259043,-0.0010839127680102192,-0.0008232454536103536,-0.0006110950046534829,-0.000470591163346195,-0.0003633397730891153,-0.0002737763979437483,-0.00018947475779306029,-0.00014540336841224746
3.910443588183418,0.0,-0.0025118179554786514,-0.001016206345195483,-0.0022863299240177223,-0.002084227109714626,-0.0018655258777115435,-0.0016943828878836767,-0.0015450275861375697,-0.0013975931653619083,-0.0012396561957967037,-0.0011222384611812412,0.0,-0.0005671391161052393,-6.0461145926771456e-05,-0.00045028040678940127,-0.00035563018523605263,-0.0002765278697637216,-0.00021612674732547242,-0.00016900274110522547,-0.00012818633593196673,-0.00010209623324610389,-7.980057059736591e-05,0.0,-0.0011571822064030026,-0.00013260454868721034,-0.0009527901623151546,-0.000769065364281032,-0.0006114073905987147,-0.0004806267117995296,-0.00037820004239298184,-0.000290331938071126,-0.00022645273257090382,-0.00017395632338042873,0.0,-0.0010845804983115829,-9.614767933628379e-05,-0.0008298643694485836,-0.0006329492762590337,-0.0004837284529760509,-0.00036737672412181783,-0.0002896245938468956,-0.00021495110142397608,-0.0001665455954192046,-0.00012681567483922358,0.0,-0.0009787768787897955,-5.861342527812375e-05,-0.0006728254189498734,-0.0004765616743989783,-0.00034865351748532514,-0.00025496708213043867,-0.00020307302717300388,-0.0001441925029310771,-0.00010651085397979516,-7.975519877846457e-05,0.0,-0.0015654672790743089,-0.00012067453028150592,-0.001186581011705314,-0.0008998832383487061,-0.0006670698347741975,-0.0005128129157868202,-0.0003950990761532511,-0.0002973011630469237,-0.00020576550800059697,-0.00015771423793517584
4.239756610216258,0.0,-0.002725733306345269,-0.0010873289919844718,-0.002478051635461152,-0.0022553594805035087,-0.0020154966328192973,-0.0018276227552692552,-0.0016634206985292898,-0.0015020031452008284,-0.0013303494011199562,-0.00120248051978778,0.0,-0.0006235812669510776,-6.615785993949985e-05,-0.0004950272499986197,-0.00039079142360136664,-0.0003037594926628541,-0.0002372674822447073,-0.0001853772023882176,-0.00014060675516777962,-0.00011179400190880701,-8.734966659498653e-05,0.0,-0.001256616645067162,-0.00014284873617767478,-0.0010341562159872282,-0.0008340684966519495,-0.0006624997744640995,-0.0005203715738960682,-0.00040896683554589514,-0.0003136754733437879,-0.00024434154907634263,-0.0001875894829830263,0.0,-0.0011783418224308722,-0.00010380112635349242,-0.0009014879729065307,-0.0006871890589314948,-0.0005247857501605654,-0.00039839833879413506,-0.00031358647478646213,-0.00023269142247658782,-0.00018004144238976597,-0.00013706347646040828,0.0,-0.0010659303836435333,-6.353533820641557e-05,-0.0007327604821869105,-0.0005187057591355862,-0.0003791452287966276,-0.00027713567125403616,-0.0002201730020736934,-0.00015644429604067792,-0.0001154524611521599,-8.648172594259209e-05,0.0,-0.0017050048256422722,-0.00012992730305758833,-0.001291249679186004,-0.0009777871320569506,-0.0007238159871783847,-0.0005554692971924328,-0.0004270425052827583,-0.00032088526467848743,-0.00022208888019075603,-0.00017001284036295526
4.573639522949181,0.0,-0.0029426438046246356,-0.001157084122779534,-0.002671998324088478,-0.0024279189004506904,-0.0021662241849489854,-0.0019610627583247224,-0.0017814948973947334,-0.00160568417417622,-0.0014200765456920505,-0.0012815298746520264,0.0,-0.000681800684710633,-7.193236302972407e-05,-0.0005411560893793168,-0.00042698667712147084,-0.00033175296757706143,-0.00025896029279928224,-0.00020214036666630188,-0.0001533016970892704,-0.00012167085440122541,-9.50230773582875e-05,0.0,-0.0013574432392319952,-0.00015300786544777498,-0.0011165748341561035,-0.0008997869960920065,-0.000714042485138585,-0.0005603812853933122,-0.00043984421745763084,-0.00033704204214252,-0.00026218920833030604,-0.0002011607395650381,0.0,-0.0012734437760644657,-0.00011142138723028212,-0.0009741095476549427,-0.000742108581843477,-0.000566280541821377,-0.00042970644090027145,-0.0003376868386689504,-0.00025050964287588203,-0.00019355263837125597,-0.0001473071179925379,0.0,-0.0011546274134282598,-6.846788005475741e-05,-0.0007937474186414726,-0.0005615293244363412,-0.00041006695965379556,-0.00029958633469311514,-0.0002374080995447891,-0.00016879347883153815,-0.00012444375745239645,-9.324161211965838e-05,0.0,-0.001847360226797535,-0.00013911279799119352,-0.0013978407653795922,-0.0010568866736103792,-0.000781274541108142,-0.0005985113493209058,-0.0004591287106170961,-0.00034449634189862916,-0.0002384195859005507,-0.0001822785350712805
4.912157147526866,0.0,-0.003162323102742619,-0.0012253051563992888,-0.002867927651766791,-0.0026016611060664676,-0.0023174711153513125,-0.0020944736020451315,-0.0018990317833322576,-0.0017084335194136695,-0.0015086505048846478,-0.001359210745238459,0.0,-0.0007418228402634811,-7.777144955179395e-05,-0.0005886785430648063,-0.0004642152752713243,-0.0003605003845488845,-0.0002811928809572066,-0.00021927742197295577,-0.00016625551652095188,-0.00013171205368045518,-0.00010280656709883814,0.0,-0.001459626663990661,-0.0001630604646715888,-0.0012000047431674644,-0.0009661760972596325,-0.0007659908840624733,-0.0006006135067043864,-0.00047079349329840484,-0.0003603978684498219,-0.0002799674321056226,-0.00021464529579079663,0.0,-0.0013698402119309725,-0.00011899167410400119,-0.001047684516139066,-0.0007976655504584671,-0.0006081738066827662,-0.00046126536412759275,-0.00036189445873384483,-0.000268378887168082,-0.0002070571927809612,-0.0001575271674206673,0.0,-0.0012448049364367165,-7.339972013392033e-05,-0.0008557359277315516,-0.0006049914568377841,-0.00044138502115548706,-0.0003222915377402545,-0.0002547552168424284,-0.0001812210848387452,-0.00013346990414777994,-0.0001000216742380576,0.0,-0.001992424616842969,-0.00014821017512671932,-0.0015062509872288785,-0.0011370921188744788,-0.0008393721166543369,-0.0006418795002967878,-0.0004913086529701711,-0.0003680968958124322,-0.0002547287244379968,-0.00019448788727513788
5.255374305093998,0.0,-0.0033844906065934365,-0.0012918091688302305,-0.0030655431600232954,-0.0027762921699358537,-0.0024689549148613297,-0.0022275858878124206,-0.002015778008725168,-0.0018100192172065164,-0.0015958596131369993,-0.0014353266349929838,0.0,-0.0008036803078778118,-8.366186065775131e-05,-0.0006376098564752985,-0.000502478187304646,-0.0003899943474108623,-0.0003039528306117463,-0.0002367731646072071,-0.00017945218792458247,-0.00014190264050311535,-0.00011068563243656235,0.0,-0.0015631283396762433,-0.0001729844205013267,-0.0012843993651794523,-0.0010331856111433068,-0.0008182953763653472,-0.0006410215950438299,-0.0005017725674184171,-0.00038370672240525805,-0.0002976463267426023,-0.00022801709016111727,0.0,-0.001467481782524438,-0.00012649463789798582,-0.0011221633867636142,-0.0008538129375747843,-0.0006504223757046589,-0.0004930358205001041,-0.0003861753139796169,-0.0002862701921374559,-0.00022053175942762988,-0.00016770307536716198,0.0,-0.0013363937901949485,-7.831913481592835e-05,-0.0009186697728354913,-0.0006490465756208148,-0.0004730621057166964,-0.000345220947159429,-0.0002721891691965891,-0.00019370665921533372,-0.00014251513850273723,-0.00010680787669064656,0.0,-0.002140059351170643,-0.00015719692432248326,-0.0016163519713092516,-0.0012182947029806017,-0.0008980211196043109,-0.000685503760656041,-0.0005235257618786261,-0.0003916442957599584,-0.00027098388074973034,-0.00020661469945566245
5.603355816795258,0.0,-0.0036088140311723352,-0.0013564003853654978,-0.0032644974590017367,-0.0029514721084400283,-0.002620351722224532,-0.0023600940489783527,-0.002131449250426151,-0.0019101839406855164,-0.0016814714585932653,-0.001509663944083271,0.0,-0.0008674111035515861,-8.959009641918033e-05,-0.0006879674196438481,-0.000541776768264943,-0.00042022692182194684,-0.00032722681251126407,-0.0002546113998495711,-0.00019287483442861106,-0.00015222706215415067,-0.00011864521632624519,0.0,-0.001667906010580217,-0.00018275703591407672,-0.0013697064086002338,-0.0011007596493089722,-0.0008709011882834669,-0.0006815544847812296,-0.0005327358896454541,-0.00040692988007793305,-0.00031519433213176597,-0.00024124876089031249,0.0,-0.0015663156745853225,-0.00013391234317419024,-0.0011974914892372306,-0.0009104987272359088,-0.0006929786924192755,-0.0005249747344393657,-0.0004104924967169063,-0.00030415246897700813,-0.00023395156545680636,-0.00017781307869339238,0.0,-0.001429318816888489,-8.32140106532312e-05,-0.0009824867691731701,-0.0006936443919772116,-0.0005050571955560686,-0.0003683413309105253,-0.0002896826703398671,-0.00020622823859265028,-0.00015156277219867837,-0.00011358530387975497,0.0,-0.0022900966151549796,-0.0001660490004151241,-0.0017279909044477849,-0.0013003673258161058,-0.0009571202494711284,-0.0007293041961963442,-0.0005557163636639648,-0.0004150910524871637,-0.0002871494039536782,-0.00021863015897064254
5.956166503775327,0.0,-0.003834913246802301,-0.0014188740422830031,-0.003464396609134159,-0.003126819715440882,-0.0027713012240621667,-0.0024916612492285784,-0.002245735024996096,-0.0020086495144258525,-0.0017652372452584798,-0.001581995991109978,0.0,-0.0009330568532626459,-9.554224572575252e-05,-0.0007397691525423502,-0.0005821114828679061,-0.00045118865280198336,-0.00035099975886147323,-0.00027277428392075045,-0.0002065052838026069,-0.00016266884936857852,-0.00012666944098472448,0.0,-0.0017739134814200679,-0.0001923550488967786,-0.001455867686481181,-0.0011688365709265661,-0.0009237483552261906,-0.000722156652261008,-0.0005636344499578974,-0.0004300261394817468,-0.0003325782760678835,-0.0002543116648063491,0.0,-0.0016662856029304924,-0.00014122635651184784,-0.0012736089592069505,-0.0009676659920322303,-0.0007357909128942895,-0.0005570353275280125,-0.0004348062260949556,-0.0003219925212543998,-0.00024729046451554473,-0.00018783428361525298,0.0,-0.0015234990635003929,-8.807178117770659e-05,-0.001047118872441382,-0.0007387299457811446,-0.0005373255490538205,-0.0003916164700111818,-0.00030720616785021737,-0.00021876220544967288,-0.00016059507118578676,-0.00012033806259373518,0.0,-0.002442340571405917,-0.00017474103758673758,-0.0018409916727040792,-0.0013831655820467966,-0.0010165553708341643,-0.0007731915852726933,-0.0005878102186130857,-0.0004383851192991004,-0.0003031866833470733,-0.00023050301499081687
6.313881990703002,0.0,-0.004062365108877788,-0.0014790209275876104,-0.003664805752115542,-0.003301918565730255,-0.002921412584790619,-0.0026219253509879685,-0.0023583045173258097,-0.002105122317090881,-0.001846896940307706,-0.0016520878740702715,0.0,-0.0010006608365922649,-0.00010150380504686902,-0.0007930318648246423,-0.0006234805915540302,-0.00048286744197895056,-0.00037525402676713934,-0.0002912417305080022,-0.00022032356045936267,-0.0001732102149788796,-0.00013474136265116983,0.0,-0.0018811004668384036,-0.00020175480267481434,-0.001542819105293267,-0.0012373490829509133,-0.0009767717808081167,-0.0007627682479095411,-0.0005944159423847457,-0.0004529519635058021,-0.0003497635011914826,-0.0002671760286653293,0.0,-0.0017673318073324314,-0.00014841774755035267,-0.0013504507796317277,-0.001025252935871514,-0.0007788028466034916,-0.0005891670789297499,-0.0004590738451124124,-0.00033975502132324196,-0.00026052090194500326,-0.00019774260649256552,0.0,-0.0016188481024575208,-9.287948528814359e-05,-0.0011124923644027097,-0.0007842437285467195,-0.0005698186684045946,-0.0004150071541029441,-0.0003247278707509124,-0.00023128326960529725,-0.00016959327858586269,-0.00012704931986986812,0.0,-0.002596569012207831,-0.00018324665083684633,-0.0019551564744221934,-0.001466529196318346,-0.001076200586854576,-0.0008170683118205417,-0.0006197312559941193,-0.0004614703477560074,-0.0003190546334380391,-0.00024219990668735783
6.6765670987229635,0.0,-0.004290709622953547,-0.0015366322207090498,-0.003865255970555119,-0.0034763241358822766,-0.00307027153695495,-0.002750505829984806,-0.002468813129870365,-0.0021992993408790633,-0.0019261849316842459,-0.0017197016677851062,0.0,-0.0010702660660480933,-0.00010745956083623126,-0.0008477696526874338,-0.0006658789323647901,-0.0005152476574733067,-0.00039996868502853195,-0.00030999082789693363,-0.000234307532514617,-0.00018383179209752304,-0.00014284274157945495,0.0,-0.0019894125845859355,-0.00021093229579574016,-0.001630490830795415,-0.0013062245031892213,-0.0010299015660389886,-0.0008033254047326883,-0.0006250249927839344,-0.00047566162229516066,-0.0003667139401886579,-0.00027981100116216453,0.0,-0.0018693912218597352,-0.00015546722025470988,-0.001427947020033724,-0.001083193204917947,-0.0008219543173086089,-0.0006213160561179601,-0.0004832500393259068,-0.00035740270138514424,-0.00027361406209423144,-0.00020751294418923724,0.0,-0.0017152745745907369,-9.762374623950893e-05,-0.0011785282817849232,-0.0008301220275839676,-0.0006024845712431007,-0.0004384713417194343,-0.00034221378621056053,-0.00024376450181074513,-0.0001785375935700823,-0.00013370126340591184,0.0,-0.0027525356497812236,-0.0001915387073444972,-0.0020702679987959463,-0.0015502839375493341,-0.0011359197964538428,-0.000860829577998582,-0.0006513985005232201,-0.00048428705890152186,-0.00033471011516908136,-0.0002536856513210402
7.044275845455782,0.0,-0.004519456698843079,-0.0015915043553738045,-0.004065251877133993,-0.0036495715268256746,-0.0032174478595453546,-0.0028770109403007476,-0.002576909382094327,-0.002290874404313704,-0.0020028358510404687,-0.0017846017276787853,0.0,-0.0011419134266133348,-0.00011339346151531807,-0.0009039924706684218,-0.0007092968675435722,-0.0005483092755176895,-0.0004251189099495429,-0.00032899542103037767,-0.0002484325952092936,-0.00019451239893716874,-0.00015095389994587854,0.0,-0.0020987916647748836,-0.00021986341024423042,-0.0017188077842178822,-0.0013753853865099699,-0.0010830635031185457,-0.0008437606419102518,-0.0006554035402810159,-0.0004981075618802824,-0.0003833924552447408,-0.00029218491523538983,0.0,-0.0019723978046630665,-0.0001623552101317136,-0.0015060232895978468,-0.0011414163182092523,-0.0008651814486964271,-0.000653425154721114,-0.0005072870268657844,-0.00037489652619536993,-0.00028653999158403763,-0.00021711924117063876,0.0,-0.001812682703746989,-0.00010229086679031801,-0.0012451428715251798,-0.0008762972444495032,-0.000635267927778177,-0.0004619642441537935,-0.00035962778595337937,-0.00025617735156264554,-0.00018740722795790077,-0.00014027519607287507,0.0,-0.0029099728423620424,-0.0001995896647259448,-0.002186092051417549,-0.0016342437639262715,-0.0011955683335001688,-0.0009043646516618075,-0.000682727042763722,-0.000506772681311829,-0.0003501085192678598,-0.00026492368843164017
7.417094659094365,0.0,-0.004748093575971868,-0.0016434436407390673,-0.004264279788144093,-0.0038211835310657948,-0.0033625032138304613,-0.003001045256237466,-0.0026822418754426786,-0.0023795443669022546,-0.002076590169251085,-0.001846559853291376,0.0,-0.0012156401653280243,-0.00011928864188081043,-0.0009617049973012661,-0.000753719464490962,-0.0005820273271103784,-0.00045067560004472185,-0.00034822587138222475,-0.0002626715438885468,-0.00020522896616714556,-0.00015905373032285429,0.0,-0.0022091759115721653,-0.00022852416527442001,-0.0018076900955037362,-0.0014447500181848046,-0.001136179607485033,-0.0008840034359743085,-0.0006854913442170925,-0.0005202407913518718,-0.00039976112658075504,-0.000304265596029743,0.0,-0.002076282920146767,-0.00016906206947609636,-0.0015846012617777498,-0.0011998482118171449,-0.0009084171368219536,-0.0006854345948265,-0.0005311349563143698,-0.0003921959991765157,-0.00029926785105090383,-0.00022653476755503418,0.0,-0.0019109732085942084,-0.00010686690410526972,-0.0013122483745663285,-0.0009226985286639955,-0.0006681105429874202,-0.0004854387218589653,-0.000376931896972355,-0.00026849187302967507,-0.00019618053976694027,-0.0001467516798984796,0.0,-0.003068594820588033,-0.00020737207266587662,-0.002302380568110979,-0.001718213311026869,-0.001254994960398922,-0.0009475584310833145,-0.0007136292956134479,-0.0005288626231430302,-0.0003652044206304416,-0.00027587659848504184
7.795088360783395,0.0,-0.004976092144774602,-0.0016922699969511485,-0.0044618156335052206,-0.003990678232295505,-0.003504998382021661,-0.0031222162861358586,-0.0027844653575301703,-0.002465014536432854,-0.0021471990466077288,-0.0019053596114686209,0.0,-0.0012914789232314637,-0.00012512752609432904,-0.0010209060104660185,-0.0007991261673374242,-0.0006163716968949452,-0.0004766053558646777,-0.0003676490910948914,-0.00027699466574712136,-0.00021595664869051822,-0.00016711980829361867,0.0,-0.002320500544530517,-0.0002368909152726997,-0.0018970539633209904,-0.0015142332860295362,-0.0011891688725180541,-0.00092398091424653,-0.0007152265488360885,-0.0005420113409347043,-0.00041578163843427446,-0.0003160206856684296,0.0,-0.0021809759383239983,-0.0001755682628662959,-0.0016635994589184703,-0.0012584119449144749,-0.0009515917144698008,-0.0007172825100788998,-0.0005547423426503922,-0.0004092595228506177,-0.00031176617165235194,-0.00023573234808970251,0.0,-0.0020100441806587916,-0.00011133782112529313,-0.001379753884237363,-0.0009692524167321172,-0.0007009518581600746,-0.0005088456912728164,-0.0003940865600588644,-0.00028067694014041294,-0.00020483520295206143,-0.0001531107278199444,0.0,-0.0032281013384118412,-0.00021485892933582906,-0.0024188750271870057,-0.0018019906067647644,-0.0013140439968924692,-0.000990293087042884,-0.0007440161675573946,-0.0005504910795982197,-0.0003799522328845058,-0.00028650666587940675
8.178332575191668,0.0,-0.0052029157668905205,-0.0017378195724016296,-0.0046573322673839216,-0.004157575554903171,-0.0036444994263313876,-0.0032401400889749206,-0.002883245814364508,-0.002547003019091358,-0.002214427929748516,-0.001960799427905521,0.0,-0.001369457557371848,-0.00013089209379171684,-0.0010815885199986265,-0.0008454909447905934,-0.00065130740765149,-0.000502870873108956,-0.0003872289631586999,-0.0002913702099174206,-0.0002266692090932641,-0.0001751287721357471,0.0,-0.0024326983278941524,-0.00024494076196405985,-0.001986812506667694,-0.0015837474279313114,-0.0012419480459914954,-0.0009636186507728697,-0.000744546406420211,-0.0005633689672655737,-0.00043141580056587427,-0.0003274181304626393,0.0,-0.0022864050282785354,-0.00018185474979099116,-0.0017429342241913983,-0.0013170285267418713,-0.0009946336734379,-0.0007489057014519395,-0.00057805676182167,-0.0004260450804832338,-0.00032400340599952557,-0.00024468489687394583,0.0,-0.0021097923622880226,-0.0001156897456611312,-0.001447566563446482,-0.0010158837095493964,-0.0007337296571201494,-0.0005321347745964528,-0.000411051219449524,-0.000292700758905186,-0.00021334856544518794,-0.0001593321774627346,0.0,-0.003388181702835088,-0.00022202421902734176,-0.0025353101818265792,-0.0018853697914902774,-0.0013725574553889598,-0.0010324497121115806,-0.0007737983807801231,-0.0005715920979005263,-0.0003943068774486318,-0.00029677646990221984
8.566892123463866,0.0,-0.005428024477237092,-0.0017799448206441638,-0.00485030477047014,-0.00432140123636361,-0.003780581218366206,-0.0033544440730747123,-0.0029782626510363977,-0.0026252423924561013,-0.0022780574744366445,-0.002012693306763596,0.0,-0.0014496001988314631,-0.00013656440376096015,-0.0011437409112047274,-0.00089278333756536,-0.0006867955680112623,-0.0005294320260921005,-0.0004069273804161933,-0.0003057652895301237,-0.00023733979701636066,-0.00018305702176242645,0.0,-0.0025457003588773572,-0.00025265187979600407,-0.002076876734443522,-0.001653202781176465,-0.00129443234674493,-0.0010028415231102235,-0.0007733880999805505,-0.0005842638076225076,-0.00044662610771849546,-0.0003384267428952941,0.0,-0.002392497891309069,-0.00018790326952487077,-0.0018225206630739157,-0.0013756176274307109,-0.0010374703328738175,-0.0007802404940633945,-0.0006010256087699734,-0.0004425108403189706,-0.00033594838387402033,-0.00025336585370482946,0.0,-0.0022101145434966613,-0.00011990932785255963,-0.0015155929554366825,-0.0010625164093035465,-0.0007663808983259281,-0.000555255185795373,-0.0004277850383406814,-0.00030453150039387,-0.00022169811969757793,-0.000165396217704044,0.0,-0.003548518728443098,-0.00022884340588084242,-0.002651417596941223,-0.001968143662341653,-0.0014303770970851273,-0.0010739099962987035,-0.0008028877614097266,-0.000592100636816264,-0.0004082245329923091,-0.0003066496672797502
8.960853433792899,0.0,-0.0056508776085675335,-0.0018185117191223156,-0.00504021268148103,-0.0044816872649928435,-0.003912827449868625,-0.0034647662762041153,-0.003069207460933791,-0.002699478286281546,-0.0023378813864557415,-0.002060868390532213,0.0,-0.001531929943002158,-0.00014212742922824258,-0.0012073495073301722,-0.000940970469825459,-0.0007227952590343131,-0.000556247826037729,-0.0004267059738333027,-0.00032014742902296197,-0.0002479422042965023,-0.00019088183530268269,0.0,-0.002659436721003948,-0.00026000405738646894,-0.0021671563839419663,-0.0017225082675129937,-0.0013465360866735173,-0.0010415745996459084,-0.0008016895942017906,-0.0006046473064417154,-0.0004613764234884062,-0.0003490169113571759,0.0,-0.0024991828228335257,-0.0001936969285561384,-0.0019022738575833417,-0.0014340983974170502,-0.0010800287021923835,-0.0008112237943195394,-0.0006235970965390112,-0.0004586161426910023,-0.00034757105678359185,-0.00026174999795388953,0.0,-0.0023109092899975827,-0.0001239842058622864,-0.0015837406795287828,-0.0011090748315773478,-0.0007988427896591249,-0.000578156859124856,-0.00044424791807062553,-0.00031613823791430337,-0.00022986216613311297,-0.00017128405238470143,0.0,-0.0037087928072320865,-0.00023529397948406734,-0.002766929245487171,-0.0020501058401608,-0.0014873462050078558,-0.0011145576721339702,-0.0008311983559257634,-0.0006119537192050512,-0.0004216632547872624,-0.0003160916348477532
9.360281327323447,0.0,-0.005870916884789512,-0.00185340164311081,-0.00522652423255983,-0.004637957776732703,-0.004040826015291121,-0.0035707474138287234,-0.003155779083257582,-0.0027694652635843423,-0.002393704898720669,-0.0021051646373628336,0.0,-0.0016164547837098514,-0.00014756320162915515,-0.0012723860128602772,-0.0009900065458397509,-0.0007592573923434453,-0.0005832699356547936,-0.00044652078297225957,-0.00033448040068467956,-0.0002584480021486425,-0.000198578958404566,0.0,-0.0027738238796714667,-0.00026697720340158074,-0.0022575482368164743,-0.0017915612814737747,-0.0013981676867503626,-0.001079736933295811,-0.0008293847476942809,-0.0006244683472010481,-0.0004756295201178342,-0.00035915844083427245,0.0,-0.0026063771315001523,-0.00019921884088806114,-0.0019820983441426947,-0.0014923805020577406,-0.0011222312536805217,-0.0008417876640274822,-0.0006457159926857553,-0.00047431814451516865,-0.0003588404343787916,-0.0002698115072015209,0.0,-0.002412066511960073,-0.00012790194476896055,-0.0016519093789940152,-0.0011554759556228966,-0.0008310493099184441,-0.0006007857814375082,-0.0004603969570439795,-0.000327488081019524,-0.00023781805502052852,-0.00017697634329347605,0.0,-0.003868666845244829,-0.0002413541176813568,-0.0028815638653145424,-0.0021310387636651715,-0.001543304602946727,-0.0011542709781920085,-0.0008586410680359803,-0.00063108592913426,-0.0004345803432135312,-0.000325067115092232
9.765251428724307,0.0,-0.0060876602460712675,-0.0018845364429499805,-0.005408787077905626,-0.004789818320214792,-0.004164225810837845,-0.0036721018581790128,-0.0032377417201157844,-0.002835015580888943,-0.002445384656890933,-0.0021454681263579994,0.0,-0.0017031704824175856,-0.00015285220964945327,-0.0013388130100531544,-0.0010398400471787303,-0.0007961228339320237,-0.0006104452502472287,-0.0004663245129880893,-0.00034872491918726115,-0.0002688256176976289,-0.0002061215488178147,0.0,-0.0028887917880615925,-0.0002735523946731928,-0.0023479623304058206,-0.001860272694548779,-0.0014492392091655548,-0.0011172561400036851,-0.0008564141423092959,-0.0006436802647781627,-0.0004893503028564504,-0.000368822587738825,0.0,-0.002714008832993939,-0.00020445247557706697,-0.0020619089731012744,-0.0015503840343928708,-0.0011640019272170852,-0.0008718701992197027,-0.0006673314340696951,-0.0004895766428928782,-0.00036972630603574467,-0.00027752494747785867,0.0,-0.002513483960267807,-0.00013164964354652248,-0.0017200060337795905,-0.001201644584218498,-0.000862934069290998,-0.0006230917431888821,-0.00047619153773818985,-0.00033854904673785897,-0.0002455429885538759,-0.00018245303728117428,0.0,-0.004027829446289224,-0.00024700375719376573,-0.0029950659817620587,-0.002210750594353431,-0.0015981019425319654,-0.0011929458171324426,-0.0008851396546579606,-0.0006494404529793341,-0.0004469384391440813,-0.0003335439935846418
10.17585016618839,0.0,-0.006300623083007113,-0.0019118475903797,-0.005586552038076274,-0.004936877223655145,-0.004282684966479101,-0.0037685487396832266,-0.0033148668196353133,-0.0028959508759628123,-0.002492785577218399,-0.002181674706437855,0.0,-0.0017920785667426252,-0.0001579778045838639,-0.001406597011839431,-0.001090422037418045,-0.0008333359738148729,-0.0006377242395709011,-0.0004860731808496466,-0.0003628454812520105,-0.0002790468794069137,-0.00021348641339494746,0.0,-0.0030042703025631536,-0.0002797135703187174,-0.0024383088640033673,-0.001928553029492368,-0.0014996646152026772,-0.0011540613482272433,-0.000882720342159088,-0.000662239245039684,-0.0005025064856741412,-0.00037798403081124265,0.0,-0.0028220085605997224,-0.00020938397516049147,-0.0021416227247298874,-0.0016080301459379049,-0.001205267353939026,-0.000901411811943277,-0.0006883948499376082,-0.00050435433493747,-0.0003802011295928019,-0.00028486813971373155,0.0,-0.0026150653850132762,-0.00013521667180528476,-0.001787942034015693,-0.0012475079829569846,-0.000894434195510878,-0.0006450271236565765,-0.0004915933971822489,-0.0003492918763253564,-0.0002530163244630589,-0.00018769711327381675,0.0,-0.004185973298364863,-0.0002522264504596487,-0.0031071856255674023,-0.002289052925409001,-0.0016515941272562664,-0.0012304809188015524,-0.0009106209528192551,-0.000666963843384915,-0.00045870285187000744,-0.00034149402098292386
10.592142360860374,0.0,-0.006509312549253654,-0.00193529084622091,-0.005759369268184198,-0.0050787457168519545,-0.004395881633158903,-0.003859820442104428,-0.003386943777397055,-0.0029521107989292274,-0.0025357939112934462,-0.0022137022862758634,0.0,-0.0018831544450125162,-0.00016292127627957483,-0.0014756808812953718,-0.0011416836449078182,-0.0008708294482157429,-0.0006650454899726059,-0.0005057135039905135,-0.0003768000147149592,-0.00028907961526272816,-0.0002206473898157127,0.0,-0.003120169881426222,-0.0002854442765423709,-0.002528480509295199,-0.0019962977653088165,-0.0015493517284011938,-0.001190073148888611,-0.0009082397384068057,-0.000680097253235034,-0.0005150638352073775,-0.00038661618903400394,0.0,-0.0029302906052224506,-0.00021399888715845273,-0.0022211417796695063,-0.0016652271893699564,-0.0012459491943230126,-0.0009303455228276401,-0.0007088521161613288,-0.0005186100534279714,-0.0003902354816401156,-0.00029181756474194433,0.0,-0.0027167015206444336,-0.00013859176377946622,-0.0018556171839945034,-0.0012929830034526435,-0.0009254829945960974,-0.0006665378197286459,-0.0005065594534756407,-0.00035968371574203066,-0.00026021560049879696,-0.0001926902372333825,0.0,-0.004342773982083862,-0.00025700618817480045,-0.0032176595234812834,-0.002365745217037285,-0.001703635919864242,-0.0012667676679035415,-0.000935007312231599,-0.0006835987565659789,-0.00046983768680107236,-0.00034888778785549545
11.014214440933172,0.0,-0.006713273398690072,-0.001954843791417916,-0.005926830326169697,-0.005215074454480388,-0.0045035302318969855,-0.003945685981135855,-0.00345379564176001,-0.003003365051541461,-0.002574322954713637,-0.002241493450589401,0.0,-0.0019763666795739165,-0.00016766468940638125,-0.0015460022407322391,-0.0011935521184377284,-0.0009085326368676269,-0.0006923461194146579,-0.000525191781345311,-0.00039054668259296633,-0.0002988921860327178,-0.00022757910686195169,0.0,-0.0032364033835872537,-0.0002907299012562443,-0.0026183730661419233,-0.002063405438691237,-0.0015982105678980902,-0.0012252154710961796,-0.0009329119343495574,-0.0006972091343004752,-0.0005269904508580897,-0.000394694704404806,0.0,-0.003038772120680672,-0.0002182842467428923,-0.002300371586434947,-0.001721886374547961,-0.0012859709532498456,-0.0009586072174511768,-0.0007286516787572124,-0.0005323049842975282,-0.00039980177771549414,-0.00029835151438861415,0.0,-0.0028182875412182044,-0.00014176446072474452,-0.001922935354021624,-0.0013379895799213713,-0.0009560155185673649,-0.0006875719123348713,-0.0005210484420033707,-0.0003696932296593188,-0.00026711945070011044,-0.0001974151828483752,0.0,-0.004497922760824221,-0.0002613294010433895,-0.003326240380492198,-0.002440639914446293,-0.0017540913006805325,-0.0013017062196267863,-0.000958228056682414,-0.0006992931320650234,-0.0004803109117387487,-0.0003556989807518327
11.44215283459969,0.0,-0.006912089042096905,-0.0019705050119181665,-0.006088568647413748,-0.005345553649983615,-0.004605381863182218,-0.00402595077671431,-0.0035152785517100125,-0.0030496127256439084,-0.0026083121226727884,-0.0022650149157724783,0.0,-0.0020716768048586803,-0.00017219098523429193,-0.0016174933405635917,-0.0012459509290593156,-0.0009463720627773072,-0.000719562219881866,-0.0005444541514886286,-0.00040404406842952837,-0.0003084535711864622,-0.00023425706026477185,0.0,-0.0033528859092657056,-0.000295557709923913,-0.002707885347913897,-0.002129777637551913,-0.001646153656963571,-0.0012594158707727855,-0.0009566799031447494,-0.000713532738005965,-0.0005382568167240983,-0.00040219758125962943,0.0,-0.0031473729531013806,-0.0002222284603938796,-0.0023792207176122474,-0.0017779217080473575,-0.0013252581817614023,-0.00098613583085747,-0.0007477445731551947,-0.0005454026030645872,-0.000408874151794294,-0.0003044500429914611,0.0,-0.0029197229935372516,-0.00014472527623364586,-0.0019898044245926253,-0.0013824507169789627,-0.0009859688132033983,-0.0007080799583483416,-0.0005350211047118277,-0.0003792907161347489,-0.0002737076993367291,-0.00020185597103317054,0.0,-0.004651127493989773,-0.0002651848951168009,-0.0034326971704201005,-0.002513562656331353,-0.0018028340127261226,-0.0013352057265655646,-0.0009802194755522081,-0.000714000258693012,-0.0004900942843301217,-0.0003619045611778945
11.876022363004614,0.0,-0.007105382100046691,-0.0019822934374043844,-0.0062442593681571274,-0.00546991270006643,-0.004701224205439245,-0.004100456030870849,-0.0035712809593281534,-0.00309078165370959,-0.0026377260229802973,-0.0022842568257820726,0.0,-0.002169039393241517,-0.0001764841177582375,-0.0016900812436989965,-0.0012988000849883457,-0.0009842718405771757,-0.0007466293356954629,-0.0005634469570906182,-0.00041725147757218367,-0.00031773355184874227,-0.00024065780958324349,0.0,-0.003469534864543619,-0.00029991689779423496,-0.0027969192465791956,-0.0021953191731287343,-0.0016930964016883742,-0.0012926059115165127,-0.000979490213945797,-0.0007290291184506953,-0.0005488358582136835,-0.000409105282174395,0.0,-0.003256015683318904,-0.00022582143460664464,-0.0024576008804082106,-0.001833250193791036,-0.0013637388760945604,-0.0010128737473115697,-0.0007660847466968265,-0.0005578689813612721,-0.0004174286533236803,-0.0003100952089984023,0.0,-0.0030209119681119216,-0.0001474655895949041,-0.002056136249474735,-0.0014262925698295776,-0.0010152821657312436,-0.0007280151714127059,-0.000548440300292188,-0.0003884482349805601,-0.00027996133712993265,-0.00020599792139867687,0.0,-0.00480211343464935,-0.00026856391296309383,-0.003536815539064102,-0.0025843523827484794,-0.0018497478384093913,-0.0013671843311211529,-0.0010009248263083033,-0.0007276788007321924,-0.0004991631756086769,-0.00036748484840495
12.315931061389078,0.0,-0.007292814819003059,-0.0019902469730784748,-0.006393619100674925,-0.0055879195977815875,-0.004790881054104041,-0.00416907768363283,-0.0036217223479573977,-0.0031268270859573346,-0.0026625530213273446,-0.0022992317195148788,0.0,-0.0022684021373982643,-0.0001805291247633837,-0.001763687973726145,-0.0013520164265111594,-0.0010221541759973631,-0.0007734828956341687,-0.0005821169700900508,-0.00043012908638358433,-0.00032670281413721034,-0.00024675911402991,0.0,-0.00358626985500663,-0.00030379853302355426,-0.0028853796633810168,-0.0022599380612955845,-0.0017389573482866029,-0.001324721341260257,-0.0010012930196684451,-0.0007436625129457892,-0.0005587028877710693,-0.00041540073317265265,0.0,-0.0033646255510298567,-0.00022905455307837487,-0.0025354269172375276,-0.0018877918068842903,-0.0014013436835760991,-0.0010387669272724615,-0.0007836289958835921,-0.0005696727372003915,-0.0004254431868280867,-0.0003152710800388507,0.0,-0.0031217631455209617,-0.00014997771462236059,-0.002121846678246227,-0.001469444507180256,-0.0010438973842613788,-0.0007473336283752686,-0.0005612710860676285,-0.00039713969470221423,-0.0002858625753757076,-0.00020982775059689293,0.0,-0.0049506240765156894,-0.00027145997067030904,-0.0036383980278491402,-0.0026528614682200073,-0.001894726972492628,-0.0013975692227758724,-0.0010202942054196088,-0.0007402928402879393,-0.000507496531394402,-0.00037242363407235325
12.761932947373651,0.0,-0.0074740893828235235,-0.001994421488783445,-0.0065364054790703245,-0.0056993802697771845,-0.004874211797242956,-0.004231725361094486,-0.003666552018625035,-0.003157730620537192,-0.0026828040220920036,-0.0023099734487010306,0.0,-0.0023697060642384592,-0.00018431208452698763,-0.0018382307797243367,-0.0014055140184839959,-0.0010599398320832623,-0.0008000585969670191,-0.0006004117044818327,-0.0004426381381669138,-0.00033533298617013794,-0.00025253998732994743,0.0,-0.0037030129073453984,-0.0003071956148713489,-0.002973174680106163,-0.002323545814495531,-0.0017836586014213784,-0.0013557023700264768,-0.0010220423376685384,-0.0007574005561454623,-0.0005678357581106463,-0.0004210695336467535,0.0,-0.0034731305521067493,-0.00023192060157734319,-0.0026126168546188196,-0.0019414696909870672,-0.0014380062198205584,-0.0010637651394058297,-0.0008003372026151827,-0.0005807851962087159,-0.0004328975423543174,-0.00031996382513936595,0.0,-0.0032221898624403785,-0.00015225485729085706,-0.002186855539686901,-0.0015118391236533777,-0.0010717589314756903,-0.0007659943600438839,-0.000573480869581579,-0.0004053409269242997,-0.0002913948828040164,-0.00021333367066252498,0.0,-0.00509642189647678,-0.00027386879935493633,-0.0037372643256739623,-0.0027189557733538665,-0.0019376761871188052,-0.0014262964613282506,-0.0010382843962159682,-0.0007518117052797523,-0.0005150765997237885,-0.0003767081404903255
13.21413605619947,0.0,-0.0076489479623476474,-0.0019948894889296816,-0.006672416426174983,-0.00580413749020307,-0.0049511103364846785,-0.004288340836894876,-0.0037057475203016383,-0.0031834987794912123,-0.0026985109686019633,-0.002316535953799085,0.0,-0.002472885890945745,-0.0001878203904579623,-0.0019136225344323237,-0.001459204566892321,-0.0010975486594177295,-0.0008262928246309352,-0.0006182796909879868,-0.0004547412531724427,-0.0003435969118114573,-0.0002579809401347482,0.0,-0.003819688436805572,-0.0003101029624399309,-0.0030602155308778567,-0.0023860574343553004,-0.00182712595425354,-0.0013854936868270993,-0.0010416958559840298,-0.0007702142326111477,-0.0005762147326983744,-0.0004260998364288368,0.0,-0.003581461541833263,-0.00023441388237097028,-0.0026890919358204934,-0.0019942101870130766,-0.0014736632759004811,-0.0010878219990563239,-0.0008161723041530991,-0.000591180418861214,-0.0004397734773963335,-0.0003241618072923846,0.0,-0.0033221104108410956,-0.00015429112453862936,-0.0022510867592929924,-0.0015534124346698564,-0.0010988141908077826,-0.0007839594453296358,-0.0005850394408030567,-0.0004130297917159394,-0.00029654297552109094,-0.00021650539017920077,0.0,-0.0052392889537347335,-0.000275788349300013,-0.003833251346399801,-0.002782514614628283,-0.001978510939769392,-0.0014533108216030124,-0.0010548587216608792,-0.0007622100110525009,-0.0005218889337329692,-0.00038032918282975546
13.67261601253533,0.0,-0.007817172647659755,-0.0019917385559725057,-0.006801489376959731,-0.005902069819528303,-0.005021504029238285,-0.00433889641227891,-0.003739312911144793,-0.003204161211454884,-0.002709725175921256,-0.0023189918040029565,0.0,-0.002577870443342145,-0.00019104258909743985,-0.0019897721333538452,-0.0015129978537548837,-0.0011349000875090056,-0.0008521229176154555,-0.0006356706485304139,-0.0004664024761455379,-0.0003514685903255159,-0.00026306399973326027,0.0,-0.003936223720042978,-0.00031251722487177924,-0.0031464169426142774,-0.002447391746315033,-0.001869289335838498,-0.0014140446524325248,-0.0010602151916781002,-0.0007820779333571265,-0.0005838225750507424,-0.00043048248563972097,0.0,-0.003689552310036854,-0.00023653004088504238,-0.0027647767236756602,-0.0020459430052921163,-0.0015082550647879114,-0.0011108950570147208,-0.0008311003490945269,-0.000600835201364964,-0.0004460546595893938,-0.00032785560428903797,0.0,-0.0034214479608460743,-0.0001560814654280737,-0.0023144682567405018,-0.0015941037649599818,-0.0011250135594015579,-0.0008011939912998554,-0.0005959189554574651,-0.0004201861544844198,-0.0003012928601043438,-0.00021933424194475274,0.0,-0.005379027553682694,-0.0002772185258420884,-0.003926213372172043,-0.002843430742343591,-0.0020171573996510582,-0.0014785655497108186,-0.001069986706627405,-0.0007714673748453404,-0.0005279220813556622,-0.0003832810193894194
14.137448441050028,0.0,-0.007978585272351603,-0.0019850700641301272,-0.006923500190833364,-0.005993090356931985,-0.005085352258361928,-0.004383393178673879,-0.0037672770502703476,-0.003219769397148814,-0.0027165159704950082,-0.0023174307983998906,0.0,-0.002684583196164967,-0.00019396851474379022,-0.0020665850389170494,-0.0015668023431258818,-0.0011719136865167305,-0.0008774875503554921,-0.0006525357943233308,-0.00047758752190380703,-0.0003589233704238626,-0.00026777282318044796,0.0,-0.004052548772701036,-0.0003144367411165754,-0.0032316971004281913,-0.0025074713934110674,-0.0019100828392944003,-0.0014413091912109277,-0.0010775656620219144,-0.0007929694147000384,-0.0005906444340690529,-0.00043421093130587956,0.0,-0.0037973398862160704,-0.00023826608742072447,-0.0028395992634894997,-0.0020966013946719917,-0.001541725422871577,-0.0011329458054315526,-0.0008450905066548889,-0.0006097291355578822,-0.00045172670709460943,-0.0003310380036032774,0.0,-0.0035201310372414076,-0.0001576216968516781,-0.0023769322498285463,-0.0016338560889212685,-0.0011503107518450004,-0.0008176662236677392,-0.0006060940845361419,-0.00042679201410242767,-0.0003056318469547509,-0.00022181315558832156,0.0,-0.005515460657230436,-0.0002781611689016319,-0.004016021995339856,-0.0029016102295940822,-0.0020535524154468923,-0.0015020220517379206,-0.0010836439418872152,-0.0007795683750478344,-0.0005331675585749842,-0.0003855613918910464
14.60875218050881,0.0,-0.008133046551703766,-0.001974997622344784,-0.007038361750871751,-0.006077145067467208,-0.0051426446057043565,-0.004421858834832071,-0.003789691453790154,-0.0032303945633664452,-0.0027189688612706204,-0.0023119584438766145,0.0,-0.0027929428414396034,-0.00019658930662189356,-0.0021439638357277375,-0.0016205256282167688,-0.001208509671033916,-0.0009023269597070576,-0.0006688280083020998,-0.000488263931214012,-0.0003659379987082146,-0.00027209281591078054,0.0,-0.00416859695210606,-0.00031586161469951006,-0.0033159780263899916,-0.0025662231938613075,-0.0019494451653572324,-0.0014672458733205889,-0.00109371644159527,-0.0008028698730607343,-0.000596667988334789,-0.0004372813151016162,0.0,-0.0039047646467170317,-0.0002396203388920653,-0.0029134912005099383,-0.0021461221947272073,-0.0015740219935314228,-0.0011539395673380755,-0.0008581150479533931,-0.0006178445476855524,-0.00045677719132837627,-0.000333704053288653,0.0,-0.003618093422426083,-0.0001589084319810946,-0.002438415077967064,-0.0016726158879019739,-0.0011746627768657427,-0.0008333473151403086,-0.0006155419094523857,-0.0004328314498053926,-0.0003095485681915063,-0.00022393674342504873,0.0,-0.005648432318457629,-0.000278619982576871,-0.004102566107514831,-0.0029569724491763515,-0.0020876433955161794,-0.0015236495473169302,-0.0010958117517120916,-0.0007865023707897658,-0.0005376197153073424,-0.0003871714748146836
15.086592052056364,0.0,-0.00828045594780614,-0.0019616456259395174,-0.007146022846051552,-0.006154211577635646,-0.005193399421692373,-0.004454345875874277,-0.0038066286580374273,-0.003236126189453708,-0.002717184126358498,-0.002302694296263869,0.0,-0.002902864097600817,-0.00019889734065405934,-0.0022218089877121977,-0.0016740751833878886,-0.001244609484928262,-0.0009265831987774534,-0.0006845020871972767,-0.0004984011790086289,-0.00037249069983769155,-0.00027601112686444375,0.0,-0.004284305088172763,-0.000316793403246945,-0.003399185711666948,-0.0026235782872482045,-0.0019873196639088437,-0.0014918177299350405,-0.0011086403695103083,-0.000811763722811967,-0.0006018832195844942,-0.000439692283790476,0.0,-0.004011770680789342,-0.00024059231694119215,-0.0029863879840056062,-0.0021944462021396033,-0.0016050964706777735,-0.0011738455006542127,-0.0008701493665540908,-0.000625166499247847,-0.00046119562362016816,-0.000335850992699635,0.0,-0.003715274569487117,-0.00015993904117330815,-0.0024988575006841627,-0.001710333460035405,-0.001198030196260742,-0.0008482114104537163,-0.0006242420324887455,-0.00043829064529043326,-0.00031303298282705307,-0.0002257012250878227,0.0,-0.005777807831530055,-0.00027860026066526167,-0.0041857516283943215,-0.0030094497919779823,-0.002119388043209286,-0.0015434246267243142,-0.0011064769049122275,-0.0007922632237989907,-0.0005412754751206205,-0.0003881156633869425
15.571065287409711,0.0,-0.00842074981577721,-0.0019451474815257491,-0.007246465925608468,-0.006224296989953841,-0.005237661307184577,-0.0044809287929233645,-0.003818179850703456,-0.0032370696585682385,-0.002711274911560748,-0.0022897704652759766,0.0,-0.003014258138628693,-0.0002008863396166679,-0.0023000193821507684,-0.0017273588261091466,-0.001280136207897071,-0.0009502004504943408,-0.0006995147693368122,-0.000507970873080488,-0.00037856120862046977,-0.0002795167581149011,0.0,-0.004399613822520478,-0.00031723523923019226,-0.0034812505658947876,-0.0026794725206040447,-0.0020236546260700783,-0.0015149923675049826,-0.0011223139907748875,-0.0008196387932538554,-0.0006062824883270196,-0.0004414450768594913,0.0,-0.004118305859992608,-0.00024118277635776247,-0.003058229118548745,-0.0022415182710747994,-0.0016349046865928743,-0.0011926365480387881,-0.0008811719024358871,-0.0006316828636833915,-0.00046497344986849194,-0.000337478298174065,0.0,-0.0038116196235748285,-0.000160711682291203,-0.00255820478367892,-0.0017469630301831657,-0.001220377204389323,-0.0008622355809501916,-0.0006321764783202495,-0.0004431579839435347,-0.0003160763973863829,-0.00022710455049087207,0.0,-0.005903473764577378,-0.0002781087922667925,-0.0042655013277313894,-0.003058987768757418,-0.002148754059577022,-0.001561330824046719,-0.001115631537458712,-0.0007968490127110871,-0.0005441342819541596,-0.00038840183702552904
16.06225831476176,0.0,-0.008553900833021566,-0.0019256445295863093,-0.0073397057882314464,-0.00628743676959578,-0.00527549938113424,-0.0045017022148419765,-0.003824453201661979,-0.0032333447690387224,-0.002701366024744771,-0.002273330263713361,0.0,-0.0031270335347473453,-0.00020255131742743913,-0.002378493252528611,-0.0017802855926577045,-0.0013150151664172377,-0.0009731252352394653,-0.0007138250521721846,-0.0005169468721728136,-0.0003841308647405309,-0.0002826005940718557,0.0,-0.004514467743095254,-0.00031719171459206996,-0.00356210744413156,-0.0027338465452615944,-0.002058403312877806,-0.0015367416749821727,-0.0011347173299343107,-0.0008264860841618835,-0.0006098604523586247,-0.0004425434040373236,0.0,-0.004224322129184047,-0.0002413936337809526,-0.0031289583302017386,-0.002287287574455211,-0.0016634067473648242,-0.0012102892352431384,-0.000891163994779828,-0.0006373841570366495,-0.0004681039933726102,-0.0003385875729764132,0.0,-0.003907079565740573,-0.00016122525874310022,-0.0026164067905242506,-0.0017824628414019675,-0.0012416716326920994,-0.0008753996420014547,-0.0006393296267887572,-0.0004474239345517599,-0.00031867138668013423,-0.00022814628458646822,0.0,-0.0060253377261868316,-0.0002771537561313593,-0.004341754404298158,-0.0031055447606381024,-0.0021757188034506178,-0.0015773580618793507,-0.0011232726537849405,-0.0008002617639495282,-0.0005461978801211172,-0.0003880410784029297
16.560279169353645,0.0,-0.008679916322959693,-0.0019032850486564712,-0.007425787847261691,-0.006343691401104068,-0.0053070049172492416,-0.004516779286253334,-0.0038255706653215066,-0.0032250847784989958,-0.0026875920601542474,-0.002253525299240489,0.0,-0.0032410976157327886,-0.0002038881628706518,-0.0024571283907018084,-0.0018327657966732392,-0.001349174528329159,-0.0009953061109337859,-0.000727394903114923,-0.0005253049760938363,-0.0003891828096805111,-0.0002852550373216964,0.0,-0.004628816606447057,-0.0003166683550393634,-0.0036416958234502857,-0.002786645838275236,-0.002091524538464756,-0.0015570415234647222,-0.0011458346507267827,-0.0008322995523042752,-0.0006126142741191225,-0.00044299294132704015,0.0,-0.004329776553104761,-0.00024122747129574646,-0.003198523469717363,-0.0023317074402374976,-0.0016905674447967275,-0.0012267832150032751,-0.0009001107130131796,-0.0006422632447622889,-0.00047058269166969,-0.00033918213043561163,0.0,-0.004001612083878435,-0.0001614791205219227,-0.0026734178712985186,-0.0018167950103609512,-0.0012618854075984738,-0.0008876858282548189,-0.0006456888691981482,-0.0004510808901676707,-0.0003208121344483086,-0.00022882730678279548,0.0,-0.0061433290732591074,-0.0002757449800560165,-0.004414466383839363,-0.0031490901744662112,-0.002200269179533615,-0.0015915030184384053,-0.0011294014459006254,-0.0008025082253884191,-0.0005474705167861264,-0.00038704592745090354
17.065214279378278,0.0,-0.008798836501047132,-0.001878222402904953,-0.00750478532898342,-0.006393145810141536,-0.005332289371843616,-0.004526288574043179,-0.0038216679123197653,-0.003212433773138442,-0.0026700965202912726,-0.0022305153833342382,0.0,-0.0033563563946131304,-0.00020489411890769267,-0.002535823384890669,-0.001884712185429003,-0.001382545484857775,-0.0010166944843575474,-0.0007401887733549713,-0.0005330235949863194,-0.00039370196603025513,-0.0002874743996613826,0.0,-0.004742614544391174,-0.0003156720338978799,-0.003719960191149765,-0.0028378211991742885,-0.0021229821544251153,-0.0015758719372173044,-0.0011556536439129546,-0.0008370763545219514,-0.0006145433788799319,-0.000442801660283801,0.0,-0.004434630543983992,-0.00024068803246048091,-0.0032668770401490053,-0.0023747359687966833,-0.0017163559753896928,-0.0012421016572063692,-0.0009080000145927815,-0.0006463157453646214,-0.0004724069181383704,-0.00033926734067613826,0.0,-0.004095180835467128,-0.00016147332352210833,-0.002729197243897369,-0.0018499260212996554,-0.0012809942012393136,-0.0008990790398323477,-0.000651243971296764,-0.0004541234415774037,-0.0003224941338862237,-0.00022915007285590112,0.0,-0.006257397537820859,-0.0002738932736094717,-0.004483608134338732,-0.003189606054325963,-0.0022224008879583286,-0.0016037677806112673,-0.0011340241428675227,-0.0008035985067975519,-0.000547958589605511,-0.00038543225499471594
17.577160876552686,0.0,-0.008910732620648232,-0.001850614194460284,-0.007576797413680787,-0.006435906895860193,-0.005351482243744792,-0.00453037224256868,-0.0038128918440898693,-0.003195545537497469,-0.002649030279895403,-0.0022044667026731896,0.0,-0.003472715642632257,-0.0002055675275861041,-0.0026144780789941905,-0.001936040278233331,-0.0014150625799725473,-0.001037244481072456,-0.000752174045731373,-0.0005400835785420747,-0.0003976752135076937,-0.0002892547408969275,0.0,-0.004855820791291453,-0.00031421071998655805,-0.0037968502147498343,-0.002887328905962252,-0.0021527453739272054,-0.0015932168495177653,-0.0011641657307230986,-0.0008408166831095184,-0.000615649614546197,-0.0004419795854929629,0.0,-0.004538850525022246,-0.00023977990654022448,-0.003333976236877456,-0.002416336045563989,-0.0017407460614844196,-0.0012562308486272719,-0.0009148230917064638,-0.0006495398613509867,-0.00047357613897790624,-0.0003388502759153835,0.0,-0.004187755914204947,-0.00016120858800557525,-0.0027837089379723966,-0.0018818266730997834,-0.00129897755422938,-0.0009095666326683392,-0.0006559874192981504,-0.0004565482991312294,-0.00032371447797051165,-0.00022911847128701397,0.0,-0.006367513017501507,-0.0002716106096777013,-0.004549165380119028,-0.003227085933253825,-0.0022421179834116473,-0.0016141596980086366,-0.0011371513929169454,-0.0008035464326668005,-0.0005476706880927952,-0.00038321829269221395
18.09620538906977,0.0,-0.0090157049862529,-0.0018206215035437272,-0.007641947052647068,-0.006472101837766708,-0.00536472911511205,-0.004529184297929562,-0.003799399413776973,-0.003174582388125717,-0.0026245506161835337,-0.0021755505531835715,0.0,-0.0035900815173828854,-0.00020590783152042933,-0.0026929941392918448,-0.0019866687928836732,-0.0014466640339964498,-0.0010569131002016328,-0.0007633212798315457,-0.0005464684106093248,-0.00040109146692696824,-0.0002905938201068484,0.0,-0.004968399861082497,-0.00031229348942659935,-0.003872320889546552,-0.002935130770889605,-0.002180788739043219,-0.0016090640071452552,-0.0011713662887592167,-0.0008435239351002172,-0.0006159373466744575,-0.0004405387155691074,0.0,-0.004642408095084892,-0.00023850861863319023,-0.0033997830643665854,-0.002456475391154395,-0.0017637159434542135,-0.0012691601960276814,-0.0009205745421749598,-0.00065193643283872,-0.0004740919688814069,-0.00033793972360266996,0.0,-0.0042793139483970405,-0.00016068631917816258,-0.0028369219108897625,-0.0019124720704328773,-0.0013158188310829903,-0.0009191382820570994,-0.0006599144738989855,-0.00045835441075345833,-0.0003244718484024186,-0.00022873780203619068,0.0,-0.006473664866341864,-0.00026891010591178805,-0.00461113800549006,-0.003261534276936607,-0.002259432339408013,-0.0016226910369872268,-0.001138798251767451,-0.0008023694134738426,-0.0005466175567595866,-0.0003804244397502634
18.622466655694787,0.0,-0.009113880495933906,-0.0017884080644215105,-0.007700378394370818,-0.006501875856541882,-0.005372189673385404,-0.00452288864612486,-0.003781356199330775,-0.0031497139707770965,-0.0025968202124008162,-0.0021439421720504523,0.0,-0.00370836123852134,-0.00020591566320184694,-0.002771275684092305,-0.002036520179223629,-0.0014772920150842909,-0.0010756604238028216,-0.0007736044660633487,-0.0005521642768845065,-0.00040394195226447984,-0.0002914911547165677,0.0,-0.005080321504128324,-0.0003099304517487819,-0.0039463324332831935,-0.0029811941448570447,-0.00220709197123505,-0.0016234048147700465,-0.0011772544992803711,-0.0008452044209050106,-0.0006154134322227943,-0.00043849273727146856,0.0,-0.00474528006483083,-0.00023688064641459104,-0.003464264335707837,-0.002495126728578811,-0.001785248402984252,-0.0012808820640628597,-0.0009252523839214393,-0.0006535088509152322,-0.0004739582489195957,-0.00033654599800896057,0.0,-0.004369838035407394,-0.00015990863858763725,-0.002888810028909991,-0.0019418417534438686,-0.0013315053019705254,-0.000927786034629852,-0.000663023210568956,-0.0004595428189072078,-0.00032476658709421465,-0.0002280145741122073,0.0,-0.006575861230107289,-0.00026580619729174365,-0.004669539406251672,-0.003292966221528725,-0.0022743633658971986,-0.0016293787544994802,-0.0011389841944197993,-0.0008000885313839969,-0.0005448122193166078,-0.0003770732061746202
19.15603110462064,0.0,-0.009205411039415155,-0.0017541398582235955,-0.00775225495710477,-0.0065253906165943796,-0.005374036234635805,-0.0045116576970271995,-0.0037589357017611936,-0.0031211168271196056,-0.002566006503872968,-0.002109820119553497,0.0,-0.0038274635314325227,-0.0002055927295596121,-0.0028492295562997493,-0.0020855206587581106,-0.0015068926609367785,-0.0010934495358896892,-0.0007830011681369962,-0.000557160204200715,-0.0004062200707889384,-0.0002919479353839991,0.0,-0.005191561126937294,-0.00030713296866969974,-0.004018850535648208,-0.003025491934901892,-0.0022316400562801147,-0.0016362342666067914,-0.0011818337771054464,-0.0008458678996719085,-0.0006140874980421943,-0.0004358573717683655,0.0,-0.004847448738523505,-0.000234903488323427,-0.0035273917542713584,-0.0025322675721786937,-0.0018053306038326204,-0.0012913916235076746,-0.0009288582583647328,-0.0006542633859934924,-0.00047318114677646076,-0.0003346810105463606,0.0,-0.004459317784037992,-0.00015887855747321792,-0.0029393520341571043,-0.00196991948597017,-0.0013460279218404146,-0.000935504100316604,-0.000665314730921076,-0.00046011703293967796,-0.0003246008462644892,-0.00022695672042553742,0.0,-0.006674128005542685,-0.0002623145070103757,-0.004724395463262865,-0.0033214065162728472,-0.0022869372868729765,-0.0016342439339377716,-0.0011377330142574129,-0.0007967284820657057,-0.0005422697229702646,-0.0003731889391096048
19.69699596756436,0.0,-0.009290470841142033,-0.0017179848784102465,-0.007797757236635528,-0.006542822297650977,-0.0053704519275870125,-0.00449567080014514,-0.0037323183180119532,-0.003088973368054083,-0.002532281152946027,-0.002073365503285034,0.0,-0.003947299080043028,-0.0002049421574046192,-0.0029267657554179647,-0.002133600586670678,-0.0015354161957446082,-0.0011102467046162647,-0.0007914928131340946,-0.0005614483101268881,-0.00040792182702983703,-0.00029196731977097925,0.0,-0.005302099517524181,-0.0003039137256162904,-0.004089846101175424,-0.003068002451972809,-0.002254422880152565,-0.0016475507594843905,-0.001185111696280081,-0.000845527425259928,-0.0006119718545652917,-0.0004326501153022377,0.0,-0.004948901815417631,-0.00023258588296207552,-0.0035891418719786886,-0.0025678803545539134,-0.0018239540736174674,-0.001300686884767313,-0.0009313975517896898,-0.0006542091777033217,-0.0004717693270038872,-0.00033235827101542613,0.0,-0.004547749201454919,-0.00015760010507338804,-0.002988531568402669,-0.0019966933186306417,-0.0013593813666739638,-0.0009422889959756544,-0.0006667931969770972,-0.00046008294865526497,-0.000323978619334981,-0.00022557344660545007,0.0,-0.006768507943609175,-0.0002584523226885059,-0.004775743923931513,-0.003346889365474574,-0.002297186785152837,-0.0016373117042298823,-0.0011350729111760675,-0.0007923176839190175,-0.0005390074682338212,-0.00036879791798160016
20.24548008329119,0.0,-0.009369254388505185,-0.001680112870867649,-0.007837081024730935,-0.006554360725777331,-0.005361629834784421,-0.004475113706696053,-0.0037016909856006646,-0.003053471214549273,-0.0024958196064640073,-0.002034761257017959,0.0,-0.004067780518962191,-0.00020396839473513803,-0.003003797560008725,-0.0021806945628527843,-0.0015628171298008857,-0.0011260216850911883,-0.0007990648575103504,-0.0005650238251616785,-0.00040904573921226163,-0.00029155422544376453,0.0,-0.00541192249336089,-0.000300286864086098,-0.004159295118066115,-0.003108709367405439,-0.0022754353207119038,-0.0016573563767304895,-0.0011871001568231727,-0.0008441994239574234,-0.0006090816275061485,-0.00042889020768277134,0.0,-0.005049631961169172,-0.0002299379012282653,-0.0036494958524201492,-0.0026019522562218123,-0.0018411145835853205,-0.0013087688014909455,-0.0009328794905741653,-0.000653358245577194,-0.00046973375470157804,-0.00032959272094028753,0.0,-0.004635134239569226,-0.0001560785075733644,-0.00303633700770363,-0.002022155563653752,-0.001371564016151743,-0.000948139666774957,-0.0006674659782329525,-0.0004594489174305918,-0.0003229058009805933,-0.00022387525088984894,0.0,-0.006859059314466909,-0.00025423860813533587,-0.004823633527036171,-0.0033694579156944024,-0.0023051506065970414,-0.00163861116159109,-0.0011310364278783252,-0.000786887993213691,-0.0005350450379161538,-0.0003639280675569359
20.801580683518157,0.0,-0.009441974841634847,-0.0016406946819180752,-0.007870435689542016,-0.006560207840080912,-0.005347771460053004,-0.00445017723804736,-0.0036672468379197404,-0.003014802539276762,-0.002456800375345635,-0.0019941917267150915,0.0,-0.0041888224516826705,-0.00020267719376750764,-0.003080241513144029,-0.0022267413661999427,-0.001589054177859265,-0.0011407476730663918,-0.0008057071531368537,-0.0005678852718106513,-0.0004095928497328266,-0.00029071544337073817,0.0,-0.00552102087090288,-0.00029626788235773854,-0.004227178487003991,-0.003147601574900125,-0.0022946771715397214,-0.0016656567800581773,-0.0011878158333046734,-0.000841903937164982,-0.0006054346327995307,-0.0004245986684123062,0.0,-0.005149636850275409,-0.00022697087223072526,-0.003708439419883784,-0.002634475204284476,-0.001856812226724622,-0.0013156412660015463,-0.0009333175754073187,-0.0006517258158372259,-0.00046708794327644093,-0.00032640088728175406,0.0,-0.004721480583271098,-0.00015432011019016377,-0.0030827613097395624,-0.002046302614633672,-0.001382577848140806,-0.0009530574659888086,-0.0006673438937936437,-0.0004582258932059492,-0.0003213901440204282,-0.00022187396996919788,0.0,-0.006945854989326645,-0.0002496938866054083,-0.00486812316893351,-0.0033891637156784143,-0.0023108733025944996,-0.0016381750557944684,-0.0011256607303553345,-0.0007804748407617876,-0.0005304042098231151,-0.0003586090539676081
21.365394999962284,0.0,-0.009508863272822717,-0.0015999024846742502,-0.007898043102112598,-0.006560576442049836,-0.00532908585232099,-0.004421056244681627,-0.0036291844795413417,-0.0029731631288108123,-0.0024154043975892422,-0.001951842270189783,0.0,-0.004310341662544187,-0.00020107590002057296,-0.0031560174306667723,-0.002271683859560099,-0.0016140904913490935,-0.001154401282159472,-0.0008114141097489277,-0.0005700344963977537,-0.00040956682987362657,-0.0002894599852394708,0.0,-0.005629390052768071,-0.00029187415053205353,-0.004293481568477004,-0.0031846727485543257,-0.002312152994341211,-0.0016724610166940158,-0.0011872801816762407,-0.0008386644775217022,-0.0006010514223125832,-0.0004197986900150977,0.0,-0.005248918718654154,-0.00022369777656762498,-0.003765962378136417,-0.0026654453138762247,-0.0018710511242303397,-0.0013213108067572088,-0.0009327295516082735,-0.0006493300749437413,-0.0004638476205526267,-0.00032280114110855263,0.0,-0.004806801375418759,-0.00015233271440551367,-0.0031278017688721464,-0.002069134745149498,-0.0013924284510885632,-0.0009570461507493691,-0.0006664413969520406,-0.0004564274568939892,-0.00031944124948379236,-0.00021958300302523358,0.0,-0.007028981712851815,-0.00024484054227437527,-0.00490928125333682,-0.0034060661522724188,-0.0023144049994842726,-0.0016360395060016238,-0.0011189876324679173,-0.0007731169463891057,-0.0005251087177363169,-0.00035287221015297847
21.93704187138882,0.0,-0.00957016743254678,-0.0015579091867455284,-0.007920137411077652,-0.006555689861925048,-0.005305789826276257,-0.004387949724992619,-0.0035877066912698113,-0.0029287513646738847,-0.0023718141280881597,-0.0019078977639041313,0.0,-0.004432256995518227,-0.00019917408226213093,-0.0032310486322205427,-0.0023154689122436506,-0.0016378937815462937,-0.0011669623443499911,-0.0008161839077708247,-0.0005714763036517192,-0.00040897397541484403,-0.00028779896837527404,0.0,-0.005737029924803398,-0.0002871253096809309,-0.004358194465914159,-0.003219921261794001,-0.0023278723236151307,-0.0016777814430975603,-0.0011855185770943222,-0.0008345076244862513,-0.0005959550991433431,-0.00041451523126728214,0.0,-0.0053474842663805006,-0.00022013374894680693,-0.0038220589901593115,-0.002694863061687586,-0.001883839913337125,-0.0013257868666456845,-0.0009311367697257993,-0.0006461920455295703,-0.00046003085453144875,-0.0003188134169865024,0.0,-0.004891114755248447,-0.0001501259757362748,-0.003171460159203027,-0.0020906559450232847,-0.0014011251940295702,-0.0009601119748177394,-0.0006647758436709358,-0.0004540695377809064,-0.0003170705210436804,-0.00021701696067698495,0.0,-0.007108539168004426,-0.00023970303903969885,-0.0049471855371394135,-0.0034202321574682746,-0.00231580163213844,-0.0016322442065409071,-0.001111062638568863,-0.0007648560339056993,-0.00051918424327325,-0.00034674991557359425
22.51661852951479,0.0,-0.009626151191123738,-0.0015148858466908159,-0.00793696492086844,-0.0065457816887141635,-0.005278107012590727,-0.004351060562346405,-0.003543020627907258,-0.00288176771723481,-0.0023262129867577665,-0.0018625419409392294,0.0,-0.004554489437458849,-0.00019698272599439227,-0.0033052619953430162,-0.0023580470309417048,-0.0016604359399801222,-0.0011784139020709842,-0.0008200185766739168,-0.0005722182659301297,-0.00040782299783065064,-0.00028574521385642574,0.0,-0.005843944606559436,-0.00028204251879322516,-0.004421311758506954,-0.003253349796559763,-0.0023418492442364713,-0.0016816338196740702,-0.0011825605483509714,-0.0008294629269149497,-0.0005901712810734564,-0.00040877482500866467,0.0,-0.005445344146052967,-0.00021629531346195233,-0.0038767275623011774,-0.002722732625330565,-0.001895191062131307,-0.0013290815482372449,-0.0009285643047564064,-0.0006423353823926596,-0.0004556579514883346,-0.00031445910014008715,0.0,-0.004974443427668752,-0.00014771074682216464,-0.0032137424525831098,-0.0021108736898160915,-0.0014086809606449618,-0.0009622637329074241,-0.0006623678642858917,-0.0004511704127055328,-0.0003142913292673554,-0.00021419164638813507,0.0,-0.00718463927980681,-0.00023430672135214435,-0.004981922538740394,-0.00343173599028241,-0.002315124519648303,-0.001626832356439012,-0.0011019356539998654,-0.0007557367915685131,-0.0005126584049781378,-0.0003402754112954164
23.104243813105445,0.0,-0.00967709252776416,-0.0014710001125850343,-0.007948783452720766,-0.0065310950843111126,-0.0052462679999616835,-0.004310596407051816,-0.0034953381017191064,-0.002832416313038511,-0.0022787856318382256,-0.0018159576832921854,0.0,-0.00467696162393961,-0.00019451395176965584,-0.0033785877558635807,-0.002399372364094777,-0.0016816933758470665,-0.001188742441296886,-0.0008229244986738075,-0.0005722712460078347,-0.0004061251433610494,-0.0002833133854268541,0.0,-0.00595014136184805,-0.00027664791965741146,-0.004482831963034968,-0.003284964849708745,-0.002354102304804993,-0.0016840373816682862,-0.0011784400745593637,-0.0008235633471470508,-0.0005837281459659578,-0.00040260564760539514,0.0,-0.005542512131544605,-0.00021219997720271937,-0.003929970043874829,-0.002749061516136827,-0.0019051209112050595,-0.0013312098289301015,-0.000925041241558886,-0.0006377867671090433,-0.00045075149239804567,-0.00030976106600240274,0.0,-0.00505681391673463,-0.00014509891772006338,-0.00325465857917967,-0.002129798579005381,-0.0014151120697008634,-0.0009635128455945124,-0.0006592414800446356,-0.00044775100797733334,-0.0003111191497825256,-0.00021112408612416672,0.0,-0.007257405094507791,-0.00022867754904260459,-0.005013587253037427,-0.0034406587774738137,-0.0023124406527808236,-0.001619851375770116,-0.001091661301507803,-0.000745808058870807,-0.0005055613754190345,-0.0003334832077740672
23.70003656092603,0.0,-0.009723283675391384,-0.0014264176509952448,-0.007955860582110721,-0.006511881495928129,-0.005210509022550286,-0.004266768598131741,-0.0034448753066163296,-0.0027809031675158414,-0.00222971654962564,-0.0017683261140382855,0.0,-0.00479959887267046,-0.00019178173903856006,-0.0034509597380934127,-0.002439402642811101,-0.0017016470411316115,-0.0011979371255801839,-0.0008249114227294128,-0.0005716477515305762,-0.00040389330997045214,-0.0002805191663243464,0.0,-0.0060556315664109074,-0.00027096566247262105,-0.004542757530261867,-0.0033147765693413477,-0.002364654486129965,-0.001685014145217775,-0.0011731946407103906,-0.0008168436672389259,-0.0005766556925282349,-0.00039603677033862676,0.0,-0.00563900590818467,-0.00020786709485329688,-0.003981792061243728,-0.002773860386233086,-0.001913649697409585,-0.0013321890269713226,-0.0009205998183639667,-0.0006325743808724846,-0.00044533549285054883,-0.00030474281833270107,0.0,-0.0051382569917223005,-0.00014230404073082428,-0.003294222113840162,-0.002147444113357574,-0.0014204381255417816,-0.0009638728081875665,-0.0006554233372169634,-0.00044383352748020294,-0.00030757054533986117,-0.00020783157967842962,0.0,-0.007326971094284866,-0.0002228434452640403,-0.005042282339615998,-0.003447087907580997,-0.002307822185656203,-0.001611352658346175,-0.0010802984142585844,-0.0007351214718819862,-0.0004979245799992778,-0.00032640837169622326
24.30409400469357,0.0,-0.00976502977256298,-0.001381301981942097,-0.007958472053303425,-0.00648840168799982,-0.005171071985040064,-0.004219791914917234,-0.0033918519466153243,-0.0027274366657911425,-0.0021791891999768764,-0.0017198256128014295,0.0,-0.004922330263780288,-0.00018880059866459282,-0.0035223169262655393,-0.002478100077200118,-0.0017202830923541696,-0.0012059915199153191,-0.0008259926206121461,-0.0005703620470859065,-0.0004011430388631959,-0.00027737845627618074,0.0,-0.006160431168692734,-0.00026502041549491547,-0.004601095781028779,-0.003342799524306088,-0.0023735336278964824,-0.0016845902045050493,-0.0011668650756682184,-0.0008093404513562476,-0.0005689859072848103,-0.00038909718698665736,0.0,-0.005734847076736912,-0.00020331653045288218,-0.004032203477442868,-0.002797143529882999,-0.0019208016283434434,-0.001332039740119856,-0.0009152751626282464,-0.0006267277501292116,-0.0004394355451487649,-0.00029942758483064236,0.0,-0.005218807710445801,-0.00013934019018909692,-0.0033324509880965406,-0.0021638272844494624,-0.0014246824078503059,-0.0009633603039616007,-0.0006509425182612469,-0.0004394415185034766,-0.0003036631390416028,-0.0002043309941791758,0.0,-0.007393483644016673,-0.00021683335752143256,-0.005068118645399156,-0.003451118812373052,-0.0023013473648398116,-0.0016013925735001958,-0.0010679099573255564,-0.0007237316503959952,-0.0004897805348822381,-0.0003190859854987123
24.916534983173317,0.0,-0.009802637528295417,-0.0013358166104412185,-0.007956891538705022,-0.006460916117246106,-0.0051281974542008515,-0.004169881073621082,-0.0033364859051235782,-0.002672226658411425,-0.002127388602815614,-0.0016706355662373512,0.0,-0.005045087664333364,-0.00018558753030894153,-0.0035926032653094482,-0.0025154314688002563,-0.001737591043772974,-0.0012129044381095297,-0.0008261863151715009,-0.0005684321923933303,-0.00039789433987876487,-0.0002739104174134562,0.0,-0.006264558242884122,-0.00025883930537462947,-0.004657857553794198,-0.0033690515578033114,-0.0023807698114239424,-0.0016827960363543332,-0.0011594961416030545,-0.0008010937214206631,-0.0005607551972678351,-0.00038181875633197754,0.0,-0.005830059022250485,-0.000198570421932512,-0.004081217108427144,-0.0028189280010398436,-0.0019266026291466568,-0.001330786276006285,-0.0009091058624090639,-0.0006202793942114153,-0.00043308117409330323,-0.0002938410250834789,0.0,-0.005298503308715666,-0.00013622359219352066,-0.0033693658929093875,-0.002178967436593399,-0.0014278695085972416,-0.0009619953744913306,-0.0006458309165019733,-0.00043460102130167566,-0.00029941817317580066,-0.00020064108143710206,0.0,-0.007457095579814283,-0.0002106794280609193,-0.0050912109844213245,-0.0034528505973760366,-0.002293097474388843,-0.0015900321446407776,-0.0010545618695288108,-0.0007116972260042098,-0.0004811660158766844,-0.00031155480626062946
25.537478335130526,0.0,-0.009836412397028762,-0.0012901112875272555,-0.007951391854765172,-0.0064296809815130316,-0.005082120603215015,-0.004117242276598061,-0.0032789877132277023,-0.002615475185067457,-0.002074488440511925,-0.001620921031751912,0.0,-0.0051678094110688836,-0.00018216303647713975,-0.0036617691356695494,-0.002551372433266168,-0.0017535645389628138,-0.001218681161840262,-0.0008255161404370131,-0.0005658835300385315,-0.00039416672667750327,-0.0002701376213343284,0.0,-0.006368036823868311,-0.00025245232222058253,-0.0047130590513319096,-0.0033935579450679173,-0.002386397299473835,-0.0016796675424794747,-0.0011511371484292606,-0.0007921497530187509,-0.0005519993190083267,-0.00037423539075425734,0.0,-0.005924671284596326,-0.00019365370642621148,-0.004128851076306022,-0.002839238372619393,-0.0019310829102837308,-0.0013284584811819788,-0.0009021348992144446,-0.0006132683063010793,-0.0004263014983260489,-0.00028801120752061654,0.0,-0.005377386733448926,-0.00013297258068899965,-0.0034049921344537085,-0.002192890360050883,-0.0014300271830766282,-0.0009598029629605318,-0.0006401238119416881,-0.00042934367516088054,-0.0002948563734000723,-0.00019678249891867187,0.0,-0.007517963064897005,-0.00020441026174429733,-0.005111676460405724,-0.003452384073856724,-0.0022831540613577925,-0.0015773312863780087,-0.0010403190594447478,-0.000699078031992561,-0.0004721147000813764,-0.0003038492398351778
26.167053702854552,0.0,-0.00986667919168927,-0.0012443359801212735,-0.007942262341354174,-0.006394965488184237,-0.005033096573696926,-0.004062096440541384,-0.0032195779749957278,-0.0025573886700097225,-0.002020672556353807,-0.0015708525286595217,0.0,-0.005290433542111796,-0.00017854628799703038,-0.0037297660560675376,-0.0025858987560520488,-0.0017682041697323798,-0.0012233287241728878,-0.0008240056679366581,-0.0005627398036349699,-0.00038998309255884356,-0.0002660822619596999,0.0,-0.006470891705728203,-0.00024588823159234056,-0.004766717887784019,-0.0034163442936103166,-0.0023904570172060646,-0.0016752432369494903,-0.0011418376660129713,-0.0007825533110754392,-0.0005427575313553346,-0.00036638128602755227,0.0,-0.006018712893494513,-0.00018858977878949212,-0.004175124104197534,-0.00285809837848615,-0.0019342779905862138,-0.001325087625012641,-0.0008944048577937898,-0.000605731263210385,-0.0004191283523791154,-0.00028196576725391515,0.0,-0.005455500648304446,-0.00012960438494218058,-0.003439356084946732,-0.0022056208550422563,-0.0014311882483107896,-0.0009568090815665613,-0.0006338562300133854,-0.00042369892527353983,-0.0002900010039996713,-0.0001927749537320221,0.0,-0.00757625101928931,-0.0001980552475282736,-0.00512963934667416,-0.0034498243826372385,-0.0022716095509758027,-0.0015633566075896911,-0.0010252505162683593,-0.0006859345741407033,-0.00046266637512256916,-0.000296005672467547
26.80535831806242,0.0,-0.009893755328472805,-0.001198634103820782,-0.007929781388003997,-0.006357029849164338,-0.004981366495414586,-0.004004656140992236,-0.0031584681798177004,-0.0024981659051488457,-0.001966112424615751,-0.0015205924537787247,0.0,-0.005412897847221472,-0.00017475731583656314,-0.0037965479914738986,-0.002618986949326675,-0.0017815113978589146,-0.001226856057934803,-0.0008216803090684596,-0.0005590237654355788,-0.0003853661287111836,-0.00026176655737673486,0.0,-0.006573145910363068,-0.000239176630167687,-0.004818851930257867,-0.0034374354189422238,-0.002392989137149511,-0.0016695621206778359,-0.0011316479118687632,-0.0007723476196024523,-0.0005330680851658036,-0.0003582898355172739,0.0,-0.006112211760633125,-0.00018340324324526104,-0.004220055767144163,-0.002875531449463701,-0.001936222866587309,-0.0013207059438902335,-0.0008859593799931931,-0.0005977038894082746,-0.0004115926912213001,-0.00027573194500433827,0.0,-0.005532887745716178,-0.0001261373886374061,-0.003472485415984196,-0.0022171840713227017,-0.0014313851199944136,-0.000953041145725931,-0.0006270641491527687,-0.00041769547001097046,-0.00028487450196246553,-0.00018863776377803367,0.0,-0.007632126204193888,-0.0001916440902878461,-0.005145223210756669,-0.0034452763291377437,-0.002258553893461242,-0.00154817589416987,-0.001009424423130477,-0.0006723265051083703,-0.00045285787530736465,-0.00028805997748871564
27.452532626567614,0.0,-0.009917957221622913,-0.0011531410816776927,-0.007914225863872845,-0.006316130969445009,-0.004927169678136785,-0.003945129896669504,-0.003095865758479527,-0.002437999534836836,-0.0019109745735791238,-0.0014702945181603536,0.0,-0.0055351418515616506,-0.00017081616794360305,-0.003862072240462652,-0.002650616930985521,-0.0017934905772379636,-0.0012292751433830272,-0.0008185673417010219,-0.0005547596379442885,-0.0003803394313450404,-0.0002572126401783865,0.0,-0.006674823164506696,-0.00023234667883856726,-0.004869480670221885,-0.003456858109669207,-0.0023940357003403006,-0.001662665302367519,-0.0011206188730053636,-0.0007615763751097657,-0.0005229696089946235,-0.00034999355553882224,0.0,-0.0062051962817912575,-0.00017811843440455495,-0.004263667024360507,-0.0028915629461333456,-0.001936954292523319,-0.0013153475892304749,-0.0008768427286225197,-0.0005892223206623754,-0.0004037258129031465,-0.0002693360996964846,0.0,-0.005609591490661138,-0.00012258972491111544,-0.0035044092703120874,-0.00222760691715247,-0.0014306516975598363,-0.0009485283769112644,-0.0006197839465784907,-0.0004113623867813741,-0.0002794997099500893,-0.00018438927844353169,0.0,-0.007685757375717999,-0.0001852045383208,-0.005158553327547681,-0.0034388451724765134,-0.0022440788600527955,-0.0015318576444568071,-0.0009929087392223964,-0.0006583121396104817,-0.0004427259111653243,-0.00028004500911707556
28.108684663611264,0.0,-0.009939598905399714,-0.0011079837318173252,-0.007895869750732993,-0.006272521434356392,-0.004870743065859499,-0.0038837217214406595,-0.0030319731372621655,-0.0023770750823177943,-0.0018554198200434074,-0.00142010327996371,0.0,-0.0056571059260296964,-0.00016674236396355623,-0.0039262986258999,-0.0026807710844005783,-0.0018041486419072441,-0.0012306002848341952,-0.0008146952238118097,-0.0005499721978925454,-0.0003749268778614409,-0.00025244191206678603,0.0,-0.0067759464964579005,-0.00022542642364468878,-0.004918624166833161,-0.0034746401126328247,-0.0023936401951377396,-0.0016545949834997837,-0.0011088014180442435,-0.0007502826412565406,-0.0005125002962909906,-0.00034152335908481737,0.0,-0.006297694015691126,-0.0001727586904167781,-0.004305979393562538,-0.0029062191373244247,-0.0019365103925595478,-0.0013090477596075963,-0.0008670989998773459,-0.0005803222383443605,-0.00039555862978723295,-0.0002628030075674585,0.0,-0.005685654644485444,-0.00011897876931445697,-0.003535157551713968,-0.002236917115376149,-0.0014290230907643955,-0.0009433008903803786,-0.0006120517715846968,-0.00040472817991514987,-0.0002738992720205478,-0.00018004630705255887,0.0,-0.007737314145779992,-0.0001787622065515631,-0.005169755929459155,-0.00343063595670653,-0.002228277836530011,-0.0015144708546254257,-0.0009757707716857052,-0.000643947949288003,-0.0004323069342296827,-0.0002719906100555963
28.773944071482738,0.0,-0.009958990475163982,-0.001063279831689141,-0.007874982800575586,-0.0062264482930639384,-0.004812319589033385,-0.0038206306507806635,-0.002966986717368952,-0.0023155699224139494,-0.001799602330599029,-0.0013701536165643716,0.0,-0.0057787307743275475,-0.00016255483691193884,-0.003989188989507902,-0.002709433472796832,-0.0018134946831688734,-0.0012308475541829896,-0.0008100932274333888,-0.0005446865506021477,-0.000369152186209693,-0.0002474750458295931,0.0,-0.006876537290588608,-0.00021844260026711342,-0.00496630240089264,-0.003490808992214008,-0.0023918468346743114,-0.0016453937943718261,-0.0010962457528028466,-0.0007385085448787419,-0.0005016972231887692,-0.0003329085478082593,0.0,-0.00638973044490027,-0.00016734628022952927,-0.004347014089265102,-0.002919526011457897,-0.0019349298836111512,-0.0013018419100246303,-0.0008567714798836545,-0.000571038498469626,-0.00038712100805367273,-0.0002561559111077841,0.0,-0.0057611184468434155,-0.00011532107533890138,-0.003564760382758247,-0.0022451422447361063,-0.0014265349533998982,-0.0009373890290387501,-0.0006039031084252085,-0.0003978206307307745,-0.000268095181238977,-0.00017562429844782544,0.0,-0.00778696557733928,-0.00017234060183465746,-0.005178957183850298,-0.0034207525810738006,-0.002211244736634251,-0.0014960846810617913,-0.0009580766665735235,-0.0006292880130355942,-0.0004216366035801663,-0.0002639235432977719
29.44845129599551,0.0,-0.00997643614601417,-0.0010191377463278529,-0.007851828488472348,-0.006178151052440416,-0.00475212732649443,-0.0037560492850330406,-0.002901095941053056,-0.002253652568393067,-0.0017436676091523444,-0.001320570803919135,0.0,-0.005899955541400035,-0.0001582719053116183,-0.004050706431319694,-0.002736589987788156,-0.001821539693873685,-0.0012300351487774764,-0.0008047908786740953,-0.0005389266798385535,-0.00036303824488754865,-0.0002423311047901094,0.0,-0.006976613268764032,-0.00021142056275649118,-0.005012534355926715,-0.0035053922881608853,-0.0023887002261716818,-0.0016351049693690365,-0.0010830008274799927,-0.0007262938788839665,-0.0004905956615333734,-0.00032417604327740826,0.0,-0.006481327361041537,-0.00016190224905132962,-0.004386791506096079,-0.0029315094019920006,-0.0019322516793604527,-0.00129376588804889,-0.0008459022534211518,-0.0005614039872280639,-0.0003784413218805917,-0.0002494158368512822,0.0,-0.005836020786420609,-0.0001116322753747852,-0.003593247488913612,-0.0022523099191597393,-0.001423223098015821,-0.0009308236016335663,-0.0005953724299263376,-0.00039066571001080086,-0.00026210823785725184,-0.000171136800716488,0.0,-0.007834878742550223,-0.00016596097661890924,-0.005186282050368026,-0.0034092968343806458,-0.0021930730823685953,-0.0014767678970042974,-0.0009398909048791634,-0.0006143836289027715,-0.00041074931357735307,-0.0002558676585353948
30.132314372390724,0.0,-0.00999223141026791,-0.00097565673577596,-0.007826661948346874,-0.0061278601810032755,-0.004690385980687884,-0.0036901634805897084,-0.0028344819756540803,-0.002191481685425627,-0.001687753640479099,-0.0012714698715221224,0.0,-0.006020717829245955,-0.00015391109789221418,-0.004110814640354193,-0.002762226853673897,-0.0018282955403342632,-0.0012281822094400237,-0.0007988176009012786,-0.0005327160340514367,-0.0003566073703671506,-0.00023702810258380267,0.0,-0.007076187810827855,-0.00020438422790187416,-0.0050573371331875125,-0.003518415731316463,-0.002384243857916251,-0.0016237712274636189,-0.001069113929139702,-0.000713676570417328,-0.0004792294868059721,-0.0003153507677939669,0.0,-0.006572501878314045,-0.00015644644474397396,-0.004425330333060943,-0.002942193614806304,-0.001928513832716442,-0.0012848552383300709,-0.0008345318198359723,-0.0005514499405141666,-0.00036954664136772103,-0.00024260195812569624,0.0,-0.00591039542505608,-0.00010792703583804427,-0.0036206475588629774,-0.002258446692228454,-0.001419122740765975,-0.000923635242892169,-0.000586492920347195,-0.00038328784839809673,-0.00025595806232621215,-0.00016659578615168627,0.0,-0.007881216681367775,-0.0001596427188330511,-0.005191853111468698,-0.003396367673472488,-0.002173854882640248,-0.0014565889359600562,-0.0009212756293422563,-0.0005992825336712365,-0.00039967785693601133,-0.0002478435276030415
30.825673746481847,0.0,-0.010006660410728199,-0.0009329264649996972,-0.0077997280790487985,-0.0060757960551361505,-0.00462730668166361,-0.0036231520998685008,-0.0027673175531622934,-0.002129205148736879,-0.001631989077615032,-0.001222955130034668,0.0,-0.006140952796013676,-0.00014948921443648847,-0.004169477177200754,-0.0027863301236438903,-0.0018337750386550182,-0.001225308563031907,-0.0007922026841310823,-0.0005260773841661046,-0.0003498810645732102,-0.00023158346721161908,0.0,-0.00717526868333838,-0.00019735584377660636,-0.00510072495487013,-0.0035299025893462017,-0.0023785203531914135,-0.0016114342341914825,-0.0010546304372679419,-0.0007006924562287845,-0.00046763048074046894,-0.00030645614035206816,0.0,-0.006663265614896303,-0.0001509972649819782,-0.0044626467319931265,-0.0029516005811541512,-0.0019237535633865657,-0.0012751444390642214,-0.000822698965207321,-0.0005412059052034795,-0.0003604621713584926,-0.00023573211863455883,0.0,-0.005984271259780164,-0.00010421889786157018,-0.0036469875008603822,-0.002263577165404715,-0.0014142683089908288,-0.0009158536496958379,-0.000577296465386666,-0.00037571012892631246,-0.0002496627979177387,-0.00016201236973426594,0.0,-0.007926137011761383,-0.00015340295627008438,-0.005195789328059668,-0.003382060136343675,-0.002153679618004076,-0.0014356152974131374,-0.0009022905606153738,-0.000584028971124315,-0.00038845341915719255,-0.00023986880880221941
31.52865906055825,0.0,-0.01001999455843723,-0.0008910266622976115,-0.007771259317912213,-0.006022166236639123,-0.004563088676755312,-0.0035551856815507162,-0.0026997665639917397,-0.002066961097332664,-0.001576495109703523,-0.0011751208863297164,0.0,-0.006260592152397177,-0.00014502208400172565,-0.004226656763449251,-0.002808885051655933,-0.0018379906476532258,-0.0012214345959477022,-0.0007849747728476918,-0.0005190326965552666,-0.0003428806487133898,-0.00022601325087116264,0.0,-0.007273856932980923,-0.00019035586877993763,-0.005142708413770764,-0.0035398728304523496,-0.002371569666320149,-0.001598134574860235,-0.0010395936333479536,-0.0006873753569076063,-0.0004558293750079015,-0.00029751341169387805,0.0,-0.006753623293173835,-0.00014557151969551115,-0.004498753583442877,-0.002959749205647295,-0.0019180057050582609,-0.001264666989982745,-0.0008104405626280954,-0.0005306997705489627,-0.0003512122986712726,-0.00022882230539562627,0.0,-0.006057671178522184,-0.00010052014324912099,-0.0036722918500584263,-0.002267723638514008,-0.0014086921994445804,-0.0009075078083801201,-0.0005678134148680787,-0.00036795416855432326,-0.00024323991730814488,-0.00015739631743167241,0.0,-0.007969790500087334,-0.00014725654839399256,-0.005198204692260284,-0.0033664639739337207,-0.0021326323324105862,-0.001413913195560277,-0.0008829929083415297,-0.00056866392176275,-0.00037710648879333794,-0.00023195848132274923
32.24141076043341,0.0,-0.010032488874524313,-0.0008500271338271817,-0.007741473598048266,-0.005967165514108267,-0.004497918504857561,-0.0034864269037114784,-0.002631983661241053,-0.002004876048937306,-0.0015213843587230226,-0.0011280508727644176,0.0,-0.006379562631049367,-0.00014052416810529918,-0.00428231450501335,-0.0028298765297904756,-0.0018409545051831992,-0.0012165817139826833,-0.0007771620945709427,-0.0005116022371714654,-0.0003356272052949019,-0.00022033204003130718,0.0,-0.00737194491704054,-0.00018340271479136002,-0.005183293441260032,-0.003548343436857828,-0.0023634292426993617,-0.001583912021572988,-0.0010240447928492923,-0.0006737561999996857,-0.00044385559307441765,-0.00028854174435353347,0.0,-0.006843571385660896,-0.0001401843418770348,-0.004533659770338877,-0.002966655487055407,-0.0019113026299228458,-0.0012534555084641997,-0.0007977916057707222,-0.0005199570169057922,-0.0003418205452544084,-0.0002218869230088828,0.0,-0.0061306107310138925,-9.684187241616666e-05,-0.0036965819980931455,-0.0022709060106605285,-0.0014024242387983457,-0.0008986258327268905,-0.0005580726270984624,-0.00036003956899208293,-0.00023670639387473122,-0.00015275638596534019,0.0,-0.00801231923855577,-0.0001412160530123347,-0.00519920730832905,-0.0033496636756313995,-0.0021107926709844987,-0.0013915475637939483,-0.0008634372121350771,-0.000553224456224304,-0.00036566713594641766,-0.00022412495268085347
32.964047684872575,0.0,-0.010044380523580377,-0.0008099880842372326,-0.007710573048463884,-0.005910974457575475,-0.004431969102258916,-0.0034170295369150188,-0.0025641139177150375,-0.0019430650845451282,-0.0014667610972936397,-0.001081819111668562,0.0,-0.006497785837927246,-0.00013600879900529798,-0.00433640961931876,-0.0028492888593337666,-0.0018426776863463732,-0.001210771784838311,-0.0007687921971730213,-0.0005038045531428836,-0.0003281421906045353,-0.00021455349252893396,0.0,-0.007469515952283474,-0.00017651260016202647,-0.005222480870034502,-0.0035553279349298875,-0.002354133102360223,-0.0015688049694640204,-0.001008023097656644,-0.0006598629985487364,-0.0004317378454918247,-0.0002795585752695635,0.0,-0.0069330975068205595,-0.00013484888208953067,-0.0045673695011524155,-0.0029723322009604825,-0.0019036733978202356,-0.001241541343575869,-0.0007847853031345825,-0.0005090006771681228,-0.00033231002906042073,-0.0002149389753843537,0.0,-0.006203097728664573,-9.31935549228765e-05,-0.0037198758064584648,-0.0022731417141276596,-0.001395491439964452,-0.0008892349025441443,-0.0005481015731143874,-0.000351983883281309,-0.0002300789195590644,-0.00014810050822674841,0.0,-0.008053855481115145,-0.00013529184835161186,-0.005198898387340385,-0.003331737696632713,-0.0020882343735664144,-0.0013685815649886303,-0.0008436751138751282,-0.0005377434923004221,-0.0003541646248275169,-0.00021637847330132563
33.69672108321334,0.0,-0.010055887618373918,-0.0007709605899014896,-0.007678742414105458,-0.005853757841603881,-0.004365399345986208,-0.003347139076822437,-0.0024962929644503106,-0.001881632530150753,-0.0014127212206900897,-0.0010364905283781578,0.0,-0.00661517855477737,-0.0001314879227995568,-0.004388899122691608,-0.002867105476118595,-0.0018431705706583666,-0.0012040279422263476,-0.0007598917603729143,-0.0004956560666455039,-0.000320447048538405,-0.00020868960238591347,0.0,-0.0075665442376650046,-0.00016969978851188465,-0.005260265797984332,-0.003560835739041416,-0.0023437120229581657,-0.0015528513072879438,-0.0009915656110049975,-0.0006457207945885369,-0.00041950405427109767,-0.00027057924122668366,0.0,-0.007022180497725898,-0.00012957647799637705,-0.004599881999646126,-0.00297678844297622,-0.0018951441612864825,-0.0012289556619106026,-0.0007714531252285014,-0.0004978512295656764,-0.0003227033145107414,-0.00020798977118080544,0.0,-0.006275131984221702,-8.95833873586925e-05,-0.0037421868504499615,-0.002274445060714018,-0.0013879180627241773,-0.0008793620278349748,-0.0005379264221515759,-0.00034380243050110393,-0.00022337376908490765,-0.000143435472643171,0.0,-0.008094520341357749,-0.00012949206293590978,-0.005197371295038412,-0.0033127575135244755,-0.0020650253825782038,-0.001345077240744757,-0.0008237556283470614,-0.0005222498220600189,-0.00034262739392547224,-0.00020872743609480563
34.439571401269184,0.0,-0.010067209338923204,-0.0007329855063432547,-0.007646149896287315,-0.0057956654234228655,-0.004298352451199262,-0.003276890487217352,-0.002428646218237781,-0.0018206731482620696,-0.0013593541367858803,-0.0009921194177350506,0.0,-0.006731651211629899,-0.00012697197770490787,-0.004439737863870133,-0.0028833089981801915,-0.0018424423383574672,-0.0011963723748464777,-0.0007504865667645228,-0.00048717344045629614,-0.00031256417555404405,-0.0002027513326322614,0.0,-0.0076629937439008896,-0.00016297597125457426,-0.005296638121561842,-0.0035648728317065983,-0.002332193084076709,-0.0015360864506656587,-0.0009747072271616397,-0.0006313537965763102,-0.0004071823132579174,-0.00026161697142197975,0.0,-0.007110789020818966,-0.00012437622456853056,-0.00463119168626259,-0.0029800300316050817,-0.0018857375406356222,-0.0012157272904259823,-0.0007578245890703987,-0.000486528555309143,-0.0003130234214331011,-0.00020104888405481482,0.0,-0.0063467045239502876,-8.601745865994017e-05,-0.003763525142878645,-0.0022748278904829397,-0.001379725318914458,-0.0008690324220966808,-0.0005275717904847321,-0.00033551018416814,-0.0002166075528150067,-0.00013876662422130935,0.0,-0.008134423700433656,-0.00012382224848120192,-0.005194712161923641,-0.0032927886264800896,-0.0020412274079568142,-0.0013210937456464397,-0.0008037246254085945,-0.0005067697278715934,-0.00033108345323098164,-0.0002011772484636296
35.19272828132946,0.0,-0.010078523485368196,-0.0006960926682716215,-0.007612945307550522,-0.005736831213236141,-0.004230958884094835,-0.003206411404658777,-0.002361290765887444,-0.0017602719383024237,-0.001306741032320797,-0.0009487510420008143,0.0,-0.0068471094081987,-0.00012246915859490316,-0.004488878982943595,-0.002897881844351456,-0.0018405023696965095,-0.0011878294563819308,-0.0007406017220478721,-0.000478372442733329,-0.0003045162412016444,-0.00019674734510452836,0.0,-0.007758818974217278,-0.00015634972618806754,-0.005331582405190701,-0.0035674419158767856,-0.0023196011492090233,-0.0015185463162927866,-0.0009574812281005167,-0.0006167844396482558,-0.00039480015818216176,-0.0002526821409632388,0.0,-0.007198882542899045,-0.00011925431125202062,-0.004661288218915567,-0.0029820600189383105,-0.00187547431167783,-0.0012018860091967903,-0.0007439281318060762,-0.00047505114443299,-0.00030329303045327635,-0.0001941235587188626,0.0,-0.006417797975076469,-8.249939516124542e-05,-0.0037838964225571916,-0.0022742995863112426,-0.0013709327939408222,-0.0008582722261209117,-0.0005170616785952737,-0.0003271209989115026,-0.00020979672340767406,-0.0001340975148029146,0.0,-0.008173661964055725,-0.0001182839886189783,-0.00519099847171464,-0.0032718898949932185,-0.0020168974581787234,-0.0012966900733748382,-0.0007836262076984032,-0.0004913261778480007,-0.00031955980012281834,-0.000193731031709633
35.95634297273177,0.0,-0.010089987604195154,-0.0006603006558433899,-0.007579260333157781,-0.005677373387762407,-0.004163334724926511,-0.0031358203513533606,-0.002294336230369367,-0.0017005055918980815,-0.001254956978382572,-0.0009064228152271147,0.0,-0.0069614548801784385,-0.00011798493677666626,-0.0045362739217525245,-0.002910805849928449,-0.0018373591474804398,-0.0011784243785118412,-0.0007302622731259342,-0.00046926917451751727,-0.0002963268256451757,-0.00019068515368697594,0.0,-0.007853966211395029,-0.00014982632629519172,-0.005365078220415716,-0.003568542526445637,-0.0023059578995684817,-0.0015002664716949135,-0.0009399200379188648,-0.0006020348086329275,-0.00038238549150686744,-0.00024378340502693565,0.0,-0.007286412419406811,-0.000114214034941873,-0.004690156511671007,-0.0029828782948318924,-0.0018643722199358564,-0.0011874613022890077,-0.0007297915339232066,-0.00046343735576957886,-0.0002935354469751934,-0.00018721974590737425,0.0,-0.006488387574750395,-7.903045843145245e-05,-0.0038033021660688077,-0.0022728669007976913,-0.001361557231333833,-0.0008471073081451332,-0.0005064196976251286,-0.0003186485659513069,-0.00020295857890639807,-0.00012943094362231767,0.0,-0.00821231942780581,-0.0001128743532155508,-0.005186299208726551,-0.0032501135612250185,-0.001992086625940604,-0.0012719235124579638,-0.0007635038098847704,-0.00047594017267954037,-0.0003080836132406741,-0.0001863908987016174
36.73055592128959,0.0,-0.010101740172274346,-0.0006256201809619017,-0.007545210484903171,-0.005617394538151923,-0.004095580954047168,-0.0030652278877080262,-0.0022278829048178505,-0.001641444494438333,-0.0012040704019786355,-0.0008651644792233991,0.0,-0.007074586718224776,-0.00011352236615614344,-0.004581872975565909,-0.002922063086041974,-0.0018330195838647642,-0.001168183167098048,-0.0007194937638506794,-0.000459880399091709,-0.0002880199003481784,-0.00018457185924104755,0.0,-0.007948374725679946,-0.00014340824684609305,-0.005397100646819492,-0.00356817123926098,-0.0022912810559715087,-0.0014812818689162635,-0.0009220554805851091,-0.0005871270714275255,-0.00036996582452281514,-0.00023492843873483898,0.0,-0.007373323376655622,-0.000109256590423064,-0.0047177774699417845,-0.002982482076304015,-0.0018524451982254954,-0.0011724821716962023,-0.0007154419052321358,-0.00045170556185119334,-0.0002837737758089778,-0.0001803429615003341,0.0,-0.006558442542476905,-7.561049347846153e-05,-0.003821740314460794,-0.0022705341612512305,-0.0013516117727237567,-0.0008355630222972992,-0.0004956686458015084,-0.0003101065182369868,-0.00019611054905281557,-0.0001247694156904671,0.0,-0.008250469100987234,-0.00010758905901654525,-0.0051806762306218475,-0.003227504890139878,-0.0019668389419593454,-0.0012468492711154688,-0.0007433979052459987,-0.0004606315820874038,-0.0002966813434197439,-0.00017915823467437082
37.51551837634051,0.0,-0.010113904491889009,-0.0005920556707565841,-0.007510895964333364,-0.005556980271018383,-0.004027785656800432,-0.0029947359470399583,-0.002162022415305117,-0.0015831524375961297,-0.0011541424476439442,-0.0008249968798408977,0.0,-0.007186405136839221,-0.00010908388589018358,-0.004625626356609561,-0.0029316345286702294,-0.0018274896806722669,-0.0011571315264193556,-0.000708321043241836,-0.00045022282946135844,-0.00027961875308295795,-0.00017841318763000297,0.0,-0.008041981326656998,-0.00013709709157749917,-0.00542762156739896,-0.0035663208166564486,-0.0022755854879099795,-0.0014616259671667705,-0.0009039181328606956,-0.0005720826741733586,-0.00035756743056324975,-0.00022612286466144416,0.0,-0.007459557397285604,-0.00010438278420348935,-0.004744129095604322,-0.0029808651999837033,-0.0018397045703529426,-0.0011569763296095813,-0.0007009049016987915,-0.00043987338969264,-0.0002740299739551367,-0.00017349711937524826,0.0,-0.0066279294815317,-7.223938311395789e-05,-0.003839206202657412,-0.002267302605711256,-0.0013411071064721516,-0.0008236636516750859,-0.00048482969873845874,-0.00030150769742031037,-0.000189269370375272,-0.00012011396284978457,0.0,-0.008288175829282481,-0.00010242359074294186,-0.005174184830633702,-0.0032041006889660666,-0.0019411929862894848,-0.0012215200779846695,-0.0007233458038281617,-0.0004454188823728417,-0.00028537749509849406,-0.0001720316094917314
38.311392390746235,0.0,-0.01012659203158455,-0.0005596075461064079,-0.0074764055526619815,-0.00549620391400687,-0.003960025632146775,-0.0029244356545863053,-0.0020968340760010285,-0.0015256823818294944,-0.001105227245530527,-0.00078593286304116,0.0,-0.007296811957381372,-0.00010467201770085728,-0.004667486012445052,-0.0029395027884380684,-0.00182077605269565,-0.0011452951676805153,-0.0006967666853860504,-0.0004403121696860827,-0.0002711465503808491,-0.00017221412395784075,0.0,-0.008134721033384315,-0.00013089436668605782,-0.005456611871713094,-0.0035629833149013073,-0.00225888494864155,-0.0014413308205199844,-0.0008855352921561591,-0.000556920964388534,-0.00034521594359940977,-0.00021737112111512002,0.0,-0.007545054319701434,-9.959332920342944e-05,-0.004769188289117745,-0.0029780208464355914,-0.001826160851128025,-0.0011409705236883779,-0.0006862032460530838,-0.0004279564803132979,-0.00026432578077542407,-0.00016668546330698538,0.0,-0.006696812464453233,-6.891708737604744e-05,-0.003855693473764643,-0.0022631728611888988,-0.0013300532167950802,-0.0008114323460013625,-0.00047392156315811864,-0.00029286297968556235,-0.00018245201702437762,-0.00011546495850311227,0.0,-0.008325497236792911,-9.737436123985973e-05,-0.005166875946260111,-0.0031799330133274006,-0.0019151836499546975,-0.0011959850344885766,-0.0007033795097080323,-0.0004303164992203163,-0.0002741955020315189,-0.00016500794147048466
39.11829680327202,0.0,-0.01013989877922906,-0.0005282709637016782,-0.007441817244762578,-0.005435130884301238,-0.003892367066678907,-0.002854409762362556,-0.0020323865658664533,-0.0014690796935100557,-0.0010573704928739855,-0.00074797924316068,0.0,-0.0074057090241696445,-0.00010028828914952531,-0.00470740542575687,-0.0029456530295404845,-0.0018128858356869517,-0.001132701636161863,-0.0006848527650004233,-0.0004301655224724787,-0.0002626259851645162,-0.00016598064528560482,0.0,-0.008226525179911964,-0.000124800209510736,-0.005484041284543835,-0.00355815174279187,-0.0022411919342663084,-0.001420428881458181,-0.0008669328500485492,-0.0005416614755267274,-0.0003329357516390844,-0.00020867836070675945,0.0,-0.0076297500804622205,-9.488754198739741e-05,-0.004792930433323344,-0.0029739430680953325,-0.001811823623827474,-0.0011244921808167563,-0.0006713589135277024,-0.0004159708454132308,-0.00025468221288254,-0.00015991223359308821,0.0,-0.006765051480523111,-6.564264760429291e-05,-0.003871193995260774,-0.002258146132401718,-0.0013184590588713903,-0.0007988928930693126,-0.0004629621211424711,-0.0002841838155576828,-0.00017567497997749885,-0.00011082377450480047,0.0,-0.008362480696331444,-9.243715347517041e-05,-0.005158796370153816,-0.0031550318710435823,-0.0018888416729582731,-0.0011702909487251911,-0.0006835270006984916,-0.000415337436959531,-0.0002631562956954262,-0.00015808445956982017
39.936415273827784,0.0,-0.010153900653463607,-0.0004980379865362658,-0.007407195937689572,-0.005373818071918652,-0.0038248689706798897,-0.002784737748695735,-0.0019687441857755192,-0.0014133922260248174,-0.0010106112636795112,-0.0007111413216644563,0.0,-0.007512997703108804,-9.593474697784542e-05,-0.004745337510559632,-0.002950071750912993,-0.0018038272297888644,-0.0011193816863250667,-0.0006726038352952293,-0.0004198037592444232,-0.00025407843860941433,-0.00015972063690689525,0.0,-0.008317320784054998,-0.00011881464279354518,-0.0055098761529341796,-0.00355181869797943,-0.002222518654844696,-0.0013989552960351087,-0.0008481391275818581,-0.0005263275716478424,-0.0003207491739478606,-0.00020005146953697698,0.0,-0.007713576475549072,-9.02647979631052e-05,-0.004815327461223638,-0.0029686255280135638,-0.001796702056930027,-0.0011075711439923193,-0.0006563961228101333,-0.0004039359471376391,-0.00024511821706404134,-0.0001531835983250604,0.0,-0.006832601776707583,-6.241513803365889e-05,-0.003885696314481821,-0.0022522227744117265,-0.0013063331598226625,-0.0007860710747346159,-0.00045197057036266015,-0.0002754850805207309,-0.00016895288177547058,-0.00010619384135256514,0.0,-0.008399160918003395,-8.760787085178563e-05,-0.005149986477746761,-0.0031294241310175944,-0.0018621949916396614,-0.0011444849064658814,-0.000663816440068836,-0.0004004991445873949,-0.00025227804193256326,-0.0001512608947924261
40.765888248227014,0.0,-0.010168656465980249,-0.00046889954009326465,-0.007372593467262586,-0.005312312994456521,-0.0037575855412135275,-0.0027154937900013046,-0.0019059656697782397,-0.0013586702779253175,-0.0009649905333442172,-0.0006754219923765287,0.0,-0.007618580466146688,-9.161462270082045e-05,-0.004781235212405096,-0.002952747009485616,-0.0017936107606685665,-0.0011053678869807847,-0.0006600448859259232,-0.0004092512466515325,-0.0002455268447173908,-0.00015344298009044213,0.0,-0.008407032463685743,-0.00011293901999203758,-0.0055340800375329145,-0.003543976314363784,-0.0022028786238205947,-0.001376946662429377,-0.0008291828371629328,-0.0005109461589113661,-0.00030868043046525126,-0.0001914984431493,0.0,-0.0077964630397004435,-8.572538899719566e-05,-0.00483634864435982,-0.002962061479472718,-0.0017808065553352145,-0.0010902380691398782,-0.0006413391045631472,-0.0003918742069402538,-0.00023565438173244057,-0.00014650651030072753,0.0,-0.0068994161398667694,-5.923429411571662e-05,-0.0038991862236598847,-0.0022454024994251896,-0.0012936849363568434,-0.0007729925909394351,-0.0004409658777408013,-0.00026678413697497466,-0.0001623021750209995,-0.00010157936499925914,0.0,-0.00843556369169381,-8.288333230090465e-05,-0.005140480761327408,-0.0031031337737397534,-0.001835270699917141,-0.0011186118191722411,-0.000644275170076679,-0.000385822159055808,-0.00024158183300012498,-0.0001445376636213373
41.60687777933142,0.0,-0.0101842134024562,-0.00044084845111617206,-0.007338048330757346,-0.00525065289706884,-0.003690564443606052,-0.0026467467282532426,-0.001844103682737353,-0.0013049618315533291,-0.0009205542046435854,-0.0006408211768032096,0.0,-0.007722360506315398,-8.733339256517511e-05,-0.0048150506064225315,-0.0029536675520070283,-0.0017822498915469965,-0.0010906938257790634,-0.0006472004470231485,-0.00039853597441643566,-0.00023699487044982022,-0.0001471590466863625,0.0,-0.008495581929300857,-0.00010717688185727502,-0.005556612642258076,-0.0035346150448154466,-0.0021822867459770283,-0.0013544398246213005,-0.0008100914471460373,-0.0004955472022275068,-0.0002967552265929947,-0.0001830301281587917,0.0,-0.007878337150169645,-8.127157449904686e-05,-0.004855959774132086,-0.002954242488489132,-0.0017641488240255376,-0.0010725237584844572,-0.000626210971537364,-0.00037981050974764596,-0.00022631313593015975,-0.00013989019767642662,0.0,-0.006965445002945972,-5.61023129803308e-05,-0.003911645321111435,-0.0022376833432907104,-0.0012805246998081855,-0.0007596823214726,-0.00042996632996416753,-0.0002581001019568287,-0.00015574128802265687,-9.69862825045007e-05,0.0,-0.008471707762778311,-7.82631116856295e-05,-0.005130306539739874,-0.0030761810028697573,-0.001808093579625823,-0.0010927136164792552,-0.0006249289706753311,-0.00037132778457760787,-0.00023109373632163244,-0.0001379155258648017
42.4595459200027,0.0,-0.010200615448555576,-0.0004138721402715249,-0.007303590143024485,-0.005188869082825773,-0.003623852439519489,-0.002578564869327155,-0.001783202545125613,-0.0012523071795367009,-0.0008773353437890504,-0.0006073363324396546,0.0,-0.007824245535157252,-8.309697340875964e-05,-0.0048467344762399495,-0.0029528235581973293,-0.0017697632342635612,-0.0010753952333790288,-0.000634092800501469,-0.0003876856818785451,-0.000228504972516388,-0.00014088269212905714,0.0,-0.008582894053968391,-0.00010153122239666279,-0.005577430639430449,-0.0035237262822609547,-0.00216076233586881,-0.0013314726185536386,-0.0007908896243492359,-0.00048015890251836945,-0.000284996088166484,-0.00017465860707923278,0.0,-0.007959128604590103,-7.690562340446216e-05,-0.004874122778621151,-0.0029451609951149918,-0.0017467446687844908,-0.0010544590646466747,-0.0006110321043751517,-0.00036776804776570614,-0.0002171132563989339,-0.0001333446704513572,0.0,-0.007030640493768192,-5.3021375758382e-05,-0.003923051395915717,-0.0022290635367894175,-0.0012668664034846972,-0.0007461650286398147,-0.0004189872814995354,-0.0002494501338947511,-0.0001492847593864595,-9.242122386214769e-05,0.0,-0.008507610631872336,-7.374656058642204e-05,-0.005119485465052605,-0.003048584555170577,-0.0017806902182841277,-0.0010668328837465677,-0.0006058003308712055,-0.0003570342873391199,-0.00022083275675414735,-0.0001313973040062279
43.324054723102556,0.0,-0.01021790974308606,-0.0003879549345692343,-0.007269243841619071,-0.005126996946038344,-0.0035575091996587344,-0.002511023470198466,-0.0017233058121546275,-0.0012007490986860473,-0.0008353647894988945,-0.0005749755646268598,0.0,-0.007924158944651474,-7.890478894833226e-05,-0.004876244830708117,-0.002950216517785109,-0.0017561822481489571,-0.001059516110306555,-0.000620744665737675,-0.00037672980068668174,-0.00022008253878345573,-0.00013463276967920975,0.0,-0.008668907580098884,-9.599946291742373e-05,-0.005596496137873859,-0.0035113119102008097,-0.0021383374485593356,-0.0013080916305672817,-0.0007716034058341507,-0.00046481081918840024,-0.0002734276774722632,-0.0001664021560678864,0.0,-0.008038779310678658,-7.262394457947713e-05,-0.0048908041550883435,-0.002934818394734138,-0.0017286215246667355,-0.0010360821710604254,-0.000595823474443862,-0.00035577067990285867,-0.0002080753447861348,-0.00012688538064261717,0.0,-0.007094964744011802,-4.998767202416857e-05,-0.003933385706168993,-0.0022195492764856195,-0.001252734140676068,-0.0007324718335843372,-0.00040804344429637825,-0.00024085234087206132,-0.00014294903941428473,-8.78962602971035e-05,0.0,-0.008543295040534733,-6.93299916761802e-05,-0.005108036092795081,-0.0030203693004285433,-0.0017530991571643114,-0.0010410185363138968,-0.0005869106620961983,-0.000342960883269957,-0.0002108171811817142,-0.0001249960048468981
44.20055543796859,0.0,-0.010236137888737031,-0.00036310632217617997,-0.007235043074046395,-0.00506508044900968,-0.0034915691322719338,-0.002444193582922187,-0.0016644788847462097,-0.0011503573380361167,-0.0007946719072314986,-0.0005437566597991201,0.0,-0.008022030425706943,-7.477117675015006e-05,-0.004903552723651046,-0.002945859385592082,-0.001741532096012303,-0.0010430988113967674,-0.0006071945126245736,-0.0003657157106629306,-0.0002117532621389062,-0.00012843099800827125,0.0,-0.008753565358495606,-9.05983977376913e-05,-0.005613783081991807,-0.0034973853823824213,-0.0021150373115222877,-0.0012843421936652606,-0.0007522771152531403,-0.0004495536333090654,-0.00026207732962124587,-0.00015828460861848576,0.0,-0.008117235334956842,-6.843933677388637e-05,-0.004905981067831407,-0.0029232271541527535,-0.0017098006283860101,-0.0010174301685929549,-0.0005806220627827753,-0.0003438620714390624,-0.00019922288027038099,-0.00012053299310512737,0.0,-0.007158380267846857,-4.7010233300745156e-05,-0.003942638600734458,-0.00220915448627545,-0.0012381446285569852,-0.0007186309021395868,-0.0003971628285522648,-0.0002323422207773205,-0.0001367518923860689,-8.342826479788594e-05,0.0,-0.008578782466389103,-6.502418790738466e-05,-0.005095989415052505,-0.0029915728629938596,-0.0017253454857593506,-0.0010153143862541667,-0.0005682994334341765,-0.0003291521234689015,-0.00020106616824977635,-0.00011872915175943332
45.089231724510725,0.0,-0.010255287098327244,-0.00033931570581099334,-0.007200939052592783,-0.005003105976519658,-0.003426046705278668,-0.0023781045054001226,-0.0016067342980482832,-0.001101153398749403,-0.0007552758953118955,-0.0005136752657014929,0.0,-0.008117772870436597,-7.070725889073718e-05,-0.004928592997367047,-0.0029397402317777963,-0.0017258298548532248,-0.0010261732618874523,-0.0005934591838938512,-0.00035466603653168545,-0.00020353261498248375,-0.0001222985450657624,0.0,-0.008836784645743745,-8.533386927326524e-05,-0.005629216806566216,-0.0034819277474825434,-0.0020908743568891037,-0.0012602505506048454,-0.0007329237452835737,-0.00043440731378606906,-0.00025095955247958886,-0.0001503242351571781,0.0,-0.0081944196211691,-6.435633592402524e-05,-0.004919587542740645,-0.0029103704767719798,-0.001690291997576633,-0.0009985227884235534,-0.0005654378263803585,-0.0003320585743022945,-0.0001905681890020086,-0.00011430364979611452,0.0,-0.007220830222211745,-4.4093291623474866e-05,-0.003950763597751389,-0.002197868594410975,-0.0012231080196024088,-0.0007046564009697714,-0.00038635154451569957,-0.00022393208792564933,-0.00013070428355405178,-7.903118644884154e-05,0.0,-0.008614063157515428,-6.083188427788741e-05,-0.005083323276009512,-0.0029621978775424152,-0.0016974451025543054,-0.0009897421762792961,-0.0005499752617007064,-0.0003156217562011336,-0.00019159479862422625,-0.00011260715576937498
45.99024563559067,0.0,-0.010275370467826625,-0.0003165985352090865,-0.007166908283833088,-0.004941083560790025,-0.0033609627252445757,-0.002312808932998601,-0.001550114508289192,-0.0010531791992650782,-0.0007171980466321899,-0.000484745468629781,0.0,-0.008211319695573248,-6.673650932179445e-05,-0.0049513170254582815,-0.0029318629700142694,-0.0017091092585439262,-0.0010087823431116983,-0.0005795709489305023,-0.0003436137648966317,-0.0001954463591534106,-0.0001162661477857769,0.0,-0.008918505707921532,-8.023036200549219e-05,-0.005642745971082254,-0.0034649392700158684,-0.002065879129832111,-0.0012358598647684235,-0.0007135794056546445,-0.0004194060411463988,-0.0002401008284356545,-0.00014255239404878346,0.0,-0.008270275636067336,-6.0396418364903046e-05,-0.004931577590092352,-0.0028962485894693537,-0.0016701215292174243,-0.0009793944633651303,-0.0005503009750279213,-0.0003203891196875705,-0.00018213426555121107,-0.00010822500909767476,0.0,-0.007282275157084484,-4.125451672907996e-05,-0.003957728580628125,-0.0021856956030851618,-0.0012076455779311838,-0.0006905754989186266,-0.00037563113372489105,-0.00021564483416198173,-0.0001248240491181645,-7.472976609802856e-05,0.0,-0.008649144445187367,-5.677386531851779e-05,-0.0050700289253120855,-0.002932261679076506,-0.0016694192465630075,-0.0009643388672266655,-0.0005319657827590757,-0.00030239513244364634,-0.00018242088388604005,-0.000106654151136256
46.90377002759424,0.0,-0.010296393614076641,-0.0002949648617456304,-0.007132912428173452,-0.004879015146529488,-0.003296326846519061,-0.002248351385341369,-0.001494654500859424,-0.0010064712470898472,-0.0006804477448293635,-0.0004569722082859462,0.0,-0.008302605838552257,-6.288052934375925e-05,-0.004971675113278848,-0.0029222304768516914,-0.0016914000489049626,-0.000990963565785758,-0.0005655605515795103,-0.0003325902244481651,-0.00018751391164227964,-0.00011035829873500928,0.0,-0.008998667573041649,-7.530969221007331e-05,-0.005654315346242457,-0.00344641750541303,-0.0020400768255882428,-0.00121120691135344,-0.0006942776427516891,-0.0004045818073591539,-0.0002295202091012238,-0.00013499315862893334,0.0,-0.008344746461190586,-5.657910376924716e-05,-0.004941901392362209,-0.002880859865624265,-0.0016493104882562735,-0.000960074144057908,-0.0005352392293011236,-0.00030888114007923977,-0.00017393753581830502,-0.00010231818965907527,0.0,-0.0073426751901525715,-3.8510610031666765e-05,-0.003963497801747415,-0.002172638211091194,-0.0011917748890050948,-0.0006764108164056567,-0.0003650211131800402,-0.00020750231186539175,-0.00011912350441241379,-7.054334014886912e-05,0.0,-0.00868403098575338,-5.28693829770961e-05,-0.005056088374878332,-0.0029017785147599155,-0.0016412844604023367,-0.0009391368357862759,-0.0005142951589323164,-0.0002894960366173066,-0.000173556339073125,-0.00010088902959504704
47.82996695338315,0.0,-0.010318353357397336,-0.00027441760918096305,-0.0070988988249451965,-0.0048168927552013265,-0.0032321388393555927,-0.0021847684770793974,-0.0014403809607724165,-0.0009610595099371303,-0.0006450244195368893,-0.000430351841253454,0.0,-0.008391568142679802,-5.9157603211938024e-05,-0.004989617368828228,-0.002910844215282794,-0.001672728630357639,-0.0009727502036967264,-0.0005514566599388295,-0.0003216245739287982,-0.00017974948856388227,-0.00010459383467445044,0.0,-0.009077208407206829,-7.058944103031154e-05,-0.005663866599087555,-0.003426356869807977,-0.002013488257024373,-0.0011863234419090595,-0.0006750486192635359,-0.00038996381227134264,-0.00021923049831120526,-0.00012766402953191155,0.0,-0.008417774675560707,-5.2920208966043696e-05,-0.004950505707198848,-0.002864199896073266,-0.0016278760383854722,-0.0009405862782932872,-0.0005202767685445046,-0.00029755949189800895,-0.00016598858455692863,-9.65982873963818e-05,0.0,-0.007401989512229311,-3.587577314646089e-05,-0.003968032062661827,-0.002158696630576698,-0.0011755103420976866,-0.0006621811013465676,-0.0003545381002373259,-0.00019952419121791257,-0.0001136103311164097,-6.648607171087762e-05,0.0,-0.008718724001459262,-4.913476457054558e-05,-0.005041474765086146,-0.002870757829699648,-0.0016130530614285096,-0.0009141642316458551,-0.000496983233143465,-0.00027694553608892234,-0.00016500813019552045,-9.532577630331849e-05
48.76903087639143,0.0,-0.010341237372039772,-0.00025495223331744763,-0.0070648017103410584,-0.004754697550508918,-0.003168388781750657,-0.0021220894671394297,-0.0013873124582345368,-0.0009169673044474499,-0.0006109193410665955,-0.0004048734556047868,0.0,-0.008478145741231798,-5.558195449704266e-05,-0.005005094420307907,-0.0028977039584156465,-0.0016531180189841598,-0.0009541721383226002,-0.0005372853999792834,-0.00031074328930038344,-0.00017216350363842946,-9.898675140012142e-05,0.0,-0.009154065707047599,-6.60821063665768e-05,-0.005671339167476136,-0.0034047481384284826,-0.0019861298795144015,-0.0011612369118333206,-0.0006559187111348116,-0.0003755779648906121,-0.00020923980395997117,-0.0001205766174088741,0.0,-0.008489302712633625,-4.94314544656236e-05,-0.004957335093906482,-0.002846261374463131,-0.0016058316903356787,-0.0009209519641855348,-0.0005054341702549883,-0.00028644623825508774,-0.0001582940024606455,-9.107513182924564e-05,0.0,-0.007460176672729224,-3.336125136163853e-05,-0.003971289602290756,-0.0021438684993501963,-0.0011588633221918747,-0.0006479022705660493,-0.0003441954145773999,-0.00019172757072141795,-0.00010828885064348111,-6.256762491085661e-05,0.0,-0.008753221170371145,-4.5582662085362384e-05,-0.005026153723057621,-0.00283920350835447,-0.001584733201550055,-0.0008894456092357266,-0.0004800451926880146,-0.00026476153124289204,-0.00015677943008981525,-8.997401454989036e-05
49.72113465300492,0.0,-0.01036502425038869,-0.00023655623834781432,-0.007030544137945722,-0.004692400461485973,-0.003105058450175572,-0.002060337435294464,-0.0013354607142321583,-0.0008742116998300028,-0.0005781175612205521,-0.0003805203519160146,0.0,-0.008562280855709798,-5.216241835991658e-05,-0.005018058243295889,-0.0028828080703108346,-0.0016325884518746446,-0.0009352567309903387,-0.0005230713537914262,-0.00029997013958163877,-0.00016476416876567182,-9.354701976333564e-05,0.0,-0.009229177201598306,-6.179425213989123e-05,-0.00567667094444528,-0.003381578893451469,-0.0019580143684703745,-0.0011359716581238676,-0.0006369114986446452,-0.00036144688548472615,-0.00019955336505487526,-0.00011373785497345485,0.0,-0.008559273301712191,-4.611925805147259e-05,-0.004962332326267898,-0.0028270340913856386,-0.0015831874827771798,-0.0009011896323162508,-0.0004907289444757901,-0.00027556006860049583,-0.0001508575685607109,-8.575420786787276e-05,0.0,-0.0075171946512472545,-3.0974263447915805e-05,-0.003973226534294547,-0.0021281487042061524,-0.0011418423459582264,-0.0006335879085713986,-0.00033400362553662253,-0.00018412633477652443,-0.00010316115249463814,-5.879377870126635e-05,0.0,-0.008787516144093744,-4.222147331132624e-05,-0.005010084311516592,-0.002807113954949802,-0.0015563293324724436,-0.000865002585531373,-0.000463492041954577,-0.00025295822981022333,-0.0001488703706153504,-8.483952262240257e-05
50.68645113960942,0.0,-0.010389684957875324,-0.00021921036607064465,-0.006996040278878138,-0.004629960941372359,-0.0030421196079205284,-0.001999528232989328,-0.0012848296323161466,-0.0008328053639054675,-0.0005466011235147922,-0.0003572723476246183,0.0,-0.008643921449837545,-4.890429829558285e-05,-0.005028464234055547,-0.0028661516121680406,-0.001611156450765193,-0.0009160276001496759,-0.0005088351734672515,-0.00028932889357509905,-0.0001575592784627409,-8.828323470700167e-05,0.0,-0.009302483494877306,-5.772821683625865e-05,-0.005679800932966636,-0.003356831858057128,-0.0019291500241972377,-0.0011105478675910493,-0.0006180453841296224,-0.00034759265610025873,-0.00019017564742751232,-0.00010715271204190284,0.0,-0.008627631710647591,-4.2986454491956695e-05,-0.004965440866733308,-0.002806503114978479,-0.0015599495281278658,-0.0008813141653316041,-0.0004761734620699092,-0.0002649190507805084,-0.00014368214351643676,-8.063911325729933e-05,0.0,-0.007573002923595617,-2.8719595566405543e-05,-0.003973798631502169,-0.002111527489480325,-0.001124452343124131,-0.0006192486018517758,-0.0003239685328294547,-0.0001767337605134629,-9.822870413784598e-05,-5.516859963201979e-05,0.0,-0.008821600082938323,-3.9056423118437524e-05,-0.004993220974956558,-0.002774479780655518,-0.0015278404948031448,-0.0008408526758574944,-0.0004473290652688578,-0.00024154847140211693,-0.00014128023595473815,-7.992610203087445e-05
51.66517479963898,0.0,-0.010415179495256537,-0.00020288984285228638,-0.006961197422796385,-0.004567332512526152,-0.0029795361874277717,-0.0019396738388543571,-0.001235415806711458,-0.0007927523449719621,-0.0005163492751599488,-0.00033510440283068203,0.0,-0.008723018138695061,-4.580970436908232e-05,-0.005036272062430277,-0.002847731272631601,-0.0015888369470187737,-0.0008965080616001017,-0.000494593755697036,-0.0002788383290866073,-0.0001505551475528669,-8.320022209257094e-05,0.0,-0.009373924977402675,-5.388290941670196e-05,-0.005680670021225018,-0.003330489956435245,-0.0018995427875767882,-0.0010849849649562932,-0.0005993337553083375,-0.0003340319044307443,-0.00018110930942067578,-0.00010082214929379779,0.0,-0.008694322769108085,-4.003303626706332e-05,-0.004966605678318228,-0.00278465371177162,-0.001536121735843781,-0.0008613402163992857,-0.00046177521340663247,-0.0002545357574564021,-0.00013676923381363148,-7.57297320529468e-05,0.0,-0.007627559518741898,-2.659981163311501e-05,-0.003972962018446462,-0.002093994632793466,-0.0011066958444497308,-0.000604894649935493,-0.00031409141491724684,-0.00016955798951840412,-9.349183035334101e-05,-5.169253541352509e-05,0.0,-0.008855457921459592,-3.6090134644424714e-05,-0.004975514854565508,-0.0027412888132620035,-0.001499261414918547,-0.0008170122693180456,-0.00043155594777449417,-0.00023053886715284575,-0.00013400696894621855,-7.523319340847657e-05
52.657489293003536,0.0,-0.010441459002513323,-0.00018756443299329804,-0.006925918002045213,-0.004504462207296196,-0.0029172691756082746,-0.0018807808324701027,-0.0011872097256349799,-0.0007540510287828819,-0.00048733559181945817,-0.00031398859243909617,0.0,-0.008799528768127101,-4.2876598525198e-05,-0.005041446139477949,-0.0028275422961987367,-0.0015656446396515344,-0.0008767171588853653,-0.00048036138506596783,-0.0002685163256107677,-0.0001437560423865978,-7.830339754920857e-05,0.0,-0.009443446715930372,-5.025295035202528e-05,-0.0056792220342263555,-0.0033025337031432496,-0.0018691983691280422,-0.0010592979798094313,-0.0005807864326995846,-0.0003207797949030979,-0.00017235461027521054,-9.474729719247047e-05,0.0,-0.008759295417052976,-3.7255108270191107e-05,-0.004965774068166401,-0.0027614680910891193,-0.0015117072720316476,-0.0008412782111466338,-0.00044753797066603845,-0.0002444213460146266,-0.00013011803171053397,-7.102631212489084e-05,0.0,-0.007680825391437721,-2.4614515979126584e-05,-0.003970673778503331,-0.002075536151892707,-0.0010885741038025047,-0.0005905322025238154,-0.0003043700232701583,-0.00016260620163375338,-8.894925198940598e-05,-4.836654511440682e-05,0.0,-0.008889071188716522,-3.332226947800825e-05,-0.004956914800283886,-0.002707523511329562,-0.0014705847465551589,-0.000793493568422473,-0.00041616758723350174,-0.00021993356547776838,-0.00012704526724847108,-7.075875500377386e-05
53.66356747608891,0.0,-0.010468461002859534,-0.00017320231633068567,-0.00689010203100889,-0.004441299065693125,-0.0028552734026744686,-0.0018228535519414155,-0.001140194134055139,-0.0007166871621369854,-0.00045953279981319014,-0.00029389312755244467,0.0,-0.008873412393352218,-4.010284544072609e-05,-0.005043957650252162,-0.0028055875020301223,-0.0015415946939026665,-0.0008566755324470294,-0.00046614750097334824,-0.0002583716897005444,-0.00013716423495561112,-7.35946216649067e-05,0.0,-0.009510992212503608,-4.683301313255302e-05,-0.005675405935799213,-0.0032729505319016874,-0.00183812287428062,-0.0010335031941006243,-0.0005624071909094296,-0.00030784166386129303,-0.00016390941170377245,-8.892592614022832e-05,0.0,-0.008822496573770116,-3.464875832417005e-05,-0.004962897663768142,-0.0027369344498211798,-0.001486709546510619,-0.0008211398278328245,-0.00043345989315415656,-0.0002345774973239255,-0.0001237255435175688,-6.652594025660447e-05,0.0,-0.0077327584135682675,-2.2763243520624668e-05,-0.00396689347036168,-0.0020561422106936587,-0.0010700877980816311,-0.0005761682455358178,-0.0002947970054959201,-0.00015587698292443948,-8.459779091678442e-05,-4.518850267880882e-05,0.0,-0.008922412335475265,-3.07530064083098e-05,-0.004937369369057536,-0.00267316886471552,-0.0014417994626914675,-0.0007703079731956381,-0.0004011523009457494,-0.0002097270160132421,-0.00012038839553655674,-6.6497182654674e-05
54.683625419377364,0.0,-0.01049611576604963,-0.0001597654904496411,-0.006853648079408679,-0.00437778800908866,-0.0027935015022653676,-0.0017658905114488733,-0.0010943483478916107,-0.0006806455208172877,-0.0004329105134272708,-0.00027478359523516906,0.0,-0.008944636987101047,-3.748248074494508e-05,-0.005043784193147736,-0.0027818689898857223,-0.0015167015694519503,-0.0008363989791098558,-0.00045195927826500814,-0.0002484148907946756,-0.0001307812268052634,-6.907662424941435e-05,0.0,-0.009576511412774413,-4.3613746678691307e-05,-0.005669175635339008,-0.00324172669742269,-0.001806321152718977,-0.001007611909438505,-0.0005441969648664449,-0.00029522410715683225,-0.00015577098299531672,-8.335634199712161e-05,0.0,-0.008883878643532581,-3.220622036398302e-05,-0.004957932409875266,-0.002711038984217978,-0.0014611307153145105,-0.0008009320659548233,-0.0004195364821246204,-0.0002250070778660997,-0.00011758808441325803,-6.222649589420247e-05,0.0,-0.007783320252878267,-2.104198524964512e-05,-0.003961583089667021,-0.002035799919850205,-0.0010512360827007858,-0.0005618053147695804,-0.00028536258829268957,-0.00014937034815765965,-8.043339023635009e-05,-4.215679432805876e-05,0.0,-0.008955450719469512,-2.8378125019443652e-05,-0.004916826803344262,-0.0026382053611841644,-0.001412892040820769,-0.0007474615010240664,-0.00038649543669715277,-0.0001999146060552519,-0.00011402701867349443,-6.244117322476374e-05
55.71784678277884,0.0,-0.010524341011248857,-0.00014721430172189763,-0.006816455278255815,-0.0043138796774931125,-0.0027319072062311983,-0.0017098863031728812,-0.0010496467103734385,-0.0006459009663895069,-0.0004074340823386531,-0.0002566237043388942,0.0,-0.009013173332213204,-3.5010630081245356e-05,-0.005040911409966992,-0.002756397517150789,-0.0014909840270760353,-0.000815902629661316,-0.0004377994213022533,-0.00023864903397637432,-0.00012460373425145473,-6.475086519333068e-05,0.0,-0.009639954802806916,-4.0587014001264953e-05,-0.00566049217524957,-0.0032088572815743505,-0.001773802752252922,-0.000981634534711353,-0.0005261515933051369,-0.000282925741055815,-0.00014793153468716408,-7.803604747401994e-05,0.0,-0.008943393750988517,-2.992034965192645e-05,-0.0049508401492414375,-0.0026837749909087777,-0.0014349768843795229,-0.0007806606793452807,-0.00040575870971016053,-0.00021570544480635826,-0.00011169704926395674,-5.8125240442438234e-05,0.0,-0.007832471211517977,-1.9446539761292485e-05,-0.003954708419709094,-0.002014501211975523,-0.0010320210170719774,-0.0005474444051879049,-0.000276053326960763,-0.00014307994183934534,-7.644766489686308e-05,-3.926915410391333e-05,0.0,-0.008988147000138716,-2.619310278703747e-05,-0.004895236604552492,-0.002602618114547082,-0.0013838494008957768,-0.0007249567744236093,-0.000372177993599198,-0.00019048418017836345,-0.00010794726592677835,-5.8581999693100606e-05
56.76641522620327,0.0,-0.010553042628910062,-0.00013549967132122777,-0.006778422403807839,-0.004249529878775042,-0.0026704442521324756,-0.0016548329862960168,-0.001006065510679759,-0.0006124257069085663,-0.0003830675982104387,-0.0002393727527545562,0.0,-0.009078995964914339,-3.2679202453396004e-05,-0.00503533191776881,-0.002729190503170175,-0.00146446246601421,-0.0007952012210023538,-0.0004236697604930939,-0.00022907554856717928,-0.00011862677026639187,-6.061640670341834e-05,0.0,-0.009701273864177882,-3.7740732073325925e-05,-0.005649322569928712,-0.0031743446460798827,-0.0017405784321292692,-0.0009555811746569979,-0.00050826647739304,-0.00027094284929588566,-0.00014038178307190183,-7.295997153327389e-05,0.0,-0.009000994218939644,-2.7780234299822645e-05,-0.0049415880973468366,-0.002655141702964628,-0.0014082551243010987,-0.0007603310257479767,-0.0003921171914013163,-0.00020666596782452018,-0.00010604247972607566,-5.421723071943719e-05,0.0,-0.007880170390305096,-1.796820969261247e-05,-0.003946238372724295,-0.0019922420003502493,-0.0010124447178561037,-0.0005330857843418736,-0.00026685598033558206,-0.00013699775360267498,-7.263082898008514e-05,-3.6521076989532023e-05,0.0,-0.009020452510406594,-2.418618603118242e-05,-0.004872548292587148,-0.0025663964565442996,-0.0013546564956625799,-0.0007027939854359533,-0.00035818218681430054,-0.00018142097135946165,-0.00010213327138419107,-5.490725696927114e-05
57.829546820132926,0.0,-0.010582117924563013,-0.00012457061691748927,-0.006739449684607231,-0.004184699204680735,-0.0026090694186290775,-0.0016007154726552359,-0.0009635802344702789,-0.0005801903617045813,-0.00035977270211769993,-0.00022299044752630714,0.0,-0.009142084110805868,-3.04805594049964e-05,-0.005027045763490752,-0.0027002724178568087,-0.0014371621041763493,-0.0007743067613435644,-0.0004095703361684267,-0.0002196937230245026,-0.00011284120532571254,-5.667226602741035e-05,0.0,-0.009760423177230472,-3.506346269771139e-05,-0.005635640908618732,-0.0031381985810977307,-0.001706664008178989,-0.0009294586208268424,-0.0004905351500278383,-0.00025926951179956314,-0.00013310836270076005,-6.812364960806204e-05,0.0,-0.009056634687136458,-2.5775489532657188e-05,-0.004930149675465748,-0.002625144022629931,-0.0013809763683110727,-0.000739944744508277,-0.0003786008349341366,-0.00019788011363353614,-0.00010061077726216795,-5.049854400126953e-05,0.0,-0.007926377682943863,-1.6598335415692507e-05,-0.00393614604141368,-0.0019690218143045067,-0.0009925116158091228,-0.000518725970653944,-0.00025775588269872594,-0.00013111453860380204,-6.897018267134453e-05,-3.39090742179065e-05,0.0,-0.009052312780454513,-2.234347005701436e-05,-0.004848712656407148,-0.0025295325404298924,-0.0013252985505791373,-0.000680966269045123,-0.00034448999891135214,-0.00017270968956467652,-9.65660448310595e-05,-5.140510289941753e-05
58.90744683152597,0.0,-0.010611453204664957,-0.00011436871837000979,-0.006699437080364301,-0.004119355385949213,-0.0025477432107000814,-0.0015475152185239673,-0.000922171682332636,-0.0005491667012150521,-0.00033751080933263705,-0.00020743382078208767,0.0,-0.009202417709856144,-2.8404001843830147e-05,-0.00501605857140531,-0.002669676982367427,-0.0014091130184464625,-0.0007532330447893195,-0.0003955037526378551,-0.00021050199199672934,-0.00010723571380153635,-5.2913833403556174e-05,0.0,-0.009817356328946434,-3.254024012436034e-05,-0.0056194264928822145,-0.0031004385531425414,-0.0016720798794624806,-0.0009032749917503588,-0.00047295440278307,-0.00024789891975901513,-0.00012609590549897688,-6.351914694138934e-05,0.0,-0.009110268037259365,-2.389272386356735e-05,-0.00491650301436535,-0.002593795019795786,-0.0013531554133167888,-0.0007195043737199317,-0.0003652013467582735,-0.000189338789193231,-9.538646931075414e-05,-4.6962093097679e-05,0.0,-0.007971050078644912,-1.5324993256326465e-05,-0.0039244077634388195,-0.0019448465646567652,-0.0009722284095784137,-0.0005043618325841435,-0.00024874081146005633,-0.00012542030578081126,-6.545155111349828e-05,-3.142682887516771e-05,0.0,-0.009083663648373345,-2.0644296589368524e-05,-0.004823680020135896,-0.0024920244318663606,-0.001295761265111364,-0.0006594637319699915,-0.0003310880542345822,-0.0001643352673491783,-9.122508316413009e-05,-4.806047769933254e-05
60.00029892029232,0.0,-0.010640929756213356,-0.0001048363152963391,-0.006658285144325528,-0.0040534686997523,-0.002486427553472192,-0.0014952053742669947,-0.0008818228974725589,-0.0005193315395516159,-0.0003162457573915101,-0.00019266081245375132,0.0,-0.009259979969454706,-2.6439142272122416e-05,-0.0050023808913208755,-0.002637443957523178,-0.0013803470411161538,-0.0007319930153524429,-0.00038147462937096694,-0.00020150028826740056,-0.00010179916077822562,-4.933476184730204e-05,0.0,-0.009872029709434408,-3.015701216580756e-05,-0.00560066393111106,-0.0030610900432516738,-0.0016368480272972107,-0.0008770362630909491,-0.00045552332580444814,-0.00023682651760884396,-0.00011932969154598208,-5.913763363317703e-05,0.0,-0.009161848923806377,-2.2119633470362143e-05,-0.004900631283207413,-0.0025611126901342288,-0.0013248080732225157,-0.0006990101517828653,-0.00035191223687235784,-0.00018103507364899024,-9.035478040210723e-05,-4.360023991936318e-05,0.0,-0.008014144432486742,-1.4137240652300547e-05,-0.00391100336932772,-0.0019197260743367265,-0.0009516016336173136,-0.0004899881278244766,-0.0002397999704877486,-0.0001199068549988389,-6.206162276259018e-05,-2.9067651072711408e-05,0.0,-0.009114436091357805,-1.906718173754056e-05,-0.004797401100538659,-0.0024538723446827396,-0.0012660294653180264,-0.0006382696714612902,-0.00031796547186834417,-0.00015628627249480374,-8.609076799243357e-05,-4.485827737383439e-05
61.10832996043838,0.0,-0.010670425704076805,-9.592640988912118e-05,-0.006615897195640093,-0.00398701400272038,-0.0024250887686174936,-0.001443747976895029,-0.000842512868567153,-0.000490662648579974,-0.0002959433073666839,-0.00017863525573071114,0.0,-0.00931475771921197,-2.458180173750156e-05,-0.004986028618053184,-0.002603619041517127,-0.0013508984571745958,-0.0007105973550392432,-0.0003674865346769258,-0.00019268856264369503,-9.65210189890338e-05,-4.592933565758577e-05,0.0,-0.009924402946808507,-2.790705471949832e-05,-0.005579343812532435,-0.0030201846079988682,-0.001600993231213122,-0.0008507449952708365,-0.0004382398988703129,-0.00022604795419612904,-0.00011279587177608639,-5.497188765236731e-05,0.0,-0.009211334304076325,-2.045036130516223e-05,-0.004882523141390572,-0.0025271205360769245,-0.001295952801829345,-0.0006784588599863112,-0.00033872620634175084,-0.00017296228595723776,-8.55016902161715e-05,-4.040692154918006e-05,0.0,-0.008055617905189818,-1.3029152747041932e-05,-0.00389591701032356,-0.0018936747375186886,-0.0009306394548651767,-0.00047559659772583314,-0.00023092196974137212,-0.00011456643349230392,-5.878799682871879e-05,-2.6826213158911776e-05,0.0,-0.009144557267003433,-1.7597469938113513e-05,-0.004769828586483337,-0.002415079761352453,-0.0012360899898596787,-0.0006173590217601203,-0.0003051090161880205,-0.00014855272478891433,-8.114494205510217e-05,-4.178640142006075e-05
62.2317452189223,0.0,-0.010699809675342672,-8.760222452052673e-05,-0.006572177498744664,-0.003919977123862673,-0.0023637010482366527,-0.0013930968641936014,-0.0008042189921635051,-0.0004631370769628877,-0.00027657223677480315,-0.00016533345092161326,0.0,-0.00936673477781206,-2.2831093510733233e-05,-0.004967020016264311,-0.002568257362207452,-0.0013208055508690051,-0.0006890585519975138,-0.00035354644840135857,-0.00018406776193072852,-9.139287023042754e-05,-4.269557278232717e-05,0.0,-0.009974431947464831,-2.5787818558482764e-05,-0.00555546016644101,-0.002977764254952951,-0.0015645447354918887,-0.0008244042124948225,-0.0004211054619188337,-0.00021555961461442043,-0.00010648292029134237,-5.101978168669826e-05,0.0,-0.009258676706136101,-1.8882369358319988e-05,-0.004862170261199159,-0.00249185171657024,-0.0012666124326008818,-0.0006578477819282368,-0.0003256398668314003,-0.0001651148773197063,-8.081551597943433e-05,-3.7381020133908246e-05,0.0,-0.008095422522978889,-1.1997352898793228e-05,-0.0038791350458512474,-0.0018667150124501873,-0.0009093533077451657,-0.00046117949762864075,-0.00022209943663929632,-0.00010939287547967762,-5.5620758518315134e-05,-2.4701896356142786e-05,0.0,-0.00917394507821988,-1.62255913129548e-05,-0.004740915517374866,-0.0023756585502700796,-0.0012059338255699683,-0.0005967015176299388,-0.00029250586247244826,-0.0001411252843679484,-7.63727480975665e-05,-3.884102042498593e-05
63.37074996270225,0.0,-0.010728941621284372,-7.983477492358634e-05,-0.006527027824229806,-0.003852343352642214,-0.0023022442605646486,-0.0013432091331654571,-0.0007669232346955634,-0.0004367452024177869,-0.0002581051720230122,-0.00015273573469355952,0.0,-0.00941589516026485,-2.1190471045437616e-05,-0.004945374115174367,-0.002531413678466608,-0.0012901056797606013,-0.0006673946029258585,-0.00033966548091363835,-0.00017564702212461336,-8.640813684425952e-05,-3.962992412742511e-05,0.0,-0.010022071715158664,-2.3801875895981092e-05,-0.005529008675329444,-0.002933870683545408,-0.0015275315623561442,-0.0007980231336113176,-0.00040412636784807203,-0.00020536766161449496,-0.0001003815483428383,-4.727799387225851e-05,0.0,-0.009303827402445619,-1.741801310006434e-05,-0.004839565971571417,-0.0024553394057904043,-0.0012368090362848306,-0.0006371797890518872,-0.00031265474218809586,-0.00015749652021985666,-7.628646200850938e-05,-3.452062621171496e-05,0.0,-0.008133507888411235,-1.1043216916755734e-05,-0.0038606453802920685,-0.0018388694119228686,-0.0008877538702203728,-0.00044673396377031274,-0.00021332892330885964,-0.00010438856449749216,-5.255191220827595e-05,-2.2694091026122475e-05,0.0,-0.009202509557155621,-1.4948053742003902e-05,-0.0047106140984931,-0.002335620283763279,-0.0011755533962928982,-0.0005762702157788673,-0.00028014543099397953,-0.00013400547323820627,-7.176295550762592e-05,-3.602049714673933e-05
64.5255710657846,0.0,-0.01075767864219647,-7.260428485522704e-05,-0.006480348322636197,-0.00378410123008301,-0.002240712630379419,-0.0012940393726411504,-0.0007306101155792521,-0.00041147438313278656,-0.00024051892557573436,-0.00014083729768945687,0.0,-0.009462226385433084,-1.966360229134698e-05,-0.004921109533060206,-0.0024931434885874463,-0.0012588468100714232,-0.0006456255677695848,-0.00032586093047177057,-0.00016743525258887268,-8.156242525604449e-05,-3.673202762113437e-05,0.0,-0.010067280225463682,-2.1952573190748767e-05,-0.005499985888711106,-0.0028885465555105205,-0.0014899944237596694,-0.0007716130405769648,-0.00038731551281687767,-0.0001954779229602321,-9.448486834784651e-05,-4.374748018774609e-05,0.0,-0.009346740792716622,-1.6059944262932683e-05,-0.0048147044301930855,-0.002417617693839862,-0.0012065760640813025,-0.0006164597537894925,-0.0002997790302365514,-0.00015011139933604082,-7.190667698181516e-05,-3.182762689409255e-05,0.0,-0.008169824800351114,-1.0167440376984214e-05,-0.0038404361310448803,-0.0018101613495165342,-0.0008658623180032124,-0.00043225923656925306,-0.00020461468484397267,-9.955748764298152e-05,-4.957568612073045e-05,-2.0806245005922475e-05,0.0,-0.009230159708390303,-1.3762696205894624e-05,-0.004678874262998678,-0.002294976986729635,-0.0011449532678088842,-0.0005560373440704374,-0.00026802309720763196,-0.00012719431906589685,-6.730906225866138e-05,-3.3331556893029104e-05
65.69642459865165,0.0,-0.010785879767115609,-6.59009676866854e-05,-0.0064320421149109104,-0.003715238595910598,-0.0021791117054461625,-0.0012455485755370167,-0.0006952606490036543,-0.0003873061649573689,-0.000223792648606358,-0.0001296399320895507,0.0,-0.009505719959439166,-1.8257242784516854e-05,-0.004894247926605758,-0.0024535026950475713,-0.0012270795401464,-0.0006237741126768265,-0.0003121484955144453,-0.00015943981429111882,-7.685420344678845e-05,-3.400494415730813e-05,0.0,-0.010110020012931927,-2.02476804806011e-05,-0.005468393646858986,-0.002841835359626466,-0.001451977543247126,-0.0007451885087851426,-0.0003706832504516932,-0.00018589373110379932,-8.878889516206058e-05,-4.04328486974552e-05,0.0,-0.009387375878070998,-1.4815385284978219e-05,-0.004787585132139217,-0.0023787222187636415,-0.0011759501143972773,-0.0005956953116429843,-0.0002870185348358372,-0.0001429613825737702,-6.767098827241526e-05,-2.9307593232819038e-05,0.0,-0.008204328262852013,-9.37582804281267e-06,-0.0038185003610124195,-0.0017806157613397325,-0.0008437029758596873,-0.00041775616607336494,-0.00019595917555272364,-9.49017825700569e-05,-4.668924948331961e-05,-1.9045912135381384e-05,0.0,-0.009256806395571643,-1.26748299700014e-05,-0.004645649265924935,-0.0022537410801456888,-0.0011141446720485775,-0.0005359793851571872,-0.00025612950130192235,-0.00012068799596644978,-6.300911437489849e-05,-3.078588346259555e-05
66.88353743530976,0.0,-0.01081341214423038,-5.970956098890682e-05,-0.006382016401525543,-0.0036457366725135085,-0.0021174642591061405,-0.0011977219929478833,-0.0006608615336015957,-0.0003642146231032522,-0.00020790379382928435,-0.00011914004135572756,0.0,-0.009546373039906032,-1.6967795271831833e-05,-0.004864815322699189,-0.002412548143174826,-0.0011948634075978366,-0.0006018723389677543,-0.00029854743310130647,-0.0001516666287075128,-7.228182459142202e-05,-3.144803478502004e-05,0.0,-0.010150260370645293,-1.8684322456692152e-05,-0.005434239578744742,-0.0027937814769209207,-0.0014135354735910304,-0.0007187755292337678,-0.0003542441010884312,-0.00017661545918364917,-8.328892500876377e-05,-3.733377081909418e-05,0.0,-0.009425699004367434,-1.3681347777223544e-05,-0.004758213038700014,-0.0023386897324922918,-0.0011449772090700288,-0.0005749047809222178,-0.0002743835464374722,-0.00013604603641370624,-6.35736575128253e-05,-2.6961473652631546e-05,0.0,-0.008236979992208496,-8.666112185221587e-06,-0.0037948360172921965,-0.001750258088530117,-0.0008213090233757546,-0.00040323487185412946,-0.0001873695636597175,-9.042170544298242e-05,-4.3889633288509353e-05,-1.741624233597176e-05,0.0,-0.009282366681532673,-1.168346335583555e-05,-0.0046108961259307725,-0.0022119205810392293,-0.0010831524905524695,-0.0005160913007753976,-0.00024445936351994324,-0.00011447882109646325,-5.886195470397815e-05,-2.8389980621099952e-05
68.08713644976532,0.0,-0.010840152161949085,-5.400916921159208e-05,-0.006330183431513719,-0.003575572754331704,-0.0020558198617833716,-0.0011505703721213366,-0.0006274127637213279,-0.0003421700247934556,-0.0001928251429978836,-0.00010933656262949686,0.0,-0.00958419273979133,-1.5781794135521655e-05,-0.00483284355657759,-0.0023703371672507993,-0.0011622699251405213,-0.0005799577374320676,-0.0002850818365360289,-0.00014412278574698356,-6.784343912369175e-05,-2.9059878251074443e-05,0.0,-0.010187981527635982,-1.7250330039867458e-05,-0.005397537208797882,-0.002744429863734606,-0.0013747369742708089,-0.0006924082154546753,-0.0003380197311531474,-0.00016764380584174385,-7.797993471227602e-05,-3.4448747490475834e-05,0.0,-0.009461687543957124,-1.264697343226546e-05,-0.004726598005941997,-0.0022975571259159686,-0.001113715889429304,-0.0005541143504604402,-0.00026189157384382233,-0.0001293658236991734,-5.960856544854348e-05,-2.4789387176770323e-05,0.0,-0.008267751744892998,-8.028764900012608e-06,-0.0037694455830865176,-0.0017191128147175906,-0.000798725315853885,-0.00038871227588685133,-0.00017886030989055208,-8.61184939457055e-05,-4.1173370667635705e-05,-1.5920079615729303e-05,0.0,-0.009306767154101416,-1.0782483502683562e-05,-0.00457457460470191,-0.0021695193801841576,-0.0010520211815511795,-0.0004963837805536689,-0.0002330173760974494,-0.00010855790595175637,-5.486452369655071e-05,-2.61538344762726e-05
69.30743771250063,0.0,-0.010865992171467245,-4.876918143076023e-05,-0.006276474376836718,-0.0035047414009277125,-0.001994244731310711,-0.001104119109762491,-0.0005949255299744202,-0.00032114495268187803,-0.0001785285613838755,-0.00010022172148394248,0.0,-0.009619198519777793,-1.4674974127099042e-05,-0.004798374444207254,-0.0023269374500963697,-0.0011293751644864435,-0.0005580704909199798,-0.00027178252187573683,-0.0001368203217420578,-6.353488234483885e-05,-2.68303431802927e-05,0.0,-0.010223176362003011,-1.5923003337636133e-05,-0.00535831046732367,-0.00269383719553366,-0.0013356569764862332,-0.0006661258256792687,-0.0003220396432441169,-0.0001589848103489148,-7.285487425788355e-05,-3.1767364118685794e-05,0.0,-0.009495330500332026,-1.1691877327083837e-05,-0.0046927590454698175,-0.0022553724152781,-0.001082229422576163,-0.0005333553595187836,-0.0002495679909321954,-0.00012292666930617202,-5.576872977604715e-05,-2.2784092471303673e-05,0.0,-0.0082966242208216,-7.446846978633909e-06,-0.003742340221823437,-0.0016872138429921653,-0.0007760009343008163,-0.0003742091318723932,-0.00017045255333861394,-8.199823514271912e-05,-3.853630806794451e-05,-1.4554763060477297e-05,0.0,-0.00932994494904546,-9.96093718025659e-06,-0.004536656585772625,-0.002126553694449701,-0.00102080668116129,-0.000476876751986428,-0.0002218154975611932,-0.00010292094175258569,-5.101371674993509e-05,-2.408258343129058e-05
70.54467890104617,0.0,-0.010890835565162762,-4.3952265680820214e-05,-0.006220845772528256,-0.0034332602163026135,-0.0019328242642543754,-0.0010584022455646725,-0.0005634262242489812,-0.0003011333005182627,-0.0001650033365789962,-9.177735257427547e-05,0.0,-0.00965141276968072,-1.3623026453724485e-05,-0.004761458903994392,-0.0022824285473321583,-0.001096266120739476,-0.0005362528758037122,-0.00025868886999566104,-0.00012978628444561057,-5.9359096816589744e-05,-2.475019042224412e-05,0.0,-0.010255840861869507,-1.4678415846121046e-05,-0.005316593195182004,-0.0026420743916740837,-0.00129638322117392,-0.0006399706597885758,-0.0003063422831487767,-0.0001506609737905596,-6.791472985335634e-05,-2.9279732984366476e-05,0.0,-0.00952662017792601,-1.0793750278973577e-05,-0.0046567239177169135,-0.0022121955929124875,-0.0010505915062789819,-0.0005126619630391402,-0.0002374461991435579,-0.00011674874215815858,-5.205525134147749e-05,-2.093862133922292e-05,0.0,-0.008323580736277085,-6.900384177232367e-06,-0.003713539364403672,-0.0016546046655449395,-0.0007531940714386241,-0.0003597474052668874,-0.00016217508027453674,-7.807850557897969e-05,-3.598089931552644e-05,-1.3317140192069758e-05,0.0,-0.009351844859518267,-9.199895408251986e-06,-0.0044971344760798065,-0.002083056632775986,-0.0009895808360787573,-0.00045759084343772425,-0.00021087470441015426,-9.758011271332882e-05,-4.7318081742009046e-05,-2.21764748835167e-05
71.79909769293243,0.0,-0.010914576619040228,-3.956317419831345e-05,-0.006163235714911713,-0.003361134152790187,-0.0018716194487426693,-0.0010134476920788831,-0.0005329400938736548,-0.000282128846970149,-0.00015224550067034415,-8.399348567771378e-05,0.0,-0.009680850358698943,-1.263521655039976e-05,-0.004722125160407208,-0.0022368731551414573,-0.0010630113076554471,-0.0005145463537543568,-0.0002458409131463225,-0.00012304588264657734,-5.533258216977045e-05,-2.282661602893625e-05,0.0,-0.010285962753882646,-1.3526964590218857e-05,-0.0052723932492010055,-0.0025891957919308064,-0.0012569834975194414,-0.000613984318994872,-0.00029096543262409764,-0.00014269317344979969,-6.317434879022458e-05,-2.6991724884341377e-05,0.0,-0.009555540045185778,-9.961999282122317e-06,-0.004618495713143857,-0.002168070854059941,-0.001018856944612893,-0.0004920669513106828,-0.00022555935391318417,-0.00011084962767638997,-4.8481465116719044e-05,-1.925991720611574e-05,0.0,-0.008348596922009505,-6.398299016339739e-06,-0.0036830396459167987,-0.001621313846257867,-0.0007303453606900605,-0.00034534734198981654,-0.00015405628307651223,-7.437164390644555e-05,-3.35189726144135e-05,-1.2215087997097577e-05,0.0,-0.009372407852411974,-8.513957968436314e-06,-0.00445598388842161,-0.0020390473752354113,-0.0009583956553163953,-0.0004385447139390487,-0.00020021753217679657,-9.254250057031394e-05,-4.379369696757607e-05,-2.0443277304749432e-05
73.07094256921404,0.0,-0.010937085169694466,-3.560159095416752e-05,-0.006103572924307417,-0.0032883481402121314,-0.0018106780416629208,-0.0009692508758027496,-0.0005034663355176434,-0.00026409080823338276,-0.0001402340828294248,-7.683158806592741e-05,0.0,-0.009707525096765469,-1.172361417453155e-05,-0.004680400898411064,-0.002190334358677596,-0.001029678603548057,-0.0004929875211612061,-0.00023327209398804039,-0.00011660210497266232,-5.1475812893581974e-05,-2.1058035485529704e-05,0.0,-0.010313528960315258,-1.2480104915703931e-05,-0.005225719545159186,-0.0025352575843378684,-0.0012175242399778254,-0.0005882034909814975,-0.0002759401080135933,-0.00013507889992013172,-5.86498210892563e-05,-2.4898768674615412e-05,0.0,-0.00958207198942118,-9.207457783696269e-06,-0.004578079580512877,-0.002123044455681921,-0.0009870801027386043,-0.0004715976859630719,-0.0002139362718069393,-0.00010522560036093367,-4.506287665682285e-05,-1.7743412214767507e-05,0.0,-0.008371647576492931,-5.949297219280488e-06,-0.0036508352082781164,-0.0015873728436081474,-0.0007074933216866725,-0.00033102422496198683,-0.00014611761920576253,-7.086902579388623e-05,-3.116167555803411e-05,-1.1244164025946533e-05,0.0,-0.009391560828383032,-7.919988119067868e-06,-0.004413170300547053,-0.0019945346808190488,-0.0009272935288418571,-0.00041973801961716923,-0.00018985206776395757,-8.77895447633817e-05,-4.044636411748897e-05,-1.8874909492807542e-05
74.36042960037328,0.0,-0.010958301493196668,-3.205152524925198e-05,-0.006041825715174168,-0.003214944697065116,-0.001750101351073134,-0.0009258435532719784,-0.00047500264699618507,-0.0002469886725138465,-0.00012898472547474366,-7.025726238713538e-05,0.0,-0.009731482675866156,-1.0890193281922872e-05,-0.0046363172336421725,-0.0021428977933654753,-0.0009963572042032218,-0.00047162859194581065,-0.00022100556883681514,-0.0001104612981388029,-4.782882682574288e-05,-1.944616059997285e-05,0.0,-0.01033856307049404,-1.154128353175923e-05,-0.005176590851281282,-0.0024803437716637215,-0.0011781004149942003,-0.0005626840027781034,-0.0002612912055950197,-0.0001278203867468544,-5.43810749359189e-05,-2.3001300364620114e-05,0.0,-0.009606233165696722,-8.534485948251841e-06,-0.0045354897562499006,-0.0020771899943517786,-0.0009553404849382548,-0.0004513019372656871,-0.0002026007046471518,-9.987884086705197e-05,-4.183642826078681e-05,-1.6391150612464445e-05,0.0,-0.008392742246962499,-5.55786679967132e-06,-0.0036169336935182313,-0.0015528411549604944,-0.000684700013085353,-0.0003168141610673252,-0.0001383803283300058,-6.757024285376121e-05,-2.8939734147438664e-05,-1.0407133025516711e-05,0.0,-0.009409281808436486,-7.420822651112729e-06,-0.004368684750137726,-0.0019495662855459298,-0.0008963585564382564,-0.00040119773310116446,-0.00017978542215946357,-8.330710094736889e-05,-3.731164548486703e-05,-1.747020326959443e-05
75.66782887451298,0.0,-0.01097813981465545,-2.8889673312180703e-05,-0.005977952736355195,-0.003140948928893679,-0.0016899064146813985,-0.0008832282839003798,-0.0004475181694145476,-0.00023076874542687966,-0.00011843761542125666,-6.42094812857438e-05,0.0,-0.009752738196876123,-1.0137169103804472e-05,-0.004589898386417117,-0.002094626043228239,-0.0009630697551674168,-0.0004504957385497401,-0.00020905108839705847,-0.00010459796419153984,-4.4373094249826446e-05,-1.796921771806118e-05,0.0,-0.010361056880632224,-1.0709241212718533e-05,-0.005125014475440645,-0.0024245154137876954,-0.0011387348925064123,-0.0005374534056264619,-0.0002470245873956364,-0.0001208864182151005,-5.0342845188309395e-05,-2.1272968446797713e-05,0.0,-0.009628011547030906,-7.943726911931984e-06,-0.004490730409928434,-0.0020305598785366006,-0.0009236536988562571,-0.0004312027702845328,-0.00019155904445601667,-9.477968111566309e-05,-3.878014758903849e-05,-1.5181023174940092e-05,0.0,-0.0084118626936121,-5.225847668559848e-06,-0.003581332772323144,-0.0015177589118262383,-0.0006619718015924465,-0.0003027307869092143,-0.00013084965169906477,-6.444573184215053e-05,-2.6833210396427086e-05,-9.683448769427457e-06,0.0,-0.009425529562022967,-7.014287540776303e-06,-0.0043225147024982214,-0.0019041814069588896,-0.0008656062212002035,-0.00038293005149106843,-0.00017000926775493836,-7.906376647824098e-05,-3.436295503758074e-05,-1.6205678802899993e-05
76.99337806916364,0.0,-0.010996531226415432,-2.607901649945268e-05,-0.0059119144442025835,-0.0030663870396295465,-0.001630096890290601,-0.0008414087745353391,-0.0004209651449494282,-0.00021536160538779492,-0.00010854106073424587,-5.86202557938527e-05,0.0,-0.009771322833832028,-9.45773743637159e-06,-0.004541161819718431,-0.002045586806678665,-0.0009298290566390491,-0.00042961531913721855,-0.00019740322961583694,-9.897257995866983e-05,-4.1095291116096255e-05,-1.6596415834769533e-05,0.0,-0.010381019364264072,-9.972793434953387e-06,-0.005070993292631925,-0.0023678398914678505,-0.001099440179594395,-0.0005125394524689831,-0.000233131679300201,-0.0001142318148743781,-4.651632656248898e-05,-1.967706645631213e-05,0.0,-0.009647411063017065,-7.4276217348667545e-06,-0.004443800869237352,-0.0019832118122280404,-0.0008920256617777934,-0.0004113241870438335,-0.00018080410739617335,-8.988546448989518e-05,-3.5878470135149904e-05,-1.4080328586692666e-05,0.0,-0.008429004016218745,-4.9472437631046444e-06,-0.003544022889128869,-0.0014821696505235287,-0.0006393050504587931,-0.0002887890676335815,-0.00012351771723043657,-6.145498941053359e-05,-2.4827879400664662e-05,-9.043078370485084e-06,0.0,-0.009440275614154229,-6.68783073429081e-06,-0.004274644558448807,-0.0018584200287499613,-0.0008350388597078544,-0.00036494270790385277,-0.0001605029661645904,-7.501658718962256e-05,-3.158065005077794e-05,-1.5049753582239671e-05
78.33733646890398,0.0,-0.011013416263207993,-2.3578985266206793e-05,-0.005843685632718004,-0.0029912930944721514,-0.0015706765315117003,-0.0008003977002190228,-0.0003952930488611927,-0.00020069403998271106,-9.924739143988676e-05,-5.34321309624297e-05,0.0,-0.009787279310238296,-8.843174200082608e-06,-0.004490129359975402,-0.0019958589353801983,-0.0008966433605184792,-0.00040902102408839754,-0.0001860515362875475,-9.354307956914849e-05,-3.798371605917228e-05,-1.5305829427740428e-05,0.0,-0.01039847222966086,-9.318651305846903e-06,-0.005014537119957099,-0.002310397617177151,-0.0010602250017698886,-0.00048797714994035257,-0.00021959935203564755,-0.00010780910806588611,-4.288502959830477e-05,-1.8185724377982805e-05,0.0,-0.00966444741977916,-6.976188859146363e-06,-0.004394706853859624,-0.0019352154617458374,-0.0008604579225398523,-0.0003916969283644792,-0.00017032360861365237,-8.515126558837285e-05,-3.311697676601298e-05,-1.3063405086234149e-05,0.0,-0.008444171313719691,-4.714741315424451e-06,-0.003505000485560224,-0.0014461277409803328,-0.0006166925398467446,-0.0002750109177111817,-0.00011637243485596579,-5.855557671059121e-05,-2.291121440750576e-05,-8.461495193028724e-06,0.0,-0.009453496338762689,-6.424424138217392e-06,-0.0042250672983614864,-0.0018123286896295841,-0.0008046556691179269,-0.00034724933797981194,-0.0001512438272414135,-7.111945516362314e-05,-2.8947365771677553e-05,-1.3976846339314796e-05
79.69994175126453,0.0,-0.011028750542924253,-2.134468077171716e-05,-0.005773252797804155,-0.002915701478896334,-0.001511636913228331,-0.0007602140596723509,-0.0003704587401228456,-0.00018670124447407534,-9.05278613861264e-05,-4.859897210570199e-05,0.0,-0.009800663208805342,-8.28104671283582e-06,-0.004436829299585168,-0.0019455264334758404,-0.0008635120270904598,-0.0003887497363885322,-0.00017498636556626063,-8.827165133331071e-05,-3.5035159366021863e-05,-1.408217469770605e-05,0.0,-0.010413451022234529,-8.729455879825908e-06,-0.004955663857339733,-0.002252275116881633,-0.0010210886838727738,-0.0004638049557432154,-0.0002064164130419249,-0.00010157634381483442,-3.944333369520396e-05,-1.6777884647215676e-05,0.0,-0.00967914988569878,-6.575425547263986e-06,-0.004343462024956463,-0.001886646149361159,-0.0008289427859187967,-0.000372355423606752,-0.00016010657038062492,-8.053742557459048e-05,-3.0490987381330748e-05,-1.2110162598521852e-05,0.0,-0.008457381865908416,-4.517015848503174e-06,-0.0034642695444160325,-0.0014096917992453839,-0.0005941188966122529,-0.00026142236824886356,-0.0001094033288889705,-5.571020342838259e-05,-2.108018264124208e-05,-7.919085953724742e-06,0.0,-0.009465177314486402,-6.2019376818933085e-06,-0.004173783650184658,-0.0017659529722790278,-0.0007744440105902095,-0.00032986786154728346,-0.00014221369471369017,-6.733270743245333e-05,-2.6458825485988094e-05,-1.2966453589791349e-05
81.08147480787221,0.0,-0.01104249994688709,-1.933209002680074e-05,-0.005700614635921068,-0.0028396511535312054,-0.001452978905921351,-0.0007208822849115566,-0.0003464288699658084,-0.00017332690949892988,-8.235219962299266e-05,-4.4089532291914014e-05,0.0,-0.009811539196146173,-7.758149669286753e-06,-0.0043812983138297274,-0.0018946764059100305,-0.0008304369280620705,-0.00036883588532261245,-0.0001642003324243671,-8.31260916900992e-05,-3.224541633491578e-05,-1.2922382015693406e-05,0.0,-0.010426001366849983,-8.187764171150989e-06,-0.004894401424186742,-0.00219356355336082,-0.0009820342934236514,-0.0004400594733094301,-0.00019357508206749443,-9.549816418419127e-05,-3.6185580425250994e-05,-1.5445660922371904e-05,0.0,-0.009691557605322174,-6.21052785124557e-06,-0.004290089734302144,-0.001837583290330698,-0.0007974752750598167,-0.0003533324673734865,-0.00015014470502190685,-7.601034624888556e-05,-2.7995581808994288e-05,-1.1212141018214054e-05,0.0,-0.008468661973718226,-4.341868783956855e-06,-0.003421843443941454,-0.0013729236174576391,-0.0005715721613034655,-0.00024804898999977325,-0.00010260236650447997,-5.288714231323045e-05,-1.9331946745574243e-05,-7.406823234780398e-06,0.0,-0.009475309963524279,-5.99706631875138e-06,-0.004120802780406577,-0.0017193392732116855,-0.0007443954848978628,-0.0003128181101323218,-0.0001333999619525945,-6.362287546691737e-05,-2.410900553960703e-05,-1.200818110714991e-05
82.48218411978166,0.0,-0.01105464275055771,-1.7496918221123962e-05,-0.0056257780623681485,-0.0027631854703072407,-0.0013947046941240068,-0.0006824294751359358,-0.00032318673659959473,-0.00016052739015974283,-7.470127231646895e-05,-3.9882901233693686e-05,0.0,-0.00981997742474803,-7.259262171996667e-06,-0.0043235817947600095,-0.0018433987139989101,-0.0007974227648000362,-0.0003493119942691871,-0.00015369179439915073,-7.808061854879902e-05,-2.961420207286009e-05,-1.1828510313728226e-05,0.0,-0.010436175587186194,-7.674120696540002e-06,-0.004830787567192761,-0.002134358215266538,-0.0009430680211203198,-0.0004167758365633647,-0.00018107449972984207,-8.954699218747798e-05,-3.311172962129996e-05,-1.4187069266342004e-05,0.0,-0.009701716410725002,-5.864299312405154e-06,-0.004234623020983112,-0.0017881099378598236,-0.0007660531233173746,-0.00033465983802811734,-0.00014043590608409798,-7.154341286546621e-05,-2.5631304581582814e-05,-1.0365936472100746e-05,0.0,-0.008478044721912688,-4.174660199991191e-06,-0.0033777447810619554,-0.0013358874440234992,-0.0005490431793353377,-0.00023491594929817282,-9.59669502123575e-05,-5.0061277334463785e-05,-1.7668896383331762e-05,-6.92078808385339e-06,0.0,-0.009483892484507598,-5.785931219339238e-06,-0.004066139642459199,-0.0016725339463386163,-0.0007145015442642055,-0.0002961214508073435,-0.0001247997834687185,-5.9964904771738905e-05,-2.189819383567673e-05,-1.1096631083821704e-05
83.90233977509573,0.0,-0.011065165975974007,-1.5803889734813522e-05,-0.005548756007452439,-0.002686353501844396,-0.0013368232010151795,-0.000644882470287293,-0.0003007309881138555,-0.00014827047178488383,-6.756426012543217e-05,-3.5972716290568675e-05,0.0,-0.00982604955609877,-6.77285016049368e-06,-0.004263732839383521,-0.0017917826967633666,-0.0007644825452847822,-0.00033020553221059447,-0.00014346407049903976,-7.311664440222553e-05,-2.7144100067253277e-05,-1.0811386396544674e-05,0.0,-0.010444028234386326,-7.1734290119671355e-06,-0.004764868504226273,-0.0020747551974209556,-0.0009042052960248795,-0.00039398441820984035,-0.00016891969088034066,-8.370355930229524e-05,-3.0225721795549e-05,-1.3010255344840416e-05,0.0,-0.00970967517675425,-5.523123989795543e-06,-0.004177103531649814,-0.0017383099162189058,-0.0007346827701741191,-0.00031636526710400085,-0.00013098338111126607,-6.711738121560269e-05,-2.340272231968019e-05,-9.577585048854113e-06,0.0,-0.008485566936549956,-4.003679650418315e-06,-0.0033320045562886045,-0.0012986475789179017,-0.0005265311130206115,-0.00022204517296827857,-8.949881346903874e-05,-4.721408150417641e-05,-1.6096852168043172e-05,-6.4661995738740415e-06,0.0,-0.009490928225323611,-5.551837723825739e-06,-0.004009813531087496,-0.0016255831891799518,-0.0006847584999164783,-0.00027979701767677495,-0.00011641832536219556,-5.634104505524467e-05,-1.983132879395186e-05,-1.0236364782073429e-05
85.3422010583931,0.0,-0.011074058915397152,-1.4222164493983652e-05,-0.005469566717626388,-0.0026092101417745147,-0.001279367956447256,-0.0006082684879431138,-0.00027907548844718173,-0.00013653817657397803,-6.091683405964999e-05,-3.2362841595551806e-05,0.0,-0.009829821533683784,-6.2886124950784856e-06,-0.00420181051893296,-0.0017399134764394947,-0.0007316507450405371,-0.00031154000700903237,-0.00013352734170395052,-6.822893787129492e-05,-2.4826626179320993e-05,-9.887515697944997e-06,0.0,-0.010449609291441892,-6.672623009142254e-06,-0.004696696904893172,-0.0020148471591552933,-0.0008654849218906105,-0.00037171225026858944,-0.00015712359650186996,-7.796312816617937e-05,-2.7520063572021322e-05,-1.1930400821178261e-05,0.0,-0.009715479623093368,-5.1748267676024465e-06,-0.00411757949282963,-0.0016882633189463014,-0.0007033926922226075,-0.00029847303938939664,-0.0001217974555493548,-6.272675384170131e-05,-2.1304146465463494e-05,-8.860117111490574e-06,0.0,-0.008491264518811076,-3.8179573411662224e-06,-0.003284660482815569,-0.0012612638816073508,-0.0005040550414835708,-0.00020945515593956776,-8.320511916834541e-05,-4.433968620697777e-05,-1.4612636772546238e-05,-6.055633171188189e-06,0.0,-0.009496421405480427,-5.282095359696215e-06,-0.0039518472424365375,-0.0015785312183180674,-0.0006551816279608294,-0.00026386156433966365,-0.00010826847627830427,-5.274513751297898e-05,-1.7902472462564842e-05,-9.439738128554898e-06
86.802070468349,0.0,-0.011081308247908608,-1.2732685072431878e-05,-0.005388231936723776,-0.002531818557214731,-0.0012223835575890221,-0.0005726123612259891,-0.0002582436826560252,-0.0001253241582683087,-5.4733101674757046e-05,-2.9063390723049458e-05,0.0,-0.00983134692839071,-5.800624959625132e-06,-0.0041378776732607534,-0.0016878721605374234,-0.0006989759700447108,-0.0002933360609698701,-0.0001238976960214425,-6.342441509495413e-05,-2.2649200866441433e-05,-9.074228863557078e-06,0.0,-0.010452957007715136,-6.164343884771617e-06,-0.004626329222714419,-0.0019547241283206216,-0.0008269613225786427,-0.00034998390397409464,-0.00014570560972990474,-7.233413916161484e-05,-2.4982997213407745e-05,-1.0964909040115045e-05,0.0,-0.009719165617222875,-4.812278346200783e-06,-0.004056103071654324,-0.0016380473930587783,-0.0006722266621013533,-0.00028100530298374657,-0.00011289452208419778,-5.8378415104334026e-05,-1.9325924722534808e-05,-8.228876346278607e-06,0.0,-0.008495165967888168,-3.610818281400625e-06,-0.0032357543543103276,-0.0012237930441485166,-0.0004816476278587255,-0.0001971627012148952,-7.709778231436358e-05,-4.1443243371139725e-05,-1.3209231705278533e-05,-5.7040401178648466e-06,0.0,-0.009500373066254621,-4.9736226477773905e-06,-0.0038922650881668018,-0.001531422215911475,-0.0006257966812148661,-0.0002483291134676316,-0.00010036843174609078,-4.9180796489610405e-05,-1.6102714916438965e-05,-8.723183663404304e-06
88.28219648601804,0.0,-0.011086898718520576,-1.1329558632774079e-05,-0.005304776197412271,-0.002454245300452468,-0.001165926674856918,-0.0005379357083569954,-0.00023826309377855733,-0.00011463073193610118,-4.898669535705346e-05,-2.608153413304372e-05,0.0,-0.009830666886690551,-5.306359594749145e-06,-0.0040720011565481195,-0.0016357319993209132,-0.0006665191357827383,-0.00027561223058170374,-0.00011459355159291058,-5.871982451900695e-05,-2.0598562406032842e-05,-8.382357982307208e-06,0.0,-0.010454097785547114,-5.645785649408589e-06,-0.004553826355965045,-0.001894468894169122,-0.0007887029070819375,-0.0003288223174625123,-0.0001346871635413854,-6.683550481407343e-05,-2.2601425898441954e-05,-1.0125287108874788e-05,0.0,-0.009720758810355185,-4.432324649073947e-06,-0.003992730838448092,-0.001587732055247547,-0.0006412422266267929,-0.000263983256849038,-0.00010429292328237396,-5.408954192026831e-05,-1.7457837990739983e-05,-7.694062601703663e-06,0.0,-0.008497291196351075,-3.378811377737287e-06,-0.003185332014848325,-0.001186285065237506,-0.00045935360103573005,-0.0001851839166863978,-7.119013503029729e-05,-3.853964541064252e-05,-1.18789579406573e-05,-5.422055557400541e-06,0.0,-0.009502780933047239,-4.6318729460632805e-06,-0.003831092305279835,-0.0014842968594045826,-0.0005966400743609585,-0.00023321150413028002,-9.27385409229771e-05,-4.565979276282311e-05,-1.4421709375535585e-05,-8.099450475774276e-06
89.78288161007536,0.0,-0.011090803668366081,-1.0017652058697853e-05,-0.005219226211700839,-0.0023765579678525594,-0.0011100596087724151,-0.000504256164746112,-0.0002191605628337201,-0.0001044695039916816,-4.3651029356316734e-05,-2.341884660054665e-05,0.0,-0.009827803751892975,-4.808300916015284e-06,-0.004004250041292591,-0.0015835581609267488,-0.0006343465298174801,-0.0002583834377526265,-0.00010563382063798602,-5.414045424040315e-05,-1.8661903640124726e-05,-7.815810638561088e-06,0.0,-0.0104530395436029,-5.120383781641919e-06,-0.0044792513548295365,-0.0018341562206035812,-0.00075078467008223,-0.00030824706588744957,-0.00012408966842779564,-6.149543857631042e-05,-2.0362125162664093e-05,-9.416774915949886e-06,0.0,-0.009720268148504116,-4.03755767721966e-06,-0.0039275212361853246,-0.001537379159152188,-0.0006105037445739271,-0.0002474255814487361,-9.601145086287958e-05,-4.988682726079575e-05,-1.5689999256245255e-05,-7.26024009287604e-06,0.0,-0.008497645143736446,-3.1228079854283776e-06,-0.0031334410561317245,-0.001148782979166514,-0.00043722335401284084,-0.00017353370261047517,-6.549587045836563e-05,-3.565297134392202e-05,-1.0614146999281143e-05,-5.214624793239655e-06,0.0,-0.00950363178550247,-4.26865854784829e-06,-0.0037683546792727464,-0.0014371924971287482,-0.000567753042750553,-0.0002185188845759225,-8.539957886082954e-05,-4.2202550778051e-05,-1.28490713471278e-05,-7.5750523227318815e-06
91.30439052686181,0.0,-0.011092977473819796,-8.807170660634117e-06,-0.005131608356124368,-0.0022988237811573196,-0.0010548450232658604,-0.0004715861174182883,-0.00020096135663981874,-9.485661121038267e-05,-3.870377533908657e-05,-2.1066319111116517e-05,0.0,-0.00982275831174061,-4.314570431497776e-06,-0.003934694023722992,-0.001531408447987825,-0.0006025241686207377,-0.00024165902864149754,-9.703688512767665e-05,-4.9713318205414854e-05,-1.6828819112819418e-05,-7.369924509634492e-06,0.0,-0.010449768732768676,-4.598092223396118e-06,-0.0044026676494711885,-0.0017738534528689658,-0.0007132820078711724,-0.00028827200113322633,-0.00011393395943672157,-5.6344813928145065e-05,-1.8254045136277784e-05,-8.836291128551076e-06,0.0,-0.009717682814783822,-3.636678347554955e-06,-0.0038605326621988937,-0.0014870433775059193,-0.0005800763361213987,-0.0002313462575011726,-8.806884162002218e-05,-4.58002657094983e-05,-1.4014674651745456e-05,-6.924330129414693e-06,0.0,-0.00849621446846877,-2.8487735392147724e-06,-0.0030801285788495717,-0.001111323493085258,-0.0004153074447937174,-0.00016222383753345835,-6.002929662083523e-05,-3.281114442582326e-05,-9.409099899123239e-06,-5.078842011480098e-06,0.0,-0.009502895908411527,-3.899158920401848e-06,-0.003704077434559818,-0.0013901443351627758,-0.0005391767090733292,-0.00020425906610200566,-7.837267338414601e-05,-3.883328341601087e-05,-1.1376557155444616e-05,-7.146819464118883e-06
92.84703113681456,0.0,-0.011093347345274738,-7.70452864327676e-06,-0.005041949070246099,-0.002221105389572373,-0.0010003453945944204,-0.0004399357376522146,-0.00018368717567466717,-8.580782106078299e-05,-3.4132863942180726e-05,-1.8999135450890374e-05,0.0,-0.009815507637152873,-3.834771074156784e-06,-0.0038634052858650364,-0.001479333464902623,-0.0005711157325199795,-0.00022544394888289246,-8.881792723691758e-05,-4.546062846610131e-05,-1.5095509372199177e-05,-7.027655135815137e-06,0.0,-0.010444247607381135,-4.089992517850528e-06,-0.004324141092731693,-0.0017136193693045618,-0.0006762676239958383,-0.000268906281382267,-0.00010423667446840727,-5.1410060547836057e-05,-1.6272893272798272e-05,-8.36754323532443e-06,0.0,-0.009712969718511901,-3.2398118730249443e-06,-0.0037918252601739904,-0.001436771071966627,-0.0005500230978835068,-0.00021575576531879796,-8.048057426292985e-05,-4.185701306781424e-05,-1.2431170856402855e-05,-6.671392434117061e-06,0.0,-0.008492964968083484,-2.5638943651562754e-06,-0.0030254428627777955,-0.0010739364167155166,-0.0003936539966533748,-0.00015126333798920943,-5.480249037647297e-05,-3.0041096830371133e-05,-8.264679754014901e-06,-5.000927505425304e-06,0.0,-0.009500521411723199,-3.535545382120637e-06,-0.0036382880419548306,-0.0013431843266097907,-0.0005109509619694828,-0.00019043882766194576,-7.167662026406268e-05,-3.557558132017374e-05,-1.0002647137120751e-05,-6.798924036732946e-06
94.41108433156063,0.0,-0.011091810799593906,-6.703990836863132e-06,-0.004950277455630264,-0.0021434570865654884,-0.0009466246774575745,-0.00040931277083096037,-0.00016735289929050134,-7.733116033296192e-05,-2.9929941801865178e-05,-1.7171842343423507e-05,0.0,-0.00980600625089457,-3.3736391864985977e-06,-0.0037904613802517773,-0.00142737762233785,-0.0005401826479440506,-0.00020973986776699947,-8.098721755982634e-05,-4.139388814908672e-05,-1.3461082885382975e-05,-6.75375989280879e-06,0.0,-0.010436415609059457,-3.6014460432960746e-06,-0.004243743564060058,-0.0016535051313033276,-0.0006398113148054507,-0.00025015538688628853,-9.500843531026514e-05,-4.67066270543438e-05,-1.4417479778914295e-05,-7.974423281165764e-06,0.0,-0.009706074449013112,-2.852185158633452e-06,-0.0037214639144137304,-0.0013866009803054351,-0.0005204046391211908,-0.0002006610867790021,-7.325685609090883e-05,-3.807488510708298e-05,-1.0942314190339037e-05,-6.46861542556332e-06,0.0,-0.008487842648848939,-2.2718346027914934e-06,-0.002969436035906694,-0.001036645133482635,-0.0003723081659586158,-0.00014065709430820613,-4.982346970515607e-05,-2.7362907587421656e-05,-7.185645932276905e-06,-4.952051505050405e-06,0.0,-0.009496433657269227,-3.1805462348523134e-06,-0.0035710205713534696,-0.0012963401609622203,-0.0004831159595095913,-0.00017706205971077945,-6.532476457778593e-05,-3.244644208259698e-05,-8.727859422005502e-06,-6.500078871801462e-06
95.99685260977516,0.0,-0.011088230257288908,-5.788256221931372e-06,-0.004856621571691912,-0.0020659144934625064,-0.0008937524065619872,-0.00037972825167447745,-0.0001519719412823656,-6.942938923390509e-05,-2.6094024386883945e-05,-1.5526102642777436e-05,0.0,-0.009794183285142,-2.93189057932301e-06,-0.0037159407941465866,-0.001375574310076561,-0.0005097854772262908,-0.00019455329768174062,-7.355889111088223e-05,-3.751972392105716e-05,-1.193072691752128e-05,-6.500642524282012e-06,0.0,-0.010426185147104082,-3.1328344099826087e-06,-0.004161548359094339,-0.0015935490918394031,-0.000603980969271355,-0.00023202876831235634,-8.626273485393144e-05,-4.2244529869270555e-05,-1.2693107771349559e-05,-7.607430606594097e-06,0.0,-0.00969691782091489,-2.4749953917834453e-06,-0.003649513990341215,-0.0013365603111652863,-0.0004912799810351709,-0.00018607246541114668,-6.641090557458203e-05,-3.4467252382150756e-05,-9.556998242299944e-06,-6.270973526378333e-06,0.0,-0.008480771580148762,-1.9738732973618722e-06,-0.0029121603686429885,-0.0009994624050396967,-0.0003513130412048408,-0.00013041084021257117,-4.510363876283424e-05,-2.47933615011466e-05,-6.1826616858323775e-06,-4.893219443289886e-06,0.0,-0.009490533635090512,-2.8280275792033697e-06,-0.003502314070667124,-0.0012496261964202247,-0.0004557159667977774,-0.0001641343363380447,-5.9330743368659817e-05,-2.9459211132930668e-05,-7.5583489500469045e-06,-6.209104845737847e-06
97.60463847013335,0.0,-0.011082446317434831,-4.928227430060866e-06,-0.00476101550715699,-0.0019884934339019092,-0.0008418038146500096,-0.00035118866255032233,-0.00013754838328850784,-6.20886379776668e-05,-2.263000336445483e-05,-1.4000927045862162e-05,0.0,-0.009779954857520397,-2.5046245355664116e-06,-0.003639930217806213,-0.0013239452780122965,-0.0004799805315206738,-0.00017989180922240157,-6.654438321022284e-05,-3.3837741928587416e-05,-1.0515841354699376e-05,-6.218584684215283e-06,0.0,-0.010413455306125528,-2.677500948368488e-06,-0.004077638819937514,-0.0015337762739012842,-0.0005688392150246875,-0.0002145356554418742,-7.800870802423857e-05,-3.802462809506885e-05,-1.111180846585985e-05,-7.213637854368449e-06,0.0,-0.00968540772722522,-2.103178352827442e-06,-0.0035760487154840436,-0.0012866638319910671,-0.0004627034243827404,-0.0001719992144905888,-5.9952417704331645e-05,-3.103956914152423e-05,-8.291037071745558e-06,-6.0305026579850476e-06,0.0,-0.008471664098761099,-1.666986530380597e-06,-0.0028536746164797002,-0.0009623907902287214,-0.0003307073396188004,-0.00012052641676064927,-4.065224433432127e-05,-2.2342215926843524e-05,-5.273257290575568e-06,-4.78414419767768e-06,0.0,-0.009482708421401647,-2.4626711496921335e-06,-0.0034322189094942997,-0.0012030411693120925,-0.00042879830236925326,-0.0001516554910481071,-5.3702555680279285e-05,-2.661741051453301e-05,-6.507643265121167e-06,-5.884721660533085e-06
99.23474441131039,0.0,-0.011074295544717767,-4.096105277088986e-06,-0.004663496138132217,-0.0019112029786034093,-0.0007908581921839202,-0.00032368975875851814,-0.00012408190312033457,-5.526847004584084e-05,-1.9538262176260846e-05,-1.2546015924968262e-05,0.0,-0.009763243209853148,-2.09071654663767e-06,-0.003562522813591932,-0.0012725098738763847,-0.0004508157926779063,-0.00016575601749919613,-5.995483982630071e-05,-3.0336197691142342e-05,-9.222191302155627e-06,-5.870516522252213e-06,0.0,-0.010398131081782296,-2.231926059854832e-06,-0.003992106300529989,-0.0014742087265598926,-0.0005344394243582297,-0.00019767640518496138,-7.025513847221038e-05,-3.403292512417119e-05,-9.679129269811984e-06,-6.752600298113092e-06,0.0,-0.009671456678339874,-1.734864495379421e-06,-0.0035011465615249105,-0.0012369242492634544,-0.00043472011164012947,-0.00015844108784120978,-5.3891828165454904e-05,-2.7784052314077983e-05,-7.15449109931369e-06,-5.71105866668224e-06,0.0,-0.008460435932734453,-1.3519566262351898e-06,-0.002794041467741272,-0.0009254315553993201,-0.0003105220730343598,-0.0001109953435399867,-3.6480478531165976e-05,-2.0007225958416434e-05,-4.470590874780836e-06,-4.5949530387186526e-06,0.0,-0.00947284445640967,-2.0723580773932424e-06,-0.00336079258465356,-0.0011565759967988312,-0.00040240982781113654,-0.00013961421283413574,-4.844790465797758e-05,-2.3908978129973246e-05,-5.587429077985183e-06,-5.498010674868899e-06
100.88748373550554,0.0,-0.011063621013792645,-3.2812181070533294e-06,-0.004564106976368257,-0.0018340654860389456,-0.0007410164304011372,-0.00029723998336760895,-0.00011155999335669441,-4.892427828756604e-05,-1.681532931725792e-05,-1.1136347050833604e-05,0.0,-0.009743986569602342,-1.7007047975490489e-06,-0.0034838198782998235,-0.001221299696370008,-0.00042234645726128936,-0.0001521536958021889,-5.379541769284563e-05,-2.7007955843290813e-05,-8.052369623299436e-06,-5.4465096117944175e-06,0.0,-0.010380132999230733,-1.8050441248952055e-06,-0.0039050525836047305,-0.0014148823510013184,-0.0005008430838613886,-0.00018145821620613748,-6.300539317075035e-05,-3.0259074430901888e-05,-8.397061405613492e-06,-6.213732660617413e-06,0.0,-0.009654990698870517,-1.379903289095971e-06,-0.0034248933546236855,-0.0011873670758586526,-0.0004073812825052485,-0.00014540273116929293,-4.823445827376163e-05,-2.46958404893465e-05,-6.1518891987581685e-06,-5.303531618865869e-06,0.0,-0.008447014618851856,-1.0408538952247845e-06,-0.002733329559840057,-0.0008885967177657664,-0.0002907939396992007,-0.00010181391003288523,-3.2595447465950634e-05,-1.778704170264343e-05,-3.781135675853288e-06,-4.3177901658560235e-06,0.0,-0.00946083292499188,-1.6626555504416638e-06,-0.0032880991720138715,-0.0011102255681910574,-0.00037660925060271704,-0.0001280066559006623,-4.356761693848343e-05,-2.1323758145816806e-05,-4.8072372066476464e-06,-5.044095397845882e-06
102.56316434315609,0.0,-0.011050346142569386,-2.481002187870809e-06,-0.004462921550023207,-0.0017571528503270248,-0.0006924239455308492,-0.0002718746273817865,-9.993482411491754e-05,-4.298706154499497e-05,-1.444898797132638e-05,-9.766473496815152e-06,0.0,-0.009722189951180515,-1.3444715711257532e-06,-0.0034039441840927674,-0.0011703776553058432,-0.00039465806174484425,-0.0001391121837389985,-4.804733559217256e-05,-2.383273664575932e-05,-7.014162510424733e-06,-4.959965150911836e-06,0.0,-0.010359454176090948,-1.4076701274242128e-06,-0.0038166045219436224,-0.0013558676228295316,-0.0004681446603683843,-0.00016590935119793808,-5.623939053227229e-05,-2.6676658171475715e-05,-7.271624591312315e-06,-5.6119307865154594e-06,0.0,-0.009636001517465211,-1.0486785586482626e-06,-0.00334739621578163,-0.0011380495884778432,-0.00038076738843992867,-0.0001329067746893792,-4.296296396888171e-05,-2.1753779165811173e-05,-5.288786406010078e-06,-4.82216842470165e-06,0.0,-0.008431384626875206,-7.46817684711448e-07,-0.0026716251475448357,-0.0008519258299192124,-0.0002715870697181941,-9.299596180135029e-05,-2.8984630716672417e-05,-1.5663337622689496e-05,-3.210285215968934e-06,-3.965169754345957e-06,0.0,-0.00944662366715916,-1.2451968335900067e-06,-0.003214223704904979,-0.0010640163871219797,-0.00035148578238642714,-0.00011684704831835999,-3.903599269936069e-05,-1.883032034219086e-05,-4.173230400428995e-06,-4.536944889758593e-06
104.26211574174746,0.0,-0.0110344568556545,-1.7050999999960109e-06,-0.004360036578121206,-0.0016805893387325068,-0.00064528761847507,-0.00024770766229366474,-8.916834449758258e-05,-3.744791873511694e-05,-1.2485686419279286e-05,-8.501997915261916e-06,0.0,-0.009697893074918855,-1.025650092471169e-06,-0.0033230253709507665,-0.0011198270704561764,-0.00036788576740705867,-0.00012670612322857145,-4.2701293178364e-05,-2.0825121426132303e-05,-6.161050584381667e-06,-4.4840084265137725e-06,0.0,-0.010336129907666566,-1.0487764881398643e-06,-0.003726897710167349,-0.001297260021490334,-0.0004364933716780387,-0.00015111370229718162,-4.9950732196462154e-05,-2.3296639494281357e-05,-6.358423680872511e-06,-5.027914527845336e-06,0.0,-0.009614519666690252,-7.479010069749006e-07,-0.00326877081423093,-0.0010890515404678644,-0.0003550085832708714,-0.00012102627906797255,-3.8071472573842765e-05,-1.896771491782172e-05,-4.614365714760056e-06,-4.3423727468999625e-06,0.0,-0.008413562834667094,-4.795666643747748e-07,-0.0026090225842286506,-0.0008154782972028559,-0.0002530111780411573,-8.460031256429e-05,-2.5644922324056465e-05,-1.3643751412206567e-05,-2.8002931714275865e-06,-3.6032571513124408e-06,0.0,-0.009430208898175302,-8.322855989100036e-07,-0.0031392632123129986,-0.0010180087053530409,-0.00032717511479233853,-0.00010620855989720943,-3.4836000459196595e-05,-1.6433044259401872e-05,-3.7313693685864164e-06,-4.041778249149877e-06
105.98465123347898,0.0,-0.01101590597312874,-1.0481890337902414e-06,-0.004255591195452616,-0.0016044897619470692,-0.00059970560821744,-0.00022476457751413866,-7.927429486357811e-05,-3.232323110222516e-05,-1.0881927183106303e-05,-7.351718891265721e-06,0.0,-0.009671086077444742,-7.786058936554082e-07,-0.0032412002376761115,-0.001069691818897524,-0.00034207815511272345,-0.0001149185444198031,-3.777376112137189e-05,-1.799005023729542e-05,-5.476218605193374e-06,-4.027084382027984e-06,0.0,-0.010310144991736617,-7.694556503730587e-07,-0.0036360749201312386,-0.0012391164763271552,-0.00040594699322452044,-0.0001370590910255954,-4.415739381758225e-05,-2.012245109205002e-05,-5.637511223163439e-06,-4.4751235092746625e-06,0.0,-0.009590530838388905,-5.16844663467306e-07,-0.0031891423646177907,-0.001040420333978727,-0.00033015502193392354,-0.00010974504833890814,-3.357887088122379e-05,-1.6341788568927284e-05,-4.108654932528868e-06,-3.878354715253661e-06,0.0,-0.008393528073651152,-2.740596834820579e-07,-0.0025456202999461787,-0.0007792858389244747,-0.00023510582231429944,-7.66102811898232e-05,-2.259010101294755e-05,-1.1730703215171e-05,-2.530907335251724e-06,-3.244049483948028e-06,0.0,-0.009411548380685305,-4.894525227424736e-07,-0.003063334623715529,-0.0009722634136050971,-0.00030373561245427964,-9.609076892298051e-05,-3.098478309629427e-05,-1.4158745693434366e-05,-3.45902808801629e-06,-3.5676095012092226e-06
107.73110032583611,0.0,-0.010994636027666666,-5.246307113021013e-07,-0.004149601647760122,-0.0015289196176814337,-0.0005557851837786924,-0.00020306012818167976,-7.01739340386986e-05,-2.7553905683276885e-05,-9.533729392437804e-06,-6.270667971564611e-06,0.0,-0.009641787617862432,-6.154880152794404e-07,-0.003158521526532448,-0.001020009742302786,-0.0003172942283357904,-0.00010375867650564999,-3.325163040700818e-05,-1.531397180375456e-05,-4.91392956252245e-06,-3.5725133555248847e-06,0.0,-0.010281506589362397,-5.830270612330691e-07,-0.0035441902888086766,-0.001181481244133074,-0.000376571634744491,-0.00012375294468083226,-3.884378266045965e-05,-1.7132679782114833e-05,-5.052407218413534e-06,-3.932479951518797e-06,0.0,-0.009564041018711935,-3.6699320799439293e-07,-0.0031085550558789705,-0.0009921907522620096,-0.00030626574946900347,-9.906323893725701e-05,-2.9469254166860456e-05,-1.3857550909556082e-05,-3.7178845604396104e-06,-3.411733262622434e-06,0.0,-0.008371277828838754,-1.4382161097137047e-07,-0.0024814465802629458,-0.0007433681498765723,-0.00021791738986893649,-6.902543062104491e-05,-1.980402344943432e-05,-9.905581965602566e-06,-2.347799680282423e-06,-2.871027827463173e-06,0.0,-0.009390596892423048,-2.339708703258573e-07,-0.0029864628276172786,-0.0009268056817898812,-0.00028122197600246115,-8.650349953145866e-05,-2.7444796154717603e-05,-1.1972908009378564e-05,-3.282922856633141e-06,-3.0909153593241255e-06
109.50179792806637,0.0,-0.010970586899040239,-1.404338149356141e-07,-0.004042113156882227,-0.0014539611685177249,-0.0005136339600383719,-0.00018259079137711773,-6.180702672220335e-05,-2.3115907455017767e-05,-8.346251545802999e-06,-5.22488699844132e-06,0.0,-0.00961000182159124,-5.21449919999753e-07,-0.0030749988004146094,-0.0009708118045461827,-0.00029357585207747137,-9.322171318690816e-05,-2.909941373726426e-05,-1.2803152020135303e-05,-4.424241667095178e-06,-3.1113371416480638e-06,0.0,-0.010250211162329693,-4.771579077246441e-07,-0.003451258295761723,-0.001124396235689482,-0.0003484210557288151,-0.00011119202094912009,-3.397360781348913e-05,-1.4331569895798422e-05,-4.546868017176436e-06,-3.389998910074615e-06,0.0,-0.009535048105171542,-2.862375118289485e-07,-0.0030270230473808815,-0.0009443943437062488,-0.00028338516267350654,-8.897248177282757e-05,-2.5709825548686748e-05,-1.1519039745821852e-05,-3.3852437897734086e-06,-2.935323708086029e-06,0.0,-0.008346806002987917,-7.918181445206446e-08,-0.002416504001788196,-0.0007077429570186838,-0.00020148475937675742,-6.184086362800048e-05,-1.7254458517171125e-05,-8.171168671726283e-06,-2.1980856451195753e-06,-2.4783912008905375e-06,0.0,-0.009367306085329966,-6.452620148325435e-08,-0.0029086688432268843,-0.0008816799409616197,-0.0002596881399330316,-7.744923443909926e-05,-2.417677325961174e-05,-9.87133742552795e-06,-3.1345955626072123e-06,-2.595946454074261e-06
111.29707894941727,0.0,-0.010943687171328289,1.0849713803740297e-07,-0.003933178904113631,-0.0013797041010778098,-0.0004733405555009995,-0.00016334636645388002,-5.4142455972426745e-05,-1.901680562838698e-05,-7.239094597906547e-06,-4.199740429381263e-06,0.0,-0.009575725817474588,-4.774124576675247e-07,-0.002990637438819685,-0.0009221211860244219,-0.0002709452809876625,-8.329963878368903e-05,-2.5301999668125464e-05,-1.0477396637790957e-05,-3.95651913278417e-06,-2.6383894756137453e-06,0.0,-0.010216246444821275,-4.324198007505047e-07,-0.003357287408744297,-0.0010678946616713622,-0.0003215280991296334,-9.936954336764045e-05,-2.9529563998787758e-05,-1.1738689724184625e-05,-4.0653512849428815e-06,-2.8420206600656616e-06,0.0,-0.00950354495248432,-2.5738116217598446e-07,-0.002944557575378972,-0.000897055107863345,-0.0002615404541793537,-7.946365774521976e-05,-2.2285711558054412e-05,-9.345583120930332e-06,-3.0572469395944327e-06,-2.44701793345375e-06,0.0,-0.00832010418127845,-6.481248276006355e-08,-0.0023507969218782877,-0.0006724212980386704,-0.00018583124715222267,-5.5051873229615596e-05,-1.492762396540678e-05,-6.545243252320536e-06,-2.0331980107674293e-06,-2.0657316849674765e-06,0.0,-0.00934162126290299,2.7582700590831246e-08,-0.0028299772020113833,-0.0008369369081437522,-0.00023917664491983096,-6.8929081085661e-05,-2.116667688803852e-05,-7.87505888115511e-06,-2.9552315589819035e-06,-2.076749033421605e-06
113.1172837008984,0.0,-0.010913862572258319,2.4404257189197145e-07,-0.0038228419401995393,-0.001306255562920736,-0.0004349748212126445,-0.00014530662477800211,-4.715542583299926e-05,-1.5290158791603602e-05,-6.163210709079365e-06,-3.202195666901916e-06,0.0,-0.009538962453583613,-4.603013011914879e-07,-0.002905437529084745,-0.0008739678157282792,-0.00024941438950183833,-7.397760558324792e-05,-2.1852296202022196e-05,-8.370651837374947e-06,-3.4772305381030203e-06,-2.156872951145351e-06,0.0,-0.01017960538115323,-4.234190623553046e-07,-0.003262279797513148,-0.0010120160709652065,-0.000295913086332608,-8.827100209464155e-05,-2.5500744702822286e-05,-9.389046638198977e-06,-3.571053768353781e-06,-2.291675874168855e-06,0.0,-0.009469531165923828,-2.5840074137313334e-07,-0.0028611650309896797,-0.0008502034438082872,-0.00024074883098618353,-7.052258731614755e-05,-1.918805815481271e-05,-7.371918505490736e-06,-2.7000534660951012e-06,-1.9530387440243464e-06,0.0,-0.00829117169178038,-8.055009879252633e-08,-0.002284329699395932,-0.0006374203326503675,-0.0001709701543639395,-4.865000600194133e-05,-1.2818545468530833e-05,-5.060452312413452e-06,-1.823347218022371e-06,-1.6406644100411428e-06,0.0,-0.009313491280269056,6.153193445857726e-08,-0.002750406100059455,-0.0007926396940653573,-0.0002197197264641748,-6.093609657978028e-05,-1.8408840221064176e-05,-6.026561118773888e-06,-2.7096619902536644e-06,-1.5407202220302867e-06
114.96275789528141,0.0,-0.010881043101704652,2.9862618753224745e-07,-0.0037111305472681258,-0.001233745350469078,-0.00039858093246778934,-0.0001284444195447235,-4.0819746490117276e-05,-1.1985066735321858e-05,-5.100373482684472e-06,-2.256898776666188e-06,0.0,-0.009499727174658681,-4.4646953421319555e-07,-0.0028193934666844362,-0.000826399157167528,-0.00022898608237398917,-6.523617316061876e-05,-1.8743467192009885e-05,-6.524359122394554e-06,-2.9713099790169687e-06,-1.6780352265605301e-06,0.0,-0.01014029371671929,-4.232668266762215e-07,-0.003166231964635356,-0.0009568175086598984,-0.00027158479250818436,-7.787658291087007e-05,-2.187531670596668e-05,-7.32608643061178e-06,-3.0474674917397143e-06,-1.750701676947898e-06,0.0,-0.00943301968016185,-2.660764513799681e-07,-0.002776846516544733,-0.0008038868309216191,-0.00022101733941233502,-6.213190470839963e-05,-1.6407362760431907e-05,-5.641597139255502e-06,-2.3006128395696357e-06,-1.4669715468536438e-06,0.0,-0.00826002110425091,-1.0436433439514609e-07,-0.002217104890884491,-0.0006027728519127506,-0.00015690423952947606,-4.262448491446484e-05,-1.092421774923581e-05,-3.7584352044887953e-06,-1.5586872889628635e-06,-1.217455262537704e-06,0.0,-0.009282876658398706,6.19102038863507e-08,-0.0026699636834471006,-0.000748867577439903,-0.00020133537254570232,-5.3455873558816946e-05,-1.589837284292479e-05,-4.3823762261207315e-06,-2.386925771277761e-06,-1.0077053979175778e-06
116.83385264709999,0.0,-0.010845175339170962,3.0966287436490807e-07,-0.003598056151330161,-0.0011623241423328796,-0.00036417260209065024,-0.00011273182833607373,-3.510446545834024e-05,-9.150904386345664e-06,-4.056676107333571e-06,-1.3973461251746572e-06,0.0,-0.009458060498764758,-4.145019944910103e-07,-0.002732494383913629,-0.0007794822067033047,-0.00020965282103678877,-5.70541648913737e-05,-1.5964332299060743e-05,-4.97652233435943e-06,-2.4390026299916363e-06,-1.2183320439395604e-06,0.0,-0.010098343947208306,-4.069979301788175e-07,-0.0030691358248776477,-0.0009023758103875668,-0.0002485388110053623,-6.816383732805309e-05,-1.8636419647982145e-05,-5.590176942961495e-06,-2.495041601370504e-06,-1.2363716422683616e-06,0.0,-0.009394048222596606,-2.587278283234822e-07,-0.0026915980975614033,-0.0007581724802857287,-0.00020234106554232982,-5.427350745086115e-05,-1.392985383344377e-05,-4.195598397731609e-06,-1.8628908695268757e-06,-1.0063451658831992e-06,0.0,-0.008226686911168799,-1.1494721384439005e-07,-0.0021491222507421964,-0.0005685306502173757,-0.00014362494783337835,-3.6964458540983945e-05,-9.239086792750813e-06,-2.678817454226045e-06,-1.245547951675855e-06,-8.139487780293528e-07,0.0,-0.009249760911557709,5.4850829569998726e-08,-0.002588646253577793,-0.0007057146751093125,-0.00018402402152078065,-4.64704380600809e-05,-1.3627279458358562e-05,-3.0008307732647802e-06,-1.995864224850459e-06,-5.054723898130833e-07
118.73092987441193,0.0,-0.010806235317078996,3.0959681179486884e-07,-0.0034836157909514283,-0.001092160408684753,-0.0003317318687775316,-9.814686882092312e-05,-2.996944905854705e-05,-6.816300720756994e-06,-3.052771298690532e-06,-6.583463864981397e-07,0.0,-0.009414034499878803,-3.503449566070753e-07,-0.0026447263241388273,-0.000733306351572404,-0.00019139666180669217,-4.9415431082088036e-05,-1.3495427831611572e-05,-3.74510627581784e-06,-1.8904939874062898e-06,-7.969419181235415e-07,0.0,-0.010053822837908044,-3.5756418840596556e-07,-0.0029709819265879714,-0.0008487907273734416,-0.00022675753387529633,-5.911442414845976e-05,-1.5758428910406717e-05,-4.200865383039214e-06,-1.9253073082894518e-06,-7.690653154584838e-07,0.0,-0.009352685651745636,-2.2149816728483406e-07,-0.002605413334003263,-0.0007131506192075179,-0.0001847029826978337,-4.693431248804796e-05,-1.1734197434794504e-05,-3.0554089499586797e-06,-1.4015443100746463e-06,-5.904661991498703e-07,0.0,-0.008191230460561864,-9.6928454836308e-08,-0.00208037991893662,-0.0005347676820276003,-0.00013111340363782204,-3.166440410537328e-05,-7.750942890124241e-06,-1.8438741835468346e-06,-8.999168662887076e-07,-4.490989953849062e-07,0.0,-0.00921415809312321,6.071367667355852e-08,-0.0025064396104671977,-0.0006632898735097972,-0.00016776710869914458,-3.996487840515693e-05,-1.1579966092657411e-05,-1.922574947309894e-06,-1.5577448393090525e-06,-6.507026192006403e-08
120.65434069175095,0.0,-0.010764242626220737,3.2169960514227684e-07,-0.003367796041046127,-0.001023430419076404,-0.0003012069565893633,-8.467982838114189e-05,-2.536770912936886e-05,-4.973212582790249e-06,-2.115055409610571e-06,-6.494064557480236e-08,0.0,-0.00936776046588463,-2.49177750860382e-07,-0.0025560743622675716,-0.000687978122087009,-0.00017418534242197227,-4.231546951446924e-05,-1.1309601010465318e-05,-2.8154924777486675e-06,-1.3411758095861985e-06,-4.296045021123365e-07,0.0,-0.010006839344286941,-2.6782170966979827e-07,-0.0028717620336831937,-0.0007961799773155395,-0.00020620654728889135,-5.072113598069282e-05,-1.3208219474841361e-05,-3.1437253636283043e-06,-1.355701346108604e-06,-3.656402745882346e-07,0.0,-0.009309038599754424,-1.4812864281178408e-07,-0.0025182855512920132,-0.0006689294899922924,-0.00016807051785157353,-4.0112014893216534e-05,-9.792571691406907e-06,-2.2100466737828997e-06,-9.360923348884831e-07,-2.346882022388371e-07,0.0,-0.008153745392285056,-4.3534691422874386e-08,-0.002010875468052662,-0.0005015755260928601,-0.00011933831054585368,-2.6728718364158336e-05,-6.440542354046265e-06,-1.2470021648535114e-06,-5.415098586907428e-07,-1.3779266319808653e-07,0.0,-0.009176119791645556,9.125915625981847e-08,-0.0024233214786987265,-0.0006217118789676615,-0.00015252435714411291,-3.393526406917759e-05,-9.73457203872145e-06,-1.1541726425469668e-06,-1.0991560089878707e-06,2.882468238524802e-07
122.60445241893689,0.0,-0.010719274423624022,3.603904454613505e-07,-0.00325057858126617,-0.0009563023650779367,-0.00027250866307349696,-7.233486341256145e-05,-2.125095485387501e-05,-3.5712968116993138e-06,-1.27141895397993e-06,3.771296125640844e-07,0.0,-0.009319396182485172,-1.145093603241635e-07,-0.0024665248163826627,-0.000643607862117102,-0.00015796517981321882,-3.576401624241693e-05,-9.375698439571423e-06,-2.1387324822087693e-06,-8.110024504431612e-07,-1.2348644105188477e-07,0.0,-0.0099575518612094,-1.3968138155116664e-07,-0.002771471372958221,-0.0007446659417814599,-0.00018682785518719084,-4.299066187928401e-05,-1.0949238240486856e-05,-2.3677389734810953e-06,-8.082003524514943e-07,-3.3586943204505934e-08,0.0,-0.009263257927857751,-4.023700830165282e-08,-0.002430210373003877,-0.0006256226044095177,-0.0001523894348910712,-3.3816986790760625e-05,-8.07413532324216e-06,-1.613341966410045e-06,-4.886814146773324e-07,5.436971195201171e-08,0.0,-0.008114363070083844,4.353384563493871e-08,-0.001940607260830861,-0.0004690520483523436,-0.00010825109453642943,-2.2173267865700587e-05,-5.284406323896516e-06,-8.505673745401709e-07,-1.916190230174663e-07,1.1308609090919731e-07,0.0,-0.009135742120088901,1.504146067451887e-07,-0.002339265080954325,-0.000581098439905969,-0.00013822886695650827,-2.839243790450801e-05,-8.06720061038291e-06,-6.608709276424996e-07,-6.488838494190231e-07,5.433515586264772e-07
124.58164317931374,0.0,-0.010671477837279527,4.3159807792454894e-07,-0.0031319482363284176,-0.0008909170399165373,-0.00024551270416699086,-6.112383467643823e-05,-1.7575097486770443e-05,-2.5272061537017493e-06,-5.491263400722592e-07,6.841066590423749e-07,0.0,-0.00926915214532074,4.389250360645253e-08,-0.0023760674349344465,-0.0006002901247178915,-0.0001426575683812161,-2.9780637341541654e-05,-7.663107346163909e-06,-1.6442143859414691e-06,-3.241406320642729e-07,1.2365358847445808e-07,0.0,-0.009906173840594973,1.7939426647420762e-08,-0.0026701109109685105,-0.0006943565007547423,-0.0001685377383952464,-3.5939890655712854e-05,-8.946548001948843e-06,-1.7977630307003145e-06,-3.080098867396526e-07,2.3023241137190493e-07,0.0,-0.009215543293540959,9.423373959784028e-08,-0.002341188247542341,-0.0005833302027845944,-0.00013758173524591112,-2.8068912214105224e-05,-6.54942496961926e-06,-1.1955643646863886e-06,-8.280753966594107e-08,2.7971898898681996e-07,0.0,-0.008073256459287489,1.5567636223328567e-07,-0.0018695758302159434,-0.00043728469450591894,-9.778352031787405e-05,-1.8021704453905934e-05,-4.258907633416766e-06,-5.960703806545332e-07,1.2782116749254192e-07,3.056367391818148e-07,0.0,-0.00909317229907178,2.3561893315394827e-07,-0.002254244164465181,-0.0005415499986539591,-0.00012478659962816935,-2.335862266503125e-05,-6.556965677194989e-06,-3.747973345165394e-07,-2.362462715543301e-07,7.064257448239436e-07
126.58628569446343,0.0,-0.010621076147121817,5.272245550318271e-07,-0.003011902509414696,-0.0008273700493914118,-0.00022007529515929763,-5.105229031921643e-05,-1.4301275536381794e-05,-1.7489877782686314e-06,3.0110041463921374e-08,8.858466106211402e-07,0.0,-0.00921729181772307,2.0854929981658304e-07,-0.0022846982897613637,-0.0005580859919276785,-0.00012816903490857744,-2.438552149368839e-05,-6.1439184421928e-06,-1.2641792222556002e-06,9.741586175215675e-08,3.1847708424402695e-07,0.0,-0.009852973572569243,1.8690591247012459e-07,-0.002567689509479751,-0.0006453265103218765,-0.00015123810055819176,-2.9586056953915496e-05,-7.168967386619597e-06,-1.3600711937696649e-06,1.2319762352942272e-07,4.341754896132639e-07,0.0,-0.00916614254988723,2.3864504717203707e-07,-0.002251227451340459,-0.0005421214338703675,-0.00012355648762974852,-2.288815357811085e-05,-5.191981902018125e-06,-8.871244636342675e-07,2.6296178949897366e-07,4.494636544396114e-07,0.0,-0.008030639332773815,2.762386160890936e-07,-0.0017977858718702857,-0.00040633508587864064,-8.785636301605846e-05,-1.4298035772698344e-05,-3.342908864428512e-06,-4.24731297190559e-07,3.9894663689657827e-07,4.4721698946055996e-07,0.0,-0.009048612204855658,3.3553737060402696e-07,-0.0021682394103501334,-0.0005031326935295354,-0.00011208784549625547,-1.8856196550872522e-05,-5.188174917269982e-06,-2.187565424508568e-07,1.1361961513534055e-07,7.954300455329814e-07
128.61875808772993,0.0,-0.010568359541063712,6.166425429651902e-07,-0.00289046160543385,-0.0007657112855759087,-0.0001960590509621137,-4.2105535898983613e-05,-1.1393573266661081e-05,-1.1610681321958514e-06,4.5153178728776223e-07,1.00821941478637e-06,0.0,-0.009164114154501147,3.493964685216693e-07,-0.0021924224547542875,-0.0005170241490564795,-0.00011441193140296322,-1.9593669425789605e-05,-4.792499518077858e-06,-9.520737188344795e-07,4.403832973739592e-07,4.6539902681809903e-07,0.0,-0.009798256622239813,3.3462059223029205e-07,-0.0024642254737297625,-0.000597617837968952,-0.00013483819938274848,-2.3939923415675328e-05,-5.588494490560137e-06,-1.0028387815417552e-06,4.732624062122867e-07,5.835742845955174e-07,0.0,-0.009115335320309552,3.6308758840019447e-07,-0.002160345977875609,-0.0005020333264527741,-0.00011023029147232964,-1.8290209197205443e-05,-3.9782645049181605e-06,-6.385782845075556e-07,5.402211605709136e-07,5.6974090091982e-07,0.0,-0.007986751423156514,3.7808044526452774e-07,-0.001725247913518288,-0.0003762387246107988,-7.83976509208786e-05,-1.1021804011907228e-05,-2.518932650957742e-06,-2.9387671721279875e-07,6.131471306422555e-07,5.443855308771744e-07,0.0,-0.00900230763667198,4.248027821715866e-07,-0.002081245087247716,-0.00046587696679121604,-0.00010002972092400752,-1.4897980839298465e-05,-3.949779222089847e-06,-1.2934679427351638e-07,3.8377079568542353e-07,8.299376256053491e-07
130.67944388421927,0.0,-0.010513655659630566,6.581366908667059e-07,-0.0027676714297112624,-0.0007059686428372627,-0.0001733648979021926,-3.4245682293740584e-05,-8.826532565234061e-06,-7.160430673896969e-07,7.042354391546652e-07,1.058336753292133e-06,0.0,-0.00910992553016663,4.3275566955938366e-07,-0.002099252731221134,-0.0004771211902711793,-0.0001013204500953144,-1.541212896016916e-05,-3.59234319642942e-06,-6.885498005307665e-07,6.926642327575513e-07,5.581560398258789e-07,0.0,-0.009742336450565171,4.2468673246898084e-07,-0.0023597433074080986,-0.0005512596188144939,-0.00011927182560544853,-1.9002967705321317e-05,-4.18831642787552e-06,-7.035256375880067e-07,7.305387433025177e-07,6.718679642165785e-07,0.0,-0.009063406822550024,4.344381122651228e-07,-0.0020685691271024364,-0.0004630883807532925,-9.754328267865701e-05,-1.4282753548518617e-05,-2.8954953716080688e-06,-4.2865115500157106e-07,7.409622340993788e-07,6.357510012007801e-07,0.0,-0.007941837228190392,4.3242249444609885e-07,-0.0016519769600403696,-0.00034701851643277956,-6.935642001975264e-05,-8.20380881265995e-06,-1.7798635865846661e-06,-1.8445233816711904e-07,7.628050460627353e-07,5.936897226439152e-07,0.0,-0.008954526040211313,4.726837261567128e-07,-0.001993271447925827,-0.0004297940209281403,-8.85380604360573e-05,-1.1480524128496437e-05,-2.8410849920683907e-06,-6.988920809037083e-08,5.597849260392118e-07,8.176221418239576e-07
132.76874281432364,0.0,-0.01045729356977089,6.293837254227535e-07,-0.0026435983217496946,-0.0006481869283132618,-0.00015198360350672142,-2.7424248991421838e-05,-6.602440769157667e-06,-3.874763953084385e-07,7.993576198351326e-07,1.0269569457285587e-06,0.0,-0.00905501381041822,4.446668527930727e-07,-0.0020052039348010847,-0.00043841080803155294,-8.88868426987209e-05,-1.1841061632761275e-05,-2.5503622209396856e-06,-4.715922811726024e-07,8.526253057541262e-07,5.806056609861647e-07,0.0,-0.00968550752032428,4.4177230252660007e-07,-0.002254266109647492,-0.0005062987014508443,-0.00010453701054856424,-1.4770043116018432e-05,-2.9778701621194328e-06,-4.587303355843878e-07,8.941606481811848e-07,6.825518670210126e-07,0.0,-0.009010623651670723,4.3935163119925774e-07,-0.001975922152332465,-0.0004253230797914583,-8.54952892747114e-05,-1.0867656975401396e-05,-1.956076354547269e-06,-2.546800398982141e-07,8.655845654340747e-07,6.331758270730302e-07,0.0,-0.007896126833252916,4.2744467606582403e-07,-0.0015779882854168217,-0.00031870772519399345,-6.0734277737093305e-05,-5.847569197299357e-06,-1.1398249339901887e-06,-9.332972667078947e-08,8.4799486963883e-07,5.832074835158031e-07,0.0,-0.008905529884967572,4.639408118550178e-07,-0.0019043416291435824,-0.0003949069608738518,-7.76076879068964e-05,-8.589350331129642e-06,-1.8833464422133805e-06,-2.3883604512813172e-08,6.421229519052117e-07,7.546240432990086e-07
134.88704920667325,0.0,-0.010399607525155187,5.385735015091184e-07,-0.0025183211738826184,-0.0005924348244193943,-0.00013200994003780234,-2.1590687002743215e-05,-4.753728462094149e-06,-1.7236327423900915e-07,7.685399974436139e-07,9.028778777509136e-07,0.0,-0.008999660849304272,3.9604012152684677e-07,-0.0019102911898110603,-0.00040094733053539926,-7.717871364350638e-05,-8.86870983018592e-06,-1.697855472442751e-06,-3.1391307972741483e-07,9.26888038807487e-07,5.178550090274574e-07,0.0,-0.009628059775826382,3.9642223984796735e-07,-0.0021478127222113595,-0.00046280232784460623,-9.071189824394269e-05,-1.1224208855372329e-05,-1.9918491572410525e-06,-2.8152411746292765e-07,9.701110393105625e-07,6.011773286762909e-07,0.0,-0.008957248836880604,3.8775317037855276e-07,-0.0018824272483561654,-0.00038879134691080123,-7.416166676510985e-05,-8.035123182661969e-06,-1.196699670361482e-06,-1.2986777270037946e-07,9.189952881333454e-07,5.486358838689811e-07,0.0,-0.007849850203441427,3.7089069321472696e-07,-0.0015032970757538201,-0.0002913509213641224,-5.259876128006587e-05,-3.944924638118786e-06,-6.313212506281076e-07,-3.126573355453655e-08,8.724158174794465e-07,5.027331701671601e-07,0.0,-0.008855584696673458,4.037887010263587e-07,-0.001814488424211878,-0.00036125530595756576,-6.731530967229324e-05,-6.200126301412369e-06,-1.1180606072381195e-06,3.2386589021599867e-09,6.446671770988509e-07,6.339873295498748e-07
137.03476279166023,0.0,-0.010340974794750438,4.1308970173162595e-07,-0.0023919260901105266,-0.0005387890129797693,-0.00011360187849393343,-1.6713412952302488e-05,-3.317601486734891e-06,-7.60441331862961e-08,6.46905977060125e-07,7.025193527944768e-07,0.0,-0.008944178416607705,3.123286245453894e-07,-0.001814539703198753,-0.0003647995194225425,-6.631505506597323e-05,-6.482808251177801e-06,-1.0676576572954989e-06,-2.2415331593392435e-07,9.180687010645181e-07,3.848848940399167e-07,0.0,-0.009570319069685041,3.1393660922182623e-07,-0.002040408297590816,-0.000420851063411881,-7.792524914654875e-05,-8.34908071884798e-06,-1.263650332004141e-06,-1.813533718847156e-07,9.58197282262198e-07,4.4506766686658597e-07,0.0,-0.008903580874157522,3.021308669067826e-07,-0.0017881118846607797,-0.0003535602400943258,-6.366660759045024e-05,-5.773785190643719e-06,-6.526419922193626e-07,-6.464769767881715e-08,8.986397972046341e-07,3.976715215711182e-07,0.0,-0.0078032711347018665,2.825318199289706e-07,-0.001427927008601274,-0.0002649997122737456,-4.5060526521925965e-05,-2.486170092884138e-06,-2.832799622453883e-07,-7.143251062387153e-09,8.332255689760096e-07,3.674519648501745e-07,0.0,-0.008804992357680591,3.0915643294050475e-07,-0.0017237560255578548,-0.00032888423731000833,-5.7789489215410734e-05,-4.295415390527332e-06,-5.826220958706857e-07,-4.029344716550664e-09,5.831792628860012e-07,4.675339464828684e-07
139.21229410320095,0.0,-0.010281850077857814,3.014034506255222e-07,-0.002264507444080548,-0.0004873223478515739,-9.687260557701375e-05,-1.2814452296559312e-05,-2.296687390378472e-06,-8.106443913496753e-08,4.7453928511780446e-07,4.6568232807402226e-07,0.0,-0.008888934200757035,2.4158847413715576e-07,-0.001718006823870911,-0.000330056998439811,-5.638931480025497e-05,-4.699521129520308e-06,-6.714057053667867e-07,-1.889028499313194e-07,8.364497810574599e-07,2.2218210481042792e-07,0.0,-0.009512677027800887,2.454957909919316e-07,-0.0019321090288618472,-0.0003805470061295172,-6.627092495300824e-05,-6.159902020734652e-06,-8.003615614167755e-07,-1.434375731114473e-07,8.689537953465748e-07,2.587650716820348e-07,0.0,-0.00884998270665013,2.2991805377796396e-07,-0.0016930296294745872,-0.00031971904313722214,-5.410452979251969e-05,-4.099798926703908e-06,-3.333419141488369e-07,-4.8742158058117635e-08,8.105853123687901e-07,2.222594875480956e-07,0.0,-0.007756711186749897,2.060862240961691e-07,-0.0013519279198097776,-0.00023972122956451294,-3.8204357725698465e-05,-1.4851746953764053e-06,-1.021803622405694e-07,-1.502894261549374e-08,7.375482738023149e-07,2.122423493139822e-07,0.0,-0.008754118825754083,2.2023519222768788e-07,-0.0016322081024655215,-0.00029783982454543035,-4.912472376272792e-05,-2.898453817555232e-06,-2.814317384586543e-07,-4.796193938779365e-08,4.805671995859874e-07,2.8122940896443887e-07
141.42005637609276,0.0,-0.010222670446571274,2.1163496681835917e-07,-0.002136188184494292,-0.00043807036781681703,-8.181844383836146e-05,-9.909211834844214e-06,-1.6834999985142964e-06,-1.6404428737335234e-07,3.68941565853625e-07,1.9157962833205033e-07,0.0,-0.008834270371837503,1.859157269510006e-07,-0.0016207839676015475,-0.0002968128058485882,-4.7429850158985904e-05,-3.525845095984077e-06,-5.300114056057716e-07,-2.2719374304385837e-07,7.490609901331596e-07,3.058348623067162e-08,0.0,-0.009455502960035155,1.920779095285476e-07,-0.001823010609707039,-0.0003419970864616573,-5.576847107453722e-05,-4.663308063826875e-06,-6.21078451706511e-07,-1.8667683347306282e-07,7.785392814401504e-07,4.432239312098942e-08,0.0,-0.008796800293790277,1.7394866793102336e-07,-0.001597267950828337,-0.0002873617148179188,-4.550115715114046e-05,-3.022557679515147e-06,-2.58789315600107e-07,-1.0201684831624684e-07,7.214794858513107e-07,2.420461593717557e-08,0.0,-0.00771047589803218,1.4600280667385648e-07,-0.0012753817339009248,-0.00021557976691414157,-3.205585157169208e-05,-9.469067822193329e-07,-1.063279268048358e-07,-7.621514902481556e-08,6.49388637092619e-07,3.601994335666644e-08,0.0,-0.00870331793885023,1.4840806684856122e-07,-0.0015399422653033495,-0.000268149805813302,-4.133319515544364e-05,-2.03588648356492e-06,-2.187585962241837e-07,-1.3406321367974921e-07,4.184440508812798e-07,6.847228723808157e-08
143.65847094777604,0.0,-0.010163664481601732,9.903102725606572e-08,-0.0020070108128169284,-0.00039092050280079135,-6.850023969302756e-05,-7.760008764456471e-06,-1.3433342669115806e-06,-2.499062724032158e-07,2.9232221628418115e-07,-6.728750911622987e-09,0.0,-0.008780302253493317,1.1185220415985819e-07,-0.001522881574940968,-0.0002649766546139668,-3.948128602822609e-05,-2.7493357316741736e-06,-5.39091891190919e-07,-2.7540126322155054e-07,6.376268077842084e-07,-1.0453554613277723e-07,0.0,-0.009398924404367107,1.1309943517311321e-07,-0.0017131178339176536,-0.00030511289969236685,-4.6459349432450176e-05,-3.6295703141154544e-06,-6.082000609489047e-07,-2.43576422497163e-07,6.608411039352697e-07,-1.0641134564462196e-07,0.0,-0.008744157527070473,9.605263964152859e-08,-0.0015008269275345674,-0.0002564029076009545,-3.789232128867327e-05,-2.3312694991609147e-06,-3.210775512337988e-07,-1.6364337535600524e-07,6.100675576083229e-07,-1.1301291980739076e-07,0.0,-0.007664684403317069,7.132989550134531e-08,-0.0011982924800076466,-0.0001924861426820225,-2.6655512447757857e-05,-6.899989462928808e-07,-2.0318768237703815e-07,-1.387687967090732e-07,5.453477227504499e-07,-8.670275396579419e-08,0.0,-0.008652749336257795,5.9306425934948775e-08,-0.0014469778656837344,-0.00023970754612720246,-3.446921779351727e-05,-1.530257293569888e-06,-2.8993292807101665e-07,-2.1278847282767325e-07,3.605385649597808e-07,-7.592215816010176e-08
145.92796455745335,0.0,-0.01010520911050923,3.108448866733342e-08,-0.0018771477590736247,-0.0003458657351315119,-5.680464202168139e-05,-6.184316482308562e-06,-1.1467764187557058e-06,-3.1392906794159577e-07,2.1846953751273079e-07,-1.092910163584974e-07,0.0,-0.008727301740859771,6.114509147516429e-08,-0.001424456400019642,-0.00023456420433182372,-3.251547724020428e-05,-2.2384747515192547e-06,-6.168839031144838e-07,-3.0145523054399114e-07,5.07745873574844e-07,-1.6424028947016193e-07,0.0,-0.00934323847097285,6.011064159820852e-08,-0.0016025966278948823,-0.0002699168268720869,-3.829400956909847e-05,-2.915414977922403e-06,-6.666222548738017e-07,-2.7934491554352505e-07,5.234500885270214e-07,-1.737369970579048e-07,0.0,-0.008692336437335598,4.55125458867577e-08,-0.0014038562550087725,-0.00022686087429512133,-3.123509015382041e-05,-1.8944696405921519e-06,-4.322713007114732e-07,-2.0587463084349165e-07,4.821364659240111e-07,-1.719331159620435e-07,0.0,-0.007619587423373798,2.5876589487702657e-08,-0.0011207958672653582,-0.00017044336577190275,-2.196388878807458e-05,-6.041697479456603e-07,-3.218802712205285e-07,-1.8234851620944595e-07,4.287290211159094e-07,-1.4126495950967531e-07,0.0,-0.008602693699614491,8.158915175401582e-09,-0.0013534514390784592,-0.0002124951101749684,-2.8470677497650056e-05,-1.2691537104670142e-06,-3.9777093092752917e-07,-2.636412913142534e-07,2.9591849947643753e-07,-1.4013521679457203e-07
148.22896394432712,0.0,-0.010047771583269138,-4.302990464073541e-10,-0.0017467525489676295,-0.0003029445580210223,-4.660828392743932e-05,-5.021343070155708e-06,-1.0400865057833501e-06,-3.3699668324577783e-07,1.3885331729059833e-07,-1.362057401585451e-07,0.0,-0.008675623229545355,3.2402803159158294e-08,-0.0013256267252043546,-0.00020563145924411798,-2.6497949615186077e-05,-1.9038457984513862e-06,-7.151925767563497e-07,-2.9732994984287937e-07,3.65193258569846e-07,-1.6934863388533163e-07,0.0,-0.009288833844170872,3.1122134146076644e-08,-0.001491582897663027,-0.00023647141143507888,-3.12226476742552e-05,-2.422228818427252e-06,-7.488631721432258e-07,-2.8372447552757996e-07,3.733345874621869e-07,-1.8066850919445037e-07,0.0,-0.008641703122934405,1.943714569847793e-08,-0.0013064803922579991,-0.00019878698660541792,-2.548676637397415e-05,-1.6228651102246067e-06,-5.51953727736065e-07,-2.1917774608570053e-07,3.432429375774844e-07,-1.7432991821952714e-07,0.0,-0.007575497195082295,4.619434814707265e-09,-0.0010430051193850566,-0.00014948081747882125,-1.7941835906734225e-05,-6.132453456780052e-07,-4.362348158820444e-07,-1.9865150085803202e-07,3.0450996010777036e-07,-1.4570762400874292e-07,0.0,-0.008553507247199462,-1.2864275428367026e-08,-0.001259492058825887,-0.00018653683485744227,-2.3284409600122374e-05,-1.1627751205461805e-06,-5.091571745752272e-07,-2.7510155658999635e-07,2.166805648910827e-07,-1.4613324470058017e-07
150.56190935200502,0.0,-0.00999186291067642,-8.262587766186237e-09,-0.0016158566314311365,-0.000262228289462238,-3.776583328444437e-05,-4.132539379489234e-06,-9.610389899463531e-07,-3.1391944506710215e-07,6.524618860216585e-08,-1.1706314189240464e-07,0.0,-0.008625638636675325,1.9905254831617834e-08,-0.0012264145386631882,-0.00017823197793075617,-2.1350743131540384e-05,-1.6689680319358145e-06,-7.802128203444566e-07,-2.6097800252403843e-07,2.3170008962045091e-07,-1.4326914215748232e-07,0.0,-0.00923612129664077,1.936578732710864e-08,-0.0013801072897625523,-0.00020483455378851373,-2.515405584428145e-05,-2.0649348357717836e-06,-8.010938910693666e-07,-2.5301745528269365e-07,2.3364953025442174e-07,-1.5306570755086036e-07,0.0,-0.008592644796770892,1.040241971393853e-08,-0.0012087253829357494,-0.00017222792473066664,-2.0566776862430538e-05,-1.4420513449566022e-06,-6.337860956581508e-07,-1.9964810244444418e-07,2.1426058412684804e-07,-1.450683158610217e-07,0.0,-0.007532741758852878,-7.812764884665076e-10,-0.0009649430095934532,-0.00012962782402977836,-1.4518794670343481e-05,-6.566289035945472e-07,-5.126855584161496e-07,-1.8451144394673648e-07,1.9072892285165443e-07,-1.218857988592316e-07,0.0,-0.008505584469059649,-1.5019882346284155e-08,-0.001165132200448534,-0.0001618774285703048,-1.883166375372959e-05,-1.1324731673312826e-06,-5.842842721635716e-07,-2.465956647240367e-07,1.3523044443138345e-07,-1.1942153348846542e-07
152.9272437249757,0.0,-0.009937987097024988,-4.066323971197656e-09,-0.0014844197235032183,-0.000223816903531868,-3.012636624655464e-05,-3.406838658514826e-06,-8.614371087031263e-07,-2.5313945257141555e-07,1.1712409965645317e-08,-7.85640928869245e-08,0.0,-0.008577704616689844,1.7042539049226337e-08,-0.0011267842202618706,-0.00015241925735861206,-1.697359825165128e-05,-1.47234004174561e-06,-7.744072902853402e-07,-1.9947863492194203e-07,1.2648773193944429e-07,-1.048400177340209e-07,0.0,-0.009185497185636656,1.7406817266874538e-08,-0.001268136769688139,-0.00017506263565439292,-1.997672854195171e-05,-1.7737999932458815e-06,-7.854418568791732e-07,-1.9385978588885232e-07,1.2457913562982107e-07,-1.1166191025334607e-07,0.0,-0.008545534118787623,1.064553921959141e-08,-0.001110558058265923,-0.00014722891227106713,-1.6376086607570227e-05,-1.292781524685728e-06,-6.454799758617489e-07,-1.5281081164729348e-07,1.1372096102764155e-07,-1.0401371828730229e-07,0.0,-0.007491637243067657,1.866767543656456e-09,-0.0008865771674709153,-0.00011091546787689385,-1.1610218113189096e-05,-6.885537695575345e-07,-5.274744828209303e-07,-1.4491285132721294e-07,1.0293550302816995e-07,-8.760207995940894e-08,0.0,-0.00845932400917594,-8.198821847451154e-09,-0.0010703470292721343,-0.00013857614619108206,-1.5022456211210075e-05,-1.1133424985048482e-06,-5.950116920231966e-07,-1.8827094010617704e-07,6.751102467064719e-08,-8.081672343127681e-08
155.3254181103709,0.0,-0.00988660118034975,3.800712961120485e-09,-0.001352376271361287,-0.00018784153313084655,-2.354918743912334e-05,-2.765473741688587e-06,-7.188098404487212e-07,-1.7277893970719303e-07,-1.548555029432305e-08,-3.937533926271634e-08,0.0,-0.008532138484816012,1.828061533477947e-08,-0.001026680192760605,-0.00012825558343920905,-1.3262683610938711e-05,-1.2708680276860077e-06,-6.871276284988516e-07,-1.2719856577885255e-07,5.790138254840655e-08,-6.629514465582969e-08,0.0,-0.009137315305865708,1.9217745668214487e-08,-0.0011556145821330914,-0.00014722132633023243,-1.5577596736726195e-05,-1.4982342725898199e-06,-6.90854021915469e-07,-1.2141502168434203e-07,5.457442395780547e-08,-7.002982982472717e-08,0.0,-0.008500702035394492,1.4081206606934578e-08,-0.001011923340381053,-0.00012384382691598312,-1.2814502665189117e-05,-1.1334816014532387e-06,-5.790501140895052e-07,-9.243693703367131e-08,4.927537190908801e-08,-6.397406028523717e-08,0.0,-0.007452467198621389,6.920756813421403e-09,-0.0008078536721188559,-9.338437914586901e-05,-9.133513706432565e-06,-6.790277102182973e-07,-4.7548283327379083e-07,-9.188354576011651e-08,4.7000727316412077e-08,-5.4211447596391724e-08,0.0,-0.008415099872762353,7.37948065290096e-10,-0.0009750912021893759,-0.0001167079079815435,-1.1767932991444649e-05,-1.0583485567991875e-06,-5.340544235941899e-07,-1.1736802055390652e-07,2.3219562770836925e-08,-4.380781604366771e-08
157.7568862562034,0.0,-0.009838095090117975,1.037138562701867e-08,-0.0012196761183084113,-0.00015446490475934675,-1.7918470340127404e-05,-2.164944318221208e-06,-5.383018631533298e-07,-9.388481236156222e-08,-2.0293386132406168e-08,-9.613746593435198e-09,0.0,-0.008489209893271676,1.957672406883837e-08,-0.0009260598228247622,-0.00010582006484792296,-1.0125233204837972e-05,-1.043421760668461e-06,-5.352140953318794e-07,-6.071771744013255e-08,2.2505574279330138e-08,-3.440796319397284e-08,0.0,-0.009091876211304608,2.0682679473908036e-08,-0.001042495478986817,-0.00012139533727732418,-1.1856528277882588e-05,-1.211018060878709e-06,-5.338385119900187e-07,-5.377830378073276e-08,1.948181307769939e-08,-3.56443267581933e-08,0.0,-0.00845842718150772,1.6749456557410187e-08,-0.0009127774614016481,-0.00010214441714628357,-9.79443181642108e-06,-9.434122966132954e-07,-4.510073078071246e-07,-3.526917050958808e-08,1.7117390905409368e-08,-3.1758619168184434e-08,0.0,-0.007415475294656059,1.0873952899610213e-08,-0.0007287267692279947,-7.709123421740347e-05,-7.020408915962729e-06,-6.152925761200359e-07,-3.711886473082266e-07,-4.021722210319763e-08,1.8766416530244198e-08,-2.7509647674841674e-08,0.0,-0.008373246401942274,7.75443267795486e-09,-0.0008793317462867574,-9.636546919579432e-05,-8.991772652717237e-06,-9.43326001777369e-07,-4.1620905279164747e-07,-5.244131149230138e-08,2.414346728956084e-09,-1.5448017490236934e-08
160.22211406445058,0.0,-0.009792798159607617,1.303860264963993e-08,-0.0010863147060635743,-0.000123875137224011,-1.3152115572784021e-05,-1.5964263266321982e-06,-3.461328917319332e-07,-3.360227545890448e-08,-1.3514408631402045e-08,7.174168567995683e-09,0.0,-0.008449153702917142,1.855098031065838e-08,-0.0008249183697473404,-8.52103995387443e-05,-7.488887174251814e-06,-7.921976750289617e-07,-3.5490017772705855e-07,-1.2852489544299888e-08,9.372629739899566e-09,-1.2370890877674313e-08,0.0,-0.009049439253663508,1.946087441561278e-08,-0.0009287723385837382,-9.769134657242786e-05,-8.735354525626684e-06,-9.103192152407538e-07,-3.504451859175496e-07,-5.272630726896997e-09,7.316383983432829e-09,-1.2078214757344911e-08,0.0,-0.008418947358480188,1.65533889724675e-08,-0.0008131127483958217,-8.222273895034902e-05,-7.249447636540295e-06,-7.243725792170927e-07,-2.9539637820666847e-07,5.166488194209519e-09,6.131028466623303e-09,-1.0264281972753187e-08,0.0,-0.007380875606119972,1.2027523877510828e-08,-0.0006491814390951002,-6.211016507863403e-05,-5.223940299249203e-06,-5.0263049902486e-07,-2.431607588262085e-07,-2.173582498709758e-09,8.213433567014293e-09,-9.730276232265322e-09,0.0,-0.00833406271526639,1.096593560901966e-08,-0.0007830728159632797,-7.765664573167382e-05,-6.6382498783207385e-06,-7.693953700868508e-07,-2.723174574707913e-07,-7.130931418818065e-09,-2.3327782733410965e-09,1.6631599389114589e-09
162.72156473620885,0.0,-0.009751011954859633,1.1261105387547404e-08,-0.0009523483461289222,-9.627040994575823e-05,-9.201550038832983e-06,-1.0794385940299733e-06,-1.769670282468636e-07,-1.9054964730854957e-10,-6.1236245221801626e-09,1.1581105618971887e-08,0.0,-0.008412202414624361,1.4461101433445948e-08,-0.0007233000944166161,-6.653703119435523e-05,-5.3044908184156875e-06,-5.395311878308205e-07,-1.882099564592661e-07,1.1361787893958989e-08,6.336092151491331e-09,-9.755183039143273e-10,0.0,-0.009010257207353874,1.5032654714191736e-08,-0.0008144887651853962,-7.623202911741563e-05,-6.159835020798037e-06,-6.16781707186435e-07,-1.825344469214359e-07,1.8281899056243615e-08,5.1115177953386965e-09,-1.0524010808248239e-10,0.0,-0.008382492882205756,1.3086507371741618e-08,-0.0007129695382087724,-6.418491750143383e-05,-5.1362594202188505e-06,-4.978269608937144e-07,-1.510596448600225e-07,2.329007626083869e-08,4.272817356570754e-09,1.6807588179296273e-10,0.0,-0.007348880086692219,1.0063739012297738e-08,-0.0005692447119589795,-4.852714167580526e-05,-3.718613241679364e-06,-3.622113538441326e-07,-1.2394792136789714e-07,1.6565957502074373e-08,5.039897528871882e-09,-9.9448347484374e-10,0.0,-0.00829783755736411,1.0039698499727683e-08,-0.0006863683780004841,-6.069591183013608e-05,-4.675309514117896e-06,-5.608817039093547e-07,-1.3835506815939562e-07,1.3757920514478841e-08,-7.908075530304677e-10,7.841871774003798e-09
165.25571767786073,0.0,-0.009713062822565826,6.1970563520837885e-09,-0.0008178880622788632,-7.183894614846666e-05,-6.0394357933805785e-06,-6.488469240040036e-07,-5.90295399490132e-08,8.506771881886409e-09,-3.887947585993999e-09,6.99320668990258e-09,0.0,-0.008378632129092092,8.212245467863621e-09,-0.0006212911332258896,-4.991282568528212e-05,-3.541774010272561e-06,-3.1817963791076674e-07,-6.764535006728363e-08,1.5610390012331533e-08,5.187886551897472e-09,1.2352991002807563e-09,0.0,-0.0089746266198791,8.42094321525679e-09,-0.0006997324900488475,-5.714434843388265e-05,-4.0939916837534795e-06,-3.6335302156557134e-07,-6.245947206679859e-08,2.0546852108406676e-08,4.257763327953814e-09,1.8680951192678417e-09,0.0,-0.008349334555864202,7.4291302042393e-09,-0.0006124301155538584,-4.813938765613137e-05,-3.429518853960075e-06,-2.9604269505572813e-07,-4.796997111394456e-08,2.247365715742303e-08,3.604041699656456e-09,1.4231791058608474e-09,0.0,-0.00731973819887881,5.9323881072291436e-09,-0.0004889816378136572,-3.6429945201907763e-05,-2.49386121549218e-06,-2.2425580952727675e-07,-3.873319887736858e-08,1.8116431921970342e-08,2.9090189419783528e-09,2.946582562118958e-10,0.0,-0.008264889142730967,6.065690057307136e-09,-0.0005893175456412011,-4.5592550034728315e-05,-3.089594705864264e-06,-3.5612897846168854e-07,-4.27131611701379e-08,1.4686577486134016e-08,1.9428657172863745e-10,5.678191545641679e-09
167.8250536462293,0.0,-0.009679359426300499,3.880273393340743e-10,-0.0006830674996109336,-5.0740551399616645e-05,-3.6371718509830426e-06,-3.355630913314211e-07,-1.4977075891368275e-09,2.804639735043265e-09,-5.555218026387961e-09,-1.2840093379612835e-09,0.0,-0.008348806898022315,2.009577109997802e-09,-0.0005189900308203545,-3.5444674205059174e-05,-2.178976839167254e-06,-1.5681770403084622e-07,-5.009861560660591e-09,9.165760599098124e-09,3.436960262223474e-09,-1.9694828342163394e-09,0.0,-0.00894293734879707,1.9973591965815135e-09,-0.0005846053914589469,-4.054920621389638e-05,-2.50822715981795e-06,-1.793770444806558e-07,-1.477230534253068e-09,1.1685801919931963e-08,2.538088137950762e-09,-1.9590856474199273e-09,0.0,-0.008319832081999545,1.7605549242994233e-09,-0.0005115911206637655,-3.418669553040424e-05,-2.110441619650036e-06,-1.4767281308345129e-07,3.301898680139483e-09,1.2192549855328037e-08,2.097957238146961e-09,-2.4034819798567586e-09,0.0,-0.00729377701351991,1.492863524945835e-09,-0.0004084725649881798,-2.589920404488616e-05,-1.5426477534064839e-06,-1.1660090987160654e-07,3.4380217081265915e-09,1.0280028676083579e-08,6.642066080875841e-10,-2.609645054645367e-09,0.0,-0.00823560697596152,1.207067991880178e-09,-0.0004920383837411172,-3.244219550464453e-05,-1.872958267537761e-06,-1.9221346453718252e-07,4.001261185673255e-09,5.972261458303706e-09,-8.690157067266244e-10,-4.4738762820343876e-10
170.43006015034018,0.0,-0.009650432094231092,-3.3824542693285674e-09,-0.0005479835040788434,-3.310113762473193e-05,-1.9402809927166894e-06,-1.4716873688825953e-07,9.123148839332102e-09,-4.693768179097809e-09,-6.16426237374291e-09,-7.456710450413865e-09,0.0,-0.008323202585471133,-1.9306453245981233e-09,-0.00041645760985391743,-2.323560201009841e-05,-1.1898825703698734e-06,-6.489014031252008e-08,1.1111108086406617e-08,1.846071683794487e-09,2.454169055148919e-09,-5.554904280645096e-09,0.0,-0.008915701205377834,-1.9730464170621027e-09,-0.00046917143381132025,-2.6562435775944248e-05,-1.3655919213283573e-06,-7.414989400499082e-08,1.2714786818368617e-08,2.4616039855796163e-09,1.7493873400513363e-09,-6.047462646858157e-09,0.0,-0.00829446198111273,-1.7253973997396007e-09,-0.000410515410388068,-2.242013901219835e-05,-1.1537492306622204e-06,-6.28963762782581e-08,1.3621403006359318e-08,2.555177661372541e-09,1.4827847388042307e-09,-6.132654555686148e-09,0.0,-0.007271424614571451,-1.391319846745269e-09,-0.00032777254189898884,-1.7008014363358624e-05,-8.498552378006355e-07,-5.239405585562627e-08,1.1516314661445508e-08,2.0074992901855166e-09,-1.3703879527702764e-11,-5.546986393901163e-09,0.0,-0.008210476588231841,-2.181442995510165e-09,-0.00039461969917768355,-2.133020413846001e-05,-1.0054798442491642e-06,-8.845941716097402e-08,1.1707825725980147e-08,-1.8764680148034778e-09,-1.5226976329247249e-09,-5.445269419190744e-09
173.0712334770823,0.0,-0.009626926100091786,-3.919031683696671e-09,-0.0004126178094619067,-1.9030136850014182e-05,-8.551974854206645e-07,-5.8138119905963474e-08,2.9917525512923886e-10,-5.8189160586392046e-09,-3.0513623544244423e-09,-7.806118376450186e-09,0.0,-0.008302389082837886,-2.885253141887918e-09,-0.00031365703527750315,-1.3402758074362559e-05,-5.349976380044452e-07,-2.656946243150595e-08,5.660160540476912e-09,-1.0453792430227523e-09,3.234849219205957e-09,-5.803955166464961e-09,0.0,-0.00889353498648695,-2.824815339470195e-09,-0.00035339293946154074,-1.5313088306376182e-05,-6.134551837722848e-07,-2.973787415328283e-08,5.995880249362773e-09,-1.16378674552158e-09,3.0270755838119126e-09,-6.305856754343523e-09,0.0,-0.008273802368955956,-2.5102631401241705e-09,-0.0003091731317373331,-1.2943858863602763e-05,-5.197432219749157e-07,-2.7200193236740134e-08,6.1287884222680365e-09,-1.1138067035518756e-09,2.759094661655226e-09,-6.146762626441274e-09,0.0,-0.007253198558215237,-2.080941573430207e-09,-0.0002468610009109878,-9.836013490012747e-06,-3.8698792475398695e-07,-2.4009257308888414e-08,4.930481734222025e-09,-1.3212040043755608e-09,1.5503586117471527e-09,-5.386188174585514e-09,0.0,-0.008190065859888742,-3.0171907965164594e-09,-0.0002970583988741555,-1.2353064676780223e-05,-4.445959969507555e-07,-3.767186975528589e-08,2.9635498237016603e-09,-3.4613207405066363e-09,1.563273679944457e-10,-5.912940930698203e-09
175.74907497749663,0.0,-0.009609527012991753,-2.4651330560977686e-09,-0.00027676486529117967,-8.664407698508275e-06,-2.593346295571524e-07,-2.155869633257475e-08,-5.069392254637529e-09,-1.0638139510183039e-09,1.042116220132468e-09,-3.4386116706367204e-09,0.0,-0.008286960817928367,-2.0559206262339598e-09,-0.00021041040435032426,-6.106505624562127e-06,-1.6236572839308804e-07,-1.1828344742270293e-08,-2.764253561210045e-10,-1.8824327495328097e-10,3.942399671162654e-09,-2.784695888350581e-09,0.0,-0.008877086378426921,-1.916730121701371e-09,-0.00023708226537767814,-6.975458286359416e-06,-1.8664193908054444e-07,-1.2680646117269325e-08,-2.900305390119512e-10,-1.629196975684622e-10,4.198964487416962e-09,-2.954446920567017e-09,0.0,-0.008258463469735407,-1.7349202121500897e-09,-0.000207396987395185,-5.905010305459496e-06,-1.573089453064521e-07,-1.2331096148097539e-08,-1.0051036073151068e-10,-5.2972719691998206e-11,3.912671730544498e-09,-2.769293681051786e-09,0.0,-0.0072396474070539835,-1.4812262982359798e-09,-0.0001656032377798667,-4.4960855041033126e-06,-1.1788688028691573e-07,-1.1096403070904475e-08,-3.674473922983485e-10,-3.005870633135142e-10,3.0760897599704155e-09,-2.3887169168714908e-09,0.0,-0.008174959658164461,-2.1119818007843266e-09,-0.00019920373394833484,-5.654411512552459e-06,-1.3108406795540448e-07,-1.4819829289733014e-08,-2.9661050632039395e-09,-4.77804006960706e-10,2.3857135539857424e-09,-2.612788208515127e-09
178.46409410526712,0.0,-0.009598826877367158,-9.354368713951776e-10,-0.00014001074229512934,-2.221112893879353e-06,-2.4428644514956535e-08,-2.9374248139665574e-09,-2.751556283852098e-09,2.368535633960451e-09,1.6212970735941905e-09,2.5903916091441534e-10,0.0,-0.00827743246471512,-9.358066880886098e-10,-0.00010641651613986058,-1.5651153163338368e-06,-1.3096188626808251e-08,-2.0155500815986176e-09,-1.132222233409627e-09,5.84264072856358e-10,2.143123626686275e-09,-1.6352557158664664e-10,0.0,-0.008866920474631177,-8.936460120484074e-10,-0.00011991492661227435,-1.7880598749879132e-06,-1.531336626775659e-08,-1.9549272846086946e-09,-1.1034444044052662e-09,8.388848555894205e-10,2.377546682354179e-09,-7.474069466380196e-11,0.0,-0.0082489793558354,-7.920515147888717e-10,-0.00010489385393390827,-1.5144765863237826e-06,-1.157279470577334e-08,-1.7312464447111384e-09,-1.0063646874272828e-09,9.644011786608934e-10,2.234137082102171e-09,1.4285317381846156e-11,0.0,-0.007231256721838644,-7.102552238332119e-10,-8.375996521651133e-05,-1.1548617165562512e-06,-7.578458242363859e-09,-1.5034029532472217e-09,-9.901083603387598e-10,8.532404265272973e-10,1.8775634357291754e-09,3.7086960563412905e-11,0.0,-0.00816565738007455,-8.867187672721005e-10,-0.00010074765708876937,-1.4519029009316168e-06,-7.038136899891865e-09,-1.882719977693732e-09,-2.093754611935172e-09,1.5274264977695762e-09,1.82887549091241e-09,1.427273176404483e-10
181.216807005616,0.0,-0.009595207586109942,6.829473602158918e-12,-1.8189971711907413e-06,1.7383551645665735e-10,9.449315872911088e-12,2.3996702499990068e-11,-7.134669764620144e-13,4.2693208925972364e-11,6.0889902304495325e-12,4.682926038557487e-12,0.0,-0.008274163827286508,-3.2020485224590886e-12,-1.3811332595384324e-06,-2.226713318253915e-10,8.639270500092059e-12,-2.3142209157402195e-12,-5.38382371418064e-13,5.912131281939e-12,-8.324374329008296e-13,9.6660653430918e-13,0.0,-0.008863434999990075,5.5266193798565294e-12,-1.556605719544018e-06,-1.923057199549315e-10,1.0320858069860722e-11,9.712167563486646e-12,-2.52754827146265e-12,6.460459291424616e-12,-4.1705812248778084e-15,-8.381224782350336e-12,0.0,-0.008245726361692868,-2.0472779457668414e-13,-1.3615406616671145e-06,-1.300599423656363e-10,7.401785201989119e-12,9.834893361156518e-12,-1.343042556265506e-12,1.3016280539033405e-11,-2.8121492657630897e-12,-6.450778290853462e-13,0.0,-0.0072283748394790445,1.1077988915611843e-11,-1.0872358724741886e-06,-6.57593110094559e-11,1.4050041402749504e-11,6.541752475057968e-12,3.2547700353444156e-13,3.2213195275502523e-12,2.3145377309245768e-12,-6.897038974449299e-12,0.0,-0.008162496979281293,7.586857593955698e-12,-1.3083942215774418e-06,7.164214170592419e-11,6.325288029514273e-12,8.239654214496975e-12,-2.712632572879584e-13,2.4197942062240025e-11,8.411674877440199e-13,9.162059180633694e-12


==> figdata/pipe/retau_180_les_r1.2_long/decomp_t_ut_Pr0.71.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
-36.230415970335,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-34.7030139453677,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-33.232289605285736,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-31.816125369792193,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-30.452511698401253,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-29.139482266551507,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-27.87517878949262,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-26.65776459043646,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-25.48553264036819,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-24.35679751823517,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-23.269938626871408,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-22.223400192997552,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-21.21569126722089,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-20.245385724035344,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-19.311057437934846,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-18.411409931186597,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-17.5451467260578,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-16.711014560740097,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-15.907824997311751,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-15.134432813775463,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-14.38975761202057,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-13.6726973859742,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-12.982236561412329,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-12.317402780035358,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-11.677223683543694,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-11.060791737524383,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-10.467242623488891,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-9.895733630910906,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-9.345400441301894,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-8.815508383946609,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-8.30525796424316,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-7.813936119438506,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-7.340851394741829,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-6.8853339433245155,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-6.4466923103957425,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-6.024343080975752,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-5.617659624160361,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-5.226058524969812,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-4.848999584348773,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-4.485920995279701,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-4.136304166669476,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-3.7996737233494096,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-3.4755326821885957,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-3.1634056680183433,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-2.8628821295566005,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-2.5734866916346766,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-2.294830410932733,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-2.0265243441309315,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-1.76815793994722,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-1.5193854709861874,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-1.2798612098524214,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-1.049196213226084,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.8271095775984026,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.6132555755739658,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.4073316956817882,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.20903542645088424,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
-0.01810747233469516,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,,0.0,,,,,,,,,,
0.018118276315801783,0.0,-8.097397577219376e-05,-0.00015764560077277236,-0.00010314436484012987,-0.00012024114264609,-0.00013204637870139772,-0.00014097326688570068,-0.00014856212890743928,-0.00015249548794634297,-0.0001552923730493218,-0.0001564046149960585,0.0,-1.5184043081743482e-05,-6.491262202307622e-06,-1.7604105963773864e-05,-1.7883360934604962e-05,-1.6815399391246242e-05,-1.5117295717107126e-05,-1.3032994016117645e-05,-1.0977815234053085e-05,-9.166411306978497e-06,-7.54867350361251e-06,0.0,-3.8687664888481516e-05,-1.9531568519869463e-05,-4.581918539645929e-05,-4.7860810210720406e-05,-4.6063019498282155e-05,-4.223220265727522e-05,-3.752603577356078e-05,-3.2345484879974e-05,-2.745965261128757e-05,-2.292004073905191e-05,0.0,-3.8034823048323196e-05,-1.5939746176225484e-05,-4.391562932265899e-05,-4.453224644947924e-05,-4.165773507110895e-05,-3.721014369187065e-05,-3.236049541309265e-05,-2.739018227023567e-05,-2.2910030519044464e-05,-1.8826750833396642e-05,0.0,-3.653915523902228e-05,-1.1470236103306324e-05,-4.025371137547258e-05,-3.880057389012541e-05,-3.470393376724208e-05,-2.9817038960559076e-05,-2.51380780954998e-05,-2.074747778538701e-05,-1.7023442419112938e-05,-1.3683632621599883e-05,0.0,-6.054775286990128e-05,-2.4908923875543623e-05,-6.968175814011503e-05,-7.0694300567183e-05,-6.595554824612237e-05,-5.8719830389335233e-05,-5.1199416208058614e-05,-4.325937081420384e-05,-3.611872201983801e-05,-2.968082127188534e-05
0.2933929109313734,0.0,-0.001322845399592034,-0.0025715587534159874,-0.00168525129370425,-0.0019646816366898456,-0.002157186206163103,-0.0023028497257119454,-0.0024259940560220107,-0.0024893564246950225,-0.002534552936958477,-0.0025521086373613997,0.0,-0.0003222153918874038,-0.00014210308245020563,-0.00037746967269756515,-0.0003866290784533715,-0.0003645166049055074,-0.0003282962434178107,-0.00028452989468296557,-0.0002404451289758267,-0.00020125119938362636,-0.00016635637943851193,0.0,-0.000679514130447469,-0.0003461278514863036,-0.0008075298883675363,-0.0008455063244090062,-0.0008145221131180739,-0.0007474222566873182,-0.0006646265249499767,-0.0005730945074508298,-0.0004867721021733365,-0.00040664194100725976,0.0,-0.0006683962677955476,-0.00028267587859055494,-0.0007743629814885682,-0.0007870831508532147,-0.0007369338211749789,-0.0006588746647699391,-0.0005734395716362436,-0.00048555879779167384,-0.00040636083739851206,-0.00033433540450007846,0.0,-0.0006433501521368061,-0.00020415595541023573,-0.0007111782947137815,-0.0006871665870476433,-0.0006151243056123034,-0.000529131304283683,-0.00044654445128505555,-0.0003687610000380245,-0.0003027771666726681,-0.0002438631840823129,0.0,-0.0010095718842285945,-0.0004167055565123717,-0.0011632794265176805,-0.0011809929288687784,-0.0011020753704350246,-0.0009817022670622288,-0.0008560560702815048,-0.0007234500921424769,-0.0006042788846359026,-0.000496746318315895
0.5725029588397951,0.0,-0.0026079423694151034,-0.005059915091101565,-0.0033228841744596047,-0.003873484506813634,-0.0042524841974425085,-0.0045386563801931385,-0.004779301458867513,-0.004902821901084986,-0.004990249294814503,-0.005023581080040493,0.0,-0.0007779427898465634,-0.00034786363253588767,-0.0009164144141410165,-0.0009427178891139148,-0.0008897944495650925,-0.0008017666895384292,-0.0006966666293748184,-0.0005895963404171433,-0.0004938847516268459,-0.0004089857307215151,0.0,-0.0014309764510593778,-0.0007329732896068554,-0.0017051157065774705,-0.0017884660993508306,-0.0017241109989882424,-0.001582714993046149,-0.0014078999203735695,-0.0012141845833758803,-0.0010313529561463864,-0.0008621118386846757,0.0,-0.0014081868247020272,-0.000598959587582447,-0.0016357505151782575,-0.0016655443860180193,-0.0015604215757402825,-0.0013957814744697315,-0.001215251590407135,-0.001029174655752897,-0.0008613732884892428,-0.0007093709659339005,0.0,-0.0013576332637826663,-0.00043388065395390154,-0.001504716659626483,-0.001456529349095451,-0.001304597800096791,-0.001122940227695887,-0.0009482129758939231,-0.0007832744103080125,-0.0006432106999159552,-0.0005189157388604584,0.0,-0.0020294478416355063,-0.0008395048665940538,-0.0023410057872534917,-0.0023779957466123357,-0.002219628646809188,-0.001977742322410958,-0.0017244922643160497,-0.001457518900543699,-0.0012175037344083796,-0.0010012465793659024
0.8554808319843868,0.0,-0.0039424422520130805,-0.007628310054406799,-0.005023603749482421,-0.005855018855995922,-0.006426558911524252,-0.006856933711887114,-0.007216699138848687,-0.00740068167185316,-0.007529512478038513,-0.007577230136152561,0.0,-0.0013840174859686782,-0.0006215030277760654,-0.0016349989069576996,-0.001685659957239269,-0.0015912962090219175,-0.0014335925543208518,-0.0012471400313097815,-0.0010560035376676244,-0.0008846295585536694,-0.0007330679675194417,0.0,-0.002296448897003771,-0.0011789095836353262,-0.0027415837733313704,-0.0028790513893077407,-0.0027762868755261045,-0.0025487836379425133,-0.002267357516742676,-0.001955159911322714,-0.001660401606945784,-0.0013883108250678548,0.0,-0.0022607193556219594,-0.0009638263445521641,-0.002630946041769701,-0.00268204608025496,-0.002513413053643378,-0.002248499237034841,-0.001957782353466655,-0.0016578276589532229,-0.0013872585216690107,-0.001143074411477911,0.0,-0.002182560136576278,-0.0006998885422294618,-0.0024234543476885457,-0.0023486829415125133,-0.002104126008449133,-0.0018116249966313063,-0.0015300598397371373,-0.001263905650843958,-0.0010377470482233586,-0.0008381516831985463,0.0,-0.0031249809603186127,-0.001293441303368524,-0.0036077922702177356,-0.0036661673908410107,-0.0034222509125381956,-0.003049612169272081,-0.0026584932616054925,-0.0022468008259024564,-0.0018766015503542885,-0.0015436036829540515
1.1423913542517883,0.0,-0.005330421922394211,-0.010274635062537221,-0.0067917362685255694,-0.007913477368500038,-0.008683082647787154,-0.009260618976604988,-0.009740230145329994,-0.009984034055455452,-0.01015238795969962,-0.010212046342868075,0.0,-0.0021395528726020365,-0.0009589596669096072,-0.002530368217662648,-0.0026111628819957653,-0.002463881748042273,-0.0022182842580693823,-0.0019304354322389299,-0.001634405411676178,-0.0013686058633240572,-0.0011341389330128207,0.0,-0.0032769096852722467,-0.00168069280091343,-0.003916603916191326,-0.004115740109132275,-0.003968566724218049,-0.0036425020786612734,-0.0032394930146607114,-0.0027923979747997156,-0.0023703406622290453,-0.0019818053135581652,0.0,-0.0032269390490424947,-0.0013746016621543453,-0.003759605291096671,-0.0038351380942509583,-0.003593625868010252,-0.0032142380215004797,-0.0027979762235915053,-0.002368419742377117,-0.001981005416633933,-0.001632589496414059,0.0,-0.0031189882184187085,-0.0010001628642271672,-0.0034669863715451337,-0.0033622544892849236,-0.003011690752073585,-0.0025928351279789997,-0.0021896025795893493,-0.0018082041842463076,-0.0014840562022304209,-0.0011993937247265515,0.0,-0.004298783369219058,-0.001777009250992463,-0.004965566568492295,-0.005046608294169723,-0.004710206509583669,-0.0041969050320952,-0.003657157385869025,-0.003090071832662696,-0.002580162923928311,-0.002122327255958141
1.4332777415664257,0.0,-0.006774040009077187,-0.012990086406023388,-0.008628678389115432,-0.01004928707207697,-0.011021288570471131,-0.011747643831249164,-0.012346448402217696,-0.012648069401113746,-0.012852696287041495,-0.012920537795996116,0.0,-0.003041375176119072,-0.0013546412905424859,-0.003596617424788737,-0.0037115580928916664,-0.0034990661597527947,-0.0031472300452411754,-0.002738229034825824,-0.0023170777341104966,-0.001938821258652337,-0.0016059328442209996,0.0,-0.004371168760041683,-0.0022332862986507492,-0.00522685158678129,-0.005493589094606125,-0.005294968890296262,-0.004857387208728429,-0.004317705693759224,-0.0037195077413065313,-0.003155176904943084,-0.002637073229332433,0.0,-0.004305648952106608,-0.0018271417997810166,-0.005018502533557516,-0.005120175760678113,-0.004795604473235813,-0.00428724098251984,-0.003730102379195207,-0.003155503051258141,-0.0026375825044814825,-0.0021733328932786256,0.0,-0.004165682473680825,-0.0013316043139807506,-0.004632226664928284,-0.004493047144851033,-0.004022594872484193,-0.003461808679752146,-0.002922249976775163,-0.0024119119860477886,-0.0019782835627558484,-0.0015991788536393065,0.0,-0.005551477258352876,-0.0022872879148688493,-0.006413552353888033,-0.006517405387653855,-0.006080754588948078,-0.005416393793754802,-0.004717032443024449,-0.00398386091307061,-0.003324840755894533,-0.002734266080436362
1.7282156217960458,0.0,-0.008273733443498252,-0.015760223213287232,-0.010533224248282432,-0.01225954956241554,-0.013436513499754905,-0.01431157267585578,-0.015027146654000638,-0.01538289882806107,-0.015618941055571633,-0.015689714083566137,0.0,-0.004084291243063068,-0.001801696901807794,-0.004825180065257418,-0.0049762531479098805,-0.004685488478236488,-0.004209151682693924,-0.0036598124701184074,-0.0030942226252848736,-0.002586516300125317,-0.0021406893260303597,0.0,-0.005576111143564452,-0.002830166546473312,-0.0066663729049000735,-0.007004672348276443,-0.006746481649624218,-0.006184067329419254,-0.005492747855157718,-0.004727748750603854,-0.004006880435057036,-0.0033468455709278725,0.0,-0.00549375122165369,-0.0023160847814756584,-0.006401882735787559,-0.00652973003475258,-0.0061111460368777765,-0.00545919907601472,-0.00474614200701034,-0.0040116358771772765,-0.0033502551638309127,-0.0027592769054241256,0.0,-0.005319552682616756,-0.0016902171125499415,-0.005913737686486639,-0.005734404670620617,-0.005129823723815036,-0.004411711117003731,-0.00372160850564611,-0.0030692383601285613,-0.002515289980675924,-0.0020329698090032393,0.0,-0.006881912078554508,-0.0028201762767157725,-0.00794858849696568,-0.008074005236147661,-0.007528537849515454,-0.006702411049579005,-0.0058324719375312745,-0.0049227791596829,-0.004105644863757577,-0.003374871901955731
2.0272374068839683,0.0,-0.00982842546573421,-0.01856605724542154,-0.012501908967791506,-0.014538502697523157,-0.01592076595062966,-0.016942269857849898,-0.017770116231002192,-0.018174413255262305,-0.018435248301130344,-0.01850210181481933,0.0,-0.005261369488835957,-0.0022922954707632554,-0.006205233853215953,-0.0063922029517234245,-0.00600939910371006,-0.005390577730827614,-0.004682533148820874,-0.0039543705545683466,-0.0033015207625315874,-0.002729468964618901,0.0,-0.006886953278423026,-0.003463636725690387,-0.008226966901570907,-0.008638538609187708,-0.008311551584500755,-0.007610769606914627,-0.006753189906392643,-0.005806464824326306,-0.004915776127401631,-0.004102457984780377,0.0,-0.006786500705558926,-0.0028351079232145342,-0.007901829917161544,-0.00805401536904515,-0.007529744008712023,-0.00671968246344551,-0.00583619075252714,-0.0049277509715814965,-0.004110912976377986,-0.00338324045930887,0.0,-0.006575902412899095,-0.0020712996696219486,-0.007304074864332855,-0.007077591556035043,-0.006324421499930113,-0.005433987534646449,-0.004579800566843709,-0.003773144090372424,-0.0030888992904796746,-0.002495372404550664,0.0,-0.008287393310816956,-0.0033706339175853923,-0.00956546355492766,-0.009709604006900477,-0.00904598818560952,-0.008047245189900845,-0.006996005630594474,-0.005899860289874399,-0.004916246063473716,-0.0040384708248006876
2.3304187246979393,0.0,-0.011435741260449364,-0.021385156023075936,-0.014529363811199306,-0.016877997617611613,-0.018463312761375642,-0.01962658703330917,-0.02055992852153478,-0.021005160583775797,-0.021282323364397233,-0.02133677603470759,0.0,-0.00656422939041664,-0.0028179062045221156,-0.007724116958286932,-0.007944392496129103,-0.007455158317314868,-0.006676326358370338,-0.005792242903296307,-0.0048847883005722365,-0.00407261427663988,-0.003362471750341772,0.0,-0.00829750741239794,-0.004125143014069066,-0.009898578422980395,-0.010382681190835921,-0.009976584163231193,-0.009123818524232174,-0.00808589513748206,-0.006943524876712366,-0.005870940625109109,-0.004894206197762715,0.0,-0.008177766657899507,-0.0033771873837917183,-0.009508645710481349,-0.009681328931874096,-0.0090390426876224,-0.008056581512507736,-0.0069888693355163066,-0.0058935299051319,-0.004910401864780855,-0.004037183318705558,0.0,-0.007928685263078517,-0.0024696363834327364,-0.00879413984859092,-0.008512182510908196,-0.00759587630310805,-0.006518722265964971,-0.005487788829550226,-0.004515629861808371,-0.003692149234605749,-0.002980355029054543,0.0,-0.009763918124627218,-0.003932924111663307,-0.011257259459616354,-0.011415547823808913,-0.010623742501714838,-0.009441545366036556,-0.008198718142678483,-0.0069069073071831525,-0.005749284984109886,-0.00471853799757253
2.6378027911623856,0.0,-0.01309222643264411,-0.024192736256070584,-0.016608674653260186,-0.01926797984928563,-0.021051269201901823,-0.022349054412715688,-0.02337872014293815,-0.02385522161722583,-0.024138404144597867,-0.02417038522891219,0.0,-0.00798333372435912,-0.0033695750569036195,-0.009367746661262081,-0.009616321177797931,-0.009005735431763997,-0.008049988199216044,-0.0069737461513956845,-0.0058718848529486336,-0.004887884453551591,-0.004029352216919064,0.0,-0.009800448286829307,-0.004805586534817514,-0.011669693257049592,-0.012223009397243146,-0.011726445287122956,-0.0107081347012249,-0.009476494494782847,-0.00812576197808351,-0.006860596761245184,-0.00571169799816594,0.0,-0.009660296847081687,-0.0039348541724191595,-0.01121123054537024,-0.01139849179436757,-0.010625292902222909,-0.009456548291045785,-0.00819173443090931,-0.00689777594409866,-0.005738853946112226,-0.004712497283445249,0.0,-0.009370764581471782,-0.0028796874443750425,-0.010373537135019411,-0.010026454326964222,-0.008932506715890479,-0.00765499947060242,-0.006435701504175363,-0.00528802442741656,-0.004317541367589058,-0.0034814666070922184,0.0,-0.011306414073748704,-0.004500853865712722,-0.013015698217939846,-0.013181735686242714,-0.012251060513403604,-0.01087472799642374,-0.009430628431023302,-0.007934838550163791,-0.006596679573399148,-0.005407970108738597
2.949454430163947,0.0,-0.014793565425302704,-0.026962726747550413,-0.018731738199431757,-0.02169696697133688,-0.023670184292804243,-0.025092564225644893,-0.02620696767983062,-0.026703068493690574,-0.026980193394703488,-0.026978150636809393,0.0,-0.00950827849347929,-0.003938192465062677,-0.011121032822346008,-0.011390480253851469,-0.01064319996898178,-0.009494400153768031,-0.008211239070344142,-0.006901607553958639,-0.005735075652330865,-0.00471952554562255,0.0,-0.011387579107871672,-0.005495626374700585,-0.013527730076424747,-0.0141443151928978,-0.013544956627065141,-0.012347726281795993,-0.010909853331958682,-0.009339403224189188,-0.00787249902288491,-0.006544196109289792,0.0,-0.011225979927565213,-0.0045004425657687004,-0.012997460339420536,-0.01319128440307198,-0.012273801250335382,-0.010905430834400083,-0.009431682016255206,-0.007928778871928615,-0.006586009851938317,-0.005400289820609391,0.0,-0.010894170139912144,-0.0032957719768786004,-0.012030925355238531,-0.011607771790973328,-0.010321841962261635,-0.008831256670375215,-0.007413150476986521,-0.0060812653884115475,-0.004957284074625106,-0.00399204754264364,0.0,-0.012908974841928864,-0.00506800630796599,-0.014831483801814361,-0.014997016416746336,-0.013916235761316153,-0.012335375745543048,-0.010681061946774328,-0.008974025370801981,-0.0074499247093851575,-0.006099350017362369
3.265427661608156,0.0,-0.016534792513109027,-0.029668774090129423,-0.02088960629883988,-0.024152510110131194,-0.02630460550555485,-0.027839029486370424,-0.029024233331175372,-0.029526385821408055,-0.029783747609103652,-0.029734815758824657,0.0,-0.011128073439092525,-0.0045147444893752055,-0.01296827635892442,-0.01324881193212519,-0.012349192915866461,-0.010992099192973939,-0.009488729282155163,-0.007959818961179687,-0.006601919762064642,-0.005422456314182946,0.0,-0.013050087416525545,-0.006185963973789199,-0.01545941688238178,-0.016130721040650147,-0.015415370294090716,-0.01402615885703204,-0.012370517231255021,-0.010570478305011035,-0.00889429868985505,-0.007380941672583847,0.0,-0.012866099529334978,-0.005066323413048593,-0.014854550131447188,-0.015044865824487864,-0.013969361492818796,-0.012388689198585625,-0.010695333384533679,-0.008974662276331449,-0.00744152421476681,-0.006091651584857574,0.0,-0.012490346500503895,-0.0037122405316900664,-0.013754356181979035,-0.013242958987877435,-0.011750986924198513,-0.010035623752015704,-0.00840953624489666,-0.006886167023309891,-0.005603523860338413,-0.004505429752822431,0.0,-0.014565089149415875,-0.0056279594539149266,-0.0166946327185746,-0.01684957186009478,-0.015606991628488385,-0.013811621033049774,-0.011939007504590532,-0.010014614818144143,-0.008300377069768237,-0.006785197129601275
3.5857981133627597,0.0,-0.01831049271399461,-0.032285168436163664,-0.023072811365604913,-0.026621629362426652,-0.02893861050360642,-0.030570003021844514,-0.03180986430233796,-0.03230283496068329,-0.032525301542206696,-0.032415523773543585,0.0,-0.012831406611354988,-0.005090543442755488,-0.014893543603734212,-0.015173139642542391,-0.014105367146345926,-0.01252574501726496,-0.010790426504495399,-0.009032645911853019,-0.007476441711036541,-0.006127924496895,0.0,-0.014778788746708411,-0.006867604689640666,-0.017451147417814356,-0.018166102182777026,-0.01732081500211091,-0.01572699599267401,-0.013843128997273668,-0.011805199782694948,-0.009913882566805384,-0.00821145300401882,0.0,-0.014571573336776233,-0.0056251182698138225,-0.016769395607549125,-0.01694416698419873,-0.015696658271464554,-0.013891783811933525,-0.011969394713397207,-0.010023705695396012,-0.00829524860681694,-0.006777903433209906,0.0,-0.014150387844285841,-0.0041236329380126505,-0.015531593389585206,-0.014918648124473341,-0.01320696409655202,-0.011256239314615111,-0.009414331964342482,-0.007693668628606758,-0.0062485590559135705,-0.005015120485227317,0.0,-0.01626785625562246,-0.006174487351205005,-0.01859478474213226,-0.018727276388643074,-0.017310852158170294,-0.015291504495540491,-0.013193450664305408,-0.011046829337460715,-0.009139519619835121,-0.0074581989033641015
3.910609001352184,0.0,-0.02011498683697694,-0.034787661540634014,-0.02527166526280403,-0.02909121293598661,-0.0315562923661247,-0.03326723963043636,-0.034543625592314595,-0.03501074069897687,-0.03518200598735293,-0.034996598019751246,0.0,-0.014606886940472363,-0.005657429187495999,-0.016881007426444498,-0.017145558605935227,-0.01589378579276164,-0.014078500964691733,-0.012101093034352745,-0.010106790920285973,-0.008347230721094659,-0.00682625975653158,0.0,-0.01656434811900283,-0.007532087126869888,-0.019489304203355415,-0.0202344690387949,-0.019244699065201272,-0.0174341954759665,-0.015312802805346405,-0.013030302529997699,-0.010919674086676172,-0.009025789421725269,0.0,-0.01633317350599556,-0.006169887739554264,-0.018728885683374445,-0.018874249096276146,-0.01744063382413445,-0.015400526851524337,-0.01324098166241034,-0.011064633724538373,-0.009137484045261145,-0.007450814935949739,0.0,-0.01586525217466029,-0.004524817163142205,-0.017350402976737695,-0.016621595770274698,-0.014677022793879134,-0.012481536028627055,-0.01041733907453681,-0.008495056835042583,-0.006885030146841518,-0.005514965146246398,0.0,-0.0180101826073712,-0.006701735799852566,-0.02052148552495338,-0.020618023316421864,-0.01901547766653523,-0.01676329783303246,-0.014433673067402545,-0.012061234447210656,-0.009959195990189428,-0.008111414460555123
4.239935953444176,0.0,-0.021942491477887457,-0.037154154532950644,-0.027476518832997104,-0.03154836417430273,-0.034142181424679535,-0.035913184588091944,-0.037206248827428956,-0.0376296809378124,-0.03773255715950127,-0.03745620340560888,0.0,-0.01644325733247123,-0.006207938129222658,-0.01891524526023877,-0.0191487759042038,-0.01769726753957067,-0.015634362441518345,-0.013406345560196535,-0.011169798136190708,-0.009203670777762858,-0.007508539203723671,0.0,-0.018397476114109388,-0.008171675508366375,-0.021560542896370362,-0.022320302168956644,-0.021171061798861645,-0.019132453440466397,-0.016765448000951918,-0.014233334870234073,-0.01190089005764028,-0.009814774588326297,0.0,-0.01814171890952947,-0.006694288281548968,-0.020720174342092085,-0.020820615018239157,-0.019186805490370173,-0.016901385033633646,-0.014497898059600346,-0.012086862023310841,-0.00995919450293631,-0.008102788068323695,0.0,-0.01762594978389387,-0.004911104695795712,-0.019198806961683912,-0.018338958842588578,-0.01614890773346923,-0.01370048684591652,-0.011408907346397289,-0.009282155384033331,-0.0075060815468742876,-0.005999283998908352,0.0,-0.01978495380231178,-0.007204369941014834,-0.02246443357553197,-0.02251000937934606,-0.020708956379720825,-0.01821578383355948,-0.0156495113520598,-0.013048968380459167,-0.010751810839671652,-0.008738447286658261
4.573832989544267,0.0,-0.023787256625462164,-0.03936523623756152,-0.029677981510403004,-0.03398069288114936,-0.03668159648915837,-0.038491376182168247,-0.039779880835245855,-0.04014096356897828,-0.04015770126672661,-0.03977487065613632,0.0,-0.018329573275829576,-0.006735431821248162,-0.020981486142161717,-0.021166390499826136,-0.019499668898861372,-0.01717842324807399,-0.014692897857204061,-0.012210265097379403,-0.010036122373443838,-0.008166741190071053,0.0,-0.020269091081154673,-0.008779507295457406,-0.02365202629516342,-0.024408827005719398,-0.023084859803037875,-0.020807482466526785,-0.01818802928679598,-0.015402890375251192,-0.01284774313743331,-0.010570170492502608,0.0,-0.019988236655748528,-0.0071926940189508725,-0.02273090765996989,-0.02276946708839612,-0.020921526476228074,-0.018381726421806608,-0.015728862112186777,-0.013080695689562683,-0.010752178034922961,-0.008727002415201355,0.0,-0.019423700343237656,-0.005278339704989107,-0.0210652936172571,-0.020058521586251037,-0.017611078479587143,-0.01490280496381767,-0.01238011273177154,-0.010047477257769579,-0.008105490101259686,-0.006462979976390787,0.0,-0.021585178466083463,-0.0076776879135169555,-0.024413685198236376,-0.024391969971816134,-0.022380044076372497,-0.019638483913269698,-0.01683156666833242,-0.014001926087805304,-0.011510489029038404,-0.009333580559159936
4.9123649335390995,0.0,-0.025643669590460272,-0.041404548216602804,-0.031867088222410904,-0.03637653712043929,-0.03916090996284038,-0.040986747301151184,-0.0422484167232186,-0.04252797334819974,-0.04244059477445229,-0.041935861742641106,0.0,-0.020255339504691168,-0.0072341832008461756,-0.023065798383225547,-0.02318310384026243,-0.021286093581312508,-0.018697070029568653,-0.01594873670776866,-0.013217993429068207,-0.010836049872958251,-0.008793850729387319,0.0,-0.022170446541397864,-0.009349693324287362,-0.025751605946417625,-0.0264862246037873,-0.024972184263835615,-0.02244621967627946,-0.019568759494349934,-0.01652877658452301,-0.013751586802995161,-0.011284798790877378,0.0,-0.02186408558924623,-0.007660276646530464,-0.024749395608037763,-0.024707901474339718,-0.02263218055269771,-0.019830001939267646,-0.01692367079474603,-0.014037469878510797,-0.011509185416058722,-0.009317513139125704,0.0,-0.021250053016540153,-0.005622957939971149,-0.02293897710765211,-0.021768867038647808,-0.019052873272180755,-0.016079090713169108,-0.013322886910662616,-0.01078433313462098,-0.008677755202206488,-0.006901611568701843,0.0,-0.02340409714709618,-0.008117696621914002,-0.026359809874438353,-0.026253356394620182,-0.024018343105405345,-0.02102182683280952,-0.017971358299726587,-0.014912891915985946,-0.012229187851677543,-0.009891870086136526
5.255596609315311,0.0,-0.0275063267102138,-0.043258974552022565,-0.03403541301390242,-0.038725111747222984,-0.04156772222115431,-0.04338581915071594,-0.04459770880126667,-0.04477638195724904,-0.04456701433890811,-0.043925373080981885,0.0,-0.022210604586118118,-0.007699416745448466,-0.025155214582679053,-0.025184857355448828,-0.02304302601114744,-0.020178102793306146,-0.01716322804569184,-0.014184075774377488,-0.011596091734987058,-0.009383913565252582,0.0,-0.024093216121431085,-0.009877365723251565,-0.02784794093924081,-0.028539767988498492,-0.026820398229490727,-0.02403695482819313,-0.02089721537496056,-0.017602112138322436,-0.014604995393533056,-0.01195260418703347,0.0,-0.023761042165026988,-0.008093047090774751,-0.02676472887862693,-0.026624037543274588,-0.024307308683223453,-0.02123586063968854,-0.018073302525951632,-0.01494963546050515,-0.012223990332838672,-0.009869306181316833,0.0,-0.0230969693515013,-0.005942015629062451,-0.02480970459975384,-0.02345948968323691,-0.0204646144534751,-0.01722092364099489,-0.014230097148778695,-0.011486896068050277,-0.009218150470172973,-0.007311432586063528,0.0,-0.02523525446687409,-0.008521148661804694,-0.02829399238713856,-0.02808445131841855,-0.025614416471697144,-0.022357252852046417,-0.01906141707853034,-0.01577561708470233,-0.01290276070266752,-0.01040919373867068
5.603592840759542,0.0,-0.02937006735981688,-0.044918643339317096,-0.03617512397131873,-0.04101657861415427,-0.04389093900395574,-0.04567678006540091,-0.04681564392586311,-0.0468742135830225,-0.04652540712011439,-0.04573256388035734,0.0,-0.024186008296281553,-0.008127302202143527,-0.02723779038920942,-0.0271588921789566,-0.02475838325953346,-0.02161077498689236,-0.018327148050707568,-0.015100915154471938,-0.012310070902616429,-0.009932037849030616,0.0,-0.026029536762757752,-0.010358673601321037,-0.029930555741554638,-0.030557884305938116,-0.028618193877660056,-0.02556937731069047,-0.02216437599066314,-0.018615352832242926,-0.01540177974250809,-0.01256865917300802,0.0,-0.025671340736911918,-0.008487848554598068,-0.02876683158284776,-0.028507073149067017,-0.025936658091321854,-0.02259018838310461,-0.019169947758352814,-0.01581077795620452,-0.012891399210370453,-0.0103782989238094,0.0,-0.024956862997586815,-0.006233185009546222,-0.0266681056713811,-0.025120844633537108,-0.021837649855945634,-0.018320893662481175,-0.015095570739379574,-0.012150216826950319,-0.009722732314655048,-0.007689393541983452,0.0,-0.027072535112232062,-0.008885538215479388,-0.030208081739647077,-0.02987642157400683,-0.027159836459522725,-0.02363725356175774,-0.02009531768564815,-0.016584841350595996,-0.013526969759318525,-0.010882255252783147
5.956418451758433,0.0,-0.03122997800289275,-0.046376758841687286,-0.03827898598498142,-0.043242045601999256,-0.046120760226799305,-0.04784945917105399,-0.048892099022169705,-0.04881177777699527,-0.04830679597640313,-0.04734942804782052,0.0,-0.02617278561393005,-0.008514904940237192,-0.029302600360305416,-0.029093736394433724,-0.026421491356597625,-0.022985759863167806,-0.019432645050403735,-0.015962182198135097,-0.012972950214180042,-0.010434346807816632,0.0,-0.027972012191429942,-0.010790730099285804,-0.03198983853497113,-0.03253014645074624,-0.030355574533401868,-0.027034547748514343,-0.02336258782831917,-0.019562250134682505,-0.016136941896727486,-0.013129114879283973,0.0,-0.027587678408645126,-0.00884231519255966,-0.03074646126567862,-0.0303472780431526,-0.02751116720363523,-0.023885083609934753,-0.020206980097274844,-0.016615584317895348,-0.01350721593327843,-0.010841301893630402,0.0,-0.02682260221593829,-0.006494721804549112,-0.028505589456166713,-0.0267443389281607,-0.02316433731941906,-0.01937257897966994,-0.01591407072270074,-0.0127701966119184,-0.010188311866678032,-0.008033111361129514,0.0,-0.028910161099501317,-0.009209060666916024,-0.032094586333004556,-0.0316213086568559,-0.028647168115923407,-0.02485534791401325,-0.021067651177879752,-0.017336261111051673,-0.014098451867934705,-0.011308546770398102
6.314149070179728,0.0,-0.033081362667783075,-0.0476292834197003,-0.04034031366220717,-0.04539349915498109,-0.0482485865205798,-0.04989520278709068,-0.05081878578300788,-0.05058148309579027,-0.04990455364645798,-0.04877052434264436,0.0,-0.028162731725328124,-0.008860098642139883,-0.03133967737755016,-0.0309791259745251,-0.028022993516888015,-0.024295050521719694,-0.02047313943443103,-0.016762716393658388,-0.013580738043503123,-0.010887887796300694,0.0,-0.02991368063063856,-0.011171517017108164,-0.03401698685512933,-0.034447200757023524,-0.03202376733673641,-0.028424800035229764,-0.02448546409662746,-0.02043774993016142,-0.016806575699913073,-0.013631103271851687,0.0,-0.029503181491029942,-0.00915479223788082,-0.03269515464310904,-0.032135924990740944,-0.02902288483623917,-0.02511376971474365,-0.021178868771869135,-0.01735975601324737,-0.014068157509999282,-0.011255936380227453,0.0,-0.028687477304637533,-0.006725406135046591,-0.030314293920907183,-0.028322269718210853,-0.02443797566866635,-0.020370473546761823,-0.016681226422933543,-0.013343520048669838,-0.010612391635164515,-0.008340808159866894,0.0,-0.03074265855661158,-0.009490538315620583,-0.03394662324498246,-0.03331196603665694,-0.03006989687337888,-0.026006003083957126,-0.021973945368218645,-0.01802645018201384,-0.014614641085596092,-0.011686272482158798
6.676849519910069,0.0,-0.03491969361412037,-0.048674514069270494,-0.04235289012164209,-0.04746369010518111,-0.05026686787611882,-0.051806682358175614,-0.05258901607808931,-0.05217756550183472,-0.05131408403955334,-0.04999260854097731,0.0,-0.030148138270489382,-0.009161451039341682,-0.03333991236200157,-0.03280587996995064,-0.029554709422466952,-0.02553181199786899,-0.02144317829239758,-0.017498387593503573,-0.014130359402862752,-0.011290511682933744,0.0,-0.0318479555003325,-0.011499759326382608,-0.03600391455308464,-0.0363006492984117,-0.03361508758887675,-0.029733594714690618,-0.02552773609859583,-0.021237847206736014,-0.017407728471314644,-0.01407260561776529,0.0,-0.03141134786893899,-0.009424233354862525,-0.0346051389195708,-0.03386517996458589,-0.03046484770320994,-0.02627046524685008,-0.02208105029301106,-0.018039885919624233,-0.014571739088195384,-0.011620526352381205,0.0,-0.03054514330577044,-0.0069244659623056625,-0.03208700176411139,-0.029847725989454326,-0.025652699616886876,-0.02130988036483136,-0.0173934318174193,-0.013867559983642919,-0.010993078503709345,-0.008611230337440517,0.0,-0.032564803467054156,-0.009729325463750684,-0.03575783755650426,-0.03494196049939831,-0.03142231864961358,-0.02708451869863634,-0.022810550304259228,-0.01865274901207859,-0.015073664576548218,-0.012014249900227442
7.044573820854988,0.0,-0.03674055639649447,-0.0495126273272804,-0.04431087535924154,-0.04944600539229359,-0.05216893436887694,-0.05357767969868945,-0.054197440323193,-0.053595788900992085,-0.052532474415742596,-0.05101423329454854,0.0,-0.03212172092295077,-0.009418101867632084,-0.03529493883547101,-0.03456575714391701,-0.03100947632181556,-0.026690216056007725,-0.02233827410386513,-0.018165943339539723,-0.01461951451994355,-0.011640741769494305,0.0,-0.033768559513973076,-0.011774790480924521,-0.03794314653666907,-0.03808291605220332,-0.03512278592053115,-0.03095535494084888,-0.026485088625889365,-0.021959427379925647,-0.01793825058671172,-0.014452310133672099,0.0,-0.033305981907570045,-0.009650090177720356,-0.036469230456297776,-0.03552797734419563,-0.031830941315080644,-0.027350239205316183,-0.022909786549183735,-0.018653323824588713,-0.015016148634960438,-0.011933981134327039,0.0,-0.032389555530869904,-0.007091494544135404,-0.03381704450700687,-0.03131447647339947,-0.026803360780540488,-0.02218679204887982,-0.018047732735365,-0.014340272789095117,-0.011328988370336027,-0.008843560376722435,0.0,-0.03437155693292581,-0.009925205305158799,-0.037522306918058024,-0.036505457062589335,-0.03269941238357048,-0.028086893637815635,-0.02357450717293391,-0.01921314009594745,-0.015474225566126687,-0.012291799946674118
7.417408404863338,0.0,-0.038539605536255794,-0.05014528916758907,-0.04620873310566758,-0.051334364396369334,-0.05394885724437952,-0.05520290825410893,-0.05563982605543538,-0.054833189426972635,-0.053558195740097514,-0.05183540646075095,0.0,-0.03407656062430708,-0.009629655516185023,-0.03719703786951577,-0.036251337406656016,-0.03238101516162456,-0.02776530011555335,-0.023154764461156975,-0.018762875468470924,-0.015046555446693003,-0.011937659441794668,0.0,-0.03566947228459765,-0.011996435683440831,-0.03982773333121086,-0.03978713744064691,-0.03654092045693084,-0.0320853284814917,-0.02735401832483655,-0.022600127882250888,-0.018396664206032438,-0.01476948874932236,0.0,-0.03518114146659607,-0.009832216111847107,-0.038280750646622834,-0.037117916160332054,-0.033115783117242295,-0.028348887432938123,-0.023662041594077966,-0.01919805842482698,-0.015400136527277841,-0.012195692884580106,0.0,-0.03421491870630397,-0.007226379588054118,-0.03549822479726835,-0.03271687767442344,-0.02788542870264382,-0.02299779050400749,-0.01864172988672906,-0.014760107887835642,-0.011619163805849486,-0.009037341544389543,0.0,-0.03615802063545769,-0.010078302751956064,-0.03923447081039093,-0.03799713097173854,-0.033896740899462825,-0.0290097202029391,-0.024263441723830555,-0.01970614443309763,-0.015815506175489106,-0.012518655612408738
7.79541809582176,0.0,-0.040312568324176005,-0.05057547633484963,-0.048041229785623175,-0.05312321124798967,-0.055601427259052726,-0.05667796973611603,-0.05691298977026761,-0.055887982793301615,-0.0543909826369673,-0.05245744393673862,0.0,-0.03600609920106191,-0.009796124379412779,-0.039039116641249365,-0.03785598645085499,-0.033663883564810135,-0.028752911845926134,-0.0238897519982237,-0.019287357914173558,-0.01541042543617672,-0.012180846949527964,0.0,-0.03754493005782815,-0.012164953635624188,-0.04165123814746006,-0.04140713811278885,-0.03786432065646442,-0.03311953984807984,-0.02813177829061753,-0.02315827851480841,-0.018782103140731483,-0.015023939042348895,0.0,-0.03703113783133342,-0.009970817919465162,-0.04003351449632811,-0.038629237881045476,-0.03431468966024745,-0.0292628911927632,-0.024335434052429047,-0.019672666672731872,-0.015722966024338057,-0.012405488942153209,0.0,-0.03601568560172428,-0.007329267155622632,-0.037124803887836524,-0.034049853237052445,-0.028894962006327546,-0.023740011720353203,-0.019173540522466843,-0.015125967971771957,-0.01186303576800647,-0.009192441745308175,0.0,-0.03791943643171165,-0.010189043024918958,-0.04088912321101767,-0.03941215324088349,-0.03501042670079889,-0.029850151591461906,-0.02487552539166244,-0.020130779393712505,-0.016097124676997945,-0.012694920963350136
8.178678521597998,0.0,-0.04205532903332144,-0.0508076928923245,-0.04980356017131955,-0.05480767920125163,-0.05712234474394626,-0.057999560470905036,-0.058015011881768004,-0.056759771088387506,-0.055032043951993265,-0.05288318581230441,0.0,-0.03790423577226869,-0.009917968159004262,-0.0408148291234823,-0.0393739864549402,-0.03485360027934272,-0.029649820039735222,-0.024541196973408626,-0.019738320415412847,-0.01571072000956323,-0.012370438451773874,0.0,-0.0393895195106596,-0.012281085390280572,-0.04340786036712737,-0.04293756926876098,-0.03908872400276848,-0.03405491638077046,-0.02881648653581976,-0.023632989701379115,-0.01909438702443821,-0.01521604630298074,0.0,-0.038850630106154936,-0.01006649748003119,-0.04172194990800007,-0.040056956104491524,-0.03542380163573771,-0.030089529311967983,-0.024928331886167384,-0.020076389732682436,-0.015984475710745644,-0.012563684833922853,0.0,-0.03778665039338306,-0.007400592456601103,-0.03869161430961645,-0.03530900950340661,-0.029828715440710377,-0.024411239256651392,-0.019641874508974765,-0.015437268343099258,-0.012060471850657789,-0.009309094259801405,0.0,-0.03965127900373617,-0.010258195396053637,-0.04248153208065005,-0.04074632144586332,-0.03603727936267536,-0.03060601688557697,-0.02540957264944749,-0.02048663694550961,-0.01631920030572959,-0.012821126448901462
8.567254506078694,0.0,-0.04376415821424994,-0.05084883431091707,-0.051491697073138394,-0.05638405258101135,-0.05850877501870018,-0.059166104188431067,-0.0589459357514665,-0.057450256735553665,-0.05548482715342503,-0.05311781539178166,0.0,-0.03976559812059779,-0.009996290399979967,-0.04251893700868001,-0.04080094166748368,-0.03594705469136298,-0.030454104622677648,-0.025108269034639353,-0.02011575082366435,-0.015947949073815224,-0.012507350038825736,0.0,-0.041198435873999927,-0.012346284781802061,-0.045092790081445594,-0.044374319515639915,-0.04021120304235733,-0.03488970461385983,-0.02940751065362161,-0.024024489103535707,-0.019334318514351717,-0.015347049102242525,0.0,-0.040634877898717975,-0.010120439137198234,-0.04334143757497733,-0.041397239659420076,-0.036440470692093926,-0.030827246112476288,-0.025440183763918395,-0.02040941779019199,-0.016185327620342964,-0.012671302727565757,0.0,-0.03952319536939728,-0.007441218321346719,-0.04019437604439396,-0.03649097485998765,-0.030684467203644455,-0.025010204143386804,-0.020046295396350895,-0.015694155739322972,-0.012211963564465023,-0.009388061423640721,0.0,-0.04134949601590932,-0.010287058435172431,-0.044007764618628646,-0.041996427776283665,-0.0369751682434245,-0.03127617594681789,-0.02586536140572325,-0.02077415964213442,-0.01648259532939162,-0.012898443364092248
8.9612324811127,0.0,-0.04543614705724906,-0.050710014476142526,-0.053103062343953254,-0.05785066405804314,-0.05976043951020449,-0.06017901290182133,-0.0597091809855113,-0.057964703647347265,-0.05575660262762805,-0.05317056934634072,0.0,-0.04158606559957197,-0.010033265627858567,-0.04414802362352809,-0.04213459311209438,-0.0369433400779194,-0.031165957914684916,-0.02559207902325268,-0.020421331687532223,-0.016124094995629383,-0.012593771592596321,0.0,-0.04296798050099065,-0.01236321150969685,-0.0467029061330843,-0.0457153349923405,-0.04123102869410897,-0.03562432115921356,-0.029906263498874992,-0.02433482604662893,-0.0195043124990269,-0.015419600530722425,0.0,-0.04238023274888481,-0.010134813135659289,-0.04488898269861087,-0.04264817718106751,-0.0373640416032272,-0.03147640311849872,-0.025872205710556446,-0.020673487482841684,-0.016327532217313166,-0.01273053609543644,0.0,-0.04122177128569917,-0.0074527351642040985,-0.041630324025615846,-0.03759407887462919,-0.03146168360039749,-0.025537200523984862,-0.020387763698608685,-0.015897970432535862,-0.012319023811863858,-0.009430983041545103,0.0,-0.043010974134419365,-0.010277850004811975,-0.04546532528156652,-0.043160986243622794,-0.037823766877018376,-0.031861235875180145,-0.026244288019420303,-0.020995211863850095,-0.016589417581165406,-0.012929131264725916
9.360677270586656,0.0,-0.047068865678448944,-0.05040482671065699,-0.054635954006270186,-0.05920709125054899,-0.060878678402360206,-0.06104161498181192,-0.060310360888644075,-0.058310546440456204,-0.055856956707983525,-0.05305312296365028,0.0,-0.043362314775707164,-0.010031769528942086,-0.04569983596497511,-0.04337404060379385,-0.03784296702220631,-0.03178696014461347,-0.02599504275737974,-0.02065787298082152,-0.016242117203821998,-0.012632746154920048,0.0,-0.04469512914304856,-0.012335298756948169,-0.04823613311416411,-0.04695983765261716,-0.04214886403441383,-0.03626058308616718,-0.030315507230754744,-0.024567234711185933,-0.019607830034522156,-0.015437280486874242,0.0,-0.04408370115464409,-0.010112426123887514,-0.04636258793197561,-0.04380904144951185,-0.038195117707474954,-0.03203859973637929,-0.026226785061484632,-0.02087135026808867,-0.016413982211438336,-0.012744352426476984,0.0,-0.042879454248920645,-0.0074372021084147056,-0.04299761146522302,-0.038617690046986695,-0.03216088947423474,-0.02599352990692682,-0.02066817013855491,-0.016050844247929196,-0.012383839200702374,-0.009440083519453647,0.0,-0.04463310918592464,-0.010233366262584533,-0.0468525482943356,-0.04423952351734125,-0.03858385458026047,-0.0323628991860601,-0.026548794265098888,-0.021152567976959875,-0.016642571208450297,-0.012916152922424675
9.765664502368308,0.0,-0.0486580083819003,-0.04993731671392595,-0.0560857610338064,-0.060448918010742356,-0.06185979229796345,-0.06175140558219751,-0.06074828941515148,-0.05848835631303083,-0.055787702764737754,-0.05276845180947397,0.0,-0.04508871323807885,-0.00999229976043167,-0.0471689581375094,-0.04451471843468152,-0.03864263344254941,-0.03231503459725043,-0.02631607262097812,-0.020825085904327068,-0.016302114052570288,-0.01262464235644932,0.0,-0.04637468870316621,-0.012263279841011165,-0.04968735389738593,-0.0481034206165317,-0.04296146449961519,-0.036796478560011094,-0.030634253551463247,-0.02472158432645691,-0.019645169303420255,-0.015400676796168212,0.0,-0.04574016925229714,-0.010053862013546234,-0.04775734370862816,-0.04487572845122602,-0.03893076737809077,-0.032512071411490845,-0.02650308326449325,-0.0210029045113232,-0.016444922445288005,-0.01271322754574891,0.0,-0.044491274100354826,-0.007395022079627822,-0.044291687771695135,-0.03955818877934271,-0.03277961893227167,-0.026377772758254838,-0.02088687261227969,-0.016152711623919742,-0.012406587791143514,-0.009415701701394991,0.0,-0.046211326247785706,-0.010154278705934876,-0.04816505089001136,-0.04522840852275107,-0.039252876554376405,-0.03277971860461047,-0.02677829869676401,-0.021246322860872278,-0.016642456651228293,-0.012860098634196763
10.176280608306508,0.0,-0.050200720050778164,-0.049319863969027246,-0.05745052105448254,-0.06157559827068244,-0.06270497791165218,-0.0623114556283214,-0.06102813184249974,-0.05850533736434986,-0.055557920651173674,-0.05232739630420016,0.0,-0.046761931367704096,-0.00991742755479494,-0.04855330809598461,-0.04555599564496291,-0.03934310766071205,-0.03275187608395084,-0.026557559978951734,-0.020925718364999624,-0.016306896112928803,-0.012572254023656219,0.0,-0.048003510250700626,-0.012150226504805418,-0.05105455742496596,-0.04914549001127123,-0.043669678029700135,-0.03723389238514461,-0.030865199196917503,-0.024801020432100234,-0.019619604271172847,-0.015313072981011757,0.0,-0.0473465494799735,-0.009961621018861557,-0.049071333080431906,-0.04584769364354307,-0.039571770266081045,-0.03289847897958651,-0.026703427479129488,-0.021070815582637823,-0.01642308160567183,-0.012639872718677933,0.0,-0.04605425602708795,-0.007328016082684823,-0.04551080149229989,-0.040415112813629805,-0.03331855040777179,-0.026691275805478584,-0.02104570436284756,-0.01620562162884662,-0.01238932190697288,-0.009359856062920053,0.0,-0.04774282567810997,-0.010043063733400895,-0.049401138520923184,-0.04612724610845946,-0.039831687737974145,-0.03311338782955311,-0.026935132162696215,-0.021279126557085595,-0.01659178388770853,-0.012763654309410764
10.592590412287898,0.0,-0.05169404204199159,-0.04856414407194186,-0.058728203446029324,-0.06258651630692655,-0.06341542296913404,-0.06272476242309677,-0.061154967754952556,-0.05836834248067822,-0.05517625609524066,-0.051740262364015153,0.0,-0.04837866357754817,-0.009809683656668483,-0.04985085377303938,-0.04649728173117596,-0.0399451895774753,-0.033099173596973286,-0.02672190946153084,-0.02096248965842979,-0.016259247061656944,-0.012478365523891158,0.0,-0.049578407722806264,-0.011999137423937127,-0.052335723658774494,-0.05008544053804312,-0.0442743553516275,-0.0375746681656743,-0.031011018688026457,-0.02480862061898018,-0.01953434579639205,-0.015177708377393524,0.0,-0.04889970058123396,-0.00983815129180496,-0.05030261706107933,-0.04672437123844978,-0.04011890018203368,-0.03319943908799293,-0.026830125493346197,-0.021077697865455335,-0.01635114357409014,-0.012526974533181235,0.0,-0.04756534655172812,-0.007237974222505082,-0.04665315962827798,-0.04118796419871177,-0.033778345238270786,-0.026935338593248634,-0.021146483776734854,-0.016211592332039546,-0.012334069409720698,-0.009274561128328175,0.0,-0.049224657803697544,-0.00990212060704221,-0.050558998902507604,-0.04693553383715008,-0.04032107822414828,-0.03336549787491231,-0.027021554709102773,-0.021253536337471974,-0.016493184456596418,-0.012629451503958567
11.01468034616133,0.0,-0.053135313670233254,-0.047682032338818736,-0.05991725938378784,-0.06348164111483161,-0.06399293940830877,-0.06299497205649024,-0.0611344725985147,-0.05808479981936113,-0.0546518174247605,-0.05101769066400304,0.0,-0.04993599689653575,-0.009671655922426052,-0.05106009919402796,-0.04733855730632506,-0.04045020279087331,-0.033359073089048695,-0.026811872752755008,-0.02093837795356912,-0.01616212482237851,-0.012345859807377306,0.0,-0.05109654611444986,-0.011813075692568132,-0.05352934090014485,-0.050923229720217074,-0.044776878081264064,-0.03782112949255598,-0.03107476098740449,-0.0247477492315768,-0.019392800976313247,-0.014997935967777614,0.0,-0.0503968281977884,-0.009685955824853059,-0.05144974551885155,-0.04750572151140991,-0.04057341408450751,-0.03341699743491819,-0.026885812371345172,-0.02102641159499556,-0.01623195874230562,-0.012377313994122684,0.0,-0.049021831495526344,-0.0071267275285433525,-0.04771742424613847,-0.04187671078255755,-0.03416007287300838,-0.02711161405719425,-0.02119128920999988,-0.016172830699325423,-0.01224298375227032,-0.0091618990498485,0.0,-0.05065417138989638,-0.009733899686033587,-0.051637257812180974,-0.047653248142957065,-0.04072227665244028,-0.033538037181997576,-0.027040130799516046,-0.021172339377944514,-0.016349444845514993,-0.012460209022237934
11.442636841775654,0.0,-0.05452218136754192,-0.0466855169541123,-0.06101662254130038,-0.06426151934787569,-0.0644399452602874,-0.0631263471507924,-0.06097287245485098,-0.05766264240647955,-0.05399409984351417,-0.05017057478934742,0.0,-0.051431416181425174,-0.00950597207020496,-0.0521800762835551,-0.04808035648847052,-0.040859968927295647,-0.03353414907779021,-0.026830519666266643,-0.020856589465758104,-0.016018636542715195,-0.012177697004766033,0.0,-0.05255545307202851,-0.011595149712826151,-0.05463440476027888,-0.05165936598929656,-0.045179138327216956,-0.03797605305080179,-0.031059820498517136,-0.02462202617481811,-0.019198546398865625,-0.01477719905657844,0.0,-0.051835494050080484,-0.009507574628675016,-0.05251175496541622,-0.04819221862443755,-0.04093703133434201,-0.03355360248333344,-0.026873422858608435,-0.02092003283627725,-0.016068518520675083,-0.012193744314668603,0.0,-0.050421343168894295,-0.00699613540530721,-0.04870270804731272,-0.042481773553492225,-0.03446519254621087,-0.02722208666669281,-0.02118243681140844,-0.016091709402101056,-0.012118324836735105,-0.009024003411380623,0.0,-0.05202902795330403,-0.009540883980373185,-0.052634981564011016,-0.04828083623703863,-0.041036935328957205,-0.03363336986295449,-0.026993704711004485,-0.021038525344755688,-0.016163482211829613,-0.012258711093602947
11.876524723017514,0.0,-0.05585261155697046,-0.0455866179273231,-0.062025709928755314,-0.06492726833812928,-0.06475944689421285,-0.06312373364705669,-0.060676897069296375,-0.05711023932638002,-0.05321291094045773,-0.049209982211208494,0.0,-0.0528628112668258,-0.009315279673877323,-0.0532103377095433,-0.048723748830732765,-0.04117678102495196,-0.03362737266977116,-0.02678120470299609,-0.02072052475392695,-0.015832011246782227,-0.011976891124798073,0.0,-0.0539530243279795,-0.011348488085912196,-0.05565040943862732,-0.052294889133024554,-0.045483509806423635,-0.03804263333598884,-0.030969899507538656,-0.024435287699902913,-0.01895529534514502,-0.01451900270409691,0.0,-0.053213623481173054,-0.009305565736733195,-0.0534881612298967,-0.048784833347952514,-0.0412119087924577,-0.03361207587087511,-0.026796159974006657,-0.020761822039137387,-0.01586392971757448,-0.011979169378685678,0.0,-0.05176186846359952,-0.0068480719386315335,-0.04960856951724114,-0.043004012918531405,-0.034695533665628206,-0.027269048960432203,-0.021122456334767205,-0.015970742834653544,-0.011962440508061984,-0.008863044059126544,0.0,-0.05334720847840284,-0.009325570757099562,-0.05355167113786267,-0.04881920140024253,-0.041267107759665564,-0.03365420663345772,-0.0268853700767845,-0.020855254706913576,-0.015938319069931584,-0.012027786277069274
12.316452029697976,0.0,-0.05712489596843657,-0.04439730081779808,-0.06294441506976352,-0.06548055841715304,-0.06495501084051954,-0.06299251675051117,-0.0602537245080474,-0.056436320264973694,-0.05231829081393102,-0.04814707071337993,0.0,-0.05422847542828792,-0.00910222606687156,-0.054150939149839455,-0.04927031128166293,-0.04140336837353239,-0.033642073801116834,-0.026667530629855093,-0.02053374424046274,-0.015605570995142504,-0.011746485927502815,0.0,-0.05528753051667075,-0.011076217497541695,-0.05657733899264747,-0.05283135049845408,-0.04569281987769507,-0.03802444799773238,-0.0308089728140399,-0.024191549583147995,-0.018666866227797226,-0.014226886881852776,0.0,-0.054529510587023614,-0.009082486983983699,-0.05437895053998115,-0.04928501361429631,-0.041400615315225126,-0.03359558065975261,-0.026657463709341692,-0.020555192512478844,-0.01562138849438253,-0.011736521425499488,0.0,-0.053041751381694105,-0.006684411921937563,-0.05043500113855062,-0.04344470929566262,-0.03485327103246648,-0.027255073025943898,-0.021014063978326267,-0.015812561326962234,-0.011777745742500343,-0.00868120945137394,0.0,-0.05460702389789099,-0.009090454470379252,-0.0543872583285589,-0.049269688686748116,-0.04141522844057056,-0.03360357810953258,-0.026718441778441748,-0.02062583096906816,-0.01567705946611808,-0.01177028692029011
12.76247278172257,0.0,-0.05833766004281794,-0.043129395001965026,-0.06377310182254464,-0.06592359612221607,-0.06503073481250216,-0.0627385772048352,-0.05971092529503842,-0.05564989978264184,-0.051320432383475084,-0.04699300650552764,0.0,-0.055527104068074096,-0.008869438309284031,-0.05500242260332714,-0.04972210114924788,-0.041542863170821814,-0.03358190327293137,-0.026493311255497313,-0.020299930768579853,-0.015342700823030055,-0.011489529899387682,0.0,-0.0565576172314857,-0.01078143932012165,-0.057415652141634695,-0.05327078653220077,-0.045810314951072094,-0.03792541750465853,-0.030581247217099736,-0.023894967911382767,-0.018337149651694477,-0.013904399067304856,0.0,-0.05578181928132818,-0.008840876987608657,-0.05518456499126694,-0.04969466030478239,-0.04150609979398022,-0.03350758557596969,-0.02646097577880359,-0.0203036761144326,-0.015344151984122525,-0.011468738239673596,0.0,-0.0542596947150929,-0.00650701695695939,-0.05118241770899763,-0.04380554251655177,-0.03494090048587037,-0.0271829827932759,-0.020860135393350562,-0.015619885370533194,-0.011566702170406057,-0.008480690193750128,0.0,-0.055807117744010724,-0.008838007298819376,-0.05514209400868808,-0.04963406358240715,-0.0414840850123344,-0.03348480105772635,-0.02649642273477867,-0.020353666475153125,-0.015382861179227296,-0.011489066532076379
13.214695018902365,0.0,-0.059489864869023176,-0.04179450954147353,-0.06451259089442145,-0.06625909815796413,-0.06499121109933109,-0.062368238004945495,-0.05905639893292407,-0.05476019930379746,-0.050229600872549844,-0.04575888110754136,0.0,-0.0567577912366754,-0.008619504869747788,-0.05576579527785939,-0.05008162436216372,-0.04159876366871026,-0.033450792065678636,-0.026262533674441403,-0.020022856919015095,-0.015046821841405034,-0.011209054988347358,0.0,-0.057762303409764,-0.010467207037567965,-0.058166262527099444,-0.05361568769430415,-0.045839624303364176,-0.037749763075159176,-0.030291120173741602,-0.02354979854704188,-0.017970074937593103,-0.013555066846180203,0.0,-0.05696957959622741,-0.008583235193534844,-0.05590588225737576,-0.05001609708198506,-0.041531657489962154,-0.03335182613692558,-0.026210502142070203,-0.02001088850664285,-0.015035510071730667,-0.011178739759327998,0.0,-0.05541475885121719,-0.006317721953736017,-0.05185163883409178,-0.04408856705802681,-0.034961210881080264,-0.027055822506487314,-0.020663676565676848,-0.01539549918792783,-0.011331797291668298,-0.008263663232455126,0.0,-0.05694647057892978,-0.008570661712053338,-0.05581693694725406,-0.049914490550667795,-0.04147679238818012,-0.03330144621625657,-0.02622297163871496,-0.02004225261580456,-0.015058910768012516,-0.011186958950916839
13.673194369105104,0.0,-0.060580807357038996,-0.04040395484205917,-0.06516414273635658,-0.06649026080467836,-0.06484148407023814,-0.06188820861790019,-0.058298307950299014,-0.05377656763636883,-0.04905605230492582,-0.04445563024963176,0.0,-0.05792001927037913,-0.008354955653838259,-0.05644250170260518,-0.05035179827002811,-0.041574892394930084,-0.03325290766550286,-0.02597931664683105,-0.01970634573826767,-0.01472135928327362,-0.010908051182721248,0.0,-0.05890097763351673,-0.010136502758953872,-0.05883051833425315,-0.05386896701317469,-0.045784721010901946,-0.03750196249492838,-0.02994313707292717,-0.023160357625323914,-0.017569575932567413,-0.013182369407966627,0.0,-0.058092187664663245,-0.008312005438905135,-0.05654419868313452,-0.05025204349151481,-0.04148089746449781,-0.03313226814544347,-0.02590997899665236,-0.019680497458621767,-0.014698758856536293,-0.010869407120608942,0.0,-0.05650635596524324,-0.006118320167785465,-0.05244386841743071,-0.044296183611130024,-0.034917253042183044,-0.026876823252079473,-0.020427793804615353,-0.015142224179001098,-0.011075522490612296,-0.008032273276539237,0.0,-0.05802439791991427,-0.008290793328887764,-0.05641293606760755,-0.050113505882130746,-0.04139676101149859,-0.03305730153602257,-0.02590186833737564,-0.01969512725496438,-0.014708396794536394,-0.01086675742654446
14.138046460198538,0.0,-0.061610119185943245,-0.03896866892617018,-0.06572943857491986,-0.06662072694461259,-0.06458700585399664,-0.061305525732393666,-0.057445011380411075,-0.05270840573717882,-0.047809957987712724,-0.04309395822563237,0.0,-0.059013645907310106,-0.008078244029883361,-0.0570343939744684,-0.05053591209894269,-0.04147535405367383,-0.03299260884498178,-0.02564787016404614,-0.019354236146914117,-0.01436971413397852,-0.010589443844184197,0.0,-0.05997339018719751,-0.00979221860669536,-0.05941017608444248,-0.05403392322658286,-0.04564988170396856,-0.03718670502577193,-0.029541948944294263,-0.022730983611266395,-0.017139560597707337,-0.01278971419360072,0.0,-0.05914939342751931,-0.008029557101922416,-0.05710120053709093,-0.05040557665329728,-0.04135770219018774,-0.03285306385242693,-0.025563431949832394,-0.019316187512709245,-0.014337171851327091,-0.01054355963062611,0.0,-0.05753424366589967,-0.005910551820507058,-0.0529606726363971,-0.04443110999929188,-0.03481230960047418,-0.026649370548771683,-0.020155663600359048,-0.014862893054972242,-0.010800352661446832,-0.00778861848940102,0.0,-0.059040548943953254,-0.008000703615392677,-0.05693161160981773,-0.05023398875995303,-0.04124766476231318,-0.03275633601481528,-0.025536979462872995,-0.019315843869027172,-0.014334484497996574,-0.010531193954704119
14.609370135974837,0.0,-0.06257775979949415,-0.03749914609781764,-0.06621055499782028,-0.06665454491868351,-0.06423358460730727,-0.06062748894306933,-0.05650499264649561,-0.0515650882201102,-0.04650132617333846,-0.0416842615337689,0.0,-0.060038893446684,-0.007791730286293469,-0.05754370292607992,-0.05063758838025497,-0.041304495099003934,-0.03267440343080086,-0.025272456945125987,-0.01897035006350138,-0.01399523562758993,-0.010256073289977836,0.0,-0.06097964138947828,-0.009437134050963226,-0.05990737115425249,-0.054114200110170506,-0.04543964221224712,-0.03680884411303041,-0.02909226830915956,-0.022265997626368442,-0.0166838767917977,-0.01238040949260511,0.0,-0.06014129259012604,-0.007738168485322863,-0.05757893819393544,-0.05048009644151262,-0.04116618976764164,-0.03251851194399459,-0.025174939427282973,-0.018921627630020747,-0.013953972982464084,-0.010203934431824163,0.0,-0.05849851527215912,-0.005696092279744521,-0.05340395410570926,-0.044496348325826274,-0.034649862567190375,-0.026376970493339053,-0.01985050393927918,-0.014560326244922792,-0.01050872737310978,-0.007534736076658442,0.0,-0.05999489761694201,-0.007702603879980572,-0.0573748312272954,-0.05027912881310366,-0.04103340603825258,-0.03240266082043899,-0.025132222739190177,-0.01890794027071982,-0.013940289862287071,-0.010182919228625612
15.08723022032064,0.0,-0.06348400822545025,-0.03600537769400981,-0.06660993609419026,-0.06659612553289049,-0.06378733139389764,-0.059861596868832814,-0.05548679091104587,-0.050355894126447545,-0.04513993463589984,-0.04023656411377176,0.0,-0.06099632604096806,-0.007497665630948902,-0.05797299830394688,-0.05066073480126073,-0.0410668552539614,-0.03230289987103676,-0.02485734972900567,-0.018558457505176137,-0.013601193419264974,-0.009910673374930809,0.0,-0.06192016829490797,-0.009073900290076561,-0.06032458664151156,-0.0541137451348771,-0.04515875352471199,-0.036373351222875265,-0.02859882741348609,-0.021769668912211933,-0.0162062843804972,-0.011957642476495473,0.0,-0.06106831345376954,-0.00744001472092062,-0.057979796398677584,-0.050479286688876523,-0.040910675198605424,-0.03213301722583208,-0.02474859767237996,-0.018500442612422563,-0.013552313976559255,-0.00985316954250945,0.0,-0.0593995852152828,-0.00547653920762939,-0.05377592222396236,-0.04449514906640479,-0.034433557922160594,-0.026063213651622605,-0.019515542785241233,-0.014237305537136556,-0.010203028932418975,-0.007272585465173752,0.0,-0.06088773405009245,-0.0073986015119736365,-0.057744784397310275,-0.05025239029899892,-0.040758079266360506,-0.03200049110192589,-0.024691533171552208,-0.018474910457726812,-0.013528856945193913,-0.009824485031236872
15.571723949065909,0.0,-0.06432945132582384,-0.03449678888836508,-0.06693035719731466,-0.06645018670183957,-0.06325459777375222,-0.05901548522319426,-0.05439893861375107,-0.04908994255044746,-0.043735259492379185,-0.03876044525515991,0.0,-0.06188682616336542,-0.00719817085507894,-0.058325148350606794,-0.05060949657457214,-0.040767127415252576,-0.03188278025216314,-0.02440681108563596,-0.018122262224981426,-0.013190755755504695,-0.009555847234232894,0.0,-0.0627957195410326,-0.008705014033478115,-0.06066461040269116,-0.05403675816804664,-0.04481213616604712,-0.035885281253835596,-0.028066350231185686,-0.021246193051239964,-0.015710426812968685,-0.011524450365974903,0.0,-0.061931190910014935,-0.0071371418010097035,-0.05830645122936299,-0.05040706563021657,-0.04059562619720456,-0.0317010591733735,-0.024288495719542176,-0.018056194741571864,-0.0131352488569689,-0.009493775745871657,0.0,-0.06023816881523206,-0.005253396706345024,-0.05407905830949417,-0.0444309713860377,-0.03416717409104017,-0.025711757218907703,-0.01915400616141024,-0.013896568386757435,-0.009885568892432015,-0.007004031936242401,0.0,-0.06171964694203544,-0.007090679095937265,-0.058043947377595356,-0.05015747155044596,-0.040425934738807116,-0.031554121060234516,-0.024218843270211315,-0.018020190458388853,-0.013103136453027318,-0.009458321145314974
16.062937754059494,0.0,-0.0651149660853968,-0.032982196050577194,-0.06717488977570527,-0.06622170671490375,-0.06264191613720838,-0.0580968594361452,-0.053249893671267326,-0.0477761292076988,-0.042296418434405965,-0.037264990694609035,0.0,-0.06271156749978204,-0.006895224356583316,-0.05860327778331535,-0.05048820945317152,-0.04041010928216918,-0.03141875439855301,-0.02392505677405384,-0.017665372680773055,-0.012766966958164382,-0.009194053432204296,0.0,-0.06360733537542101,-0.008332804906063751,-0.06093049907738511,-0.05388764868823462,-0.044404833236269786,-0.035349727086052954,-0.027499514563818005,-0.020699660890948626,-0.015199808235506925,-0.011083705673983922,0.0,-0.06273094809728574,-0.006831459105587761,-0.05856183747322971,-0.05026754755621478,-0.04022562401085337,-0.0312271539690509,-0.023798684987216146,-0.017592359412967804,-0.012705716052878537,-0.009128126924325805,0.0,-0.0610152601811906,-0.005028064574506932,-0.05431608011679486,-0.044307445024081064,-0.033854583632038394,-0.025326288297751902,-0.018769090333709448,-0.013540784576258048,-0.00955857020654428,-0.006730834674349829,0.0,-0.06249150583160396,-0.006780683333880504,-0.05827505252285959,-0.049998266958031994,-0.04004133874049779,-0.03106788534334396,-0.023718052839980384,-0.01754713311090407,-0.012665967690003582,-0.009086723592567734
16.560979675112463,0.0,-0.06584169870960273,-0.03146979902554402,-0.06734688950470778,-0.06591590684343851,-0.061955959562407195,-0.057113397493567274,-0.05204792172773212,-0.04642303402827706,-0.040832136572159804,-0.035758782488657416,0.0,-0.06347203611430016,-0.006590701751561646,-0.05881077204992332,-0.05030138560484578,-0.040000653686788054,-0.030915442161435422,-0.02341613548823935,-0.017191200978745127,-0.012332725159231898,-0.008827631036068272,0.0,-0.06435636856447569,-0.007959474025770278,-0.06112558120989539,-0.05367101778793545,-0.04394195897637952,-0.034771703315900813,-0.026902833558662232,-0.020133961002369857,-0.014677770139990994,-0.010638137248968794,0.0,-0.06346891844770952,-0.006524777027139269,-0.05874915173961481,-0.05006502632300701,-0.03980531213879633,-0.030715739499846916,-0.023283063104902545,-0.01711222805988021,-0.012266516024664883,-0.008758482421673694,0.0,-0.06173216080783915,-0.004801881415239501,-0.0544899521767789,-0.044128361940178905,-0.03349971263984631,-0.024910420750432087,-0.01836385600154094,-0.013172467957416063,-0.009224151038412284,-0.006454675069731153,0.0,-0.06320448545825301,-0.006470362328858789,-0.05844109297830977,-0.04977885227525853,-0.03960872794731115,-0.030546050604427118,-0.023192917931937614,-0.01705891620225954,-0.012220057973526887,-0.008711875484123789
17.06593614407367,0.0,-0.06651104965359445,-0.029967116717514466,-0.06744992259043535,-0.0655381441309532,-0.06120345124590885,-0.05607273093678521,-0.050801104262945464,-0.045038919074914134,-0.03935068188642034,-0.03424980749915346,0.0,-0.06416995291833008,-0.006286309035244,-0.05895118352907913,-0.05005362104521864,-0.03954362953131955,-0.0303774368073258,-0.022884011150823686,-0.016703045914244662,-0.011890778155625979,-0.008458737768130909,0.0,-0.06504441065229487,-0.007587023249954046,-0.06125336599531485,-0.053391567686995815,-0.04342865578532518,-0.03415619895224253,-0.026280727038462487,-0.019552850408711134,-0.014147480943457484,-0.010190267148609442,0.0,-0.0641466733690077,-0.0062187397723443075,-0.05887176538462646,-0.04980389064920799,-0.03933936169615037,-0.03017123652988066,-0.0227454519229734,-0.01661898637531227,-0.01182030626251385,-0.008386927062836719,0.0,-0.062390402361796014,-0.004576059080693321,-0.05460379727919816,-0.04389759354797603,-0.03310650911391441,-0.024467758835980867,-0.01794130881822598,-0.01279405675922687,-0.008884322513243484,-0.006177099336048589,0.0,-0.0638599995248481,-0.006161302276723948,-0.058545241617162194,-0.04950340570487543,-0.03913257456555986,-0.029992874085949042,-0.0226471263372446,-0.01655861756690818,-0.011767977161803646,-0.008335791920328088
17.577904396773075,0.0,-0.06712464610931262,-0.028480985950049026,-0.06748773607971632,-0.06509388029335844,-0.06039111136690242,-0.05498236814612647,-0.049517259579834716,-0.043631666004034425,-0.0378598407369027,-0.03274545349879749,0.0,-0.06480726787526986,-0.005983599307156861,-0.05902821192270195,-0.049749567684260636,-0.03904387230884582,-0.029809230248405802,-0.02233249607073519,-0.016204038571588083,-0.011443711484740583,-0.00808936364803485,0.0,-0.06567328738678722,-0.0072172746206852585,-0.06131752285683006,-0.05305407157540918,-0.04287004245774361,-0.03350810355758493,-0.02563745564280502,-0.01895990294661546,-0.013611925111448592,-0.00974242429102138,0.0,-0.06476601756878085,-0.005914844999415759,-0.05893320498986257,-0.04948859568246044,-0.03883242250562107,-0.029597977317584356,-0.02218953463963961,-0.0161156637119903,-0.011369591989532303,-0.008015386456611989,0.0,-0.06299174835780211,-0.004351701489764481,-0.05466088526288941,-0.043619071809347335,-0.03267890358471555,-0.02400183449391765,-0.017504343484619378,-0.01240786766806413,-0.008540981839745618,-0.005899534424063551,0.0,-0.06445969838869121,-0.005854945067143022,-0.05859083454358741,-0.049176181110703196,-0.03861734061969775,-0.029412535089426223,-0.022084236701525865,-0.016049166233982615,-0.01131214976679412,-0.007960333178788474
18.09697086505953,0.0,-0.06768432172886217,-0.02701755398541549,-0.06746421700246122,-0.06458862682416847,-0.05952559868832114,-0.053849636610315825,-0.048203896787415414,-0.042208742315050674,-0.03636688982734964,-0.031252493208276805,0.0,-0.06538613745591791,-0.005683973771151946,-0.0590456664189363,-0.049393888098923595,-0.038506142702714956,-0.029215180680614617,-0.021765231204904475,-0.015697133349419738,-0.010993943339582708,-0.007721331552408176,0.0,-0.06624503825502409,-0.006851869581636305,-0.06132184618550761,-0.05266332855822454,-0.04227117204701112,-0.032832171450693906,-0.024977097506270723,-0.018358497360862338,-0.01307389601903134,-0.009296743536484376,0.0,-0.06532896890245125,-0.005614441255020428,-0.05893711748633485,-0.04912361985389211,-0.03828908232729521,-0.029000172550093503,-0.021618834664840002,-0.015605122915478721,-0.010916718308779154,-0.007645624706864784,0.0,-0.06353817264700602,-0.004129804753832255,-0.054664597334387915,-0.043296747585935456,-0.03222077274125813,-0.023516079347684304,-0.017055727282610955,-0.012016089814570637,-0.008195907717004462,-0.005623288361609423,0.0,-0.06500544814572044,-0.005552587189740113,-0.0585813346920253,-0.048801464697438006,-0.03806743690018468,-0.02880910175332437,-0.021507657940557933,-0.015533332880063274,-0.010854846595638108,-0.00758720396502532
18.6232543927252,0.0,-0.06819209571201061,-0.025582279159458376,-0.06738334752070604,-0.06402788717879214,-0.05861343974330676,-0.05268162648104344,-0.046868179104885485,-0.040777180172859896,-0.03487859233645211,-0.029777084092873128,0.0,-0.0659089050284246,-0.005388680479408061,-0.059007431264384715,-0.048991212526288366,-0.03793507790931819,-0.02859947961313518,-0.0211856693195369,-0.015185104026697545,-0.010543730249262586,-0.007356300705220054,0.0,-0.06676189678390314,-0.006492268991791948,-0.06127021630480071,-0.052224115304385026,-0.04163697652571798,-0.03213298414189211,-0.024303528148094847,-0.01775180988259955,-0.01253599944689375,-0.008855168340878126,0.0,-0.06583773963871178,-0.005318730895941412,-0.05888723438902509,-0.04871342136493659,-0.03771381896553808,-0.028381879911769665,-0.021036699991646545,-0.01509005655187244,-0.010463877606073925,-0.007279250050880083,0.0,-0.0640318432439813,-0.003911257143552259,-0.05461839613749517,-0.0429345540912229,-0.03173589783488238,-0.02301379885264712,-0.01659808790051818,-0.011620781502651651,-0.007850766824496074,-0.0053495541444566926,0.0,-0.06549931670139475,-0.00525538046522464,-0.05852030073420283,-0.048383533874174135,-0.03748717660006545,-0.02818650013788221,-0.020920632807775626,-0.015013724968667047,-0.010398191005087695,-0.00721795686734555
19.156841411618952,0.0,-0.06865015272919482,-0.024179952147429743,-0.06724917040508095,-0.06341711621549298,-0.05766098679457622,-0.051485145852781106,-0.04551689123788762,-0.03934354913665579,-0.033401177776450866,-0.028324772277007037,0.0,-0.06637808159758848,-0.005098826514062151,-0.05891743566068668,-0.04854610823356201,-0.03733516724586362,-0.02796613188966413,-0.020597064423887198,-0.014670533869304236,-0.010095159158531576,-0.006995773314352264,0.0,-0.06722626897893823,-0.006139763270309583,-0.06116656901558572,-0.051741154300202354,-0.04097224039146221,-0.03141492560934132,-0.023620404455976116,-0.0171428026355711,-0.01200064359112251,-0.00841945651587522,0.0,-0.06629471627172046,-0.005028776761656086,-0.058787343377603725,-0.04826240857586692,-0.03711097472834723,-0.027746981104884966,-0.020446288720872206,-0.014572975487209873,-0.010013098459871783,-0.006917718177252329,0.0,-0.06447509949479466,-0.00369684726469053,-0.05452579670206836,-0.04253637853997435,-0.031227942252248453,-0.022498152471002834,-0.01613390195744585,-0.011223862006503823,-0.00750710425366295,-0.005079414401373113,0.0,-0.06594355030412327,-0.004964341326214091,-0.05841135545630151,-0.047926625941397384,-0.03688074835422163,-0.0275484902863623,-0.020326223111527326,-0.014492775264109322,-0.00994414819027382,-0.006853996948535828
19.697829157570737,0.0,-0.06906081618532525,-0.02281472181758227,-0.06706575147307896,-0.06276168526560783,-0.056674374469350655,-0.05026668450631207,-0.04415641257166805,-0.037913930588890254,-0.031940335456488445,-0.02690050465665145,0.0,-0.06679632253100365,-0.004815388279114886,-0.05877962403255997,-0.04806304894890228,-0.03671071344013943,-0.027318926708173343,-0.020002454580351565,-0.014155804837986457,-0.009650150829979068,-0.0066411076202231,0.0,-0.06764071468282483,-0.0057954880793034385,-0.0610148660098833,-0.05121908185444954,-0.04028155982442514,-0.03068215306280011,-0.022931148998488953,-0.016534212071583135,-0.011470044389618716,-0.007991194931450483,0.0,-0.06670243925732293,-0.004745516568760685,-0.05864125810352424,-0.047774908508461854,-0.03648471746349721,-0.0270991536211359,-0.01985055378184491,-0.01405619756192976,-0.009566250114134475,-0.0065623465434944675,0.0,-0.06487043553925022,-0.0034872741529601787,-0.05439034211120789,-0.042106038240656944,-0.030700419168195495,-0.021972131501258596,-0.015665483204712744,-0.010827102136188024,-0.007166349557809349,-0.004813853509896166,0.0,-0.06634055703274093,-0.004680365197889214,-0.05825815938052799,-0.04743490956635742,-0.03625217966690917,-0.026898639501601995,-0.019727295374162165,-0.013972732010438095,-0.009494531310324393,-0.006496597158596199
20.24633647437273,0.0,-0.06942655142077646,-0.021490123803310102,-0.06683715192244,-0.06206683411170776,-0.055659457799961114,-0.04903236567391719,-0.04279270028525463,-0.036493912295731505,-0.030501227887956072,-0.025508653492418074,0.0,-0.06716643070212748,-0.0045392252238833485,-0.05859793730842146,-0.047546383901125366,-0.03606579325690929,-0.026661414126021014,-0.019404660452155643,-0.013643104001547545,-0.009210475580562776,-0.0062935354351947885,0.0,-0.0680079482670479,-0.005460436514030121,-0.06081907325865645,-0.05066241254320621,-0.039569298260806185,-0.029938566473954268,-0.02223894126463382,-0.015928551608209007,-0.010946239237405727,-0.0075718174957078365,0.0,-0.06706360214650602,-0.004469774190902337,-0.05845279781364976,-0.04725513510237403,-0.03583900048414437,-0.02644184544771191,-0.019252238058699907,-0.013541853326940233,-0.009125057634481008,-0.006214331843262284,0.0,-0.06522049432531735,-0.003283156430254105,-0.054215580441901556,-0.04164724793419248,-0.03015665304398719,-0.02143853420414724,-0.015194977827486791,-0.010432127479089691,-0.006829827526503308,-0.004553772316072219,0.0,-0.06669290136241578,-0.0044042338309192835,-0.05806438424197278,-0.046912447264281565,-0.03560529073875541,-0.026240289786086154,-0.019126509351142722,-0.013455657677694013,-0.009051010162566528,-0.00614691050301586
20.802460597854886,0.0,-0.06974997299947985,-0.020209111832311923,-0.06656741113592811,-0.06133763625000811,-0.05462178255696136,-0.047787920019328835,-0.041431273537556025,-0.03508858416515223,-0.029088482118648756,-0.024153023046238075,0.0,-0.06749133602385521,-0.004271077021832336,-0.058376291099529694,-0.04700031955435283,-0.03540425204796857,-0.02599690519768643,-0.01880628614248085,-0.013134421678896821,-0.008777737308412095,-0.0059541488118536445,0.0,-0.06833081780449932,-0.005135458491381489,-0.06058313581760773,-0.05007551624604496,-0.03883957533702365,-0.029187804289900542,-0.021546717458147725,-0.01532810896437671,-0.010431069876312803,-0.007162591144716467,0.0,-0.06738103046407463,-0.0042022559523390065,-0.05822576223596454,-0.04670716725542834,-0.0351775535286914,-0.025778271951828524,-0.018653874156032205,-0.013031881985251507,-0.00869108402923355,-0.00587473331709236,0.0,-0.06552804595115537,-0.0030850263847321284,-0.05400504313433708,-0.04116360486854233,-0.02959977708007162,-0.020899969790793997,-0.014724369021595279,-0.010040419727724294,-0.006498743961266671,-0.004299972875571071,0.0,-0.06700328415269437,-0.004136615063185902,-0.057833690439063314,-0.04636317602504567,-0.0349436880453137,-0.025576558735842688,-0.018526321631906095,-0.012943430809010767,-0.008615098639169878,-0.005805958531881984
21.366298763847173,0.0,-0.07003382429623309,-0.018974069991551875,-0.06626052734159499,-0.06057897652059443,-0.05356658015080484,-0.04653869197322207,-0.04007721457409479,-0.033702544937814674,-0.027706183047725264,-0.022836841507283722,0.0,-0.06777407545595207,-0.004011553456167847,-0.058118552814934235,-0.04642889830832216,-0.03472970123338456,-0.02532848172743535,-0.018209734147788592,-0.012631569195675816,-0.00835337025649352,-0.005623888714662415,0.0,-0.06861228876508649,-0.004821252277338853,-0.06031095800077317,-0.04946259949345752,-0.038096267082383284,-0.02843325483680523,-0.02085718411083467,-0.014734963767676175,-0.009926182076133045,-0.006764606210169152,0.0,-0.06765766279638848,-0.003943541231060408,-0.05796391083009546,-0.046134929514491725,-0.03450388146850657,-0.025111425190096938,-0.01805779732268526,-0.01252804860576989,-0.008265728195215285,-0.005544464515972876,0.0,-0.06579596817069312,-0.002893320045271641,-0.05376222317367192,-0.040658567395474875,-0.029032729289429283,-0.02035886452184783,-0.014255488257208867,-0.00965333226735254,-0.006174183366394361,-0.004053148372604611,0.0,-0.06727452261624217,-0.0038780506409870773,-0.05756970317139452,-0.045790885901555556,-0.03427076025326032,-0.024910345199396035,-0.01792899595657446,-0.012437758422459774,-0.008188150322130125,-0.005474618147344533
21.93796981614176,0.0,-0.07028099187866649,-0.017786850949611105,-0.06592046416824886,-0.059795550515805054,-0.052498747162917705,-0.045289607665738654,-0.03873514428146581,-0.032339882045528026,-0.026357885789303946,-0.02156280173841738,0.0,-0.06801779346126052,-0.003761152822325143,-0.05782853148916378,-0.04583599170380429,-0.03404550109313832,-0.024658974316286702,-0.01761720252641548,-0.012136174094018804,-0.007938658411026608,-0.00530357817758933,0.0,-0.06885543904992582,-0.004518381957844155,-0.060006387717605275,-0.04882769221822879,-0.03734298180730672,-0.027678027397228726,-0.020172809854469672,-0.014150978098103447,-0.009433040938599207,-0.0063788073332759,0.0,-0.06789654680492618,-0.0036940995474301296,-0.05767094738932112,-0.045542181216969915,-0.033821243508609884,-0.02444404969759824,-0.017466141171348586,-0.012031937613306887,-0.007850243044068235,-0.005224321967347591,0.0,-0.06602723873569004,-0.0027083937261851267,-0.05349055899510386,-0.04013544575850024,-0.028458234918356064,-0.01981743924741283,-0.013790012508065027,-0.009272083259747129,-0.0058571256432870126,-0.003813911791315457,0.0,-0.0675095454381071,-0.0036289752928256574,-0.057275998130379924,-0.04519920902979508,-0.03358965725091347,-0.024244302538196996,-0.01733659485889299,-0.011940169266866241,-0.007771375843241434,-0.005153652648272314
22.517570990568604,0.0,-0.0704945279193,-0.016648798542963736,-0.06555116626308932,-0.058991851349007564,-0.05142283393531777,-0.0440451635327619,-0.0374091939737835,-0.031004162716667918,-0.02504661562328686,-0.020333062208201514,0.0,-0.06822573499370217,-0.0035202845499437,-0.05750996646899113,-0.04522527574020428,-0.033354747608343116,-0.0239909528888969,-0.017030662865125303,-0.011649676506331577,-0.0075347379301822,-0.004993921443489101,0.0,-0.06906346346416947,-0.004227300438697692,-0.05967321277587768,-0.04817462803358197,-0.036583049821732876,-0.026924946518078877,-0.01949580634295139,-0.013577794927793447,-0.008952935053635912,-0.00600599270781754,0.0,-0.06810083679235834,-0.0034543141424893333,-0.05735051195020358,-0.044932493301604745,-0.03313264095425518,-0.02377863396012104,-0.016880816246694318,-0.01154494968594419,-0.007445737792305947,-0.00491498583353693,0.0,-0.06622493203760808,-0.0025305439455543957,-0.05319342447263442,-0.039597380036349765,-0.02787879445978275,-0.019277703042612143,-0.013329444312512977,-0.008897754040439802,-0.005548447742753217,-0.003582793027910287,0.0,-0.06771139388799705,-0.0033897379024829216,-0.05695609283357799,-0.04459159770668934,-0.032903277116559895,-0.023580831912027814,-0.016750961046497915,-0.0114520093997923,-0.007365843828565222,-0.004843707855360273
23.10522113091988,0.0,-0.07067763843931488,-0.015560735887103647,-0.06515656956995802,-0.058172215452462615,-0.05034306847082935,-0.04280940215979046,-0.03610299174607335,-0.029698411064998355,-0.02377485536233848,-0.019149254434285796,0.0,-0.06840122320998891,-0.0032892603038069835,-0.05716652464900342,-0.044600261840947904,-0.032660288162102605,-0.023326694894900035,-0.01645182810608819,-0.011173295148528673,-0.007142577229716081,-0.004695503462226383,0.0,-0.06923964713623983,-0.003948339091376326,-0.05931515508058053,-0.0475070731573276,-0.03581953531919336,-0.026176516717659866,-0.01882809398570197,-0.013016801664098252,-0.008486953931492822,-0.005646813219409196,0.0,-0.06827377123870815,-0.0032244705998556726,-0.05700617802860751,-0.04430928090540224,-0.0324408321415686,-0.023117378279806585,-0.016303478783345548,-0.01106826542721568,-0.00705315578633931,-0.0046170163010337455,0.0,-0.0663921933443415,-0.0023600021345635902,-0.05287412633985684,-0.03904737221133323,-0.027296700474497514,-0.018741421594714314,-0.012875081112927499,-0.00853125366217719,-0.005248904335037934,-0.003360239943244418,0.0,-0.06788320159847695,-0.003160593159639865,-0.05661344670245374,-0.04397135851543535,-0.03221428155790033,-0.02292205114820014,-0.016173687602049496,-0.010974407575496309,-0.006972458882143471,-0.004545311881935419
23.701039080987762,0.0,-0.07083359642230654,-0.014523002027359561,-0.06474052939561223,-0.057340775651580474,-0.049263369779046835,-0.04158596702587929,-0.034819711373728544,-0.02842517176795959,-0.0225445645423533,-0.018012512958343215,0.0,-0.0685475463187052,-0.00306830620281853,-0.0568017025263482,-0.043964237096371234,-0.031964737031328835,-0.02266824172615538,-0.01588220787401741,-0.01070808211599821,-0.006762988385968595,-0.004408800575139453,0.0,-0.0693872598233991,-0.0036817217672464276,-0.058935780810122025,-0.04682847304609762,-0.03505525887802271,-0.025434988906635755,-0.018171364630205165,-0.012469191656003688,-0.00803600244343296,-0.00530178527523514,0.0,-0.06841856576199004,-0.0030047729980459594,-0.0566413624883439,-0.04367574919059367,-0.03174835390691111,-0.022462259312517746,-0.015735589451489947,-0.010602905966522384,-0.006673287629262629,-0.00433086911048837,0.0,-0.06653214053262699,-0.002196945351102195,-0.05253582001388944,-0.03848823662145564,-0.026714059655051647,-0.018210181685798594,-0.012428070758676659,-0.00817337515963307,-0.004959135243349499,-0.003146627169626138,0.0,-0.0680280949674003,-0.0029417148104914186,-0.05625137908975199,-0.04334160451309858,-0.03152512311998062,-0.022269867951346042,-0.01560618017460605,-0.01050833985708884,-0.006591976128533319,-0.0042588895579837565
24.305122076602206,0.0,-0.07096547386089067,-0.013535651554248275,-0.0643066091068189,-0.056501343141454385,-0.04818728497271055,-0.040378049721867405,-0.03356209753522514,-0.027186648942062387,-0.021357398667383988,-0.016923670817736953,0.0,-0.0686678116192855,-0.002857618033556196,-0.05641871536152082,-0.043320226919710915,-0.031270460928924694,-0.02201734818489796,-0.01532308928134474,-0.010254966592337378,-0.006396724287269678,-0.004134233820972435,0.0,-0.06950939477898693,-0.0034276354431870084,-0.058538378265819015,-0.046142004561678926,-0.034292775655317236,-0.024702310121962324,-0.017527069445970468,-0.011936020651948504,-0.0076009104304001944,-0.004971363368339462,0.0,-0.06853827169134678,-0.002795399941852518,-0.05625922040293411,-0.04303485912460451,-0.031057509224406334,-0.02181498390289874,-0.01517839999029953,-0.010149780585906834,-0.006306869851779334,-0.004056953051408705,0.0,-0.06664774134014452,-0.0020415392651436373,-0.05218142200344087,-0.0379225802850044,-0.02613279049998837,-0.01768534683261295,-0.011989394433719236,-0.007824833172477728,-0.004679752580094895,-0.002942302606185575,0.0,-0.06814905227928918,-0.002733261953704727,-0.05587297019032153,-0.0427052263764747,-0.030838036275045982,-0.021625938837849277,-0.015049652759934053,-0.010054687487560913,-0.006225106348558234,-0.003984834353770507
24.91758896155539,0.0,-0.07107592539940266,-0.012598523322641652,-0.06385785950946064,-0.05565724845359649,-0.04711781451059489,-0.03918824717574722,-0.03233238668060409,-0.025984683950180498,-0.020214699902918038,-0.015883247518065274,0.0,-0.06876483788731712,-0.002657307236027283,-0.056020437574679484,-0.04267091479254795,-0.030579467361055986,-0.02137541740942909,-0.014775492345894871,-0.009814720607222747,-0.006044466280282553,-0.003872124021438528,0.0,-0.06960884485126449,-0.0031861971508041504,-0.05812588045440747,-0.045450487820700505,-0.03353425636631473,-0.02398004800765316,-0.016896372914615054,-0.011418178327702762,-0.007182427688763438,-0.004655903218697558,0.0,-0.0686356604553073,-0.0025964698548321917,-0.055862581462959505,-0.042389248374763266,-0.030370256532530466,-0.021176921362774007,-0.01463291489737267,-0.009709663263518572,-0.005954585240768463,-0.00379559680312464,0.0,-0.06674171350506221,-0.001893901316052636,-0.05181356675711574,-0.03735273731371087,-0.025554526536547814,-0.01716800313653891,-0.011559838400462185,-0.0074862486164873595,-0.004411347259985259,-0.002747556949484474,0.0,-0.06824878442234229,-0.002535359559495466,-0.05548099090839107,-0.04206481005460951,-0.03015492734731084,-0.02099159785335777,-0.014505093042382615,-0.009614219909533843,-0.005872525319924738,-0.0037234829161081357
25.53855857963948,0.0,-0.07116758688903684,-0.011711015007319452,-0.06339711069630131,-0.05481147945109511,-0.04605761188884806,-0.03801885020110012,-0.03113233563308246,-0.024820506866528026,-0.019117222517239747,-0.014891356720458078,0.0,-0.06884149963113079,-0.0024674393809077464,-0.05560966409205427,-0.0420188142562487,-0.02989360291884572,-0.020743824370134303,-0.01424033025490758,-0.009387902331231844,-0.005706676500472864,-0.0036227755065213183,0.0,-0.0696884331020401,-0.0029574327848631574,-0.0577011003122976,-0.04475652894769044,-0.03278167549854505,-0.023269686497413813,-0.016280269091091648,-0.010916280597844125,-0.006781040296377189,-0.004355693025289448,0.0,-0.06871352264016119,-0.002408032381835615,-0.055454152868308446,-0.04174135154764388,-0.029688378207848136,-0.020549381837770334,-0.014099996188513667,-0.009283086275901957,-0.00561688171688867,-0.0035470860596082143,0.0,-0.0668167819012319,-0.0017541053869121036,-0.05143477020193708,-0.036780860571668766,-0.0249807559607783,-0.01665921148819229,-0.011140086001169064,-0.00715804074008709,-0.004154312231364466,-0.0025626659029843583,0.0,-0.06832998151767133,-0.0023480383016988137,-0.05507804659456608,-0.04142270297948866,-0.02947750684914686,-0.020368082272493527,-0.013973307671504558,-0.009187432229139675,-0.005534655086687647,-0.003475095057274307
26.168160578627763,0.0,-0.07124263406814098,-0.010872044610024684,-0.06292668568009217,-0.05396642678500588,-0.04500881193525855,-0.0368714283567176,-0.029963063519822034,-0.023694698920842278,-0.0180651583215239,-0.0139474101335897,0.0,-0.06890025525821908,-0.002287861353607877,-0.0551887153612804,-0.041365973607826845,-0.02921437792654849,-0.02012343728803172,-0.01371812224604174,-0.00897473989769421,-0.005383547075426993,-0.003386060928892417,0.0,-0.06975055912008342,-0.0027411147071376347,-0.0572663665418675,-0.04406224398275916,-0.032036637374038536,-0.022572168898378583,-0.01567932061498017,-0.0104305713044071,-0.006396927432048062,-0.00407055586741711,0.0,-0.06877423767582536,-0.0022299017816704045,-0.0550361754135379,-0.041093141983145585,-0.02901331958730719,-0.019933171912354254,-0.013580110709929797,-0.008870241732789705,-0.005293925274644729,-0.003311262310329287,0.0,-0.06687527888494074,-0.0016220186042702367,-0.051047110720978735,-0.036208686345426296,-0.024412681142922197,-0.016159585879685027,-0.010730477225954221,-0.006840336796454635,-0.003908796202257698,-0.0023874953262675667,0.0,-0.0683949261035936,-0.002171074757223446,-0.05466628190445638,-0.04078079384209561,-0.028807145692729096,-0.01975612733300965,-0.013454705318201938,-0.00877447297417117,-0.005211625761760751,-0.0032394765668784025
26.806492194350195,0.0,-0.07130378675838209,-0.010080724670093024,-0.06244935153422938,-0.053124831795784304,-0.04397375458128754,-0.03574785663632557,-0.028825914574710735,-0.02260800964456312,-0.017058791189917405,-0.013051043836294086,0.0,-0.06894379835225134,-0.0021185188683468725,-0.05476005968603348,-0.040714554195779726,-0.028543350165136018,-0.01951530893257144,-0.01320951354234911,-0.00857555139440498,-0.005075325975130438,-0.0031620159643806606,0.0,-0.0697979157896538,-0.002537151222841155,-0.05682420708161648,-0.04336990583027865,-0.031300822076821534,-0.021888653335567804,-0.015094246880446553,-0.009961416268513944,-0.006030346859762366,-0.0038005098216794403,0.0,-0.06882045110989561,-0.00206202070973781,-0.05461107011068575,-0.04044674054555326,-0.02834660219604372,-0.019329316179061487,-0.013073884654716133,-0.008471445999873522,-0.004985961494687635,-0.003088159128920631,0.0,-0.06691976336947185,-0.0014976232414706274,-0.05065282114474563,-0.03563808792395152,-0.023851581165003802,-0.015669958326734477,-0.010331510948930195,-0.0065333855423457,-0.0036750237482067656,-0.0022220938517310915,0.0,-0.06844620175887711,-0.002004409032830317,-0.05424805962037632,-0.040141156907755854,-0.028145324506555453,-0.01915672303384128,-0.01294989251284938,-0.008375653025851849,-0.004903675311362707,-0.0030166585761724415
27.45369387856116,0.0,-0.07135364102391147,-0.00933594933276909,-0.06196767018650111,-0.05228917522163144,-0.04295448523832789,-0.034649714392550705,-0.027721921474216205,-0.02156087121616619,-0.016098050894723884,-0.012201607110148237,0.0,-0.06897470966499845,-0.0019592829335301908,-0.054325995830178615,-0.04006653836878252,-0.02788190353746842,-0.01892036034377891,-0.012715033737864617,-0.008190542972037486,-0.004782100059316326,-0.0029505573924976662,0.0,-0.06983308034083016,-0.0023453669507158548,-0.0563769713967569,-0.042681591788254064,-0.030575718096180454,-0.021220145098996696,-0.014525629841075118,-0.009509049491716047,-0.005681378837576282,-0.0035454411470633293,0.0,-0.06885469123942431,-0.0019042574341548023,-0.05418108491007522,-0.03980408824822377,-0.02768957700444658,-0.018738709205217606,-0.012581828978269424,-0.0080869035443382,-0.004693074640390956,-0.0028776902351466548,0.0,-0.06695267779949941,-0.0013808374567206624,-0.0502539753404608,-0.0350707854130426,-0.023298597875728126,-0.015191064097019548,-0.009943601533214129,-0.006237351830271102,-0.003453081679047633,-0.002066406923862822,0.0,-0.06848627176821927,-0.0018479049022835966,-0.053825568689996675,-0.039505685039329205,-0.027493353646235532,-0.018570727599499456,-0.012459359322089142,-0.007991172666337708,-0.004610881113098817,-0.0028065514930875803
28.10987367107173,0.0,-0.0713945805388018,-0.008636384708690718,-0.06148391985615932,-0.05146160278998223,-0.04195271042766269,-0.03357824115029233,-0.026651780675136377,-0.020553379320796893,-0.015182509846226934,-0.011398146673746107,0.0,-0.06899538598095621,-0.0018099308958567596,-0.05388859127075397,-0.039423669078732786,-0.027231216993630285,-0.018339343174126135,-0.012235071792559208,-0.00781978557111246,-0.004503784839236795,-0.0027514593553241064,0.0,-0.06985844258647993,-0.00216548271054246,-0.05592676747715589,-0.04199912254130609,-0.02986258762321569,-0.02056745681850715,-0.013973888423458213,-0.009073548249808211,-0.005349913910372876,-0.0033050802814483253,0.0,-0.06887930185534276,-0.0017563862486431232,-0.053748237391141596,-0.03916688806660426,-0.02704339305180906,-0.018162077860560687,-0.01210431566009604,-0.007716683109510411,-0.004415177469084602,-0.0026796271727293464,0.0,-0.06697628288218135,-0.0012714991992890288,-0.04985243167607386,-0.034508289429533066,-0.02275470485161579,-0.014723503516274513,-0.009567054455119932,-0.005952291865893053,-0.003242908094261567,-0.0019202552071300263,0.0,-0.06851740901061283,-0.0017013319153786949,-0.053400762166107674,-0.038876029215603854,-0.026852341280553495,-0.017998828857426527,-0.011983455787095039,-0.0076210953078960164,-0.004333148446190443,-0.0026089226315018626
28.775161219655175,0.0,-0.07142876126069911,-0.007980510172114933,-0.061000076429127144,-0.050643908433123545,-0.040969813296894385,-0.03253434353928523,-0.025615880680899233,-0.019585336641975926,-0.014311412424105073,-0.010639458060088283,0.0,-0.06900802115235938,-0.0016701622274835459,-0.05344966375818751,-0.03878743311662657,-0.02659227354079182,-0.017772837601439658,-0.01176988512018478,-0.007463230470370451,-0.004240127227534529,-0.0025643754704063057,0.0,-0.06987618426268288,-0.001997134416044985,-0.05547544224458279,-0.041324044609064484,-0.029162478441355152,-0.019931209727336065,-0.01343929195210497,-0.008654852848866837,-0.005035658507727389,-0.0030790266249163573,0.0,-0.06889642430144968,-0.0016181054237178998,-0.05331429495002688,-0.03853658751213623,-0.026409006278815438,-0.01759998045470869,-0.011641588110738451,-0.007360735709185638,-0.004152014600160634,-0.00249362281378029,0.0,-0.06699264653339314,-0.0011693815033218809,-0.049449821068209276,-0.033951885829269814,-0.022220717867925153,-0.014267741232603727,-0.009202076600145676,-0.005678171846105031,-0.0030442971682043633,-0.0017833579723800844,0.0,-0.06854168605714295,-0.0015643833112596816,-0.05297534693477891,-0.038253587042440446,-0.026223207345473287,-0.01744154782444307,-0.011522404951563914,-0.007265368947022453,-0.004070215150949937,-0.002423421455246916
29.44969697606589,0.0,-0.07145807183884036,-0.007366647850509321,-0.06051779771841964,-0.04983754760291096,-0.040006848235999676,-0.03151863447415255,-0.024614330684848036,-0.018656269150252786,-0.013483725191301496,-0.00992409948393128,0.0,-0.0690145857492723,-0.0015396099718179722,-0.05301077221741007,-0.03815906012491212,-0.025965847066650536,-0.017221268489781078,-0.011319615933189269,-0.007120723025438143,-0.0039907417185116225,-0.002388848677963813,0.0,-0.06988825772126253,-0.001839884095912393,-0.05502457209219065,-0.04065763052723332,-0.028476208353110332,-0.019311850369812554,-0.012921975406696887,-0.008252778926871453,-0.004738173485130301,-0.0028667581264072424,0.0,-0.0689079738293383,-0.0014890465923704395,-0.052880766446898556,-0.03791437834590469,-0.025787165931664087,-0.017052822016086155,-0.01119377535745141,-0.007018903734049405,-0.0039031976810055048,-0.002319217766594741,0.0,-0.06700361786883997,-0.0010742000560531797,-0.04904753408236052,-0.033402635142265144,-0.021697279261339516,-0.013824119819045048,-0.008848786351487215,-0.005414870495968006,-0.002856926361143199,-0.001655335029457612,0.0,-0.06856094618028744,-0.0014366857826167308,-0.05255076889804553,-0.03763950043686694,-0.025606665172813795,-0.016899253888690624,-0.011076315923611956,-0.0069238322241538435,-0.0038216886037059665,-0.00224958547041268
30.133588980114936,0.0,-0.07148418688483954,-0.006793023581399293,-0.06003842558986101,-0.049043587299615304,-0.0390644585865046,-0.030531381559319944,-0.023646975956726896,-0.01776550533570299,-0.012698270722536419,-0.009250510798092224,0.0,-0.06901686141720866,-0.0014178854723325546,-0.052573217188229486,-0.03753948244248995,-0.02535242232856858,-0.016684853888599794,-0.010884281830699984,-0.006792041655701804,-0.0037552094511894446,-0.0022243934025454573,0.0,-0.0698964246312944,-0.001693267051340202,-0.0545754639053353,-0.04000083643980612,-0.02780428406570739,-0.018709597844871504,-0.012421934015726305,-0.007867063941778085,-0.0044569785090530336,-0.002667719914730668,0.0,-0.06891568013107552,-0.0013688198568439392,-0.05244890279957109,-0.037301155402337347,-0.02517833257040801,-0.01652080223226675,-0.010760883961223556,-0.006690964698686154,-0.0036683065304771423,-0.0021559265981372683,0.0,-0.06701086901727886,-0.000985656759840319,-0.04864672669028526,-0.03286133462860863,-0.02118478157553849,-0.013392809202453115,-0.008507205084420141,-0.00516221956366204,-0.002680454403833173,-0.0015357889889156928,0.0,-0.06857685142637238,-0.0013178444877036289,-0.05212821980418779,-0.037034615331667305,-0.02500314282599005,-0.016372111635347467,-0.010645177209388438,-0.006596259606287489,-0.003587146004595793,-0.00208692898280296
30.826977683556702,0.0,-0.07150850080437852,-0.006257765071649836,-0.059562982453118966,-0.04826276654181665,-0.03814303786968894,-0.02957260250157564,-0.02271344506762787,-0.016912168773118772,-0.011953626040124721,-0.008616966150949076,0.0,-0.0690163760095052,-0.001304551973943142,-0.05213803717233535,-0.036929391454658914,-0.024752337824012392,-0.01616368527997379,-0.010463807800169747,-0.006476872046055618,-0.003532965062864893,-0.002070432368155088,0.0,-0.06990218613105664,-0.0015567663031804384,-0.054129150304082045,-0.0393543606882957,-0.027147051145516198,-0.018124528688266087,-0.011939056462969742,-0.007497337920621683,-0.004191435406715037,-0.002481258071901513,0.0,-0.06892102202894455,-0.0012569890413725703,-0.052019694990252,-0.03669757324885909,-0.024582824043815555,-0.016003995511105533,-0.0103428313009518,-0.006376603796613179,-0.0034467766859820723,-0.0020031747162955436,0.0,-0.0670158338158651,-0.0009034120071611,-0.048248314265317865,-0.03232856513399738,-0.020683497048079813,-0.012973876142347254,-0.00817728428958629,-0.004919977034081719,-0.002514411824625756,-0.0014242442382290364,0.0,-0.0685908148098999,-0.0012074172314763684,-0.051708632150266116,-0.03643953754826443,-0.024412928245963708,-0.015860162147603496,-0.010228888138979292,-0.006282333109849263,-0.003366020248372959,-0.0019348775017615874
31.52999273416447,0.0,-0.07153217312332955,-0.005758978721073342,-0.059092196002896155,-0.04749549250866554,-0.03724263327544393,-0.028642033763248965,-0.02181315022212279,-0.016095218020181476,-0.011248279004354565,-0.008021682842643086,0.0,-0.06901444998084647,-0.0011991886606856298,-0.05170603042279174,-0.03632921932530335,-0.024165683086245074,-0.015657675375600272,-0.010058004409443254,-0.006174829968480841,-0.0033234285968160118,-0.0019263900220364226,0.0,-0.06990683391417295,-0.001429878103478416,-0.05368641435697618,-0.03871862705155518,-0.02650458640084038,-0.0175565241425211,-0.011473105196715955,-0.007143151545759159,-0.003940887038761454,-0.002306717213284764,0.0,-0.06892527177756279,-0.00115313172437779,-0.051593893953350345,-0.03610402845867955,-0.024000708800977752,-0.015502298684603406,-0.009939420871078002,-0.006075435347559149,-0.0032380285045119244,-0.0018603882254444165,0.0,-0.06701974947742732,-0.0008271440395170736,-0.04785299412645454,-0.03180468121326649,-0.02019348401924728,-0.012567239713592703,-0.007858883588279693,-0.004687844009736091,-0.0023583219729613686,-0.001320230923453866,0.0,-0.0686040481794432,-0.0011049760458260328,-0.051292702613541255,-0.035854617948402646,-0.023836063083454193,-0.01536327262409996,-0.009827237750663805,-0.005981664586086487,-0.0031577325538979786,-0.0017928594898782742
32.242774583692615,0.0,-0.07155611237598337,-0.00529476829397172,-0.058626521773954214,-0.046741897719480466,-0.03636307718331,-0.027739181244288754,-0.020945315959585726,-0.0153134436654887,-0.010580565271878515,-0.007462830304882288,0.0,-0.06901216647331347,-0.0011013785126644576,-0.05127776893047106,-0.03573919452916974,-0.023592421666054204,-0.015166605472673065,-0.009666587904061967,-0.0058854434448832454,-0.00312592566687332,-0.0017916756240113597,0.0,-0.069911418665986,-0.0013121018501675073,-0.05324780299669531,-0.038093841351029646,-0.025876826509178566,-0.01700532021672928,-0.011023735482970311,-0.006803956724676139,-0.0037045748646849005,-0.0021434239114914992,0.0,-0.06892946866560963,-0.001056829750804466,-0.051172027462605976,-0.03552071527920435,-0.02343193209761631,-0.015015479392256682,-0.009550363422122303,-0.005786985119729043,-0.003041388347337007,-0.0017269784551653198,0.0,-0.06702362830227615,-0.0007565340430495295,-0.04746125746393884,-0.031289856013974486,-0.019714700323854348,-0.012172710491459644,-0.007551787930341936,-0.004465446836950871,-0.0022116239388608764,-0.0012232689574226347,0.0,-0.06861752993389511,-0.0010100957045442046,-0.05088090614751593,-0.035280006826915226,-0.023272469701482626,-0.014881185131512436,-0.009439924229258875,-0.005693776184774053,-0.002961610224501509,-0.0016602884803330563
32.965442075933325,0.0,-0.07158097412434727,-0.004863246603259577,-0.058166176455424434,-0.04600189646743469,-0.03550401968295989,-0.026863374184693607,-0.020109015911628607,-0.014565495916931195,-0.009948727006909136,-0.006938552659904512,0.0,-0.0690103762905829,-0.0010107120754665828,-0.050853622693867215,-0.03515936844785132,-0.02303238914243073,-0.014690140229072418,-0.009289188454117723,-0.005608169507734244,-0.0029397423100626604,-0.0016657077101640027,0.0,-0.06991675494683387,-0.0012029435360050484,-0.05281365451213886,-0.037480023583090015,-0.025263570771803488,-0.016470528056122296,-0.010590509759005115,-0.006479124378685322,-0.003481694680081551,-0.001990709125839351,0.0,-0.06893442148432646,-0.000967672665186737,-0.050754423099735185,-0.034947652913046134,-0.022876312798331733,-0.014543190524038649,-0.00917528588042327,-0.005510707598967248,-0.0028561444325161654,-0.0016023661968361952,0.0,-0.06702826653277784,-0.0006912723048478284,-0.04707341303134816,-0.030784108702004723,-0.019246995388035506,-0.011790001454832126,-0.007255711685310574,-0.004252352201335987,-0.0020737279558504904,-0.0011328925627241853,0.0,-0.06863201547005825,-0.0009223579375512174,-0.050473523559512366,-0.03471568570504793,-0.02272194793297577,-0.014413533183510737,-0.009066565012817248,-0.00541811759718922,-0.002776943677027293,-0.0015365858469207738
33.698146466622084,0.0,-0.0716071151694363,-0.004462638738772031,-0.05771108497983436,-0.04527513893070991,-0.03466492400287533,-0.026013783588875215,-0.01930321747346926,-0.01384996439544087,-0.009351003738253018,-0.006447080183551903,0.0,-0.06900965738808482,-0.0009268449415066683,-0.05043372570637866,-0.03458958483876369,-0.02248530046236736,-0.014227848931026216,-0.008925380393527275,-0.005342447916863692,-0.002764175602813368,-0.0015479823964796478,0.0,-0.06992338023155184,-0.001101975328088703,-0.05238406347721086,-0.036876976687297065,-0.02466448749904759,-0.01595165432202734,-0.01017292826063429,-0.006168003646619477,-0.003271451873528973,-0.0018479809788440628,0.0,-0.06894067109685877,-0.0008853109266741344,-0.050341177956478494,-0.03438465833994121,-0.02233355248746432,-0.014084992456310553,-0.008813760958543543,-0.005246038718179525,-0.002681594641649624,-0.0014860465474863854,0.0,-0.0670342044999114,-0.0006311030886764292,-0.04668955919688285,-0.03028727555494649,-0.018790119955902178,-0.011418747430105411,-0.006970325848901482,-0.004048114478795151,-0.0019440556296825386,-0.0010487077616569648,0.0,-0.06864799522109458,-0.000841403705573841,-0.05007060888313737,-0.03416143780168956,-0.02218418384864442,-0.013959861467119939,-0.008706725180943814,-0.005154119298824191,-0.0026030338059540464,-0.0014212461150413345
34.44102820751328,0.0,-0.07163484823447591,-0.004090987596048696,-0.057261162872023035,-0.04456122201979176,-0.033845170161630946,-0.025189494953747935,-0.01852681575008944,-0.013165394822963054,-0.008785594437784825,-0.005986516865913016,0.0,-0.06901050510969556,-0.0008492840258003778,-0.05001817285962067,-0.03402963719202851,-0.021950797334713428,-0.01377924232253395,-0.008574693786915364,-0.005087707129067395,-0.0025985192667856254,-0.001437896716417608,0.0,-0.0699317512322748,-0.0010086134717925686,-0.051959084324502934,-0.036284448520916994,-0.024079168214623883,-0.015448144352007651,-0.00977044413447743,-0.005869926555239326,-0.0030730449924934265,-0.0017145441126935716,0.0,-0.06894867526905589,-0.0008092483021861751,-0.04993234924521162,-0.033831496666563377,-0.021803280177001866,-0.013640388708464934,-0.008465318418139618,-0.004992402725320715,-0.002517036009768049,-0.001377418715367048,0.0,-0.0670418992679133,-0.0005756388471223873,-0.04630975731820329,-0.029799149918472545,-0.018343761775803387,-0.01105853553310762,-0.006695265005002609,-0.003852281367113187,-0.0018220339575181113,-0.0009702342833326754,0.0,-0.06866587916974094,-0.0007667299575421832,-0.04967217806970719,-0.03361699466550328,-0.021658794050684906,-0.013519663184473719,-0.008359930382536632,-0.004901199582404399,-0.0024391819193379438,-0.0013136703377414829
35.19421694638018,0.0,-0.07166433164639939,-0.0037464744508856258,-0.05681615893836605,-0.04385955575153888,-0.033043978219236284,-0.02438946602534077,-0.017778642892995255,-0.012510340802468779,-0.00825077336858291,-0.005555117432773705,0.0,-0.06901323878725064,-0.0007776021177269346,-0.049606914127290756,-0.03347917301937698,-0.02142841641271286,-0.013343749442069293,-0.008236614588757147,-0.004843381560470572,-0.002442112781110318,-0.0013349523849809813,0.0,-0.06994215290266982,-0.0009223438605470255,-0.05153862584484054,-0.03570203548495244,-0.023507091837836766,-0.014959355937959216,-0.009382463184170176,-0.005584231402696848,-0.0028857206322806302,-0.0015898099361650576,0.0,-0.0689587209405202,-0.0007390515999692119,-0.049527854863628464,-0.03328779213859405,-0.021285023280421585,-0.01320880372066147,-0.008129444442888814,-0.004749229012617512,-0.002361809030594957,-0.0012759819089548953,0.0,-0.06705163799796303,-0.0005245449960724919,-0.04593394094889951,-0.029319399122961606,-0.017907522443754497,-0.01070888637522948,-0.006430126410719894,-0.003664404530996814,-0.001707126354252576,-0.0008970826680045317,0.0,-0.06868591077743474,-0.0006978953296900451,-0.049278111763917276,-0.033081950376787364,-0.0211452953287428,-0.013092355693279047,-0.008025665139377467,-0.004658783749945903,-0.0022847332011809163,-0.0012133568379580331
35.9578639389583,0.0,-0.07169566592560356,-0.003427356227460703,-0.05637576015500947,-0.04316945053709744,-0.032260487908938325,-0.023612572700578163,-0.017057489590676,-0.011883375186547085,-0.007744867023524728,-0.005151214087907711,0.0,-0.06901808517576433,-0.0007113744345906511,-0.04919982551290522,-0.032937750426070375,-0.020917636423506355,-0.01292074109644689,-0.007910600985588472,-0.0046089167912147415,-0.0022943236451872,-0.0012386822639594397,0.0,-0.06995478005360034,-0.0008426594880163855,-0.05112252332170043,-0.035129241689616564,-0.022947675623735106,-0.01448458548551011,-0.00900836140811014,-0.00531026804349393,-0.0027087557971131834,-0.0014732240322869958,0.0,-0.06897100398661139,-0.0006742891086005807,-0.04912754276979451,-0.03275308261183883,-0.020778253506489368,-0.012789606409575329,-0.007805599638160456,-0.004515960111807053,-0.002215283740517264,-0.0011812669379135758,0.0,-0.06706361568013298,-0.0004774834588998611,-0.045561978188185644,-0.0288476135303957,-0.017480957653472115,-0.010369273039388309,-0.00617448759806217,-0.0034840502452643386,-0.001598823743928332,-0.0008288910836003273,0.0,-0.06870824668118918,-0.0006344596128172178,-0.04888822394991518,-0.03255581660715366,-0.020643152740989202,-0.012677306187032614,-0.007703391967828363,-0.004426313011683719,-0.0021390618392842283,-0.001119834165977663
36.73210963700201,0.0,-0.07172885869583998,-0.003131913252998547,-0.05593961200188167,-0.04249018021812637,-0.03149381302558765,-0.02285773778327922,-0.01636219664617154,-0.011283162213325091,-0.0072662731147609275,-0.004773171618262315,0.0,-0.06902515449384541,-0.0006501605070775121,-0.04879672869383109,-0.032404885637498895,-0.020417895967581663,-0.01250962245296174,-0.007596133935504894,-0.004383816763547162,-0.0021545613940239738,-0.0011486195430791644,0.0,-0.06996971594063503,-0.0007690364386403432,-0.050710560843697114,-0.03456553236077532,-0.022400299928342155,-0.0140231664040631,-0.008647542582263022,-0.005047448255299998,-0.0025414729779910036,-0.0013642343853059564,0.0,-0.06898560725898648,-0.0006145129116600196,-0.048731209224673284,-0.032226867059191734,-0.02028240482831885,-0.012382200368919006,-0.00749326942982286,-0.004292096482565092,-0.002076871656765038,-0.0010928057629386288,0.0,-0.0670779149630953,-0.0004341003368909697,-0.045193689916484966,-0.028383347670304357,-0.01706358461239641,-0.010039200519002922,-0.005927946080765714,-0.0033108357550386833,-0.0014966527287799982,-0.0007652959915719011,0.0,-0.06873293491799201,-0.0005759665388124243,-0.048502279990606655,-0.03203806857312082,-0.02015179597468253,-0.01227391577381503,-0.007392601571192468,-0.004203286664054919,-0.002001583418502102,-0.0010326325058804754
37.51710529624681,0.0,-0.07176382492383272,-0.002858450528727393,-0.055507313885373624,-0.04182098143800118,-0.030743091047694123,-0.022124023483969035,-0.015691749647766342,-0.010708550709412557,-0.006813502673039789,-0.00441939623826365,0.0,-0.06903444253912254,-0.0005935026972632974,-0.04839738464078366,-0.03188004644110388,-0.019928629376907318,-0.012109900021561688,-0.007292783688792852,-0.004167706743848348,-0.002022297499656422,-0.0010642981166478075,0.0,-0.06998693117969954,-0.0007009335923640188,-0.05030246023032593,-0.03401032287107036,-0.021864344295533696,-0.013574539769597226,-0.008299510825641431,-0.00479531537711511,-0.00238326105667753,-0.0012622917209869392,0.0,-0.06900250471476753,-0.0005592578160325408,-0.048338593159170336,-0.031708597717815735,-0.019796908540053452,-0.011986091562003916,-0.007192031694578809,-0.004077261956887806,-0.0019460455952208387,-0.0010101299868483134,0.0,-0.06709451166857738,-0.0003940270552308523,-0.04482884425083963,-0.027926111643016952,-0.01665491390127438,-0.009718267091358146,-0.005690180474383927,-0.003144489265753128,-0.001400191572796519,-0.0007059321999443659,0.0,-0.0687599185661885,-0.0005219442767955263,-0.048119987396564194,-0.03152813510756871,-0.019670652060969088,-0.011881688101584482,-0.0070928816579863725,-0.003989329486517308,-0.0018717743734979718,-0.0009512816392033816
38.31301297640929,0.0,-0.07180047206371733,-0.0026053799602309365,-0.05507850145238807,-0.04116114161000734,-0.030007467013768368,-0.021410517620503642,-0.01504516452980937,-0.010158458874615264,-0.0063851601602271,-0.004088423846541001,0.0,-0.06904592134085696,-0.0005409881160124558,-0.0480015714045226,-0.03136273282819278,-0.019449255124703753,-0.011721070031980429,-0.00700010307587253,-0.003960213013714475,-0.0018970343654122345,-0.000985323538659585,0.0,-0.07000637776172491,-0.0006378602968364858,-0.04989796583718308,-0.03346306412547428,-0.021339176482225625,-0.013138141277800683,-0.007963756341375087,-0.004553421543956135,-0.002233546202948062,-0.0011669211337214974,0.0,-0.06902164711954654,-0.0005081058171244916,-0.04794945285588483,-0.031197759349380502,-0.019321180991800604,-0.011600776587991711,-0.0069014450342249475,-0.003871082429677535,-0.0018223076457313196,-0.000932840830327991,0.0,-0.06711335508505749,-0.0003569358293311009,-0.0444672273532518,-0.027475446230629617,-0.01625443931336295,-0.009406058529493905,-0.0054608455529970654,-0.002984732845883643,-0.0013090387595015354,-0.0006504942073768661,0.0,-0.06878912241354444,-0.00047197076378361545,-0.04774107555138641,-0.031025479132531956,-0.019199134174037347,-0.011500119349741014,-0.006803801838411387,-0.003784070912381322,-0.0017491398605335672,-0.0008753770176798082
39.119951521281635,0.0,-0.0718387277028202,-0.002371196732859946,-0.054652890530810426,-0.040510094549765875,-0.029286112214389877,-0.020716255884209122,-0.014421444458692242,-0.00963182862988751,-0.005979935895902353,-0.0037789392124915207,0.0,-0.0690595020271667,-0.0004922130546185529,-0.04760908659293374,-0.03085256060930244,-0.0189792160571633,-0.011342588380239906,-0.0067176444705771415,-0.0037609781751501595,-0.001778344187437853,-0.0009114115189509356,0.0,-0.07002795641019262,-0.0005793425087950834,-0.049496850214758276,-0.03292332855814912,-0.02082419150171443,-0.01271336738554049,-0.007639767372872453,-0.0043213397468438814,-0.0020918275984435175,-0.0010777623775296687,0.0,-0.06904292733112755,-0.0004606506666626438,-0.047563571224621515,-0.030693956804816395,-0.018854667059353673,-0.011225715084042447,-0.006621068417104751,-0.0036732045589132818,-0.0017052321643449236,-0.0008606506750080853,0.0,-0.06713432371644311,-0.00032250577343546243,-0.04410864219512098,-0.027031006489126888,-0.01586168086784181,-0.009102126092957144,-0.0052396000063622186,-0.002831310043581234,-0.0012228622527646908,-0.0005987839308140219,0.0,-0.06882041286591883,-0.00042563936360227953,-0.04736530095106024,-0.030529686310753982,-0.01873668311762446,-0.011128667553633589,-0.006524930661248989,-0.0035871633424224224,-0.0016332569175071664,-0.0008046251204796292
39.93810459854265,0.0,-0.07187852192943714,-0.0021545299871383824,-0.05423016814371984,-0.03986733622023631,-0.028578208058096213,-0.020040274869388225,-0.013819684770030335,-0.009127680973714332,-0.005596587692290231,-0.003489724347565326,0.0,-0.06907502131570788,-0.0004468566960073434,-0.04721965051243481,-0.030349181912704807,-0.018517963242334318,-0.010973919887660324,-0.006445060190657389,-0.0035697273491266425,-0.0016658753096806802,-0.0008423620144793846,0.0,-0.07005149988267395,-0.0005249954266227555,-0.04909881188569113,-0.032390728708991304,-0.020318795461263254,-0.012299624932122758,-0.007327135446600931,-0.004098728439894819,-0.001957681029611222,-0.0009945406569353038,0.0,-0.06906616396468454,-0.0004165702352496654,-0.04718065507655659,-0.0301968342095201,-0.01839682050999655,-0.010860373934100002,-0.006350560500048229,-0.0034833577678259615,-0.0015944677871503018,-0.0007933545560117,0.0,-0.06715721477429917,-0.0002904955375838368,-0.04375281379275381,-0.02659248708803838,-0.015476165973438602,-0.008806025189525973,-0.005026197153120072,-0.002684043119018354,-0.0011414024189597353,-0.000550683097320024,0.0,-0.06885358511156654,-0.0003826329330769303,-0.04699234433139697,-0.030040385391682085,-0.01828274842325909,-0.010766796717954464,-0.006255934525590852,-0.0033983428993616697,-0.0015237761656860162,-0.0007388139874038934
40.76761265994672,0.0,-0.07191978138816957,-0.0019542158177024566,-0.053809916323757756,-0.03923228901704466,-0.027882920493817354,-0.01938170339125907,-0.013239036574242321,-0.00864505815515587,-0.005233918284379731,-0.0032196043272231406,0.0,-0.06909232339949326,-0.00040471431077658993,-0.04683290568767137,-0.02985219024725203,-0.018064929668747086,-0.010614587578705297,-0.006182007763395063,-0.0033861455465399194,-0.0015592603366782179,-0.0007779466222286626,0.0,-0.07007685114487264,-0.0004745615243452483,-0.04870346710932397,-0.03186481707037567,-0.019822376441274946,-0.011896381879259508,-0.007025462024375662,-0.0038852121064024167,-0.0018306683887993605,-0.0009169568972620008,0.0,-0.06909118655138567,-0.00037566438714175604,-0.04680033269339433,-0.02970597952996217,-0.01794707930483445,-0.010504280356993535,-0.006089587232594242,-0.003301234138642296,-0.0014896462429669138,-0.0007307193270656972,0.0,-0.06718183673256743,-0.0002607737778240865,-0.04339939496162478,-0.0261595316602372,-0.015097405574347685,-0.008517366799810883,-0.004820390623696105,-0.002542710603518416,-0.0010643766211110807,-0.0005060385374564309,0.0,-0.0688884481368446,-0.0003427588850209638,-0.04662180906781188,-0.029557150338724164,-0.01783676329531784,-0.010414032576042497,-0.00599648726072649,-0.0032173066921646737,-0.0014203270980686193,-0.0006777005621313319
41.60863776521045,0.0,-0.07196223816419407,-0.0017692190944201282,-0.05339160360094709,-0.03860431048233627,-0.02719941896553096,-0.018739730798210067,-0.012678657107378937,-0.008183146674924981,-0.004890806146405088,-0.0029675620052578935,0.0,-0.06911108976331516,-0.0003656582613093327,-0.0464484030736699,-0.029361138383374133,-0.01761955609657233,-0.010264142950905192,-0.0059281291408390955,-0.0032100236856389065,-0.0014581457391265415,-0.0007180118735758861,0.0,-0.07010368247676488,-0.00042786853465136157,-0.048310336583540094,-0.03134510441082677,-0.019334331514829446,-0.011503142281345961,-0.006734338364543759,-0.003680528866473467,-0.001710373054098479,-0.0008447978847591889,0.0,-0.06911765874087693,-0.00033781014399770413,-0.04642214045921957,-0.029220940313313785,-0.01750488815897686,-0.010156992871920033,-0.00583779897075964,-0.0031266333297356626,-0.0013904141478814733,-0.0006725888783362253,0.0,-0.06720784161867614,-0.00023327997819668256,-0.043047953583540535,-0.02573174709494121,-0.014724917903662062,-0.008235792620053297,-0.004621915117045219,-0.0024071931431643235,-0.0009915118551509002,-0.0004647657065573117,0.0,-0.06892464582914623,-0.0003059058632652964,-0.04625320656236219,-0.029079516903748024,-0.017398169320352812,-0.010069938665046518,-0.005746247943288548,-0.003043861217605134,-0.0013225555256660211,-0.0006211249385551876
42.461341974050434,0.0,-0.07200541124876024,-0.0015986375334316018,-0.05297458183698825,-0.03798273555883058,-0.02652690303123944,-0.018113586158575376,-0.012137781432895895,-0.0077413465654537356,-0.004566351771620083,-0.0027327320400066164,0.0,-0.06913083195164454,-0.00032963400732260957,-0.046065606615738705,-0.028875538164809637,-0.017181303262953248,-0.009922175516160498,-0.005683097405628255,-0.0030412858070941223,-0.0013623271555970005,-0.0006624767505141562,0.0,-0.07013148610213032,-0.0003848246944061434,-0.047918845655781646,-0.030831061209996728,-0.01885407952007034,-0.01111944839316577,-0.006453391993476549,-0.0034845610200001037,-0.001596533494556698,-0.0007779329048138537,0.0,-0.06914507106647895,-0.0003029622446787472,-0.046045524364165834,-0.02874122458687208,-0.017069713635688107,-0.009818107775259316,-0.005594877414652671,-0.0029594908242597793,-0.0012965639634511643,-0.0006188826968770786,0.0,-0.06723472040593827,-0.00020802378405246761,-0.04269797295137608,-0.025308701038205372,-0.014358241514542876,-0.007960979827546923,-0.004430526971811407,-0.002277492051411489,-0.0009226654155564361,-0.0004268455896421801,0.0,-0.06896164630125158,-0.0002720434117106017,-0.0458859567396115,-0.028606986557390395,-0.01696643193774318,-0.009734115726346991,-0.00550490624620956,-0.0028779514092574436,-0.0012302498689483877,-0.0005690067927333111
43.32588734618328,0.0,-0.07204908901941169,-0.0014420850875059706,-0.05255828993092491,-0.03736715753390441,-0.02586503130429318,-0.0175030280375873,-0.011616005522305928,-0.007319373166362086,-0.0042600110178026935,-0.0025147274059697865,0.0,-0.06915124515408048,-0.0002969164208457416,-0.04568397378220085,-0.028395061415014404,-0.016749969152115383,-0.009588656929122058,-0.005446782335303797,-0.002880022835586845,-0.0012717895923079821,-0.0006115497900921157,0.0,-0.07015994594612197,-0.00034569775183108893,-0.047528423848577306,-0.030322328786982777,-0.018381390460088735,-0.010745248865417134,-0.006182468715559586,-0.0032973721727904653,-0.0014890943402289412,-0.0007165508472091879,0.0,-0.06917309540720591,-0.0002714096828756446,-0.04566992408182616,-0.028266497137461342,-0.016641354403592594,-0.009487605202696373,-0.005360700070855078,-0.002799902007637161,-0.0012080718015101144,-0.0005698151724038278,0.0,-0.0672621311305648,-0.00018530922977554252,-0.04234891651058199,-0.024890101196515118,-0.013997219639323369,-0.007692954247511611,-0.0042461435212515705,-0.0021537404646561767,-0.0008578490183518866,-0.00039251609270002954,0.0,-0.06899910377017439,-0.00024147830109921486,-0.04551947564625335,-0.02813922110724177,-0.016541346336110783,-0.009406552312217209,-0.005272344117656024,-0.002719677317483592,-0.0011433776462364234,-0.0005215651584829917
44.20242513734447,0.0,-0.07209252575353477,-0.0012999935836326487,-0.05214189527891422,-0.03675693703157513,-0.025213083385768883,-0.016907617515852826,-0.011113026867343716,-0.006917272704914993,-0.003971489257246149,-0.002313604986646479,0.0,-0.06917160062467788,-0.00026820991573283504,-0.045302740518837065,-0.027919204743892402,-0.016324989881901463,-0.009263359140156045,-0.005219050800860677,-0.002726530658575961,-0.001186584521875449,-0.0005656552897379092,0.0,-0.07018830867124355,-0.0003112274200223572,-0.04713826349597501,-0.02981837017506019,-0.017915676651860942,-0.010380289842828929,-0.005921412895091662,-0.003119245520142583,-0.0013880898899232962,-0.0006610800759905661,0.0,-0.06920098946341098,-0.00024386955200830966,-0.04529456201621476,-0.027796260594715873,-0.01621926225343769,-0.009165265697835908,-0.00513513738987104,-0.0026481698289579883,-0.001124984344581585,-0.0005258078912561999,0.0,-0.06728935644678764,-0.00016580909169360588,-0.04200006564115727,-0.024475518582127213,-0.013641366323758576,-0.007431549353148551,-0.00406867387371747,-0.002036265366970476,-0.0007971218862702832,-0.00036218056275579203,0.0,-0.06903626984596323,-0.00021494309294415323,-0.04515297291182679,-0.027675731816533208,-0.01612237627791169,-0.009087042771543371,-0.005048436779070576,-0.0025693453545241156,-0.001061977446313473,-0.0004792226643425253
45.09113901521282,0.0,-0.07213195485170619,-0.0011696022186827107,-0.05172187273085333,-0.03614835415117156,-0.024568525104370492,-0.016323833955090544,-0.010625591435614538,-0.006531600930768463,-0.003698343351973054,-0.002125993196241856,0.0,-0.06918907996756253,-0.0002421694099910088,-0.04491955056354867,-0.027445333110476665,-0.015904878068588042,-0.008943927425952318,-0.004997968231809841,-0.002578642555860509,-0.0011055507041517405,-0.0005227960408588793,0.0,-0.07021357336885614,-0.00027990032918365177,-0.04674579989054138,-0.029316357739802592,-0.017455288966838,-0.010022027562416555,-0.005668083674794657,-0.002947819140140518,-0.0012921915293757844,-0.000609346167804183,0.0,-0.06922589037740413,-0.00021896174563063554,-0.04491703791117641,-0.02732785272301694,-0.015801940358634938,-0.008848710336992307,-0.004916218135696339,-0.0025020905969404946,-0.00104611099710517,-0.000484825253365636,0.0,-0.06731374588959108,-0.00014833818186896233,-0.04164927656566852,-0.02406254595347529,-0.013289411800858011,-0.007174637180951301,-0.003896402256592151,-0.001923096192575392,-0.0007394934373442196,-0.00033400749133091285,0.0,-0.06907024073396498,-0.00019103155731467285,-0.044784009451002006,-0.027213831276884443,-0.015708024105870303,-0.008773189412538457,-0.004831181772366852,-0.0024247143811313137,-0.0009848423834554084,-0.0004399136167917525
45.992191039504924,0.0,-0.0721674539231823,-0.001050397783403696,-0.05129791482047401,-0.03554152792904561,-0.023931602522497906,-0.015751785388788762,-0.010153322549752077,-0.006162206085417707,-0.0034403541138972047,-0.001951407844523368,0.0,-0.06920352627487812,-0.00021872635087007242,-0.04453394103368939,-0.02697348603680911,-0.015489857737865691,-0.008630510717533837,-0.004783287564792061,-0.0024364795960257544,-0.0010288478091334896,-0.0004829143511999551,0.0,-0.07023560467069392,-0.000251636701587592,-0.04635058396087487,-0.02881634172208307,-0.01700045783838715,-0.009670615118492983,-0.005422224855343088,-0.00278319487171811,-0.0012015290886164898,-0.0005612740285271079,0.0,-0.06924763961544204,-0.0001966186856611144,-0.04453689888222225,-0.02686132802684966,-0.015389625254305877,-0.008538104921723511,-0.00470370463457283,-0.0023617837951741467,-0.0009715980713263922,-0.0004468055706402503,0.0,-0.06733510679829094,-0.00013284187922124404,-0.04129609537381371,-0.023651246546380643,-0.012941600526079773,-0.006922399598898942,-0.003729113482162556,-0.0018143710821337208,-0.0006851263761486917,-0.00030795182933471006,0.0,-0.06910086013872851,-0.00016967807573953485,-0.04441214077714657,-0.026753592712057538,-0.015298534240166745,-0.008465176477731392,-0.004620349414292832,-0.002285901683939915,-0.0009121063054336717,-0.0004035767101708924
46.9057540739185,0.0,-0.07219902502287821,-0.0009419003758630538,-0.05086981346593985,-0.034936583778899,-0.02330252620276559,-0.015191604555216568,-0.009695934902873607,-0.005808900059631117,-0.00319718234804989,-0.0017893250841673255,0.0,-0.06921474088344445,-0.00019782474971334946,-0.044145563953549107,-0.02650371124592428,-0.015080116474073582,-0.008323289312077237,-0.0045748588172013485,-0.0023001220269404364,-0.0009565134780049934,-0.0004459088983652915,0.0,-0.07025422167266682,-0.00022636872771746437,-0.045952278702607395,-0.02831838135893605,-0.016551379566650388,-0.00932623682323653,-0.005183677742480427,-0.002625433401751695,-0.0011161097390008032,-0.0005167425076957567,0.0,-0.06926603417769117,-0.00017678608718490904,-0.04415380360467393,-0.026396747879815673,-0.014982517621684002,-0.0082336436597031,-0.004497453667811368,-0.0022273265413582694,-0.0009014682965061256,-0.00041164317666905667,0.0,-0.06735320771522663,-0.00011928072109648796,-0.04094017983394412,-0.023241689551628444,-0.012598140579391917,-0.006675044659245261,-0.003566684492409335,-0.001710186394233088,-0.0006340632544047422,-0.00028392734141949425,0.0,-0.0691279242863125,-0.00015083200347256755,-0.044037031763477945,-0.026295095533082274,-0.014894116906751338,-0.008163212634794172,-0.004415802407118969,-0.002152981728961853,-0.0008437790414015336,-0.00037010485743094635
47.831990178170145,0.0,-0.07222649643531436,-0.0008435534751728458,-0.05043734476756141,-0.03433353143584564,-0.022681404931234547,-0.014643332355909032,-0.009253125072109746,-0.0054713555388251145,-0.002968317339906384,-0.0016390868852966486,0.0,-0.0692224170181893,-0.00017935252007804072,-0.043754109750507454,-0.0260359788908443,-0.014675769418036246,-0.00802239137791464,-0.004372558644322383,-0.0021695418494387434,-0.0008884442392495457,-0.00041157365307228666,0.0,-0.07026912314810647,-0.00020396770492220909,-0.045550575967642816,-0.02782245096983676,-0.016108172558052664,-0.008989015548685487,-0.004952300867022352,-0.002474479823652978,-0.0010357918143373737,-0.0004755173932093772,0.0,-0.0692807619305356,-0.00015935443896525505,-0.043767446852247,-0.025934094429701893,-0.014580745810803453,-0.007935464548266484,-0.004297344666523427,-0.002098685562997581,-0.000835602579972529,-0.00037912556728801746,0.0,-0.06736771713199895,-0.00010756725253319203,-0.04058122936300252,-0.022833869587739978,-0.012259172308169832,-0.006432727173866647,-0.0034090194655084886,-0.0016105359916247191,-0.0005862126122273186,-0.00026175020048394454,0.0,-0.06915111683401386,-0.00013438780546153663,-0.043658380584100515,-0.025838336508624004,-0.014494910817335806,-0.00786744491924551,-0.004217423822121204,-0.002025919144563697,-0.0007797299919906325,-0.0003392832766169752
48.77109382391977,0.0,-0.07224956921563185,-0.0007547388953389737,-0.050000278423317626,-0.03373228243489352,-0.022068262579371164,-0.014106940832662285,-0.008824591511627851,-0.005149152742180887,-0.0027531292521068614,-0.0014999486214835852,0.0,-0.06922617797584346,-0.0001631518116846286,-0.043359311242361594,-0.02557019566467659,-0.014276870116513764,-0.007727903988212313,-0.004176297455102444,-0.0020446401196369496,-0.00082443569939808,-0.00037963730322483695,0.0,-0.0702799302430306,-0.0001842541768462508,-0.04514520179284202,-0.027328452150764803,-0.015670889574757745,-0.00865902667463262,-0.0047279809445406685,-0.002330203839915419,-0.0009603295211635414,-0.0004372941869261501,0.0,-0.06929143730182825,-0.00014416774721993762,-0.04337756102801843,-0.02547327982999,-0.01418437396502448,-0.007643659574032035,-0.004103287109138842,-0.001975756621483023,-0.0007737816886583011,-0.00034897576183919585,0.0,-0.06737824089571569,-9.757526117763334e-05,-0.04021898879865018,-0.022427717983096843,-0.011924778588427104,-0.006195559922985985,-0.0032560570323861837,-0.0015153483000320417,-0.0005413905879239839,-0.00024117949089975355,0.0,-0.06917004755955707,-0.00012019419355718191,-0.04327592185075488,-0.025383239934808625,-0.01410099148301137,-0.007577969911008187,-0.004025125525521385,-0.0019046076864026441,-0.0007197306071763267,-0.0003108320641633854
49.723237874865085,0.0,-0.07226785023723423,-0.0006747514181495889,-0.049558370039075754,-0.03313265327364746,-0.02146306398517227,-0.013582390787563445,-0.00841010408879625,-0.00484186770486423,-0.0025509233964550342,-0.0013711067302576195,0.0,-0.06922559231703432,-0.00014898737979601455,-0.04296092320699842,-0.02510620225686773,-0.013883431204462948,-0.007439920447738581,-0.0039860741306396745,-0.0019253209092057377,-0.0007642250526885016,-0.0003497777430620556,0.0,-0.07028620440202095,-0.000166966740757582,-0.044735898774659416,-0.02683621431609832,-0.015239537726338034,-0.008336347260660763,-0.004510690798046333,-0.0021924775968478697,-0.000889417892001908,-0.0004017138038217317,0.0,-0.06929762026031445,-0.00013099264761740745,-0.042983898492987845,-0.025014146619314184,-0.013793423540664035,-0.00735832260626559,-0.003915276591621733,-0.001858437641260213,-0.0007157293282676528,-0.0003208652227019008,0.0,-0.06738433567155616,-8.910745659279242e-05,-0.039853227263867586,-0.022023100691414214,-0.011595001938417705,-0.005963656276838967,-0.003107819640213089,-0.00142455516668858,-0.0004993589902822148,-0.0002219288788429916,0.0,-0.0691842710024914,-0.00010802083968680026,-0.0428894080989614,-0.024929654835642873,-0.013712390034284327,-0.0072948807676028364,-0.0038389036589362158,-0.0017889445872445386,-0.0006634960878725634,-0.00028441968185378963
50.6885951947038,0.0,-0.072280845767916,-0.0006029038279873861,-0.04911142234863202,-0.032534517512965336,-0.02086582903361756,-0.013069659637269262,-0.00800939714233983,-0.004548913636763674,-0.0023608559919118355,-0.0012516946105577533,0.0,-0.0692201587261822,-0.000136641319674704,-0.042558773327868935,-0.024643915084801488,-0.01349552723358726,-0.007158557167593058,-0.0038018635636011926,-0.001811334173744271,-0.0007074035503008712,-0.00032161280015202296,0.0,-0.0702874319507548,-0.00015186142841195138,-0.044322479640385964,-0.026345640232551423,-0.01481418624892005,-0.008021076183301766,-0.0043003749024543144,-0.002061013592355347,-0.0008226031898006502,-0.00036835387805656683,0.0,-0.06929879894543128,-0.00011961373459593369,-0.04258628317663735,-0.024556610397940253,-0.01340797616552975,-0.007079569195454424,-0.003733282182645505,-0.0017464724180883443,-0.0006610252106329742,-0.0002944060756124141,0.0,-0.0673854916184569,-8.19846330173187e-05,-0.0394837859919739,-0.02161995391374776,-0.01126994388461106,-0.0057371499306051715,-0.002964307017539373,-0.0013379412964510907,-0.0004597422940442415,-0.00020365649889540058,0.0,-0.06919327014430302,-9.76546506446275e-05,-0.0424986620052108,-0.02447749866912839,-0.013329197335209384,-0.007018288894619146,-0.003658726495263505,-0.0016786738509946472,-0.0006106014111660834,-0.00025965557170733075
51.66736025509583,0.0,-0.07228811916159751,-0.0005385369321971839,-0.04865927190946479,-0.03193767948630235,-0.02027647178019561,-0.012568636137482323,-0.007622218781422377,-0.004269744106264504,-0.002182181336918489,-0.0011409936786248038,0.0,-0.06920944499033928,-0.0001259185779029528,-0.04215274079030883,-0.02418320245791749,-0.013113136218385661,-0.006883843817643647,-0.003623653169114466,-0.0017024577457328176,-0.000653644101994096,-0.0002948961504878101,0.0,-0.07028316957903571,-0.0001387175456584213,-0.043904806353297805,-0.02585657672139028,-0.014394801482543386,-0.007713219896673609,-0.004096987639649505,-0.0019355544163095057,-0.0007595187913214985,-0.0003369318724387414,0.0,-0.06929453229451127,-0.00010983851678294119,-0.04218458846697462,-0.024100532526895573,-0.01302801334979793,-0.006807423196352579,-0.0035572830254692253,-0.0016396333216222574,-0.0006093341739143244,-0.00026934815638217347,0.0,-0.06738126875040301,-7.604862800744995e-05,-0.03911055704479209,-0.021218163889691274,-0.01094961040246626,-0.0055160858970710715,-0.0028255281798160213,-0.0012553173494590322,-0.00042224545874292306,-0.00018615297592562084,0.0,-0.06919660000395511,-8.890525848913886e-05,-0.04210355628218777,-0.024026631285800352,-0.012951403941384967,-0.006748213032084839,-0.00348457193750957,-0.001573570107254591,-0.000560708214660216,-0.0002362872710096439
52.65971672371998,0.0,-0.07228917637483381,-0.0004808499110923705,-0.04820174490317844,-0.031341945379215454,-0.019695010193598036,-0.012079355423363185,-0.007248466903517127,-0.004003912153067632,-0.0020141066053738377,-0.0010381944339388715,0.0,-0.06919300536069174,-0.00011648103619843672,-0.04174270393500049,-0.023723911969905864,-0.012736292267989762,-0.006615907587177064,-0.003451562423230958,-0.0015985832955152455,-0.0006025973993901983,-0.00026931091536112336,0.0,-0.07027295400697894,-0.00012716720490989328,-0.04348273943733566,-0.025368853139573485,-0.013981414036586589,-0.0074128922164099975,-0.003900620419062778,-0.001815955502727118,-0.0006997702638181549,-0.00030708751108019644,0.0,-0.06928436318065462,-0.0001013306237784774,-0.04177868640910537,-0.02364575137589838,-0.01265357118650409,-0.006542006359658908,-0.003387389609326817,-0.0015378063786538776,-0.0005602994096282223,-0.0002453695113938917,0.0,-0.06737121977331989,-7.100506970469253e-05,-0.03873343253701725,-0.020817586821308017,-0.01063404942061569,-0.005300593151965394,-0.002691615193779122,-0.0011766085616067025,-0.00038656143474741716,-0.00016914808852763844,0.0,-0.06919379939066378,-8.143656349880066e-05,-0.04170396205119835,-0.023576887061087216,-0.012579053489206562,-0.0064847694408161904,-0.003316547539755699,-0.0014735199979835,-0.0005134575888754589,-0.000213988895670116
53.66583746427397,0.0,-0.07228362046144889,-0.00042922033561105513,-0.047738727144952836,-0.030747133259179913,-0.01912131589554232,-0.011601759509385995,-0.00688798360421641,-0.0037509737624233795,-0.0018560626121035513,-0.00094276003652868,0.0,-0.06917046341599119,-0.00010814028589002897,-0.04132860047833957,-0.023265933584155886,-0.012364923360854459,-0.006354791681494636,-0.003285644074688437,-0.0014995607246212639,-0.0005540688415895612,-0.00024476146655829777,0.0,-0.07025640011820775,-0.00011699819117830929,-0.04305620061232078,-0.024882333342311207,-0.013573936213632573,-0.007120116198295239,-0.003711296141103307,-0.0017020378767705717,-0.0006431335853894818,-0.00027869291025021926,0.0,-0.06926790553596539,-9.390420775275838e-05,-0.04136850858410214,-0.023192144783237716,-0.01228457548903685,-0.006283355421546785,-0.003223644563697081,-0.0014408378946982076,-0.0005137245265818953,-0.00022237178515012367,0.0,-0.06735495683798846,-6.669942333304584e-05,-0.03835236157247957,-0.020418125213257338,-0.010323212141785656,-0.005090725286931959,-0.002562634030395805,-0.0011016919817862564,-0.0003525254886462898,-0.00015257703977554767,0.0,-0.0691844778236604,-7.50620576525942e-05,-0.04129981014392672,-0.023128136082923086,-0.012212078388710919,-0.0062279910653052885,-0.003154692693079694,-0.0013783718799649462,-0.00046865253118452124,-0.00019265630722134998
54.68593855637993,0.0,-0.07227098273791295,-0.00038277903755333867,-0.04727007054952687,-0.03015309975435542,-0.018555500975465548,-0.011136044434538247,-0.006540817597980283,-0.0035106500461728274,-0.0017073746068213642,-0.0008539465743081093,0.0,-0.06914142563066673,-0.00010046101893344387,-0.0409103331690937,-0.02280914085167422,-0.0119991037795122,-0.006100707568569445,-0.003126122057954448,-0.0014054281935350712,-0.000507807703997128,-0.00022098180277341372,0.0,-0.07023309495363987,-0.00010774244126859874,-0.04262507733474693,-0.02439687579494686,-0.013172446596341654,-0.00683510247903687,-0.00352921868767333,-0.0015938079087108971,-0.0005893160145195528,-0.00025143715757647544,0.0,-0.0692447557223812,-8.71235891377636e-05,-0.04095395138565089,-0.022739572591237062,-0.011921099162771242,-0.006031677033048136,-0.00306626363656358,-0.0013487636894285524,-0.0004693569906067162,-0.0002000855212514288,0.0,-0.06733209320168115,-6.274019723260845e-05,-0.03796725974090279,-0.02001964556854604,-0.010017165959202151,-0.004886678528776996,-0.002438809233566345,-0.0010306393297748783,-0.0003199378047145598,-0.00013622569276597828,0.0,-0.06916822880630603,-6.934433868063298e-05,-0.040890998211153454,-0.022680229296465404,-0.011850555825103115,-0.005978082418064096,-0.0029992186719808188,-0.0012881642008515087,-0.00042604244877266314,-0.00017201443491930422
55.72020366771667,0.0,-0.07225089906692186,-0.0003408910240183971,-0.0467956835256353,-0.029559736988631943,-0.01799757446155327,-0.010682336067832332,-0.006206923370319665,-0.0032826833278580096,-0.0015676077520989443,-0.0007712776533745961,0.0,-0.06910558135602748,-9.319446073750571e-05,-0.04048784610109305,-0.022353443830005617,-0.011638814784116295,-0.005853785631852479,-0.0029731146311225225,-0.0013162174546105419,-0.00046374869656895843,-0.00019792213626629985,0.0,-0.07020271225546412,-9.91272877525503e-05,-0.04218930132174506,-0.023912373663642243,-0.012776925105199505,-0.006557979103555106,-0.0033544853696511824,-0.0014912699572174459,-0.0005382210200112041,-0.00022523438427008693,0.0,-0.0692145906045759,-8.073941953640465e-05,-0.040534953927125236,-0.022287931985864404,-0.011563120903941373,-0.005787099188411285,-0.0029153563261213595,-0.0012616123369363192,-0.00042713085862432,-0.0001784552388958051,0.0,-0.0673023134486435,-5.890786827973617e-05,-0.03757808117608262,-0.01962205355869255,-0.009715892172034848,-0.004688577736768677,-0.002320261670407098,-0.0009635078153485602,-0.0002887681889170718,-0.00012007434936934634,0.0,-0.06914472497746241,-6.403185603095338e-05,-0.04047746750365786,-0.022233055351678965,-0.011494469606585758,-0.005735174800321613,-0.0028502292968688586,-0.0012029262281669792,-0.0003855627452968715,-0.00015199916238809076
56.76881646596299,0.0,-0.07222312181834578,-0.00030311005740411406,-0.04631551465278754,-0.028966953664549183,-0.017447491508495665,-0.01024067358224427,-0.005886161085911421,-0.00306685255512984,-0.0014364895967819288,-0.0006945078271816805,0.0,-0.06906272397973277,-8.623092425140976e-05,-0.040061107904067354,-0.02189875720118563,-0.011283962947027163,-0.005614050043326327,-0.002826633894490177,-0.001231982661403711,-0.00042196798124549873,-0.00017572444731949775,0.0,-0.07016503495372708,-9.102580495503431e-05,-0.04174883432997352,-0.02342872900279979,-0.012387278123793427,-0.006288769543020865,-0.0031870875671482003,-0.001394452762586264,-0.0004898987275121841,-0.00020019921591403982,0.0,-0.0691771919048703,-7.464260403978054e-05,-0.04011148087736714,-0.021837126509101825,-0.011210544279869871,-0.005549645715879618,-0.0027709266038233563,-0.001179435105904461,-0.00038712367429973005,-0.00015762028118497396,0.0,-0.06726540340232916,-5.511266998743151e-05,-0.03718480225618988,-0.019225259005482404,-0.009419295060600064,-0.004496444378971209,-0.002207008087367118,-0.0009003741428559377,-0.00025912475205625365,-0.00010429011949286931,0.0,-0.06911374401545996,-5.901479967126819e-05,-0.04005918750925721,-0.02178651089903738,-0.011143727737678761,-0.0054992953481414735,-0.002707720373547529,-0.0011227070141488417,-0.0003472921832908822,-0.00013274469919712453
57.83199303074104,0.0,-0.07218746747809048,-0.00026900182861155854,-0.045829495287283785,-0.028374622169033113,-0.01690521235920865,-0.009811122609385846,-0.005578399169381425,-0.0028630824592764583,-0.0013138528979981026,-0.0006234159928681123,0.0,-0.06901270581243824,-7.945378333936919e-05,-0.039630058503111416,-0.021444942233146684,-0.010934439960205782,-0.00538152694794188,-0.0026866715272158437,-0.0011529091665809165,-0.00038262199153182684,-0.00015452197495046372,0.0,-0.07011990560305174,-8.330339837816989e-05,-0.04130361114633325,-0.022945793041591563,-0.012003400673903148,-0.006027502061437139,-0.0030270017804628017,-0.001303519042499875,-0.00044448278305162284,-0.00017644126904769886,0.0,-0.06913240438904525,-6.871414363208702e-05,-0.03968347046725546,-0.0213870056186875,-0.010863256617918635,-0.005319340448725543,-0.0026329609436605093,-0.0011024158355663247,-0.00034949463574342253,-0.0001377137071268727,0.0,-0.06722121645470731,-5.1253191132096206e-05,-0.0367873716866448,-0.018829111122026218,-0.009127253527671965,-0.004310293814651875,-0.002099044103312345,-0.0008414447677377869,-0.00023119569033345583,-8.903201880712168e-05,0.0,-0.06907513114782236,-5.417160008334749e-05,-0.039636102314590325,-0.02134043717018648,-0.010798219186512232,-0.005270471093856028,-0.002571669943010364,-0.0010476869507244837,-0.00031139180010196835,-0.00011438137649024374
58.90993863769184,0.0,-0.07214380559396595,-0.00023838605799838964,-0.04533758456307154,-0.027782684162719735,-0.01637054921745061,-0.009393628422776456,-0.0052833222032197145,-0.0026712015612969566,-0.0011996880241373616,-0.0005579956243426565,0.0,-0.06895539321777427,-7.296505693736857e-05,-0.03919465408862333,-0.020991945878448277,-0.010590013236964518,-0.005156138478963633,-0.0025530208155790037,-0.0010790504806860984,-0.00034597691522434456,-0.00013460860838778566,0.0,-0.07006718911428154,-7.605111732999017e-05,-0.040853586371524545,-0.022463503437627336,-0.011625056054727564,-0.005774095493058372,-0.0028740052219808836,-0.0012185033766820147,-0.00040222497081253666,-0.00015424249108385356,0.0,-0.06908008876952221,-6.305504046460873e-05,-0.039250878063063634,-0.020937507475913532,-0.010521018526934583,-0.005096102247577765,-0.0025012473549658625,-0.0010306046431452316,-0.000314512916301487,-0.0001190331017946406,0.0,-0.06716961340901646,-4.743846383433573e-05,-0.03638575381183517,-0.01843355276644823,-0.008839531043575911,-0.004130046488724471,-0.001996171496043908,-0.0007867866713828462,-0.000205267041250255,-7.461166601261944e-05,0.0,-0.06902874893654733,-4.960236886437746e-05,-0.03920817620083709,-0.020894768767088207,-0.01045770948949573,-0.005048625446595766,-0.002441857508411836,-0.0009779094774356356,-0.0002781305662047282,-9.720808832588367e-05
60.0028369544942,0.0,-0.07209200843721686,-0.00021124044078021137,-0.04483973742114304,-0.027191161818162845,-0.015843291646836986,-0.008988024527819221,-0.005000455344468742,-0.0024908959583628794,-0.0010939930241068397,-0.0004983658610614877,0.0,-0.06889065006372859,-6.701518657878475e-05,-0.03875484273484274,-0.020539792982429406,-0.010250420045653281,-0.004937682929736845,-0.002425292577879306,-0.0010102923384947414,-0.00031228878277648537,-0.00011638649092456658,0.0,-0.07000674831194542,-6.951048506704098e-05,-0.04039870959027155,-0.021981882694249395,-0.011251980720259108,-0.005528346001416469,-0.00272769410781418,-0.0011392719895956093,-0.00036336730960324237,-0.00013399685706140616,0.0,-0.06902010570244763,-5.7916737118877105e-05,-0.03881365499761612,-0.02048865448592978,-0.010183563889401625,-0.00487972751998616,-0.002375392839966491,-0.0009638827229308481,-0.0002824370504292828,-0.00010198808909271049,0.0,-0.06711045664079396,-4.392231872061124e-05,-0.035979907461446047,-0.01803860933735696,-0.008555864593988995,-0.0039555040344685455,-0.0018980152665162094,-0.0007362982492380628,-0.00018161171170608201,-6.144841066990304e-05,0.0,-0.0689744610168229,-4.5553900757629254e-05,-0.038775368613280764,-0.020449525277732184,-0.010121939302577274,-0.00483356099499621,-0.0023178827259065214,-0.0009132469279416656,-0.0002477616975096275,-8.163340221481776e-05
61.110914864751365,0.0,-0.07203201475907685,-0.00018762509123376416,-0.04433588050062043,-0.02660009549442525,-0.015323268215208187,-0.008593944274799644,-0.0047291786905102225,-0.002321652775771054,-0.0009966864249114625,-0.00044469257902452375,0.0,-0.06881841510176596,-6.192445170316023e-05,-0.03831054183539161,-0.020088518431511458,-0.009915425978940955,-0.004725758735425033,-0.0023029510623982655,-0.0009463173590551329,-0.0002817347231461943,-0.00010029528690316916,0.0,-0.06993851729260499,-6.399356183233122e-05,-0.03993890055532056,-0.021500968524840902,-0.010883944940935029,-0.0052898497842800716,-0.002587515916213336,-0.0010654848503510537,-0.0003280690948850881,-0.0001161342810681161,0.0,-0.06895238984566898,-5.3618042789569536e-05,-0.0383717232542953,-0.020040483146997152,-0.009850658837630602,-0.004669815823486126,-0.002254859907838824,-0.0009019283189016568,-0.00025344375510639105,-8.702168304157554e-05,0.0,-0.06704368491256721,-4.102265305365309e-05,-0.03556976028933938,-0.017644315116185832,-0.008276021020415577,-0.0037862795688703792,-0.001804065619738931,-0.0006896850106680007,-0.0001604252136142321,-4.999325842358297e-05,0.0,-0.06891220656975247,-4.2338740031274555e-05,-0.038337609794014064,-0.020004742859020107,-0.00979068429504718,-0.00462488711091332,-0.002199205546523273,-0.0008533712340715979,-0.00022045534684206846,-6.809981993035996e-05
62.234377644104356,0.0,-0.07196372189413285,-0.0001674605760835265,-0.04382582452854921,-0.026009496064040443,-0.014810356788113344,-0.008210982557139937,-0.004468912834154903,-0.002162848722544651,-0.0009075388537422526,-0.0003969372250382594,0.0,-0.06873859536157009,-5.786641005612395e-05,-0.03786154842201729,-0.019638113967641726,-0.009584842911695528,-0.004519938044931977,-0.0021855170794621063,-0.0008867132394684776,-0.0002543585789587404,-8.657576169259519e-05,0.0,-0.06986239822152063,-5.9663065396935596e-05,-0.039473959682979363,-0.021020759761816016,-0.010520766901236168,-0.005058176379616935,-0.002452972386125893,-0.0009967037044325423,-0.00029635134217628225,-0.00010087937573341344,0.0,-0.06887684873371276,-5.033369423196242e-05,-0.037924887122598054,-0.019592989695765485,-0.009522117773544203,-0.004465942707561498,-0.0021391676697892414,-0.000844325002942869,-0.00022757501536454185,-7.437578616123967e-05,0.0,-0.06696921896518686,-3.892044850267688e-05,-0.03515512648944705,-0.017250662466044696,-0.00799981393143473,-0.0036219639097690684,-0.001713873521903831,-0.0006465628671684279,-0.00014177529557386583,-4.050239863494035e-05,0.0,-0.0688419042141762,-4.012713712473025e-05,-0.03789471407184482,-0.019560415895375372,-0.009463765501913553,-0.00442218555432347,-0.0020853396381353873,-0.0007978582661609929,-0.00019624567998594594,-5.6847076213873e-05
63.373430568194195,0.0,-0.07188672981218429,-0.00015040581074858596,-0.043309247245995025,-0.02541943873593616,-0.014304414686526292,-0.007838934662453117,-0.004219177749593514,-0.002013822471548451,-0.0008260636381486462,-0.0003546656819014727,0.0,-0.06865079471059031,-5.477166954618934e-05,-0.03740753191176735,-0.01918863944523184,-0.00925849090131639,-0.004320024554857508,-0.002072625814801102,-0.0008310584611432732,-0.00022998689315225919,-7.510718723867782e-05,0.0,-0.06977798968660831,-5.642820796537012e-05,-0.03900355787580557,-0.02054132676859797,-0.010162272797569784,-0.0048331280156313884,-0.0023236827305401875,-0.0009324773547122716,-0.0002680085730903371,-8.808165281250673e-05,0.0,-0.0687930905665338,-4.799232973076371e-05,-0.0374728257769564,-0.0191462447025141,-0.009197766387718732,-0.004267917245837099,-0.0020279529269494247,-0.0007906460327440887,-0.00020465317404888482,-6.392595311651062e-05,0.0,-0.06688668652465621,-3.7570056434975645e-05,-0.034735700041488723,-0.016857720898036686,-0.007727072250372063,-0.003462381168647087,-0.00162710414425948,-0.0006065420225958159,-0.0001255233374830306,-3.288626069843514e-05,0.0,-0.06876317742725636,-3.8840909908062695e-05,-0.03744637083637674,-0.019116613603947348,-0.009141015372589933,-0.004225272624608614,-0.001975919122286903,-0.0007462755684026571,-0.00017494595419347423,-4.774404558266918e-05
64.52830052062413,0.0,-0.07180090563911153,-0.00013624750039190915,-0.04278593167534958,-0.024829983852627618,-0.013805184513046142,-0.0074770818166259075,-0.00397911800618765,-0.0018734159143194808,-0.0007515535749326007,-0.0003174675704126451,0.0,-0.06855486974385433,-5.26830238879994e-05,-0.03694825900204979,-0.01874013840938813,-0.008936110719867153,-0.00412537055409442,-0.00196360005965667,-0.0007784977252838899,-0.0002082725321591704,-6.581462681372738e-05,0.0,-0.06968515312896402,-5.4312612467053505e-05,-0.038527468002489365,-0.02006272319433806,-0.009808199459821285,-0.0046140386456256935,-0.0021989361707738567,-0.000871902767303485,-0.00024265011518432802,-7.763018275475842e-05,0.0,-0.06870098459324057,-4.6636593148851825e-05,-0.03701531812574691,-0.01870030224762527,-0.008877346279409826,-0.00407509371871251,-0.0019205382720147094,-0.0007400281440918014,-0.0001843245263895661,-5.559106008025553e-05,0.0,-0.06679597254419278,-3.7034610812158995e-05,-0.03431126997278224,-0.016465540694005014,-0.0074575469459301075,-0.0033069202195704123,-0.001543133077012535,-0.0005688179715624186,-0.00011136682965788942,-2.7099430538355085e-05,0.0,-0.06867591484107928,-3.85163559572458e-05,-0.03699237143349753,-0.018673390949972425,-0.008822178483077548,-0.0040335082307315345,-0.0018702612950756627,-0.0006977498039413705,-0.00015619010669665458,-4.069742987703275e-05
65.69920358101629,0.0,-0.07170573664137145,-0.00012414110502448564,-0.0422555061705141,-0.02424103757550891,-0.013312547383012931,-0.007125265983100316,-0.0037482723152246103,-0.0017408215454396525,-0.0006832252166279152,-0.0002842278024794832,0.0,-0.06845037830362972,-5.1065963012908776e-05,-0.0364833803079603,-0.018292484253573608,-0.00861756470039975,-0.003935862347769188,-0.0018581243560801188,-0.0007285138847250365,-0.00018879085471250153,-5.7953542446330684e-05,0.0,-0.06958343602467798,-5.2739303158628597e-05,-0.03804533963727793,-0.019584838161102232,-0.009458414627350791,-0.004400791357150118,-0.0020783992952081603,-0.000814422046555483,-0.0002198062819368463,-6.872716517361962e-05,0.0,-0.06860010186464571,-4.572785983605934e-05,-0.03655202844352258,-0.018255050486445885,-0.008560724378897435,-0.0038873634536997358,-0.0018166112841963825,-0.0006919462670836793,-0.00016615905238089046,-4.861716179313228e-05,0.0,-0.06669668992710533,-3.683531576542054e-05,-0.033881524940703865,-0.016074008784371076,-0.007191105307456058,-0.003155485949344928,-0.0014616780024854085,-0.0005329131037183454,-9.893273079825142e-05,-2.2453247302213406e-05,0.0,-0.06857970253809209,-3.8606417737901815e-05,-0.036532390554135326,-0.018230643813777456,-0.00850712603683859,-0.0038467898191342485,-0.001768052907854337,-0.000651745921787342,-0.00013953921402172736,-3.494138165404811e-05
66.88636663297392,0.0,-0.07160068007726932,-0.00011302722626589513,-0.041717660079083826,-0.023652533936604804,-0.0128263239463722,-0.0067833761856812445,-0.00352631758060446,-0.0016151877724297388,-0.0006203230098607643,-0.000253772572493402,0.0,-0.06833687472979544,-4.916920572049496e-05,-0.0360126102105772,-0.01784556016504418,-0.008302667610747045,-0.003751456375281506,-0.001756036204017016,-0.0006805534933747261,-0.00017112141278289165,-5.069767013726012e-05,0.0,-0.06947237484665957,-5.091078929668089e-05,-0.03755688474921021,-0.019107574374319154,-0.00911273878428857,-0.004193337500090806,-0.001961893525875483,-0.000759441204468701,-0.00019901918832416338,-6.049889152300701e-05,0.0,-0.06849000745274675,-4.4513685461985315e-05,-0.036082685111916715,-0.01781039207700961,-0.00824772201165626,-0.0037046875766667668,-0.0017160152577697207,-0.0006458436420977008,-0.0001497398721926925,-4.2177072246368474e-05,0.0,-0.06658844853974072,-3.6288853512313765e-05,-0.03344621661797515,-0.01568302313557922,-0.006927568147381055,-0.003008049613755042,-0.001382607846670677,-0.0004983201042842093,-8.786107307969566e-05,-1.818619121359222e-05,0.0,-0.06847411122146681,-3.8352255617946435e-05,-0.03606616567905704,-0.017788289294629167,-0.008195683964277908,-0.0036650830471098256,-0.0016691388518767388,-0.0006077022583393286,-0.00012457817512321972,-2.964271579054852e-05
68.09001656010024,0.0,-0.07148560342444173,-0.00010213275847070359,-0.041172333871068195,-0.02306448915667158,-0.012346258606987175,-0.006451084357811436,-0.003312839115662909,-0.0014953797450991042,-0.0005620090965421452,-0.0002252249364212469,0.0,-0.06821429178026062,-4.6511424858523744e-05,-0.03553587091837009,-0.01739930646075194,-0.007991172108660387,-0.0035719108628920622,-0.0016571315846068998,-0.0006338228457358305,-0.00015478393986559694,-4.3502491871981145e-05,0.0,-0.06935189033982225,-4.831014433894785e-05,-0.03706203142649931,-0.018630896427107423,-0.008770928561104832,-0.0039914282833731825,-0.0018491914031755108,-0.000706120481369645,-0.00017977420169287378,-5.236646456832675e-05,0.0,-0.06837063421162409,-4.251408083398616e-05,-0.03560722067062464,-0.017366284152468058,-0.00793809590398198,-0.003526831394884537,-0.0016185542867373694,-0.000600929817404791,-0.000134599628246702,-3.5734645651900176e-05,0.0,-0.06647120138229286,-3.496927888255864e-05,-0.033005284459470326,-0.015292529526734698,-0.006666695239933601,-0.0028643998975791626,-0.0013057690988642,-0.00046431952678208056,-7.77544968092605e-05,-1.3821377536289552e-05,0.0,-0.06835906317104117,-3.72725523647659e-05,-0.03559363558066773,-0.01734630091162874,-0.007887614548810507,-0.003488166850525151,-0.001573328588610013,-0.0005648324818109422,-0.00011085228717829372,-2.4269585311466694e-05
69.31036944201739,0.0,-0.07136035034225442,-9.052141368332122e-05,-0.04061959185095897,-0.02247700287845708,-0.011872399376072207,-0.006128924501952249,-0.003108057683656032,-0.0013808602416581868,-0.0005075455596433108,-0.0001975083822518862,0.0,-0.06808249612920317,-4.244682454701959e-05,-0.035053167199807424,-0.016953710029641685,-0.007683094442057347,-0.0033977835097305223,-0.0015617816330405641,-0.0005880802170220666,-0.0001393675350683567,-3.5581473656791764e-05,0.0,-0.06922184195784738,-4.4245827716845945e-05,-0.03656079673268638,-0.018154820091636815,-0.00843301660093519,-0.003795634943994901,-0.001740660228208024,-0.0006541829169852678,-0.00016162835551621153,-4.351030243179349e-05,0.0,-0.0682418536957057,-3.907816194018804e-05,-0.03512565227107929,-0.01692272854010241,-0.0076318692071385,-0.0033543642168640873,-0.0015246081037034148,-0.0005569631883646917,-0.00012033662873203176,-2.8510050011666845e-05,0.0,-0.06634483884672447,-3.228756809483766e-05,-0.03255874431347885,-0.014902503800554526,-0.006408492496122473,-0.0027250931322272097,-0.0012315477420138062,-0.00043071383910382385,-6.826916331054951e-05,-8.635753340050336e-06,0.0,-0.06823442076799693,-3.470895894915155e-05,-0.03511482598234187,-0.016904696978630843,-0.007582946939003752,-0.0033166219046420324,-0.0014810077078586386,-0.0005228935783311014,-9.796589389991812e-05,-1.8046531744471026e-05
70.54766296630973,0.0,-0.07122526759269424,-7.848474106137594e-05,-0.040059883542584676,-0.02189049998172014,-0.011405069689182893,-0.005817309155383205,-0.0029122737880204036,-0.0012715775413546094,-0.0004567069756956799,-0.00017087244558527546,0.0,-0.0679418173156385,-3.737055594446604e-05,-0.03456483820946661,-0.016509016696815548,-0.007378653592069759,-0.0032294320976674596,-0.0014703357929883084,-0.0005434304166551647,-0.0001248078418462825,-2.7287357364728336e-05,0.0,-0.06908257361758557,-3.9108862120093846e-05,-0.036053552403102575,-0.017679634075864665,-0.008099249480441249,-0.003606336390381941,-0.0016366538101349878,-0.0006037152565508799,-0.00014451428781709906,-3.428925606473153e-05,0.0,-0.06810400938277422,-3.458893217888249e-05,-0.03463833555068276,-0.016479986657835538,-0.007329270613369261,-0.003187658922766505,-0.0014345326521495953,-0.0005140412253132176,-0.00010689286768944833,-2.0857292626080343e-05,0.0,-0.06620970258314843,-2.8609602868303358e-05,-0.03210692467855067,-0.014513162309449287,-0.006153165124742568,-0.002590495645709843,-0.0011602975923118574,-0.00039760999140444855,-5.9358474963285814e-05,-2.9694806519402116e-06,0.0,-0.06810053199391872,-3.102715257216116e-05,-0.03463010913955287,-0.01646376571967742,-0.007281925445573015,-0.003150842279491694,-0.0013925381189238291,-0.0004819742796853378,-8.58620118099216e-05,-1.1322137388126176e-05
71.80213482056159,0.0,-0.07108109699197171,-6.690211016808551e-05,-0.039493944707879876,-0.02130600487617074,-0.010945592659469662,-0.0055175145623264435,-0.0027266492526425157,-0.0011686950127533762,-0.0004098094198238279,-0.00014609221389905028,0.0,-0.06779287426722808,-3.209169139716665e-05,-0.03407139766453628,-0.01606593426658795,-0.007078907433215044,-0.0030679134773527413,-0.0013838092243410923,-0.0005009861164396754,-0.0001113870905322943,-1.9315815957653607e-05,0.0,-0.06893472605798197,-3.3742727544509044e-05,-0.03554084892001863,-0.017206107959030475,-0.007770739588865454,-0.003424641506734515,-0.0015382375847849139,-0.000555862476743179,-0.00012875048697289954,-2.544185060965933e-05,0.0,-0.06795771626449926,-2.9857327048024464e-05,-0.03414577849444141,-0.016038775438676354,-0.007031368564852392,-0.003027790316599512,-0.0013493598763491845,-0.00047328522831853145,-9.457188493866853e-05,-1.3488945907476973e-05,0.0,-0.06606636702463042,-2.4690505343980917e-05,-0.031650270082460706,-0.014125132497546204,-0.0059017125535184,-0.0024616247234609317,-0.001092992457971527,-0.0003660797419276343,-5.130076103611251e-05,2.507760097588738e-06,0.0,-0.06795799909211828,-2.7033563283717372e-05,-0.03413999090512359,-0.016024240815917138,-0.006985637534100413,-0.00299193300449515,-0.0013089677753504922,-0.0004431971342481508,-7.486481561985196e-05,-4.827207530746035e-06
73.07403349633844,0.0,-0.07092827752031411,-5.732448253766131e-05,-0.03892206620720983,-0.02072403581709652,-0.010494321655829541,-0.005230099064971872,-0.002551801409407994,-0.0010731307379111272,-0.00036702698026735194,-0.00012473654486878417,0.0,-0.06763607527902127,-2.7888131266451076e-05,-0.033573036660074045,-0.015624774791967331,-0.006784051387225928,-0.002913651332830653,-0.001302727799266466,-0.000461613225017193,-9.91943710429555e-05,-1.3012086170251846e-05,0.0,-0.06877871646220433,-2.9503723619451603e-05,-0.03502289141295199,-0.0167345941687232,-0.007447706703159949,-0.0032510009850116586,-0.0014459707028290619,-0.0005115230085515639,-0.00011446204105777577,-1.838313207870453e-05,0.0,-0.06780338087544789,-2.616737830953617e-05,-0.033648170067741685,-0.015599417331905268,-0.006738355360915541,-0.0028751906884750874,-0.0012696335723954976,-0.00043557880980475103,-8.34758240924692e-05,-7.76542715526329e-06,0.0,-0.06591522317735567,-2.169894475023137e-05,-0.031188945287812277,-0.01373869038167351,-0.005654286059368569,-0.002338884469228919,-0.001030151531578674,-0.0003369786439572732,-4.416485632634014e-05,6.524146151674493e-06,0.0,-0.06780721261150896,-2.401222694627952e-05,-0.033644655804426146,-0.015586458749766264,-0.006694268313575229,-0.002840343004113045,-0.0012308554020465706,-0.00040745403575018733,-6.508449291118806e-05,6.222853900010612e-08
74.3635750732624,0.0,-0.07076325553581787,-4.765552038693634e-05,-0.03834110702220414,-0.0201411374858311,-0.0100500869361638,-0.00495124251779019,-0.0023848160679501088,-0.0009819256238377495,-0.0003268198556435769,-0.00010395207958576789,0.0,-0.06746862632622203,-2.3165492963467785e-05,-0.033067344397204046,-0.015182658359575133,-0.00649340523044114,-0.0027634910554619474,-0.0012249212543158372,-0.0004230777683095105,-8.725640623309917e-05,-6.078527139424867e-06,0.0,-0.06861160176924075,-2.469715064731664e-05,-0.03449711298126926,-0.01626209286528952,-0.007129388013096966,-0.003082121632034734,-0.0013575382452454912,-0.0004683360733489476,-0.00010059601976858865,-1.0717912341090216e-05,0.0,-0.06763818913675274,-2.1911054574987325e-05,-0.03314307756371722,-0.015159021363132833,-0.006449556903649672,-0.0027266969575903376,-0.0011931808646330905,-0.000398685438409804,-7.264508773774931e-05,-1.387102801130387e-06,0.0,-0.06575366281086797,-1.81662744553123e-05,-0.030720737917055818,-0.013351120335031713,-0.005410341238552031,-0.002219317221182576,-0.0009698300277492368,-0.00030825916534833194,-3.7124177209251e-05,1.1230758368421462e-05,0.0,-0.06764532311150424,-2.033876625910537e-05,-0.033141653149567796,-0.015147526352421736,-0.006407147272916413,-0.0026929008117360484,-0.001156026104426263,-0.0003724946819901885,-5.5566593812434353e-05,5.659521458642837e-06
75.67102965086112,0.0,-0.07058631112950682,-3.737540681246125e-05,-0.03775109403339658,-0.01955737518371844,-0.009613308069191577,-0.004680187307805999,-0.002225162831439548,-0.0008947666302087407,-0.0002891596378362186,-8.332181546368819e-05,0.0,-0.06729080428589683,-1.7540558103134428e-05,-0.03255431524739415,-0.014739543723370867,-0.006207321198948419,-0.002616744790709553,-0.0011500189754086608,-0.00038526025351041433,-7.568832987323559e-05,1.7730305246484954e-06,0.0,-0.06843366523661178,-1.8916421454003725e-05,-0.033963519482496936,-0.015788583441583286,-0.006816150242461766,-0.002917295686303483,-0.0012725501744123083,-0.0004261651407429404,-8.726266118483599e-05,-2.1457941982661955e-06,0.0,-0.06746241103459076,-1.6694901795862356e-05,-0.032630494415526734,-0.0147175453525595,-0.0061653224737565175,-0.0025816148710290053,-0.0011196374632563126,-0.00036248765548624415,-6.21942264605663e-05,5.939167641560926e-06,0.0,-0.06558193801182077,-1.372288273350713e-05,-0.030245626881313804,-0.012962349806480231,-0.005170202691955246,-0.0021022559642838827,-0.000911710045861111,-0.00027982979314896767,-3.0297298871749003e-05,1.6908239599364917e-05,0.0,-0.06747259398084306,-1.5610236626799008e-05,-0.03263097771506565,-0.014707417908527422,-0.0061246264077299654,-0.0025489186126716737,-0.0010841233150646556,-0.0003382030685137463,-4.6427026055455985e-05,1.2261572231631688e-05
76.99663491671897,0.0,-0.07039860052545195,-2.6668487193465447e-05,-0.037152864313810034,-0.01897378987743149,-0.009184585761079335,-0.004417035519368851,-0.0020730373754238875,-0.000812179992212153,-0.0002542663329691485,-6.318213204581354e-05,0.0,-0.06710360857626226,-1.1149143897013426e-05,-0.032034603882168514,-0.01429622467160551,-0.005926232002506624,-0.002473445033483487,-0.001078230553317991,-0.0003487570932762892,-6.476937274905886e-05,1.0220240339833801e-05,0.0,-0.06824594269036416,-1.2311091012654965e-05,-0.033422808190657294,-0.015314909210897775,-0.006508456092791681,-0.002756564525628944,-0.0011912258890966027,-0.0003856121545267334,-7.47420072893878e-05,6.996993696938411e-06,0.0,-0.06727704192185763,-1.0649543680197036e-05,-0.03211107651930202,-0.014275784149284257,-0.005886075828169574,-0.0024399722950986208,-0.0010492188102346131,-0.0003275786473289194,-5.238679163826176e-05,1.3896709593628735e-05,0.0,-0.06540098116955768,-8.472940714469058e-06,-0.02976420065760948,-0.012573099806550669,-0.004934236321423561,-0.0019877094771832203,-0.0008560008356057265,-0.00025226646830068595,-2.3922554088873493e-05,2.326753344048057e-05,0.0,-0.06729001529326745,-9.955602550997785e-06,-0.032113285138861025,-0.014266942554127571,-0.005847123066090117,-0.002408427107012774,-0.001015366125111326,-0.000305167704352085,-3.7915819407374756e-05,1.9552020347811982e-05
78.3406501663825,0.0,-0.07020108985404125,-1.6192393632113125e-05,-0.036547187364014556,-0.01839132745100177,-0.008764448969874866,-0.004161884368931985,-0.0019285352239887604,-0.0007346179214976747,-0.00022245403943874732,-4.4282620295417496e-05,0.0,-0.06690790455216113,-4.575841611294345e-06,-0.03150887194307562,-0.013853484345768649,-0.005650562949422157,-0.0023336791837809084,-0.001009718193289602,-0.00031412743437471115,-5.4876846854332266e-05,1.8540935097814653e-05,0.0,-0.06804932436189311,-5.4905716863107455e-06,-0.03287566940350075,-0.014841888765464495,-0.006206751524080605,-0.002600015630241267,-0.0011137256041761894,-0.0003472327935296147,-6.341296693446766e-05,1.596709632278933e-05,0.0,-0.06708294427380782,-4.356923554243675e-06,-0.031585483603671666,-0.013834518928092237,-0.005612235097752885,-0.002301852378030926,-0.0009820864162256337,-0.0002945066023029576,-4.358366059506365e-05,2.17674798428467e-05,0.0,-0.06521160746580153,-2.950593070116224e-06,-0.02927706588996822,-0.012184090104596064,-0.004702811739397234,-0.0018757535587536965,-0.000802863918725587,-0.00022609974842091566,-1.832865484324232e-05,2.9633677803737804e-05,0.0,-0.06709844294688173,-3.956756267894919e-06,-0.031589230157499724,-0.013826885841035879,-0.005575044814505936,-0.0022715072358098828,-0.0009499098328401281,-0.0002739220459353688,-3.0379626729338387e-05,2.6811894802132842e-05
79.70331308743606,0.0,-0.06999438099578306,-6.657652222963271e-06,-0.03593473671290617,-0.017811019317848238,-0.00835355125416065,-0.003915153362602472,-0.0017917736216668519,-0.0006624503992780471,-0.0001938622159006729,-2.714527832541198e-05,0.0,-0.06670423427214096,1.5451410934232763e-06,-0.030977741418432694,-0.01341224600634346,-0.005380897431021002,-0.002197880797202615,-0.0009446945837496597,-0.00028188511156829286,-4.624435070886796e-05,2.6217859647152775e-05,0.0,-0.06784436546972848,8.822140085348085e-07,-0.03232274205142268,-0.014370474276733438,-0.005911642248125397,-0.0024480854415654973,-0.001040255458123958,-0.000311528387748335,-5.35018051410203e-05,2.4231169044712716e-05,0.0,-0.06688065843508503,1.5469546050505447e-06,-0.031054333473389095,-0.013394669442917175,-0.005344380855986552,-0.002167686124365003,-0.0009184477791907986,-0.00026376824900353155,-3.5998931633561295e-05,2.9037532767526086e-05,0.0,-0.06501433075757418,2.254395482627956e-06,-0.02878480041304569,-0.011796182531034916,-0.004476461887643843,-0.0017668076750900115,-0.0007525054932324328,-0.0002018162653757731,-1.370649277612631e-05,3.552525591901916e-05,0.0,-0.066898411586055,1.745661029279386e-06,-0.031059422507284877,-0.013388164685275051,-0.0053089652043730035,-0.0021385849547065653,-0.0008879483692206368,-0.00024494073472978805,-2.401120240487374e-05,3.3525680252207104e-05
81.08490458338842,0.0,-0.06977895713689694,1.075456257987057e-06,-0.035316054135787096,-0.017233740912798175,-0.007952492057742044,-0.0036772489301979978,-0.0016628222819742037,-0.0005960885170960917,-0.00016859356992567832,-1.246677751493242e-05,0.0,-0.06649303411883999,6.424692635166303e-06,-0.030441749178706047,-0.012973343365353251,-0.0051178182102661505,-0.002066495467060205,-0.0008833261511335528,-0.0002525724421886892,-3.905512615625105e-05,3.256101784878258e-05,0.0,-0.0676315132601018,5.986170897054658e-06,-0.031764569940667224,-0.013901516852809647,-0.005623722890100267,-0.0023012194464093797,-0.0009709731639983642,-0.0002790301927905187,-4.518724334058525e-05,3.107952449144131e-05,0.0,-0.0666706214071018,6.266404979062776e-06,-0.030518157964783497,-0.012957063011682333,-0.005083091111647782,-0.0020379181001737422,-0.0008584632457084629,-0.0002358896219952317,-2.9800786534459632e-05,3.5015974751267565e-05,0.0,-0.0648095694945842,6.39542068259601e-06,-0.02828790849386724,-0.011410159510380229,-0.004255728142243123,-0.0016613108682024785,-0.0007050843208217003,-0.00017992814781817325,-1.02013896843075e-05,4.028822374411429e-05,0.0,-0.06669035765250907,6.346664291382807e-06,-0.030524387558999545,-0.012951599636025584,-0.00504945081457596,-0.0020100994494284073,-0.0008296272242110572,-0.00021872513613091366,-1.896418738283427e-05,3.899894067834572e-05
82.48567314580502,0.0,-0.0695551220203035,6.5082884580761045e-06,-0.03469158947322433,-0.016660417162471148,-0.007561816973933288,-0.003448708421524375,-0.0015417575309143903,-0.0005358664315595039,-0.00014656384721255036,-5.354157124707841e-07,0.0,-0.06627456041428072,9.582536396875578e-06,-0.02990135802737352,-0.012537691234305166,-0.0048618842178808595,-0.0019401058882495572,-0.0008257778494672153,-0.00022664029614730656,-3.331005891660149e-05,3.7250247244452624e-05,0.0,-0.06741103599788158,9.32082666839405e-06,-0.031201620834838417,-0.013435943972088962,-0.005343558414027819,-0.002160001739060273,-0.0009060368410663651,-0.00025017931745576817,-3.846531981045735e-05,3.618182934195689e-05,0.0,-0.06645309642796965,9.313272797508016e-06,-0.029977417759377564,-0.012522608593343634,-0.004828919957131672,-0.0019131317271380108,-0.0008022916748527827,-0.0002113067932523183,-2.4980288664960863e-05,3.937988550852415e-05,0.0,-0.06459757533760607,9.00935459425592e-06,-0.027786832511221462,-0.011026890060672956,-0.0040411371514248685,-0.001559840016376204,-0.0006607547688381626,-0.00016086180821934019,-7.792843526979529e-06,4.361589726221202e-05,0.0,-0.06647454819344231,9.345424998191882e-06,-0.029984584010422977,-0.012518089925234364,-0.004797043741941971,-0.0018866273743743172,-0.0007750901848499107,-0.0001956900580010337,-1.52182687474931e-05,4.2902867346192776e-05
83.90588887421355,0.0,-0.06932318552906304,9.487592687172313e-06,-0.03406169258742558,-0.016091918077128883,-0.00718184136951591,-0.003229950648340917,-0.0014285852070923585,-0.00048192589407896057,-0.00012763360918606093,8.552606815958815e-06,0.0,-0.06604907229365871,1.0833023534306681e-05,-0.029356929025851325,-0.012106157427439585,-0.00461343627294593,-0.0018191716987339419,-0.0007721394537403675,-0.0002043377657257673,-2.896794965162929e-05,4.011852362196645e-05,0.0,-0.06718320576294208,1.069178675203931e-05,-0.030634259197911396,-0.012974634532100212,-0.005071488101634747,-0.002024893062517996,-0.0008455302979158732,-0.00022521644450001867,-3.32885947220985e-05,3.936874278796248e-05,0.0,-0.06622835103531763,1.0493282162785339e-05,-0.02943247415437981,-0.012092168984292728,-0.004582200576711372,-0.001793788554750975,-0.0007500189125860864,-0.00019025960879122993,-2.1491681999874138e-05,4.1957510132019965e-05,0.0,-0.06437860587565074,9.908423414553504e-06,-0.02728192016861995,-0.010647203685774645,-0.003833006888793826,-0.0014628550022115479,-0.0006196013311133233,-0.00014485360868227927,-6.433120533320181e-06,4.5340038447357626e-05,0.0,-0.0662512602503372,1.0533682045380374e-05,-0.029440377722231466,-0.012088491720266433,-0.004552067793579623,-0.0017686281352905732,-0.0007244127735280169,-0.00017605882587593607,-1.2719436385498681e-05,4.5061573955608024e-05
85.34581106416054,0.0,-0.06908351042058218,1.0235289337806628e-05,-0.03342648694649623,-0.015528790780037228,-0.006812605703194977,-0.0030211834756034314,-0.0013233253932683423,-0.00043439619949229,-0.00011163738294721862,1.4779445238285663e-05,0.0,-0.06581688516061719,1.0329537175317115e-05,-0.028808594098950178,-0.011679285249931072,-0.00437254264967311,-0.0017039345540665277,-0.0007225056843197672,-0.00018588521508413708,-2.5957526149195744e-05,4.1056341490693526e-05,0.0,-0.06694835283485791,1.0254537967217606e-05,-0.030062619342953914,-0.012518139620801201,-0.0048075737950840315,-0.0018961368200248452,-0.0007895461899307157,-0.0002043592704715982,-2.9582120597249654e-05,4.0532917868936046e-05,0.0,-0.06599671110335643,9.951274223406964e-06,-0.028883462003163236,-0.01166628456829932,-0.004342995214452992,-0.0016801365751079765,-0.0007017410881345051,-0.00017296641242417008,-1.9265497912295598e-05,4.263425761352776e-05,0.0,-0.06415297822750046,9.225200286769578e-06,-0.026773302599593263,-0.010271619435840608,-0.0036313977258042055,-0.0013706099537569329,-0.0005817193494831658,-0.00013211937921382848,-6.056894544829077e-06,4.534093329172928e-05,0.0,-0.06602083074091881,1.0041670491136603e-05,-0.02889191282486995,-0.011663342184632603,-0.0043145758259300546,-0.0016563531470582297,-0.0006776880029827134,-0.00016004018027317233,-1.1395866373907818e-05,4.5358143858492706e-05
86.805742227117,0.0,-0.06883639324295189,9.19024428058378e-06,-0.032785864367436225,-0.014971396165886181,-0.006453896050096514,-0.0028223692064953025,-0.0012259220320181927,-0.0003931998631045063,-9.838477397026204e-05,1.8191771766605812e-05,0.0,-0.06557824720167309,8.442056222355608e-06,-0.02825624036724918,-0.011257414918303137,-0.004139022326192165,-0.0015944056436454127,-0.0006769036281647168,-0.00017128484247565343,-2.416007141999468e-05,4.0032557867507376e-05,0.0,-0.06670673870600863,8.384203232497456e-06,-0.029486591417532133,-0.012066809007011532,-0.004551625237122627,-0.0017737425460068023,-0.0007381086204583152,-0.0001876088076747933,-2.7225429477306726e-05,3.964570966062686e-05,0.0,-0.06575843651440702,8.04969341730041e-06,-0.028330275531360357,-0.011245296206764272,-0.004111117337571715,-0.0015721945887947298,-0.0006574907927994147,-0.00015943441204979014,-1.8189704704218074e-05,4.1372738563734906e-05,0.0,-0.06392095031613486,7.304331011786556e-06,-0.026260878458108868,-0.009900460802777596,-0.0034361314893892646,-0.0012831388931012937,-0.0005471487663555783,-0.00012267287207103785,-6.562292580925538e-06,4.3573144417684243e-05,0.0,-0.06578353740298709,8.218331440740372e-06,-0.02833909970628051,-0.011242981292460324,-0.004084375746515541,-0.0015498274164128122,-0.0006349547807674618,-0.00014764141942435406,-1.1138965055478665e-05,4.375441515207278e-05
88.28593085464837,0.0,-0.06858231207148643,7.16939054378897e-06,-0.03213982406520106,-0.014420102684290457,-0.006105397770612159,-0.0026330143291067834,-0.0011358212806059417,-0.00035774016705046125,-8.740501684029237e-05,1.9214972650291356e-05,0.0,-0.06533353720833679,5.886532583352431e-06,-0.02769979535542037,-0.010840844597798266,-0.003912583045242401,-0.0014901830972448434,-0.0006349385223566631,-0.00016008185915365587,-2.3230384958388865e-05,3.735589575607553e-05,0.0,-0.06645876441065295,5.8131964518949086e-06,-0.028906117938218234,-0.011620959445051496,-0.004303341141589844,-0.0016572938168465897,-0.0006908022855040234,-0.00017449596074673197,-2.5858995254616946e-05,3.703056948157669e-05,0.0,-0.06551391787043832,5.498792722012873e-06,-0.02777285329342453,-0.010829507388625767,-0.0038862706782799975,-0.0014695652759845884,-0.0006168787902798842,-0.00014921995187819684,-1.7928809289875933e-05,3.8475819386820486e-05,0.0,-0.06368289708154252,4.820302059124502e-06,-0.025744579285885187,-0.009534010701554976,-0.0032469263833607783,-0.001200076908473188,-0.0005155394894571312,-0.00011610966475171557,-7.650379589747834e-06,4.0308893083334046e-05,0.0,-0.06553979197108464,5.762555207903552e-06,-0.027781899354297066,-0.010827716413550298,-0.003861167149453553,-0.0014486568809228021,-0.0005958350829577903,-0.00013843075243759342,-1.1622668579877687e-05,4.054931233763697e-05
89.78667945822563,0.0,-0.0683216909841802,4.983282547666422e-06,-0.03148825813014488,-0.013875110709045868,-0.00576681654221667,-0.0024523690179295717,-0.0010521610339193324,-0.000327132734597491,-7.813145404173326e-05,1.84649993989776e-05,0.0,-0.06508306901399956,3.3824229302803835e-06,-0.02713905067760459,-0.010429676189002908,-0.003692942337594757,-0.001390637999776386,-0.000595949313217413,-0.00015155766768497857,-2.273856690416897e-05,3.3526829262449837e-05,0.0,-0.06620476618738051,3.2773594178574716e-06,-0.028321011125952044,-0.011180716419992158,-0.004062431974334517,-0.001546139005620877,-0.0006469346469772462,-0.0001642824372274246,-2.5035542182932072e-05,3.320457417606006e-05,0.0,-0.06526348088746516,3.012830667221307e-06,-0.027211003543494868,-0.010419031179170245,-0.0036681704521071986,-0.0013716206800774748,-0.0005792490065644747,-0.00014161954042741387,-1.806392409933039e-05,3.4437325943933365e-05,0.0,-0.06343912960459723,2.4506642396123625e-06,-0.025224207029319573,-0.0091723649283018,-0.0030635140875314598,-0.0011208385830760068,-0.00048629230141229794,-0.00011177939379957594,-8.947263875129356e-06,3.6006422683373674e-05,0.0,-0.06528994529443684,3.3759925919111168e-06,-0.027220146313557035,-0.01041766718663148,-0.00364466130563823,-0.0013522111426646126,-0.0005596871822099576,-0.00013172339939057274,-1.2442526505598578e-05,3.623154424009024e-05
91.30825273538592,0.0,-0.06805467230360512,3.2454419154041563e-06,-0.030830873902369747,-0.013336437354809903,-0.005437962449135952,-0.0022795527014531527,-0.0009739184721000474,-0.0003004573634306526,-7.004024978167153e-05,1.6546001743971467e-05,0.0,-0.06482689450036601,1.4802841601206454e-06,-0.026573616905341605,-0.01002381126330314,-0.0034799082257210264,-0.001295031367422276,-0.000559132244271135,-0.00014495688820619865,-2.2291845892167954e-05,2.9049699363472352e-05,0.0,-0.06594481087873241,1.3370921556712845e-06,-0.027730898995441542,-0.010746005840857107,-0.0038287002904402855,-0.001439507061046695,-0.0006056626778503229,-0.00015619227062189153,-2.434592135062755e-05,2.8688053265108274e-05,0.0,-0.0650071879641911,1.1349903489295664e-06,-0.02664435421188387,-0.01001378296916778,-0.0034566222983695417,-0.001277614868622001,-0.0005437976727375348,-0.00013589201928475758,-1.8212801753723803e-05,2.9757645333599147e-05,0.0,-0.06318970813640469,7.082348793333995e-07,-0.02469939476242413,-0.008815428208799122,-0.0028857147727067056,-0.0010447241977158347,-0.00045866536039626624,-0.00010899484105148141,-1.0112574844375902e-05,3.113412713780143e-05,0.0,-0.06503408547290736,1.589642534998815e-06,-0.026653497554700027,-0.010012760234862817,-0.0034346603301595563,-0.0012597362467444621,-0.0005257202819271415,-0.00012679976056248235,-1.3230047508286774e-05,3.129683024832655e-05
92.85095859959074,0.0,-0.06778118287382552,2.4702061324658528e-06,-0.03016734537755852,-0.012804074534303825,-0.0051187639662597486,-0.0021135593424489933,-0.0008999022326128859,-0.0002766931559836078,-6.259706311148371e-05,1.4128643997889739e-05,0.0,-0.06456486517462327,6.299156208995631e-07,-0.026003064652263482,-0.009623104598049789,-0.0032733851193007843,-0.0012025186470159361,-0.0005235476608275734,-0.00013944719926690702,-2.1522548056333943e-05,2.447813289009136e-05,0.0,-0.06567875927689573,4.526664429471072e-07,-0.027135370553140064,-0.010316710972549046,-0.0036020500826582594,-0.001336513968574095,-0.0005659971024687875,-0.0001493660749398491,-2.3397704410585068e-05,2.4055049338290058e-05,0.0,-0.06474489959618598,3.0853501450285567e-07,-0.026072495152376453,-0.009613634962025866,-0.003251528557093262,-0.0011866880036683308,-0.0005095783150764984,-0.00013121686280077882,-1.8013169909180037e-05,2.498854849802189e-05,0.0,-0.06293449772704925,5.151569302525469e-09,-0.024169739304287494,-0.008463061253844426,-0.0027134382951118424,-0.0009709201601732011,-0.0004317814154451288,-0.00010699620999206424,-1.0831089247450552e-05,2.6207015458235774e-05,0.0,-0.06477209479032471,8.348345091621216e-07,-0.026081571782007075,-0.00961288132108251,-0.0032310643138512723,-0.00117035563271043,-0.0004929937726307044,-0.00012286201810948478,-1.3633299067873952e-05,2.6293280045465384e-05
94.41507795434889,0.0,-0.06750087887714858,3.0293935056664296e-06,-0.029497219323417524,-0.01227801168829767,-0.004809285837400427,-0.0019535033854351856,-0.0008291219829571671,-0.00025486032196974214,-5.534091282521874e-05,1.1964493357314135e-05,0.0,-0.06429662655954085,1.1409263921796067e-06,-0.025426873778630205,-0.009227404088969835,-0.00307337624548912,-0.0011123558293812932,-0.0004884395153358449,-0.000134226235412012,-2.015230820359654e-05,2.0441147997855378e-05,0.0,-0.0654062519216379,9.450572646172504e-07,-0.026533916104515404,-0.009892709076320134,-0.0033824919482319245,-0.0012363753153034275,-0.0005271326983608082,-0.00014297376830362522,-2.1883486798859263e-05,1.995833063276806e-05,0.0,-0.06447626636683076,8.392716038582273e-07,-0.02549492243383411,-0.009218452691197978,-0.0030528898785481015,-0.0010980719677112566,-0.00047582274126168424,-0.00012680006850892766,-1.718600392890838e-05,2.0759897194247263e-05,0.0,-0.06267316847380111,6.177430205322773e-07,-0.023634751297600867,-0.008115115334458821,-0.002546677917038603,-0.000898689620908092,-0.00040492985125126,-0.00010504524298941625,-1.0868521809833656e-05,2.181582665919003e-05,0.0,-0.06450363719113039,1.4087711214896186e-06,-0.025503889282330636,-0.00921791034909908,-0.003033871365778695,-0.0010832764488266664,-0.00046073505373944615,-0.0001191372448134808,-1.337887519856134e-05,2.184602638396833e-05
96.00091331113134,0.0,-0.0672129549026165,4.9460650042056415e-06,-0.028819843156738533,-0.011758071703585983,-0.004509751879401855,-0.0017990823694789783,-0.0007611199819539114,-0.00023444158998230813,-4.8064913011118924e-05,1.0690429208648284e-05,0.0,-0.06402148095241661,3.006856108723505e-06,-0.024844399222871582,-0.008836393604507126,-0.002879999116596735,-0.0010243400074033738,-0.00045352183849879446,-0.0001288932208202916,-1.8107676476429084e-05,1.750390283467275e-05,0.0,-0.06512656640977504,2.8129165605235643e-06,-0.025925886367210053,-0.009473710605391978,-0.0031701605384165878,-0.00113885559500736,-0.0004887470341351394,-0.0001365959935370195,-1.970774695839741e-05,1.6979323766213588e-05,0.0,-0.06420059208543684,2.7204012819327714e-06,-0.024910999895274608,-0.00882793365929282,-0.002860821451576321,-0.0010115337069476918,-0.0004422286562217221,-0.00012224357647814315,-1.5650980537522746e-05,1.7640485992853054e-05,0.0,-0.0624050724663366,2.5272196267798564e-06,-0.023093826106366254,-0.00777127486082639,-0.002385524340598204,-0.0008278064854752793,-0.0003778381595934042,-0.00010277615403184132,-1.016761736887127e-05,1.8505986398367148e-05,0.0,-0.06422801994502651,3.3041097978891645e-06,-0.024919828674958316,-0.008827558658404542,-0.00284319423858073,-0.0009982340401341802,-0.0004286303853505761,-0.00011524262892153585,-1.2384515224492914e-05,1.852068796951357e-05
97.60876718140909,0.0,-0.06691666975136482,7.925455841213593e-06,-0.02813480818432246,-0.011244231813986389,-0.004220445869556295,-0.001650309256561998,-0.0006956347598445679,-0.00021502232765622183,-4.0750218260435754e-05,1.0857982827940236e-05,0.0,-0.06373884542660481,5.9315490237063115e-06,-0.024255263000194992,-0.008449915492762226,-0.002693425071760845,-0.0009385829502735793,-0.00041870733149478506,-0.00012312858404933504,-1.5447489067524325e-05,1.6188570877317686e-05,0.0,-0.0648390893055559,5.7625429728445544e-06,-0.02531089521415983,-0.00905958385799236,-0.002965245074018282,-0.001044033392864831,-0.000450714943054853,-0.00012989357402863925,-1.691530317225527e-05,1.565222826742587e-05,0.0,-0.06391729040926265,5.659243866652009e-06,-0.024320348595578228,-0.008441928867969024,-0.0026754910480246133,-0.0009271534909574189,-0.0004086913819116519,-0.0001172244795819568,-1.3457767267375882e-05,1.6159995252512652e-05,0.0,-0.062129668227444805,5.441675882169241e-06,-0.02254660141864731,-0.007431366027705615,-0.0022301127324302135,-0.000758350504969055,-0.00035042883089957664,-9.989162455231355e-05,-8.784618444323328e-06,1.6794858887380917e-05,0.0,-0.06394464810789546,6.233942327025442e-06,-0.02432901190756229,-0.00844168785064681,-0.002659196843405999,-0.0009152734547979751,-0.0003965556745974744,-0.00011086401876748782,-1.0697336978415782e-05,1.6843444649746318e-05
99.2389420766531,0.0,-0.0666116507077818,1.1497307762470584e-05,-0.02744221624761279,-0.010736729357411321,-0.003941552812888235,-0.0015074911833386781,-0.0006326002260966055,-0.0001964040704105648,-3.36594268944102e-05,1.2619115537713315e-05,0.0,-0.06344849035760608,9.458033983001978e-06,-0.023659597396326518,-0.008068091756666361,-0.002513764034278995,-0.0008554929433522088,-0.0003840862902355733,-0.00011678814916897498,-1.243093516153597e-05,1.666085445760549e-05,0.0,-0.06454356994634869,9.337424642010247e-06,-0.024689072148718075,-0.008650473289587308,-0.002767867715922275,-0.0009522884475252235,-0.0004130928123200913,-0.0001227106672937392,-1.3768257426363908e-05,1.6146111625801356e-05,0.0,-0.06362612600085195,9.201624367740468e-06,-0.023723090894467922,-0.008060560062553608,-0.0024970050650711018,-0.0008453152548912869,-0.00037528198718987774,-0.00011159256779004482,-1.0856940587288694e-05,1.6492788894954635e-05,0.0,-0.06184674574737187,8.912470264475071e-06,-0.02199319140516404,-0.007095472735187375,-0.002080519788108193,-0.0006907040874909786,-0.0003227912202954474,-9.624937770035548e-05,-6.946716147013331e-06,1.686448304235541e-05,0.0,-0.06365326961105869,9.75227527913432e-06,-0.0237315477537782,-0.008060423023830005,-0.0024819786140685457,-0.0008347504158386758,-0.0003645588302701484,-0.00010585547157032949,-8.56569995502532e-06,1.6988765417797067e-05
100.8917513123155,0.0,-0.06629842592970676,1.5405439635431506e-05,-0.02674300398614869,-0.010236022635318427,-0.0036731342994800803,-0.0013713489270659733,-0.000572135473117743,-0.00017872179913463955,-2.7294281188965978e-05,1.5801376096900524e-05,0.0,-0.06315094524008702,1.3312748039912777e-05,-0.02305830292983058,-0.0076912534432061475,-0.0023410496100535454,-0.0007758892334311464,-0.0003499024432166004,-0.00011004842983672782,-9.532453550437942e-06,1.8747358109164184e-05,0.0,-0.06424055125418143,1.3267016483535264e-05,-0.024061332501805595,-0.008246735216060386,-0.002578065778095806,-0.0008644225599213765,-0.00037610141554308784,-0.00011522012403381807,-1.07524089953229e-05,1.828965978312876e-05,0.0,-0.06332762801777407,1.3072295072106885e-05,-0.023120112061157112,-0.007684151354644285,-0.0023253922862147246,-0.0007668227498234775,-0.00034222408069258984,-0.00010551535709216848,-8.318087348036882e-06,1.847292386651276e-05,0.0,-0.06155681082796904,1.2660672298284638e-05,-0.021434433056310594,-0.006763865675788573,-0.0019367548661026023,-0.0006256663107316483,-0.000295149425520937,-9.200757261395804e-05,-5.089213453113176e-06,1.8559417934683758e-05,0.0,-0.06335440477881861,1.3585984904661064e-05,-0.023128296339851088,-0.007684082735578634,-0.0023115580675083527,-0.0007574493324024547,-0.0003328419896068703,-0.00010038356709172927,-6.457453844757469e-06,1.879425045615068e-05
102.5675028018578,0.0,-0.06597872041818227,1.9575510381643644e-05,-0.02603894623634023,-0.009743302714002122,-0.0034153753657082393,-0.0012430562103356618,-0.0005146578681404623,-0.0001624000851081631,-2.1998492227870793e-05,1.9650438650265626e-05,0.0,-0.06284766104480519,1.73526249283178e-05,-0.022452956133169805,-0.007320383291887746,-0.002175430806569904,-0.0007009662518357284,-0.0003166321335801102,-0.00010338238286353,-7.1559324722497235e-06,2.1634271523870594e-05,0.0,-0.0639315575604429,1.7413877696338437e-05,-0.023429306069109337,-0.007849397281078318,-0.0023959962867603607,-0.0007816368928770847,-0.0003402149162306977,-0.00010789696426346997,-8.268308588869763e-06,2.1271206456848718e-05,0.0,-0.06302326437302533,1.712673392905399e-05,-0.02251298110837648,-0.007313682357627299,-0.0021607995173077476,-0.0006928676934502829,-0.0003099827621045542,-9.946017912652083e-05,-6.240308392054763e-06,2.129124122896688e-05,0.0,-0.061261236470854956,1.6535364384398794e-05,-0.020871792227818462,-0.006437436392807242,-0.0017989411787136024,-0.0005644045118977463,-0.0002679464902315757,-8.761660509956756e-05,-3.5998333879771253e-06,2.1082120674464866e-05,0.0,-0.06304953905972703,1.758900301665652e-05,-0.022520806300490765,-0.007313639935867357,-0.0021480717582133334,-0.0006845559415600151,-0.0003018562928940798,-9.491282509399976e-05,-4.766104314542321e-06,2.1459143282222915e-05
104.26652606670376,0.0,-0.06565465113647816,2.2668708728055075e-05,-0.02533126535640289,-0.009260352304623819,-0.003168939945498039,-0.001124817782964945,-0.00046157833724882997,-0.00014948843330152905,-1.8434151973788514e-05,2.2119481545022735e-05,0.0,-0.06254041627208896,2.0376584631709102e-05,-0.02184451532348451,-0.006957005268572083,-0.0020174698716912583,-0.0006327824718470611,-0.0002855383573782391,-9.869139673662365e-05,-5.878134176187292e-06,2.345027647024685e-05,0.0,-0.06361846132861312,2.0529289509017487e-05,-0.022794025368048657,-0.007460043218394146,-0.0022222483076083694,-0.0007060456259152344,-0.0003067517380116602,-0.0001026955975842143,-6.920080162871281e-06,2.3160901468427905e-05,0.0,-0.06271484687279383,2.015561160077294e-05,-0.021902671768836972,-0.006950680118391822,-0.0020037918133846803,-0.00062552434579111,-0.00027982594014142715,-9.533594741365909e-05,-5.203877110311611e-06,2.3064853718923664e-05,0.0,-0.060961733314822124,1.9399888993702585e-05,-0.020306144945330288,-0.006117608795516131,-0.0016675990756979972,-0.0005089171436796037,-0.0002423579105598522,-8.490018164323186e-05,-3.0170705235072836e-06,2.263191475765714e-05,0.0,-0.06274052741785509,2.0545165522588522e-05,-0.02191006429039148,-0.006950621930340542,-0.001992075006411083,-0.0006181529312554757,-0.0002728727382845409,-9.135831734695414e-05,-4.070599720686113e-06,2.3096326572798115e-05
105.98913442230547,0.0,-0.06532635085571822,2.2038960167321266e-05,-0.024619731776347704,-0.008787547015932755,-0.0029330425982460194,-0.0010170365960996267,-0.00041321383957337155,-0.0001411293013378906,-1.689112779696755e-05,2.026212855392534e-05,0.0,-0.062229376417298636,2.012645157668649e-05,-0.021232837379509806,-0.006601593778193606,-0.0018665552928123182,-0.0005718384720443313,-0.0002569846404889431,-9.711058643294147e-05,-5.918819516153018e-06,2.1527168236072164e-05,0.0,-0.06330143867212817,2.025095141282295e-05,-0.022155341888946457,-0.007079129682947208,-0.002056180707305293,-0.0006381491778218179,-0.0002760825872501844,-0.00010076625409357388,-6.952778356782788e-06,2.1204310462720052e-05,0.0,-0.062402558860048106,1.989497728356428e-05,-0.021289040776510507,-0.006595605364292109,-0.0018537541482504748,-0.0005652998791054379,-0.00025211708531222424,-9.427686816828636e-05,-5.4350535531131715e-06,2.1112434688972873e-05,0.0,-0.060658492130639216,1.916533770872046e-05,-0.019737353998231677,-0.005804840321391416,-0.0015421484569822777,-0.0004597115727063411,-0.00021872446684126874,-8.495544394755742e-05,-3.5338345773531224e-06,2.0664239517077295e-05,0.0,-0.06242757008655679,2.0198200614351397e-05,-0.02129591164007865,-0.006595463829040003,-0.0018429303051278267,-0.0005587376065632803,-0.00024623815022303407,-9.084520732921627e-05,-4.5943827473639216e-06,2.102841511190994e-05
107.73565739008669,0.0,-0.06498955082328167,1.9485300989662716e-05,-0.02390199218225888,-0.008321052140126418,-0.002706599744044589,-0.000915257117299993,-0.00036714567089806435,-0.00013295058119086587,-1.6483192067848362e-05,1.7207139457908193e-05,0.0,-0.06191067420815795,1.8043914458811317e-05,-0.02061597980194709,-0.006250771757986566,-0.0017220399599426504,-0.0005142135666374872,-0.00022912083640751012,-9.490183271986894e-05,-6.787353778815322e-06,1.8615875518618186e-05,0.0,-0.06297652677872749,1.810535104377868e-05,-0.021511209724351117,-0.006703161392965261,-0.001897067425344286,-0.0005739094385665884,-0.0002462305859666724,-9.822862670487691e-05,-7.812781336177247e-06,1.8232938832085808e-05,0.0,-0.06208253963059553,1.779996280814136e-05,-0.020670151154839264,-0.006245059609484029,-0.0017100343306017207,-0.0005082690916655996,-0.00022500100326295033,-9.25193928963374e-05,-6.4417501419708854e-06,1.819263760310651e-05,0.0,-0.06034783141799678,1.7160975092701548e-05,-0.01916367274610806,-0.005495896573572694,-0.001422047121777481,-0.00041305245871670255,-0.00019539740636832282,-8.421230297073457e-05,-4.748643150441232e-06,1.7815081460537447e-05,0.0,-0.06210682711106594,1.8012230452480598e-05,-0.020676424031504475,-0.006244747608445709,-0.0016999650219522112,-0.0005023748150485757,-0.00022009437157972266,-8.957920972943697e-05,-5.836542378971835e-06,1.8027794237903854e-05
109.5064298934617,0.0,-0.06464493072281359,1.597828477747508e-05,-0.0231790074198306,-0.00786234533601283,-0.0024901515229054745,-0.0008189942081309379,-0.00032316534763106964,-0.00012416751291189815,-1.693597248442683e-05,1.3822285675397369e-05,0.0,-0.06158469218241099,1.501017117246138e-05,-0.019994625823765273,-0.005905702704488913,-0.0015842895452142746,-0.0004593586999865055,-0.00020181489902114198,-9.135343434817169e-05,-8.279394204107846e-06,1.5503656590115537e-05,0.0,-0.0626441791271438,1.4994752366651826e-05,-0.020862375919865155,-0.006333369980066968,-0.0017453122842430947,-0.0005128025908400589,-0.00021705796923821526,-9.436940621412407e-05,-9.293705117268944e-06,1.5043015097321859e-05,0.0,-0.06175520957667324,1.4754428994955802e-05,-0.020046709337404815,-0.005900227184540065,-0.0015730149556824374,-0.00045391490147498074,-0.00019836051373115524,-8.936865309337058e-05,-8.03047864832029e-06,1.5078131391162929e-05,0.0,-0.06003011904849377,1.4234706341753434e-05,-0.01858573792758231,-0.005191887175667109,-0.0013076430572233446,-0.0003684338314923832,-0.00017228734975308413,-8.200219003050986e-05,-6.482043990632471e-06,1.4818630404949604e-05,0.0,-0.06177876981187087,1.487555315520785e-05,-0.02005232612696663,-0.005899690617867337,-0.0015635799096402076,-0.0004485851566432266,-0.00019432721354969816,-8.68810699163259e-05,-7.614110458622787e-06,1.4851369142140958e-05
111.30178685584484,0.0,-0.06429287029671321,1.2227152608983242e-05,-0.022451690941745515,-0.00741269288995556,-0.0022841924287542417,-0.0007284750128569242,-0.0002815828314407017,-0.00011431308175904471,-1.7739938982539384e-05,1.0347771486042755e-05,0.0,-0.061251615721818656,1.1686107895694933e-05,-0.019369426947722583,-0.00556736506833697,-0.0014535818812022473,-0.0004074144656906432,-0.00017540992160668215,-8.607216970562504e-05,-9.962150337353193e-06,1.2372693461112168e-05,0.0,-0.06230462283496673,1.1595152875930666e-05,-0.0202095516597077,-0.005970791691456094,-0.0016012346449048832,-0.00045500078180440106,-0.0001889163848038204,-8.879599922244732e-05,-1.0955986726609465e-05,1.182418651345194e-05,0.0,-0.06142077221267239,1.1424494689804898e-05,-0.019419389325493017,-0.005562099176643587,-0.0014429918223969613,-0.00040240361379207377,-0.00017255284417152662,-8.444430205107428e-05,-9.776570081746015e-06,1.194456921856895e-05,0.0,-0.059705515706081416,1.1033974849632456e-05,-0.018004153605043767,-0.004893731392669412,-0.0011991936734140356,-0.0003260090030502091,-0.00014975368922821663,-7.796120506547588e-05,-8.328797336834057e-06,1.1829026281069212e-05,0.0,-0.061443624331925094,1.1463252220562893e-05,-0.019424308833993962,-0.005561307076990728,-0.0014340943762407368,-0.00039756683956137834,-0.00016929675265524156,-8.237832521174523e-05,-9.508598477370012e-06,1.1665749357205696e-05
113.12206860264095,0.0,-0.06393336490029192,8.862543366834922e-06,-0.02172084541651699,-0.006972834587215974,-0.002088975784975629,-0.0006440422513023769,-0.00024276426085540555,-0.00010303255809629913,-1.8286682201155058e-05,6.877151823937931e-06,0.0,-0.06091136150318632,8.655377350568372e-06,-0.018740979820937247,-0.005236296854062185,-0.0013299788602975093,-0.0003586769593080279,-0.00015031421241211917,-7.87958019660923e-05,-1.1315129601274119e-05,9.241978363108476e-06,0.0,-0.06195778684573354,8.505143987740543e-06,-0.01955338084588694,-0.005616000889102212,-0.001464930735068429,-0.0004008238284115287,-0.00016222199452852024,-8.124296171461091e-05,-1.2268469791339474e-05,8.608691233425173e-06,0.0,-0.06107914654719726,8.39888224993454e-06,-0.018788807729060393,-0.005231215638627346,-0.0013200443038746377,-0.0003540519752808143,-0.00014799909771644797,-7.749296399941985e-05,-1.1166376621734746e-05,8.811148048630595e-06,0.0,-0.05937391710682337,8.127387467245458e-06,-0.017419481819713308,-0.004601919501478738,-0.001096752462226342,-0.00028608530291626943,-0.00012821767550164913,-7.185236170781523e-05,-9.8011558253378e-06,8.844903202809461e-06,0.0,-0.06110131127466798,8.371925352184479e-06,-0.018793007645498565,-0.005230149820717548,-0.001311615428886138,-0.00034966617446970897,-0.00014542976801635825,-7.58199834624847e-05,-1.1008458790547413e-05,8.489800872161206e-06
114.96762086124544,0.0,-0.06356624161083017,6.258502702065636e-06,-0.020987307091979397,-0.00654322119250043,-0.001904491891624884,-0.0005660495271719216,-0.00020694781693228107,-9.020911509969779e-05,-1.8074015984050607e-05,3.3612156834767562e-06,0.0,-0.06056374046392386,6.265031864459793e-06,-0.018109956191708212,-0.004912823886980344,-0.0012133340809858475,-0.00031351542291550665,-0.00012683030448782547,-6.949705468527458e-05,-1.1903541817630842e-05,6.001120580423057e-06,0.0,-0.061603478088461755,6.0821055003481405e-06,-0.018894572631424356,-0.0052693450114009175,-0.0013362780805580652,-0.000350654330421795,-0.0001372803989981747,-7.167948778168209e-05,-1.2787186354333784e-05,5.299292474882444e-06,0.0,-0.060730137315434966,6.028568441486906e-06,-0.018155652776323316,-0.004907898253391551,-0.0012040433027716293,-0.00030924584320653697,-0.00012501161643688693,-6.849274917017409e-05,-1.1771440584531484e-05,5.572028224230785e-06,0.0,-0.059035114547930624,5.8544002485002994e-06,-0.016832362474450406,-0.004316737970490066,-0.0010001819325428376,-0.00024905103519722705,-0.00010799648015655292,-6.366593868610308e-05,-1.0493927225339985e-05,5.747220443949412e-06,0.0,-0.06075162704194766,5.95752699730099e-06,-0.018159129172721767,-0.004906542609740575,-0.0011960427601167035,-0.0003052945653027926,-0.0001230467237635036,-6.718451322695932e-05,-1.1686748077224784e-05,5.2211461100629105e-06
116.83879476104428,0.0,-0.0631913651260804,4.661956624850702e-06,-0.02025193441534015,-0.006124105734942658,-0.0017305182429559077,-0.0004948910636867309,-0.00017434714262711107,-7.615260022821598e-05,-1.6800770581519355e-05,-1.0606102705124072e-07,0.0,-0.060208633477864495,4.741854042884188e-06,-0.01747708943850455,-0.0045971393554580554,-0.0011033490787109488,-0.000272390321866024,-0.00010524182880745218,-5.854695579913259e-05,-1.14578410411244e-05,2.6964723971011447e-06,0.0,-0.06124156662005821,4.560028642467078e-06,-0.0182338890420944,-0.004931028605328206,-0.001214990288963997,-0.00030495790661672404,-0.00011437649590282476,-6.04773635176495e-05,-1.2240298363827666e-05,1.953682822327365e-06,0.0,-0.06037361576630499,4.540387399716598e-06,-0.017520670261430994,-0.0045923323075068734,-0.0010947048289390879,-0.0002684594111318737,-0.00010387833076317589,-5.7817307256605676e-05,-1.1328928814663943e-05,2.2776976605244394e-06,0.0,-0.058688974075594647,4.430285298230304e-06,-0.016243500427511246,-0.004038346630932561,-0.0009092033158508059,-0.00021538757675082778,-8.93773631959395e-05,-5.377479243199057e-05,-1.0161053788037687e-05,2.572691369718498e-06,0.0,-0.06039443484548054,4.450030365565214e-06,-0.017523435300934122,-0.004590661107374046,-0.0010871172866851614,-0.00026494244301662073,-0.00010244261438413575,-5.684594820704796e-05,-1.1284010636311873e-05,1.9146054615567747e-06
118.73595223540454,0.0,-0.062808809539247,4.076292749183315e-06,-0.01951564238551277,-0.005715771679374069,-0.0015666987472533107,-0.0004308490188155641,-0.00014503581237466847,-6.14334746849669e-05,-1.4394264549776376e-05,-3.281933250359609e-06,0.0,-0.05984613582703308,4.092619923092588e-06,-0.0168431954642285,-0.004289501595924235,-0.0009996498519188612,-0.0002356980157191519,-8.571336412271638e-05,-4.65652032558207e-05,-9.910150248684976e-06,-4.5900048696718715e-07,0.0,-0.060872135849261856,3.944950037441868e-06,-0.017572166960872604,-0.004601317512878351,-0.0011006934699749663,-0.0002641268098553917,-9.366967086046824e-05,-4.8256721678813836e-05,-1.0562899951846944e-05,-1.2065523733947304e-06,0.0,-0.06000966726156417,3.936882549933068e-06,-0.016884683112069455,-0.0042847684544131456,-0.0009916659414503613,-0.00023209952839128492,-8.476256886336532e-05,-4.608543732652882e-05,-9.778572706892142e-06,-8.56029214545134e-07,0.0,-0.05833557645457043,3.852792447027805e-06,-0.015653679631575993,-0.0037669753694410265,-0.0008234711881248782,-0.00018552026462669268,-7.252576790753594e-05,-4.2790953290011954e-05,-8.751435602565317e-06,-4.754015509211089e-07,0.0,-0.06002981855350319,3.8502332089704196e-06,-0.016886763333674153,-0.004282741624047435,-0.0009844960526385273,-0.00022902482996767722,-8.378598433623824e-05,-4.542306041120665e-05,-9.745204226279718e-06,-1.2131687466128197e-06
120.6594444137122,0.0,-0.062419016555074945,4.265932192736518e-06,-0.018779339305933188,-0.005318614609932421,-0.0014126244153417488,-0.0003739568187961768,-0.00011898017596774839,-4.674177338257211e-05,-1.1009486643313468e-05,-5.827497946762566e-06,0.0,-0.05947669850439521,4.115564931866553e-06,-0.016209100768733144,-0.003990286808255388,-0.0009018598208788663,-0.0002036200241114223,-6.832526586303467e-05,-3.4297219340843706e-05,-7.404367934647986e-06,-3.1353392197009256e-06,0.0,-0.06049563150380005,4.0260329778992955e-06,-0.01691025076529407,-0.004280600153796959,-0.0009930009152451793,-0.0002283304540553117,-7.522873582744295e-05,-3.5759709654109925e-05,-7.906912527737012e-06,-3.848691641352799e-06,0.0,-0.05963873304915631,4.008694777338459e-06,-0.016248520791662873,-0.003985581420304026,-0.0008945565480533037,-0.00020035743729695035,-6.773824869844166e-05,-3.403617876605646e-05,-7.269808144314989e-06,-3.499166596174294e-06,0.0,-0.05797535406859059,3.916547677695177e-06,-0.015063692903983529,-0.003502977707860283,-0.0007426404971027221,-0.0001596674175328589,-5.75190819152255e-05,-3.1442914137226285e-05,-6.416525740337039e-06,-3.076073241141181e-06,0.0,-0.059658223657792074,3.941553579364743e-06,-0.0162499544535126,-0.003983146777496539,-0.0008878227876145187,-0.0001977330921767117,-6.715236090845455e-05,-3.364972425783918e-05,-7.229198559561971e-06,-3.834162011004563e-06
122.60963863132486,0.0,-0.062022988264389546,4.812352815060208e-06,-0.018043824007689137,-0.0049330367214896805,-0.0012678250343285114,-0.0003238041166129915,-9.610491087143659e-05,-3.282890284352793e-05,-7.044952580615015e-06,-7.516326064719155e-06,0.0,-0.059101299364417555,4.459340545361568e-06,-0.015575537071880554,-0.0036998742802520175,-0.0008095965061989313,-0.00017592211758896592,-5.313590387209544e-05,-2.255910165793406e-05,-4.312008421618526e-06,-5.083579098943389e-06,0.0,-0.0601130379912058,4.433784147637592e-06,-0.016248886283665394,-0.003969271927499447,-0.0008915077718003364,-0.00019731384951400259,-5.9095442972474385e-05,-2.379639499039131e-05,-4.657522782270864e-06,-5.729194603137864e-06,0.0,-0.05926178400089488,4.394161340291973e-06,-0.015612914862099541,-0.0036951577132902703,-0.000802995478147394,-0.0001730072875609972,-5.2854850655677204e-05,-2.2474366372108377e-05,-4.1794124423151845e-06,-5.4047835989759e-06,0.0,-0.05760925481842251,4.274617035486302e-06,-0.014474237579188485,-0.003246723254702621,-0.000666364565139795,-0.00013764468704342446,-4.4414842149596165e-05,-2.0521976987029772e-05,-3.5240997331039115e-06,-4.982044383161005e-06,0.0,-0.05928062944944289,4.351043120237322e-06,-0.015613749183464025,-0.003692260131641798,-0.0007967247761747343,-0.00017083764316655354,-5.2589479461525896e-05,-2.231768335560546e-05,-4.12209679765478e-06,-5.706138581474033e-06
124.58691302758126,0.0,-0.0616223681081532,5.213209200440527e-06,-0.017309676150682785,-0.004559259363197411,-0.0011317428831911843,-0.00027945688564409206,-7.63601956399988e-05,-2.051685708523738e-05,-3.1192152956176884e-06,-8.43804872723917e-06,0.0,-0.058721502619788986,4.713203101336289e-06,-0.01494303119331987,-0.0034184672221457754,-0.0007224547729169572,-0.00015187319587612122,-4.023735019961551e-05,-1.222931780502643e-05,-1.1978470051779296e-06,-6.321322187390588e-06,0.0,-0.059725945108809714,4.73489805812493e-06,-0.0155886118453105,-0.00366755057470476,-0.0007957743106764374,-0.00017031245353935163,-4.534341542246418e-05,-1.3242026894059448e-05,-1.399016492318448e-06,-6.8841748578039e-06,0.0,-0.05888038366914974,4.6741876315922e-06,-0.014978390049222454,-0.0034137132357077524,-0.0007165736038082,-0.0001493221223864592,-4.019606106704479e-05,-1.2266624374617307e-05,-1.0741613776411245e-06,-6.5965868671466515e-06,0.0,-0.057238801003703946,4.529671898801929e-06,-0.013885810881368185,-0.002998420212941276,-0.0005942787419242623,-0.00011877885880162685,-3.330722570724485e-05,-1.08748511976844e-05,-6.200147565432714e-07,-6.2017898684640484e-06,0.0,-0.05889861019703186,4.647857523547766e-06,-0.014978679275926119,-0.0034103050055272754,-0.0007107950347455316,-0.0001476044661180921,-4.0179215236151265e-05,-1.2277307966970406e-05,-1.001504223221687e-06,-6.859543282339365e-06
126.59164033982958,0.0,-0.06121911024362112,5.059959947772755e-06,-0.016577164758707474,-0.004197366741435891,-0.0010038650615588572,-0.00023981350791704744,-5.97699489286919e-05,-1.0537680127290911e-05,1.6553342424919366e-07,-8.820837029617979e-06,0.0,-0.058339150686579466,4.547568166168551e-06,-0.014311819783909522,-0.003146123580342382,-0.0006401133295114443,-0.00013055905412924818,-2.9776928206552605e-05,-4.073341975421923e-06,1.4007662705080112e-06,-6.988525078325553e-06,0.0,-0.05933623482001187,4.582695863203907e-06,-0.014929673937967682,-0.00337550799630434,-0.0007054384590746002,-0.00014637478144410233,-3.410387812938153e-05,-4.865284404214261e-06,1.3129105362011981e-06,-7.474505809176979e-06,0.0,-0.058496381778308564,4.515898390083293e-06,-0.014345182039973715,-0.003141319143426831,-0.0006349594242158248,-0.00012838560480955705,-2.9904110640310024e-05,-4.173333768647964e-06,1.5073506342728778e-06,-7.223074477192528e-06,0.0,-0.056865791747340265,4.370848145354025e-06,-0.013298631336659393,-0.0027581368728467966,-0.00052609705249641,-0.00010220690370112495,-2.434890491050245e-05,-3.2416566181479582e-06,1.7829781951489697e-06,-6.863599934332471e-06,0.0,-0.05851402907388544,4.49355521974929e-06,-0.014344983980889937,-0.003137367852181226,-0.0006296972313039547,-0.00012710752455096056,-3.0064143679834024e-05,-4.277863308201094e-06,1.584105156094815e-06,-7.450330881123251e-06
128.62419870740857,0.0,-0.06081503653213748,4.19416189639997e-06,-0.015846230348823348,-0.00384742166163828,-0.0008837795315281454,-0.00020402602043126025,-4.6375461781734144e-05,-3.3410620478113853e-06,2.394143189375303e-06,-8.846552072045205e-06,0.0,-0.0579559744663095,3.8136664617160145e-06,-0.013681837955656475,-0.002882842264039397,-0.0005623241273621765,-0.00011124080375185835,-2.186912881427896e-05,1.4533166341521778e-06,3.09371009839175e-06,-7.236088575748905e-06,0.0,-0.05894567699491538,3.827890124279597e-06,-0.014272015711674408,-0.003093164320197883,-0.0006202203034606976,-0.00012473526653488182,-2.5484534287293934e-05,8.707388116033949e-07,3.0826011304910445e-06,-7.659586728902224e-06,0.0,-0.0581115219446104,3.776811466061186e-06,-0.013713228134089157,-0.0028779894349869515,-0.0005578943190245671,-0.00010945386962084812,-2.20949597950096e-05,1.3465856284633356e-06,3.1786835561912065e-06,-7.438242600759271e-06,0.0,-0.05649192650244071,3.665096122680972e-06,-0.012712633710292756,-0.002525878018049411,-0.0004615961314542762,-8.721995435248133e-05,-1.766432193886042e-05,1.931365482534254e-06,3.3149332507864548e-06,-7.111668836632489e-06,0.0,-0.058128638892690446,3.7505053152658974e-06,-0.013712604281532686,-0.0028734848281569566,-0.0005531671617953045,-0.00010859692971891962,-2.236491967655321e-05,1.218812653877012e-06,3.244637971369337e-06,-7.63388098907573e-06
130.68497167164747,0.0,-0.06041143896708003,2.665686501324199e-06,-0.01511658629227232,-0.0035096538495487696,-0.00077131158699064,-0.00017178268647664434,-3.599798426858539e-05,1.097082706359439e-06,3.5019375173787554e-06,-8.628432159871529e-06,0.0,-0.057573225701610255,2.509667863212681e-06,-0.013052811960705958,-0.002628728685035115,-0.0004890014805340828,-9.363801061803369e-05,-1.6372477020850516e-05,4.395335510626629e-06,3.7764514595473632e-06,-7.210023908353801e-06,0.0,-0.05855555326996451,2.481697895106232e-06,-0.01361537263075315,-0.0028206554432627993,-0.0005400133750143962,-0.00010509430443994379,-1.9338752279744385e-05,4.001450416859672e-06,3.815052716611184e-06,-7.581139959336565e-06,0.0,-0.057727071983336584,2.4652403956424125e-06,-0.013082263258316065,-0.002623842911010554,-0.0004852798397547291,-9.22352530088807e-05,-1.6632008198937927e-05,4.323995009431024e-06,3.840920879707414e-06,-7.386964615645866e-06,0.0,-0.05611844570624571,2.4179320592867864e-06,-0.012127561555296642,-0.0023017370655956737,-0.00040069244317130593,-7.3540248977852e-05,-1.3131371219077618e-05,4.670967747519711e-06,3.87554820300657e-06,-7.091266401036103e-06,0.0,-0.05774370861962502,2.4363349446589145e-06,-0.013081278410290163,-0.0026188034337039697,-0.0004810994762552434,-9.177683444495589e-05,-1.694955632987805e-05,4.225681808127732e-06,3.885232133330257e-06,-7.551888583255852e-06
132.77435897984728,0.0,-0.060009016187235836,5.27823097567292e-07,-0.014387916887006616,-0.0031846030219322987,-0.000666775095429358,-0.00014314864004327815,-2.7944124021222385e-05,3.3730724579355956e-06,3.91774104238009e-06,-8.512477653849281e-06,0.0,-0.0571916021549719,6.382427552843524e-07,-0.012424434333273737,-0.002384129212894163,-0.00042048491529599665,-7.785195325347255e-05,-1.2640525487207028e-05,5.373103819563187e-06,3.812802428773737e-06,-7.269683627824451e-06,0.0,-0.058166582012674294,5.583828788725287e-07,-0.012959454118325275,-0.0025583734111683373,-0.00046515120259867825,-8.753057210962898e-05,-1.5009504817989434e-05,5.143470740340836e-06,3.891875242535029e-06,-7.598769591728076e-06,0.0,-0.05734374945468851,5.926873978410873e-07,-0.012451995934624528,-0.002379237886903363,-0.0004174408006422275,-7.681159289089033e-05,-1.2877244314460219e-05,5.359487582355698e-06,3.861993834842409e-06,-7.4270767621783764e-06,0.0,-0.05574605737795696,6.389533960459226e-07,-0.011543135186125424,-0.002086023101297739,-0.00034369898512537453,-6.125546130106395e-05,-1.0146238338600318e-05,5.550751631900371e-06,3.815386116958732e-06,-7.15503017371234e-06,0.0,-0.05735995033296684,5.687309432090539e-07,-0.012450721816289412,-0.002373716411750289,-0.0004138098347730741,-7.67172629128656e-05,-1.3182275614209622e-05,5.314955083829422e-06,3.883001117500292e-06,-7.566068699989795e-06
134.89275497731836,0.0,-0.05960808092249543,-1.9126075773301607e-06,-0.013660006670427592,-0.0028732218503263107,-0.0005704709194504579,-0.00011833618735995937,-2.120339421282762e-05,4.518649343979433e-06,4.0190629531841525e-06,-8.889014355323175e-06,0.0,-0.056811443692504966,-1.5432929048523284e-06,-0.011796487217597847,-0.0021497563339268762,-0.00035712894067722265,-6.420017945371236e-05,-9.715059418960728e-06,5.440674874789921e-06,3.5841865429032764e-06,-7.768201042235987e-06,0.0,-0.05777911249964235,-1.6727226540988755e-06,-0.0123040646025862,-0.0023070862879430933,-0.00039597494602511426,-7.233006805818284e-05,-1.1526032413538658e-05,5.352323471551288e-06,3.6981218253966597e-06,-8.072877545345188e-06,0.0,-0.05696191098322072,-1.579449157582523e-06,-0.011822226968925749,-0.0021448982129868258,-0.0003547121667852266,-6.34785370414668e-05,-9.888395284093282e-06,5.4889702006974865e-06,3.6231218153588706e-06,-7.9111034048689e-06,0.0,-0.05537512066436852,-1.4214478511172915e-06,-0.010959162507122294,-0.0018793918173073822,-0.0002909402002783272,-5.067367430841853e-05,-7.81653192258141e-06,5.571035031156408e-06,3.512680982072761e-06,-7.639984213625647e-06,0.0,-0.0569777100189013,-1.5879369137484813e-06,-0.011820740579148573,-0.0021389857583641475,-0.0003516176067775504,-6.369433019095996e-05,-1.0126614987699498e-05,5.498762831455956e-06,3.6275860241745992e-06,-8.035604318619369e-06
137.04055941136164,0.0,-0.05920909122915852,-3.731506426659379e-06,-0.012932859317119582,-0.002576843612259388,-0.00048240582234858873,-9.755069935060863e-05,-1.5071997980630481e-05,5.613875535361173e-06,4.063023676109763e-06,-9.377402654341153e-06,0.0,-0.056433261042679775,-3.1954215729072784e-06,-0.011168967110647207,-0.0019267249268493196,-0.00029906184824666886,-5.304256636795194e-05,-6.897881149676094e-06,5.695886361126974e-06,3.4031850659205823e-06,-8.320136357136696e-06,0.0,-0.057393660465412895,-3.3498722172587887e-06,-0.01164922587905347,-0.0020679604733490294,-0.0003325835180908326,-5.982381239536395e-05,-8.193990253202316e-06,5.7321883851346906e-06,3.5373421227204846e-06,-8.611199545268475e-06,0.0,-0.05658208149716895,-3.2134345759659074e-06,-0.011192969222358061,-0.0019219457237488874,-0.000297202257976685,-5.258444232161545e-05,-6.992607538566566e-06,5.803225991749969e-06,3.4374265953664005e-06,-8.449012638296148e-06,0.0,-0.05500616347615637,-2.972018416477245e-06,-0.010375647425469661,-0.0016828897555889333,-0.0002425335019520894,-4.21623392962358e-05,-5.508651691263759e-06,5.792777195687201e-06,3.291725353467868e-06,-8.165985432076245e-06,0.0,-0.05659749467775648,-3.198991911353871e-06,-0.0111913448223106,-0.001915761446032476,-0.00029460895322301086,-5.3042309141330486e-05,-7.129815683307706e-06,5.855358288666179e-06,3.43669268627278e-06,-8.56990610875182e-06
139.21818283325922,0.0,-0.058812962133511955,-3.5384746007222657e-06,-0.012207042151209739,-0.002297080757806587,-0.00040253899866848653,-8.136764727618356e-05,-9.811055204545611e-06,7.077812550113658e-06,4.270964020995466e-06,-8.28058409794875e-06,0.0,-0.056058043864884555,-3.068766952227299e-06,-0.010542402549426679,-0.0017165201745856465,-0.00024638797447311807,-4.508118053374274e-05,-4.367945370956122e-06,6.5214876669557285e-06,3.4922909226761338e-06,-7.350456157048819e-06,0.0,-0.057011221558959796,-3.188693482270375e-06,-0.010995499586887912,-0.0018425175139426921,-0.00027504493956826244,-5.0709887234071183e-05,-5.224764603259774e-06,6.675869300980889e-06,3.634910042294388e-06,-7.606624472300115e-06,0.0,-0.05620526348165087,-3.069085332939076e-06,-0.010564762509536424,-0.0017118627949304784,-0.0002450023032852064,-4.483988817945871e-05,-4.394505119887921e-06,6.688204090907102e-06,3.527880946481438e-06,-7.467622630836017e-06,0.0,-0.054640187091148755,-2.8552862615446422e-06,-0.009793090404071161,-0.0014979237891186968,-0.0001985967218574442,-3.643623189577738e-05,-3.4136693226989838e-06,6.58909163420003e-06,3.36901543734989e-06,-7.224795148123089e-06,0.0,-0.0562202832766351,-3.0355189064415385e-06,-0.010563066364424507,-0.001705523973466891,-0.00024284987172361647,-4.5473818404141646e-05,-4.427283091567604e-06,6.777966073197312e-06,3.533412691294509e-06,-7.592263815234628e-06
141.42603849528837,0.0,-0.05842134837273744,-2.0574991598137473e-06,-0.011484286571112624,-0.0020360530929485823,-0.00033096524889654336,-7.190725110661406e-05,-7.582884840777389e-06,6.621124683733247e-06,4.393449798958113e-06,-6.334071874467104e-06,0.0,-0.055687391218403146,-1.8318266681109738e-06,-0.00991836644453681,-0.0015210798325455957,-0.00019930110195119286,-4.238416932596697e-05,-4.010901743223573e-06,5.687259106405503e-06,3.573512457130439e-06,-5.630847420635332e-06,0.0,-0.056633427579223475,-1.8841164670737236e-06,-0.010344507440999526,-0.0016327463489241552,-0.00022353329955938832,-4.710001777122634e-05,-4.5889519308076175e-06,5.918013633303151e-06,3.717750823932323e-06,-5.837047145305761e-06,0.0,-0.05583307065634458,-1.8223331943369284e-06,-0.009939183195050239,-0.00151658348611821,-0.00019830373104745135,-4.233116469725806e-05,-3.9925826231407666e-06,5.911256743481491e-06,3.607509844176672e-06,-5.746798164819334e-06,0.0,-0.054278768415894504,-1.708968864597736e-06,-0.009212983302853254,-0.001326323419232739,-0.00015934280665196298,-3.551639093549416e-05,-3.3008213092171724e-06,5.796459046669188e-06,3.4423205569397162e-06,-5.587483340229957e-06,0.0,-0.05584767062083493,-1.7828179219153036e-06,-0.00993746804234929,-0.0015101860441034556,-0.00019651374909806133,-4.308093282933648e-05,-3.941667515801033e-06,6.051846527654647e-06,3.6293434937122105e-06,-5.8763357482843715e-06
143.6645477527123,0.0,-0.05803219427309407,-1.969360587800506e-06,-0.010763968049166529,-0.0017917476697850636,-0.0002678379488874647,-6.73961671684525e-05,-8.479621199943948e-06,3.7686043500112017e-06,4.222165148970853e-06,-6.848656967663575e-06,0.0,-0.055319327341308865,-1.8287380573006366e-06,-0.009296410980157628,-0.00133837433954235,-0.00015792953043581142,-4.3252843395810166e-05,-5.943176617696193e-06,2.8246239620422148e-06,3.527350359566985e-06,-6.162785233192492e-06,0.0,-0.05625826423085535,-1.862909534904269e-06,-0.009695739971737206,-0.0014365984304523323,-0.0001781842592344328,-4.727162738033401e-05,-6.39466986812554e-06,3.059148254701809e-06,3.647494268744565e-06,-6.374724849515964e-06,0.0,-0.055463524116819984,-1.8175395673661262e-06,-0.009315782518509133,-0.001334075983806626,-0.00015723285449468556,-4.335948463035e-05,-5.902077199213664e-06,3.0825458834407204e-06,3.552276312645435e-06,-6.2836949034744514e-06,0.0,-0.05392000076851249,-1.7324270066984833e-06,-0.008634980140589374,-0.0011660946703097683,-0.00012488823374121063,-3.774945664486477e-05,-5.299618209799702e-06,3.039942899564581e-06,3.4072884976213843e-06,-6.118942650240478e-06,0.0,-0.055477691176428943,-1.7823116565449658e-06,-0.009314094215401284,-0.001327727676870579,-0.00015574227549672821,-4.4186377383658076e-05,-5.797430232904256e-06,3.26384250061195e-06,3.577814635697601e-06,-6.424429836288777e-06
145.9341373627847,0.0,-0.057644538324275456,-2.0748363224732325e-06,-0.010044990151138128,-0.001562036398874396,-0.0002127136255903363,-6.231669878583168e-05,-9.738785101559975e-06,9.558706244158923e-07,3.8002042382500797e-06,-6.730849415316501e-06,0.0,-0.05495307285240788,-1.978879633121875e-06,-0.008675567430781864,-0.0011664468156894667,-0.00012209629322776832,-4.2733609683114255e-05,-7.785296516416356e-06,1.5042072857396756e-07,3.2845615412811586e-06,-6.097847311267388e-06,0.0,-0.055884904323456115,-2.0081012483378367e-06,-0.0090481912804756,-0.0012520720759651076,-0.00013878785378478,-4.6136666980503075e-05,-8.175764504793675e-06,3.5987156045893865e-07,3.3784521464151933e-06,-6.30145395410701e-06,0.0,-0.05509581358733231,-1.970872527339133e-06,-0.008693599184386938,-0.0011623725719546202,-0.0001216189350615794,-4.294780977711375e-05,-7.741535887906554e-06,4.125241957472312e-07,3.301079598706665e-06,-6.21334171212122e-06,0.0,-0.05356309608679106,-1.9013986336610935e-06,-0.00805819262015525,-0.0010153294340815434,-9.512127887319137e-05,-3.835183137191009e-05,-7.174689325954507e-06,4.4055595523240394e-07,3.1778799108662757e-06,-6.05286010473401e-06,0.0,-0.055109489591299125,-1.9471834020488364e-06,-0.00869199709878394,-0.0011561631225862079,-0.00012035077251586566,-4.3783883164707155e-05,-7.6211261363001255e-06,6.101603628621723e-07,3.319735872505784e-06,-6.352403054516434e-06
148.23523408275926,0.0,-0.057262016459012584,-2.108270692888153e-06,-0.009328764740950606,-0.0013472407086647944,-0.00016521620169901324,-5.540836088687225e-05,-1.0570434236020971e-05,-1.6498410328207684e-06,3.1690389277771103e-06,-5.594983284564987e-06,0.0,-0.05459202126118614,-2.0377656689249547e-06,-0.008057105727372171,-0.0010055593666298225,-9.16244357952581e-05,-3.9795095018164866e-05,-8.937827162243211e-06,-2.2089220580460683e-06,2.8170442915785414e-06,-5.08371769813704e-06,0.0,-0.05551679908822167,-2.065682420487846e-06,-0.008403162071741943,-0.0010794453338500353,-0.00010515804250291643,-4.261845735821682e-05,-9.297475180848038e-06,-2.0523581203144925e-06,2.88680593750798e-06,-5.254749365739277e-06,0.0,-0.05473330699489125,-2.0326219319216013e-06,-0.008073892440146425,-0.0010017377151337922,-9.130443238367066e-05,-4.0055279930593274e-05,-8.901198258862168e-06,-1.971331359775518e-06,2.825530781207483e-06,-5.179784370948462e-06,0.0,-0.05321126282247671,-1.9720115682041036e-06,-0.007483802477596056,-0.0008742671392604295,-6.992567211969469e-05,-3.6339919030338226e-05,-8.353216757479844e-06,-1.8761750074315082e-06,2.7220621110833087e-06,-5.045109320020179e-06,0.0,-0.05474638541403058,-2.0184014829231716e-06,-0.008072421839231372,-0.000995742006066324,-9.018230745247534e-05,-4.081903826707861e-05,-8.787487322723037e-06,-1.7856047154479175e-06,2.8341611597427917e-06,-5.297885653488596e-06
150.56827817486612,0.0,-0.05688898477928763,-1.966605720791766e-06,-0.008616721096422626,-0.0011469166664682556,-0.00012497559960114086,-4.670012893074406e-05,-1.061329678866073e-05,-3.6512379067666863e-06,2.4020928367075424e-06,-3.83672527301066e-06,0.0,-0.05424021687013383,-1.9165806915940534e-06,-0.007442361957189541,-0.0008552724804009921,-6.62862602588649e-05,-3.458810092220068e-05,-9.195729059566415e-06,-3.928146011547805e-06,2.174147696954111e-06,-3.4892002229909533e-06,0.0,-0.05515806791056508,-1.9416585753878176e-06,-0.00776200610884672,-0.0009182770903851691,-7.705595195602963e-05,-3.6851517096969176e-05,-9.527816973302906e-06,-3.837248713002467e-06,2.2237022048209515e-06,-3.6111124347837698e-06,0.0,-0.05438002933895551,-1.911941577132985e-06,-0.007457976995887656,-0.0008517389700546029,-6.607576862155085e-05,-3.483790446590464e-05,-9.167388163606704e-06,-3.735361491713478e-06,2.1766778733604374e-06,-3.5568554646406076e-06,0.0,-0.05286835231208234,-1.8592728254152945e-06,-0.006913052106235146,-0.0007424948553969117,-4.912859295845963e-05,-3.1902927506489087e-05,-8.64811146568506e-06,-3.589090340061558e-06,2.0916938292926175e-06,-3.462618675184573e-06,0.0,-0.0543923648665707,-1.9023546304543255e-06,-0.0074566597502661765,-0.000846026089856532,-6.504010692853328e-05,-3.5460396673055754e-05,-9.06792766863912e-06,-3.5838357233319873e-06,2.176561062421048e-06,-3.6416273778349353e-06
152.93371260233062,0.0,-0.05653028129412755,-1.6502116993969132e-06,-0.007909716241260953,-0.0009605582006006675,-9.14931818904701e-05,-3.7051551447171246e-05,-9.792540436832397e-06,-4.779565705036688e-06,1.61897761974705e-06,-2.0580115939315758e-06,0.0,-0.05390216249169753,-1.6210578756869132e-06,-0.006832178209435668,-0.0007151043690415143,-4.570668435359145e-05,-2.800847908348856e-05,-8.585666345823942e-06,-4.804565913721459e-06,1.4744030921685915e-06,-1.8715249639563887e-06,0.0,-0.054813298618031026,-1.6403692149505693e-06,-0.007125561316107449,-0.0007680781879352711,-5.408849003703724e-05,-2.973910041688409e-05,-8.877080439244554e-06,-4.7762947386856584e-06,1.5080841181627993e-06,-1.942254514014636e-06,0.0,-0.0540404758482742,-1.6155158101328486e-06,-0.0068466665821318275,-0.0007119014711495829,-4.556892899620307e-05,-2.8208358061450025e-05,-8.562364787045779e-06,-4.6660708877156675e-06,1.4734240778218625e-06,-1.9102671301735208e-06,0.0,-0.05253868892833859,-1.5723637994445265e-06,-0.006346709066262112,-0.000619569003219729,-3.241199891198689e-05,-2.5965968059595904e-05,-8.095829871897454e-06,-4.494210126886765e-06,1.40664775701265e-06,-1.8581172652108243e-06,0.0,-0.054051897109256834,-1.6063011274640999e-06,-0.006845496456157294,-0.0007065403185610259,-4.458505537382786e-05,-2.8650047436252963e-05,-8.475298341893087e-06,-4.559756052721593e-06,1.4681454744784582e-06,-1.9596301866283204e-06
155.33198843136395,0.0,-0.05619091240331977,-1.2207084524083143e-06,-0.0072076349911010095,-0.0007881721957170801,-6.41197055570703e-05,-2.7625737890525785e-05,-8.233635622804088e-06,-5.034004730701735e-06,9.455792964831844e-07,-7.076617082456915e-07,0.0,-0.053582544730917635,-1.2119023434879561e-06,-0.006226509482460751,-0.0005850660858461761,-2.9354338404442357e-05,-2.1204737968689638e-05,-7.27365326271013e-06,-4.878646882720247e-06,8.529530968012364e-07,-6.452304374564422e-07,0.0,-0.05448726538531581,-1.2235037944387324e-06,-0.006493753563235169,-0.0006288556007009639,-3.570210768633212e-05,-2.2449976743757037e-05,-7.507916361666386e-06,-4.898521419941286e-06,8.748813879447941e-07,-6.743458702181815e-07,0.0,-0.05371933879302369,-1.2054281392081984e-06,-0.006239885112391461,-0.0005822377117715658,-2.9262875384162204e-05,-2.1336286197893682e-05,-7.25197318447694e-06,-4.792814095485583e-06,8.505009684483518e-07,-6.606229294835674e-07,0.0,-0.0522268131735467,-1.1741862124761603e-06,-0.005784691495581869,-0.0005055186375554805,-1.930830672453508e-05,-1.9696337283513194e-05,-6.865197478172748e-06,-4.621592729245047e-06,8.005351099792243e-07,-6.415343281437892e-07,0.0,-0.05372966528560123,-1.195646718107643e-06,-0.006238830576305181,-0.0005772991148047354,-2.8323785381193236e-05,-2.159276405839247e-05,-7.173994903032355e-06,-4.730849483365444e-06,8.424274683267456e-07,-6.803590189392863e-07
157.76355942917263,0.0,-0.05587568635373513,-7.661668633546157e-07,-0.006509226103398879,-0.0006305904901522332,-4.2148593739475e-05,-1.941900382149855e-05,-6.202220514805277e-06,-4.644114774807504e-06,4.6191165668835023e-07,5.542229343666915e-08,0.0,-0.05328589521715858,-7.727948698735541e-07,-0.005624247910565479,-0.0004659486560292559,-1.6636069770498855e-05,-1.5143717234036415e-05,-5.516918022408427e-06,-4.391797374829056e-06,4.0212204968441445e-07,4.4983150155930297e-08,0.0,-0.054184584284811134,-7.77228667296116e-07,-0.005865423221789011,-0.0005014072379907986,-2.1279079088682463e-05,-1.5973850900826945e-05,-5.683812486242411e-06,-4.441210198237784e-06,4.151678271778543e-07,4.247178691741839e-08,0.0,-0.053421169996116354,-7.665920826956674e-07,-0.005636494825819889,-0.00046353211682296586,-1.6573600959648275e-05,-1.5208201623810882e-05,-5.496093330995908e-06,-4.348929252000384e-06,3.984119356056644e-07,4.458404122928154e-08,0.0,-0.05193715376886931,-7.477763507609514e-07,-0.005225900831878748,-0.00040111338811906866,-9.289246596025433e-06,-1.4072658152558952e-05,-5.208335629893233e-06,-4.198009383415989e-06,3.6262936878254573e-07,4.3714608944567466e-08,0.0,-0.053430229206588825,-7.574479358295082e-07,-0.005635508884803711,-0.0004590875838065596,-1.569773110954616e-05,-1.5304910150389453e-05,-5.42703241239372e-06,-4.322436532765361e-06,3.888890251433648e-07,4.4128438237520695e-08
160.22889151744184,0.0,-0.05558883799776655,-3.6972223516010597e-07,-0.005812193451650813,-0.0004894216524354692,-2.4971020857629238e-05,-1.2965942099044603e-05,-4.044097095690343e-06,-3.9301304520932615e-06,1.7619506794899515e-07,3.246708948418921e-07,0.0,-0.05301622953527854,-3.83194199166616e-07,-0.0050232895365384615,-0.0003592725171744041,-7.047207850855896e-06,-1.0345621104848866e-05,-3.624709404345927e-06,-3.652766228362772e-06,1.3928929048364956e-07,2.877035954433424e-07,0.0,-0.05390934626863097,-3.830066244128148e-07,-0.005238399443032145,-0.00038727210457538153,-1.0292085638781701e-05,-1.0847657155168045e-05,-3.7249896254213733e-06,-3.7149800717246695e-06,1.4574622219162818e-07,2.9661722519027124e-07,0.0,-0.053150014887614346,-3.7872073707315963e-07,-0.005034368217471016,-0.0003572914795561526,-7.0048145599820265e-06,-1.0357522420204418e-05,-3.6061910078458123e-06,-3.6399480655870657e-06,1.3444809027808978e-07,2.935024102319214e-07,0.0,-0.05167366507042657,-3.7059759198514987e-07,-0.0046682890728630515,-0.0003078092260937717,-1.907784114938095e-06,-9.62154477769704e-06,-3.421813157060871e-06,-3.51805459162726e-06,1.0950592610309467e-07,2.8519813521773945e-07,0.0,-0.0531576586349298,-3.722130902389698e-07,-0.005033402143447359,-0.0003534092426905496,-6.227008460945702e-06,-1.033934995397684e-05,-3.5499925881248595e-06,-3.6367933117354262e-06,1.237117067568686e-07,3.024398889699106e-07
162.72844791686157,0.0,-0.055333707309363975,-8.725783817324405e-08,-0.005113530575290379,-0.0003666077841867694,-1.218637395414331e-05,-8.283069404218387e-06,-2.111592014411653e-06,-3.1498677238204247e-06,4.002537941273592e-08,3.130182215251454e-07,0.0,-0.05277672471447808,-9.94714177829464e-08,-0.004420840229798619,-0.000266869165457399,-2.8455320818183037e-07,-6.844391419280157e-06,-1.907943668735214e-06,-2.89649844671558e-06,2.0289061151744745e-08,2.8033067019547505e-07,0.0,-0.05366479082289116,-9.734795505661611e-08,-0.004609815805412654,-0.0002883063201546411,-2.419523036192217e-06,-7.110676088982361e-06,-1.954025293421216e-06,-2.9589985351157198e-06,2.214520587874629e-08,2.901734601768529e-07,0.0,-0.052909083434752924,-9.707192561915539e-08,-0.004430695418258264,-0.00026532815031726157,-2.588758721735529e-07,-6.8240864286114e-06,-1.8945164557949996e-06,-2.9010754370554555e-06,1.4834840421881861e-08,2.864473293435026e-07,0.0,-0.051439495265131814,-9.586653029428243e-08,-0.0041091557497596855,-0.00022734491241208115,3.0962514802454927e-06,-6.3832903140476165e-06,-1.8005509653132051e-06,-2.807960793407434e-06,-1.64283037032044e-09,2.785452688709777e-07,0.0,-0.05291520185285154,-9.404018762765139e-08,-0.004429714986337417,-0.0002620685356224397,3.827280571549872e-07,-6.742134507197073e-06,-1.8559218043247622e-06,-2.910086494809162e-06,3.869254758197085e-09,2.9685322233413396e-07
165.26270805409337,0.0,-0.055112538402108065,6.207116431518313e-08,-0.004410044016403827,-0.0002636680607771934,-3.5565859723101067e-06,-5.027743893534838e-06,-6.804092521879704e-07,-2.414883128742682e-06,-9.821039487246741e-09,2.184557417271156e-07,0.0,-0.052569500497399314,5.648214239590177e-08,-0.0038139146791753517,-0.00019017133225631878,3.782786594419968e-06,-4.349674724126849e-06,-6.171650074073537e-07,-2.2111862040218535e-06,-1.7678065865932812e-08,2.0303724865770067e-07,0.0,-0.05345308818182498,5.8193028419264414e-08,-0.003976619225433544,-0.00020596149820238102,2.487530067136421e-06,-4.4662219993002516e-06,-6.285238728726825e-07,-2.2658776989271656e-06,-1.8147920488810123e-08,2.0890964650144136e-07,0.0,-0.05270052651424711,5.717082838866641e-08,-0.0038224848396123372,-0.00018905328385937368,3.79437236025517e-06,-4.316661997889701e-06,-6.102257420960992e-07,-2.2230555596401085e-06,-2.237427751531783e-08,2.0665875814568273e-07,0.0,-0.05123675653541657,5.5811448912523457e-08,-0.0035456320648081054,-0.000161059920159751,5.825203829129404e-06,-4.0768438786254565e-06,-5.806698600709702e-07,-2.155085759627036e-06,-3.190262537644798e-08,2.019586034833968e-07,0.0,-0.05270506104759693,5.7599621851179036e-08,-0.00382148167220002,-0.00018646022366416873,4.274103626034552e-06,-4.21764686268457e-06,-5.909317790736995e-07,-2.2367098548492683e-06,-3.188364541864725e-08,2.138655799937638e-07
167.83215270629654,0.0,-0.054926431019665226,9.609173823113071e-08,-0.0036989724405970957,-0.00018087143131297387,1.2293693471088303e-06,-2.7633945377413335e-06,1.2258143474349774e-07,-1.7172817798245168e-06,-1.4513941014794765e-08,1.4783423737590307e-07,0.0,-0.05239554120617277,9.785631031553872e-08,-0.00319993831241787,-0.0001294406534241517,5.327233269710821e-06,-2.5076205206112806e-06,1.2056347605759183e-07,-1.5727601961288225e-06,-1.7140490689798933e-08,1.486753063566761e-07,0.0,-0.05327526322834311,9.811954304208437e-08,-0.003336180200888219,-0.00014049742428999586,4.6246594888178674e-06,-2.5443581656480453e-06,1.2454210862002168e-07,-1.6145419884210033e-06,-1.7682020336760225e-08,1.5014344770089176e-07,0.0,-0.05252535466209179,9.774817586564657e-08,-0.003207162950944209,-0.0001287054602770124,5.329521005046935e-06,-2.476353379122141e-06,1.2211941860240302e-07,-1.5850266125544149e-06,-1.9555353654349398e-08,1.497119728325469e-07,0.0,-0.05106643952756815,9.669985694395993e-08,-0.002975263780377981,-0.00010915052278961132,6.424626141994469e-06,-2.3605629669040226e-06,1.1790486467384018e-07,-1.538531132430417e-06,-2.4062438601919507e-08,1.4796086949183745e-07,0.0,-0.05252831467838455,9.733646154339155e-08,-0.0032061594082581045,-0.00012679332226549724,5.645836836839072e-06,-2.393958785057431e-06,1.262097584385385e-07,-1.5984120194787541e-06,-2.598535077866163e-08,1.527593377606516e-07
170.43726940311848,0.0,-0.05477539837847611,6.019240007553682e-08,-0.002978563545156155,-0.00011674133991249724,2.8625745527126892e-06,-1.181610769670594e-06,3.568131097182352e-07,-1.0381622341606655e-06,8.251196000478063e-09,1.194552882004706e-07,0.0,-0.052254730373246475,6.617443139180783e-08,-0.0025773173741279196,-8.3307454028949e-05,4.848882130569823e-06,-1.1131209860392635e-06,3.4116044226716476e-07,-9.537026895690825e-07,4.33487808494661e-09,1.272448930673885e-07,0.0,-0.053131233029721725,6.524755258803016e-08,-0.002686868441656363,-9.051229436631162e-05,4.526267178288985e-06,-1.1171421517444174e-06,3.4719998330090346e-07,-9.797164254818754e-07,5.380944742051533e-09,1.2664282552417359e-07,0.0,-0.052383475247641836,6.608608710983866e-08,-0.002583143642084672,-8.289032948495408e-05,4.848783100689916e-06,-1.0908073636923693e-06,3.402958231347784e-07,-9.6245915415596e-07,4.580555508542443e-09,1.269561535410689e-07,0.0,-0.050928449631194486,6.640658836027711e-08,-0.002396565410108161,-7.022770857469945e-05,5.348904222491801e-06,-1.0438445103989353e-06,3.273691643277704e-07,-9.351815987771569e-07,2.3999318210428537e-09,1.2663063331986358e-07,0.0,-0.052384955673188384,6.609767983978219e-08,-0.0025821894512377632,-8.162634103246942e-05,5.025743920275443e-06,-1.0403501564637282e-06,3.37396519753425e-07,-9.721008567945414e-07,1.4356148509637606e-09,1.2759991607332623e-07
173.0785544524413,0.0,-0.05465845325985731,1.1391925893585926e-08,-0.0022484317091879093,-6.836193049547747e-05,2.5149192884551937e-06,-1.6740510209576442e-07,2.442197380970172e-07,-4.432986918761807e-07,3.745727477023705e-08,1.1117732863885713e-07,0.0,-0.05214594079087027,1.743808631722722e-08,-0.0019457939672430067,-4.9049810286981864e-05,3.279512334004592e-06,-1.5838915969276665e-07,2.3579925803954703e-07,-4.1218046330680864e-07,2.9856153615122776e-08,1.1552077829326521e-07,0.0,-0.05301989429257956,1.629811152368121e-08,-0.0020284090480554027,-5.3230821222487416e-05,3.169497378981693e-06,-1.5393691458482735e-07,2.3874304507326344e-07,-4.227575305012092e-07,3.26512013209575e-08,1.1538583652739583e-07,0.0,-0.05227378653544988,1.7440767100504144e-08,-0.001950181872005859,-4.88634992318681e-05,3.2815467914841063e-06,-1.4618546522323596e-07,2.350223300055521e-07,-4.1591703429365846e-07,3.169980682677496e-08,1.1551607593821293e-07,0.0,-0.05082171291329305,1.8399810159275687e-08,-0.0018093644804041146,-4.159262143144027e-05,3.4543376735026356e-06,-1.3367198717555606e-07,2.2632340618701055e-07,-4.0501819553781116e-07,2.9544559792324528e-08,1.1471637023698364e-07,0.0,-0.052273981700612676,1.7963561609012864e-08,-0.0019493446354868138,-4.815337415591564e-05,3.3596437192074065e-06,-1.241876556546078e-07,2.3241794138695274e-07,-4.199151797916651e-07,3.065653788625861e-08,1.15975438407586e-07
175.7565092265132,0.0,-0.05457377688562885,-7.823583583602804e-09,-0.0015094775228664294,-3.2756934286981306e-05,1.4825016343052948e-06,2.9899921331932223e-07,7.075106498921754e-08,-5.9541115346126075e-08,4.141720906977239e-08,1.0080510215794614e-07,0.0,-0.052067246502825446,-4.297984472318563e-09,-0.0013063594406312578,-2.385173406308338e-05,1.658510948816075e-06,2.896135709031483e-07,6.869593992068278e-08,-6.490220521537279e-08,3.353147907360691e-08,9.712747849810137e-08,0.0,-0.05293933026730497,-5.034481849128872e-09,-0.0013617928397389397,-2.5793435192626593e-05,1.6435893784616694e-06,2.954437184410521e-07,6.922283300405205e-08,-6.486356402639509e-08,3.6164404902340336e-08,9.843692329650514e-08,0.0,-0.05219439558484474,-4.41081381767257e-09,-0.0013092863952565222,-2.3795897015716502e-05,1.66205109626548e-06,2.9511105256966074e-07,6.849501137394287e-08,-6.441950704988993e-08,3.49931660506753e-08,9.778553191113359e-08,0.0,-0.050744404959617274,-3.941765503947759e-09,-0.0012147114984222384,-2.046195387132787e-05,1.6884978865820124e-06,2.916545746527283e-07,6.493951184813231e-08,-6.395088727775505e-08,3.2788808075080486e-08,9.581058677102587e-08,0.0,-0.05219359585432048,-3.9779726537174924e-09,-0.0013086420265640943,-2.3487884226089203e-05,1.6844216132406762e-06,3.0234437659033065e-07,6.825853115667486e-08,-6.337314111031089e-08,3.4612293150906195e-08,9.902662873408435e-08
178.47164320056828,0.0,-0.05451953662171429,2.122733935842881e-10,-0.0007631418488965911,-9.018297497044471e-06,5.421138082142954e-07,2.8742653386967016e-07,1.010455990914395e-08,5.850955720997474e-08,1.5231061025983413e-08,6.872367169268802e-08,0.0,-0.05201677679091418,1.0570039866689283e-09,-0.0006604855661119239,-6.723052586553574e-06,5.34463795101295e-07,2.6880708719859556e-07,9.237402600725288e-09,4.366877767779388e-08,1.1881855320309612e-08,6.203396812040277e-08,0.0,-0.052887672320854236,8.926981638667763e-10,-0.0006884999974749636,-7.228322319845103e-06,5.418815930830565e-07,2.7403112026415343e-07,9.490036553526888e-09,4.675394799924555e-08,1.2936285163344546e-08,6.367354630894526e-08,0.0,-0.052143475300607575,9.910443387041794e-10,-0.0006619498796652213,-6.710135857622695e-06,5.36278529708995e-07,2.7071352139077424e-07,9.266023467413873e-09,4.533202744028077e-08,1.2455027933682558e-08,6.25670476617046e-08,0.0,-0.05069479777659654,7.764768599391695e-10,-0.0006141118696461824,-5.841848916946165e-06,5.258338246674924e-07,2.6307115914180523e-07,7.741384898213368e-09,4.2976545011421914e-08,1.1394008505791722e-08,6.057164296660363e-08,0.0,-0.05214205137656558,9.312417262035273e-10,-0.0006615796085157744,-6.626931366391917e-06,5.380022197194069e-07,2.7342943761995877e-07,9.464360326169895e-09,4.7852161727600745e-08,1.215800880072862e-08,6.361881404322918e-08
181.22447254166187,0.0,-0.05449690295074363,4.791075776656798e-11,-9.902415093044195e-06,5.135544981650117e-09,1.28446206289355e-10,4.003328943469495e-09,-2.5303294254693706e-11,1.1806124736397202e-09,-3.975584376625287e-11,9.15363759933911e-10,0.0,-0.05199556836151958,1.2443173963003794e-11,-8.572493557699346e-06,2.8430373826479727e-09,1.59282889246059e-10,3.604967872411175e-09,-1.157653305631502e-11,9.220279473393766e-10,-2.84733404863215e-11,8.21282646162765e-10,0.0,-0.052866019368205085,-4.444790710204654e-11,-8.935637329004111e-06,3.355441888851906e-09,1.720086562083173e-10,3.6409056904356103e-09,2.495762227281149e-11,9.368049005641496e-10,-5.68481865263289e-11,8.306527795651151e-10,0.0,-0.052122132910143344,6.455718053336441e-11,-8.591229511475188e-06,3.262063966832566e-09,1.97208790857604e-10,3.5598360004165218e-09,7.876623549495071e-11,9.273264296709071e-10,6.579880060485985e-11,8.365955421202931e-10,0.0,-0.05067403230514746,1.2561478261228486e-11,-7.970678956841609e-06,3.041429673988555e-09,1.5711357457077336e-10,3.39273436926075e-09,2.4857259784797464e-11,8.729068904847626e-10,-8.04723362791708e-12,8.002816804528686e-10,0.0,-0.052120527686335225,-6.361187963624475e-11,-8.58573585084174e-06,3.741578013885787e-09,1.8455076725116927e-10,3.560658332152921e-09,-2.0879709466415556e-11,9.48546161494462e-10,-4.9211883542849606e-11,8.114426629712026e-10


==> figdata/pipe/retau_180_les_r1.2_long/decomp_t_uz_Pr0.025.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
0.018117509938621924,0.00035889244460766506,0.0002471674991440305,3.7646121225946583e-06,0.00014739264574857867,9.412531949913593e-05,7.468155157612336e-05,5.8710858111128946e-05,3.622603763593609e-05,2.6514903665923663e-05,2.6284826472103385e-05,1.384817878802013e-05,8.975267294493261e-05,6.241183386376329e-05,-1.667451115051974e-07,3.9342325826817164e-05,2.331241635787072e-05,1.4066181330781755e-05,7.867098749007912e-06,4.080742194387577e-06,3.098204394467956e-06,7.534365680600664e-07,-4.349422585760072e-07,0.00019470375440133026,0.0001364590660085468,-2.6646152285975687e-06,8.252252775845423e-05,4.6309037457277575e-05,2.494541998978287e-05,1.2581187042119827e-05,4.093220189821896e-06,1.5334846999509953e-06,-1.2408384474529662e-06,-2.7018374567149615e-06,0.00018630444757167754,0.00011093640114869003,-3.5604676897583397e-06,5.370745122462839e-05,2.266386460199252e-05,7.797637690992554e-06,1.292367235903665e-06,-5.4848511262884915e-06,-3.6990373011855605e-06,-4.093746485074728e-06,-4.349818073268911e-06,0.00016529393931983435,6.986753924623623e-05,-2.30477006309037e-06,2.0585341484834845e-05,2.144708694163238e-06,-4.215507219514058e-06,-4.999688979925849e-06,-9.655930488221689e-06,-5.720510638055427e-06,-2.889721385105505e-06,-3.1385911837860417e-06,0.00023438255258181748,0.00011720832541232108,-2.4429276119261113e-06,4.449446508116389e-05,1.5376266021612345e-05,9.754499825194195e-06,3.5378447584861425e-06,-3.51011403890202e-06,-3.4886402343814393e-06,3.6463182404176116e-06,-3.9742330003765864e-07
0.2933805008307793,0.00585293857590286,0.0040396051217456205,6.084689300429337e-05,0.0024133867071865524,0.0015430520738259348,0.0012236707692641492,0.0009612619323350322,0.0005938098077261154,0.00043417031978969846,0.0004282511981162967,0.00022502047371950363,0.0014904081023170903,0.0010370698337064796,-1.6600959219326306e-06,0.0006560787616341543,0.0003906208685350212,0.00023738876935675107,0.00013439443075007347,7.103360021068828e-05,5.391202364058457e-05,1.4875746416000237e-05,-5.570064859717335e-06,0.0031874654587332775,0.0022372819553403743,-4.1998304255049066e-05,0.0013563982411266041,0.0007640174554698451,0.00041465145083684755,0.00021182312924554846,7.204718742584044e-05,2.9190429550584657e-05,-1.709215166505498e-05,-4.206112986388208e-05,0.003054495206122652,0.0018247385181957136,-5.6512015034051454e-05,0.0008899235717021102,0.0003810698868467391,0.00013676565098021812,2.873827267738577e-05,-8.334013938869977e-05,-5.578208465563633e-05,-6.34441376232835e-05,-6.881388154480103e-05,0.0027190628861684606,0.0011594328406858354,-3.6505877887792216e-05,0.0003517933059933171,4.674963782557866e-05,-5.97974489409659e-05,-7.50256832930932e-05,-0.00015233227269295335,-8.966803924548906e-05,-4.474808812431514e-05,-4.9706763292862795e-05,0.0038420628462997116,0.001932894871294093,-3.8970000658941104e-05,0.0007432521727622994,0.00026346130062829856,0.0001678743636045024,6.386030196541394e-05,-5.258354492004345e-05,-5.3542828361822803e-05,6.089187920260115e-05,-5.593134791178572e-06
0.572478742783289,0.011506693577438717,0.007958281934248829,0.00011462560147416252,0.00476179478529534,0.0030470168464834667,0.0024122544580460394,0.0018908918906603437,0.0011673076795083155,0.0008508066470829007,0.0008358035144166025,0.0004366982223719797,0.0029813987889707634,0.002076117611587115,-1.144690132043462e-06,0.0013177333597249232,0.000788130504866795,0.00048174363103085157,0.00027542810220980267,0.00014783529869504458,0.00011204273748404651,3.4092985895101185e-05,-7.88721473027804e-06,0.006288850390318051,0.00442102118327903,-7.967509476363437e-05,0.002686786365893723,0.0015189927917672176,0.0008295271569990924,0.0004279373471952408,0.00015074979459461817,6.434492484087545e-05,-2.7989783772901265e-05,-7.867879894162735e-05,0.006034975462699174,0.0036172319930071733,-0.00010802567801272548,0.0017767631902646228,0.0007716965484320474,0.0002870881813033474,7.046259929068953e-05,-0.00015263363915951153,-0.00010162636719025305,-0.00011857704241050045,-0.00013098624668846432,0.005389887820705401,0.0023181468879303574,-6.970127809100345e-05,0.0007227708966375527,0.00011489905976523406,-0.0001005509057214731,-0.00013552032294434355,-0.0002898840083266144,-0.00016975198518855245,-8.360972876246985e-05,-9.479863720867798e-05,0.007590826460148632,0.003840878622969212,-7.520475550884545e-05,0.0014943006112335406,0.0005417553530083802,0.00034536017457919194,0.00013545038241243013,-9.582889193460502e-05,-0.0001001929058280475,0.00012149634555615973,-9.563845005500826e-06
0.855444646368492,0.017334036594155913,0.01201250093143828,0.00015929361482434868,0.007196317931585511,0.004606237647025528,0.0036380665421138084,0.0028435022904023184,0.001751633663086676,0.0012707256458297789,0.0012429148031340418,0.0006428215814782234,0.00456829396592273,0.003183913007893519,1.3834120660242661e-06,0.002026967916474021,0.0012174704308122474,0.0007480139839939982,0.0004315638680134031,0.00023484904421353252,0.00017771007792153135,5.853994473024014e-05,-7.352428795187871e-06,0.009506226912449752,0.006693478653578794,-0.0001160328963992374,0.004077013832184919,0.0023130497721295055,0.001270275073507734,0.000661129403015882,0.0002400980513602259,0.00010674481145846358,-3.4273549370806817e-05,-0.00011292832024887687,0.00913475702870345,0.0054936376107700925,-0.00015834481710898872,0.002717119436875933,0.0011961034661894716,0.0004593752497761355,0.00012665167948421968,-0.0002134164608385866,-0.00014140054087789753,-0.0001697523644649253,-0.0001911505260620461,0.008184903382982004,0.003550290209003702,-0.00010209921259545677,0.0011354180428713098,0.00020735725448566762,-0.00012642698107056632,-0.00018666173449016625,-0.0004225824233634671,-0.00024623915806820895,-0.00011977052730181167,-0.00013868962289155092,0.011490359063670562,0.005846312838790884,-0.00011181180245885677,0.002299052847599074,0.0008500367398833414,0.0005410563467661798,0.00021686861703405192,-0.00013463953758772267,-0.0001446680246609996,0.00018438104711122452,-1.3204760498280011e-05
1.1423430327310704,0.0233456762956926,0.016209427742733144,0.0001894452988360302,0.009719867184741651,0.0062205015393162625,0.004898502188615175,0.0038147658971808755,0.00234158619338999,0.0016881624580611593,0.0016435856152259953,0.000837624816899539,0.006257556352784611,0.00436550839219641,6.001189752102974e-06,0.0027870674023749696,0.0016807789342375055,0.0010375811537378203,0.0006037307928962681,0.00033262990651828815,0.000251261565873461,8.843460627153962e-05,-3.847947900570914e-06,0.01284640924933267,0.009060077321311378,-0.00015125263501229372,0.005530411982921987,0.0031481143726153097,0.0017378756384646096,0.0009118282291746869,0.00034018021652185745,0.0001562728781029212,-3.617569914288367e-05,-0.0001450159644124047,0.01236051400915143,0.007459027002368531,-0.0002075928388322532,0.003714111275409825,0.0016561265561143913,0.0006545735923204761,0.00019776724642410186,-0.0002655083205107288,-0.00017511690592432634,-0.00021711010125937343,-0.0002494469586164974,0.011111145064676108,0.0048603681958324565,-0.00013380685383819688,0.0015921126847465684,0.00032532072882801745,-0.000136935271732763,-0.00022833270466260513,-0.000550477913565044,-0.00031925703341139966,-0.00015344489148047996,-0.00018154557785691049,0.01554909864170457,0.007954088480447428,-0.00014930318928890073,0.003159365086205045,0.0011885181063665696,0.0007542338847652327,0.0003069449568897119,-0.00017020125854289183,-0.00018804954875120076,0.0002485210261540568,-1.7269509377462868e-05
1.4332171159674787,0.029548591415513976,0.02055353347307928,0.00019999426635896887,0.012334001723068921,0.007888845376534915,0.006190595495844409,0.004800080955407521,0.0029318809576078493,0.002097332124508224,0.0020317979852619537,0.0010154854137215048,0.008055902295046179,0.005626167711168888,1.2865116379000869e-05,0.0036015867473196254,0.002180455943975093,0.0013520084286324544,0.0007929995390927766,0.0004419520956245621,0.00033318233121764577,0.00012408421421221294,2.8389014525905296e-06,0.016315068179557923,0.011525340340144375,-0.00018545596054050128,0.0070498868210144665,0.004026008086119326,0.0022333161623006325,0.0011804827556250504,0.00045117802333607347,0.00021290908716772066,-3.3854545095683006e-05,-0.00017509794465613934,0.015717973869103567,0.009517832517401776,-0.00025583856922495687,0.004770647757595707,0.002153638690181307,0.000873793872536534,0.00028438853207495474,-0.00030859414453534515,-0.00020272217621639923,-0.00026075221590696055,-0.00030595785758821717,0.01417491679684739,0.006252696315905738,-0.00016486459200196795,0.0020954064720629076,0.0004702137249974752,-0.0001313486428570124,-0.0002602422477779102,-0.0006734000622597037,-0.00038877366164793623,-0.00018477985398822835,-0.00022346060164377314,0.01977362676113857,0.010168371225868682,-0.00018810186942873282,0.004077193704584002,0.0015576459431589534,0.000984412703847873,0.0004046644894634448,-0.0002034986958328414,-0.00023129730144028063,0.0003129274625763265,-2.2456787381532004e-05
1.7281425207465126,0.035945590439072625,0.025046298016977452,0.00018599458808944396,0.015038694414894185,0.009609220175516794,0.007510582509891346,0.00579412643165095,0.0035167417580310974,0.0024921125947210314,0.00240131791332582,0.0011708164549602015,0.009969737873551614,0.006971008314196727,2.209600163067564e-05,0.004473998266497478,0.002718830235821914,0.0016929297562649345,0.0010004176252439618,0.0005634715240833706,0.00042394323315441963,0.0001657999801525328,1.2921728970414923e-05,0.01991623417619664,0.014092604232090458,-0.00021872820309051572,0.008637679041331165,0.004948098220471006,0.0027574003839430186,0.0014674217154472533,0.0005731751919691721,0.000276565297286048,-2.748062646340085e-05,-0.00020327129419054355,0.019211398352952574,0.011673589648758502,-0.00030304145788978386,0.005889229883149135,0.0026902098844439936,0.0011180223155180923,0.00038701737515286057,-0.0003423873485019912,-0.00022406786565308686,-0.00030067101168811344,-0.00036065201228812623,0.017381246886906666,0.007731057928314553,-0.00019529024964003944,0.002647762114660606,0.0006434566823448164,-0.00010883889930491247,-0.0002820554280463429,-0.0007911924181813402,-0.00045476521047632353,-0.00021386933509690763,-0.00026445523894772524,0.024168157549784408,0.01249226480162354,-0.00022857698126042142,0.005054253767258501,0.001957803798898113,0.0012311154363651114,0.0005089714874959683,-0.00023552047615058488,-0.0002753356523197069,0.0003765991407241953,-2.9380741955511095e-05
2.027151657640513,0.04253500075348864,0.02968591643962724,0.00014281834298489666,0.017832002303975285,0.011378251246350123,0.008853748683321278,0.006790905518925587,0.004089944502710354,0.0028661143861644363,0.002745814978181662,0.0012981726122569368,0.012004679124280907,0.008404497005307534,3.3849756531811854e-05,0.005407410222999496,0.0032980527710569406,0.0020618235619126535,0.0012269530797571527,0.0006978249037707836,0.0005239281257760389,0.0002138414852759908,2.6618453602582028e-05,0.023651899962173085,0.01676360784153612,-0.00025109511187321046,0.010295036127051115,0.005915137853457109,0.0033106006252134686,0.001772792573429081,0.0007061546994190134,0.0003470950677331595,-1.7239117204556572e-05,-0.00022959622740539387,0.022843161676630912,0.013928490051236126,-0.00034922210386779967,0.007071608067669732,0.00326710263430381,0.0013881384140965254,0.0005061312140236537,-0.0003665786638174588,-0.0002391331701957761,-0.0003369380483656281,-0.00041354143419213447,0.020733438490239963,0.009298379020644456,-0.00022507274456711642,0.0032513432521190863,0.0008463874504162662,-6.85559244982606e-05,-0.0002933922167014145,-0.0009035694493941802,-0.0005171309858538826,-0.00024081697818985969,-0.0003045406022671734,0.02873413771325463,0.014927416080921704,-0.0002710303469605052,0.006091763900483759,0.0023891818198281075,0.0014938101351681357,0.0006187833085923976,-0.00026724914992983987,-0.00032113012473610446,0.0004385311432855407,-3.864452969821622e-05
2.330320151318276,0.04931049932034714,0.03446712757995647,6.598989598058369e-05,0.02070993024924683,0.013191196816217691,0.010214334366875967,0.007783544187489539,0.004644740946004074,0.003212599844799322,0.0030586580653442774,0.001392012533594355,0.014165165161120707,0.00993029516760702,4.8193325324682054e-05,0.006404383222776024,0.003919840610381501,0.00245987491895196,0.001473402323451161,0.000845539728868312,0.0006334321830259087,0.0002683440430426937,4.403102560103901e-05,0.02752173435781057,0.019538292081800662,-0.0002826805899536222,0.012022016095660148,0.006927134923580211,0.003892799856489346,0.0020963376753041726,0.000849895251052975,0.00042423586403333833,-3.4550768172531695e-06,-0.00025431160753245974,0.026613438260142373,0.016283201968108174,-0.00039432573069493474,0.008318674457815372,0.00388496864570014,0.0016845685650397103,0.0006419077799543954,-0.0003810235706128953,-0.00024792269213299943,-0.0003696548513204551,-0.00046462945462114394,0.024232726027784656,0.010956438733885134,-0.00025419552625762914,0.0039078278009538284,0.0010800710853040795,-9.83471700651383e-06,-0.0002939693390671061,-0.0010102793289281343,-0.0005757935858830494,-0.0002657444959452795,-0.0003437483758299362,0.0334699635562616,0.01747378176850958,-0.00031569033658635686,0.007190267177850029,0.002851576796211234,0.001771704988106215,0.0007329333702594963,-0.0002996139434455239,-0.0003696007491658721,0.0004976081089717114,-5.08325461149722e-05
2.637691215876256,0.05626107859004427,0.03938126452261709,-4.8756500429787065e-05,0.023666352382729974,0.015041825144933385,0.011585661200525626,0.008764698550030618,0.005174151677871861,0.0035247534893602765,0.003333279998412989,0.001446993981376997,0.016454162635575587,0.0115509582149706,6.525000240597603e-05,0.0074666962014258015,0.004585380136059429,0.002887886736818217,0.0017402258558987219,0.001006859667424998,0.0007525428119758286,0.00032937369779523933,6.530786890166274e-05,0.03152289956749721,0.02241466283673948,-0.0003135319659600902,0.013817443681784987,0.007983254338518994,0.004503451038594996,0.002437538849913132,0.0010039662759532128,0.0005075132223857488,1.3510440662385006e-05,-0.00027748189292728495,0.030519993174694962,0.018736706548165283,-0.000438310824440557,0.00963026992455377,0.0045438631418558825,0.0020074947930035906,0.0007944315381750263,-0.00038559752064079003,-0.00025050347776076336,-0.0003989806093140561,-0.0005139175402635711,0.02787803771688648,0.012705874957947913,-0.0002826337397669038,0.004618269948319756,0.0013452265306963798,6.785410423062892e-05,-0.0002835477821359106,-0.0011110778997503632,-0.0006307647761570241,-0.0002888211914200252,-0.00038204735287847275,0.03837081564943472,0.02012956297808647,-0.00036280953085732274,0.008349435064168655,0.003344385615580931,0.0020638178966133893,0.0008500466380673235,-0.0003336336695654278,-0.00042166530190551523,0.000552750319321748,-6.650863490562152e-05
2.949329672459135,0.06337116700498971,0.04441621301394604,-0.000205247669999105,0.026693011657954336,0.016922434124544097,0.012959816551738928,0.009726103106336476,0.005670692657154966,0.0037954778452558026,0.003563045580735869,0.0014580077448855438,0.018872974323944355,0.013267832860267732,8.491293715581418e-05,0.008595297768751467,0.005295275330913553,0.003346224131996691,0.002027613631956795,0.001181870833049632,0.0008812418535743957,0.0003968478873447222,9.03658708240062e-05,0.03564998999800741,0.025388791569546272,-0.0003437503633682277,0.015678800229046913,0.009081657350732478,0.005141205487856789,0.0027953455857157657,0.001167612798510223,0.0005963124448760675,3.313607107563103e-05,-0.00029941602437902576,0.0345580943751848,0.02128622322491597,-0.000481208277255161,0.011005172657756388,0.0052431235993357864,0.002356514764116389,0.0009633130940380067,-0.00038055346798209096,-0.0002471740839424573,-0.00042517763385371257,-0.0005615034121295528,0.03166586972107286,0.014545840751906194,-0.00031034319225251136,0.005383066022449827,0.0016422379984580512,0.0001648369334013776,-0.0002620601524637476,-0.0012058584145560865,-0.0006820459975277805,-0.00031017949480191293,-0.0004194417610287989,0.04342862347321882,0.02289106145661021,-0.0004125934667532041,0.009568081941202034,0.003866491777596427,0.0023687871208988506,0.0009685768294000826,-0.0003704687229803129,-0.0004783433614250926,0.0006028230810077329,-8.622962326924076e-05
3.2652895386874814,0.07062088178453005,0.04955681178335668,-0.00040699923971268857,0.02977977997108048,0.01882415053381644,0.01432820612635535,0.010659001543659348,0.0061266828296261885,0.004017817872534893,0.0037415104426958405,0.0014201877354181678,0.02142113050697119,0.015080973258581293,0.0001071891397057493,0.00979018640503913,0.006049517717561319,0.003834806766547714,0.0023353189600792837,0.0013703066728634294,0.0010192460496634167,0.00047056569592266297,0.00011920498825761586,0.03989507242360584,0.028454808652915314,-0.0003734632295775874,0.017602283907879504,0.010219890479410715,0.005804351810721299,0.00316840133119872,0.0013399126881528068,0.0006897955028278243,5.4865582862550024e-05,-0.000320266366293799,0.03872051914841082,0.023927379817347542,-0.0005230018162590312,0.01244113685044908,0.005981468089965389,0.0027308489224064625,0.0011480367756464586,-0.00036608414952060675,-0.00023825232625119213,-0.0004484835378336488,-0.0006073896910333428,0.0355902667858794,0.016474275347255582,-0.00033737064147834584,0.006201894143006687,0.001971081721495096,0.0002810962617464447,-0.00022967472075146664,-0.001294478007951492,-0.00072969632545388,-0.0003300590584203583,-0.0004559591042178608,0.048632142380537195,0.02575276534505743,-0.0004651541394550685,0.010844035435880844,0.004416238950820635,0.0026849492132082924,0.0010868536007733536,-0.0004111745454498846,-0.00054057915755056,0.0006466838889669427,-0.00011051111251855587
3.5856464392300906,0.07798641454453999,0.05478481934416114,-0.000656891847460904,0.03291448889942491,0.020736814856158494,0.015681478890223866,0.011554491670172968,0.0065345994928877925,0.004185081003278136,0.0038626755821569553,0.0013291967580867853,0.024096383738377986,0.016989061044251935,0.00013188225214570944,0.011050444638242648,0.006847277433237181,0.004352978855536825,0.0026628956525431525,0.001571784250207656,0.0011661444332875823,0.0005501600902183343,0.00015155520841417258,0.044247832772890454,0.03160504050282643,-0.0004029216903480678,0.019582789970534517,0.011394362201231778,0.00649047708624764,0.003555060951862428,0.0015197042829517534,0.0007871287379149632,7.800629682309297e-05,-0.00034052811496297663,0.04299767929933895,0.026653983711614593,-0.000563777381067473,0.013934747981403615,0.006756892163137832,0.003129294388707751,0.0013477217981792012,-0.0003426984549909902,-0.00022416888032110433,-0.0004692604453999198,-0.0006517824546796667,0.03964290629279979,0.01848749868327953,-0.0003637150632451561,0.007073508795165976,0.0023311564628114437,0.0004164920892393266,-0.00018643691687113354,-0.0013769267300568148,-0.0007738386876136183,-0.000348697939118879,-0.0004916641736128665,0.053967150872990005,0.028707292127576844,-0.0005207120143082999,0.012174092141073869,0.004991389724961323,0.0030103590083099983,0.0012030984967573144,-0.0004569088231293502,-0.0006093153432641081,0.000683238687873142,-0.00013982859718512838
3.910443588183418,0.08544054077622487,0.06007990298668623,-0.0009571801300774709,0.03608376617112702,0.022649513929268988,0.017009855543531113,0.012403659020229718,0.00688725156368774,0.004290938139363762,0.003920950688833335,0.0011813766620373113,0.026894756524360762,0.01898961261087851,0.0001587898649637509,0.012374270932711772,0.007687307473067455,0.004899744865644511,0.003009541183117869,0.0017856065845148186,0.0013212761851645782,0.0006352005161909509,0.00018728120362535903,0.04869580042983524,0.03483030628446151,-0.00043218922353073773,0.0216142804471416,0.012601013876737942,0.007196747170214464,0.00395327547081067,0.001705639669085224,0.0008871839569871627,0.00010182552137843991,-0.0003603847615018862,0.047377811771757795,0.029458548442135836,-0.0006034785536996358,0.01548179248079388,0.007566792759357653,0.0035501729334522143,0.0015613599104392119,-0.00031089389337096907,-0.00020554419775387184,-0.00048793288288656583,-0.0006946852388235869,0.04381326352590973,0.020580923824293572,-0.0003894149335751585,0.007996235667275468,0.0027216437120106195,0.0005704791842258341,-0.0001328063881706855,-0.0014531629128902385,-0.0008146726797753432,-0.0003663849026881198,-0.000526562068672181,0.05941674122483384,0.03174581157365845,-0.0005792866204667867,0.013554398904939842,0.005589448050827745,0.0033428291564714923,0.0013155301215446124,-0.0005086522197587888,-0.0006854242312553998,0.000711364984209111,-0.00017461726993876433
4.239756610216258,0.09295322428503712,0.06541952090030514,-0.0013091425364890282,0.03927286520042203,0.02455073663057022,0.018303357066911177,0.013197464840339665,0.007177665555458274,0.004329841256556473,0.003911616097000002,0.0009738135918425396,0.029810684176409415,0.021078997231829318,0.00018773315954018509,0.013759019374510177,0.008567620664927215,0.005473558675033378,0.0033739907392043257,0.002010883379064027,0.0014838633419598265,0.0007249663261312697,0.00022597738545652229,0.053224666535040654,0.03811992831801084,-0.0004615515064903928,0.02368961116303715,0.013835024614695081,0.0079199525872359,0.004360823485004396,0.0018961981781785665,0.000988865577030921,0.0001255339530307285,-0.0003803319741292024,0.0518472725192383,0.032332149242931985,-0.0006423095946334114,0.017077050049516464,0.008408062881283374,0.003991603071996944,0.001787598157728646,-0.00027143677554075895,-0.0001829100988904289,-0.0005049465837771465,-0.0007364367606885803,0.04808886499392781,0.02274858012268173,-0.00041449759170915384,0.008967612720287245,0.003141321773735652,0.0007424901138189474,-6.919907902539682e-05,-0.0015233159296010631,-0.0008523678318062934,-0.0003834259122722632,-0.0005607849814536102,0.06496170426040197,0.034857966874781654,-0.0006409665490016912,0.014980101903874629,0.006207381605847743,0.003680054291177481,0.0014221875794410371,-0.0005675209909135472,-0.0007696373129480386,0.0007300888599226364,-0.00021528400900993111
4.573639522949181,0.10049229689871306,0.07077975521708631,-0.001713513802842328,0.042466284403210035,0.02642864698403446,0.01955207155032134,0.01392757057727706,0.0073997490430598575,0.004297063039568999,0.0038309593414518764,0.0007045297365292838,0.03283717385351306,0.023252509675066348,0.00021837663990604476,0.015201378463050228,0.00948576976984905,0.006072585140558817,0.003754853216392633,0.0022464638262851334,0.0016530465319874862,0.0008189286905609382,0.00026727942560879483,0.05781863290858874,0.041462368938697085,-0.0004911116493407591,0.02580116009800307,0.015091270389408211,0.00865648296600614,0.004775246331797186,0.002089917156626906,0.0010910873265777407,0.0001485273806452276,-0.0004005651129364173,0.05639085933821284,0.03526496918813857,-0.0006802433671108847,0.018714808157836122,0.00927716527256847,0.004451302727156745,0.0020250524557115126,-0.0002250601011549563,-0.00015698843858563956,-0.0005206407980679027,-0.0007769901921779561,0.05245558955524727,0.024983703730324665,-0.0004390374693748253,0.009984597920995176,0.003588503502479019,0.0009315326616679749,3.782603662222224e-06,-0.0015874755448147442,-0.0008871440869245162,-0.00039998874524874086,-0.0005942665417858845,0.07058097104879042,0.03803232186846224,-0.0007057139077086494,0.016445828396185132,0.006841885381906652,0.004019504615962131,0.0015212122370554335,-0.0006344489458440423,-0.0008626627046342184,0.0007385770311637548,-0.0002620623691003523
4.912157147526866,0.10802418568778743,0.0761360010331956,-0.0021697982386883587,0.0456481245732075,0.028271523785487085,0.02074661768302753,0.014586402125085924,0.00754842650143373,0.004189078481433205,0.0036762328961268474,0.00037254059552711057,0.035966004539669555,0.025504610957531346,0.0002502613731790631,0.01669726513954991,0.010438797382002216,0.006694583481764424,0.004150469715143526,0.0024911432218534973,0.001827761383909182,0.0009162522966248238,0.000310689937308975,0.06246079714642036,0.04484512151863718,-0.0005210569869975721,0.02794050061079601,0.01636415682416122,0.00940268087856337,0.005194018459410911,0.0022851133095797786,0.0011927118104687782,0.00016997179012877354,-0.00042150257193210636,0.06099217106036743,0.038246347673540716,-0.0007173964853375224,0.0203887181057415,0.010170265590550375,0.004926898683904624,0.0022721877769753423,-0.0001724784883298807,-0.00012831841632970724,-0.0005355517180874616,-0.0008166525957227366,0.05689799934964774,0.027278652691017417,-0.0004630903795845059,0.011043660704722453,0.004061429180888193,0.0011367063782103633,8.551255869628538e-05,-0.0016457817821449274,-0.000919151919200566,-0.0004164174411253638,-0.0006271780696539901,0.07625209300358216,0.04125662091576959,-0.0007735022205565488,0.017945662799478512,0.007489556126901094,0.004358715929780731,0.0016109794945844743,-0.0007101025092943934,-0.0009648975946409763,0.0007360925615055729,-0.00031513892631042525
5.255374305093998,0.11551465782039053,0.08146301881903548,-0.002676673394622712,0.048802214201558634,0.03006793978353217,0.021878206603010594,0.015167383084753934,0.007619791955005156,0.004003349230598712,0.0034459429299829175,-2.19372666287369e-05,0.03918792871591195,0.02782908013728097,0.0002831399874916225,0.018242257041558203,0.011423578969316566,0.007337287665065842,0.0045590650103126025,0.0027435781704748968,0.0020068930232195834,0.001016134686752128,0.00035581456088690276,0.06713354647063507,0.04825554540270339,-0.0005516674495748314,0.030099205273612355,0.017648140216388223,0.010154925863645482,0.0056148082695475126,0.002480393825793049,0.001292551467638701,0.0001891170608916851,-0.00044354064318523145,0.06563399536363596,0.041265272190458106,-0.0007538371949579995,0.022092244002381214,0.01108342154935301,0.005415914652460615,0.0025274037153682947,-0.00011462576047754415,-9.772267081762886e-05,-0.000550027595964949,-0.0008554913691899984,0.06139969100093956,0.029625336040853902,-0.0004867045181028287,0.012141035154355143,0.004558052863425154,0.001356802499579786,0.00017535329196265644,-0.0016982799403505928,-0.0009487345578167814,-0.0004329629953370022,-0.0006594623350433315,0.08195173473518648,0.0445179389101429,-0.0008442305283925248,0.01947334349276371,0.008146846616350975,0.004695313011833604,0.001689956388596083,-0.0007949912312603817,-0.0010766732784013092,0.0007220339945433036,-0.0003746480849539503
5.603355816795258,0.12292954053707073,0.08673608596642857,-0.003231473721104905,0.05191285020540951,0.03180698952130353,0.02293875439309673,0.015664886322058244,0.007610883525309858,0.00373868359850851,0.003139936518512862,-0.00047746171281161343,0.04249284750979553,0.030218943972267102,0.0003166017053645518,0.01983132930381605,0.01243645120703443,0.007997895707437417,0.004978669509575161,0.0030023163606841597,0.002189167166310041,0.0011176835999046877,0.00040206847022493077,0.07181891661845828,0.05168057518420743,-0.0005828481610192024,0.03226860706242043,0.01893745329055518,0.01090928288992226,0.0060349827678540064,0.002674140802243886,0.001389691089218929,0.0002055617185279773,-0.00046672694832619485,0.07029863307069872,0.04431012633676202,-0.0007896939828896004,0.023818417579871916,0.012012403553922696,0.005915622756782381,0.0027890441495353004,-5.2117343191895146e-05,-6.564381921326506e-05,-0.0005644527907303308,-0.0008937014362010821,0.06594361550415571,0.0320151631404928,-0.0005099534564952368,0.013272504267733338,0.005076102741703075,0.0015906477074396602,0.0002726118468843412,-0.0017451882744532155,-0.0009760266690290277,-0.00044980260571380524,-0.0006912212556201725,0.08765616361798734,0.04780315853943347,-0.0009176981239336205,0.021022319217848556,0.008810094525230905,0.005026879734388045,0.0017568013594355815,-0.0008894496488241805,-0.0011980214018673097,0.000696198746477177,-0.00044035915274044765
5.956166503775327,0.13023537528173126,0.09193111225781161,-0.003830999490965744,0.05496484401930499,0.03347882746967434,0.023921563561321385,0.01607470417775381,0.007520603517764451,0.003395733192350134,0.0027594434134010203,-0.0009916718279935786,0.045869964633872405,0.032667104024827684,0.0003501377487871242,0.021459194337558534,0.013473648969576344,0.008673736761415283,0.005407141972611837,0.0032659595534563542,0.002373619504491221,0.0012200241963359383,0.00044893315527912375,0.07649891436815615,0.055107353217793274,-0.0006148836708496889,0.03444008824892715,0.020226575088240075,0.011662311017960223,0.006452343189083866,0.0028651781989992853,0.0014832283970500357,0.0002186598235892826,-0.0004914003731781083,0.07496822552435624,0.04736967171103469,-0.0008249521694808389,0.02556034622960059,0.01295306351426315,0.006423615365600511,0.003055558700756139,1.4090288392188515e-05,-3.2796604502155597e-05,-0.0005790587355136598,-0.0009312069594687715,0.07051238611634429,0.03443934248507408,-0.00053292855258897,0.01443365295024604,0.005613293682278502,0.0018369012990927993,0.00037644686204743415,-0.0017865535661945604,-0.0010011870921156044,-0.0004671542334907341,-0.0007224764365804088,0.0933416617637092,0.05109901086799515,-0.0009936445609038766,0.022585911437154518,0.00947584710166187,0.005351271728775797,0.0018103259404842896,-0.00099358008954478,-0.0013287866683384486,0.0006582603186663773,-0.0005122524641286707
6.313881990703002,0.1374000162794662,0.0970251547641907,-0.004470864844924609,0.05794367582422622,0.035074172648343,0.024820690940516175,0.01639393267828509,0.007348686401060209,0.0029759517009287956,0.0023070168655265717,-0.001560827166310854,0.04930787693994426,0.035165795731466755,0.00038335057432299066,0.023120303948176935,0.014531105944587895,0.009361835930712315,0.005842320335323743,0.003532735481948895,0.002558804020188342,0.0013223767051910704,0.0004959325312134849,0.08115576161367477,0.05852339216473886,-0.0006478146177605002,0.03660522379707163,0.021509848913362092,0.012410268411075651,0.006864446067198902,0.0030520243851587968,0.0015723833176262995,0.00022810837592461723,-0.0005176084193775051,0.07962498589389368,0.05043257386314265,-0.0008597332797569816,0.027311057138773253,0.013901172063946518,0.006937216314736453,0.0033252722177461273,8.335686446733473e-05,3.9487217579813515e-07,-0.0005942611858354038,-0.0009683166918560493,0.07508848399159217,0.03688894352334992,-0.0005557558181785706,0.015619864938353267,0.006167126975927232,0.0020943390650148934,0.00048615729353446553,-0.0018226400739207395,-0.0010243911316750402,-0.0004851095221816039,-0.0007532045302989976,0.0989848981284291,0.05439221992365091,-0.0010718356190931309,0.024157279235997857,0.010140483447990881,0.005666541226975123,0.0018498710352297483,-0.0011072736574798184,-0.0014685834125175003,0.0006085052868144262,-0.0005898741346585847
6.6765670987229635,0.1443930716181067,0.10199628707597234,-0.005145957678143122,0.06083565975548822,0.03658510082143667,0.02563149341980862,0.016620830401397474,0.007096367983657592,0.0024820632498515575,0.001786055749179175,-0.0021804676277166982,0.05279462838093937,0.037706729168989844,0.00041593813611858827,0.024808620403814843,0.015604601825136627,0.010058965803631284,0.0062818544542418715,0.003801154297283479,0.002743530224502458,0.0014236976509102415,0.000542477213498946,0.08577208371192682,0.061916220758501984,-0.0006816690981698736,0.0387555177764837,0.02278197374330237,0.013149913461515346,0.0072694484887526585,0.0032336680299337207,0.0016563014027871897,0.0002334178901231874,-0.0005456614813711212,0.08425138778224629,0.05348760757434389,-0.000893982314399289,0.029063650088535693,0.014852530536289424,0.007453758346710702,0.003596692584008846,0.00015496490226701634,3.3319058687600444e-05,-0.0006102701406093615,-0.0010049295373630485,0.07965445166413443,0.039354821862696565,-0.0005783383067040738,0.01682625923150284,0.006734891382226411,0.002361245628519358,0.0006010272858007899,-0.0018534597975928507,-0.0010458822083382838,-0.0005038660168689012,-0.0007834191335715811,0.10456321461473629,0.05766962166027864,-0.0011518622312493285,0.02572950337378315,0.010800658481075132,0.005970653271946053,0.0018747696290433108,-0.0012301212447146691,-0.0016169672017827819,0.0005470384128324352,-0.0006729582193866355
7.044275845455782,0.1511862614261259,0.10682469411653517,-0.005851062123404009,0.06362827917498064,0.03800428392715388,0.026350258969970133,0.016755187760766656,0.006766191135607608,0.0019180828016724287,0.0012013180597275212,-0.0028453792567516133,0.0563177231165004,0.04028157670149375,0.0004472523578408013,0.02651782596155393,0.01668956867897918,0.010761990279536395,0.006723519333349054,0.004069519893670706,0.002926377030824262,0.0015231080343593658,0.000587961001489361,0.09033099567109151,0.06527400178294979,-0.0007164103528924727,0.040883018015235584,0.024037773605916173,0.013877674091810871,0.007664936865452054,0.003408851600308718,0.0017344538972218623,0.0002344567071824735,-0.000575378346574109,0.08883025626622934,0.056523739029402345,-0.0009279112038383971,0.03081109676809986,0.01580292652662043,0.00797062924006825,0.003868185496575471,0.00022818531225565257,6.551187783345995e-05,-0.0006272132607796867,-0.001041119565524719,0.08419300545916766,0.04182782352693948,-0.0006009015559449585,0.018047833594620758,0.00731403316233519,0.0026363249763878267,0.0007202032426811604,-0.0018792461191800634,-0.0010657595705574974,-0.0005235128027117593,-0.00081319876978185,0.11005481490572211,0.060918584480733284,-0.0012334710691690026,0.027295652426715267,0.011452879289553306,0.006261933185046796,0.0018846473822086136,-0.0013616176727468143,-0.0017731688355214464,0.0004743183048771939,-0.0007609845476193311
7.417094659094365,0.1577536412944147,0.1114917199465934,-0.006579809330335984,0.06630984295672637,0.03932564790530757,0.026974178376169045,0.016797200344036537,0.006361145507695913,0.0012888451733007618,0.0005582177321658104,-0.0035495683652719302,0.05986419334323227,0.042881305469335065,0.00047698608146772383,0.028241358355853306,0.01778133829183228,0.011467334776303514,0.0071645799697099945,0.00433611841007608,0.003106310215647507,0.0016198703773725469,0.0006319157629049776,0.0948162204786777,0.06858538312110528,-0.0007521468020647258,0.04297977468838508,0.025272017171284966,0.014590260134410412,0.00804902934074974,0.003576605539900852,0.0018062107297310646,0.00023092813836312,-0.0006069932055704847,0.09334490686696376,0.059530391417788396,-0.0009615044273682004,0.03254647006249199,0.01674803443821737,0.008485118901217028,0.004138076330893993,0.0003021893355025257,9.658338081322517e-05,-0.0006453087886279905,-0.0010770112058154757,0.08868714003321902,0.04429884309844455,-0.0006233532708074862,0.019279270448561304,0.007901371976768634,0.002917595628286462,0.000842677094233465,-0.0019003335706900338,-0.0010842254190441265,-0.0005440781564726956,-0.0008424177051135361,0.11543893510562306,0.0641264918589705,-0.0013161338522491369,0.028848729451292007,0.012093737836973121,0.006538627807852715,0.001879286070473859,-0.0015011521023855418,-0.0019364614546128567,0.0003909282272651775,-0.0008533036906555971
7.795088360783395,0.1640717792016436,0.11598077757860716,-0.007326075673275225,0.06886975436410248,0.040543982018125556,0.027501797598893617,0.016748987909700183,0.0058857192193699,0.0005999094587138011,-0.00013724442499545863,-0.004286794941924691,0.06342070570003618,0.04549670786663192,0.0005048141092362365,0.029972170310661354,0.01887485385394308,0.012171460452969792,0.007602779424644108,0.004599254414464043,0.0032818687167603952,0.0017130071444869074,0.0006737368779464582,0.09921219054033495,0.07183939765973939,-0.0007887511056196608,0.04503805413343819,0.026479673903389823,0.015284487493948276,0.008419876462823344,0.0037359208033500664,0.0018710759637388635,0.00022284342658845282,-0.0006402771776066475,0.09777925310334079,0.06249721996534785,-0.0009947598670882784,0.034263049028546586,0.017683612639852464,0.00899442474632381,0.004404796546474327,0.0003761917292080832,0.00012603309363630943,-0.0006647692361616465,-0.0011127027824320102,0.09312027938897068,0.04675864026871486,-0.0006459042312504276,0.02051518136269683,0.008494001220755887,0.003203416765388455,0.000967616194402135,-0.0019168680484579553,-0.0011013461551967676,-0.0005656809961150215,-0.0008712743597730567,0.12069597904551453,0.06728123097513497,-0.001399632960594594,0.0303817280808869,0.01271995584130567,0.006799155888995964,0.0018587254565771607,-0.001647909009009842,-0.0021059047780848856,0.0002976675520943575,-0.0009493600852372657
8.178332575191668,0.17011994886770607,0.12027711756116984,-0.008083520772858392,0.07129889743978683,0.04165528501127563,0.027932263357816702,0.016612975963567162,0.005344753730772757,-0.00014266732239501148,-0.0008783843371208677,-0.005050204227898471,0.06697398344140133,0.04811844219216625,0.0005302650820803501,0.031703466820014806,0.01996521958298003,0.012870593424560943,0.008035440495326068,0.004857347391709675,0.0034518938219930836,0.0018017311201209982,0.000713011035549143,0.10350435554625052,0.07502578266020701,-0.0008262734923644113,0.04705066371471747,0.027656101966621976,0.015957189315695477,0.008775659247032299,0.00388595747189036,0.00192849734708041,0.0002098399491935035,-0.0006755410565153901,0.10211814823683639,0.06541426352015788,-0.0010275992711896137,0.03595404758062771,0.018605548002838267,0.009495965196590189,0.004666880712936918,0.0004496170221577465,0.00015334385780415408,-0.0006856935203758592,-0.001147925333345844,0.09747661255525729,0.04919832862308597,-0.0006685016908721365,0.021750179551776355,0.009088866205972155,0.0034918335434466715,0.0010939885969608856,-0.0019293386062514174,-0.001117549684173921,-0.000588318867761998,-0.0008995647970197932,0.12580780512947565,0.0703714572160505,-0.0014833246888495512,0.03188792714197612,0.01332826262860808,0.007042074813575623,0.0018230654820786262,-0.0018011183702537144,-0.0022806729247191,0.00019531002615126545,-0.0010482964288361925
8.566892123463866,0.17588046251364037,0.12436855509838728,-0.00884568586807935,0.07358987840844367,0.04265693249632189,0.028266225901560527,0.016392872486887963,0.004743944931785155,-0.000931852585086124,-0.0016578009849956771,-0.0058330161948766815,0.07051163029404835,0.050738106630271056,0.0005529878673623115,0.033428987372893945,0.021047996507854303,0.013561638095344197,0.008460364586705378,0.0051086931655592955,0.0036152197328740633,0.0018853831142322725,0.0007491446398459763,0.10767984630514267,0.07813571764263996,-0.0008647006756402082,0.04901139426927665,0.028797193386790994,0.01660592890510307,0.009114938639001023,0.004025843791844392,0.0019783873960756543,0.00019229781791410775,-0.0007124656345180805,0.10634807034009776,0.06827292573447646,-0.0010603130893501846,0.03761386275457253,0.019510128087808283,0.009987208863452104,0.004922764841902957,0.0005217034710893512,0.00017847043589902474,-0.0007078923581508862,-0.0011829322857507907,0.10174182659232124,0.05160993740446636,-0.0006911673843942725,0.022979371408034206,0.009683063271162723,0.0037812465039304753,0.0012211482923461636,-0.0019378474615994485,-0.0011327295967956444,-0.0006118830923965352,-0.000927327222479794,0.13075828135091216,0.07338709537293064,-0.0015668902712436914,0.033361581656133475,0.013916226361428686,0.007266543356261766,0.0017728057859495102,-0.0019597271137498803,-0.0024594575112946273,8.494618608175898e-05,-0.0011496893087749114
8.960853433792899,0.1813394875926758,0.12824646443123813,-0.009605358631302886,0.0757387577910225,0.04354959588295699,0.028507484455683935,0.01609495052543223,0.004090938300153165,-0.0017595631806992939,-0.0024674770206382065,-0.0066273003326272365,0.07402369905451626,0.053348762437397806,0.0005728158214806912,0.035143565923196084,0.022119784080614917,0.01424243362762949,0.008876114676336876,0.00535248898166851,0.0037711811334424066,0.001963402443588321,0.000781929068964741,0.11172872483729683,0.08116240970912833,-0.0009036387988757102,0.0509157848584108,0.02990062170009455,0.017229389544012336,0.009437166177588035,0.004155746538757308,0.0020206794683452285,0.000170216501515502,-0.0007508431681861125,0.11045841338727769,0.07106660737901933,-0.001092516721128562,0.039238133983849705,0.020395159435853048,0.010467414530600386,0.005172130021944537,0.0005924326454156883,0.00020121009293707734,-0.000731568985595079,-0.0012174575399664103,0.10590440188472032,0.053987060990359284,-0.0007138750176406318,0.02419900909147791,0.010274882774646247,0.0040709802266362186,0.0013486454809841315,-0.0019425018822093033,-0.0011470395119261186,-0.0006364740391882679,-0.0009545185141446105,0.13553440300035854,0.07632012087874288,-0.001649740776527997,0.034798466315397604,0.014482543611271341,0.007472791824967628,0.001709281883800903,-0.0021222019676579466,-0.002641090274901118,-3.2361358888039184e-05,-0.001252277018351694
9.360281327323447,0.18648603282217172,0.13190415131229874,-0.010356990269265235,0.07774222943155208,0.04433376303020595,0.02865819640599655,0.01572307943243076,0.003391282360303988,-0.0026186789960051166,-0.003300381246541245,-0.007426775510393075,0.07750017060299996,0.05594403263692672,0.0005892760882315176,0.03684253309617296,0.023177181141744847,0.014909740364156786,0.009279574004148692,0.005586610682326185,0.003918387384804464,0.002034958580920068,0.0008108466757031601,0.11564203057365598,0.08410050025184039,-0.0009433628276447668,0.052760067246756824,0.030963923982599343,0.01782574964421706,0.009740547274581013,0.004274332603737852,0.0020549279053311987,0.00014341301978131448,-0.0007909225470702227,0.1144394541001894,0.07378956508400092,-0.0011245346462265896,0.040823173966793184,0.021258250796237617,0.010934145989884934,0.005412737589373641,0.0006604768881072783,0.00022100308835901512,-0.0007569354020845986,-0.0012519115873282467,0.10995355239851506,0.05632395412634546,-0.0007367965620783808,0.02540570680041428,0.010862384446332187,0.004359253711539829,0.0014750134315818489,-0.0019439392991321249,-0.0011606774035321469,-0.0006621433983187492,-0.0009812399115941594,0.14012465396401952,0.07916386846205681,-0.0017318368020626152,0.03619493038933011,0.015026300177350994,0.0076605325242694875,0.001632436023158997,-0.002288074475647297,-0.0028247284658240103,-0.0001559133528712485,-0.0013560266413670465
9.765251428724307,0.19131485970159834,0.13533806855756017,-0.011091402943714652,0.0795987205905361,0.04501169642991819,0.028724665734473,0.015287735621534106,0.0026565725195446203,-0.0034984647149737596,-0.004145663042073298,-0.008221450961157685,0.08093150396796393,0.0585167944230389,0.0006029292960220115,0.03852030056551183,0.024216257778848903,0.01556212642596706,0.009671329808446046,0.005811808726638381,0.004057366577111026,0.0021006355162973543,0.00083630574311857,0.11941292198866169,0.0869450624275934,-0.000982744416597615,0.05454065937402053,0.03198497756476978,0.018394781383275296,0.010026835581904387,0.004383792664950711,0.0020828112457056233,0.00011353230614946983,-0.0008314205547808594,0.1182835329069467,0.07643671146808999,-0.0011555418061810591,0.04236493916316438,0.02209671444451933,0.011387099424428929,0.005646120487465916,0.0007275458929789364,0.00023905396703029672,-0.0007827983797776514,-0.0012851183719653745,0.11388054441425459,0.05861496410214978,-0.0007593887716305765,0.026595240030117755,0.01144302709280908,0.004645529823693931,0.0016012660779868104,-0.0019411740702289402,-0.0011728476750487006,-0.0006879934425260326,-0.0010069627395662387,0.14452118083533413,0.08191210365182817,-0.0018117660162003868,0.03754663855539392,0.015545602288850265,0.007830397421251974,0.00154539589265453,-0.0024542841212365826,-0.0030079945034863563,-0.0002834126545057504,-0.001458966443458287
10.17585016618839,0.1958211809573911,0.13854644009162845,-0.011801666473552528,0.08130854034557884,0.045586485621035115,0.028713008652152282,0.014797468326497795,0.0018961691379030833,-0.0043898022564911095,-0.0049943211946511116,-0.009003210300724974,0.08430988979430745,0.061061894134112026,0.0006139258282937901,0.04017293598565372,0.02523374463423096,0.016197698771105745,0.010050765619258993,0.0060279509861204655,0.00418806550944333,0.0021606462543752804,0.0008586739764931978,0.12303590155063328,0.08969283308220462,-0.0010212377309502206,0.05625499101522604,0.03296179905691086,0.018935977313273664,0.010296576368701911,0.004484711031814372,0.0021050562787051194,8.1586057186353e-05,-0.0008713472684275862,0.12198441601343157,0.07900406343416078,-0.0011851705899512835,0.0438606488328405,0.02290859800032805,0.011825393703048317,0.005872367293462744,0.000793870457744907,0.00025576121110791356,-0.0008083968497034923,-0.0013166090213643715,0.11767797556735395,0.0608558536856126,-0.0007814663110723465,0.02776478712363024,0.012014778237470729,0.004929159494728013,0.0017278056110331635,-0.0019336957792394434,-0.001183236234913387,-0.0007136203570210514,-0.0010311698192282512,0.1487168867118856,0.0845603484305729,-0.0018888514011827582,0.038851075759360414,0.016039659227239874,0.007983165383643749,0.0014504178792332416,-0.0026187955419008577,-0.0031891729284511013,-0.00041315068490016516,-0.0015599856442629586
10.592142360860374,0.2000004798140035,0.1415261200440632,-0.0124848155764814,0.08287009131108412,0.04605982793297897,0.028625398882574853,0.014255102342116558,0.0011136691119320692,-0.005287745472008042,-0.0058416338021563255,-0.00976820200818778,0.08762427512630253,0.06357136087793902,0.0006218344957403004,0.04179460828033309,0.026226130304847012,0.01681316849636737,0.01041441829852124,0.006232432828355574,0.004308663589243871,0.002213740847687856,0.0008771420134343421,0.1265034035629073,0.09233835660676235,-0.0010591738427782145,0.05789925971194769,0.03389247915443235,0.019447198988494896,0.010547147592316251,0.004575296777178946,0.0021205064365974694,4.653325882824758e-05,-0.0009116803750374951,0.12553371786376386,0.08148610660748673,-0.0012136613601940248,0.045306324950129886,0.02369171199261631,0.012246842180744523,0.006088731726206473,0.000857607752631865,0.0002700530382318514,-0.0008348539638236156,-0.0013470929127040096,0.12133619130197319,0.06304034629444816,-0.000803126188991483,0.0289100126758132,0.012575737416479433,0.00520824057295864,0.001852479242163856,-0.001922995831567763,-0.0011927936494260868,-0.0007396819855558724,-0.0010543741980695725,0.15270339368537061,0.0871024372940317,-0.0019632699433830892,0.04010419428794864,0.016507370961357067,0.008118275673565638,0.0013465768558192247,-0.002782002204523271,-0.0033680962591543123,-0.000544942079387622,-0.001659099211144233
11.014214440933172,0.20385203871336063,0.14427773675266664,-0.013136831682212254,0.08428441909508932,0.04643484420699778,0.028466557119243938,0.01366674618919777,0.0003152518405599181,-0.006185661541455037,-0.006681261784283017,-0.010511239218017502,0.090865926170738,0.0660394176762555,0.0006263444713615626,0.04338112017731027,0.027190453651302064,0.017406086026903578,0.010760475895715027,0.00642416469767323,0.0044184194017282425,0.0022593512204396294,0.00089133731307538,0.12981057360429551,0.09487872000468588,-0.0010967232421983976,0.05947116373708551,0.03477540559849809,0.019927188512328678,0.010777754335178349,0.004654844707856083,0.0021287085765157006,8.431486418085873e-06,-0.0009521933832422168,0.12892581670432454,0.08387924920536036,-0.0012413967315957268,0.04669921956261299,0.02444407129413608,0.012649884977643001,0.006294305059456936,0.0009180325363081543,0.00028144004453150656,-0.0008619257455688204,-0.0013764343367012163,0.12484829202263276,0.06516426701743792,-0.0008245910751119573,0.030028193343806665,0.013124050703453415,0.005481278937755552,0.0019742118089570273,-0.0019096603778473793,-0.0012017471170427717,-0.0007660345986508693,-0.0010765137006700765,0.15647550150002007,0.08953447502643669,-0.0020347191348932168,0.0413035972698143,0.016948181395992017,0.008235813798741597,0.0012349065203313215,-0.0029431254663359447,-0.0035442883706461236,-0.0006779768688786135,-0.0017557661483486732
11.44215283459969,0.20737833857707436,0.1468037519800085,-0.013753858971707887,0.0855544738335831,0.046716351971742426,0.028242028818289997,0.013038857811768606,-0.000492385897629652,-0.007076681560248124,-0.0075069971353387685,-0.01122757334141987,0.09402798950051451,0.06846087694654746,0.0006271667733284286,0.04492877450707819,0.028124619410486575,0.01797477264539077,0.011087384588746847,0.006602271847723223,0.004517065539356146,0.0022975009486346587,0.000901020157266907,0.1329548221100818,0.09731227794348322,-0.0011338777694456942,0.06096964429319106,0.03561036914254147,0.0203756281384558,0.010987893664963725,0.004723545585032927,0.002130234300170283,-3.235411094540967e-05,-0.0009928651877748327,0.13215738738809352,0.08618121703737364,-0.0012682565395491113,0.048037620592508795,0.02516505002128461,0.013033814547396105,0.006488045628306795,0.0009749467227094794,0.0002901495487883331,-0.0008898800500548127,-0.001404976680507522,0.12820967085062823,0.06722421828607886,-0.0008459272354778675,0.03111669901043949,0.013658625199366291,0.00574763276840973,0.0020923731764681663,-0.0018940695481613659,-0.0012100732608084314,-0.0007927081721071857,-0.0010978625625705674,0.16003060614534995,0.09185409066259148,-0.00210304881103298,0.04244774375855293,0.017362224833789984,0.008336449092401664,0.001116146147788404,-0.0031012731024672472,-0.0037165797911600305,-0.000811219262266839,-0.0018495046842436208
11.876022363004614,0.21058443871646645,0.14910910279384582,-0.014331542911762384,0.08668446771439607,0.04691014217394729,0.027958780547808055,0.012379078288993166,-0.0013019129517276309,-0.007953722007173245,-0.008312233652153368,-0.011911634276894454,0.09710504776807358,0.07083233957824951,0.0006246010007502626,0.046435057000811304,0.0290264547926297,0.018518181859992273,0.011394809765434857,0.006766626637397004,0.0046046051286024485,0.002328039014006796,0.0009062608300123332,0.13593527134375405,0.09963906517158125,-0.0011702034688267618,0.062394514176985154,0.03639729378290857,0.020792936539302243,0.011178235049883876,0.004781914162652362,0.00212559931007071,-7.548893574769163e-05,-0.001033603990276756,0.13522683383984574,0.08839111916733408,-0.0012938776858122027,0.04932054331641109,0.025853700160945826,0.01339843783287094,0.006670169783287105,0.0010282651951078377,0.0002963093838573446,-0.0009182060312052104,-0.0014323205417728223,0.13141750188204354,0.06921835679367846,-0.000866760885015259,0.03217401861692262,0.01417832133378768,0.006006640124889097,0.0022067534926981307,-0.0018760944970803097,-0.0012175862652564556,-0.0008194800468070068,-0.0011182002042183213,0.1633682941322675,0.09406066662948913,-0.002167803516188412,0.04353604543873984,0.017749737599718145,0.008421324833938421,0.0009919635491260413,-0.0032550353172367554,-0.0038836867279303413,-0.0009436342102671996,-0.0019398692356949153
12.315931061389078,0.21347750507045532,0.15120016028504804,-0.014866125774885294,0.08767998874093194,0.047022252400520125,0.027623867572889756,0.011695565081015004,-0.0021055340041970325,-0.008809721832768529,-0.009090766012340282,-0.012558564160627651,0.10009281533979375,0.07315073664971472,0.0006189004774662499,0.04789762691030047,0.02989481159426657,0.019035698224153196,0.011682579925902175,0.006917446691192327,0.004681265869288245,0.0023514646862838667,0.000907397602351231,0.1387524003572422,0.10185966029280276,-0.001205257942233308,0.06374614845842448,0.03713638853544012,0.02117962179007055,0.011349573896838406,0.0048308512894225395,0.0021156350290234163,-0.00012013885932771082,-0.001073599512512547,0.13813399537336501,0.0905088526456697,-0.001318329657978576,0.05054754923435217,0.02650978741900705,0.013743882608455668,0.006841086679756463,0.0010787238788427017,0.0003005260597887614,-0.0009466122408391395,-0.001458389639110726,0.13447039051468895,0.07114509626833843,-0.0008871620344426816,0.03319853173638793,0.01468232883343472,0.006258229329234447,0.002317609153238561,-0.001855602795738185,-0.0012241007893562092,-0.0008461413156555778,-0.0011374559301983787,0.16648978366217496,0.09615431731567406,-0.0022284892874751055,0.04456842593804665,0.01811157189878419,0.008491886291758795,0.0008642372722056347,-0.0034029719415081387,-0.0040445382413225525,-0.0010738612457185596,-0.002025800971923214
12.761932947373651,0.21606633153844362,0.15308423998806134,-0.01535426482920869,0.08854667038361966,0.047059097609124065,0.027244616623510035,0.01099616126505893,-0.0028962965947190375,-0.009638341637489008,-0.009836812893728642,-0.013164148169343996,0.10298784666612783,0.07541348972959618,0.0006103889834516781,0.049314723636463324,0.030728411373082767,0.01952684315787615,0.011950901297009243,0.007055014980568962,0.004747367008757558,0.0023680329368115263,0.0009046710510026056,0.14140772276272456,0.10397529055657116,-0.0012388576487932673,0.06502533766673242,0.03782872687667421,0.02153704723240838,0.011503193040779996,0.004871211032004677,0.002101192620488859,-0.00016545055737400522,-0.0011125133535111055,0.14087978019195208,0.09253496518353944,-0.0013410284645919595,0.051718790286227896,0.02713324457680259,0.014070390848543203,0.007001140256059928,0.001126460966959131,0.00030320649836970194,-0.0009744193858699475,-0.0014826476396266408,0.13736802956341848,0.073003725965251,-0.0009067465126298152,0.03418949669209076,0.015169973758394762,0.006501987794899646,0.002425084855792368,-0.0018324067784316852,-0.0012292944488297081,-0.0008721439559904486,-0.0011554167516877973,0.16939767096742747,0.09813592778453484,-0.002284771858778371,0.04554514803325714,0.01844846145104941,0.00854981902840693,0.0007351681194797093,-0.0035436529311810437,-0.004197987379750198,-0.0012009211677987152,-0.002107011235202948
13.21413605619947,0.21836100374140277,0.1547698575141244,-0.01579311964280665,0.08929125099176671,0.04702734328064136,0.026828183722848644,0.010288215825378144,-0.0036674489183161187,-0.010433765685038867,-0.01054550238398056,-0.013724427461605893,0.10578737553966042,0.0776188359854545,0.000599277589358254,0.05068472067963212,0.031526021866682456,0.0199913243883504,0.012200031575164746,0.007179926341587171,0.004803676085952898,0.002378349884155722,0.0008983820338288417,0.14390353353890417,0.10598794847947506,-0.0012701380715947142,0.066233181786723,0.03847471484250435,0.021865833521416817,0.011640157185972843,0.0049042239247852,0.0020832247372811748,-0.00021072978622836602,-0.0011496581930214437,0.14346589797616585,0.09447044635836338,-0.0013617488164908156,0.05283425846805508,0.027724032542258158,0.014378356903120771,0.007150970717825463,0.0011722239382111975,0.0003049010446817225,-0.0010013775460128171,-0.0015049575154266854,0.14011100372588614,0.07479381224271166,-0.0009253083302641956,0.035145776503931615,0.01564049346440936,0.006738051674316402,0.0025295044791125046,-0.0018061218785498157,-0.001232798728738427,-0.0008973035274171567,-0.0011717906245427895,0.17209558559407584,0.1000071179285342,-0.002335965949192144,0.04646692134037937,0.018761121372527036,0.00859627816796498,0.0006061553280884761,-0.0036757086626934094,-0.004342718799514049,-0.0013236165947964965,-0.0021824672131824127
13.67261601253533,0.22037258497376686,0.15626566007914477,-0.016180883108062143,0.08992027293630374,0.046932910430904064,0.02638049144596091,0.009578034858022699,-0.004413702403744758,-0.011191386245953472,-0.011212660784074633,-0.014236612567122702,0.10848917333103733,0.0797650726762227,0.0005862551073925674,0.05200647536959714,0.03228695260126707,0.020428855874923674,0.012429974101994883,0.00729213597723925,0.004850132959973242,0.002382939816240622,0.0008894097680547034,0.1462427045534099,0.10789995789809853,-0.0012988225923907509,0.0673712106405449,0.03907547660445403,0.022166846916982577,0.011761023786474251,0.004930495530251612,0.002062407785328189,-0.0002554069470641373,-0.0011846028491695544,0.14589470310998529,0.09631668671114205,-0.0013801079288458713,0.053894472592928185,0.028282249473954277,0.01466790864266564,0.007290822765022293,0.0012163295781042875,0.00030611427486478275,-0.0010269866186454594,-0.0015248758652714129,0.14270058981695033,0.07651559362968811,-0.0009424605591150873,0.03606692117333169,0.016093477210178227,0.0069660334847734895,0.0026307478818167647,-0.0017769593634762517,-0.0012345580447011176,-0.0009212291774614139,-0.0011863979177505024,0.1745880322568973,0.1017703334071947,-0.0023818308571490316,0.04733462544809443,0.01905047937015962,0.008632736213750256,0.00047882644258797106,-0.0037982130928377283,-0.004478172823990038,-0.0014414184291436014,-0.0022520033030456734
14.137448441050028,0.2221128803356239,0.15758134726721137,-0.01651636684313921,0.09044087592852838,0.04678220314643584,0.025907967910257935,0.00887152975129541,-0.005130616956236002,-0.011907441800759191,-0.011835047040727985,-0.014698409551751298,0.11109150202385877,0.08185087713137743,0.0005715122220656033,0.05327914478104884,0.03301053038838853,0.020839135871040276,0.012641005551059802,0.007392182570285885,0.0048873353959579145,0.00238199996514541,0.0008775781750447472,0.14842862138007668,0.1097138955116205,-0.0013246859545346505,0.06844095137369857,0.039631985566587466,0.022441149504420378,0.011867083527962593,0.004950790503446011,0.002039233341113824,-0.0002989017229140409,-0.001217089961548506,0.1481691317778901,0.09807566971603084,-0.0013958349464747418,0.05490057816045524,0.028808245780043575,0.01493933489059862,0.007421031753516005,0.0012587251379922327,0.0003069136599277899,-0.001050807020698809,-0.001542059105343214,0.14513865794608316,0.0781693481223765,-0.0009581519365026857,0.03695259108554728,0.016528464044331892,0.007185859856992862,0.0027289848477155183,-0.001744856903176359,-0.0012344266452022684,-0.0009436622112078299,-0.0011990177661622674,0.1768801968070599,0.10342800163167155,-0.002422121767094279,0.04814940917077214,0.019317544130899308,0.008660364224904507,0.00035442698775415833,-0.003910531733099418,-0.004603698758801303,-0.0015532558511281193,-0.0023149234546962025
14.60875218050881,0.22359431365892507,0.1587264172553204,-0.016799212587012356,0.09085990243982178,0.046580900657194696,0.025415623701331054,0.008173377963664075,-0.005814286516321053,-0.012578635261739152,-0.01241073625634767,-0.015109183012063723,0.11359311889948548,0.08387520109937584,0.0005551895150095646,0.054501980140917325,0.03369651550739993,0.021222234078069648,0.012833033523694201,0.007480128643776699,0.0049154866497245035,0.0023757602229355127,0.000863320195419588,0.15046505768703994,0.1114324524810268,-0.0013473568518332934,0.06944436709713045,0.04014554237409044,0.022689482579703168,0.011958669876000045,0.004965354281740331,0.002013976312148979,-0.0003412936924055594,-0.0012468927070973003,0.15029256239123306,0.09974906637676302,-0.0014089454673799435,0.05585294413737659,0.02930223505657158,0.015192960337091476,0.007541684408069847,0.0012996473981175681,0.00030743493303107984,-0.0010731124840852096,-0.0015567920192126818,0.14742762308223278,0.07975553025217072,-0.0009720926779555747,0.03780259947294071,0.016945355095054994,0.007397185858335797,0.0028239285287076183,-0.0017099947082094256,-0.0012325929125799762,-0.0009647814814964693,-0.0012097666843955306,0.1789778478667474,0.10498315040668378,-0.0024565003258534878,0.04891274543041567,0.019563159058396,0.008680034457406682,0.00023378054527263184,-0.004012403419533524,-0.004718988493865509,-0.001658983830701268,-0.0023711719612424962
15.086592052056364,0.2248296908323772,0.15971084743823108,-0.01702961256605232,0.09118396798338488,0.0463342904451113,0.024908186468472118,0.007487636223021899,-0.006462270022340237,-0.013203091073258018,-0.012937792071289806,-0.015467807075419145,0.11599322624943977,0.08583761846732638,0.0005378750892882974,0.055674470454628006,0.03434451624398333,0.021577851428446093,0.013006064295547983,0.007555963024245065,0.004934762610385059,0.002364822940071305,0.0008470191105930764,0.15235621147908568,0.11305881517079004,-0.0013666580505189688,0.07038291100083995,0.040616913833941566,0.0229125154798383,0.012036109102734711,0.0049743633878019,0.001986897378621777,-0.00038172036205620104,-0.0012734405029822763,0.1522687877312071,0.10133940438780348,-0.0014190830457296716,0.05675279195311419,0.029764714784172502,0.015428810501765054,0.007652862618495321,0.0013389612561315615,0.00030770212528228913,-0.001093287495892834,-0.0015684846041857426,0.14957038159721933,0.08127532374795267,-0.0009842305726888258,0.03861661931725002,0.017343781357230203,0.00759981478442778,0.0029153512023148325,-0.0016725719483927765,-0.0012288958923465884,-0.000984094555181864,-0.0012182910510511924,0.18088731738456215,0.1064390930266811,-0.0024847252053983937,0.04962592022015369,0.019788276959658138,0.008692767888990472,0.00011761512466819346,-0.004103440749614055,-0.004823624094851856,-0.0017577619829658084,-0.002420157196758952
15.571065287409711,0.2258321746458891,0.16054481031412526,-0.017208541956230974,0.09142030746247626,0.04604809694708153,0.02438999731101901,0.006817277256167612,-0.007072969371482695,-0.01377972670022044,-0.013415998492243734,-0.015774772670480428,0.11829156990423424,0.0877378710037258,0.000519505448243218,0.05679670721584696,0.034954783740104335,0.0219061652750442,0.01316009924388951,0.007619817702543451,0.00494515933462853,0.0023491910990051067,0.0008289466806788202,0.15410659141189248,0.11459646728252353,-0.0013826349588531343,0.07125948416344614,0.04104824879778596,0.023111139306420156,0.012099804951700153,0.004978064825121369,0.0019580154856932526,-0.0004205911732996469,-0.0012970641909587494,0.15410204746953632,0.10284935931726351,-0.0014264063835281316,0.057601713865103266,0.03019670750740734,0.015647268928211673,0.007754108297056183,0.0013763764252476027,0.0003077124847865537,-0.001111656073214988,-0.001577354918743879,0.15157034456672344,0.08272993441252739,-0.0009944387527310345,0.03939535781167021,0.01772412013465752,0.0077936501945441794,0.0030027988199052267,-0.0016331610474940182,-0.0012237715558345882,-0.0010018828780084868,-0.0012246550175285902,0.1826153414828305,0.1077996448543937,-0.0025070624515514685,0.050290991907672215,0.019994395940358175,0.008699432933927657,6.346142146439253e-06,-0.004183813039995327,-0.004918065070928489,-0.0018500740163071609,-0.0024621462243111063
16.06225831476176,0.2266151861176932,0.1612387674065391,-0.017337657138328865,0.09157593245778978,0.04572714489089952,0.02386480995559002,0.006165460861315877,-0.0076446439805755466,-0.014307272020278126,-0.013844844153105407,-0.016030809988339112,0.12048840737241104,0.08957633423092475,0.0005002155831669627,0.05786901941779439,0.035527623204771173,0.0222072074366334,0.013294981300292233,0.007671670516391722,0.004947083166466179,0.002329029445833399,0.0008089293329412435,0.1557211460617306,0.11604898103993767,-0.001395327850987086,0.07207599968553706,0.04144042582093341,0.023285875811976657,0.012149954535349946,0.004976562149007784,0.0019276323805829543,-0.00045777252788199404,-0.0013177439171388149,0.1557969702477085,0.1042816867173949,-0.001430832830088902,0.05840107519303762,0.0305988188716837,0.015848533916046976,0.007845514348704717,0.001411615466210499,0.0003073350574623917,-0.0011282418399778413,-0.0015835169833994772,0.15343140489878151,0.08412110638496972,-0.0010026391899550914,0.040139130425398024,0.018086288097219034,0.007978297496999813,0.0030860200456074914,-0.001591957700984514,-0.0012171771316321599,-0.001018127895547499,-0.0012290365519885404,0.18416916703282551,0.1090689643337098,-0.002523410840163463,0.050909937146382506,0.020182275031693283,0.008700477355881739,-9.989811289611533e-05,-0.004253752002967378,-0.005001835593806343,-0.0019353321960179182,-0.0024972139718612177
16.560279169353645,0.22719236562845133,0.16180287752641803,-0.017418367929907048,0.09165755167392665,0.045376562098130915,0.023336412149089224,0.005534191629490159,-0.008176821888438945,-0.014785535628269371,-0.014224888389236842,-0.01623701436797267,0.12258468281428483,0.09135359389871303,0.00048022185096051865,0.05889190659213434,0.03606384019106734,0.022481628407209294,0.013411101687768805,0.007711894460191072,0.004940811371102617,0.002304578434266992,0.0007872415135301758,0.15720517398629996,0.11742031013084409,-0.00140483293807281,0.07283516833177787,0.04179573708880589,0.02343794831877417,0.012186935707077566,0.004970065430642336,0.0018959562527795086,-0.0004932604620105335,-0.0013357889268322408,0.1573586919689074,0.10563964746632269,-0.0014324943336472302,0.05915273408285893,0.03097227396268189,0.01603298585268439,0.007927038215316904,0.0014448727147541398,0.0003066749290496815,-0.0011432980779670378,-0.0015872989929855135,0.15515797454812205,0.08545047836396577,-0.0010090927697597584,0.04084846177469611,0.018430793814012976,0.008154069809233675,0.0031649146681204817,-0.0015492908343535728,-0.0012092466084658888,-0.0010329715175729306,-0.0012317000378053195,0.18555649957007342,0.11025107185673609,-0.0025339849147609085,0.051484649472319434,0.020353362127659425,0.008697128822157868,-0.00020046345683868413,-0.004313291981090997,-0.005075170717476836,-0.002013815631554654,-0.002525444611851827
17.065214279378278,0.227577401974368,0.16224767333404866,-0.01745299719619792,0.09167188291776271,0.045001296446338955,0.022808250620237273,0.00492598339557482,-0.008668443716835441,-0.015214305877753834,-0.014556749102711162,-0.01639521375749821,0.12458186023295907,0.09307062470884656,0.000459486605749423,0.05986625584857873,0.03656413547984433,0.022729667272022025,0.013508588320778756,0.007740887231841482,0.00492676990762321,0.002275851524297403,0.0007636639282225014,0.15856440788243942,0.11871468274136614,-0.0014113873558200438,0.07353984390241311,0.04211599852826361,0.023568458783134117,0.012211264745370624,0.004958811054629001,0.0018630826558396559,-0.0005272804166233089,-0.001351257693666923,0.1587927293041113,0.10692678839414997,-0.0014316449046697095,0.0598585931385026,0.03131809664864559,0.016201306194973935,0.007998996475493153,0.0014759013027450438,0.00030579204440770455,-0.001156669580716954,-0.001588845786895204,0.15675499665413806,0.08672037891660662,-0.0010136019678599003,0.04152423128681781,0.01875804768563702,0.008320756864114598,0.003239013668219947,-0.0015053043363798613,-0.0011998438643178102,-0.001046403038949605,-0.0012327257045868288,0.18678540467682006,0.11135098597439272,-0.0025393297828125902,0.052017685156489024,0.02050905015591162,0.008689879290695816,-0.00029535906597861924,-0.0043626671417532565,-0.005138082578326754,-0.0020856281386611593,-0.002547481620461137
17.577160876552686,0.22778409313937198,0.16258372647130723,-0.0174434260791133,0.09162618693684056,0.04460611038006992,0.02228391423811515,0.0043431044464703845,-0.009118789957198004,-0.015593493755118178,-0.014841149053720684,-0.016506658084473266,0.12648198658898677,0.09472927799343303,0.0004380000029355063,0.06079326246815115,0.03702938968496031,0.022952482081475097,0.013588289995671606,0.0077590691207006885,0.004905514571903928,0.002243306352893195,0.0007384077249942327,0.1598048360154297,0.11993668897427714,-0.0014152530382666745,0.07419307219956563,0.042402895324151146,0.023678499657375753,0.012223838494981308,0.004943344441202342,0.0018293199390684671,-0.000559700143603929,-0.0013644066961055485,0.16010495344586703,0.10814693599148509,-0.0014286114111237427,0.060520885962365545,0.031637727006423866,0.016354305504425796,0.008061718605928024,0.0015049835936425068,0.0003046237411955777,-0.0011687156008454921,-0.001588447777264119,0.15822777965411805,0.08793374061406115,-0.0010164895327471678,0.042167849708677846,0.019068663215723935,0.008478729510766083,0.003308497261031169,-0.0014603009533916407,-0.001189146461674988,-0.0010584898676560934,-0.0012322398625376856,0.18786424484292505,0.1123737604622316,-0.0025394030991424048,0.052511465533390395,0.02065043827603912,0.008679923819027763,-0.0003837768888927258,-0.0044018576985414195,-0.00519069607159172,-0.0021510276896499736,-0.002563416788611043
18.09620538906977,0.22782613868600757,0.16282143357936885,-0.01739195191381902,0.09152708433106033,0.044195556852591855,0.021766308742718624,0.0037871999198753046,-0.009527894023300613,-0.015923684058013747,-0.015079138622646532,-0.0165733552126238,0.1282876470702949,0.0963311015621225,0.0004161016587376057,0.06167413383555663,0.037460724134264586,0.023150604869806087,0.013650792624941725,0.007767046191222334,0.004877555457510221,0.0022073325669155234,0.0007116803584795681,0.16093277294137745,0.12109074198070481,-0.0014161213529605135,0.07479756296435423,0.04265848797368055,0.02376940380390588,0.012225548309049929,0.004924149821488996,0.0017951163711417476,-0.0005903587575508936,-0.0013752989797131971,0.1613015675583033,0.10930389513633404,-0.0014232286592442134,0.06114165745233368,0.031932297762981926,0.01649262420521374,0.008115487271632799,0.0015322679027211451,0.00030393011869715166,-0.001179025232176623,-0.0015862046828734788,0.1595820424362225,0.08909297549410168,-0.0010177367330950374,0.042780145849844374,0.01936314284737289,0.008628134726234572,0.0033735496813180926,-0.0014140372519776164,-0.0011768263933170586,-0.001069213459781076,-0.001230598710687943,0.18880171840373522,0.1133242713113139,-0.0025345444345765407,0.05296866905333932,0.020779098520493824,0.00866782056253326,-0.00046575203258989085,-0.0044312355846832,-0.005232721350703896,-0.002209573019463625,-0.0025734244192092428
18.622466655694787,0.2277170850923725,0.16297090074781828,-0.017300419143903966,0.09138119027676789,0.04377415300716286,0.021259103996534114,0.00326102051689281,-0.009894834813821574,-0.01620489905064078,-0.015271518092237282,-0.016596906963970245,0.13000184237369397,0.09787847061999537,0.0003938699127529288,0.06251071932950138,0.037859445309777306,0.02332548718637559,0.013697652072559928,0.007766019355867101,0.004843761873043355,0.0021682011967474753,0.0006834715847524358,0.16195467967362234,0.12218171129291987,-0.0014145084966270221,0.07535677488465055,0.04288504525241972,0.02384275729359255,0.012217574054121749,0.004902012766164942,0.0017611237987804887,-0.0006190259755023721,-0.0013840037591255044,0.16238898687309938,0.11040197710744894,-0.001415393350594906,0.06172354195298513,0.032203231064709285,0.016617261547649774,0.008161593197199248,0.0015583526639340822,0.0003035229937287091,-0.0011878016536439196,-0.0015820787250722316,0.1608238205249352,0.09020112381479099,-0.001016996075982025,0.043362528953814386,0.019641969120750565,0.008769455137357468,0.0034347202766928566,-0.0013665511286010403,-0.001162975837548817,-0.0010784894509074604,-0.0012275898198738668,0.18960656916998156,0.11420782416050265,-0.002524879317529101,0.05339154639062804,0.020895886210263163,0.008654639444014631,-0.0005400649534922635,-0.004450331354580908,-0.00526423731177526,-0.0022617144817773265,-0.002578139683002856
19.15603110462064,0.2274700436927171,0.1630421262058493,-0.017170673768143584,0.09119474390964015,0.04334564372716974,0.020764737514654245,0.0027658583986782657,-0.010219363068790004,-0.016437710601561704,-0.01541908199084166,-0.016578558097804945,0.13162781611831198,0.09937379972818265,0.00037164377338795877,0.06330439478364262,0.038226314552986564,0.02347776985572928,0.013729458918574279,0.0077565550768246925,0.004804845737600441,0.0021267392290974796,0.0006543334786558704,0.16287705658241727,0.12321443342548065,-0.00140966143850947,0.07587328578701834,0.04308380003316076,0.023899642802991925,0.012200880820188033,0.004877821938825494,0.001727774621580582,-0.0006454215603717312,-0.0013901179651823615,0.16337363764547597,0.11144531113793806,-0.0014053217440770328,0.062268573743485996,0.03245150028416301,0.016728894160455424,0.008200304428403271,0.0015835556501293882,0.0003039941674716891,-0.001194638358438403,-0.0015760310589819832,0.16195919255781147,0.09126149247654608,-0.0010146108955749785,0.043916243159971606,0.019905519294976318,0.008902816131924129,0.0034920641408368626,-0.0013175989864372063,-0.0011471716823446285,-0.0010859967288700091,-0.0012232698527429896,0.19028758792011785,0.1150297415636974,-0.0025103016481426597,0.05378281255764525,0.021001879822575665,0.008640859595514376,-0.0006066918166688478,-0.004459317198461004,-0.0052850710221364556,-0.0023069124325782483,-0.0025769313591794928
19.69699596756436,0.22709776540013873,0.16304488227621305,-0.01700463960419985,0.09097386738292579,0.042913368978270715,0.020285669364686516,0.0023034511348050683,-0.010501766277389883,-0.01662345698882556,-0.015523384396512229,-0.016520040346920672,0.13316899978890728,0.10081943459450407,0.000350092872385897,0.06405705936363254,0.038562844939560255,0.023608824580791936,0.013747508847777295,0.007739298269077906,0.004761071096011503,0.002083206765876466,0.000624885892273852,0.16370632676469585,0.12419362171640601,-0.0014017537201885936,0.07635042385887417,0.04325682739638208,0.0239413463065744,0.012176728763166693,0.004851806493409627,0.001695112439375822,-0.0006692360103387728,-0.0013934041580385438,0.1642619356105568,0.11243796913034629,-0.0013925116243107345,0.06277916276926825,0.03267843730737656,0.01682829109859983,0.008232521149552465,0.0016081213296432581,0.00030529023220596463,-0.0011994454715554574,-0.0015678421030862499,0.1629942452218875,0.09227688785179856,-0.0010099434122724247,0.04444286309501901,0.02015452139609467,0.00902855999612325,0.003546124023361289,-0.001267343728401175,-0.0011297485146165981,-0.0010918865778295841,-0.0012173420400624119,0.1908533496200748,0.11579520847546274,-0.002490865787624387,0.05414498556024734,0.021098088696999973,0.008627258064495612,-0.000664920357263651,-0.0044586578866653535,-0.00529576001506863,-0.0023455226591625055,-0.00257019795068963
20.24548008329119,0.22661225411597136,0.16298802463895848,-0.016804075521540503,0.09072417688874773,0.04248046077988755,0.019823204470328624,0.0018741392835721173,-0.010742481555551417,-0.01676331824209878,-0.015585853102672131,-0.01642295871786087,0.13462873316344462,0.10221778419278525,0.00032942133724052423,0.06476980677130385,0.038869548055741374,0.023719374280263175,0.013752650560646567,0.007714985258086113,0.00471303070400764,0.00203806576226891,0.0005954601315885663,0.1644485834983651,0.1251235040108174,-0.0013903808428588754,0.07679050658024766,0.04340545933160768,0.023968885381373976,0.012145789548481431,0.004824620711078183,0.0016633843973434686,-0.0006906478242604681,-0.00139372274383247,0.1650599791867743,0.11338388784793461,-0.0013767906838802208,0.06325723458603795,0.03288489362324765,0.016916201649414993,0.008258759472227645,0.001632218471428764,0.0003073716917291088,-0.001202275808040894,-0.0015570977818656954,0.16393486684297431,0.09325048417138053,-0.0010028978221938017,0.04494344650269598,0.020389177195703982,0.009147045022481079,0.0035971568545408446,-0.0012157582104890352,-0.0011108732547842539,-0.0010961620108990721,-0.0012096507681463595,0.19131214227179283,0.11650923346872902,-0.002466567002230851,0.054480191437313544,0.021185335281044358,0.00861438619119612,-0.000714735040681659,-0.004448532344441889,-0.005296560916593422,-0.0023776094727309544,-0.0025579116015694357
20.801580683518157,0.22602478717798852,0.16287994715543838,-0.016571619741243125,0.09044990164519937,0.04204878108666378,0.019378464205888967,0.001477580434137753,-0.010943369686085265,-0.01685957831843703,-0.01560856523718719,-0.016289607168475547,0.13601020518715065,0.10357157023575604,0.00031001372052254765,0.06544490909517539,0.039147941954571816,0.02381008401673501,0.0137455168323449,0.0076838092690902455,0.004660374539306277,0.001991283268019089,0.00056650953366628,0.16510957036059992,0.126008424412988,-0.0013755752137884637,0.07719622728261151,0.043531147522141996,0.02398285977024604,0.012108266218395456,0.004795869407682591,0.0016320417405044664,-0.0007096300019254693,-0.0013908530833523437,0.16577355545215952,0.11428688471989283,-0.0013583260671715038,0.06370491392600543,0.033071848372423385,0.01699288194424222,0.008279139264361218,0.001655502266387782,0.0003098111755797578,-0.0012032735716792152,-0.0015440121302376507,0.16478660687709526,0.09418527965102676,-0.0009935623915035628,0.04541918951464254,0.020609976825199206,0.009258131141256917,0.0036449072254016424,-0.0011633276031224118,-0.001090806842586065,-0.0010986105534454243,-0.0012001454692234222,0.1916716782627999,0.11717639715526554,-0.002437670833201822,0.05479057073393101,0.021264051018396606,0.008601861377029172,-0.0007565010833223525,-0.004429455966765157,-0.005287901043431636,-0.0024033745665186144,-0.0025402037566939293
21.365394999962284,0.22534577429272437,0.16272836710348745,-0.016310058130341882,0.09015524634304087,0.04162009064956896,0.018951150427426254,0.0011126468187669003,-0.011106371118947385,-0.016914848264199357,-0.015594343122375027,-0.016122786473281598,0.13731634847006235,0.1048827115983994,0.00029177289349138503,0.06608307660594866,0.03939845008468969,0.023881258915310045,0.01372600394700843,0.007645626243291551,0.0046033952750027755,0.001942983426283628,0.0005380261577187846,0.1656945695023985,0.12685233475213145,-0.0013576144717399544,0.07756972324019883,0.04363498440809353,0.023983563781834208,0.012064347309696216,0.00476556469562559,0.0016008540496239496,-0.0007266202119613622,-0.001385070947414787,0.16640791667496801,0.11515029193740502,-0.0013372811172018657,0.06412365890821435,0.03324005398988911,0.017058530303430398,0.008293514483716976,0.0016778325136946003,0.0003123917086073111,-0.00120270557910695,-0.001528629612151678,0.1655545830491759,0.09508377723909356,-0.0009820647445069929,0.045871417664133524,0.020817210504977292,0.009361614202145312,0.003689129597472595,-0.0011104080465866655,-0.0010699397222840995,-0.0010998085443806014,-0.001188890286337445,0.19193924174452628,0.11780098228920588,-0.0024043141241007764,0.05507782826057983,0.02133506821504052,0.00859009555858202,-0.0007905367599781388,-0.0044025013934461885,-0.00527092557207561,-0.0024236866392799835,-0.002517447717482058
21.93704187138882,0.22458492701310584,0.162540215008042,-0.016023295442530835,0.08984381698598772,0.041196015380912145,0.018541378596780664,0.0007773725842457947,-0.011234941170068182,-0.016932447945292143,-0.0155467808567675,-0.015926674899633893,0.13854992843959618,0.10615344099693294,0.00027403166279014107,0.0666863118886256,0.03962290846722587,0.023933877915489225,0.013694500622665811,0.007600412248411966,0.0045417436432104155,0.0018927312201993023,0.0005093691251568725,0.16620845525657968,0.12765865671166093,-0.0013373358099743268,0.07791335559015573,0.04371873645191573,0.023971928931686717,0.012013610975221127,0.004732670023652778,0.0015691809425269333,-0.0007423519974974568,-0.0013774332515854902,0.16696804160175854,0.11597753765371548,-0.0013144205966997508,0.06451553709507304,0.03339067803849061,0.017113411301560754,0.00830141383300375,0.0016980755928288833,0.000314229521186508,-0.00120118092650122,-0.0015117069264798397,0.16624364637580372,0.0959483840342728,-0.0009690060286026707,0.0463008254474041,0.02101157011964746,0.009457825367521072,0.0037294429137569654,-0.0010577532101754968,-0.0010490164939066062,-0.0011001737521859336,-0.0011766012574194109,0.19212157502678237,0.11838717128568856,-0.0023676346886056777,0.05534389400630968,0.021399007088532145,0.008578643681965467,-0.0008180923964172642,-0.004368822048819407,-0.0052463285626926605,-0.002439088314882898,-0.002490736583318166
22.51661852951479,0.22375120255547667,0.1623224019346728,-0.015715251009925397,0.08951903006386726,0.04077820020873378,0.018149003203005516,0.00047016936135199487,-0.011331643523250374,-0.016915273439419082,-0.015469473467196763,-0.015704951145549324,0.13971362665182954,0.10738595351955908,0.00025645408028596937,0.06725596325552158,0.0398225949735267,0.023968431104765157,0.013650685574536761,0.007548211082754429,0.004475872992214307,0.0018402263388261559,0.0004802207697514356,0.1666558243130183,0.1284316343365018,-0.0013155801780236642,0.0782293809916189,0.043783643448559575,0.023947999896207214,0.011955719383201146,0.0046972721287179674,0.001536842526446176,-0.0007577325881080731,-0.0013686109794523486,0.16745856679823998,0.11677185098993907,-0.0012903028930725297,0.06488221599064886,0.03352497640829321,0.017157974435163533,0.008302633989568702,0.001716335520312743,0.0003153545045656275,-0.0011996231967258868,-0.001494081275446017,0.1668583288356174,0.0967820422522379,-0.0009547164753227438,0.046709130468891934,0.021193953243313947,0.009546718311950813,0.0037652515263709467,-0.0010054752165657003,-0.0010277407114937386,-0.0011002562401529893,-0.001163880134208699,0.1922249612521358,0.11893891364486055,-0.0023283877148258833,0.0555906252598574,0.02145682679306946,0.008567740450342724,-0.0008396906949897102,-0.004329135196592348,-0.005214666427650226,-0.0024505799517814814,-0.0024610128005939707
23.104243813105445,0.22285328504285531,0.16208113361745552,-0.015390420461293169,0.08918440561389965,0.04036905336795098,0.017774908304822444,0.00019018029907944217,-0.011398408476465071,-0.016865262264405687,-0.015364976737140627,-0.015461559203958036,0.14081039563261338,0.10858287297210285,0.00023843603640995547,0.06779411590072958,0.03999894195275156,0.02398585824911075,0.013595224311289105,0.007489343505229814,0.0044062735675427026,0.0017854386352016897,0.00044964303538860953,0.16704138009222652,0.12917428653951482,-0.00129347530977697,0.07852007053894497,0.04383180193527551,0.023913046729864842,0.011891320358891079,0.004659646766579305,0.00150427200226026,-0.0007728609732892818,-0.0013597814297586187,0.16788422747473222,0.11753619193874075,-0.0012660103844643303,0.06522543041814008,0.03364431885879653,0.01719284047240309,0.008297381544870282,0.0017327713564021672,0.00031630049183449966,-0.0011979204581902762,-0.001476699563595123,0.167403311182333,0.09758691179368627,-0.0009398814355235765,0.04709720636590026,0.021365021955345807,0.009628693916095533,0.0037967469216581506,-0.0009538033766536213,-0.001006219376551484,-0.001099943346421008,-0.0011511251271705484,0.19225584076682628,0.11946021615945059,-0.0022877098264292013,0.05582002673483593,0.021509687795700453,0.008557625376556438,-0.0008558027899252049,-0.004283880367375615,-0.005175867769612962,-0.002458365202725554,-0.0024293625327487588
23.70003656092603,0.22189985401104487,0.1618231869317405,-0.01504958150881973,0.08884417658874841,0.039970702823720346,0.01742012731757894,-6.222808472366628e-05,-0.011435139688605675,-0.016782725108132557,-0.015234265598814968,-0.015197683406137233,0.1418439266050374,0.10974690372286797,0.00022036913829384975,0.06830248536144938,0.04015374452665297,0.023987905697612943,0.013529318084621943,0.007424964683468742,0.004334218347561233,0.0017291584704408486,0.0004181024878493195,0.16737020804258596,0.12989079936061665,-0.001270493519903701,0.07878794611420566,0.043864538810755645,0.023868313641491085,0.011821116929937679,0.004620420347757487,0.001472588561338024,-0.0007871410567190962,-0.0013507305892472778,0.1682502488988704,0.11827485930512781,-0.0012408904076449774,0.06554768764888323,0.03374998092218658,0.017219032799869353,0.008286227257812537,0.001747966514711118,0.0003177371052147196,-0.0011958083596261806,-0.0014593498653340988,0.16788378098249893,0.09836630666836413,-0.0009242922057197291,0.047466800199690524,0.021525711629949842,0.009704351165049536,0.003824038701863639,-0.0009023838236281465,-0.0009836462420624598,-0.0010990712438709316,-0.0011386141617639978,0.19222075293120572,0.11995524240194612,-0.002245130925187954,0.05603385195921279,0.02155848266564466,0.008549033788149016,-0.0008664377638041346,-0.004232827042303843,-0.005129616815535689,-0.0024626105856245984,-0.002395920981421396
24.30409400469357,0.2208999485298778,0.16155515047211463,-0.014691873482668344,0.08850173864760194,0.039584758736221956,0.01708648011469453,-0.0002855776958307783,-0.011440545283312809,-0.016667445910752445,-0.015076515364942464,-0.0149122564236435,0.142818728970014,0.11088133753817653,0.0002038354621480813,0.06878301047042597,0.040287546773900375,0.023975434094382637,0.013454738964312077,0.007356630959100249,0.004260846926834693,0.0016726154062313343,0.0003869981441540493,0.1676481792579088,0.1305853253882892,-0.001244902380991159,0.07903514284901475,0.04388302169801168,0.023815106258786498,0.011747157580668756,0.004581170287965555,0.00144247132079477,-0.000799456289112387,-0.001339531272842646,0.16856253513049133,0.11899105837090193,-0.0012136285448542958,0.06585037504173957,0.03384249799889918,0.017237493860265414,0.008270786140427939,0.0017626939116200478,0.0003200938467738573,-0.001192170710191204,-0.0014404508889686797,0.1683056730639725,0.09912348212347992,-0.0009067748372026115,0.04781917984513429,0.021676132160788973,0.009774367251948747,0.003848612327398502,-0.0008504572237370106,-0.0009599366296728936,-0.0010970784994763312,-0.0011251725463146801,0.19212697622815644,0.12042870502744918,-0.0021996938841781534,0.056234088255897124,0.021603323089680403,0.008542505673258666,-0.0008701091547539139,-0.004175216689024743,-0.0050756422015130215,-0.0024621494445234704,-0.0023593029565544808
24.916534983173317,0.21986235860205117,0.16128363710556376,-0.014317325093738866,0.0881595412071131,0.039210305885427794,0.01677332425138174,-0.0004798920017249375,-0.011416271370932329,-0.016523086107659818,-0.014893883399181603,-0.014605695241224903,0.14373979563120076,0.11198985585727375,0.00018945049527139562,0.06923721376040481,0.04040051514924674,0.023949441619586346,0.013373246679977087,0.007284559322550064,0.004184567461966379,0.0016156238417749306,0.00035798232157342177,0.16788139019206355,0.13126234473846576,-0.001216340908977088,0.07926328732883801,0.0438867831582335,0.02375373473340085,0.011670557956192394,0.004541876351270233,0.0014126480202346218,-0.0008098699937915467,-0.0013252178135758036,0.16882724998455803,0.11968921778335102,-0.0011841479008033854,0.0661350899236427,0.033921470918626066,0.01724846549500435,0.008252233852186123,0.0017772458978193996,0.00032224225024275364,-0.0011873450442824297,-0.0014191319501881568,0.16867514225517122,0.09986168503194333,-0.0008872722107397282,0.04815502559169018,0.021815475147500308,0.009838729767455602,0.0038712497710611414,-0.0007981975682691627,-0.0009362005898252258,-0.0010939418411263422,-0.0011096521988276193,0.19198189374906482,0.12088482852796607,-0.0021511857672230866,0.05642199939196132,0.021643604902554448,0.008537740994509933,-0.0008667817070237456,-0.004111760158610886,-0.005015604000793487,-0.0024575744935972942,-0.002318691812225608
25.537478335130526,0.21879123141998713,0.16101152898792687,-0.013933620213864307,0.08781826535431232,0.0388479132950057,0.016478778652833245,-0.0006498313859795445,-0.011367548174960124,-0.016353289884234807,-0.014691195929479964,-0.01428429057627421,0.14460750710185608,0.11307310933201575,0.0001750929131476439,0.06966599655339666,0.04049402098245752,0.023909973836192717,0.013283176547940674,0.007207840958960123,0.00410617448978178,0.0015578627279531352,0.00032914903261479903,0.16807119673191354,0.13192327287243574,-0.0011873037657431917,0.07947385993579242,0.043877728933932325,0.02368426429047435,0.011589436267390773,0.004501034267753212,0.0013826950457827966,-0.0008197705030136285,-0.0013099551419820164,0.16904585993019838,0.12037056109659082,-0.001154224718478904,0.06640267427231776,0.03398824094405551,0.017251943644469688,0.008228828936680265,0.001790349576480266,0.00032402041589242364,-0.0011822005684677026,-0.0013972288743852154,0.16899368436308326,0.10058204558612273,-0.0008671785211053247,0.048475380272382636,0.021944953780411294,0.00989720294944995,0.0038903877252307022,-0.0007466530997872218,-0.000912403313749667,-0.0010903272400218623,-0.00109364816047696,0.19178810405224833,0.12132529034818254,-0.002101690501850353,0.05659847725849865,0.021680457040390223,0.008534552788680478,-0.0008584212676119342,-0.004043983763170206,-0.0049500632112417725,-0.0024500930995230634,-0.0022760397321090276
26.167053702854552,0.2176925503482613,0.16074291490996265,-0.0135409400727044,0.08748057109613933,0.03849944041875315,0.016203658049933123,-0.0007956581656802051,-0.01129421970337554,-0.016158274105957045,-0.014469183173149403,-0.013949373996034896,0.1454247485343772,0.11413328910254429,0.00016164138096002483,0.07007103064472094,0.04056978197921835,0.023858230390869352,0.013185416470141436,0.007127363666037687,0.004026311627953768,0.001499693716712425,0.0003004301646228194,0.16822140577598024,0.1325707023484106,-0.0011570771315932331,0.07966824753474525,0.043857044843879346,0.023607670120950896,0.011504465544452754,0.004459521432777652,0.0013538292255151317,-0.0008284234110394908,-0.0012938563163053232,0.16922224586689683,0.121037526718089,-0.001123336944435378,0.06665463182226121,0.03404400539463586,0.01724861368774424,0.00820105554008054,0.001802494139446971,0.00032636918297612814,-0.001176101239476769,-0.0013747189174005761,0.16926522826063806,0.1012865960036667,-0.0008461443219565937,0.04878099364800389,0.022065590280942033,0.009950665556570388,0.003906297802516757,-0.0006952331937247566,-0.0008878954651400118,-0.001085928277674508,-0.0010772134404772433,0.19155050342609375,0.1217532230671492,-0.0020509039257040453,0.05676497176632064,0.021714803130487854,0.008533210260384234,-0.0008452330907061292,-0.0039715744328314056,-0.0048783263574068295,-0.0024392215917628884,-0.0022317239971767367
26.80535831806242,0.21657216766307938,0.16048238519220814,-0.013140702165789934,0.08714836769684697,0.03816504837103181,0.015947621424667612,-0.0009181119138401029,-0.011197519148467895,-0.015939603150061342,-0.01422919485043227,-0.013602086237012744,0.14619468212674935,0.11517298572410421,0.00014902832975948876,0.07045357402932814,0.04062842424840152,0.02379484978532354,0.013080809391598438,0.007043989294703663,0.003945639518307466,0.001441611216389016,0.00027241191732759015,0.16833588522722048,0.13320814239185663,-0.0011258029358382914,0.07984831734913457,0.04382535002883311,0.023524230430913437,0.011416313165353426,0.0044179929917605755,0.0013261955465338803,-0.0008357087881159671,-0.0012765126121010227,0.169360402269667,0.12169308871405005,-0.0010915951969885996,0.06689204434500898,0.03408904459590006,0.017238909832989393,0.008169488203202591,0.0018142506776420277,0.00032927554133798504,-0.0011691298044014709,-0.0013512907077281118,0.16949379575870382,0.10197796590808701,-0.0008242426977475995,0.04907288979481517,0.022177075180626435,0.00999900098060886,0.003919443600274372,-0.000643918167590461,-0.000862613305610135,-0.0010805743062402456,-0.0010600979650778465,0.19127396072066258,0.12217179095216739,-0.001998790161162254,0.05692239577814319,0.021746732277600895,0.008534041553412038,-0.0008270528962204552,-0.003894624417173761,-0.0048010522091850435,-0.0024253401841454803,-0.002185387200269406
27.452532626567614,0.21543512511870946,0.160233556070992,-0.012734763756987517,0.08682254838474548,0.0378446376609571,0.01571053175428997,-0.00101799056624023,-0.011078630128896504,-0.015699019905115293,-0.013972663239343546,-0.013243980281702924,0.14691994427852448,0.11619412182163867,0.0001374969122475901,0.070814836584258,0.04067072198575504,0.02372068485696231,0.012969812154026802,0.006957978299923036,0.003864564476035798,0.0013837961071372633,0.000245259710218977,0.16841788956499942,0.1338377601051318,-0.0010932904722284554,0.08001483189397697,0.04378332284400578,0.0234347609702247,0.011325192489517865,0.004376331429439222,0.0012998693330792755,-0.0008414421640197138,-0.0012576854845203153,0.1694636080663278,0.12233951873623354,-0.0010589594426752783,0.06711605147698631,0.03412406366558794,0.01722317670489214,0.008134152946146516,0.0018254389975999289,0.00033289464583833163,-0.001161052821257321,-0.0013269071255624125,0.1696828184616777,0.10265786678598147,-0.000801333830702898,0.04935174019884865,0.022280157039108746,0.01004263795265153,0.003929784667233018,-0.0005927856513285883,-0.0008367368178396283,-0.0010743191441752891,-0.0010420417658173911,0.19096268757879684,0.12258332296045638,-0.0019455156198745734,0.05707153162536249,0.02177627672644016,0.00853690874822405,-0.0008043715558252576,-0.003813494181467961,-0.004718150177677168,-0.00240805914701378,-0.0021369995707481537
28.108684663611264,0.21428583904297233,0.1599988799985522,-0.012324444093432646,0.08650449337647374,0.037538665594280665,0.015491905827265437,-0.0010965487637950916,-0.010938820632988417,-0.015438079902565948,-0.013701197186693815,-0.01287666659665932,0.14760305878108682,0.11719885837306916,0.00012721303799329237,0.0711560324541078,0.040697464201073584,0.02363633726460341,0.012853218875173458,0.006869861146903574,0.0037832529051020844,0.0013265831522900546,0.00021904650884699433,0.16847043636165634,0.13446179127214405,-0.0010597431114354016,0.08016923408948816,0.0437316480698688,0.023339464975941974,0.011231391411394221,0.004334778325435063,0.001275016244900352,-0.0008454363205309801,-0.001237544464561409,0.16953494203783118,0.1229786818339505,-0.0010254173710120796,0.06732748744613462,0.03414948129450901,0.017201649394172427,0.008095543857937086,0.0018365599077667235,0.00033752660961973023,-0.0011516365118603524,-0.001301457838399627,0.16983544012829446,0.10332824447095874,-0.0007777077717092488,0.049618328614245276,0.022374925906632072,0.010081850570231032,0.0039377392264155755,-0.0005416563182327331,-0.000810053211143043,-0.0010669671651642827,-0.0010232727503386937,0.19062044873457043,0.12299022516583498,-0.0018911822460281982,0.05721355311358825,0.021803871555558924,0.008541787719370064,-0.0007773075878720841,-0.0037282408179224124,-0.004630185322017838,-0.002387812555649489,-0.002086926509024145
28.773944071482738,0.21312832230790016,0.1597816062589018,-0.011911472985858377,0.08619466226682872,0.03724666513459781,0.015291190822647597,-0.0011548813251760696,-0.010779649224844217,-0.015158585432331846,-0.01341636597559245,-0.012501922342010348,0.14824615498601917,0.11818860463801087,0.0001178888652645022,0.07147788179682167,0.040709391643522885,0.02354245966265236,0.01273114495648378,0.0067798158488572334,0.003702045246886144,0.001270252299724908,0.00019391934070139009,0.16849608997066284,0.1350822049764466,-0.0010254461777271333,0.08031187468357734,0.04367048083112806,0.023238742246470073,0.011135207667717367,0.0042937354312287115,0.0012519381463837315,-0.0008477498007537939,-0.0012162668195999369,0.16957716691173508,0.12361271778522304,-0.0009910897133758223,0.06752700659807569,0.03416553269644768,0.017174945642400248,0.008053700826208578,0.001847332599085863,0.000342903456425223,-0.0011412142370619467,-0.0012751464173480446,0.16995446138380796,0.10399078639856027,-0.0007532263926381665,0.04987300951590115,0.022461473757950323,0.010116584543548282,0.003943095430692452,-0.0004903961024192332,-0.0007823662332099956,-0.001058547084115641,-0.001003721437260473,0.1902506756368821,0.12339458287511088,-0.0018359982791976545,0.05734869012458797,0.021829528263704646,0.008548941469186437,-0.0007461727384265856,-0.0036391402926700183,-0.004537246188686182,-0.0023643878557613107,-0.0020352553071204286
29.44845129599551,0.21196598049021043,0.15958352438402568,-0.011497477112065224,0.08589368316667481,0.036968626214370595,0.015107610653150265,-0.0011944881460272064,-0.010602652953976149,-0.014862137821709883,-0.013119364815759156,-0.01212123052372029,0.14885141124998824,0.11916515055336084,0.00010970841045210254,0.07178137101771154,0.04070700656341341,0.023439372783891254,0.012604096074940008,0.0066885407300400134,0.0036214955202128257,0.0012150156567452897,0.00016979230382027692,0.1684972886281153,0.13570069926520872,-0.0009900853982739446,0.08044408332007023,0.04360053160636107,0.02313289833374687,0.011036685845409924,0.004253128966928406,0.001230641814565666,-0.0008481784923114992,-0.0011936468601495879,0.16959273509238312,0.12424300572394466,-0.0009563715230832072,0.0677153262829104,0.03417277809756591,0.017143007719598063,0.008008835944289444,0.0018581670244798875,0.0003494445618387704,-0.0011291944239515646,-0.0012480264696931697,0.17004247277566278,0.10464701255706658,-0.0007281479911455225,0.05011647448616907,0.022540077970655225,0.010147088389407649,0.003946095390597702,-0.0004390707051080276,-0.0007537442817047814,-0.0010488677874246192,-0.0009833650310997744,0.18985650161480716,0.12379797890444781,-0.0017801566957278364,0.05747735091622676,0.021853378687252845,0.00855808912930932,-0.0007115098597647227,-0.0035463200224640375,-0.004439668869068272,-0.002338043800557425,-0.0019820521733876135
30.132314372390724,0.21080185633235962,0.1594070153934805,-0.011083927894931567,0.08560210656294308,0.03670408428512722,0.014940278806350939,-0.0012166540979684005,-0.010408713089671557,-0.01455010512522722,-0.012811926067775816,-0.011736324802250715,0.14942066507497312,0.12012996799357192,0.00010262722660612677,0.0720673375983583,0.04069091666553292,0.023327656156268556,0.012472352504212534,0.0065960530549362476,0.003541730134982766,0.0011613650089568038,0.00014697757295033172,0.1684761881944801,0.13631927030744492,-0.000954408153137906,0.08056638433728043,0.043522050716046264,0.023022026401197347,0.010935909930429193,0.004213263092504912,0.001211232412682981,-0.0008464790410289031,-0.0011699233316260216,0.1695838228202727,0.12487144261462889,-0.0009210620385382881,0.06789320069495687,0.0341712100356827,0.01710574732667282,0.007960779444145544,0.0018692466655328103,0.00035727492678193666,-0.0011157872687833084,-0.0012200871315946106,0.1701018506667052,0.10529800738497593,-0.0007027684851469999,0.05034903225469221,0.022610790347307657,0.01017334779413231,0.003946664107947509,-0.0003876299354687842,-0.0007240421919703713,-0.001037682015221839,-0.0009623621693679783,0.18944067192313643,0.12420233564802648,-0.0017239401355422948,0.057600247652439464,0.02187511464882522,0.008568655456910707,-0.0006737064843040378,-0.0034500670566494206,-0.0043377393028894715,-0.002308427637089688,-0.0019276628854846488
30.825673746481847,0.20963851442237375,0.1592534576540387,-0.010671867524366586,0.08531985860052875,0.036452891124692494,0.014788805466956151,-0.0012224141202004826,-0.010199266203535074,-0.014224053769148733,-0.01249480863163406,-0.011348255724093715,0.14995565322545107,0.1210842718577242,9.650915874970713e-05,0.07233634203507583,0.040661558693723475,0.023207766392691495,0.012336290204674485,0.006502928428687133,0.0034630014576854137,0.0011093249551581454,0.00012519623466054094,0.16843453404291073,0.1369386904152247,-0.0009182095707781937,0.08067909890664679,0.04343528615691864,0.022906307343266052,0.010832794488608636,0.004174316102320222,0.0011940666156721015,-0.0008427566540500211,-0.0011453973037831226,0.1695524447810728,0.12549895862910737,-0.0008855601280996727,0.06806069189041139,0.03416119312342353,0.01706377345392775,0.007909969932872653,0.0018806809581260635,0.000366457548648048,-0.0011006379255057604,-0.0011915432424005822,0.17013457054427528,0.10594516858744411,-0.0006769467665305312,0.05057096094060284,0.022673970221171576,0.010195846143427664,0.003944847205931126,-0.00033603219626112004,-0.0006933368804642888,-0.0010251539790196917,-0.0009406356554803117,0.1890055368428773,0.12460894618790115,-0.0016672909030042578,0.057717276245363935,0.021895099674685323,0.008581099787968331,-0.0006330958281643276,-0.003350354035234393,-0.004231770685216814,-0.0022759826980196848,-0.001872249957982837
31.52865906055825,0.20847827967436908,0.1591238108870335,-0.010263008083980783,0.08504702415754685,0.03621447025708265,0.014652264140419372,-0.0012130095534526575,-0.009975558115069581,-0.013885528101463025,-0.012169765195952448,-0.010959033328716726,0.15045795942328719,0.12202942643486873,9.130934165127706e-05,0.0725889706791419,0.04061940883703001,0.023080047599438047,0.012196210328047906,0.0064095740672592124,0.003385576616177063,0.0010589743446627533,0.00010444190917645818,0.16837415504775236,0.13756059877736818,-0.0008816518066668412,0.0807826201020816,0.04334019313793952,0.022786003877136297,0.010727673718663443,0.004136482778025775,0.0011788569392486954,-0.0008368135285842338,-0.0011198619788453607,0.1695002779230008,0.12612667956452625,-0.0008498959715315758,0.06821843768395738,0.03414280946026513,0.017017014965006638,0.007856246650069544,0.0018924703609266699,0.0003769465088386846,-0.001083854817300027,-0.0011624610572040655,0.17014266662923988,0.10658932513474816,-0.0006510320658064315,0.05078279665820995,0.022729349649452144,0.010214233080030211,0.003940876261267076,-0.000283986356623643,-0.0006612839530999654,-0.0010110702488969957,-0.0009186520624308242,0.18855342330327207,0.12501886225960218,-0.0016108197169698649,0.057828803580372935,0.021913109977778424,0.008595118967806431,-0.0005897527394336693,-0.0032473947076303885,-0.004121927360099395,-0.002240539098158058,-0.0018162271186946252
32.24141076043341,0.20732290821591787,0.1590195733373135,-0.009857963235009724,0.084783331195026,0.03598800929465423,0.01452961347467789,-0.001189643169724931,-0.009739017756272311,-0.013536238454437561,-0.011837631300900367,-0.010569384098201656,0.15092890469622156,0.12296651659771668,8.710609206030423e-05,0.07282581065552084,0.040564800039498645,0.022944897478096107,0.012052165214713573,0.006315666457680785,0.0033095040425872046,0.0010108203629645167,8.486285597524964e-05,0.16829631036802478,0.13818582119006637,-0.0008451083193433918,0.08087753761015386,0.043237079253403456,0.02266106722073544,0.010620437454103269,0.004099538038710162,0.0011658367431331986,-0.0008283957925316852,-0.0010936927906528473,0.16942885478392453,0.12675571998439322,-0.0008140604224282673,0.06836657225663065,0.034116053297807696,0.016965544343914712,0.007799803128219365,0.0019045717209203532,0.0003887626605199634,-0.0010651480154744285,-0.0011328962649417404,0.1701276146064591,0.1072317478446129,-0.0006247641001093615,0.050984480383582095,0.02277698347767004,0.010228690415694526,0.0039345726971916324,-0.0002317695244206315,-0.0006283567070137786,-0.000995409561059047,-0.0008961005235350214,0.18808613811905758,0.12543341914112255,-0.0015542377790718786,0.05793489275607349,0.02192901682129767,0.00861031905827956,-0.0005441630905304274,-0.0031415439462080794,-0.00400890019060441,-0.0022021807176056483,-0.001759694380396835
32.964047684872575,0.20617400625469035,0.15894142647259568,-0.009458119457711151,0.08452883940342255,0.03577319494763361,0.014419771154588605,-0.001153714615620227,-0.009490589023138438,-0.013177338572170514,-0.011499488150163883,-0.010180765481025514,0.15136971919825637,0.12389637881324635,8.363273584053435e-05,0.0730471314861103,0.040497593009928806,0.022801997080817805,0.011904385953241984,0.006222043578768556,0.0032352685901334303,0.0009651251118937929,6.637495593806034e-05,0.16820227259017997,0.13881536051681118,-0.0008084090510033563,0.08096414563433613,0.043125746350751,0.022531150508534235,0.010510858938717787,0.004063669608440951,0.0011548562017635734,-0.0008175839668647489,-0.0010668741132473683,0.16933949095518755,0.1273870920167142,-0.0007784464960187833,0.0685055068165002,0.034080866121382725,0.016909031288951108,0.007740401626497609,0.0019172622662041628,0.0004019680845662032,-0.001044440253816821,-0.0011029354870878256,0.17009091225832937,0.10787299369382461,-0.0005984424849209823,0.051176574399172496,0.022816951673020572,0.010239031207697659,0.003925888791608057,-0.00017925955278634125,-0.0005942433566522371,-0.0009779880297703387,-0.0008732333372817333,0.1876052657373216,0.1258532069612574,-0.0014979324844668262,0.0580356377139871,0.021942995473118662,0.008626490768215542,-0.000496937349362143,-0.0030329591984716163,-0.0038926635688877292,-0.0021606881996823163,-0.0017027393606322064
33.69672108321334,0.20503261394113276,0.15888964381017093,-0.00906413251030145,0.08428290725876732,0.035569434260968535,0.01432218797409665,-0.0011059406589889722,-0.009231486384480105,-0.012810605820664329,-0.011156649794487638,-0.00979427954814464,0.15178140979088256,0.12481980961164359,8.089009000707542e-05,0.07325332933942905,0.040418371709655516,0.022652163896640817,0.011753317684458286,0.0061283638197053075,0.003162316041619056,0.000921750813156981,4.900870068391674e-05,0.1680929380102621,0.1394497711313681,-0.0007720317466080071,0.08104200799237694,0.04300614689792947,0.0223967201544702,0.01039928631650954,0.0040288681951878135,0.0011457767194152008,-0.0008042993114094919,-0.0010394375532989228,0.16923309173629755,0.12802112746957328,-0.000743122972252096,0.06863535128358693,0.03403742160758331,0.016847958201390074,0.007678343797351384,0.0019302362776437293,0.0004162634693238372,-0.0010218686678924356,-0.001072825078657557,0.17003367342154546,0.10851365687781124,-0.0005726267863267397,0.05135885036041716,0.022849216054894768,0.01024554346428206,0.003914985295629854,-0.00012646461521268986,-0.0005591669490425928,-0.0009586824770433136,-0.0008500808324551352,0.18711216095211886,0.12627918650800266,-0.0014420653023710333,0.058130858623570564,0.021954257655640495,0.008643122391600177,-0.0004478335466538637,-0.0029215092380407474,-0.0037738673557327464,-0.0021161864071574873,-0.0016455150098886886
34.439571401269184,0.20389976799281348,0.15886476055990945,-0.008676583131748312,0.08404489945335497,0.035375677556101374,0.01423544299943976,-0.0010477184084617197,-0.008962977043508277,-0.012437382424771297,-0.010810080085859285,-0.009410604420295435,0.1521649259258976,0.12573752051690418,7.900313357712876e-05,0.07344452104829684,0.04032713449182642,0.02249510956782442,0.011598664785685473,0.006034855263197102,0.0030910680052402754,0.0008807527558369787,3.287618461601315e-05,0.16796916069856865,0.1400894137779234,-0.0007356978445607825,0.08111172231700094,0.042878583458185134,0.022257459407480057,0.010285346483754803,0.00399472916796726,0.001138349446438713,-0.0007885221568206713,-0.001011341708287107,0.16911070765893024,0.12865830358584154,-0.0007078913650474302,0.06875594544917318,0.033985626382577655,0.016781877124654346,0.0076134339877282535,0.0019435025515897393,0.0004316031469264829,-0.0009971470231232098,-0.0010421754886023886,0.16995700488965698,0.10915426600122681,-0.0005467080869220433,0.05153164646463524,0.022873845726976687,0.010247932820237102,0.0039017014093037103,-7.347681894996904e-05,-0.0005233096950770477,-0.0009375774273395261,-0.000826446088748828,0.18660797585272823,0.12671183453976675,-0.0013865836953379524,0.05822024084909082,0.021963196944427534,0.008660324726286927,-0.00039742856829711126,-0.0028076864004109216,-0.0036528742969108873,-0.0020689941631173736,-0.001588176700726615
35.19272828132946,0.20277597209266843,0.15886712504935066,-0.008296412298609187,0.08381468829712602,0.035191443966426116,0.014158950889047393,-0.0009794838931339298,-0.008685965541273837,-0.012059176379007027,-0.01046088719738641,-0.009030877218353436,0.1525209823678486,0.12665037488002404,7.768863893794214e-05,0.07362133499716152,0.04022423116025675,0.022331367014019513,0.011441251212089179,0.005941648597427787,0.003021280828435931,0.0008423780815859356,1.782039948815552e-05,0.1678315268826766,0.14073534896000722,-0.0006999194616777042,0.08117349032307833,0.042742625764343706,0.02211319658338011,0.01016917771582593,0.0039616765705566765,0.0011327957481358805,-0.000770237618712654,-0.000982994833027162,0.16897293219949683,0.1292996114099225,-0.000673241061837647,0.06886788458371047,0.03392534615949166,0.016710769704486563,0.007545873884436992,0.001957193739134535,0.00044798816581386396,-0.000970523554507339,-0.0010116810432101709,0.16986163845824082,0.10979564148893631,-0.000521197903516623,0.051694977716120014,0.022890691262238638,0.010246365219421247,0.003886239601471101,-2.0397030375270568e-05,-0.0004866342175966168,-0.0009145826604036294,-0.0008028365578553545,0.18609356258996382,0.1271519576464931,-0.0013318711350949362,0.05830440206933451,0.021969454609296564,0.008677380600761946,-0.000345629693217874,-0.002691452851999373,-0.003530039164015934,-0.0020189321097152974,-0.0015310537302318584
35.95634297273177,0.20166162642126267,0.15889652892125514,-0.007924202858473083,0.08359125475323977,0.03501554306181147,0.014091105262858913,-0.0009027871336566295,-0.008401622645098692,-0.011676990022237719,-0.010109964658521892,-0.008655945300506587,0.1528501627092292,0.1275586621404915,7.684786112305371e-05,0.07378356382766661,0.04010956384443594,0.022160870686061786,0.011280601658261611,0.005848501411448133,0.002953096863716397,0.0008065386464485512,3.874861746618525e-06,0.16768047115659854,0.14138700224263376,-0.0006644630127962235,0.08122653529761664,0.04259819676796561,0.021964104252577957,0.010050724332525053,0.003929156988401151,0.0011285813743709997,-0.000749751181649679,-0.0009542049077456638,0.16882028221308126,0.1299446882800597,-0.0006390001432975423,0.06897052541279285,0.03385657309467887,0.016634818575515846,0.0074753611280645215,0.0019707893596396598,0.0004650846595518639,-0.0009420483698189414,-0.0009809181366094491,0.1697482369552188,0.11043763147888826,-0.0004962061928838831,0.05184881374084509,0.022899599928339724,0.010240500487459454,0.003868282108900205,3.263994602964924e-05,-0.0004493258046856882,-0.0008898385845365907,-0.0007789522668169168,0.18556962790625367,0.12759938961086237,-0.001277818349340531,0.05838229140487107,0.021972678490350527,0.008694307534210122,-0.0002927921827094271,-0.002573406928665628,-0.003405894581058501,-0.001966492286697001,-0.0014740761680676682
36.73055592128959,0.2005568038493327,0.15895265548835127,-0.0075603801197817585,0.08337397236130242,0.03484732402286688,0.014030870614747872,-0.0008186028615890714,-0.008111299188673546,-0.011292666647293606,-0.00975842044821485,-0.008286208635872766,0.15315287121072174,0.12846245547729251,7.657275893599243e-05,0.07393139006338562,0.039983266764177634,0.0219836211132336,0.011117063105284873,0.005755498838097438,0.002886124490000679,0.0007732158136154343,-8.615071242680004e-06,0.16751615269473816,0.14204504834180146,-0.0006295409830370188,0.08127120535457664,0.042445025992932074,0.021809583121481443,0.009929872819006936,0.003897079773827578,0.001125359922078444,-0.0007270666439087519,-0.0009248768367427193,0.16865306265807772,0.13059395203862645,-0.0006053416242530839,0.06906417632837193,0.03377905009016319,0.01655341631958117,0.007401990558395938,0.001984257097016524,0.00048262309073422943,-0.0009116334488766308,-0.0009497818067023959,0.16961722101168208,0.11108053823672148,-0.0004715245418704366,0.05199320697335298,0.022900739524057148,0.010230376310113597,0.003848225342084571,8.551400587436302e-05,-0.00041184104783312237,-0.0008633185941924286,-0.0007547757024973877,0.18503651971164037,0.1280544468657207,-0.0012246902818351087,0.05845406706097286,0.02197277697806191,0.008710400046690539,-0.00023918327832115596,-0.002453486689257703,-0.0032808246398355408,-0.001911614338649887,-0.0014172946073038098
37.51551837634051,0.1994612739271098,0.15903543478502385,-0.0072049099741789075,0.08316190872520857,0.03468579394131185,0.013977485972728323,-0.0007272333372650164,-0.007815733041137508,-0.010907339061655566,-0.009407260660976705,-0.007922217603238156,0.1534293479094797,0.12936249195968105,7.660457552880841e-05,0.07406499684558727,0.03984539317570062,0.021799742639019112,0.01095074912840518,0.005662415861042972,0.0028205996639979864,0.0007424095487837495,-1.991539141541218e-05,0.16733864864321765,0.14270933914335984,-0.0005954334988708753,0.08130719404371727,0.042283079255821567,0.021649993013800852,0.00980670491809814,0.0038650382377194955,0.0011231019697109472,-0.000702113654243896,-0.0008950330430506436,0.16847137592849867,0.13124757371052068,-0.0005724077060364493,0.06914838740966946,0.03369274070687604,0.016466818838704295,0.007325788283468959,0.001997359809959192,0.0005003775411262451,-0.000879699783707612,-0.0009185438268422302,0.1694688237059896,0.1117246081183135,-0.00044722819682032434,0.05212799631663414,0.022893902698092317,0.010215956572801272,0.003825857080901598,0.0001378919195554719,-0.00037443894706218626,-0.0008353568857643351,-0.0007302502054787026,0.1844945113985912,0.12851734367177092,-0.0011723687002778709,0.05851927646577847,0.02196937409834683,0.008725484194428283,-0.00018477144297331045,-0.0023323455632522916,-0.0031556402197760497,-0.0018546464641678864,-0.0013606174832766775
38.311392390746235,0.19837468953295356,0.1591438967363701,-0.006858342654350929,0.08295412958367394,0.03452962386636617,0.013929358123078684,-0.0006299729411730888,-0.007516311402701151,-0.01052191586569248,-0.009057159836197879,-0.007564635556566751,0.15367985985743268,0.13025871509259815,7.68977985815725e-05,0.07418429372663035,0.0396958515780028,0.02160919181134286,0.010781716811081097,0.0055693398769464985,0.0027563338516721075,0.0007137881185225401,-2.9851562666568773e-05,0.16714789720007522,0.14337968494266567,-0.000561993911462263,0.08133409820426035,0.042111973741838546,0.021484829296368697,0.009681003254924058,0.0038330093103527366,0.0011216190456113401,-0.0006754254674535414,-0.0008647694595950534,0.1682752244402348,0.13190519699729225,-0.0005402768482494542,0.06922309275529098,0.033597392386257044,0.01637490081651448,0.007246944518266816,0.002010070884273551,0.0005184599544335551,-0.0008463646365418654,-0.0008872001795571323,0.16930316852120952,0.11236962681523113,-0.0004236917414556245,0.0522529695154082,0.022878988354547113,0.010197119026462826,0.0038011557772002027,0.00018970372998368122,-0.00033690917107368845,-0.0008059037771003237,-0.0007056550707206893,0.18394357583938406,0.1289878776214153,-0.001120873648947637,0.05857777498499316,0.021962225708613246,0.008739103229616242,-0.00012980098900259457,-0.0022101726498576888,-0.0030302938878679036,-0.0017958952878752044,-0.0013042447931998994
39.11829680327202,0.1972962975156658,0.15927794432533446,-0.006520891646879946,0.0827499581415677,0.03437840855798187,0.01388552864171138,-0.0005278459490781889,-0.007213927086219575,-0.01013762973774665,-0.008709319584062236,-0.007213529579639595,0.15390414544835201,0.1311511406047541,7.746787829407454e-05,0.07428892073065667,0.03953501480784727,0.021412536617554895,0.010610221768364557,0.005476148172203502,0.002692933589005948,0.0006870543077675018,-3.8303914215977846e-05,0.16694343774236384,0.14405605795921503,-0.0005291668866798858,0.08135174955523851,0.04193183054901305,0.02131411057396249,0.009552888965406346,0.0038010103092638763,0.0011205522406085027,-0.0006475489336945872,-0.0008339655928951971,0.16806432183168105,0.13256713318058436,-0.0005088461023218486,0.06928796802595506,0.03349317230427967,0.01627751534112828,0.00716529522803899,0.002021983274789677,0.0005360839723885696,-0.0008121350281576341,-0.0008554970699179403,0.16912003900525097,0.11301592114652273,-0.00040061036905174536,0.05236824646339511,0.022856241351355288,0.010173675459465795,0.003774127989489723,0.00024088932427777408,-0.0002998206686944727,-0.0007756326716509727,-0.0006807632355612088,0.18338348302039165,0.12946610767750458,-0.0010702402265453015,0.05862892467933663,0.021950874400355286,0.008750866390601271,-7.441571969141903e-05,-0.0020873282369162725,-0.002905682484752145,-0.00173601355951339,-0.0012481676007085692
39.936415273827784,0.19622539442803189,0.159435858354907,-0.006192199018904725,0.0825477169581554,0.03423049105396572,0.013844702606759414,-0.0004211365691081275,-0.006909576907036414,-0.009754964273570385,-0.008364169228293293,-0.006869680570323509,0.1541023654282558,0.1320393843486725,7.851522473760533e-05,0.0743786328224343,0.039362832087401795,0.02120941563029069,0.010436346894140478,0.0053827964954174445,0.0026306978367759055,0.0006624750981769728,-4.503300508272957e-05,0.16672513922440008,0.14473751559768497,-0.0004969325314556996,0.08135893848096813,0.04174222189377969,0.02113787756033932,0.009422348645135893,0.003768517036138823,0.0011200537958177266,-0.000618117068439173,-0.000802526652512359,0.1678384801214168,0.1332323160627881,-0.00047805513746061615,0.06934220485989724,0.033379739368547864,0.016174708624474066,0.007080925277102889,0.002032908071115888,0.0005536633759968258,-0.000776803458823973,-0.000823312436380633,0.16891935476735126,0.11366265030175476,-0.00037824986389357884,0.05247297406960906,0.022825472794838125,0.010145965949461159,0.003745011566895906,0.00029091856028031453,-0.0002631082958073557,-0.0007442060545814118,-0.0006555524419709883,0.18281394946642004,0.12995120775339192,-0.0010202734779469016,0.05867211774891723,0.02193526930632732,0.008760370267240252,-1.8673072290715564e-05,-0.0019644686842390006,-0.0027818141472794595,-0.0016746916278284638,-0.0011923210214557169
40.765888248227014,0.19516085140302594,0.15961806681615248,-0.005872687354338592,0.08234686094661081,0.03408491713809447,0.013805653230427543,-0.00031119292158258164,-0.00660516718839444,-0.00937569650410677,-0.00802304081414478,-0.006533313282477106,0.15427400770875419,0.13292426859059542,7.974910183831713e-05,0.07445358374072164,0.03917915325311967,0.020999941231324207,0.010259980231813634,0.005288766349719994,0.002569154565881144,0.0006393631409140707,-5.0286055056166e-05,0.16649216970879385,0.14542428207700062,-0.0004654083932300814,0.08135572394342723,0.041542906801589466,0.02095573646978186,0.00928916001310947,0.003734769909207346,0.0011191034065650455,-0.0005880001637116348,-0.0007705509570833931,0.1675970332428539,0.13390151559593608,-0.00044813790631813684,0.06938607140236847,0.03325701826165555,0.016065999112778586,0.006993679383506739,0.0020425527396945036,0.0005706308663803846,-0.0007411297811542981,-0.000790975951046339,0.1687005505377453,0.11431056846349547,-0.00035618672133059967,0.05256749083656784,0.022786515525127508,0.01011343587098116,0.0037137639279869196,0.00033958051199559325,-0.00022744509041278395,-0.0007124384466960998,-0.0006299201673157966,0.1822342561393435,0.13044345580983993,-0.0009713732022617595,0.05870720850458778,0.021915025169557508,0.008767030508744758,3.6812076396281065e-05,-0.0018422221679937224,-0.0026592543314947724,-0.0016127101308999264,-0.0011369337681249978
41.60687777933142,0.19410170045729153,0.15982257133643654,-0.0055624268742886845,0.08214582174504727,0.033940390505685494,0.01376679103481684,-0.0001986702596020514,-0.006301181049700872,-0.009000043490299599,-0.0076862108540174156,-0.006204634107272049,0.1544188723580601,0.1338046158906595,8.114182569781527e-05,0.07451293446577247,0.03898383685564139,0.02078395104825291,0.010081307251802153,0.0051942827040074675,0.002508384025693882,0.00061780498385687,-5.3782654549546685e-05,0.16624403861198406,0.14611572281078736,-0.0004348619156870387,0.08134135490238352,0.041333452009375916,0.020767222624999,0.009153373136884668,0.003700316782526346,0.0011181197255380592,-0.0005572093363170115,-0.0007379759126745364,0.16733949437810425,0.1345734178635894,-0.00041904735484715424,0.0694184808735819,0.03312476932543794,0.015951496776789278,0.0069036386795227585,0.002050420030056226,0.0005867956316167314,-0.0007051092367461699,-0.0007581729965226288,0.16846323931875437,0.11495881460827316,-0.0003349651928079095,0.05265126595797793,0.022739405186054478,0.010075926215130121,0.003680142994709263,0.00038660297000237437,-0.00019256796084308342,-0.0006801401584737564,-0.0006040530764225854,0.18164391575263603,0.1309422826778005,-0.0009231212797736807,0.05873341243225596,0.021889336539819435,0.00877020646552772,9.204179108837425e-05,-0.0017211845037537626,-0.0025382994623944807,-0.001550147319295693,-0.0010816907424954676
42.4595459200027,0.1930465475348241,0.1600481996130124,-0.005262263394423966,0.08194323981489765,0.03379601567597611,0.013727414202180616,-8.49688330945412e-05,-0.005999574383704388,-0.008629368032717894,-0.007354934035980096,-0.005884676814666396,0.15453628208320166,0.134680536931861,8.248913413073434e-05,0.07455640751576037,0.03877712476750725,0.020561992175265983,0.009900147213566869,0.005098679009010275,0.002448077951331479,0.0005973626836394866,-5.586913281932444e-05,0.16597975147291347,0.14681096604075033,-0.00040528770140055666,0.08131494199863455,0.04111412509235403,0.020573136004397922,0.009014784869565034,0.003663928283744286,0.001116309682516001,-0.0005263970553409994,-0.0007050299571005206,0.16706498715887463,0.13524800314225477,-0.0003909907874684594,0.06943911588453684,0.03298311031751244,0.0158314705685855,0.0068105772861766795,0.0020560451262031797,0.0006017744095900151,-0.0006693063792227302,-0.0007251402002062035,0.16820663256922042,0.11560703581370557,-0.0003144082344704183,0.0527235923521001,0.02268417374025985,0.010033917181299817,0.003644330859246322,0.00043142643633486407,-0.00015909827963667275,-0.0006478511285823462,-0.0005777918628213872,0.1810419984552801,0.13144679220889766,-0.0008761343883062339,0.05875009684448444,0.02185824206086312,0.008769792594660757,0.0001465852587600359,-0.0016017371520791906,-0.002419306664780394,-0.0014876217223956135,-0.001027081276918243
43.324054723102556,0.19199371772427845,0.1602935030971406,-0.004972287683748221,0.08173773670345959,0.03365008095469467,0.013685433084358087,2.8969212385784727e-05,-0.005701283070301859,-0.008264921192850166,-0.007030530040162881,-0.005574058736599754,0.15462556824543738,0.135551384038444,8.356844868066078e-05,0.07458366250521496,0.03855883055977155,0.02033342305363558,0.009716649190502238,0.0050021717136605895,0.002387739106714428,0.0005775611897309085,-5.658558120134109e-05,0.16569837379171756,0.1475092525991511,-0.00037708178197231744,0.0812760090598715,0.04088408162770521,0.020372154686484154,0.008873057182807386,0.0036256920431302075,0.0011136377785889995,-0.0004959522900368465,-0.0006721328772852038,0.16677253278596593,0.13592423451002178,-0.00036444714041148144,0.06944722641444248,0.032831553362786,0.01570509450413288,0.006714572002245298,0.00205948647165926,0.0006154862737946773,-0.0006341322077244002,-0.0006922672830670181,0.1679298844560825,0.11625466719001765,-0.00029467214335572464,0.05278459641723692,0.022620703214382948,0.00998656534351542,0.0036061864340054535,0.0004740528579887668,-0.0001271476699953101,-0.0006162078941290343,-0.0005515688062519568,0.18042737049040272,0.13195626634424965,-0.0008302414757278562,0.05875700734446489,0.021821153861894503,0.008764853905162389,0.0001999047338469959,-0.0014848732135513984,-0.002302922100436214,-0.0014257163256064227,-0.0009734113963542017
44.20055543796859,0.1909409671732479,0.16055657395201492,-0.004692556897875521,0.08152792639996798,0.0335022499573312,0.013640365594539513,0.0001414189211432282,-0.005407331942663124,-0.007906274914791123,-0.006712913247296459,-0.005273146939309711,0.15468535448511905,0.13641624168655034,8.414518524264516e-05,0.07459397319696288,0.03832935992608795,0.020098420609353008,0.00953005179760342,0.004904553537980856,0.0023281725324371958,0.0005580342478952416,-5.698212265128556e-05,0.1653980092968863,0.14820909151037276,-0.00035039927483510714,0.08122327368647231,0.040643844391089395,0.02016484889227255,0.008727971727611476,0.0035854275566158133,0.001110315945839174,-0.0004663729956126852,-0.0006400443144300032,0.16646044038932306,0.13660099900094588,-0.0003391427778190748,0.0694423350452878,0.032670831508728765,0.015572524299491124,0.006614700561411349,0.0020602237636044756,0.0006282466828367279,-0.0005998101821834592,-0.0006600781622242383,0.16763132512693668,0.11690081441295594,-0.00027597468711542306,0.05283348961401353,0.022549548549570284,0.009934244551473143,0.003564915346922994,0.0005138755608641836,-9.626715799251178e-05,-0.000585082460194298,-0.0005258748232446066,0.1797981601345762,0.13246947675016116,-0.0007858533252032898,0.058753182797473553,0.021778262140738646,0.008755362997339032,0.0002511472271086353,-0.0013706791507444953,-0.0021884235731602407,-0.0013644333465902072,-0.0009212448671378652
45.089231724510725,0.18988754804229913,0.1608364707943321,-0.004422974106685002,0.08131215079649766,0.0333503373703799,0.013590554297542275,0.00025190646180051177,-0.0051186271621189985,-0.007554276474404931,-0.006403156163470859,-0.004982812514082683,0.15471543824306158,0.1372750405490099,8.453260882456815e-05,0.07458676650632957,0.0380881405040697,0.0198569556131721,0.00934086794668559,0.004805554059244252,0.002268893259493965,0.0005386454379066321,-5.662840474451706e-05,0.16507839456913373,0.14891069890858652,-0.00032506046341786496,0.08115659479389481,0.04039270509830258,0.019950515255823986,0.008579315788675738,0.0035427194117401287,0.0011061589824766253,-0.0004379548457886241,-0.0006086549399999517,0.16612838276606776,0.13727832041068191,-0.0003154382962764288,0.06942375914916656,0.03249995966018504,0.015433557632011725,0.006511635568406469,0.002058345915766971,0.0006398992217156894,-0.0005669475498028774,-0.0006288945748138855,0.16731071700268257,0.11754553076201778,-0.0002581596493334027,0.05287002891400833,0.022469896154549144,0.00987622133118955,0.00352104676542597,0.0005510823542507794,-6.674737393844957e-05,-0.0005550376721254594,-0.0005007915303509585,0.17915416555565816,0.13298638691555978,-0.000742421743725562,0.05873802504288059,0.021728313818933802,0.008740231064817694,0.0003000065871855441,-0.001259855311111632,-0.002076547919140158,-0.00130452428205639,-0.0008704834581351558
45.99024563559067,0.18883174215411497,0.1611315068009079,-0.004164100434032914,0.08108857334543244,0.033192757944938346,0.013534503049719522,0.000358557873385222,-0.00483749304927423,-0.0072105603046740355,-0.0061022111214332035,-0.004703137388705279,0.15471504861703736,0.13812693474769383,8.421766436953208e-05,0.07456131691736684,0.037834959286039235,0.01960891721310928,0.009149054767111678,0.0047046990610872825,0.0022097808335736165,0.0005190279774077465,-5.639416992565414e-05,0.16473836406606868,0.14961234689769232,-0.00030165207029256443,0.08107433280699396,0.040130116366166785,0.019729041636807245,0.008426924813583123,0.003496819093592365,0.0011008081417153352,-0.00041093259978484996,-0.0005786606586192427,0.16577516147925628,0.1379548722137393,-0.00029328272959339114,0.06939020320945094,0.03231860532840149,0.015288003382810413,0.006404927630459306,0.002052724261492974,0.0006498014114077759,-0.0005356237913979619,-0.0005987251070160032,0.16696708782886646,0.11818779111612294,-0.00024156635103458538,0.05289323519414045,0.02238169830837231,0.009812739927615345,0.0034742118117059456,0.0005846866549863268,-3.8853304261322424e-05,-0.0005263310745220066,-0.0004765763825077423,0.17849406398639997,0.13350585422113928,-0.0007009090650128324,0.05871063747142772,0.02167083450871154,0.008719265613355624,0.0003461439020590888,-0.0011533679016420882,-0.001967896992645907,-0.0012465024522703028,-0.0008217710827833739
46.90377002759424,0.18777179933514623,0.16144028803945,-0.0039163751479032085,0.08085523083486208,0.033027875752674955,0.013471274248475999,0.0004611421740393697,-0.004564553294718282,-0.006875534842796635,-0.005811131605940052,-0.004435014969956253,0.15468308769311154,0.1389713167988364,8.253092428613028e-05,0.0745167447107601,0.037569497963053394,0.019353987094433693,0.008954308486759243,0.004601973440209523,0.0021509101578777606,0.0004990983577209537,-5.665129068819719e-05,0.16437644798905796,0.15031343817240106,-0.0002802438345843223,0.08097525978437503,0.0398551213261393,0.019500231500969675,0.008271177376591063,0.0034476932028527194,0.0010939036916076089,-0.0003861065087747865,-0.0005501995156371023,0.16539954140708096,0.13863038278815268,-0.00027328742511231226,0.06934116630655361,0.03212643250694914,0.015135551179485798,0.006294646039987115,0.0020436170669046855,0.0006582128892014869,-0.0005063435698102705,-0.0005702671735623472,0.1665991597168273,0.11882731545440736,-0.00022648725271712784,0.05290283121870258,0.02228455016188643,0.009743270170920616,0.0034244165905322832,0.0006147005552695519,-1.2549399163908966e-05,-0.0004993319382688243,-0.00045360863442240164,0.1778165557995092,0.13402722715007234,-0.0006614484795531666,0.05867000736333016,0.02160505016135065,0.008691813059318437,0.0003892404597478989,-0.001051522961414721,-0.0018624758667175573,-0.0011908621653081936,-0.000775559854334302
47.82996695338315,0.18670609500014615,0.16176092545943524,-0.00368004517972056,0.08061046015446613,0.03285439740483325,0.01339954234404009,0.0005580853718251866,-0.004301288454763425,-0.006550144315624646,-0.005530651038802299,-0.004178791526347649,0.1546186585387888,0.13980725725941978,8.000461341818123e-05,0.07445231805103424,0.03729156341508164,0.019092174878422657,0.00875704394585705,0.004497198056819844,0.0020918101425886457,0.0004781219419904397,-5.76355675929718e-05,0.16399166264270618,0.1510126711861425,-0.00026110499013533983,0.0808585732424516,0.03956784485504515,0.019263617237164493,0.008111499923791886,0.0033949819080124253,0.001085629262870882,-0.0003634371989827056,-0.0005238045906545111,0.16500037671487142,0.13930307151131016,-0.0002552051005385908,0.06927546843506892,0.03192326277756776,0.014976023160881473,0.006180595094675665,0.00203047118339995,0.0006649190603313491,-0.0004792787209292087,-0.0005436669745605726,0.16620583133930802,0.11946284425061998,-0.00021276065682912512,0.052897842784589234,0.022178522880792414,0.009667777854774426,0.003371643422356215,0.0006409297405607613,1.1960455041174951e-05,-0.0004744264454653273,-0.00043207465790992723,0.17712030341575144,0.13454934573174068,-0.0006241771335000704,0.05861539231041181,0.02153080587300445,0.008657365696350894,0.00042875049580740803,-0.0009550230757887543,-0.0017608267317953984,-0.0011380199143569106,-0.0007319443612393436
48.76903087639143,0.18563277523447344,0.16209223740281054,-0.00345466638052021,0.08035249512955271,0.03267095349266199,0.013318643423225862,0.0006489534013783566,-0.004048255377288765,-0.0062346565673978924,-0.005260908938844798,-0.003934025386657498,0.15452076036052056,0.14063388941350308,7.655923094063278e-05,0.07436695443125052,0.03700050528749725,0.01882308945422288,0.008557121112995864,0.004390242838675937,0.0020326967694757,0.0004564504380873693,-5.9259431217120466e-05,0.16358248485799431,0.15170912903169861,-0.00024379431451736552,0.08072332317573523,0.0392673769202806,0.01901890122379367,0.007947990288839352,0.003338369625007563,0.0010756581366407406,-0.0003432714928571793,-0.0004993952321181673,0.16457644305474073,0.1399726246531406,-0.0002389989497131603,0.06919235581818514,0.03170847890502914,0.014809324388441049,0.006063042053075524,0.002013318187472714,0.0006697714424804069,-0.0004547044469107022,-0.0005189031258857823,0.16578599074535053,0.12009418645171756,-0.0002005180973237951,0.05287773914165625,0.022062878610689247,0.009585944992920993,0.003315967791140256,0.0006633230067313818,3.479232061358343e-05,-0.0004515144726813993,-0.00041197971308043897,0.17640408030535815,0.13507128570863067,-0.0005889890379866668,0.05854569400012962,0.021447192200646403,0.008615586419641663,0.000464590701408623,-0.0008638717909987946,-0.0016628478488588086,-0.001088204509490689,-0.0006908915664158823
49.72113465300492,0.18455007946047564,0.16243218375089255,-0.003240362785652602,0.08007949159576112,0.03247645685902975,0.013227956333008498,0.0007330804855785923,-0.0038060392070874438,-0.005929601570374809,-0.005002108813246189,-0.00370063437491942,0.15438839036063465,0.14145046361388763,7.22039850949556e-05,0.07426018457815117,0.03669659734098326,0.018547188383433468,0.008354829232355802,0.004281125677757947,0.0019731594732402785,0.00043380962037558983,-6.168664755989757e-05,0.16314772997249394,0.15240132154105537,-0.00022850043115955863,0.08056793690923766,0.03895343831811701,0.018766466609298645,0.007781161143840339,0.0032781649940844303,0.0010638241701722197,-0.00032546482516476673,-0.0004767605032586567,0.16412628877822158,0.14063759682796884,-0.00022454706090886288,0.06909067645079316,0.0314818411370345,0.01463535325275938,0.005942034951922502,0.0019922869167186726,0.0006727524909399013,-0.00043236316646604695,-0.0004956720687062313,0.1653383339056319,0.12071987063817467,-0.00018940612335741555,0.052841734215261595,0.021937848745509678,0.00949812513761772,0.0032575565266603317,0.000681693219635568,5.5620603187846296e-05,-0.0004306737670645992,-0.00039300185716585823,0.17566643796658507,0.1355921168129234,-0.0005560276641646089,0.05846021193961243,0.021354349414684084,0.00856653917046394,0.000496705639709076,-0.0007782874915485572,-0.0015691413288702425,-0.0010415936584137547,-0.000652234683633663
50.68645113960942,0.18345619135259977,0.16277930481400318,-0.00303652745109239,0.0797905180426568,0.03226996985681364,0.013126891975658991,0.0008101133536514425,-0.0035750635380839275,-0.005635232393513029,-0.00475395641424954,-0.003477969639796577,0.15422037859832502,0.14225555043250324,6.731920321508618e-05,0.07413115127504534,0.036379205610513644,0.018263869445593772,0.008150184178400008,0.004169676076704964,0.0019131533453055423,0.00041070762252900134,-6.44128226084599e-05,0.16268592642929378,0.1530881946930035,-0.0002147670008251719,0.08039204369996408,0.038625851564173926,0.018505908002669567,0.007610740361840782,0.0032138633835000897,0.0010498710274375097,-0.00030975510161553634,-0.0004555171401591005,0.16364871939707082,0.14129692500206278,-0.00021158690757580112,0.06897004010113211,0.031243293929287347,0.014454156099707903,0.005817627800595429,0.0019670778980757147,0.0006735440601312152,-0.00041227539450918105,-0.0004739576651919407,0.16486162672460497,0.12133916905302736,-0.00017955500767529597,0.052789397036035905,0.021803203735882574,0.0094040650898222,0.003196291791266331,0.0006960608863433731,7.448779103628745e-05,-0.00041173798359957247,-0.00037528279537090103,0.17490599052157813,0.13611034346050796,-0.0005251448224875571,0.05835802541393753,0.021251493945264092,0.00850985614699785,0.0005248242960657451,-0.0006986134795018622,-0.0014794665888134733,-0.0009976090272273478,-0.0006157598323332065
51.66517479963898,0.18234914204488614,0.16313151091652112,-0.0028430015044736945,0.07948363988477708,0.03205061292126535,0.013015542084279425,0.0008799939490114353,-0.003354989637401082,-0.005351486676977164,-0.004516708604309552,-0.0032662036271390803,0.1540155023601816,0.14304832102107845,6.201374871935166e-05,0.07397909420865392,0.0360483017608485,0.017973620904978675,0.007943418336917824,0.0040561881260025604,0.0018528306336319026,0.000386947241798173,-6.761466203548961e-05,0.16219562833119236,0.1537681911659934,-0.000202300892201557,0.08019424880554878,0.03828378672898831,0.018237126837516115,0.0074371050772828965,0.0031459941197067316,0.0010340271593353833,-0.0002963638370639892,-0.00043600532802467795,0.1631421726574711,0.14194917448293806,-0.00019983368157773686,0.0688292411601946,0.03099218845929749,0.014265729554163309,0.00569034352833248,0.001938099970266184,0.0006721264316592341,-0.0003943676176252822,-0.0004534891175240134,0.16435451319927982,0.12195109226700668,-0.00017059957535340523,0.05271993996281494,0.02165845751069059,0.009303845145351009,0.003132630249501669,0.0007067079621332958,9.152096373693772e-05,-0.0003946032855065365,-0.0003584983447351638,0.17412104542067533,0.1366247469729037,-0.0004960356364916074,0.05823819090508591,0.02113862100546664,0.008445837358035972,0.0005492051085847304,-0.0006243223938175401,-0.0013939378272997077,-0.0009567560066995776,-0.0005815937769590193
52.657489293003536,0.18122668804624262,0.1634867237009295,-0.002659367106708839,0.0791576740616278,0.03181766876908171,0.01289393711646269,0.0009427693566255931,-0.0031461566812597147,-0.005078270705567991,-0.004289497333774391,-0.0030644798496434144,0.15377229914035456,0.14382696624679042,5.659193422871154e-05,0.07380312896917217,0.03570347352788953,0.017676480542409806,0.007735217300075886,0.003940850511043768,0.0017920856721397645,0.0003627723352055794,-7.099832654922185e-05,0.16167504199128024,0.15443935244078322,-0.00019089245770888925,0.07997343165837478,0.03792746724625756,0.01796060773518571,0.007260681745195401,0.003074532682111918,0.001016096046466065,-0.00028468179348199236,-0.0004173612308993783,0.1626050154281246,0.14259274379416237,-0.00018909614210660088,0.06866749636136828,0.030728602889255278,0.014070167815959152,0.005560169256671917,0.0019054489863695732,0.0006688910150592279,-0.00037818647389633306,-0.0004341634961563979,0.16381531101360172,0.12255403058485123,-0.00016228070192033162,0.052632582754751106,0.02150358935142784,0.00919766935329956,0.003066668526019686,0.0007137682259459802,0.00010657044370086029,-0.00037920695813423963,-0.0003424612087776334,0.17331009309488335,0.1371337668617238,-0.0004685684400040518,0.058100044209970766,0.021015454283898446,0.008374543879440343,0.0005699346588196288,-0.0005553436202323922,-0.0013125576057731816,-0.000918622367188942,-0.000549222751304825
53.66356747608891,0.18008700648274586,0.1638424212474588,-0.0024853389976990437,0.07881114373485552,0.031570091142726395,0.012761948187568855,0.0009982564729140641,-0.0029481631299045066,-0.004815575625187162,-0.0040721812931682295,-0.00287271168722761,0.1534895266091139,0.14459006250993237,5.078994684351097e-05,0.0736028119316264,0.035345023963736254,0.017372861770651393,0.007525294885421235,0.003823432914165958,0.0017308157290541982,0.0003384211070756585,-7.465272020522539e-05,0.16112276048241736,0.1551000961945195,-0.0001805025730025009,0.07972893728688624,0.037556253662009875,0.017676387013706007,0.0070812650974392,0.0029996910699364573,0.0009963346693233884,-0.0002746816955992273,-0.0003998290999771879,0.16203578248272682,0.14322587949451146,-0.00017919511603016502,0.06848395621456935,0.03045225134299449,0.01386796662296746,0.005427374814098778,0.001869143569123945,0.0006632959701757834,-0.0003636408210728039,-0.00041558261420001805,0.16324274919057924,0.1231466574184867,-0.0001547493222901598,0.05252676533974478,0.021338581765201536,0.009085873714227756,0.002998440309131854,0.0007172522938419911,0.00011972876266390809,-0.00036516249846954796,-0.0003271223265981058,0.1724714682009145,0.13763560931366284,-0.00044297349088330475,0.057942742643047225,0.020881415275621196,0.008296130397328303,0.0005872259885144787,-0.0004915726615854377,-0.0012351122882309578,-0.0008825224721627107,-0.0005187712579988019
54.683625419377364,0.17892782125684006,0.16419662357633502,-0.0023203858469325782,0.07844306827044402,0.03130712249062767,0.01261940899852076,0.0010461233783240027,-0.0027607034057213725,-0.004562580380704562,-0.003864066606628505,-0.0026904176452191056,0.15316554815570707,0.1453360220004261,4.5279682707602885e-05,0.0733770335652902,0.034972524406077087,0.01706273849002806,0.007313736982985215,0.0037044930211652767,0.0016693538675232856,0.00031399859214727686,-7.797250467621631e-05,0.16053685166429715,0.1557484505792397,-0.00017095385812528389,0.07945946814773494,0.03717014025605421,0.017384758846268562,0.006899273907755016,0.0029217197852387166,0.0009747032132637911,-0.0002659909122817529,-0.00038285997088786727,0.16143269673844216,0.14384713654011277,-0.00017013470386035252,0.06827793309350243,0.030162837179423328,0.013658986625210227,0.005292110460424829,0.0018296156565238498,0.0006560105764773031,-0.0003504162285705625,-0.0003977336118280815,0.1626349451122922,0.12372748642876599,-0.00014769684666754624,0.052401825121255546,0.021162985851072437,0.00896848910018154,0.002928102023904475,0.0007174201141997213,0.00013128574653752508,-0.00035227743770848807,-0.000312488234611892,0.17160322936157915,0.13812857762125663,-0.00041853120030919765,0.05776525790187348,0.020736395677069776,0.008210926693846321,0.0006007981610984781,-0.00043253345372598015,-0.0011612475043672361,-0.0008486339350063661,-0.0004897121667605558
55.71784678277884,0.1777471835269937,0.1645465945835075,-0.002164129344455905,0.07805247362439817,0.031028465409752348,0.01246719197456732,0.0010869001845618597,-0.0025838735648726417,-0.004319375548085693,-0.0036644248579780574,-0.0025170938301731956,0.15279903977561768,0.14606311172024772,4.006118776436267e-05,0.07312540526296143,0.03458583868172235,0.016746591326438243,0.007101233329521987,0.0035840351423576805,0.0016077389368107959,0.0002898954032856473,-8.104424801008604e-05,0.15991582939270751,0.15638262613842457,-0.00016156141420125785,0.07916455695448738,0.036768823788203654,0.017085891637645522,0.006714873130183002,0.0028407577849260926,0.0009514043540032242,-0.0002585233561457222,-0.00036634273088547527,0.1607940568071893,0.14445434710010668,-0.0001611795845394598,0.06804854147949321,0.02986030506237808,0.013443633225664246,0.005154586271609447,0.001786854183814023,0.0006468194261256831,-0.00033833746925717454,-0.0003802412956316899,0.16199054975388683,0.12429497498410742,-0.00014096538309842983,0.05225739535755032,0.02097687404241727,0.008845787269772426,0.002855880244170392,0.0007144882528652986,0.0001411337042919571,-0.0003403468134952889,-0.00029813235263813516,0.17070385683310166,0.13861064096618192,-0.00039526316545159044,0.05756733383724378,0.020580006346243532,0.008119178309663664,0.0006111362444976648,-0.0003783935628390852,-0.0010909313298511115,-0.0008161432853587954,-0.0004619540829532175
56.76641522620327,0.17654287610656086,0.16489020322861553,-0.0020160221018210374,0.07763879990016617,0.030733322642366633,0.012305096699404017,0.0011205005795454131,-0.002416694371353644,-0.004085329020870581,-0.0034733049404583735,-0.002352680454434109,0.1523883236254862,0.1467694082586804,3.520039776198269e-05,0.07284726548040098,0.034185124289159256,0.01642496774824716,0.00688746237308617,0.0034621369794332673,0.0015460990372987145,0.00026598518383920004,-8.352901650459636e-05,0.15925768950263167,0.15700026045369886,-0.0001527466197386594,0.0788432883872319,0.03635224830095898,0.016780344870868193,0.0065281269730036035,0.002757115943785019,0.0009268087337419227,-0.00025193185854115424,-0.0003502016633485132,0.16011825534961788,0.14504566600444535,-0.00015257087347150656,0.06779546692629534,0.02954449150914092,0.013222241000828777,0.005014973265462724,0.0017412336782244965,0.0006359098507301239,-0.0003274055197633397,-0.00036314908527213327,0.16130760832992488,0.1248472629073208,-0.00013441568063533377,0.052092636384948564,0.020780149798152573,0.00871818967908026,0.0027817722952119136,0.0007086172797152573,0.0001494407668286827,-0.0003292275778533712,-0.000284048524254968,0.16977137231712017,0.1390798806996055,-0.000373018905381809,0.05734840172099489,0.020412096438513726,0.008021309232801683,0.0006179778746493752,-0.00032863806678530956,-0.001023564365996066,-0.000785098925592918,-0.00043555085954071236
57.829546820132926,0.1753128093707031,0.16522419616833223,-0.0018756966771498467,0.07720054947184188,0.030420750741082407,0.012133140394041632,0.0011467534887414387,-0.002259276027127957,-0.0038598440159681824,-0.003289503673983083,-0.0021965447762505807,0.1519319160159182,0.1474529483879131,3.069210689738217e-05,0.07254202819653806,0.03376988674762988,0.016097702785790327,0.0066728714753170664,0.003339086742897596,0.0014846904906478798,0.00024277855187744657,-8.54330146713297e-05,0.1585608496262992,0.15759911444458194,-0.0001440154945023865,0.07849442008728358,0.03591978282937048,0.016468011265599044,0.006339425021220723,0.0026710363590923777,0.0009008652688132007,-0.0002461316290628544,-0.0003341963032077176,0.15940343868261134,0.14561884979061,-0.00014431152644136375,0.06751747929687961,0.029215084669760298,0.012994822438534186,0.004873321489767957,0.0016929307223868355,0.0006237445362012032,-0.0003167861094534188,-0.00034606772242246064,0.16058472498591594,0.12538272724687,-0.00012799183980520228,0.05190718623085714,0.02057229506834079,0.00858562048653231,0.0027058644345456817,0.0006999001501715429,0.00015648471184982193,-0.00031862126152191957,-0.00027030636900394746,0.16880413763061117,0.13953432570040056,-0.0003514113369869863,0.05710758659841595,0.020231817379581466,0.007917275808757377,0.0006214985869206176,-0.00028305341841890447,-0.0009590376437178889,-0.0007549622822404401,-0.0004099909114770903
58.90744683152597,0.17405495355628806,0.16554642844406675,-0.0017424512217899962,0.07673708346106149,0.030089896866544074,0.011951658380392955,0.0011659806700719687,-0.002110883992543945,-0.0036426045355858402,-0.0031131138978744925,-0.0020485084691561823,0.15142825236437887,0.14811161757657346,2.6788382096465245e-05,0.0722085049546858,0.033339592033839086,0.01576531761918649,0.00645792512725646,0.003215773017463828,0.001423923541138221,0.00021972222865199344,-8.69300162473613e-05,0.15782357681673168,0.15817702622197571,-0.00013524979190626581,0.0781173327607086,0.035471169559881006,0.01614946870726255,0.006149148603110062,0.0025831435594654783,0.0008741282488599714,-0.00024106312114004406,-0.00031839214474244825,0.1586480919977291,0.14617210038612777,-0.00013609223275395455,0.06721404065129476,0.028871446016817882,0.012761564164301875,0.004730170574301446,0.0016426967116522572,0.0006103300106924389,-0.00030707478718568145,-0.0003292266670058237,0.1598201844230081,0.1258994108364167,-0.00012162276276072648,0.05170049402708675,0.020353026331374053,0.008448342796946794,0.002628589126017721,0.0006890066054801332,0.00016237832882607864,-0.0003085148765276468,-0.0002567013512897869,0.16780028130685815,0.13997161808522463,-0.00033030303029555854,0.056844221332841845,0.020038695841095532,0.007807471050302366,0.000621997984447679,-0.00024130024386694745,-0.0008971193077353132,-0.0007258044489642946,-0.0003855048673463752
60.00029892029232,0.17276709024666723,0.16585395232338043,-0.001615815128430723,0.07624770977714934,0.02974025991489715,0.011760587442943586,0.001178170089291009,-0.001971294329269099,-0.0034335881838324133,-0.0029437683069543827,-0.0019081707772924466,0.15087592829953697,0.14874353578368865,2.3257669000059615e-05,0.0718467152869881,0.03289459943059435,0.015428092782629367,0.00624254847202043,0.003091713099963626,0.0013638088690855607,0.00019750465697850555,-8.776021829680717e-05,0.15704417822152353,0.1587314353666089,-0.00012672403390121112,0.07771111918658671,0.03500625955082096,0.01582457098656683,0.005957058113625171,0.0024934709563938715,0.0008468187922137475,-0.0002361490753250279,-0.0003024320953933193,0.1578503967665714,0.14670302217150183,-0.00012786912779824553,0.06688467539713995,0.028513626128817925,0.012522667256785186,0.004585390624465657,0.0015902341433049845,0.0005961662541221427,-0.00029757959631411654,-0.00031273167569817397,0.15901236707587332,0.12639562908736196,-0.00011534187267004612,0.0514719972386318,0.020122124133660817,0.00830641769317852,0.002549775266860422,0.0006757481744163504,0.00016738412471491181,-0.00029851015858632055,-0.00024337987153660642,0.16675811806501134,0.14039000499031806,-0.0003096742750944096,0.05655800120974588,0.019832199051674583,0.00769176986986332,0.0006193063676295127,-0.00020309253457555674,-0.0008373397759080354,-0.0006972537202867692,-0.0003618163947849377
61.10832996043838,0.17144759827540104,0.16614342722731962,-0.001495569930119728,0.07573062504213372,0.029370853363731252,0.011560161014551665,0.0011835018524944283,-0.001840189985817804,-0.003232502675921177,-0.002781011964598045,-0.0017751855558250237,0.15027365047828356,0.14934638097816505,2.0122988562240803e-05,0.07145517035611568,0.032434183846652295,0.015086096782827834,0.006026916425044847,0.0029676735764439265,0.0013046619875711658,0.0001758674643445046,-8.817552901396171e-05,0.15622121382580356,0.15926020505826205,-0.00011833072123620407,0.0772745987661738,0.034524452393296094,0.015493675366613297,0.005763719043544632,0.0024024501796651686,0.0008189354550677981,-0.00023175716764714874,-0.00028677792938135003,0.15700894572086302,0.1472092131345537,-0.00011975441405198235,0.06652788554400038,0.028140901580820672,0.01227809023835092,0.0044393679159953564,0.0015363038985877037,0.0005811144125563271,-0.00028857055839266564,-0.00029633853674212226,0.15815977407440202,0.12686920425975923,-0.00010901562442317801,0.05122089835891735,0.019879244313624877,0.008159893509500724,0.002469654493337134,0.0006606251253772331,0.0001713666318621512,-0.00028884447248830284,-0.00023033851870540566,0.1656760423362103,0.14078687387488392,-0.0002892999197775129,0.05624765247987281,0.01961161866342174,0.007570385244648503,0.0006136252550854793,-0.0001682177839799343,-0.0007799070074313879,-0.0006694030283814269,-0.0003390589859996485
62.2317452189223,0.1700944125160094,0.16641277207907038,-0.0013813320691725155,0.07518511229948847,0.028981351094670788,0.011350001503585186,0.0011817800403036765,-0.001716759230060872,-0.0030393042489824584,-0.0026249731796347503,-0.0016496093948066798,0.14962001383600226,0.1499181436703702,1.712048817650547e-05,0.07103325097856686,0.031958420337130665,0.014739489218789944,0.005811471539311497,0.002843972190997586,0.0012463644254639813,0.00015487761517908726,-8.820177198483217e-05,0.1553531221373082,0.15976084564214468,-0.00011017550594264338,0.07680689116635837,0.03402574817887319,0.015156538287362267,0.005569011563783741,0.0023105110011818345,0.0007907241242814598,-0.00022771632937182128,-0.0002714347056942392,0.15612232250657618,0.14768888526978763,-0.00011192097350253893,0.06614321131161607,0.0277534349368319,0.012027921641294148,0.004291952463961524,0.0014809830925781944,0.0005651805806328018,-0.0002797002626601481,-0.00027999803667403983,0.15726114034259556,0.1273185926145515,-0.00010281647031806626,0.05094652820512145,0.019624080342078548,0.008008809739433125,0.002388264674068239,0.0006436967246077446,0.0001744133488421138,-0.0002792240824661147,-0.00021753933346747322,0.16455246972203064,0.14116066875318056,-0.0002691933815585375,0.05591263495473769,0.0193766406824458,0.007443097123087905,0.0006047376514319742,-0.0001365084065394927,-0.0007248209931328027,-0.0006420233859761023,-0.0003171104089997884
63.37074996270225,0.16870575391572565,0.16665887695063358,-0.0012725115243200369,0.07460943383849192,0.028570997905633673,0.011129947773457173,0.00117312412929603,-0.0016004657811419826,-0.002854012247497454,-0.0024756697742500983,-0.0015309450501434058,0.14891369044368644,0.15045715401606935,1.4636155112844783e-05,0.07058027106836016,0.031466902627534855,0.014387956787244678,0.005596071019383615,0.00272102524555548,0.0011890615010519323,0.0001345477820241696,-8.778144937693729e-05,0.154438452526731,0.16023126502156437,-0.00010225138510983414,0.07630673609732623,0.03350960791724048,0.014813061562139676,0.005373270156435517,0.0022181106943374306,0.0007620989200863387,-0.00022384842535641571,-0.00025623176299045006,0.15518896175458147,0.148139888603992,-0.00010421734155445905,0.06572948982322578,0.027350487027811093,0.011771811762457604,0.004143306834335111,0.001424799401662865,0.0005486911462529123,-0.000271026226681489,-0.00026397480670554177,0.15631481892780547,0.12774197643342872,-9.67260678679993e-05,0.05064826826792683,0.01935633139134423,0.00785278386736781,0.0023056632430795295,0.0006255790016541294,0.0001765138388162895,-0.0002697839709242097,-0.00020498696873790865,0.16338580819221138,0.141509106097222,-0.00024926321945906263,0.055551835652927956,0.019126764094518172,0.007309775579744541,0.0005926650866476716,-0.00010750013849656775,-0.0006720064807504859,-0.0006151234440067869,-0.0002958901884546041
64.5255710657846,0.16728002402378658,0.1668791891861086,-0.0011692125924361214,0.07400235409082016,0.028139511766763044,0.010899821847225549,0.001156993506606521,-0.001491161524897341,-0.0026768642242452024,-0.0023327482745921528,-0.0014189117164957307,0.14815353718606664,0.15096099561003168,1.247562710068467e-05,0.07009472247258194,0.030959793072193355,0.014031645122443724,0.005380544901834078,0.0025989146933894504,0.0011325925945217228,0.00011494450608256828,-8.703275966704645e-05,0.1534758845454788,0.16066893239751817,-9.457847850364384e-05,0.07577281242824721,0.032976119733090906,0.014463224921381395,0.005176109276827133,0.002125474792430953,0.0007330750995435099,-0.000220313210063702,-0.00024148432698973017,0.15420757140573485,0.14856011681010511,-9.674017965197884e-05,0.06528594327455421,0.026932303526994182,0.01150970603758711,0.003993111435696173,0.0013680491962976978,0.0005314322132687743,-0.00026280446733243544,-0.0002484040397767673,0.15531962005260305,0.12813722028538926,-9.068753422933496e-05,0.05032519928972978,0.019076046069436973,0.007691733297198468,0.0022214800407476002,0.0006062872416608723,0.0001777036950398677,-0.00026042070336218526,-0.00019285248143892275,0.16217477818701942,0.1418303547749003,-0.0002297028520617337,0.05516421341115681,0.01886143103083084,0.0071697536669846915,0.0005769349161608882,-8.068928268374149e-05,-0.0006214775313572531,-0.000588824311098681,-0.00027573037583244515
65.69642459865165,0.16581541625780963,0.16707119897727096,-0.0010706309406864059,0.07336277491594516,0.027686691016374384,0.010659393898108693,0.0011332371628207359,-0.0013886044251964233,-0.002507873744395013,-0.0021962286634384653,-0.0013130728445466407,0.1473381628866126,0.15142784282678529,1.0454557765066937e-05,0.06957626446140361,0.03043699043849972,0.013670199258220335,0.005164845207739467,0.00247798163662885,0.0010770953711058313,9.620316160343446e-05,-8.605034325061988e-05,0.15246385717803776,0.16107179819427117,-8.701486869184352e-05,0.07520438315482607,0.03242520152250541,0.014106683973022865,0.004977465607983978,0.002032687375073017,0.0007035619568513333,-0.000216921835360189,-0.0002269551338147755,0.1531766773995176,0.1489470603190506,-8.937750234772191e-05,0.06481128692636545,0.026498510731501876,0.011241283230999969,0.003841387577598388,0.0013106803574972534,0.0005132961120129303,-0.00025455003114139906,-0.00023295215792986867,0.15427400819709672,0.1285028473927043,-8.463850909102312e-05,0.04997669194266798,0.018783034966353362,0.007525465465884425,0.0021357657552851374,0.00058595341151191,0.0001777887930321172,-0.0002510908374593104,-0.00018080499467204426,0.16091774643186652,0.1421223943135854,-0.0002101998350725027,0.05474901871158851,0.018580835585739044,0.007023275870447024,0.0005573542278127088,-5.6407103809585044e-05,-0.0005736018270172115,-0.0005629857453125965,-0.00025617750990610623
66.88353743530976,0.16431027763283076,0.1672317229737464,-0.000976756491821242,0.07268989993722585,0.027212678149286098,0.010408404601754464,0.001102118386592849,-0.0012920223732262222,-0.002347321094674012,-0.0020660901417498775,-0.0012128955498794882,0.14646630693602497,0.15185527523845022,9.020721882251116e-06,0.06902364158626793,0.029898389849056455,0.013303665648675835,0.004949225410744088,0.0023586573251322884,0.0010223231685277138,7.829549803898941e-05,-8.458546951720152e-05,0.15140091726446397,0.16143734164442003,-7.970309859531426e-05,0.0746004598571911,0.031856866491946495,0.013743184780977727,0.004777475529863793,0.001940306933208235,0.0006733538787472842,-0.00021338800375522962,-0.00021239445911053404,0.15209481884157483,0.14929887782277573,-8.231411533541885e-05,0.06430518981809388,0.026049337523483186,0.010966491551656288,0.003688197220205891,0.0012533052229288212,0.0004943868325967896,-0.000246348505249794,-0.00021771625240593856,0.153176742575391,0.12883679710227772,-7.872518954894382e-05,0.04960215792243029,0.01847724826120108,0.007353654010854373,0.0020485891025307035,0.0005649837053082232,0.00017666695611337613,-0.00024171099551487758,-0.00016894836095081528,0.15961325866472162,0.1423830342753038,-0.00019089388917714747,0.054305603184549675,0.018284889301275396,0.006869882385572359,0.000533779817750292,-3.4152364150028485e-05,-0.0005285961960381174,-0.0005375568261903812,-0.0002368950406330051
68.08713644976532,0.16276313465352568,0.1673585560811714,-0.0008876423576127984,0.0719834811403138,0.02671820368224704,0.01014712331948856,0.001063458137423601,-0.0012008466313808827,-0.0021948011931281373,-0.0019413909249789872,-0.001117704658606959,0.14553664896743101,0.15224163078214528,7.938274879268813e-06,0.06843693067180417,0.029344625568068182,0.012931785048822605,0.004733535779646916,0.0022413580684173366,0.0009683808079374554,6.175695251923192e-05,-8.236147799599048e-05,0.15028579959058264,0.16176349341000826,-7.253018518700448e-05,0.0739605603695857,0.03127165648211195,0.013372741008761008,0.004576211489837099,0.0018489735428488896,0.0006428345324145897,-0.0002095173732449311,-0.00019787114203111752,0.15096065799953115,0.1496134873634671,-7.527460335521303e-05,0.0637672091944602,0.025585089167079366,0.01068498363624562,0.0035334585605840186,0.0011961841047488557,0.00047464976275742493,-0.00023783979588420543,-0.00020234151861361086,0.15202645258465486,0.12913730072375615,-7.279455605766863e-05,0.04920138248462282,0.01815910022686956,0.007176129402685944,0.001959855499582892,0.0005437426085203542,0.0001744857613100968,-0.00023202141105794293,-0.0001569215448750287,0.1582600329156342,0.1426104603983587,-0.00017188187842426134,0.05383387875538623,0.017973951002986484,0.006709578417881083,0.0005064139917536176,-1.3394374796909362e-05,-0.00048638234447909433,-0.0005122600293466268,-0.00021786354655573177
69.30743771250063,0.16117276191662297,0.1674496981830618,-0.0008031793052588309,0.07124403169664865,0.026204015255955383,0.00987594629790663,0.0010185064978662866,-0.001113979731074942,-0.0020496143921812098,-0.001821349256277548,-0.0010273794573294685,0.14454833485522864,0.15258507190992435,6.906944156817668e-06,0.06781605185154,0.028776242573351662,0.012555352536319064,0.004518919531342395,0.0021269430184939005,0.0009157478784399075,4.70988139215481e-05,-7.949866579556013e-05,0.14911742117604856,0.16204828364918575,-6.577770950881176e-05,0.07328485688309809,0.030670076262530127,0.012995940469273696,0.004374705089133037,0.0017592400588157732,0.0006124379623823682,-0.00020442235104333232,-0.00018306036049335197,0.14977332553061912,0.1498888595065501,-6.869518166171412e-05,0.0631971679434545,0.025106219916912944,0.010397427718470338,0.003378252457264524,0.0011402703916411094,0.0004547132320849327,-0.0002284766130776138,-0.00018688049234005837,0.15082207412655665,0.12940284653125766,-6.706359381492837e-05,0.04877442850785328,0.01782892771341274,0.0069933140131572084,0.00187036996964054,0.0005228183378436477,0.00017167720029021097,-0.00022148180971113878,-0.00014478079699876061,0.15685713647738284,0.14280283981130698,-0.00015345954189582487,0.05333426606321416,0.017648868797600033,0.006542900329635753,0.00047578355078996954,6.369075771975581e-06,-0.00044662507250509294,-0.00048641318181415254,-0.00019876699822906285
70.54467890104617,0.1595380021790918,0.16750320533619392,-0.0007227575275966789,0.07047112055540686,0.025670633244823333,0.009595838690651214,0.0009677263048389024,-0.0010315244297452015,-0.0019123091878791936,-0.0017053249364080401,-0.0009406240731472978,0.14350048065418158,0.15288433049414948,6.23798325522204e-06,0.06716080194795125,0.02819341492666954,0.012174930983680802,0.004305857165551716,0.0020155358121365127,0.0008643498326677465,3.48427277761932e-05,-7.528162763200422e-05,0.14789480713449082,0.1622901690477249,-5.92018672104731e-05,0.07257297267145099,0.030052623136964576,0.012613517450604718,0.004173596554143693,0.0016715189156905582,0.0005818682086562569,-0.0001977822988228287,-0.00016748454186290304,0.14853175216791625,0.1501238616221726,-6.224753192533043e-05,0.06259490527706754,0.024613012568773657,0.010104520535457214,0.0032230791967084718,0.0010855015121883594,0.0004342889809565813,-0.0002178004180031983,-0.00017075298953221608,0.14956303180218564,0.12963231326144864,-6.14023400194387e-05,0.048321374829823724,0.017487048741927497,0.006805629010701747,0.001780454430688521,0.0005021916271263883,0.00016786427099912287,-0.0002099815779953509,-0.00013213416694854096,0.15540357318308015,0.14295875377183473,-0.00013545693295753685,0.052806598960312805,0.01731003535658938,0.006370296105356602,0.0004423766826023159,2.5048707497197304e-05,-0.0004098372870990016,-0.000459900772795944,-0.00017931023051184162
71.79909769293243,0.1578580757050158,0.16751726568043282,-0.0006471384909028375,0.06966540000828401,0.025119204901059226,0.009307217937838915,0.0009120857101703961,-0.0009532541004428414,-0.0017825374328435599,-0.0015931424033814182,-0.0008574315638018345,0.14239237646439265,0.15313795621790685,5.573566211588051e-06,0.06647129358492723,0.027596747914777568,0.011791152955497533,0.0040954514315526235,0.0019071048247217585,0.0008138377396978771,2.4962195045407233e-05,-6.924392739738518e-05,0.14661710063990743,0.16248767273827586,-5.338932511057098e-05,0.07182489679350354,0.029419435070877006,0.012225865921167724,0.003974172928383928,0.00158593408932617,0.0005513313137791258,-0.00018940200677932978,-0.00015090605761390133,0.1472351671317127,0.15031701929603303,-5.644770859530387e-05,0.06196085215202062,0.024105860214418268,0.009806218531170145,0.0030688860431554764,0.0010320660929431839,0.0004134217397390859,-0.00020578748491617576,-0.0001534720887067767,0.148248410457104,0.1298242488821741,-5.622292032953033e-05,0.04784229803679132,0.017133676642703752,0.006613132741518826,0.0016910302121567905,0.0004819773066615068,0.00016310661100217772,-0.00019733060962327835,-0.00011845054118331483,0.1538987095532688,0.14307716860730066,-0.00011836743335958052,0.05225163774376314,0.01695793992768085,0.006192200223117396,0.0004069924074349346,4.2791325511547605e-05,-0.00037597218931427376,-0.0004328466802924596,-0.00015909257012950616
73.07094256921404,0.1561311610717328,0.16748981082184766,-0.0005772000553489384,0.06882713238994441,0.02455112996950086,0.009010970460407617,0.0008522035036704403,-0.0008793707271711833,-0.001660728358693078,-0.0014852609194954429,-0.000777881789026278,0.14122262933221355,0.15334396917686452,4.293025553668933e-06,0.0657476313759245,0.026987033032215054,0.011404419768556974,0.0038879650995728146,0.0018019819705971986,0.0007644534338556748,1.751730022242976e-05,-6.160996077113801e-05,0.14528292984101737,0.16263845608766558,-4.856673113618832e-05,0.0710408855992038,0.02877195217036078,0.0118337369264223,0.0037764727409094847,0.0015023582469281215,0.0005207002375794217,-0.00017929525666510299,-0.0001331114243014493,0.14588223484874116,0.15046618067982093,-5.169860354905311e-05,0.06129461657494694,0.023585737731204537,0.009503266897845987,0.0029159278902461602,0.0009800187455493872,0.0003923105880362004,-0.00019253010040524133,-0.0001354975617619294,0.14687684154139208,0.1299770603619896,-5.191593471475797e-05,0.04733736647779384,0.016769854274537307,0.006416562403815712,0.0016022369148471665,0.0004621331722060479,0.0001574435772287776,-0.00018385990817391942,-0.000104100963979241,0.15234107195581448,0.14315575064087943,-0.00010292412176008038,0.05166958736086139,0.016593978781169062,0.006009273328205549,0.0003698798830607611,5.929509619475717e-05,-0.00034503838012473956,-0.0004053098964450922,-0.00013845828945059576
74.36042960037328,0.15435550761077127,0.16741806996581712,-0.000512757065111235,0.06795675290377401,0.02396847569065491,0.008708139947099087,0.0007886640741112016,-0.000809516475055106,-0.0015462757852363854,-0.0013812160006035545,-0.0007025691578945593,0.13998982797500928,0.1534999651912986,2.4861487559976982e-06,0.06499026865665762,0.02636562161204634,0.011015365773012091,0.003683614974925682,0.001700062179435182,0.0007159974837311729,1.2659053107541577e-05,-5.290905890031092e-05,0.14389063935854507,0.162739976314368,-4.4858711797515186e-05,0.07022111250289122,0.02811129897238997,0.011437586723784195,0.0035809558969360556,0.001421182994864426,0.0004901082727084044,-0.00016751347541880593,-0.00011516821611916196,0.14447133356050035,0.15056886755847437,-4.7826565560090404e-05,0.06059675843835137,0.023053758488890547,0.009196100319042697,0.0027645028233859448,0.0009294210254507789,0.000370766536452274,-0.00017807252516260878,-0.00011741937177242931,0.14544698158473796,0.1300885454625705,-4.830869670285067e-05,0.04680684415411939,0.016396496094078478,0.006216126206578017,0.0015141206391591658,0.0004426700875430234,0.00015078184401471194,-0.0001693894208848628,-8.956832364424176e-05,0.15072900836943898,0.14319218578769274,-8.890415659156758e-05,0.05106099388565253,0.016219522925458637,0.005822026440846108,0.0003313725004550936,7.478199838201947e-05,-0.0003169707906682681,-0.0003776404998160475,-0.00011816994365495162
75.66782887451298,0.15253018434730176,0.16730014368651092,-0.0004532300477795636,0.06705430747864577,0.023371907793107192,0.008399685213785799,0.0007226460187915218,-0.0007440147819617493,-0.0014393154285920595,-0.0012806196765442518,-0.0006310964163105558,0.13869330475272656,0.1536041393366086,7.530202857791647e-07,0.06419902808620695,0.025732898636423446,0.010624404586249962,0.003483071751844614,0.0016015602115540474,0.0006684955256038795,1.0290168080583058e-05,-4.296989484877003e-05,0.14243946680544833,0.16279015160894483,-4.157649646104561e-05,0.06936527783673622,0.027438029900422718,0.011038131798247522,0.003388447898572194,0.0013423688742472226,0.00045932701684821953,-0.00015400938991138238,-9.672097270366005e-05,0.14300175955537442,0.15062339283227777,-4.437280237390137e-05,0.05986708590229265,0.022510444089361367,0.00888516196394686,0.0026154475239794053,0.0008802655302502045,0.00034860585597043937,-0.00016230238996009258,-9.883332770812498e-05,0.14395786406808764,0.13015740604494738,-4.4943816610898395e-05,0.04625101114580678,0.016014154986714484,0.0060121745158297196,0.001427200775307687,0.00042366978113547444,0.00014304025005827773,-0.00015421604796225232,-7.475679404642501e-05,0.1490618216489494,0.14318504792327957,-7.603156830186499e-05,0.0504261704678304,0.015835197224046346,0.00563110175691349,0.00029229252133401365,8.87832558047219e-05,-0.00029191920959605646,-0.000349473154316142,-9.793730282049541e-05
76.99337806916364,0.15065417936356615,0.16713451275737093,-0.0003985200241696809,0.06612011160303134,0.0227628484636535,0.008086466786713835,0.000655443945806799,-0.000682939270947769,-0.0013401436123887287,-0.0011836654106795097,-0.0005636476587275871,0.1373321530386589,0.15365487728729224,-5.548213434306911e-07,0.06337407006695661,0.025089924618218108,0.01023200694502179,0.003286882356546098,0.0015064600580095052,0.0006215002288553455,9.991910300926045e-06,-3.1948233993174215e-05,0.1409285231876817,0.16278711074913763,-3.8490622800202434e-05,0.06847378146988764,0.026753261141422947,0.010635895162972699,0.0031993760340888553,0.0012656577271366258,0.00042804820021076495,-0.000139060763314629,-7.788328448559648e-05,0.14147265537290954,0.150627950619153,-4.1037200806391765e-05,0.05910569035204551,0.02195687606296175,0.0085709625089686,0.002469017337727342,0.0008324144041646786,0.00032561069290112585,-0.00014575521578024197,-8.015824656294979e-05,0.14240890882438312,0.13018192281731694,-4.1701130150123845e-05,0.045669783833246255,0.015623740999971467,0.005805070372832546,0.001341850578962649,0.00040487909855634567,0.00013391942149147036,-0.00013845980850377192,-5.9874249194672916e-05,0.14733856430519432,0.14313247380980493,-6.433428441082285e-05,0.04976522593607986,0.015441952955796557,0.0054367407028727945,0.0002531698227055472,0.00010124153870259618,-0.000269982504551384,-0.00032127673736464005,-7.80662077817663e-05
78.33733646890398,0.14872649761337436,0.16691856655352574,-0.00034846752335330984,0.06515386128145714,0.022142039232852764,0.007768889376180301,0.0005876662178019577,-0.0006267501651384373,-0.0012490181088334726,-0.0010897509840342005,-0.0004996759391613423,0.13590607616042974,0.15365006150016186,-1.506205392013545e-06,0.06251538690555117,0.024437363633676632,0.00983837241984179,0.003095392273091652,0.0014141507649675642,0.0005745692236936064,1.1768517397953584e-05,-1.993628250259722e-05,0.13935710982263516,0.16272853550368807,-3.5212611152399515e-05,0.06754619212308112,0.02605750413241354,0.01023099786343705,0.003014229748087208,0.0011909582471701173,0.000395930014212602,-0.00012305729200032755,-5.8693900435054205e-05,0.1398833222011126,0.15058060003470494,-3.7736690652964506e-05,0.05831268641275207,0.021393516713585966,0.008253434858186493,0.0023256466490685036,0.0007856752308957581,0.00030142458574663577,-0.0001284040799702589,-6.131717784898665e-05,0.14079948232723244,0.13016061691738035,-3.848274833267778e-05,0.045063406242932716,0.015225688350375697,0.005594688299953462,0.00125834783039891,0.0003860250541614339,0.00012292109132981427,-0.00012238304473125534,-4.473981755615897e-05,0.1455586021318818,0.14303229714465304,-5.361163822274516e-05,0.049078138178661926,0.01504039379143339,0.005239176120585968,0.00021453134281607035,0.00011150995527629698,-0.0002516874868535971,-0.0002930247800048718,-5.8571066802228366e-05
79.69994175126453,0.1467462073776106,0.1666504298284121,-0.00030253584583872864,0.06415552584047138,0.021510147537753824,0.007447585587934178,0.0005205516715673474,-0.0005757842906348677,-0.0011662495187223,-0.0009995547127415738,-0.00043960638913239703,0.13441420477168967,0.1535879519371476,-1.6298373827964197e-06,0.061622905204266804,0.023775652283769474,0.009443534125278435,0.0029090082302208943,0.0013246719861499947,0.000527541309645633,1.4786699538444781e-05,-7.207509516212698e-06,0.1377244665048402,0.1626124315141559,-3.16624080133322e-05,0.06658258975092984,0.025351333216833354,0.009823817105410223,0.0028336994883331732,0.0011180303987920527,0.00036249316869070894,-0.0001066278281416277,-3.956137182214129e-05,0.1382330491368468,0.15047952232849846,-3.400322826204965e-05,0.05748773055531926,0.020820809204837705,0.007932971470758648,0.002185942760988862,0.0007398107621462594,0.0002756270749540021,-0.00011111690003191075,-4.2579569716732754e-05,0.13912881783120537,0.13009183955933207,-3.500336427932852e-05,0.04443170842182722,0.014820521907485047,0.005381212116080447,0.0011768824790622098,0.0003669551665847339,0.00011001449561883949,-0.00010654456466907044,-2.9800911241032022e-05,0.14372102207035597,0.14288291825762772,-4.3625406961833674e-05,0.04836484003934618,0.014631080355213088,0.005038408587455297,0.0001769321808726654,0.00011915600515536453,-0.00023714957663557038,-0.00026498494243954476,-3.9789902663993914e-05
81.08147480787221,0.14471239020086235,0.16632797892265802,-0.000260872134781074,0.06312529606609507,0.020868289545392885,0.007122761041139911,0.0004540832660455949,-0.0005306088059921487,-0.0010915587295807858,-0.0009125916626600301,-0.00038317076975251727,0.13285604462605566,0.15346631302190605,-1.1701804758420058e-06,0.06069651718530436,0.02310581262179632,0.009048165809204384,0.002727741061965613,0.0012372235540346155,0.0004801000793114286,1.8619389730064104e-05,5.952636040807594e-06,0.1360300787090162,0.16243642010746115,-2.7850728354115792e-05,0.06558266433042408,0.024636042191185384,0.009415104094827173,0.002657540726398732,0.0010461909288786624,0.00032773752339108637,-9.018154367503127e-05,-2.0643499406124123e-05,0.13652113674274907,0.15032255020868454,-3.004049393247309e-05,0.056630928384924735,0.020239805095049624,0.007610065997841897,0.002049507039243209,0.0006941143125983579,0.00024813985817595486,-9.413837824356623e-05,-2.410351684947911e-05,0.1373963319282773,0.12997386603191552,-3.143473848896293e-05,0.04377453635433265,0.014409067903697165,0.005165152895023741,0.001097610964463487,0.00034711600246328887,9.487013710203714e-05,-9.120669662617831e-05,-1.503566229132696e-05,0.141825097503109,0.1426820816048116,-3.4418872275219734e-05,0.04762525255488347,0.014214729593069953,0.0048348013794576854,0.00014042993913159751,0.00012371949381403702,-0.0002264362321314767,-0.00023749791075794858,-2.19664683299357e-05
82.48218411978166,0.14262409171402093,0.16594917272337642,-0.0002233477102867602,0.06206344986741981,0.020217427245266456,0.006794910592121236,0.0003891562800451779,-0.0004910364430359998,-0.0010248712398746372,-0.0008295186959044647,-0.00033095384436015215,0.13123123095283523,0.1532831971198908,-2.3497519827000914e-07,0.05973635731770347,0.022428342916308703,0.008652473193424692,0.0025519536566356504,0.0011519779504031759,0.00043222164970535396,2.2455801775474122e-05,1.8951789146965272e-05,0.13427310770840772,0.16219808698749183,-2.3804446127666203e-05,0.06454666257146849,0.023911815286383382,0.009005016196007014,0.002486343522672272,0.0009754024094492963,0.0002915328383707416,-7.436257770546148e-05,-2.464424630416538e-06,0.13474709151574826,0.15010770588169586,-2.6005768025344317e-05,0.055742404700498994,0.019651006207093553,0.007284867034813439,0.0019169046897445372,0.0006487668812385673,0.0002187473265166046,-7.802907582477295e-05,-6.407102052862705e-06,0.1356013411868757,0.12980480045369672,-2.7753465768212095e-05,0.04309218465839096,0.013991768607593028,0.004946357460500212,0.0010204565595942079,0.0003266131653853319,7.776312131003513e-05,-7.684380739925513e-05,-1.0126854068028789e-06,0.13987015350494506,0.14242806394913052,-2.6056677961216557e-05,0.0468596981307223,0.013792066296745365,0.004628359631749344,0.00010531748208143878,0.00012522783000889538,-0.00021939934881802945,-0.00021085772660306217,-5.566149919125448e-06
83.90233977509573,0.14048071829158282,0.16551085334649493,-0.00018986647158199783,0.06096980423094715,0.019558935282633787,0.0064651167585659175,0.0003263929415579238,-0.0004571806459199306,-0.000965419852283346,-0.0007505004481281302,-0.0002827553044617282,0.1295391937847478,0.1530357934766754,8.617689104036325e-07,0.05874233315123532,0.02174391597297203,0.00825693898183126,0.002381777921759924,0.0010687033351206587,0.00038441056296301265,2.601386030034859e-05,3.158817037499744e-05,0.1324531694293873,0.16189462920841602,-1.98686607243937e-05,0.06347426246564633,0.023179759415571356,0.008594470330846217,0.002319971738868156,0.0009054368985592756,0.0002544544442910767,-5.967216084586215e-05,1.4832298347176862e-05,0.13291021493103797,0.14983223552279154,-2.2038715346134322e-05,0.05482200694901555,0.01905521609094651,0.0069583599821966225,0.001788114383213869,0.000603384274279284,0.0001882659754420065,-6.323492461305241e-05,1.021968014399596e-05,0.13374354733785912,0.12958242081703927,-2.4372287376445462e-05,0.042384458172971144,0.01356940624678933,0.004725643415128477,0.0009456721749573249,0.0003050666519505503,5.903429138466259e-05,-6.357005450021096e-05,1.211958323614488e-05,0.1378555336859446,0.14211843326639573,-1.8720099299476787e-05,0.046068303955401575,0.013363818633449277,0.0044194307000511536,7.188909049835313e-05,0.00012339706805692,-0.00021559082572850016,-0.00018526505104355672,9.224621855919765e-06
85.3422010583931,0.13828174193521425,0.1650108175719383,-0.00016041294139051922,0.05984502526758409,0.01889428017163361,0.006133787886999908,0.00026622112126516064,-0.00042849139732157037,-0.0009125697802809027,-0.0006758477078004665,-0.00023881498230250033,0.12777981401418417,0.1527213927336983,2.0544874707546065e-06,0.05771466349454342,0.021053621819757173,0.00786248726777764,0.0022173929627192237,0.0009873678854865511,0.00033700061490537673,2.8689264082148357e-05,4.3350415727431656e-05,0.13056990254806886,0.1615230599443623,-1.6270010514062187e-05,0.062365622975719355,0.022441011966484323,0.008184472466668213,0.0021590744520193065,0.0008366267054162586,0.00021676380591184466,-4.661650033260688e-05,3.072347096558773e-05,0.13101031656555218,0.14949373757958437,-1.8333229413219885e-05,0.05386995340501496,0.018453410163089212,0.006631232468571782,0.0016633582501059882,0.0005581123259194359,0.00015699471307349934,-5.0104877867145174e-05,2.543879206672548e-05,0.13182251094671943,0.12930457361618966,-2.1286983295948126e-05,0.04165162989339837,0.013142827553840466,0.004503338827001607,0.0008731990619317367,0.00028284709035791437,3.9089751584284613e-05,-5.186655199094892e-05,2.4297254226483e-05,0.1357809930376604,0.1417509275161662,-1.2418868795523598e-05,0.04525140587267646,0.012931142987869328,0.004208521820056133,4.03627153756151e-05,0.00011848299358685673,-0.00021461343988337517,-0.0001611230443083002,2.2077316862126722e-05
86.802070468349,0.13602636980594784,0.16444610144435182,-0.0001353246304591892,0.058689487967092946,0.01822489223443186,0.0058018404014606685,0.00020909037982580605,-0.0004046138153494623,-0.0008650861257910236,-0.0006056531407127367,-0.00019927134080121838,0.12595270597675964,0.1523373852880482,2.5860013984323918e-06,0.056653614004440744,0.02035833720510222,0.007469702351424306,0.0020586557875295767,0.0009081972980817711,0.00029060365850309885,3.028044192769022e-05,5.388125408908253e-05,0.12862287240380524,0.1610803517274566,-1.3446686419578991e-05,0.061221044741654365,0.02169651049151581,0.00777570924663416,0.0020033414153532453,0.0007688143871770721,0.00017930687739600406,-3.5248145819326996e-05,4.4919624189923735e-05,0.12904694100264175,0.14908933561521456,-1.5368571776481098e-05,0.05288643023511889,0.01784653855304836,0.006304176158466471,0.0015425084617524312,0.0005131981974810564,0.00012561679865835508,-3.879823130456208e-05,3.9035284423052345e-05,0.12983785383103355,0.12896879830951974,-1.896923090082087e-05,0.04089385041384646,0.012712640771797805,0.004280312549568162,0.0008032443926952423,0.000259838794300416,1.8686774035316603e-05,-4.1566467322288324e-05,3.4951959827499407e-05,0.13364599975556998,0.1413232782021222,-7.491423239030046e-06,0.044409578902047504,0.01249494249401387,0.003996185526327752,1.0873075245015435e-05,0.00011056966367335739,-0.0002158570724517344,-0.00013867871606293883,3.2787300313442953e-05
88.28219648601804,0.13371441547931395,0.16381344227613448,-0.0001143331638799279,0.05750408105980122,0.017552015294398135,0.005470282925091738,0.00015558224151316228,-0.0003849519323372124,-0.0008218493013806185,-0.0005404491975893132,-0.00016422861059352318,0.12405788143908458,0.15188059245016966,2.2696073497243594e-06,0.055559640921580646,0.019658888264072222,0.007079489290211448,0.0019056731110628096,0.0008313544035710172,0.00024600074381261346,3.064320234384524e-05,6.28304811595186e-05,0.12661192244794417,0.16056317194140537,-1.171151986376886e-05,0.06004087256785537,0.02094728918773674,0.007369202169409565,0.00185297504003313,0.000702447283135179,0.00014290469538013722,-2.5865019543971778e-05,5.70042687021773e-05,0.12701996446556676,0.1486159819177497,-1.3618740285532614e-05,0.05187184936856157,0.017235379770568087,0.0059781291715568785,0.0014257911221699261,0.0004687403648674897,9.503110307602976e-05,-2.9299937919867693e-05,5.065793656460007e-05,0.1277894865644438,0.12857240423149263,-1.7613896581067194e-05,0.04011148855902425,0.0122797130491822,0.0040571465209168715,0.0007356835377706821,0.00023627791956148172,-1.5974885377763089e-06,-3.303815966921053e-05,4.408364864299561e-05,0.1314503245319512,0.14083293335525404,-4.184032371854482e-06,0.04354345884394081,0.012055989282501107,0.0037829069401896006,-1.6294062631244524e-05,0.00010000633813535971,-0.00021840575426689018,-0.00011795579882951133,4.109400337538465e-05
89.78288161007536,0.13134565545038912,0.1631096787947418,-9.699825777540628e-05,0.05628909893906386,0.01687679835292228,0.005140053808232184,0.00010609798957970161,-0.0003689658063910968,-0.0007816309879317138,-0.0004803756825733248,-0.0001335422977669525,0.12209534960941078,0.1513480207500585,1.1418332907360618e-06,0.05443291367876198,0.01895597388406138,0.006692590720869527,0.001758366635037209,0.0007568005137387602,0.00020387946889368713,2.9936303897661436e-05,7.007914057449187e-05,0.12453695818201793,0.15996846870052248,-1.1140119144166335e-05,0.05882557434599903,0.020194213773524643,0.0069659005440577786,0.001708041474372098,0.0006376934897933127,0.00010841096046116112,-1.8441879263743684e-05,6.677321048475858e-05,0.12492924336763263,0.14807080737345893,-1.2688966310707332e-05,0.050826436876113094,0.016620704050721778,0.0056540594932936615,0.0013132475969699017,0.00042492668691120804,6.592552109492597e-05,-2.1764840580019673e-05,6.01812436772326e-05,0.1256773184521186,0.12811307934461746,-1.7142837762678612e-05,0.03930487850532131,0.011844418377024884,0.0038346489053249656,0.0006706923181833081,0.00021245962159955549,-2.0813251633379324e-05,-2.6105819768749375e-05,5.143818232283069e-05,0.129193860871866,0.14027711894623468,-2.0698170281729264e-06,0.04265328591867673,0.011614822095294783,0.0035690701022718014,-4.119057819508458e-05,8.748063811169544e-05,-0.0002213166237196083,-9.951205578099257e-05,4.705365292525391e-05
91.30439052686181,0.12892006040242449,0.16233125811380655,-8.309584025070714e-05,0.05504531531966809,0.01620016118607187,0.004812096645553192,6.072655815403459e-05,-0.00035572660455751077,-0.0007429619332954795,-0.0004254046081376587,-0.00010678287485578357,0.12006524944141628,0.15073674954340266,-8.661607447861469e-07,0.053274193497103106,0.018250402798861354,0.00630965709959486,0.0016162712053369116,0.0006850673200157294,0.00016498673112123197,2.8207744927181293e-05,7.565791487147155e-05,0.12239817303506167,0.15929301994797304,-1.1301231208103192e-05,0.057575561693674435,0.019438152998603544,0.006566548828087653,0.0015681341971285248,0.0005748580382121025,7.660898999301836e-05,-1.2679579887514255e-05,7.46263504569126e-05,0.12277512384767997,0.14745076337792085,-1.278635007563832e-05,0.049750976233307834,0.01600342864172938,0.005332508177269345,0.0012044304433010892,0.00038212013196009184,3.9205616873651364e-05,-1.5903527735918635e-05,6.771780007500964e-05,0.12350158597425964,0.127588065035579,-1.7520584546422346e-05,0.038474645686498145,0.011407377757797049,0.0036132875677962837,0.0006080133533340383,0.00018861902115534934,-3.833999410742741e-05,-2.052279240469412e-05,5.729143788375803e-05,0.12687675719232908,0.13965309859197925,-1.3389753835091646e-06,0.041739651908949106,0.011172100952405029,0.003355576644311366,-6.357543316403485e-05,7.316162673009709e-05,-0.00022383668149849226,-8.303574567007439e-05,5.088967588666077e-05
92.84703113681456,0.1264380324418968,0.1614750979855278,-7.174744269325712e-05,0.05377283424758104,0.015522363329633283,0.004487638502069221,1.9333099603157617e-05,-0.0003448809897082648,-0.0007046437128345823,-0.0003755180873867721,-8.346937457582681e-05,0.1179684004405644,0.1500440143256725,-3.387651201606406e-06,0.052083775743573056,0.01754263148973172,0.005931534353189833,0.0014789338292712155,0.000615953950723043,0.00013006026781933137,2.604003292123437e-05,7.968322180965318e-05,0.1201961633431226,0.15853365218645157,-1.2213529458797224e-05,0.05629149765201814,0.01867974114066206,0.006172085050708083,0.0014328270788967676,0.0005139885396920891,4.827571527953146e-05,-8.271957268460745e-06,8.050071428572644e-05,0.1205580924386645,0.14675325741590375,-1.3463419847600669e-05,0.04864578765633182,0.01538376988972088,0.005014321509286312,0.0010989027568548756,0.00034019079172025964,1.5626219346840125e-05,-1.1260668994596135e-05,7.343911698371177e-05,0.12126291340359498,0.12699507878346677,-1.8431445703353165e-05,0.03762112621914824,0.010968716919774931,0.0033938189570976727,0.000547218480392547,0.00016467803711187618,-5.347954503039434e-05,-1.603662023950634e-05,6.161758661863591e-05,0.12449964006540556,0.13895823914596286,-1.4970648748202594e-06,0.04080284770487187,0.010727808466556214,0.0031428245830709364,-8.399759122076745e-05,5.761746990891035e-05,-0.0002251129290723548,-6.866312920029391e-05,5.3136647084361924e-05
94.41108433156063,0.12390046016203099,0.16053807422032418,-6.258162162613673e-05,0.05247211887042362,0.01484420758632445,0.0041674234645476356,-1.831009156872043e-05,-0.0003351683759176924,-0.000665634625213166,-0.0003305012521598802,-6.309059642819086e-05,0.11580554067275983,0.14926725148325215,-6.1016387366803e-06,0.05086252257902171,0.016833168964083222,0.005558736773683221,0.0013460156401056689,0.0005497368242076587,9.958916502195435e-05,2.372364587620505e-05,8.240249626489482e-05,0.11793178888201962,0.1576880008486267,-1.349236044855347e-05,0.054973786820613754,0.01791941355043936,0.005783233554760026,0.0013017114231577045,0.0004554888622135203,2.4288488615128855e-05,-4.748535105565791e-06,8.46444911634581e-05,0.11827888927386605,0.145975861713747,-1.4564660351512678e-05,0.04751128951562251,0.01476219023531917,0.004700053209679658,0.0009964470151395096,0.00029977572404265695,-4.1910114900307136e-06,-7.623123156994931e-06,7.756815747596426e-05,0.11896198200604374,0.12633208220462452,-1.958708044168383e-05,0.036744806733925585,0.010528742159060335,0.0031765955180364062,0.0004880781476363763,0.00014125348878064658,-6.55974851319218e-05,-1.2477607317845508e-05,6.466898636549255e-05,0.12206321978875515,0.1381904364942541,-2.3308894399221223e-06,0.03984300272625062,0.010281953798009632,0.0029313106520258247,-0.00010244589030422992,4.1499520218041696e-05,-0.00022424702478653552,-5.6206333192362356e-05,5.387903777873447e-05
95.99685260977516,0.12130820307717402,0.15951693641151068,-5.494950272367172e-05,0.051143153801598104,0.014166134007955706,0.003852858989963398,-5.2703897921785584e-05,-0.0003264147130323451,-0.0006254497369108369,-0.0002900295026760337,-4.521018797493515e-05,0.11357808439831286,0.14840393977144253,-8.604302245626951e-06,0.049610724057440755,0.01612283957070719,0.0051924690987984546,0.0012169795675938393,0.0004864155491344712,7.36225309037156e-05,2.121537232450162e-05,8.421226624281806e-05,0.11560607358972264,0.15675297745712274,-1.4684494074569786e-05,0.05362314424828802,0.017158344514855074,0.005401018537431895,0.0011743214617599361,0.00039946202536254123,4.530313994583683e-06,-2.18526988093152e-06,8.756498346039452e-05,0.1159388398069763,0.1451156538025222,-1.5713471562224758e-05,0.04634812625562821,0.01413957364746614,0.00439075842902804,0.0008964722878791462,0.0002606222403605846,-2.0288586512648483e-05,-4.880684361059873e-06,8.057010881253595e-05,0.11660014460471495,0.12559681639156822,-2.0745023270268605e-05,0.03584610495856216,0.010087733122936707,0.0029624933582080163,0.00043011572311269484,0.00011809512962573997,-7.462580702594848e-05,-9.697397960235157e-06,6.685326837771855e-05,0.11956876175071096,0.13734675060641977,-3.4238370141422994e-06,0.03886002777663482,0.00983511310323908,0.002722075961149364,-0.00011957185377385443,2.5046325573750804e-05,-0.00022111939400644692,-4.5752119798147725e-05,5.387200270436553e-05
97.60463847013335,0.11866246030132456,0.1584089950187983,-4.8201217139684496e-05,0.049786559870002814,0.013488941419290976,0.003545268314240142,-8.356188302145951e-05,-0.00031767293922639963,-0.0005839549953339025,-0.00025393116291201357,-2.9495025968458908e-05,0.11128706067243223,0.14745234130208984,-1.0720560884877989e-05,0.048329543227292666,0.015412337326102934,0.004834068752004347,0.0010923125521019915,0.00042594657852076386,5.2199370101599696e-05,1.8722379222296734e-05,8.499360658087383e-05,0.11322029463809109,0.15572688815663718,-1.5529759223041874e-05,0.052240582245510314,0.01639718680096701,0.005026771413873327,0.0010510427336079947,0.00034591592075545124,-1.1044672952629991e-05,-4.454660122200665e-07,8.935246875971641e-05,0.1135388886061665,0.14417095843046676,-1.636114996343808e-05,0.04515705462984166,0.013516314423110451,0.004087460579604779,0.000799355069336858,0.0002229930135482577,-3.263920451615102e-05,-3.1000662178743624e-06,8.243990949296109e-05,0.114178436405726,0.12478767455292483,-2.1485081612696353e-05,0.034925735340644075,0.009646002810084167,0.0027522700836376886,0.00037354597339701927,9.553246955487532e-05,-8.061980911647969e-05,-7.769854864149627e-06,6.823393935506023e-05,0.11701739457071135,0.13642520604643182,-4.454262815551099e-06,0.037854288666824026,0.009387356933486135,0.0025160648398832035,-0.00013521272816152587,8.761060418172486e-06,-0.000215514785511947,-3.720559930417973e-05,5.331251800731751e-05
99.23474441131039,0.11596506707997002,0.15721108072388193,-4.15981448328865e-05,0.04840266625403328,0.012813745138486881,0.003246085433005566,-0.00011082445272615692,-0.00030849923609548073,-0.0005411216944258703,-0.00022203285182830038,-1.5677291643283243e-05,0.10893446867188118,0.1464100128656568,-1.1747829457544852e-05,0.04701981906806804,0.014702812401528452,0.004484690441688193,0.0009724626018416148,0.00036859829204430837,3.517552669295541e-05,1.5962072164921815e-05,8.50927588006312e-05,0.11077623662400371,0.1546068913850101,-1.547114417317084e-05,0.050826867632808144,0.01563726464347568,0.004662065673872913,0.0009324365128797375,0.0002952980712085646,-2.2298600143453026e-05,2.2518772992517847e-07,9.00254468165696e-05,0.11108122955574759,0.14313925142908784,-1.6359303228167138e-05,0.04393868125687998,0.012893461235270414,0.0037914077878925334,0.0007054781368764914,0.00018702059003820458,-4.1267137680221746e-05,-2.233414916105979e-06,8.342592412220017e-05,0.11169889387956539,0.12390256436626848,-2.1455744612586966e-05,0.033984117132552734,0.009204081237423695,0.002546826096547572,0.00031874398414584134,7.370308009577896e-05,-8.357822889218834e-05,-6.8397559504175845e-06,6.89066642646955e-05,0.11441089763115185,0.1354233277573233,-4.9598078531780115e-06,0.0368259620691525,0.008939504068677228,0.0023144880857763916,-0.00014918752404311975,-6.9216145516178825e-06,-0.00020741499641799193,-3.077634252342015e-05,5.255606465769989e-05
100.88748373550554,0.11321762789249672,0.1559201814132449,-3.4629500282639334e-05,0.046991762657841996,0.012141990897112029,0.0029571759632305086,-0.00013389583301512946,-0.000298342615044991,-0.0004971783924665878,-0.000193407589647163,-3.1787528656292315e-06,0.10652216654562476,0.14527468324059292,-1.1521066879290643e-05,0.04568232487505173,0.013995110024840418,0.004145687953662417,0.0008584151293392401,0.0003148696062004747,2.2542667946505335e-05,1.3128270299718953e-05,8.465367587489027e-05,0.10827554699961572,0.15339078378698698,-1.4305639013695361e-05,0.04938290740703509,0.014879420430853586,0.0043082414571740295,0.0008195218152099198,0.0002479574443288132,-2.9516298496316697e-05,3.5852423054417717e-07,9.004714054455375e-05,0.10856714838928556,0.1420184204287763,-1.5219206423743715e-05,0.04269393499773637,0.0122717639206102,0.0035038765576282703,0.0006158702866215834,0.0001531761430864514,-4.629235346024118e-05,-2.1903171613789027e-06,8.360719654521988e-05,0.1091630698135889,0.12293981432672844,-2.0297503167762653e-05,0.03302193367853996,0.008762308854221877,0.0023473171551633624,0.0002664087862479482,5.3050169737792495e-05,-8.352979451267133e-05,-6.640970510563578e-06,6.90657592759531e-05,0.11175108720737882,0.13433862873223115,-4.401253576979574e-06,0.03577529762299501,0.008492273446011086,0.0021186127214663903,-0.00016093138077917092,-2.1287566228358883e-05,-0.0001968531838614663,-2.5878560272754808e-05,5.200200507157024e-05
102.56316434315609,0.11042190405281585,0.15453408566312535,-2.6400605937933863e-05,0.045554724863008586,0.011474505966539364,0.0026793074891859206,-0.0001528449214890475,-0.00028651977231215216,-0.00045251919781500203,-0.00016725120420447997,8.284607842277587e-06,0.10405187811767844,0.14404434641224317,-9.546553582526e-06,0.04431828605922202,0.013289652055173008,0.003817976939697172,0.0007509761266569189,0.00026523256771269246,1.3573908347968454e-05,1.0522838904251845e-05,8.390745454115308e-05,0.105720057386608,0.1520761677045943,-1.1416906991552627e-05,0.04791000716181267,0.014124230053618132,0.003966111997679317,0.0007130665371023194,0.00020461056949951865,-3.3313763386883625e-05,6.456351160076486e-08,8.959795328641429e-05,0.10599875302645832,0.14080619335662525,-1.2568294522470354e-05,0.0414236339857408,0.011651524473609183,0.003225639880166503,0.0005312488420550884,0.00012206782901067641,-4.829050946298381e-05,-2.4394785621072967e-06,8.328271231024487e-05,0.10657276521133832,0.12189741899412923,-1.7711056793550105e-05,0.032039792625158034,0.008320767829387971,0.002154398726818971,0.00021720268787769182,3.415303333191417e-05,-8.099003634638385e-05,-6.827396806009393e-06,6.88546742835735e-05,0.10903941075077395,0.13316946332808186,-2.20429839928656e-06,0.03470284989078791,0.00804585750572272,0.0019293901407965606,-0.00017017205011176772,-3.3634115269315784e-05,-0.00018410982127062487,-2.2001967604208276e-05,5.183546357337238e-05
104.26211574174746,0.10757966378889794,0.15304974532307783,-1.6627001738067184e-05,0.044091632867680176,0.010811661476651514,0.0024139757845638822,-0.00016767619190014035,-0.0002730472912194762,-0.0004086950048817326,-0.0001427494446173366,1.9362600122612447e-05,0.10152602275062665,0.1427160164125537,-6.0377639140623545e-06,0.04292845382727283,0.01258669103399954,0.003502625737514334,0.0006506731896978472,0.0002200465014089548,6.841713084662696e-06,8.730570234154042e-06,8.357831644295862e-05,0.10311195816802583,0.1506598260910845,-7.09207388711637e-06,0.04640875597331102,0.01337183250893245,0.003636779896995383,0.0006137602479778495,0.00016540258435532787,-3.5165831819235236e-05,2.631992961760154e-07,8.935441995453101e-05,0.1033779953804845,0.13949927414169294,-8.425340174967188e-06,0.040128451018706164,0.01103283274543562,0.0029576148198807418,0.00045234610772208473,9.396380690879256e-05,-4.857867903064088e-05,-2.457357939859846e-06,8.304555800784937e-05,0.10393023807347175,0.12077281012431179,-1.3660527865880074e-05,0.031038045230899217,0.007879352207925525,0.0019688698279021572,0.00017145833835314277,1.72942628927933e-05,-7.711695873238612e-05,-6.818049049123867e-06,6.893607105118375e-05,0.10627834969906406,0.13191311064544212,1.7363509708695977e-06,0.03360864240904119,0.00760033078482622,0.0017478657748409105,-0.00017670958672721287,-4.3974666934012976e-05,-0.00017050515371111336,-1.829160433702752e-05,5.2620244063656696e-05
105.98465123347898,0.10469252015599456,0.15146332715344407,-7.181202959262897e-06,0.04260309908361194,0.010155487698851662,0.002161641995784498,-0.00017963188768451278,-0.00025909394170349405,-0.0003660000598134121,-0.00011912113762788663,2.8823007848287353e-05,0.09894611357943398,0.14128539828978057,-2.1198424526808246e-06,0.04151368184798745,0.01188794104210698,0.0031997555264487434,0.0005567461119696095,0.00017932308166799987,2.146014837328262e-06,7.731118489079569e-06,8.243942818961248e-05,0.1004527011702498,0.1491372811610755,-2.5779455424218742e-06,0.044880308148475184,0.012624148126459862,0.003320586954253756,0.0005208847244220903,0.00013042279260268728,-3.5113707031544084e-05,1.0536201825163203e-06,8.814676642828318e-05,0.10070636881698444,0.1380938289694305,-4.130660461756573e-06,0.038809181097469794,0.010417203562997608,0.0026999855680711654,0.00037851561890642107,6.874712635602391e-05,-4.7198819121325846e-05,-1.8666562607224035e-06,8.180772095112571e-05,0.1012367129384506,0.11956275841821329,-9.244542069120581e-06,0.030017318320303757,0.007439008330650899,0.0017909931014612232,0.00012883706448921312,2.4463616293653008e-06,-7.189983185763244e-05,-6.439994886924601e-06,6.814570066103128e-05,0.10346922021807317,0.13056653559841142,5.919037273400946e-06,0.03249313878384871,0.007156901607332412,0.001574345338155192,-0.00018148236025836557,-5.2715231847974636e-05,-0.00015588636766412751,-1.4346820261542179e-05,5.32451181193092e-05
107.73110032583611,0.10176230822436177,0.149771626342418,1.1971291201908536e-06,0.04108988653441259,0.009507310583444449,0.0019224263700701324,-0.00018952671845000636,-0.000244612749149395,-0.00032417377937483103,-9.578143607480885e-05,3.6310049684005346e-05,0.0963144767185,0.13974914194500324,1.4616617644464585e-06,0.0400748499410516,0.011194634437989917,0.0029101687315185223,0.0004692927018807942,0.0001431716862124505,-3.3549551696179796e-07,7.949250561185936e-06,8.019368788891332e-05,0.09774433243239085,0.14750506904063532,1.4138078860795107e-06,0.04332560936299208,0.011882564008254113,0.0030182561455709372,0.00043443624855336047,9.945449980800683e-05,-3.311773455735173e-05,2.8857544114502894e-06,8.559425972868208e-05,0.09798599720987221,0.13658647793791936,-2.2892042287665492e-07,0.037466654230930325,0.009805902918586136,0.0024533996932270285,0.0003097808532566397,4.656724608989672e-05,-4.4015344753677644e-05,-3.448496240395235e-07,7.933578998593803e-05,0.09849461543209242,0.11826421628158446,-5.038008644940428e-06,0.028978333324520957,0.0070008386735205454,0.0016209718516924307,8.920942811336338e-05,-1.023437428466386e-05,-6.529658575858807e-05,-5.1747935156844275e-06,6.629829687730996e-05,0.10061415657945405,0.1291268465934187,9.800687850445672e-06,0.03135713703133726,0.006716674586095334,0.0014090040598226975,-0.00018489843778288892,-5.990514204160835e-05,-0.00014029308653206436,-9.397460979532568e-06,5.331225147195712e-05
109.50179792806637,0.09879178305602725,0.14797211796791254,7.756962202593623e-06,0.0395533166495692,0.008868230428222577,0.0016964229539692946,-0.00019754946444000765,-0.00023038495739067554,-0.00028386887107870813,-7.27861997069412e-05,4.127147144764178e-05,0.09363400974627742,0.13810415027272438,3.928701365845634e-06,0.03861325398251913,0.010508372877105808,0.002633969417731996,0.0003885100194522842,0.00011134202197576823,-1.2017299889073377e-06,9.158445410433247e-06,7.673817658024761e-05,0.09498981827374282,0.14575980792482,4.33023626677745e-06,0.04174609802382389,0.011148572622985365,0.002729775657021811,0.00035475231265178755,7.250599447126696e-05,-2.9594644986050105e-05,5.419540861443167e-06,8.174581341129154e-05,0.09521970186234026,0.13497403955635293,2.710268421578951e-06,0.03610205847300197,0.009200167255366353,0.002217897786083048,0.00024655877546957497,2.7358143686576998e-05,-3.9464367926006055e-05,1.8532881171708094e-06,7.56593069300993e-05,0.09570646566288755,0.11687468490694206,-1.6093680750834867e-06,0.02792190285217806,0.006565578195018581,0.0014589757704222067,5.30762455216517e-05,-2.0899525465478117e-05,-5.7803293960725196e-05,-3.1164603974606165e-06,6.342112341917693e-05,0.09771581789667376,0.1275916684357976,1.2561954761272583e-05,0.03020175431635258,0.006280431744828641,0.0012518402058468068,-0.00018704437189527866,-6.59664630030363e-05,-0.00012440750501652853,-3.616633427844763e-06,5.2470366561639255e-05
111.29707894941727,0.09578355054564348,0.1460609871534,1.2154616271897531e-05,0.037995170606070126,0.008239876089146928,0.0014832006846253272,-0.00020440887151925837,-0.00021649443281106543,-0.0002459138564562039,-5.058656822218751e-05,4.375641055202744e-05,0.09090773399789669,0.13634704548647386,5.150538703139147e-06,0.03713021728023401,0.009830516648794545,0.0023715557478665196,0.00031423324016306703,8.341208513078985e-05,-8.667694265522368e-07,1.097073270321584e-05,7.205504236329155e-05,0.09219184449178111,0.14389790631867092,5.737433163858829e-06,0.04014340439262454,0.010423772203817183,0.002455509158355827,0.0002817745578043959,4.9069404071943894e-05,-2.521056162270362e-05,8.523012929013345e-06,7.667819463709827e-05,0.09241035571954306,0.13325332956684605,4.245336797759211e-06,0.034716715505933166,0.008601267847664166,0.001993759372293387,0.00018867099110732362,1.076625391621673e-05,-3.409528970320137e-05,4.658122044703056e-06,7.079752627363907e-05,0.0928753034428514,0.11539125762514306,5.635025416440468e-07,0.02684919079613297,0.006134440585994835,0.0013050264559539857,2.022181776726856e-05,-2.9668818533100723e-05,-4.996073580128755e-05,-4.917726266047239e-07,5.9508065567916615e-05,0.09477700565764012,0.12595795695181414,1.389343028536918e-05,0.02902837778874097,0.005849417915896127,0.001102863595678534,-0.00018843428799684663,-7.111516318406354e-05,-0.00010882270517278844,2.862596862118248e-06,5.0453038914984875e-05
113.1172837008984,0.09274123122829053,0.1440339714030956,1.4171511087505158e-05,0.036417522049941656,0.007624206938291949,0.0012835156649062844,-0.00021049457683749127,-0.00020343395988475896,-0.00021105023312434023,-2.9249627310593035e-05,4.3575674027353905e-05,0.08813905357655731,0.13447376472654768,4.986317197624877e-06,0.03562731225767376,0.009162814169209766,0.0021234724858933316,0.00024619116365924294,5.9187358905927196e-05,-2.133351040999891e-07,1.3175963531437117e-05,6.613334854774218e-05,0.08935405490908166,0.141914936029802,5.6976052679990805e-06,0.038519319682211436,0.009710255175954674,0.0021961635429037013,0.00021500432183003065,2.8861220451581493e-05,-2.0781195424834657e-05,1.181395769662354e-05,7.027670834789896e-05,0.08956131032098666,0.1314201625814535,4.39293936916127e-06,0.03331232311480226,0.008011058745328026,0.0017815252713092114,0.00013578890991317483,-3.3366481269131797e-06,-2.8731187016691016e-05,7.779848593319904e-06,6.469998566675913e-05,0.09000466406778224,0.11381036565575597,1.4514995795021392e-06,0.02576145982034648,0.005708997369318627,0.0011597877304490572,-9.546258363813335e-06,-3.693077830034532e-05,-4.254199480751501e-05,2.731167457325949e-06,5.449431203877034e-05,0.09180137370796991,0.12422202953403697,1.3549969018733718e-05,0.02783887766650946,0.0054251499062556155,0.0009626964793273408,-0.00018965128310359324,-7.560309981712145e-05,-9.425079043917076e-05,9.919083312028037e-06,4.7173570562224e-05
114.96275789528141,0.08966849355067359,0.14188600663155992,1.4400327124094374e-05,0.03482299257906157,0.007023397004138504,0.001098108304783212,-0.00021633387770336163,-0.00019118176895328832,-0.00018001861620360713,-9.479084165874947e-06,4.1047623357577655e-05,0.08533164353191691,0.1324798804946831,3.7642549748707846e-06,0.03410659413087665,0.008507292036385256,0.0018905930832829312,0.00018390227493091162,3.821246117005836e-05,2.3744239879216173e-07,1.5406625401751207e-05,5.90428299858234e-05,0.08648002769784477,0.1398062890322452,4.473930335934673e-06,0.03687587280368542,0.00900995817346997,0.0019527352475584001,0.0001540935215359801,1.1426384773979075e-05,-1.687549889380824e-05,1.5076519915887441e-05,6.275367236813038e-05,0.08667646277866213,0.12947024960757747,3.3340089079489128e-06,0.031890610150822556,0.007431225509523686,0.0015820846110834565,8.765428567884405e-05,-1.5235306018570372e-05,-2.4040095650357186e-05,1.1000105585790085e-05,5.751445470550239e-05,0.0870981678497706,0.11212822394938213,1.1995989675930991e-06,0.02466012202116422,0.005290461349636526,0.0010237321195436697,-3.641672280535165e-05,-4.2617633244371296e-05,-3.606789099686553e-05,6.140547461875456e-06,4.850321691571411e-05,0.0887924684746543,0.12237940811051458,1.1915049495257085e-05,0.0266352638606954,0.005009266879915758,0.0008320986743223242,-0.00019090227429055843,-7.939332094581408e-05,-8.139129932481882e-05,1.7186638644566482e-05,4.260349012234521e-05
116.83385264709999,0.08656899087899449,0.1396110244093556,1.3300699616003705e-05,0.03321464788606666,0.006439882954873171,0.0009283485958335007,-0.00022189299674470902,-0.00017972320758603838,-0.00015344257147667365,8.228272025036563e-06,3.701951565377941e-05,0.08248938699311727,0.1303604939154688,1.9732196047289066e-06,0.03257034531839932,0.007865861215497162,0.0016737906340798065,0.00012726703091680834,2.0139056348881366e-05,-2.5179549743459454e-07,1.735517749473015e-05,5.14250056075196e-05,0.08357361485335964,0.13756647125175733,2.657648794046408e-06,0.03521573813207325,0.008325293134290519,0.0017260557176282973,9.871018886161382e-05,-3.374942473503385e-06,-1.4130371856578829e-05,1.7960766149980342e-05,5.463997100511654e-05,0.08375959668767204,0.12739854725727132,1.739534245508134e-06,0.030454015124085698,0.00686393932687294,0.001396405675366367,4.3760076849501495e-05,-2.5198674881869026e-05,-2.0564834570527447e-05,1.3947150376344371e-05,4.987397422877706e-05,0.08415969234171725,0.11034034978232606,3.855924435436752e-07,0.023547053571756623,0.004880811222473998,0.0008978432099536599,-6.0674252901757095e-05,-4.6980992398942816e-05,-3.107256664978883e-05,9.503362315947473e-06,4.207749901000819e-05,0.08575416477011952,0.12042505824955206,9.618275791865053e-06,0.025420018426571867,0.004603757421552517,0.0007122687879088574,-0.00019245674585295703,-8.242236588312114e-05,-7.072199907037645e-05,2.4162228748775167e-05,3.726555850062589e-05
118.73092987441193,0.08344708361396841,0.13720237396641766,1.1493727996776638e-05,0.03159605690204732,0.005875629107641432,0.0007756066197867811,-0.000226436447644197,-0.00016887380619680153,-0.0001315504344602714,2.314896355026279e-05,3.2317771484879855e-05,0.07961691351209137,0.1281102916009366,9.778381687914146e-08,0.031021216224390153,0.0072404222306802855,0.0014737495579581882,7.638393557909604e-05,5.130718135694105e-06,-1.5939235038887262e-06,1.8653656160113114e-05,4.383258604575823e-05,0.0806392428445537,0.13518957431613593,7.325472477022916e-07,0.03354171328912876,0.007658271895282121,0.0015172061246439845,4.918094707184142e-05,-1.5613908607848476e-05,-1.285862521324694e-05,2.0041022845801307e-05,4.6655026683746575e-05,0.08081503986749293,0.1251996176997683,-8.239313872502669e-08,0.02900495912801355,0.006311111527398284,0.0012255493906616246,4.437981595558971e-06,-3.318069415105534e-05,-1.8546686513644667e-05,1.6346638173906006e-05,4.238946489284236e-05,0.08119375913967619,0.10844193529458468,-7.468992283197356e-07,0.022424271112651915,0.004481461231640544,0.000782965770109011,-8.209110800551863e-05,-4.998856994905086e-05,-2.7704432081971413e-05,1.243222266836167e-05,3.5701746849942224e-05,0.0826909025103123,0.11835325555411727,7.116582114771869e-06,0.024196034593578556,0.00421018951198994,0.0006042229148162156,-0.000193731712387159,-8.424319717494605e-05,-6.248717253251941e-05,3.0126851705060055e-05,3.1886613241031786e-05
120.65434069175095,0.08030748111697196,0.13465288342767232,9.677679068521951e-06,0.029971529099029847,0.005333073858405925,0.0006412662823419296,-0.00022972306833281958,-0.00015862800480682463,-0.00011381118151088072,3.480542584643765e-05,2.789803557924536e-05,0.07671872651459084,0.12572327513569242,-1.4383053533166757e-06,0.02946234206884799,0.006633302528587739,0.0012915553952865073,3.1358339729458304e-05,-7.236843530775794e-06,-3.513439038193866e-06,1.9162548301431334e-05,3.695480678018068e-05,0.0776816154404206,0.13266928370772507,-9.66494927238462e-07,0.031857144992746805,0.007011612365641714,0.0013273020888817215,5.353502529820776e-06,-2.557081289793921e-05,-1.2611864440610297e-05,2.124436831380091e-05,3.9357927471893885e-05,0.07784756330987976,0.12286771050971816,-1.637287726299886e-06,0.027546625893929425,0.005774935056952444,0.0010704517509898697,-3.0308458431052998e-05,-3.935842843029715e-05,-1.757895445210628e-05,1.7941877526805947e-05,3.5515357365703776e-05,0.07820494374741473,0.10642787904691141,-1.735241407460416e-06,0.021294108569107663,0.004094240217278737,0.0006799975093349169,-0.00010058430814499735,-5.175343763313147e-05,-2.5565317460281794e-05,1.4626979141147376e-05,2.987681153549214e-05,0.07960736260411813,0.11615777829188596,4.920654815065154e-06,0.022966463105325647,0.0038303510886478326,0.0005092351992647885,-0.0001943973333598941,-8.494841051869633e-05,-5.613041861668182e-05,3.482617594373822e-05,2.679941356068267e-05
122.60445241893689,0.07715516088603826,0.131954906603963,8.15447524964161e-06,0.028345738119304267,0.004814293442596567,0.0005260673762779596,-0.00023064432359313488,-0.00014856690694459726,-9.965090054982319e-05,4.269843556457809e-05,2.4579591091076418e-05,0.07380022360114177,0.12319373006823649,-2.4741028569977696e-06,0.02789755650283696,0.006046716040692637,0.0011274964154905473,-7.256986650731946e-06,-1.6869762832785726e-05,-5.6100862111286956e-06,1.873254938447456e-05,3.139018216320759e-05,0.07470574093684913,0.1299991802761029,-2.162096921584388e-06,0.030165987914799495,0.00638738153311478,0.001156706050786961,-3.2121111973412455e-05,-3.3246029739566095e-05,-1.2932144334393491e-05,2.145413565918951e-05,3.347669235970813e-05,0.0748623064995377,0.1203967056032387,-2.6531156834595678e-06,0.02608239797623348,0.005257628003813431,0.0009317013980178159,-5.995897016486921e-05,-4.367541484908023e-05,-1.7232794925661416e-05,1.84870412289974e-05,3.0026305766945682e-05,0.07519836595235779,0.10429283157493872,-2.400329176990291e-06,0.02015955646267055,0.00372099647200727,0.0005894684851220792,-0.00011566876696785075,-5.232293147495984e-05,-2.426026967400436e-05,1.5883177744130788e-05,2.525311406767669e-05,0.07650869028848373,0.11383207425493044,3.2648543323308975e-06,0.02173516609351697,0.003466153007013116,0.000427743393295723,-0.000193503893083518,-8.409077612021678e-05,-5.133460502769417e-05,3.757391112150233e-05,2.284300939634674e-05
124.58164317931374,0.07399592994477273,0.12910082448011587,7.09961065478951e-06,0.02672392101573109,0.004321763495206391,0.0004302699335263718,-0.00022876991523493296,-0.00013884522979713847,-8.808284091356689e-05,4.6708864296195927e-05,2.259984268218483e-05,0.07086677155751968,0.12051556763498358,-2.9851077973820083e-06,0.02633084690003581,0.005483094191911615,0.000981913706486213,-3.9119528910860336e-05,-2.415504270963034e-05,-7.226483054943717e-06,1.725578544549142e-05,2.7230065563539825e-05,0.07171735745014761,0.1271723691408911,-2.744845954538202e-06,0.02847257561788635,0.005788595682515175,0.0010058471812528858,-6.294437798873366e-05,-3.893291829847333e-05,-1.3186882742453179e-05,2.040685205280827e-05,2.9046912971258705e-05,0.07186468573411875,0.11778061878325388,-3.1268338920456724e-06,0.02461641945774342,0.004761590386090189,0.0008095734852848785,-8.414463756061319e-05,-4.6554254167035477e-05,-1.6879525795568955e-05,1.798554218496711e-05,2.591307065602047e-05,0.07218002042748224,0.10203140593257302,-2.5217246450613187e-06,0.019023757777293922,0.003363533343332196,0.0005114986780529915,-0.00012701114794466567,-5.186000910524907e-05,-2.3097576204287015e-05,1.5941221249517854e-05,2.1854164049454987e-05,0.07340067993523317,0.11136966123343764,2.312651693035449e-06,0.020506067118799397,0.003119301494198681,0.0003599750642027035,-0.00019064178592100107,-8.194220211984892e-05,-4.71493939367121e-05,3.821827887438201e-05,2.0156457569911602e-05
126.58628569446343,0.07083559538688333,0.1260829590442929,6.332875789190421e-06,0.025111058416846153,0.0038573818935608494,0.00035265522493182523,-0.00022360994318847046,-0.0001295102585586004,-7.844758003146737e-05,4.719103235935868e-05,2.205959630310368e-05,0.06792453524266626,0.11768241152484764,-3.0541593639420882e-06,0.024766879690358026,0.004944788599730381,0.0008540720801247281,-6.375881657314743e-05,-2.953309211910538e-05,-8.022700452342957e-06,1.4812224318221719e-05,2.427133717323172e-05,0.06872231250618152,0.12418229667549609,-2.8449947616635464e-06,0.02678166195266452,0.005217414158313964,0.0008738553122093145,-8.6534879616206e-05,-4.28816227093022e-05,-1.2913921464904065e-05,1.8141059873855082e-05,2.5810115209045824e-05,0.06886070198318293,0.11501328171615809,-3.201122220237308e-06,0.023152766173606384,0.0042889124912716,0.0007034643900915245,-0.00010232973974009328,-4.8136337719085696e-05,-1.6135887693168383e-05,1.6318122851278804e-05,2.3017078313215674e-05,0.06915545645255665,0.09963826112651726,-2.3546700874832883e-06,0.017890177581397635,0.0030235906846518435,0.0004454359809594374,-0.00013417262364744158,-5.06761524284254e-05,-2.1596109778690483e-05,1.4942411562526237e-05,1.9486863494832877e-05,0.07028922996705057,0.10876379061369365,1.8259530669556623e-06,0.019283269808082613,0.0027916412692415285,0.0003048655642934224,-0.0001852263488237439,-7.87152017653412e-05,-4.31884000354085e-05,3.689356789555487e-05,1.8651216143962877e-05
128.61875808772993,0.06768070032295555,0.12289377108862583,5.771170612944507e-06,0.023511868490549252,0.003422568098985576,0.000291000256366184,-0.0002151217328828183,-0.00012057149038982844,-6.972208923990618e-05,4.4705432593080186e-05,2.22721534611112e-05,0.06497976043270771,0.11468781832875982,-2.742795385634665e-06,0.023209767963712016,0.0044336367850636525,0.0007428006609762871,-8.117741297091109e-05,-3.354117490785193e-05,-7.63035639894715e-06,1.1582612089130695e-05,2.1976044799694297e-05,0.06572654278325937,0.12102172744445326,-2.5605924719511392e-06,0.02509789686071514,0.0046759024849722846,0.0007594043428709698,-0.00010292688628231904,-4.57894634551421e-05,-1.1774805485893205e-05,1.4928480143766207e-05,2.3342437852331657e-05,0.06585657465985087,0.11208822463263661,-2.7433985297419195e-06,0.02169562592062827,0.003841232855353778,0.0006120797976136862,-0.00011429113971479188,-4.895018587395129e-05,-1.4557476041762092e-05,1.3640364150099563e-05,2.0751395330685144e-05,0.06613098472774845,0.09710767471110779,-1.8331734320495996e-06,0.016762152923469536,0.0027025553778897557,0.00039013453469513717,-0.00013700705539022466,-4.916531836667143e-05,-1.9541183611838297e-05,1.2960559441948977e-05,1.785883408165846e-05,0.06718090595470856,0.10600781513365753,1.7589933725245843e-06,0.01807035143821967,0.0024841870710665334,0.00026080886982602367,-0.00017709509681301973,-7.489467710096643e-05,-3.8971219601707136e-05,3.37989365491175e-05,1.7997468418447026e-05
130.67944388421927,0.06453821018794507,0.1195250541270752,5.209123234291419e-06,0.021929558165977407,0.0030183563272248434,0.0002418893467224641,-0.00020384504771661896,-0.0001120960955923162,-6.146587290131661e-05,4.029836054223144e-05,2.255724482302226e-05,0.062038993462086675,0.11152509027568676,-2.096231430399282e-06,0.021663396004741837,0.003951009835988329,0.0006457802188848147,-9.196429091512553e-05,-3.67292750824262e-05,-6.077216168880709e-06,8.018423447896002e-06,1.975547307332341e-05,0.06273735336266545,0.11768351832887822,-1.8142655148518974e-06,0.02342529140209437,0.00416541611758638,0.0006598852250635767,-0.00011265365296443291,-4.7957051391503576e-05,-9.630088646879451e-06,1.1246953544466003e-05,2.0921777120361123e-05,0.06285916860792021,0.10899866814011186,-1.917908428849492e-06,0.020248436179036284,0.003419657979417731,0.0005330310489906577,-0.00012051555513536082,-4.9412790266701525e-05,-1.2154697648486011e-05,1.0559236833710143e-05,1.8638307834707107e-05,0.06311345112790144,0.0944338158725114,-1.0256015651814576e-06,0.015642503050983657,0.002401163292704623,0.00034336983600837093,-0.00013579214856542163,-4.769821147402833e-05,-1.6717373106983863e-05,1.0551835876221305e-05,1.6312467429978796e-05,0.06408230772543488,0.1030946528974113,1.8999715878651493e-06,0.016869889553093757,0.0021978992915017447,0.00022504663332799306,-0.00016669148635054207,-7.097881916257075e-05,-3.429218648646121e-05,2.9726416585650405e-05,1.744702626053894e-05
132.76874281432364,0.0614155084481157,0.11596828278616139,4.6601133221725265e-06,0.02036638235247002,0.002645333499619724,0.00020125033697247384,-0.00019059751100104392,-0.00010382397026032426,-5.342849478187199e-05,3.50058412403297e-05,2.20328373206651e-05,0.05911025821901663,0.10818690962373449,-1.1648693264821963e-06,0.020130389110218257,0.003497667653763807,0.0005600160039866963,-9.720064672908514e-05,-3.906869476089715e-05,-3.892342481485498e-06,4.66587006693476e-06,1.723623387198543e-05,0.05976196085658939,0.11415997386748658,-7.527800932132697e-07,0.021766915499060988,0.0036865739515308683,0.0005719807013534941,-0.00011669280566383691,-4.937316370439447e-05,-6.964238373628127e-06,7.67047739977061e-06,1.819979233397661e-05,0.05987564487728185,0.10573764429276936,-7.665362811994056e-07,0.01881389914513324,0.003024692129417843,0.00046342660181185547,-0.0001217968714281114,-4.94736594197803e-05,-9.319263287015782e-06,7.549652940780403e-06,1.6201454425946216e-05,0.060110379497306084,0.09161048332985293,-5.094649908715985e-08,0.014533173032781715,0.0021197223047963814,0.0003026911730573346,-0.00013121257916361796,-4.6250724447069044e-05,-1.3499433552753176e-05,8.032581473438193e-06,1.4464486080394997e-05,0.061001620129569986,0.1000171304872088,2.027938869108836e-06,0.015683240891683502,0.0019328554714910507,0.00019447695060860546,-0.00015464349126232118,-6.693277909805041e-05,-2.9389712005174623e-05,2.525847723538492e-05,1.648858082493041e-05
134.88704920667325,0.05832115571024028,0.11221460331491886,4.239065006743196e-06,0.018822675218053888,0.0023035376818564997,0.00016591775092000035,-0.00017578864545958128,-9.564309124887291e-05,-4.602914565433902e-05,2.969585755968854e-05,2.0210947145511484e-05,0.05620111398809804,0.10466579901321939,-6.652091845192387e-09,0.01861254980023366,0.0030741845601543875,0.0004829589668541829,-9.813923531492651e-05,-4.071480745456444e-05,-2.093741621936697e-06,2.120937583942636e-06,1.4403135900613651e-05,0.05680821005775549,0.11044332969063103,5.410689931021273e-07,0.020124937929227232,0.0032398083611130833,0.000492914647105773,-0.00011620925838596503,-5.00565481973968e-05,-4.682709570845109e-06,4.8730593092444745e-06,1.5171646841476607e-05,0.056914361357154476,0.10229790230986958,5.358043478110084e-07,0.01739366653723671,0.0026564547186937234,0.0004007075267281658,-0.00011917793459864861,-4.910679299064852e-05,-6.952881628416783e-06,5.1086495377489255e-06,1.3421116384357356e-05,0.057129983236463885,0.08863125098896067,1.0145952544894746e-06,0.013435364049196118,0.001858381611514206,0.0002657739231388051,-0.00012404761775142956,-4.473607093212819e-05,-1.0545890628656584e-05,5.921140098191066e-06,1.2163083626042846e-05,0.05794657537575612,0.09676783387725736,2.143473557495067e-06,0.014510465754494889,0.001689103932970885,0.0001667395964981112,-0.0001415262405464637,-6.295190552615555e-05,-2.4959963679696073e-05,2.1095848645461478e-05,1.4817331343880238e-05
137.03476279166023,0.05526429922704605,0.10825577769053629,4.060493969111899e-06,0.017299120297452224,0.0019924519005865317,0.00013387356124415235,-0.0001598095339201697,-8.769209654003485e-05,-3.928458497104783e-05,2.5165031889132103e-05,1.7308400209249225e-05,0.0533205376009919,0.10095492685538228,1.2516914731179725e-06,0.017111799358266212,0.0026805806583175894,0.00041277744378579264,-9.578580129011177e-05,-4.1546397875147656e-05,-1.2777946930353875e-06,6.792174258882932e-07,1.12449449916056e-05,0.05388524748740085,0.10652631413155968,1.9244645206570693e-06,0.018501580074415793,0.00282508309506998,0.0004207827884356234,-0.00011229610378942266,-4.9884452947003674e-05,-3.4371268601316595e-06,3.1071815873495865e-06,1.1851320209725294e-05,0.05398420947517934,0.09867268431141668,1.8792441852028265e-06,0.015989515433267945,0.0023148008957194605,0.0003431318245051564,-0.00011360559368999112,-4.8226747191884444e-05,-5.56821679800374e-06,3.662334549048177e-06,1.037939321463181e-05,0.05418091141975936,0.08549020382379506,2.1099255560836024e-06,0.012350481786775145,0.0016169812563800766,0.00023126801692483886,-0.00011502385863999382,-4.315407366981436e-05,-8.498724717609763e-06,4.500396619601771e-06,9.645784350801212e-06,0.054926839416712975,0.09333996873583117,2.3037727261163093e-06,0.013351713127574273,0.001466120064745299,0.00014047387724042576,-0.00012786232584078474,-5.9038701350188185e-05,-2.1188513738290723e-05,1.7668569590302727e-05,1.2356245374504271e-05
139.21229410320095,0.052254813358642786,0.10408515255430725,4.084103587369983e-06,0.015797340157055906,0.0017106593681219418,0.00010473219046397882,-0.00014225558389859737,-7.965595429220797e-05,-3.2913450747108266e-05,2.175530817118812e-05,1.3481840807900743e-05,0.05047860910660303,0.0970488175748335,2.390666408186967e-06,0.015631370521287068,0.0023166541004053225,0.0003486252036806006,-9.018932995153495e-05,-4.1543200937495204e-05,-1.5363661158173445e-06,4.328851373084513e-07,7.918241757516637e-06,0.05100280583151254,0.10240336762966859,3.1745249259180697e-06,0.016900428624218162,0.00244193587335387,0.00035478399592068615,-0.000105008360069204,-4.887641073993891e-05,-3.3266213259972473e-06,2.563715689887501e-06,8.365469174988796e-06,0.0510946017482947,0.09485665203436798,2.9975156879587747e-06,0.014604502373175943,0.0019993473324466313,0.0002901171915499008,-0.00010506947761027358,-4.6798538306021145e-05,-5.262660315972335e-06,3.2714694217139762e-06,7.122780415001155e-06,0.05127352493488783,0.08218275466496991,2.958762745033671e-06,0.011280617570229908,0.0013949404928011069,0.00019867187556512435,-0.00010408376249989555,-4.129864114459795e-05,-7.260853358142216e-06,3.956814005116173e-06,6.805509606643391e-06,0.05195196630402207,0.08972827393474121,2.548619621698467e-06,0.01220842068627421,0.00126298318707319,0.00011553369107233778,-0.00011335913156202033,-5.4923013013382766e-05,-1.8057086676217998e-05,1.517675343432186e-05,9.254718187045928e-06
141.42005637609276,0.0493035184820822,0.09969771903953835,4.014674282048509e-06,0.014320841658583777,0.0014557981729657785,7.809880705519403e-05,-0.00012180321844660508,-7.174082247565249e-05,-2.7766610843584863e-05,1.875154694681295e-05,1.0052210488345573e-05,0.0476853528412681,0.09294280723903593,3.246203767109293e-06,0.01417613499259441,0.001981817492483197,0.00028973182680579093,-8.076194653377846e-05,-4.064574978267e-05,-2.826761528521331e-06,5.131649764701886e-07,5.236146647707772e-06,0.048171315754489276,0.098069602001121,4.0412357501971925e-06,0.015326581892800449,0.0020895749041762533,0.00029402753630949576,-9.36316537151832e-05,-4.7027914300558104e-05,-4.403374597622922e-06,2.3665904257457234e-06,5.542094338345122e-06,0.048256458572049896,0.09084521886510757,3.769803893350747e-06,0.01324314086649748,0.0017093623279626439,0.00024090898207652795,-9.304622397549481e-05,-4.4697941297405855e-05,-6.011619919661709e-06,3.106006540074566e-06,4.542429646986348e-06,0.048417881040231994,0.0787048761619702,3.5174793943800237e-06,0.010229204993487478,0.0011914507566409861,0.00016742853961450576,-9.064740471431931e-05,-3.922151394785286e-05,-7.029771949105708e-06,3.5947058284293305e-06,4.468052645833748e-06,0.04903262968364054,0.08592880124469235,2.773019917002339e-06,0.011083157426364303,0.0010781379061074394,9.171259507283055e-05,-9.686600762765867e-05,-5.056057324550175e-05,-1.5887269382008598e-05,1.3000749547740323e-05,6.461831554025147e-06
143.65847094777604,0.04642115595625547,0.09508767065503805,2.645950598188617e-06,0.01287499810616507,0.0012275489145883946,5.451728718342214e-05,-9.94228174896235e-05,-6.412787276876594e-05,-2.2591835934886752e-05,1.54407682660637e-05,7.561411837045822e-06,0.04495221024988101,0.08863173622340857,2.7219734852543875e-06,0.012752339419896752,0.0016763287989006012,0.0002359849736347767,-6.836361098139599e-05,-3.887416173750156e-05,-4.20514964046686e-06,5.225506968612832e-07,3.4484082780861573e-06,0.04540158274456306,0.09351964548987855,3.3768893421298327e-06,0.01378682687850923,0.0017683098373588578,0.0002386064901346083,-7.916093479644694e-05,-4.436640012117893e-05,-5.595886194277603e-06,2.0369291038709055e-06,3.6626212594982786e-06,0.045480367840781764,0.08663319005921435,3.141614840080064e-06,0.011911326119394263,0.0014451533377755421,0.0001958292325936255,-7.831042181591613e-05,-4.201515041889733e-05,-6.850662260262105e-06,2.7082803209013165e-06,2.8943659079109148e-06,0.04562519942478989,0.07505213564508068,2.8155620900320662e-06,0.00920086939465841,0.001006480073196116,0.00013788979160937986,-7.533567553693958e-05,-3.684497828548257e-05,-7.000329862131218e-06,3.0649051937620427e-06,2.868095979087342e-06,0.046179736716965715,0.0819371306521918,1.8518310543991035e-06,0.00998012884406879,0.0009114891076127283,6.945671340506742e-05,-7.907575308831104e-05,-4.616259582176171e-05,-1.3855763697150778e-05,1.0725156767539688e-05,4.595554039184368e-06
145.92796455745335,0.04361980308714594,0.09025232747241627,1.019790227098977e-06,0.011466828883638102,0.0010234444564272205,3.485611479275708e-05,-7.632001128519956e-05,-5.595110058788781e-05,-1.718221126929065e-05,1.1951138488583604e-05,5.883069773683288e-06,0.0422905605418708,0.08411265694188913,1.6962244242046462e-06,0.011367371060154806,0.0013994336592340225,0.0001877586038423877,-5.379677735509442e-05,-3.5375224317412565e-05,-4.817674638608654e-06,2.727571241593945e-07,2.5042558730241182e-06,0.04270581023574648,0.0887504679806782,2.161907886405431e-06,0.012288988972518079,0.0014771469189085655,0.0001889625210098876,-6.244388377459238e-05,-3.988919885081116e-05,-6.040993881900184e-06,1.4170659844132348e-06,2.727914754345193e-06,0.04277850875641803,0.08221772530371582,1.9651086986220504e-06,0.01061597086954291,0.001205800830111778,0.00015521506638586618,-6.162652006610877e-05,-3.767147774082584e-05,-7.049029461760539e-06,2.0209863399661443e-06,2.1601632842286535e-06,0.042907451055153874,0.07122212557944618,1.7356778393554795e-06,0.008200946429711099,0.0008391614140511276,0.00011056087441059273,-5.883944959726757e-05,-3.321362374327914e-05,-6.647123284050358e-06,2.289579297031045e-06,2.090920583099721e-06,0.04340543532619234,0.07775138740829678,6.269674212311529e-07,0.008904570467581726,0.0007614872100297043,4.967069159797296e-05,-6.0680384737459876e-05,-4.087013115865935e-05,-1.1451230705224983e-05,8.300981645736335e-06,3.4286428222551384e-06
148.22896394432712,0.04091196185430748,0.08518980414454268,-2.581689701296102e-07,0.01010371299498293,0.000841444937923495,1.9708259140883538e-05,-5.4244181006263605e-05,-4.710656877762523e-05,-1.1846606127062556e-05,8.491405374288842e-06,4.691613562782461e-06,0.039713373020638966,0.07938330254810058,7.849864494223417e-07,0.010028339116450829,0.0011504992608623648,0.0001454054975125587,-3.8643397215470106e-05,-3.0177525147946205e-05,-4.454908270373428e-06,-2.0064733820186187e-07,2.168163780070349e-06,0.04009647648428638,0.08375968863092592,1.1032851907767023e-06,0.010840563538600483,0.0012152949043599997,0.00014557590636913505,-4.5186379669530336e-05,-3.373240765843402e-05,-5.45087956303819e-06,5.979879305876267e-07,2.3312500409566797e-06,0.040163217124383394,0.07759635732339558,9.52520241754694e-07,0.009363790832768648,0.0009907704289406733,0.00011958892727348838,-4.471682578812511e-05,-3.180674277874926e-05,-6.2015760864251215e-06,1.118145516195029e-06,1.8929804615900475e-06,0.04027708058452131,0.06721313954951327,7.743766054617637e-07,0.007234632534056851,0.0006888748682431996,8.600798154074233e-05,-4.254352749309047e-05,-2.832909753563182e-05,-5.640097420443074e-06,1.343175636488743e-06,1.7877163172355171e-06,0.04072205429021936,0.07337040059121815,-3.040532255557038e-07,0.00786192822437486,0.0006271334169042679,3.3035410741576654e-05,-4.3143649902781185e-05,-3.462401089825612e-05,-8.624946081243248e-06,5.782667332663882e-06,2.789936066672389e-06
150.56190935200502,0.03831077426305986,0.07989906268710739,-9.814916188295702e-07,0.008793392735037027,0.0006798004538770392,9.316814007697119e-06,-3.5006092199969254e-05,-3.8330486466954685e-05,-6.929163636575028e-06,5.405494007790615e-06,3.6469242332875485e-06,0.03723375937786743,0.07444245282348622,1.5285061367771005e-07,0.008741899448999642,0.0009287216169296811,0.00010953472561303916,-2.4609469248470922e-05,-2.4249169919464015e-05,-3.2752895935291284e-06,-7.150794107193428e-07,1.9533311331558254e-06,0.03758683193109656,0.07854589815587705,3.305799921041359e-07,0.009448845806572369,0.00098183153318796,0.00010894207227495984,-2.9280080359545272e-05,-2.6867398488849366e-05,-4.024024876299797e-06,-2.1381781511725118e-07,2.0942211460935447e-06,0.0376479735432105,0.07276795294518233,2.3733702858151236e-07,0.008161049066824296,0.0007992307110211315,8.952588734414993e-05,-2.9186684068376483e-05,-2.5380197593139846e-05,-4.6689942073866895e-06,2.297786511251727e-07,1.8122033365762992e-06,0.037747425372132506,0.06302461172011703,1.4358570924859136e-07,0.006306658371955331,0.0005548436411779101,6.486627738299424e-05,-2.776444712013133e-05,-2.2857874997969447e-05,-4.168572976176631e-06,4.333906599269564e-07,1.6604815851777173e-06,0.03814313931307835,0.06879383388624068,-7.780588634800426e-07,0.006857693436145121,0.0005072542122929261,2.0132051769644987e-05,-2.778566354108852e-05,-2.8146109411008822e-05,-5.642524495376023e-06,3.5620192017978665e-06,2.317025668649427e-06
152.9272437249757,0.035830564824761005,0.07437969948999462,-1.2044917866487598e-06,0.007543818345606967,0.0005370591855311978,3.049146274500593e-06,-1.967664576752765e-05,-3.0019143587032243e-05,-2.988962831483569e-06,2.956357780295762e-06,2.7780992109953912e-06,0.03486573020817464,0.06928992318632916,-1.3681186801437626e-07,0.007514706763502502,0.0007331613666343731,8.007047125344288e-05,-1.3010948599673049e-05,-1.84487880335647e-05,-1.8280504136104426e-06,-1.0399112929314816e-06,1.7348566677303048e-06,0.03519088775608522,0.07310892183416538,-2.1630303733656012e-08,0.008121061104513334,0.000775722517274918,7.907336467947509e-05,-1.616801577208571e-05,-2.029165854113571e-05,-2.340710496975568e-06,-7.825488835963415e-07,1.8676450597694422e-06,0.03524652942153226,0.06773234002807955,-8.772924065410975e-08,0.00701400602110875,0.0006302599266907142,6.497767550137701e-05,-1.6359428568305254e-05,-1.9139885614752036e-05,-2.89664318245826e-06,-4.3171939088809167e-07,1.6620460336189561e-06,0.0353324965945848,0.05865680833445032,-1.4381015700503392e-07,0.005421800352121658,0.0004365076284697837,4.738368679261696e-05,-1.5644671999017313e-05,-1.7515248117710423e-05,-2.55535194610563e-06,-2.644756638279782e-07,1.4715372430061926e-06,0.03568236490090388,0.06402211099133114,-8.667935957306115e-07,0.005897581371827093,0.0004011610658798127,1.096101493981382e-05,-1.5615332437293627e-05,-2.195682802367156e-05,-2.9696098126922744e-06,1.7450813197400266e-06,1.860548139592135e-06
155.3254181103709,0.03348575636353034,0.06863212569995444,-9.365739259439981e-07,0.0063632309354278195,0.00041247074076208986,-4.5260008949481045e-08,-8.927100444531652e-06,-2.259683044318349e-05,-3.208875252083598e-07,1.1852183446135447e-06,2.00979233088902e-06,0.03262386805118821,0.06392652909973724,-1.2422671030303787e-07,0.0063534968652840034,0.0005630691122778597,5.659464411492898e-05,-4.741136535900021e-06,-1.3308654778495982e-05,-5.797497975871706e-07,-1.1411929306150297e-06,1.3827466307457749e-06,0.03292332644364412,0.06744939793788991,-7.932657280477773e-08,0.006864604080613514,0.0005962113571857685,5.545173419233798e-05,-6.673001775445613e-06,-1.4487098340488373e-05,-8.912125151716261e-07,-1.0465656845177003e-06,1.478343207187397e-06,0.032973898145491204,0.06249025216793862,-1.2423817017227534e-07,0.005928943628179283,0.0004832327996348142,4.558343224296079e-05,-7.0572143743667845e-06,-1.369521134852983e-05,-1.3795133706785808e-06,-8.048196854190961e-07,1.3855433474842607e-06,0.03304694427967222,0.05411086052468566,-1.3325229778573847e-07,0.004584817400272157,0.00033345261120432546,3.344833330168344e-05,-6.880113609633647e-06,-1.2735602728573182e-05,-1.243149842908379e-06,-6.882731089819503e-07,1.2155428958155586e-06,0.033354835557330265,0.059056372005809876,-6.820297880513988e-07,0.004987476526685285,0.0003082057527490966,4.989513649362118e-06,-7.0418283068029365e-06,-1.6404744512712627e-05,-9.878537319532181e-07,5.368127754783338e-07,1.4332902183381794e-06
157.7568862562034,0.03129139378281972,0.06265822594465698,-4.957978118971842e-07,0.005259987110035112,0.00030546952189814005,-1.2894413760056462e-06,-2.5251009083827484e-06,-1.610236314838792e-05,1.137850937690141e-06,1.714067984195244e-07,1.3524406275025125e-06,0.030523672105606844,0.05835444347164673,-1.5202329529062978e-08,0.00526510746437186,0.0004177144364762233,3.839299944085532e-05,9.2919743683947e-08,-9.036311633351456e-06,2.077430093441378e-07,-9.783800809939953e-07,9.668842589292314e-07,0.03079926088334389,0.061569560901171674,3.5602811300451084e-08,0.005687103703726208,0.0004425720283839046,3.724124000541761e-05,-1.0518128798259595e-06,-9.74227477866205e-06,3.413836051621081e-08,-9.522475861627961e-07,1.0697631363125778e-06,0.030844980643019635,0.057043811171174894,1.0661149710806271e-08,0.004912299193530381,0.0003575772401466068,3.0656341443818626e-05,-1.4534193297604656e-06,-9.233034802677497e-06,-3.4497827462091384e-07,-8.153382368304771e-07,9.880006881584494e-07,0.03090612378169103,0.049388924960206596,-2.9829639332581537e-09,0.0038006097178318082,0.00024540438003082095,2.261405203687395e-05,-1.5655411388918366e-06,-8.71603336200008e-06,-3.0191866313963297e-07,-7.362215099396681e-07,8.507440406904414e-07,0.031175504844413397,0.05389891204465883,-3.6256817096982215e-07,0.0041335645399190254,0.00022815649489351528,1.4400623589908401e-06,-2.0115029994504607e-06,-1.1654753176171847e-05,2.4224488833030354e-07,-8.708326776307893e-08,9.963595435651141e-07
160.22211406445058,0.02926373150983633,0.056461783997127285,-1.1628557886924619e-07,0.0042419574449576985,0.00021585522137207867,-1.605140473007318e-06,4.203048326716245e-07,-1.0577467500226011e-05,1.5850569942697846e-06,-2.8242421802648006e-07,8.168747707872517e-07,0.02858089133594035,0.05257762403353292,1.4669145584935952e-07,0.004256557518720918,0.0002963911825839766,2.4735214756876944e-05,2.0603155526827916e-06,-5.656426377675711e-06,4.778602990287721e-07,-6.564034580418627e-07,5.530128278039612e-07,0.028835166830117425,0.05547348162177194,1.927938250920723e-07,0.0045963390644967244,0.0003142163500647591,2.3695109759039157e-05,1.3889355589968049e-06,-5.987324572602898e-06,4.1362447361431085e-07,-6.859814097100158e-07,5.814355938111432e-07,0.02887624265929307,0.05139687426220082,1.5425583558340637e-07,0.0039706928302156675,0.000252780415879338,1.9514528384291988e-05,1.0691573849385856e-06,-5.701873118454672e-06,1.3585342349820712e-07,-6.069693047562983e-07,5.696429117745243e-07,0.02892607355786661,0.044494584930826954,1.3503850041752806e-07,0.003074103582196635,0.00017205665627384253,1.4514631210533207e-05,9.273698718353959e-07,-5.476923505053269e-06,9.369574620622794e-08,-5.666908059702981e-07,4.847368696862596e-07,0.029160534161935852,0.04855357670770096,-6.021193842180152e-08,0.0033419732489308857,0.0001608784331768267,-4.526921444632852e-07,2.398104825090784e-07,-7.662916313198358e-06,7.272204356405566e-07,-3.148964606571653e-07,6.08452683118424e-07
162.72156473620885,0.02741812082335798,0.05004922121216736,1.3839064615830437e-07,0.0033165045372315544,0.0001434199803570222,-1.6491300018081888e-06,1.0749344302272382e-06,-6.253830627915417e-06,1.4028079856293124e-06,-3.3093295514859863e-07,4.3221862468480584e-07,0.026811656941882266,0.046602061077390275,2.7048413811720067e-07,0.0033351584306385534,0.000198522954845688,1.4827438242748255e-05,2.102675620936321e-06,-3.1004943895141986e-06,4.155169365237348e-07,-2.8143774557784464e-07,2.134675379998533e-07,0.027046287548217487,0.04916764259739978,3.105810972631609e-07,0.0036002968741551357,0.00021051481550294902,1.3994075497530018e-05,1.6757054342681134e-06,-3.2161117690705454e-06,4.141884081582929e-07,-3.05702986620229e-07,2.1307201408814248e-07,0.027083182721133723,0.04555547929242184,2.701344037805305e-07,0.00311087183553278,0.00016833452066497242,1.1518646424783143e-05,1.48003170252195e-06,-3.1144901896767902e-06,2.48265046563672e-07,-2.5587182097498613e-07,2.1743351110847354e-07,0.02712279368070682,0.039433185372117166,2.407139491981125e-07,0.0024104566384013917,0.00011319084391684127,8.689621788124123e-06,1.428333491899759e-06,-3.0446776197113786e-06,1.7461217130810295e-07,-2.5819406690927874e-07,1.827554338643526e-07,0.027325690910952636,0.04302633965784546,1.2999999511841352e-07,0.0026188240478643644,0.00010636072782657794,-1.2735155984604084e-06,6.928674765080716e-07,-4.569060932837989e-06,7.37140651405233e-07,-2.1832316903310453e-07,2.9914480624442907e-07
165.25571767786073,0.025770454918989445,0.043429571009691886,2.245729408100301e-07,0.002490163309339376,8.789480103029752e-05,-1.5678208262938643e-06,6.780090006208449e-07,-3.1879726486910634e-06,9.557856388841504e-07,-1.4749504809874366e-07,1.956000871349226e-07,0.025231637971011512,0.04043621157402698,2.871012163008254e-07,0.002508265505625017,0.00012320262884832478,8.13538567528178e-06,1.2966757845579438e-06,-1.3614273552510597e-06,2.2851276361956306e-07,9.022942411282525e-08,-9.742299978826726e-09,0.025449244439682495,0.04266101247945142,3.3090459856745467e-07,0.002706970157756527,0.0001306436063470986,7.5379256864982685e-06,9.972112238626572e-07,-1.3526448326056743e-06,2.3987718667186474e-07,7.078954635100987e-08,6.168953118274475e-09,0.0254820530421181,0.03952780671500487,2.9377796503232305e-07,0.002339623481531465,0.00010359177040671103,6.204182811899794e-06,9.215628623519489e-07,-1.3437796157794315e-06,1.537050077821673e-07,8.403883049655965e-08,8.612914036357574e-09,0.025512313404761105,0.03421191546920262,2.5274971927691124e-07,0.0018147198852640639,6.839287118441103e-05,4.800276031449636e-06,9.399137547874549e-07,-1.3589948486720376e-06,1.2244319901660948e-07,5.9260925089343946e-08,-1.5254484024381815e-08,0.025687117287186728,0.03732533398240257,2.0212920373988976e-07,0.001969990726273415,6.452086080856486e-05,-1.4044184715140302e-06,3.4834653035617135e-07,-2.316544913414784e-06,5.224962468145094e-07,-1.5201980161622393e-08,1.1641791506030288e-07
167.8250536462293,0.024336168833401832,0.036614677372510125,1.477179271239042e-07,0.0017687628988796856,4.8279914334707614e-05,-1.21860230046072e-06,1.5976693597321325e-07,-1.3479797837977552e-06,5.433678393078689e-07,8.839103237979619e-08,8.522087299567422e-08,0.023856033293801506,0.03409053075942675,2.4448488170588385e-07,0.001783446609134304,6.900810267044292e-05,4.129649858966698e-06,4.619603029175358e-07,-3.242269237892795e-07,1.3175998442671683e-07,3.153629841306229e-07,-7.419242431746314e-08,0.0240588078283851,0.03596489742807319,2.574164205083106e-07,0.0019243786260242917,7.310210464397969e-05,3.76833987718545e-06,2.7097351961503963e-07,-2.785479067287716e-07,1.394335223613396e-07,3.383482711931842e-07,-8.79771273718661e-08,0.024088025249243052,0.03332431967170504,2.2944980931874964e-07,0.0016638164622791603,5.727865459883992e-05,3.128550528946563e-06,2.461506339376752e-07,-3.0892278627039725e-07,9.742479658623426e-08,3.276091137070011e-07,-8.496664937521067e-08,0.024110418585758346,0.02883975642039239,1.9592310671034064e-07,0.0012920516760683187,3.6779945953813966e-05,2.5758935781055416e-06,3.236180123064494e-07,-3.8471173031141657e-07,5.610056533664628e-08,2.9282990968876717e-07,-6.742584992965042e-08,0.024260306683201203,0.03146073466986028,1.5593151736756777e-07,0.001401177557932229,3.478939239438718e-05,-9.927027699701217e-07,-2.0503891156863465e-08,-9.546392351675048e-07,2.9898664476073957e-07,2.00739669267805e-07,3.937149932102855e-08
170.43006015034018,0.023130460354444122,0.02961814666530989,7.653004899068132e-08,0.0011585675832165045,2.2891261497615467e-05,-6.074150478016368e-07,-6.535873722756572e-08,-4.5380967690417247e-07,2.8957997743671843e-07,2.110189897270249e-07,5.071539724204617e-08,0.022699531701669856,0.0275770302623874,1.535187681698758e-07,0.0011688412856262604,3.3586113253979105e-05,2.117755159151977e-06,3.4802663315899196e-08,1.2939937407033824e-07,1.1232305947056273e-07,3.8513243426124645e-07,-6.076696346760535e-08,0.022889978827054923,0.029092150550988752,1.656437524755442e-07,0.0012611109412456818,3.551906002073074e-05,1.9678581495068835e-06,-9.991680832604303e-08,1.7047949618474779e-07,1.3149750703929247e-07,4.103863402682311e-07,-7.367320412682992e-08,0.022916144102110157,0.026956785473718103,1.6008676559209958e-07,0.0010908145686292616,2.7375879341976782e-05,1.6824355123284845e-06,-1.0716954163816238e-07,1.3443738021907033e-07,1.0135505082131251e-07,3.8966175378211e-07,-6.943544339377874e-08,0.02293176857814915,0.02332692816553991,1.2752089719248524e-07,0.0008481380323603606,1.685493637190219e-05,1.5286546275099769e-06,-1.9826928196620864e-08,6.143798784429445e-08,7.216881305146333e-08,3.430322291297332e-07,-6.68496534726578e-08,0.02306047325638051,0.0254440096702372,8.985231672774201e-08,0.0009185738576637022,1.598663151730555e-05,-3.126934464486743e-07,-1.4643275385099492e-07,-2.696090679223926e-07,1.8480996121936138e-07,2.931555046418966e-07,1.2777379152561668e-08
173.0712334770823,0.022167631160880635,0.02245449245867523,2.0600308693860705e-08,0.0006670977727410882,8.905793139861448e-06,3.1545438836054874e-08,-2.7316575144502136e-08,-1.1848223020801557e-07,1.9227725294395756e-07,2.0936480305971468e-07,2.3962366355755645e-08,0.021776370206455654,0.020908176435181978,7.752467378433295e-08,0.0006734096364000764,1.343640700219693e-05,1.2301167259989122e-06,-4.944695533289964e-08,2.1319096339422188e-07,1.5040341895210218e-07,2.921845819667922e-07,-4.686347305553432e-08,0.02195677834888509,0.022056101826014717,8.68318861793828e-08,0.0007265814740723451,1.4164318554886046e-05,1.2236294872713012e-06,-1.0674450696293804e-07,2.2725695192162573e-07,1.5666859527903674e-07,3.1635912389753067e-07,-4.624387637002808e-08,0.021980577111347214,0.020437561131457543,8.057062109297576e-08,0.0006287624690252355,1.0696841830169746e-05,1.1003892997369444e-06,-1.201855473404209e-07,2.0773962784415534e-07,1.3661240458158202e-07,2.896002170286957e-07,-5.5224999034985435e-08,0.02199085056701051,0.017684083848426714,6.625300647680992e-08,0.0004894562215332631,6.224542284886753e-06,1.0622352526706842e-06,-6.677319664434334e-08,1.4761466178192703e-07,1.0918935834572498e-07,2.64305709063843e-07,-4.722461001593283e-08,0.022102491404260276,0.01928703723908876,3.829152191521315e-08,0.0005291599021313005,5.94761961394691e-06,2.770065641090686e-07,-7.356504153446203e-08,-2.0789879496726174e-08,1.5700527360920058e-07,2.351273686077134e-07,-4.657668556532227e-09
175.74907497749663,0.02146154996597605,0.015137829275396333,1.7053824549193766e-09,0.00030359777051949116,2.729733559338513e-06,2.9227825027373455e-07,7.928829099542493e-09,-2.4340463618451912e-08,1.2584835593522358e-07,9.703095366640724e-08,-7.92944116370109e-09,0.021099351511222122,0.01409618183120642,2.832285393742136e-08,0.00030687161175143305,4.047526796211318e-06,6.791478973587354e-07,-4.144053999209505e-08,1.1255916050137687e-07,1.1607450723058546e-07,1.238287135954923e-07,-3.1527834933946193e-08,0.021272828602182426,0.014869692223825693,2.4662481510284508e-08,0.00033111521979060823,4.249918007043736e-06,7.114746880469706e-07,-6.693498543583671e-08,1.182263515885686e-07,1.3314351345464094e-07,1.354531511850424e-07,-3.8343571208829814e-08,0.02129465060077305,0.013778675819924171,2.3002358750324457e-08,0.0002866809607974437,3.167492050889911e-06,6.62025489079008e-07,-7.4705894513322e-08,1.1059306689998547e-07,1.178159806583797e-07,1.2435466245407504e-07,-3.7888940680120145e-08,0.021301183932340848,0.011921547176538127,2.00061829737394e-08,0.00022336080413687886,1.7924338624355695e-06,6.491867412428139e-07,-4.6297253498485823e-08,7.940339793485658e-08,9.624429754944307e-08,1.1575125572516725e-07,-2.863585420343631e-08,0.021400053646885183,0.013001052907145648,8.790002074220913e-09,0.0002408929336290557,1.7668854417598586e-06,4.102753443744952e-07,-2.784750644161224e-08,1.8325353056019385e-08,1.0603345673586443e-07,1.0647883875389382e-07,-1.869179927712222e-08
178.46409410526712,0.021026223205456916,0.007681481162485292,-1.0245460482518052e-09,7.814676147740948e-05,5.701915478877613e-07,1.1607190078062604e-07,-1.6249887921495353e-08,-5.089449468451646e-09,4.767872083455146e-08,1.6547047061333514e-08,-1.3819421850681302e-08,0.020681992895003797,0.007153115862558175,1.0331394151181538e-09,7.91919019071444e-05,6.835833492549416e-07,1.7256780574264727e-07,-2.6189058712569533e-08,1.3517440660186327e-08,3.6084261834402966e-08,2.1057382927505267e-08,-1.1599862499316015e-08,0.020851258637920075,0.0075455052527761335,1.9788986676195793e-09,8.544522730661585e-05,7.227100115520326e-07,1.8626797206298345e-07,-3.4990131597515043e-08,1.429624210967672e-08,4.2845032545908553e-08,2.1609772881272868e-08,-1.6250981851054284e-08,0.020871921164097893,0.0069919074808486945,-4.981674910263384e-10,7.401365282639902e-05,5.563468427348223e-07,1.7343113423691906e-07,-3.188208520157283e-08,1.3488714593661352e-08,3.41546048814729e-08,2.1462568872711144e-08,-1.3413383696954753e-08,0.020876189643481254,0.006049281053569507,1.4018727534762446e-09,5.769482323771876e-05,3.51390555153924e-07,1.6833336690127967e-07,-2.3150243712137693e-08,9.253605023862064e-09,3.041717141998585e-08,1.874780672287781e-08,-1.2737470108666836e-08,0.020966714218114805,0.006596658575448332,-5.419469768426025e-10,6.203114357710773e-05,3.752643769325193e-07,1.3919046370378168e-07,-2.328328110546049e-08,-4.666193117859905e-10,3.6184285480479224e-08,1.6877458611830738e-08,-1.4073565026118886e-08
181.216807005616,0.020875647146292142,9.989958975312778e-05,-1.2861071353440999e-10,1.3211385978524638e-08,6.920840656960722e-11,-1.6527836778113236e-10,-1.877385125630083e-11,-4.565547146404298e-11,9.723236356119886e-11,7.960017488337819e-11,1.0525679176201718e-10,0.020537844026857436,9.302703576611968e-05,8.447808075370238e-11,1.3413120888514099e-08,6.002689965911803e-11,-9.066990831081472e-12,4.4168643980921583e-11,5.125266570679799e-11,6.129242645289902e-11,-3.0669161314238873e-11,8.667375297891229e-12,0.020705331573711273,9.812885400104156e-05,-9.190318055487392e-11,1.4456429408916923e-08,1.4597329108725566e-11,9.886581880096402e-11,1.4358199036137883e-10,8.198464959597389e-11,2.5326737140368987e-11,-2.0954148891027322e-10,-1.12076594972848e-10,0.0207256272866375,9.092931411106105e-05,1.4512624071084936e-10,1.2606162678017926e-08,-1.1065603833379174e-10,9.509840096185061e-11,3.908822007519754e-11,9.348165555721096e-12,-3.90304042143026e-11,-4.866213033189217e-11,-9.923207091314265e-11,0.020729138407254703,7.866997485405794e-05,-1.607463941405877e-10,9.84325152856648e-09,4.2432449712927913e-11,5.882041183470245e-11,-2.6764581186192825e-11,1.9765765048652574e-11,1.1709779372766259e-11,-6.549611793227875e-11,-1.3662122998171837e-10,0.020816849535235632,8.578546408180514e-05,-1.0552537714076647e-10,1.0562786237576543e-08,1.355825826162292e-10,-2.1118516106362238e-10,8.08062110726875e-11,6.91171960128852e-13,7.862382679716164e-12,-5.283466874074834e-11,-6.703098724139408e-11


==> figdata/pipe/retau_180_les_r1.2_long/decomp_t_uz_Pr0.71.csv <==
y+,IF_5_k0,IF_5_k1,IF_5_k10,IF_5_k2,IF_5_k3,IF_5_k4,IF_5_k5,IF_5_k6,IF_5_k7,IF_5_k8,IF_5_k9,K0.25_L1.0_5_k0,K0.25_L1.0_5_k1,K0.25_L1.0_5_k10,K0.25_L1.0_5_k2,K0.25_L1.0_5_k3,K0.25_L1.0_5_k4,K0.25_L1.0_5_k5,K0.25_L1.0_5_k6,K0.25_L1.0_5_k7,K0.25_L1.0_5_k8,K0.25_L1.0_5_k9,K1.0_L0.5_5_k0,K1.0_L0.5_5_k1,K1.0_L0.5_5_k10,K1.0_L0.5_5_k2,K1.0_L0.5_5_k3,K1.0_L0.5_5_k4,K1.0_L0.5_5_k5,K1.0_L0.5_5_k6,K1.0_L0.5_5_k7,K1.0_L0.5_5_k8,K1.0_L0.5_5_k9,K1.0_L1.0_5_k0,K1.0_L1.0_5_k1,K1.0_L1.0_5_k10,K1.0_L1.0_5_k2,K1.0_L1.0_5_k3,K1.0_L1.0_5_k4,K1.0_L1.0_5_k5,K1.0_L1.0_5_k6,K1.0_L1.0_5_k7,K1.0_L1.0_5_k8,K1.0_L1.0_5_k9,K1.0_L2.0_5_k0,K1.0_L2.0_5_k1,K1.0_L2.0_5_k10,K1.0_L2.0_5_k2,K1.0_L2.0_5_k3,K1.0_L2.0_5_k4,K1.0_L2.0_5_k5,K1.0_L2.0_5_k6,K1.0_L2.0_5_k7,K1.0_L2.0_5_k8,K1.0_L2.0_5_k9,K4.0_L1.0_5_k0,K4.0_L1.0_5_k1,K4.0_L1.0_5_k10,K4.0_L1.0_5_k2,K4.0_L1.0_5_k3,K4.0_L1.0_5_k4,K4.0_L1.0_5_k5,K4.0_L1.0_5_k6,K4.0_L1.0_5_k7,K4.0_L1.0_5_k8,K4.0_L1.0_5_k9
0.018118276315801783,0.010539304730506254,0.010375779056029804,0.003068781174402093,0.009394850409034816,0.008381378621420067,0.007396311914329395,0.006434796991869132,0.00556370761990624,0.004782318475095416,0.0041093382874079435,0.0035582496206232376,0.0019479459337756872,0.0018331959016907977,0.00013539754868837747,0.0015179587309779076,0.0011980403655964683,0.0009096801483278418,0.0006764752979248014,0.0005035764211496058,0.00036942119976405066,0.00026810233448725505,0.0001996089831947944,0.004973239350861929,0.004756116949774588,0.00038816595501523995,0.004018240080491343,0.0032345714742315606,0.002516716109258217,0.001898088374483202,0.0014178867327886003,0.0010346703214818168,0.000748875767325216,0.0005525326437288287,0.004901379192556004,0.004614833802950567,0.00028795316571999374,0.0037868870519828517,0.0029436474487256298,0.002212244520669905,0.0016137554709495258,0.0011702782524628528,0.0008298891708251582,0.0005854602024911625,0.00042583889015446413,0.004685186958872385,0.004268620003323219,0.0001540805785913023,0.0033092660389465642,0.002409815813170666,0.0016972727751158054,0.0011633431122661745,0.0007986903535901175,0.0005336365817296128,0.00035522202578673064,0.00025009352528020833,0.007659901850260988,0.007153566743821727,0.00028220810582861756,0.00576594349857447,0.004362140517562485,0.0031717732790892193,0.0022184993904939645,0.0015194864022109466,0.0010162939065664156,0.000673302324732016,0.0004584413628167463
0.2933929109313734,0.17120335506659268,0.16854568919334192,0.04988658966553245,0.15262229404929004,0.13617141832348115,0.12020101846939366,0.10461404130137682,0.0904676758888077,0.07778085250039507,0.06682696803012114,0.05784727315485567,0.03763200574163159,0.0354411100502067,0.0027068214898615006,0.029429805797103158,0.023289173239434732,0.01775716595623719,0.013261443493438179,0.00989311778674976,0.007288393983848693,0.005304394920088248,0.003945187157426918,0.08468378159144131,0.08100274910895501,0.006692581385511416,0.06850531122522865,0.05519995365846639,0.043009617484415265,0.03249913858738063,0.024312101511602107,0.01778590160633289,0.012890312198190933,0.009509469551364069,0.0835826627105997,0.07872283435372476,0.00501837842833226,0.0646867235442427,0.050356370256702906,0.037921427314825784,0.027738991920322295,0.020164034434006776,0.014355064138407377,0.0101535760340784,0.007388965356275558,0.08027069197895347,0.07319341227841121,0.00280051243679529,0.05687983442335744,0.041544367556145344,0.02938470743268887,0.020258487511510954,0.013988009097019232,0.009432129881116096,0.00633040581883278,0.00447384730454955,0.126587680533054,0.11829403015067057,0.004886813599433007,0.0955013790915414,0.07240705158073883,0.05281074778496852,0.03709772965470993,0.025535385417466167,0.017193300900049422,0.011461347191778984,0.007842768835322898
0.5725029588397951,0.3351288917786475,0.32993427579515017,0.097864497487307,0.29880581950009893,0.26663668141687213,0.23540559442999048,0.20492619087695937,0.17726022036944666,0.1524571596115759,0.13102636830625722,0.11345010125143062,0.08546837637244775,0.08053904044200069,0.006315125122316308,0.06701769075123251,0.05314027761409806,0.04063611001152652,0.0304366310225644,0.022741352634966357,0.01680293022706165,0.012260084981204749,0.009122745392183187,0.1734449124531318,0.16594303945116037,0.013895074937476746,0.14047992790924654,0.11330850933900946,0.08838701555619316,0.06688611836145202,0.050101320018818306,0.036733695390762815,0.026671695361094008,0.01969767864878526,0.1714157376562164,0.16150572113399234,0.010521434704790738,0.1328820108411535,0.10359167423086384,0.07814300252112175,0.05728597820616861,0.041729676008795416,0.02980819213489268,0.02114815080044046,0.015418785883847298,0.1653143565956478,0.1508562946315413,0.006087945907785752,0.11749408053475041,0.08605671924455423,0.0610876755700356,0.04231465004931654,0.02935962983266108,0.01994887061228429,0.013494760216079734,0.009586989897272795,0.25201173752698786,0.23565289386023686,0.010193462616933166,0.19055720794807401,0.14479284167716736,0.10589730153034005,0.0746629393747431,0.05162721314148823,0.03496980864986723,0.0234660743805017,0.01616248695576483
0.8554808319843868,0.5026688981090226,0.49489916788253263,0.14731366164921092,0.4482967663764762,0.40012142390990024,0.35334921995193946,0.30770655703210137,0.2662721475888639,0.22912824664094947,0.19701940131476373,0.170677331697024,0.14605344008034316,0.13769506432348955,0.011028494168706816,0.11476159741171842,0.0911408437614149,0.06985656787070174,0.05244612773384523,0.03923754235680364,0.029057616217119758,0.02124529222251329,0.01581903612086285,0.2717630181732328,0.26006861259410885,0.022075706789844104,0.22037331135442317,0.17792411747602255,0.13895052071225933,0.10530562561743087,0.07898385585014955,0.05803449476614396,0.04221603533108179,0.031216410892639792,0.2689040970460014,0.2534451925396136,0.016861600385815394,0.2087840514061825,0.1629859106424728,0.12314784204092312,0.0904705958864288,0.06603671865594805,0.04732049171708703,0.033670417612599375,0.024596050973991906,0.2603116513664497,0.23771775223221256,0.010062314075655566,0.1855262471386604,0.13623700839235092,0.09702927600267397,0.06750319767936026,0.04704379955427546,0.032182080366437986,0.021922170819001767,0.015647812049125413,0.3843255519391429,0.3596076463370533,0.016262288058941695,0.2912609055214376,0.2217917459523595,0.1626547515056117,0.1150958973062116,0.0799405738150187,0.05446067585519393,0.03677782671154537,0.025491198252759865
1.1423913542517883,0.6742833538265954,0.6639049838636798,0.19858637383041663,0.601547712106182,0.5370627325943128,0.4744545884969762,0.4133658878627692,0.35790253885808315,0.3081773549032775,0.2651771552445861,0.22989038248426294,0.22004667806917094,0.2075386824587255,0.01691762828097243,0.1731946199148148,0.13772311640393686,0.10576042402321276,0.0795565476973513,0.05958735179975814,0.04421015080523213,0.03237989335853171,0.024126561254399163,0.38022293422379716,0.3639483167407313,0.03132062926043599,0.30868500163560947,0.24946719872407544,0.1950459238101421,0.14803752624648378,0.11118311355783313,0.08186489542682543,0.05966168029871826,0.04417529276581297,0.3766293496402836,0.35509863760800203,0.024108078624636136,0.29286956500376976,0.22892806465999135,0.17324640689960863,0.1275376084013812,0.09327623658826681,0.0670402068473978,0.04783446954841321,0.03500999740688446,0.3658351276422186,0.334311038847461,0.014772834830782356,0.26141049850216413,0.1924211639390065,0.13746541497554554,0.09601822504687778,0.06718702743420767,0.046242824169022756,0.03169638887797922,0.022720857552651446,0.5240149144336094,0.4906246832723481,0.023159299517303007,0.3980160866763161,0.3037370669982785,0.2233528056094131,0.1586129425297914,0.11064705360495676,0.07580126419511882,0.05150250302418132,0.03591293300546082
1.4332777415664257,0.8504783335182108,0.8374633398603185,0.25203468557433595,0.7590535051425525,0.6779328495048516,0.5991725412256814,0.5223373378272891,0.45256781997205753,0.3900036388706947,0.3358818835082545,0.29145639216562474,0.3081000136773089,0.2906941769153749,0.024047377215206053,0.24284377153764955,0.19331188964742324,0.14868056939864463,0.11202454146508242,0.08398729845161297,0.062410394594078454,0.04577699258048004,0.03413149515045341,0.4994207725324201,0.478163329751449,0.04171097170402509,0.405923493825027,0.3283629207133928,0.25701962158973535,0.19535938870478872,0.14691908928100358,0.10839816834597292,0.07914334890977869,0.05867938136679726,0.4951840511791556,0.46703559310021586,0.0323261937626547,0.3856239963761659,0.30181168907370826,0.22875002992254276,0.16872993111220375,0.12363630000132646,0.08911282262347966,0.06375179749399383,0.046746449624863316,0.4824672380865248,0.4411802015581961,0.020265317302953716,0.34558825671152027,0.25494849836011513,0.1826521353080666,0.1280519324002945,0.0899333598791631,0.06223977242127257,0.042898731101431345,0.03086759185680763,0.6715944185393417,0.629198600714311,0.030948354107060615,0.5112483086048645,0.3909770631644466,0.2882697685300194,0.20543440008960964,0.14391981864644415,0.0991277215510245,0.06774573133327376,0.04751019910588788
1.7282156217960458,1.0317501955643222,1.016076955525879,0.30797177586431523,0.921296155104676,0.8231859455424229,0.7279308669694976,0.6350268962242711,0.550654255439644,0.4749756997805433,0.4094831997388785,0.35570704059935027,0.41079320154077764,0.38771891321684177,0.03246770346069404,0.3241761204178591,0.2582793940182364,0.19890473648582266,0.15006813971019078,0.11260131253910216,0.08378200772107697,0.06152905447152833,0.04590241156099776,0.629902435665323,0.6032480187635251,0.053313646920583165,0.5125532043632485,0.4149956707224288,0.32518087672367263,0.24751521407932833,0.18638252680470743,0.13778329245604604,0.10077590620505737,0.07481705515169432,0.6251102395608421,0.5897790542915623,0.04156873896237855,0.48748999914157604,0.3819918934678333,0.28993578959224636,0.21426027244440307,0.15727932379598472,0.1136627727712409,0.08151653888084132,0.05987645527723414,0.6107389222521127,0.5588230118839506,0.026576023365224643,0.4384605949565631,0.3241239793207647,0.23281588546409915,0.1637710102605787,0.11540571293251654,0.08026491353893797,0.05559753737776615,0.040138367956344324,0.8275493378199139,0.7757975245046079,0.03968233213825545,0.6313569992345822,0.4838344147027936,0.35765932276358536,0.2557578787084834,0.1799121452361982,0.12455949055913286,0.08559934574156039,0.06035342467727245
2.0272374068839683,1.2185358687803278,1.2001901538158055,0.3666410806839021,1.0886971835071388,0.9732125565645534,0.861089899169337,0.7517714950771552,0.6524781814995534,0.5633925146904274,0.48626101677716677,0.4229039671033644,0.5285764317718298,0.49904873455564963,0.04220785553780451,0.41755069720435867,0.3329049023627946,0.25664165593688054,0.19384008376460787,0.1455413713289111,0.10840692832024112,0.07969527185194998,0.05948129792450811,0.7721090325415639,0.7396369753676485,0.06617238645249289,0.6289467623331451,0.5096674934473395,0.39976604201631866,0.3046869758156499,0.22971263489453647,0.17012680916684456,0.12463986356933009,0.0926481850584108,0.766844845177388,0.7237534180210536,0.05187046739988871,0.5988216681268878,0.4697468890283211,0.35701488666106834,0.2642867269610008,0.19432334659387568,0.14077867219347112,0.10119461561043445,0.07444828548924694,0.7510750042766188,0.6876406737087014,0.03372786356424615,0.5403455739898632,0.4001837749419767,0.2881271555901978,0.20329749799408675,0.14369196560935862,0.10038241963827108,0.06983923388767713,0.05056607334502363,0.992284015792828,0.9308134571889464,0.049397553521032325,0.7586713906422035,0.5825693000459109,0.4317208241224873,0.3097351210143839,0.21873925110813539,0.15218478014341882,0.10512987506991255,0.07449221033336738
2.3304187246979393,1.4111702509950363,1.3901468640733075,0.4281890477305011,1.261575848906684,1.1282986974575457,0.9989047263020333,0.872802685207172,0.7582507700398364,0.6554493749718086,0.566394368648054,0.49321042686613137,0.6617215016430702,0.624951707855948,0.053269818087481914,0.5231778730796319,0.4173409937593957,0.32199541671013543,0.24340711620344102,0.1828491647225928,0.13631050390505922,0.10029033030526023,0.07487494698710336,0.9263303353779673,0.8876197467842112,0.08030176353122657,0.7553438410779387,0.6125629402140957,0.48091042847756527,0.3669710577498201,0.2769774899629072,0.20547698855930702,0.15076889651852793,0.11219516133231647,0.9206731913725086,0.869239770115677,0.06324104178510562,0.7198454824633653,0.565245371176707,0.43010646856502255,0.31889100443206236,0.23482433995354968,0.17049915530420787,0.12281226949799456,0.0904781434170851,0.9037477710827893,0.8278941808283937,0.041725116495001144,0.6514419143020175,0.48326721715606313,0.34867837946963903,0.24669102668140858,0.17483044558834662,0.12261728558559916,0.08564014228549482,0.0621598241689882,1.166077725380181,1.094520030174513,0.06010762658148244,0.8934135148449865,0.6873483591927686,0.510573173838771,0.3674503935734954,0.2604612197624037,0.18204717476852383,0.12636840455761308,0.0899475561990198
2.6378027911623856,1.6098511512212543,1.5861563320076264,0.49264442964387334,1.4401162229801647,1.288594653566038,1.1414940086282874,0.9982167590292704,0.8680509783889735,0.751212421635711,0.6499367399104543,0.5666676270238554,0.8102823882757495,0.7654902279254944,0.06562477882721313,0.6410865704838729,0.5115855378168126,0.394941040218347,0.2987319027022902,0.22448358104531874,0.16745231816949532,0.12327851393321038,0.09205045264559976,1.0926669121114052,1.0473055171566927,0.09568179545716657,0.8918191440253568,0.7237212649500316,0.5686247064163641,0.4343598743863078,0.32816001398320116,0.24381311257483357,0.17914231719475915,0.133436872778899,1.0866911870342524,1.0263412255259179,0.07566232302614635,0.8506289398721727,0.6685198284962215,0.5092166769602813,0.3780636378344858,0.27876475940715256,0.20280378922877804,0.14634980673601722,0.10794646477508298,1.0688392051881157,0.9796700289808564,0.05055137024378991,0.7718003167307544,0.573392902302049,0.41446581189879256,0.293936076039154,0.20880111586296676,0.14694890603089267,0.10298154801708741,0.07490118720020321,1.349048707873243,1.267039496572452,0.07179988163994842,1.0356685031253214,0.7982195337338595,0.5942355680718726,0.42890604587743814,0.3050713165494697,0.21413588619426652,0.14930302581083327,0.10670647552857744
2.949454430163947,1.8146128619646014,1.7882644933170129,0.5599049938227318,1.624339098966645,1.4540882810497837,1.2888166749074617,1.1279541793226178,0.9818055229888021,0.8505991724494973,0.7367985438686147,0.6431795328049642,0.9740661979890652,0.9204931693818817,0.07920989040573885,0.7711002823625149,0.6154630852470668,0.4753114807566246,0.35966170770777883,0.2703117709197179,0.20171892298157618,0.14856591532141022,0.11092963411488561,1.2710022087085506,1.2185931716163525,0.11225417379955868,1.0382567679376316,0.8430153461701982,0.6627781802963695,0.5067292163405588,0.3831478313696478,0.28503619791043733,0.20967675864467727,0.15630280200881846,1.2647772757501186,1.194953386268302,0.08908504757759189,0.9910563485437699,0.7794481363772041,0.5942233133608567,0.44169065267742874,0.32604415675325266,0.23760605418744604,0.1717352803137685,0.12679272423991805,1.2462130779976768,1.1428531528532433,0.06016659794491983,0.90130115828554,0.6704421378994526,0.48537697513812966,0.34493206383291714,0.24551778951863262,0.17330472961953164,0.1218044871726276,0.08874066392967978,1.5411273853901726,1.4483148553987908,0.08443152329463531,1.1853613144538848,0.9150936240260641,0.6826122817749768,0.4940105257836282,0.35248742714382797,0.2483794408814793,0.1738737801880928,0.12471776258143509
3.265427661608156,2.025307841321143,1.9963383088322944,0.6297301669342819,1.8140880762206504,1.6245923936575266,1.4406588968271898,1.2617866831803428,1.099277455994254,0.9533684555301838,0.8267388305764142,0.7225054726557469,1.1526147030155978,1.089538861111709,0.09392746757512502,0.9128218992132302,0.728611567211712,0.5627864156041911,0.42592185177935304,0.32010405121650976,0.23891973240052533,0.1759995571046878,0.13138854105629566,1.4609841624817577,1.4011569198283673,0.1299216581101749,1.194336743744837,0.9701397823975731,0.7630884330813472,0.5838283400672892,0.44172550551844225,0.3289647908717569,0.24222369522573406,0.18067085878714206,1.4545743479591193,1.3747494961299631,0.1034274619010903,1.1408154273434823,0.8977411369644137,0.6848665846566485,0.5095478293561502,0.3764737234519755,0.2747489566172906,0.19884205756648038,0.14691328155871472,1.4354968391753569,1.3171114460831117,0.0705079157240156,1.0396416934260015,0.7741490297935699,0.5611834254547479,0.3994885984565294,0.2848249298399965,0.20155793846412987,0.14200852519104593,0.10359722889908433,1.7420383358456104,1.6380947152695216,0.09792974474840063,1.3422430945398076,1.03773252040848,0.7754837097361811,0.5625717617344619,0.40254686343512336,0.2846417697440953,0.1999696690448565,0.14388990556377873
3.5857981133627597,2.2415974932645066,2.210054277649906,0.7017396066705176,2.0090170677286916,1.799733770012391,1.5966258529768402,1.3993099574159693,1.220059583525583,1.0591151010048931,0.9193599751765167,0.8042559718089227,1.3451971781521666,1.2719464959447477,0.109644996323318,1.0656274579615053,0.850478708689063,0.6568903953556477,0.4971128009672694,0.3735313939392515,0.27878629420490453,0.20536677606582088,0.1532571092213883,1.662017335637591,1.594435584111023,0.1485472590002843,1.359526465387544,1.1046049376888565,0.8691185490387614,0.6652805575140682,0.503575344808471,0.37533489388925456,0.27657015526869483,0.20636832555847134,1.6554816990103312,1.5651719442876306,0.11857609924225045,1.2993899945431588,1.0229384270047983,0.7807465350737677,0.5812980350148448,0.4297751974522937,0.31400539059900634,0.2274897982889506,0.16816322526048344,1.6360738736594136,1.501886313285017,0.08148721614055475,1.1863283985699424,0.8840951851924183,0.6415373498682458,0.4573229961251865,0.32649545512582867,0.23152647334159795,0.16345123120823923,0.11935671454924757,1.9512919998664735,1.8359239875954845,0.1121901257152538,1.5058837211067262,1.1657442760370604,0.8725026862905296,0.6342936718216047,0.455002559495226,0.3227192646950263,0.22742764788382835,0.1640908702115633
3.910609001352184,2.46295117000136,2.428898341512396,0.7754193524828049,2.208593073142576,1.9789564601593572,1.756144664726003,1.5399485602914313,1.3435808478874274,1.1672771148113201,1.0141161876991915,0.8879007603522722,1.5508138263267421,1.4667804645415357,0.1261973014590258,1.2286699411629223,0.9803249542420509,0.7569959866948947,0.572715530184404,0.43017207357986864,0.3209772680654296,0.23639744466085802,0.17632073946155966,1.873265068373671,1.7976354987277792,0.1679573992105003,1.5330832762855129,1.2457398863778735,0.9802788904588391,0.7505839163900592,0.5682791718064294,0.42380220700738774,0.31244000793747345,0.2331733417335964,1.8666573115373126,1.7654324244192379,0.13438627359936448,1.4660609008069956,1.1544092587908652,0.8813246149600373,0.6564943737340808,0.48558330168031083,0.35507832586514193,0.2574430721377576,0.19035529973345117,1.8470857577423683,1.6963967365764716,0.0929951736076971,1.3406818394917877,0.9997137142631474,0.7259748121700166,0.5180633232401594,0.3702343028741918,0.262975743613189,0.18595047428063408,0.13587563536887365,2.1681854517893338,2.041144744930092,0.12707977392399133,1.67567246358178,1.2985840165923876,0.9731970489017233,0.7087805857532308,0.5095295579266121,0.3623467275078508,0.2560364635238868,0.18515090827702999
4.239935953444176,2.6886528432666275,2.6521719374849213,0.8501336234673784,2.412101438978765,2.161527830168386,1.9184727324586532,1.6829645175891788,1.46911499261604,1.2771448999892927,1.1103222623212314,0.9727787671584996,1.7682101133493906,1.6728640067813458,0.1433896695409329,1.4008923009160539,1.1172359071068911,0.862334129406918,0.6520982189972048,0.4895150948284786,0.36508176719303825,0.26877007039631357,0.20032625190781292,2.0936610000710547,2.009742160306585,0.1879436408446796,1.714066293800316,1.3927024958629552,1.0958373261447656,0.8391213002727118,0.6353264035753226,0.4739489741440676,0.34950020642445184,0.26081959807096555,2.087029417698945,1.9745253833975411,0.15068568365266144,1.6399197387257578,1.2913644038107575,0.985933008614177,0.734587969498193,0.5434540753907321,0.39761081473777826,0.2884212351110392,0.2132665811706684,2.067444180053178,1.8996481696567245,0.10490095762067103,1.5018435520302285,1.120295484380913,0.8139220002172876,0.5812543120360668,0.41568266588072383,0.29562217591457723,0.2092867204294446,0.15298138546102535,2.3918114575867278,2.2529051754905196,0.1424385903316136,1.8508283423926495,1.4355635065408827,1.0769765527569501,0.7855422727933233,0.5657277082219999,0.4031993522289088,0.2855382609474804,0.2068639539398718
4.573832989544267,2.9178156079318818,2.8790068780492093,0.9251427819810939,2.6186619540216847,2.346556041227015,2.082714532091699,1.8274731984903627,1.5957970263519128,1.3878789394158837,1.2071715406945631,1.0581160221283479,1.995900632980167,1.8888003405373692,0.16100267919452851,1.5810473072375602,1.2601398538070734,0.9720098716276117,0.734531377095505,0.5509746642382833,0.41063118663290155,0.3021181670101914,0.22498611960446122,2.3219296335011834,2.2295383031921814,0.20827108184718993,1.9013536675867966,1.5444970622301248,1.2149345634005753,0.9301728229183518,0.7041248064483382,0.5252935805298663,0.38736818536202555,0.28900298424037574,2.3153171042901226,2.191246110474499,0.16728021161224924,1.8198837759422153,1.432871379755539,1.0937895886906113,0.8149390201620442,0.6028714575772782,0.4411892827130023,0.320100428056198,0.23664247339835776,2.295851491424117,2.110453614831089,0.11705790710103671,1.6687955250516653,1.2450060224747528,0.9047083361150583,0.6463675165049192,0.46242693460744544,0.3291402715328773,0.23320916962929267,0.17047860456941763,2.6210762347531604,2.470175024149082,0.15808517674800102,2.0304135899442675,1.5758641935866433,1.1831455711557897,0.8640041791971954,0.6231303828659681,0.4449005173344618,0.31563585052089255,0.22899452762690325
4.9123649335390995,3.149402042976338,3.108383157375911,0.9996249250474416,2.8272466782727235,2.5330100521619263,2.247844885334002,1.9724703458482484,1.722649820074998,1.4985357765169312,1.30376254192205,1.1430500678427704,2.2322018638488017,2.1130034736359025,0.1787990861974476,1.7677234585040156,1.4078308354746185,1.0850228214798328,0.8192044255918612,0.6139022816731516,0.457110081712229,0.3360413682483466,0.24998745134966308,2.5566148931035237,2.4556322790833534,0.22868195739544472,2.0936679960695987,1.6999964735927318,1.336605134926062,1.0229352539789702,0.774017303959083,0.5773039883858311,0.42562357844349247,0.31739067062112614,2.5500590658315443,2.41421615566247,0.1839569651376124,2.0047197347350076,1.577873849418218,1.204014651841264,0.8968342138884577,0.6632639008626401,0.485358507012867,0.35212599983371856,0.26020426675505515,2.5308296423740337,2.327456944285996,0.12930577034623494,1.8403798237036766,1.3729024171446624,0.9975819021804903,0.7128136231621508,0.5100075007919923,0.36317159295666734,0.25744397359145305,0.18815409643889475,2.8547236016677786,2.691769613289599,0.17381915804061251,2.2133547298760035,1.7185554609544014,1.2909203231627127,0.9435244151318901,0.681219207829855,0.4870342529236892,0.34600268497833336,0.25128333656618906
5.255596609315311,3.3822496628570855,3.339158607954773,1.0727024209292622,3.0367112592845418,2.719748317026754,2.412735454347499,2.1168555591487936,1.8486092208080693,1.608093510080629,1.3991218505735485,1.226654624561141,2.47527214788041,2.3437385773893853,0.19652826640776846,1.9593835670146162,1.5590008145817786,1.200292979779571,0.9052471555000748,0.6776059079471696,0.5039703969972801,0.37011480549451475,0.27499954386212705,2.7961148279273815,2.6864911290007862,0.2489048697632313,2.289608860717255,1.8579713338539074,1.4598011538150215,1.1165411141551178,0.8442969887241625,0.6294109446377057,0.46381786131415104,0.3456286379582163,2.7896479857141165,2.6419198821385503,0.2004920701594473,2.193077638660985,1.7252213163016115,1.3156540742657916,0.9795035615138226,0.7240178865384348,0.5296317382679799,0.3841193555498081,0.28365604213865625,2.770755376993404,2.5491685426535087,0.1414760821658957,2.0153299108461544,1.5029575468942187,1.091727800891757,0.7799587016995237,0.5579335617036245,0.39733380256034495,0.2816981206927343,0.20578117585889866,3.0913646936981927,2.916377693980884,0.18943056105710604,2.398470267246538,1.862618687496281,1.3994472303405288,1.0234078485478246,0.7394355084618229,0.52915346507623,0.3762889394049506,0.27345520627884445
5.603592840759542,3.6151008991553226,3.570093624013433,1.1434741594354083,3.245819994492976,2.9055484098815687,2.576188083483897,2.259468696371564,1.9725591002325178,1.7154868390673403,1.4922400363948094,1.307973121322225,2.723157846185564,2.579161928518815,0.213937250214061,2.154398918623705,1.7122711454089903,1.3166891715733742,0.9917537841798096,0.7413690884846087,0.550648150073651,0.40390321296528037,0.29968520834397105,3.0387217658313075,2.920479694874953,0.2686636102534831,2.487686375276015,2.0171202354111726,1.5834209626238682,1.2100850326277681,0.9142317013319151,0.6810281828701688,0.5014916393505062,0.37335592130431605,3.032371393725882,2.8727404254109956,0.21665748775542443,2.3835219980636335,1.8736968471832418,1.4277067168112094,1.0621439136408664,0.7844963433146821,0.5735069225653229,0.4156925026735536,0.30669598804203585,3.013900229150901,2.7740005846584017,0.15339689037387202,2.1923005497973103,1.6340867360030502,1.1862913442815801,0.8471417624595922,0.6056951263875616,0.4312321742331168,0.3056714136294345,0.22312770921977015,3.329512958775955,3.142594639825609,0.20470302449933442,2.5844998578289906,2.0069741384772484,1.5078282223042174,1.1029269143520095,0.797198312655739,0.570797121253194,0.40613451466430606,0.295226401012909
5.956418451758433,3.846635047048326,3.7998863099037994,1.2110453767459548,3.453281345885299,3.089141265899199,2.7369669075724836,2.3991199644552696,2.093362589815959,1.8196383788206179,1.5821031473350673,1.3860507574159928,2.9738425165652647,2.817370646738003,0.23077661801204954,2.3510951545595113,1.8662315832845324,1.4330608170246837,1.0778087742606715,0.8044710477988692,0.5965796536093358,0.4369747995641003,0.32371121460740776,3.2826656681625757,3.1559012167961527,0.2876858662084935,2.686363240790975,2.1761084140014,1.7063407873597587,1.3026480806671488,0.9830814662156324,0.7315667987273222,0.5381856350097356,0.4002136628017411,3.276454356277338,3.104999707805941,0.23222881263115436,2.5745701531783056,2.0220507501743814,1.5391500617421525,1.1439406283248474,0.8440566068002593,0.6164803535295919,0.44645844459073764,0.32902422599674247,3.2584744772385985,3.0003076038392966,0.16489977459893496,2.3699033926284265,1.765176781942297,1.2804007294318671,0.9136920046231215,0.6527780525936987,0.4644720096942548,0.32906602079075825,0.23996577358991586,3.567621108005279,3.368957152727834,0.21942423184908588,2.7701367211316175,2.1505095055225056,1.6151441668210957,1.1813422130271813,0.8539201638255202,0.6115009999606467,0.4351803590323038,0.3163166975472122
6.314149070179728,4.075501557122883,4.027203807714717,1.2745636023342044,3.6577813436007496,3.2692468021773373,2.893838203145884,2.534632274497537,2.209903192148071,1.9194974871646604,1.6677294369437057,1.4599696132238167,3.2252982986462584,3.0564490548450545,0.24681078653113483,2.5477929351753437,2.0194758862496363,1.5482690690314151,1.1625128547341699,0.8662096696523972,0.6412193534389087,0.46891399022786817,0.34675977685745396,3.5261587395258633,3.3910411709275494,0.30571408186486976,2.884090101252473,2.3335986434003804,1.8274449495879161,1.3933263741917514,1.0501244975821655,0.7804569663175689,0.573459569524335,0.4258604378020231,3.5201047031171067,3.337002792774243,0.24699392984273238,2.764729210645864,2.1690321706283147,1.648968710853672,1.2240916627997553,0.9020724757366061,0.6580655517071667,0.4760455416935901,0.3503551045797589,3.5026718536980157,3.2264273323947896,0.17582584652826785,2.54674135486321,1.8951141427556735,1.3731911137035298,0.9789514022076473,0.6986824504853564,0.49667132606313374,0.35159482269409437,0.25607665261749024,3.804119911344683,3.5939790279418,0.2333934358138584,2.954059447854106,2.2921071263054746,1.7204803395519246,1.257925060874679,0.9090265682880798,0.6508147090375287,0.4630799899597045,0.3364573075619615
6.676849519910069,4.300353473035097,4.2507166288296085,1.3332484372109328,3.8580167818637783,3.444606762920443,3.0456013967369078,2.664872758110405,2.3211180121673913,2.014073018674458,1.7482007993125253,1.5288794894224993,3.47553581886729,3.2945180120390947,0.26182553708490275,2.742852691736176,2.170639801760966,1.661218756557823,1.2450098985021785,0.9259218890756892,0.6840571131757412,0.499335425242903,0.36853805539551804,3.7674391595728856,3.624209119350844,0.3225135247112685,3.079348771458866,2.488290250022035,1.9456570644701092,1.4812563243191523,1.1146772651197288,0.8271632195070866,0.6069020184996504,0.4499792329288642,3.7615565683066805,3.5670788767140826,0.2607587126101274,2.952536181162209,2.3134247172733224,1.7561846485575683,1.3018317811503388,0.9579504879884805,0.6978051339859885,0.5041076117374101,0.37042430329878545,3.7447135936503213,3.45072253271556,0.18602892112836023,2.721445846933959,2.0228154980081734,1.4638290331608812,1.042291134037728,0.7429341606810785,0.5274720994921142,0.37299066986431295,0.27125739290498807,4.037455846797714,3.8161907067729968,0.24642381334240032,3.134970021691133,2.4306781307658554,1.8229530663951397,1.3319772894737296,0.9619725332046563,0.6883149084238213,0.48951021102029474,0.35539829541124446
7.044573820854988,4.519878912073582,4.46912948945654,1.3864223851383604,4.052728920315466,3.614019630522323,3.1911249312106693,2.7887854896983626,2.426028586052078,2.102463939284074,1.8226950434761688,1.5920306002912548,3.722650362170325,3.529776076275308,0.27563526757947515,2.934710376270144,2.318432886114164,1.770884692899678,1.3245082097834597,0.9830031595000954,0.7246338416390322,0.5278964120811046,0.38878878736841666,4.004812479405407,3.853777275413662,0.3378804226378594,3.270684963609755,2.6389477982505523,2.0599673386908686,1.565638219623716,1.1761150547915935,0.8712030620080974,0.6381481037744098,0.4722932932597648,3.9991117042619586,3.7936198083103774,0.27335597733072003,3.136590522898215,2.4540727502840043,1.8598795106436057,1.3764521719135188,1.0111480980074976,0.7352864533841938,0.530336740088048,0.3890001145714769,3.9828898463753153,3.67161821430625,0.19538319819626998,2.892707844006006,2.1472541111109544,1.5515331082780681,1.1031294172334858,0.7851003623406861,0.556550714361159,0.39301558353934146,0.2853308179342107,4.266127245672774,4.034167729387537,0.2583567464298457,3.3116171072474927,2.5651831471198174,1.9217304547979088,1.4028514138869652,1.012258647183656,0.7236179823326495,0.5141814087936492,0.37291997016954015
7.417408404863338,4.7328300958812095,4.6812087197250145,1.4335326727664546,4.240729092226769,3.776365733707687,3.3293719618687767,2.905421627868036,2.5237713278645857,2.183886079771115,1.890509061664153,1.6487942871429273,3.9648604962354232,3.7605386548790576,0.2880884911419706,3.1219138397038897,2.461668396530441,1.8763368927335908,1.4003002773271924,1.0369194499208378,0.7625488294769039,0.5543028637828793,0.4072958058523693,4.236685741815187,4.078215551938539,0.35164940196291194,3.4567418987887217,2.7844317368135454,2.1694569844201985,1.6457551000338673,1.233886733935467,0.9121574632921029,0.6668850721432327,0.4925690101061844,4.2311741823582185,4.015112985612578,0.2846485717746305,3.31558438153043,2.589910181860744,1.9592183250699953,1.4473180898398392,1.0611874270824988,0.7701511243872496,0.5544686006761239,0.40588701145653067,4.215594232061542,3.8876328147784616,0.20378548262277002,3.059302921060908,2.267479125338035,1.6355914955935187,1.1609453299056545,0.8247993316847892,0.5836263823292466,0.41146568199398786,0.29814702390973175,4.488715818882685,4.2465655761790835,0.2690589396469985,3.4828296736546154,2.6946596445055753,2.016053473936115,1.4699662278376135,1.0594439258657922,0.7563909436025468,0.5368469678746978,0.3888369979990177
7.79541809582176,4.938046808477508,4.8858093755149925,1.4741620498766443,4.420926104211509,3.930633555945362,3.459423764466126,3.0139560269133754,2.6136119137301743,2.2576883189780066,1.9510747765221523,1.6986781378853224,4.200534590668144,3.985261717781875,0.29906947836140135,3.303142252961145,2.5992803792123813,1.9767552384940166,1.4717755675322008,1.0872213901703833,0.7974738836779922,0.5783191095920914,0.4238887768233131,4.461594309411087,4.296116020669743,0.36369385257117587,3.63628193278946,2.9237154520377344,2.273313153631112,1.7209863843152613,1.2875254869789978,0.949678990432701,0.6928608123626708,0.5106232929685723,4.45627609679361,4.230167821235716,0.29453323213600574,3.4883258947600555,2.719976699569526,2.0534612482108425,1.513879217842314,1.107663709746264,0.8021036801291072,0.5762911264067497,0.42093172821900715,4.441350139653461,4.097405024660114,0.21115794708246305,3.220118154529243,2.3826374620074082,1.7153754043724156,1.2152878626380499,0.8617082360087716,0.6084677378426016,0.4281773513902114,0.30958834444984085,4.703911168279414,4.452140336845679,0.2784304207675823,3.647535134808421,2.8182393288784087,2.1052490437343647,1.5328155088663704,1.1031526562272642,0.78635711200246,0.557306697654801,0.4030031570341598
8.178678521597998,5.134476595939962,5.081887996195137,1.5080227456896353,4.592337365849264,4.075929091173696,3.5804875262985143,3.1136971603053256,2.6949529153192797,2.323354169223629,2.003957814251817,1.7413219261607353,4.428202461270407,4.202551585862927,0.30849702476174656,3.4772143801734545,2.730329118737572,2.0714283531994626,1.5384155139163207,1.1335364519238829,0.8291427439528699,0.5997600873163232,0.43844058578126005,4.678214956830876,4.506204931318134,0.37392609397158694,3.8081966223735155,3.055893282994896,2.3708328302749666,1.7908085456896403,1.3366481227729512,0.9834909269052011,0.7158803904231964,0.5263198578205573,4.673092419630149,4.437524637093441,0.3029359554091283,3.653745572851439,2.8434242735553887,2.141969571437409,1.5756716563509445,1.1502442525380707,0.8309069141159678,0.5956396102883268,0.43402007366310735,4.6588245660338625,4.299701831639285,0.21744496156516807,3.3741538279713272,2.491974578289617,1.7903405569418436,1.265775865474929,0.8955614173925307,0.630888594364855,0.4430224404643533,0.31956630044615875,4.910527858825361,4.649765153246835,0.2864003099510271,3.804770424463538,2.935153207214284,2.1887354717210283,1.5909754048310802,1.1430781057168253,0.8132941923888413,0.5754038505775577,0.4153088596647196
8.567254506078694,5.321183963632914,5.268520010016764,1.5349230494810149,4.754100407446559,4.211479106522149,3.691890189415601,3.20406893533601,2.7673095429195085,2.380481084792361,2.0488324253480745,1.7764678742207447,4.6465420394622985,4.411155739190228,0.3163140111643008,3.6430791517622834,2.853988198988344,2.1597417467989275,1.5997811914874644,1.1755558860960773,0.8573433840613072,0.6184833325810368,0.45085585002048567,4.885363080967923,4.707341218179589,0.38228620363949944,3.97150140030877,3.180171414161645,2.4614109081568545,1.854778971369756,1.3809381951894555,1.0133718402544674,0.7357939896007383,0.5395594785617456,4.880435987540857,4.636056557698972,0.3098085347240578,3.8108958250349687,2.959510455036886,2.2241928392511996,1.632303710058955,1.1886539189078993,0.8563716509180764,0.6123876698131857,0.4450687049937773,4.866823726450608,4.493419831426238,0.2226084473854418,3.5205231102513164,2.5948285687590444,1.860018432331579,1.3120891800334786,0.926140749564338,0.6507420323280728,0.4559035070443017,0.32801580633865307,5.1075093334254715,4.83843443127579,0.29291930636370406,3.953685078719101,3.0447326875144194,2.266014190100471,1.6440874137104433,1.1789681093360962,0.8370286807863215,0.5910213425525879,0.4256740136138899
8.9612324811127,5.49735341531094,5.444893702046916,1.554701021383809,4.905462582961169,4.336615144550469,3.7930552260475214,3.284583554669288,2.830273654929375,2.4287363504537836,2.0854303221986012,1.8039023791900206,4.854339185556712,4.609920517845287,0.3224659458220837,3.7997730204930242,2.969505595065719,2.241140388866117,1.6554777986587759,1.213003314772841,0.8818852165084344,0.634360878721239,0.4610487501147621,5.081966975230336,4.898489589467646,0.38871868620796557,4.125310317640331,3.2958414511939305,2.544510872710028,1.9125085115141633,1.42012001285476,1.0391308441185365,0.7524722053534423,0.5502538233607476,5.077233210771473,4.82474057894699,0.315103896917539,3.9589222402727957,3.0675721016396276,2.299643676705125,1.683430654665169,1.2226543730429786,0.878335612575568,0.6264263476746037,0.45400338961870285,5.064267692062686,4.677558843530358,0.22661402526768215,3.658429088144351,2.690609864686373,1.9239931565044797,1.353943367336794,0.9532537620431665,0.6678982242932423,0.4667345837713277,0.3348799366746859,5.29391819883963,5.017253595786393,0.2979427250741605,4.093528556619639,3.1463925290836467,2.336653967978897,1.6918445956559756,1.2106066091070153,0.8574102776033324,0.6040570109974567,0.4340287606647529
9.360677270586656,5.66223735999509,5.6102685685056555,1.567193612952794,5.045741291838107,4.45073527963143,3.8834365387924485,3.3547471047476947,2.883428268934168,2.46780735021693,2.1134975575008923,1.8234200927009387,5.05047933277679,4.797795978330627,0.3268969477922578,3.946432263847338,3.0762193619831013,2.315114688045445,1.7051162356102982,1.2456041467998762,0.9025834714208939,0.6472662321568154,0.4689326692573219,5.26704385946146,5.078709981823785,0.39316485423523334,4.268829026477037,3.402279429226181,2.6196416621538456,1.9636141151669146,1.4539178676212885,1.0605807934907951,0.7657856306371541,0.558313536699608,5.26249971243324,5.002648845062562,0.3187746295696165,4.09706198825061,3.1670287778039636,2.367875655064557,1.7287101450638553,1.2520044197935125,0.8966371246184612,0.6376453257784294,0.46074951336341485,5.250166787134738,4.851211154468948,0.22942394717162085,3.787160213439708,2.778806173454527,1.9818869043826175,1.391054185462367,0.9767053611702718,0.682229101015846,0.47542988073478715,0.34009990408131674,5.468895525948399,5.18541338344952,0.3014228179359107,4.223632642693199,3.239621859897239,2.4002578072607874,1.7339374007195676,1.2377741135808817,0.8742906937218012,0.614408028714595,0.4403011835191741
9.765664502368308,5.815503913379161,5.764308209655618,1.5729130523189778,5.174680073862036,4.553700266950725,3.9630890329148403,3.414796392326179,2.9271053714544046,2.498038417001538,2.133440787957762,1.8354812686326503,5.23450627065164,4.97432778149518,0.329732717419499,4.082714690399866,3.1739153504098057,2.381635884229401,1.7488164179973018,1.2735157665040446,0.9195983087911414,0.6573523267246343,0.4746459858104059,5.440179622101557,5.24758228514188,0.39577229788820545,4.401735964971772,3.4992849794403744,2.6867853055900173,2.00822877027294,1.4825074530972209,1.0779003900468647,0.7759087897304339,0.5639000183045165,5.435820243344702,5.169363666810213,0.3209405090154164,4.225000380293977,3.257684599977726,2.428870420457232,1.7682662622577945,1.276861210915657,0.9114332124434179,0.6461934244974646,0.4654403186864443,5.424102829760796,5.013965868624028,0.23112648862079538,3.9064164971457114,2.8592317442519377,2.033679619359511,1.4235318012572125,0.9966278116387638,0.6938618406861163,0.4821038964909454,0.3437754397191402,5.632067829627279,5.342533792693796,0.3034744423413874,4.343709450206859,3.324242725837518,2.4568168614580284,1.7704919164323079,1.2606248202307375,0.8878215837017053,0.6222170590834339,0.4446189111615198
10.176280608306508,5.95671920003308,5.906577730051002,1.5720358716932412,5.291914841546975,4.645233218314153,4.031837134263788,3.464649221476093,2.961298507044473,2.5194781814972482,2.1453615813863496,1.8402299085811562,5.405745957931318,5.138868873359875,0.33101010792144214,4.208114928808487,3.262237005578743,2.440485098295044,1.7864655608202045,1.2966918226438313,0.9329235139574524,0.664638526239881,0.4782217504384386,5.600785991113246,5.4045313222987845,0.3965878603405912,4.5235739915294,3.586531138385804,2.7457435924881954,2.0462550011030998,1.5058557650080036,1.0910965358435019,0.7828722107722282,0.5670557372218684,5.596605894730692,5.3243174676901805,0.3216410318695775,4.342296048425772,3.3392331495305867,2.4824469192004566,1.802012332827596,1.2971960409322052,0.9227291595882231,0.6520967882086856,0.4681128243650482,5.585483671485304,5.165266789244731,0.23175037127635606,4.015784524930189,2.9316123208913494,2.0792158555174454,1.451304106411553,1.0129964091009054,0.7027988809961464,0.486774959169896,0.34593264204064567,5.7829289651594245,5.4881243066675225,0.30413482136267206,4.453378940794957,3.399992112066453,2.5061792175112787,1.8014394384724348,1.2791395629245532,0.8980122413459706,0.6275111084834456,0.4470176062888405
10.592590412287898,6.085482164167895,6.036678637118235,1.564745278921622,5.397125416307744,4.7251103172050986,4.089508586729397,3.504176240533202,2.985957286121253,2.532176239105757,2.149363566443493,1.8378144344692602,5.563641168587891,5.290898401497281,0.3307660370616874,4.322254230344355,3.340952818894592,2.4915072549110366,1.817951935820072,1.3150821386219973,0.9425539681649319,0.669142136772282,0.47969161768494295,5.74836155054268,5.549080540432168,0.3956546418237011,4.633989636399184,3.6638001526400292,2.796367735212607,2.077585085201224,1.5239168966418366,1.100169350833211,0.7866999760541922,0.5678199634917632,5.744354171477239,5.46703975506415,0.32091078969945164,4.448611387193137,3.4114749038474783,2.528470969417132,1.8298491590540047,1.3129658060963876,0.9305218946491658,0.6553721549728979,0.46879703967884834,5.733804770030341,5.304654973845405,0.2313211482612339,4.114951044617834,2.995774240288702,2.118381323153876,1.4742830170094914,1.0257718042222983,0.7090341118512878,0.4894544057511603,0.3465952458874721,5.921031202930719,5.621766249742448,0.30343304222488676,4.552342436578685,3.4666962092314613,2.548226189679378,1.826687165789413,1.2932761590169755,0.9048578933616074,0.6303037670110032,0.4475232145844097
11.01468034616133,6.201585217000614,6.154401035960384,1.5513610783436826,5.490175984195834,4.793291406708828,4.136131627947202,3.5334619974517256,3.001236034420549,2.536360494478736,2.1457124852904244,1.8285310026511266,5.707862212498039,5.43010458562638,0.329067359714556,4.424935791091244,3.409981181058128,2.5346863593555575,1.8432965076429755,1.3287447596362445,0.9485691029368215,0.6709419037778286,0.4791298827134662,5.882620165097639,5.6809543684312205,0.3930519130288338,4.732809891695362,3.7310265587126987,2.8386559411693884,2.1022535152978943,1.5367627795761902,1.1052127954599025,0.7874846390216187,0.5662796667524181,5.878779159756864,5.597258215014366,0.3188143827435122,4.54377905874234,3.4743487015635,2.5669405543285313,1.8518041940037515,1.3242304464201278,0.9348907446621312,0.6560971042404866,0.46756546526106146,5.8687782735519045,5.431863534483624,0.22988506452512045,4.203760348095544,3.0516664954363586,2.151175042809874,1.4924870831339012,1.0349982538162485,0.712626290917919,0.4901980952984972,0.34581419051138623,6.04613061365491,5.743226055629325,0.301430413357042,4.640461607242464,3.52431403773344,2.582967834849432,1.846268231963646,1.303094890600455,0.9084346685125573,0.6306685398522965,0.44620393890217525
11.442636841775654,6.304977901338786,6.25968776364667,1.532300009278784,5.571080315297477,4.849882769578212,4.171888708024372,3.5527531597216813,3.0074426068841587,2.5323914398669247,2.134794987964982,1.8127840090387928,5.8382683485537,5.5563495180993545,0.3260073708567193,4.516112098518648,3.4693634342153272,2.570118976009976,1.8626217482157352,1.337816057721898,0.9511079874439325,0.6701625053085444,0.47664608208156506,6.003453323791376,5.800043119548114,0.3888883325533528,4.820008157672906,3.788269439031181,2.8727231594646168,2.120402429158387,1.544551519258395,1.1063876199325346,0.78537092886382,0.5625624688673415,5.999771387449426,5.714864543015941,0.31544088328267184,4.627773265100067,3.5279093104803017,2.5979589820862223,1.8680024114579696,1.331126436079825,0.9359723441748958,0.6543927126370259,0.46452342376930106,5.99029434053503,5.546786093532258,0.22750729661413194,4.282187950100367,3.0993362554160657,2.177682958551969,1.5060163390839476,1.0407828818575429,0.7136811122008216,0.48909707993679263,0.3436681694886712,6.15815123421489,5.852425256070901,0.29821086864894236,4.717733087724832,3.572913664772078,2.6105124716765755,1.860306377807086,1.308728474698546,0.9088735105178181,0.6287197911826097,0.44315910878692794
11.876524723017514,6.39573603990598,6.352605400280544,1.5080445921419627,5.639971704973559,4.895103553969393,4.197080211937388,3.562418888791306,3.0049975134235756,2.520721930287289,2.117080172596186,1.7910518119076486,5.954872796527416,5.669636874599545,0.32169430902611684,4.5958559748384555,3.519236349166998,2.5979866294617397,1.876129346372027,1.342496332764084,0.9503574124178319,0.6669625831654169,0.4723728172162056,6.110896882496195,5.906371862326317,0.38329229637012774,4.89567605829886,3.8356855559109366,2.898773342673165,2.1322584939966363,1.547510121637974,1.1039061153049672,0.7805407074127221,0.5568221311287583,6.107366510971082,5.819882781092702,0.31089375015886905,4.7006821498459805,3.572303358957706,2.6217118033554816,1.878644274218461,1.3338501858855665,0.9339474724905938,0.6504106852207433,0.45979734910517495,6.098387912328946,5.649444467591578,0.22426300306735983,4.350312766761967,3.1389101071955285,2.1980599545255424,1.5150323980481184,1.0432801567082155,0.7123391705470605,0.48626645286465353,0.3402510479240974,6.257150454166171,5.9494085934323975,0.2938726642484312,4.784256566335946,3.61264576213341,2.631047193154907,1.8690002668388273,1.3103675970677637,0.9063491496713295,0.624604046647118,0.4385101121917126
12.316452029697976,6.4740350856585485,6.433317970053116,1.4791160165388448,5.697077997429275,4.929260465916755,4.212093698483885,3.562912888696778,2.9943962644843034,2.5018684149351236,2.093092052088132,1.7638602243537218,6.057812379288101,5.7700859847158075,0.3162485954862275,4.664340205091188,3.559816902357972,2.6185364933537434,1.8840753608953436,1.3430253066926496,0.9465315633461375,0.6615209396895257,0.46645908050896384,6.205101338621761,6.00007474008053,0.3764045175848609,4.960001296513574,3.87351025967003,2.91707873677125,2.1381051835626956,1.5459056662653243,1.0980100934491461,0.7731999333935239,0.5492319313348994,6.201715741516645,5.91244478882182,0.3052882966511921,4.762683830882901,3.6077476274141045,2.6384452027539442,1.8839815364692032,1.3326347537515586,0.9290236086005356,0.6443236516645026,0.4535307744737798,6.193209728712993,5.739966241991609,0.22023754949239324,4.408300299559145,3.1705781774422173,2.2125128525492475,1.5197410173853856,1.0426750450571975,0.7087617425345573,0.4818370859877907,0.33567042999724367,6.3432948101521305,6.034320358576785,0.2885264293402879,4.840220056889855,3.6437310891096533,2.644815148313519,1.8725950257720096,1.308237694737276,0.901060944990843,0.6184862817547631,0.4323944956436516
12.76247278172257,6.540130462182648,6.502066986495211,1.4460511675364482,5.742699799565346,4.9527273990403895,4.2173781773485715,3.554744021539321,2.976181080498002,2.4763837916096607,2.063385203011516,1.7317579107988095,6.147324337908706,5.857908796231381,0.3097966390872395,4.721813851474163,3.591381780448452,2.6320645345904667,1.8867520577285595,1.3396668669979053,0.9398634427950895,0.6540307433488673,0.45906340455904626,6.286310549479125,6.0813732349145075,0.3683713263812814,5.0132470992089,3.9020398790008906,2.927959883417935,2.1382647466563105,1.5400362061483341,1.0889627425100867,0.7635680737718845,0.5399739932835476,6.283062214050644,5.992768414070013,0.2987462669533456,4.814030784729633,3.6345168458495483,2.648447917310471,1.8842980787243684,1.32773609745689,0.9214248569531986,0.6363178123030797,0.445877055274657,6.275003619096565,5.818563065575187,0.2155193317859632,4.456382385710217,3.194580029656579,2.2212856725006254,1.5203754871475728,1.039171644355314,0.7031236925637082,0.4759498816889778,0.33003997584401623,6.416834813602114,6.107384874559336,0.28228608483279405,4.885876216002038,3.666441311154068,2.6521021568871674,1.8713697919739114,1.3025880965379444,0.8932252950205183,0.6105442764371096,0.42495671472897484
13.214695018902365,6.5943384808826,6.559154099155625,1.409385894594276,5.777195141605323,4.965923021899743,4.21341927414698,3.538450835315582,2.9509138709765654,2.444832580495411,2.028519730723299,1.6952971235550685,6.223724453616174,5.933392036285766,0.30246625088151596,4.7685895692665055,3.6142548310828326,2.638897409388631,1.8844728997374613,1.332699190518085,0.9305912990403236,0.6446875738095075,0.45034834719366246,6.354841062309048,6.1505586629644675,0.35934125398543454,5.055736122845784,3.921616218934245,2.9317707903049905,2.1330807113908157,1.530209092214606,1.0770318823651193,0.7518689123677973,0.529234430536095,6.351723013852964,6.0611404338295705,0.2913882297932197,4.8550321263586005,3.6529288201019674,2.652041169106278,1.8798997715034147,1.3194243919483468,0.9113816801996085,0.6265798167234566,0.43698994922777207,6.344086948593443,5.885513810177809,0.21019893638610954,4.494846006647802,3.211194033206677,2.2246468774679826,1.5171840366933675,1.032982425108456,0.6956031484130438,0.46874779676374195,0.3234778501054201,6.478089366134104,6.168889637283911,0.2752693848107321,4.921532268465113,3.681088194303266,2.6532204276158753,1.86562052870111,1.2936778383338834,0.8830627566820789,0.6009576485456563,0.4163460587372021
13.673194369105104,6.637024720027987,6.604929200344389,1.3696430537806052,5.800964807346935,4.96930357507998,4.200728117151033,3.5145849127419484,2.9191639634635993,2.4077841290524087,1.989056449133344,1.6550241338630698,6.2873918563944065,5.99688343525553,0.294382909005818,4.8050305030163,3.62879960934555,2.6393870722330024,1.8775618633324005,1.3224031309721431,0.918954617300091,0.6336880738630706,0.44047501044353193,6.411067481366424,6.207978605594973,0.3494596273042171,5.087839822376231,3.9326204259733295,2.928888375336329,2.1229064047850557,1.516736815339863,1.0624850749095174,0.7383239805728443,0.5171977077281342,6.408072487175723,6.117903886465381,0.28333423687834763,4.8860448212627325,3.6633381135776784,2.649566194863446,1.871098916989333,1.3079676180024242,0.8991209233086003,0.6152967822071116,0.4270234330084051,6.40083477659714,5.9411513342525275,0.20436560860528846,4.524020585336176,3.220731140073268,2.222884322325315,1.510421061217771,1.0243201531196227,0.6863767274813907,0.4603727115986948,0.3160999876420399,6.527430018795028,6.219173142563979,0.267590607034057,4.947538687668711,3.6880176863159764,2.6485020698635244,1.855649863969608,1.2817664226446874,0.8707914589858281,0.5899048941892221,0.40670976201233966
14.138046460198538,6.668593952969255,6.639780760000752,1.3273229099795727,5.814444022769891,4.963349362423925,4.179826927504091,3.483694839446846,2.881488698182812,2.365792626075765,1.9455369204416952,1.6114654398365087,6.338756648460466,6.048777990806103,0.2856686725289898,4.831538331996381,3.6354069230759256,2.6338976485189014,1.8663425557424387,1.3090545376220426,0.9051849015495103,0.6212208704226391,0.4296006007472146,6.455410844440176,6.254026651435436,0.33886745022843673,5.109966646312611,3.9354578329538454,2.9197009280176474,2.1080953013473205,1.4999272406736004,1.0455845898734855,0.7231484826827652,0.5040429839945787,6.4525327144521345,6.163446649555983,0.2747008062255093,4.907460152855078,3.6661220773539855,2.6413743400487126,1.8582068348812575,1.293631842536223,0.8848648675445329,0.6026483710489694,0.41612765574209004,6.445670012748793,5.985854433358823,0.19810524857210782,4.544270516829906,3.2235246616773794,2.2162944607664734,1.500340427019832,1.0133941750533741,0.6756160950291028,0.4509615383365005,0.3080199178055942,6.565270893465184,6.258615009875868,0.2593598332204731,4.964277761455053,3.6875975747048795,2.6382879804062624,1.8417581164257286,1.2671083562522891,0.8566248089387758,0.57755882303311,0.39619115999620524
14.609370135974837,6.689482629923659,6.664127889281146,1.2828960267117278,5.8180942028436355,4.948559793466659,4.151244193319306,3.4463227800964957,2.8384322300447162,2.3193979698801788,1.8984829564864938,1.5651216112555513,6.378289815744678,6.089512150876983,0.2764371339089433,4.848548082648335,3.6344905359374984,2.6228023884972145,1.8511369856213529,1.2929235557247225,0.8895061903943771,0.6074668235516877,0.4178736409703934,6.488330084000065,6.289132311905384,0.3276951601298997,5.1225566228164965,3.9305592680146924,2.904605911278444,2.0889963684644637,1.4800776025018771,1.0265797140771866,0.7065470737503139,0.4899389603540075,6.485562576724093,6.198193262792446,0.2655953445037078,4.919702193385314,3.66168234909607,2.627826016874037,1.841531910650028,1.276674033179895,0.8688267362381615,0.5888079599737203,0.40444486001781677,6.479052727096164,6.020036155513886,0.1914991128873534,4.5559885966973965,3.219927989579567,2.205180390526684,1.4871910779971016,1.0004063608993263,0.6634850115719849,0.4406449501663494,0.29934585488643384,6.5920606421085886,6.287628609419455,0.25068186495487366,4.97216100843556,3.680216351077281,2.6229274244273935,1.8242438821014024,1.2499515442118458,0.840765817842866,0.5640827428764094,0.3849255828134046
15.08723022032064,6.700153641279234,6.678415910188902,1.2368037641121206,5.8123976553200425,4.925450194047632,4.115510843356467,3.4030001298263994,2.790522211804029,2.26912117384148,1.8483946654897094,1.5164689130849685,6.4064954246388375,6.119553999237895,0.2667939195144197,4.856519675789144,3.6264827229012555,2.6064793541948688,1.8322596224169558,1.2742699161421558,0.8721330200771358,0.5925992675242271,0.4054354959452302,6.510315253330747,6.3137572360821315,0.31606476658524485,5.126072835599481,3.9183702523882555,2.884005717274536,2.065952519614626,1.4574770870195728,1.0057121765967065,0.6887152983874935,0.47504645282415514,6.507652195944898,6.2225980218674355,0.25611889696959006,4.923215871394071,3.650435966927884,2.6092855989522508,1.8213754340743293,1.2573427887576085,0.8512103617340531,0.573938069292052,0.39210799996983875,6.501473559544423,6.044139999974878,0.18462170215746393,4.559589474977112,3.2103112935462375,2.1898502936352284,1.47121637961981,0.9855505382554086,0.6501387211560967,0.4295459108672595,0.29017914745403545,6.608276286536072,6.306655934146649,0.24165221155600303,4.971621479506461,3.666278826552949,2.6027719263230304,1.8033954617815235,1.2305328447278445,0.8234099185891265,0.5496339894201668,0.37304183369668176
15.571723949065909,6.7010936896320334,6.683116859414655,1.189449649667393,5.797856154953235,4.894545856696467,4.073154854677817,3.3542420514565237,2.738263904593522,2.2154579407926307,1.7957391645304017,1.4659465133774119,6.423907567710373,6.1394016124986,0.2568322796164983,4.855935960304251,3.6118306701363405,2.5853101281440085,1.8100182329711,1.2533448771674305,0.8532693519485106,0.5767758655081825,0.3924111381212183,6.521883731780148,6.328391501336334,0.3040840462610047,5.12100344340466,3.8993537271811025,2.8583050092763127,2.0392983931158035,1.4324034822810663,0.9832100031065152,0.6698327911370783,0.45950854052159756,6.519319058915296,6.237145382432175,0.2463589022276484,4.918470559326227,3.6328145340337974,2.5861199411647875,1.7980319960376545,1.2358763847072172,0.8322078921323374,0.558188447085683,0.3792364135862258,6.5134524089942465,6.058637111509086,0.1775377555865337,4.5555097993288305,3.1950569547038516,2.170613071792902,1.4526527399481806,0.9690120631272265,0.6357252085572666,0.4177785324515098,0.28060999171770784,6.6144213529458264,6.316165164196979,0.2323545933140968,4.963113169704556,3.6462024581335415,2.5781760981136372,1.7794963333802334,1.2090801383670604,0.8047394389743604,0.5343539583561313,0.3606531380397781
16.062937754059494,6.692811853806673,6.678722155382671,1.141203688119795,5.774987740374965,4.856386573957164,4.024708756833631,3.3005566590916806,2.6821502032929994,2.158889066629992,1.7409622149546045,1.4139640776215907,6.431083453603987,6.149577748280149,0.2466336448465406,4.847299106858107,3.5909936326626983,2.5596783836222023,1.784714465600029,1.2303897856043096,0.8331106770372517,0.5601467934813535,0.3789154090544094,6.5235754493738325,6.333547619856056,0.2918457637659759,5.107852313324402,3.873982470826224,2.827910357344631,2.0093616419522142,1.4051248455548564,0.9592925997883008,0.6500687798202891,0.44345514997413776,6.52110427627287,6.242340686247627,0.23639076550664428,4.905951735462138,3.6092612829294124,2.558697907013776,1.7717885808814162,1.2125048179984774,0.8120057263485383,0.5417006994594252,0.3659373000592304,6.515529943180665,6.064021348889639,0.17030167637485374,4.544201671486071,3.1745573755923915,2.1477797688016937,1.4317308590046383,0.9509710031109981,0.620387175664106,0.40544773327721256,0.2707172523418459,6.611020407433552,6.316647150030585,0.22285982657942055,4.947107063438696,3.620416606932163,2.5494966748190784,1.7528226799691122,1.185814387949503,0.7849334191670413,0.5183768250760405,0.3478601524368067
16.560979675112463,6.675818646396579,6.66572541964337,1.0924174513877263,5.744303169038522,4.811499947770419,3.970693129754656,3.2424446353645773,2.6226610970576214,2.0998744359540398,1.6844904181595504,1.3609132932113037,6.428586152710781,6.150607602162818,0.23628132592139564,4.831105022599165,3.5644180656096,2.5299572617228874,1.7566462929559707,1.205643143869771,0.8118474076227721,0.5428589895890183,0.3650630181750959,6.515934995649827,6.329740614533296,0.2794478564837026,5.087118091836489,3.8427187815200727,2.7932194312483922,1.9764662232555328,1.3759045624485886,0.9341729664916781,0.6295894190267777,0.4270172045310005,6.513552512616322,6.238692888671367,0.22629411852335535,4.88613939654665,3.580207491351033,2.5273799848117044,1.7429307815868815,1.1874547996322298,0.7907836738067452,0.5246133550691066,0.3523195548990862,6.508252733073808,6.060787789464543,0.16297252833759301,4.526111542968352,3.149195240212791,2.1216548945243865,1.4086805984598834,0.9316035648018968,0.6042620518914515,0.392659366517305,0.2605842838158168,6.598601334923124,6.308592753235056,0.21324583772107802,4.924067090302393,3.5893382535991845,2.5170806513163924,1.723648263454181,1.1609519748323749,0.7641628365841201,0.5018356269873865,0.3347686647789405
17.06593614407367,6.650642921898281,6.644640010237885,1.043405674612379,5.706331705836301,4.760426076737652,3.9116322297209076,3.180399844397091,2.560263832150585,2.0388562719476915,1.626724863235183,1.3071509371172068,6.416996556569757,6.143034489868088,0.22584428859788586,4.807863411056025,3.532560242493611,2.4965243011554183,1.7261085809817815,1.1793370872728683,0.7896630652325017,0.5250485992294265,0.35095268815570496,6.499525626194779,6.317504902666529,0.2669687384605817,5.059314441435059,3.8060321618136705,2.754630747435544,1.940932181742851,1.344999949960557,0.9080566405745688,0.6085496703593725,0.4103083000290254,6.4972266980390545,6.226729423527655,0.21613338268879795,4.85952821727976,3.5460925874627343,2.492527027066104,1.7117393268821128,1.1609473931309608,0.7687157697263405,0.5070554425588357,0.33847703444426563,6.492184919273402,6.049450038574277,0.15559713933047353,4.501699195092759,3.119359473956254,2.092543417913166,1.3837285664277774,0.9110828866226856,0.5874844245540356,0.37951035497726404,0.25028013496725643,6.577710227022731,6.292512496608666,0.20357154728404553,4.8944716842753815,3.5533921969536397,2.4812773002546606,1.6922435161718434,1.1347052867214371,0.7425944564675911,0.4848519821494844,0.3214660843254951
17.577904396773075,6.617821024319128,6.615986126325046,0.9944594203005068,5.661604687317534,4.703704406187537,3.8480494295409016,3.114913082689675,2.495416244159178,1.976257239549606,1.568041935574901,1.253009729009583,6.396904238439622,6.127409678563951,0.21538549559379017,4.778085240081286,3.4958703522447134,2.459750104604627,1.6933909775800102,1.151697172894719,0.7667329666403783,0.5068435911782471,0.3366769103258524,6.474917171723614,6.297381609227445,0.2544826277733509,5.024956863195461,3.7643904262788337,2.7125400107127917,1.9030754288997804,1.3126610687052713,0.8811396397421133,0.5870933443495742,0.39343272153417985,6.4726980303097,6.206983023053388,0.2059683541611795,4.826612967681648,3.5073527386440664,2.454497719014897,1.67849223901426,1.1331977105473623,0.7459688173661895,0.4891477529993961,0.32449577218454884,6.467898265265969,6.030528030754032,0.14821741754401746,4.471424784664186,3.085434863205485,2.060746464301401,1.3570985345589215,0.8895768848389272,0.5701812770833876,0.36609106296283966,0.23986832557762536,6.548901387844563,6.268922686428437,0.19389467619051487,4.858800719741312,3.5130012156047052,2.4424331299204014,1.6588759134904842,1.1072805246885518,0.7203884107587767,0.4675428603443057,0.30803555984255593
18.09697086505953,6.5778929148980465,6.580289271821974,0.9458479170082174,5.610655157894729,4.641865415050433,3.780457760723132,3.0464648920844484,2.428559219257278,1.9124781452899822,1.508796944070748,1.1987992568480803,6.3688984169831775,6.104284906925959,0.20496512393513525,4.742278268326248,3.4547905618942765,2.4199979216447116,1.6587781747975394,1.1229428498403722,0.7432260389813489,0.48836724368378415,0.3223235486530011,6.4426822632149605,6.2699140414699555,0.24205853800293306,4.9845567583375185,3.718249380474347,2.6673319023293747,1.8632044665218481,1.2791307019494342,0.8536110524948322,0.5653605528982042,0.3764918743504937,6.440538587986084,6.179990463768076,0.19585443985707,4.787885734667784,3.464412769640778,2.4136409165344257,1.643462547346748,1.1044156500805222,0.7227031217441481,0.47100692835667424,0.3104594352300084,6.435966584287806,6.004544530408235,0.14087415701943654,4.435745871608333,3.047797880345976,2.0265588581297784,1.3290111936665978,0.8672512064713213,0.5524780660076797,0.35249059274169947,0.2294115525105505,6.51273023263194,6.238343618411531,0.1842678675334341,4.817531324479221,3.4685776137400106,2.400885966379725,1.6238086025338911,1.0788791962793451,0.6976979102653458,0.4500183812350864,0.29455569114961133
18.6232543927252,6.531395832566869,6.5380713102783625,0.8978176288809797,5.554012136768795,4.575430971650909,3.7093594277061266,2.9755239509665863,2.360118109184854,1.8478967104633088,1.449323549128966,1.1448091888040448,6.333567964440511,6.07420680979735,0.19464081907799222,4.700940010558016,3.4097488664200726,2.377618972162699,1.622546001025283,1.093283539990979,0.7192994320155598,0.4697357940561863,0.30797746731321574,6.403391318726317,6.235641321605341,0.22976270397955167,4.9386177528174855,3.668053789773881,2.619381855129122,1.8216204479671374,1.2446412733148295,0.8256478365044504,0.5434831303443609,0.35958178757368425,6.4013192433967365,6.146283202093283,0.18584575435837808,4.743830358658383,3.4176882103156663,2.3702965371752183,1.606914451344188,1.0748008177724295,0.6990690946321608,0.45274355905732605,0.29644687054140645,6.39696116725741,5.9720162565344195,0.13360749884204606,4.395110737727759,3.006813288512243,1.9902663253071673,1.2996814398871275,0.8442624249509786,0.5344902056655939,0.33879286231273986,0.21896939430479026,6.469750689247905,6.201289380818996,0.17474379084368452,4.771131475631401,3.4205221425046286,2.356963629693957,1.5872968047796696,1.0496943660486593,0.6746672364389414,0.43238457748587755,0.28110397062459647
19.156841411618952,6.4788592400210705,6.489849022622952,0.8505912343551741,5.492193397217111,4.504901615406214,3.635234378700903,2.902535184184423,2.2904933095244577,1.7828627055821296,1.3899304273796438,1.0913079846213427,6.291489939546454,6.037716700804192,0.18446825857875068,4.654557639201957,3.3611562273297797,2.3329480686869206,1.5849550908407033,1.0629144641581187,0.6950986376195372,0.4510579677947627,0.2937202480765899,6.357604061454636,6.195094475846062,0.2176592983122111,4.887630451413605,3.6142300253183133,2.5690462790637345,1.7786077165865632,1.2094104531213563,0.7974119995949007,0.5215826164306584,0.34279481519645816,6.35560055325951,6.106385109189707,0.1759956399337655,4.694918100400418,3.367575041049793,2.32478595149286,1.5690985385306777,1.0445408678462804,0.6752040077035576,0.4344601607567141,0.2825372565873466,6.3514438584281585,5.933454678133686,0.12645743375841628,4.349957847137243,2.9628314961385023,1.952140642816701,1.2693114781796506,0.820756574386788,0.5163222729995389,0.3250756424186177,0.20860193102308397,6.420507860953057,6.158268920490019,0.16537290082448064,4.720059161266666,3.3692201329929716,2.3109789845752577,1.549582921623005,1.0199062196364133,0.6514289007276264,0.4147399142179109,0.26775418745440566
19.697829157570737,6.420798548913377,6.436124909491356,0.8043648800330827,5.4256982501842135,4.430752696666996,3.558535006169671,2.827913983337603,2.220054867611966,1.7176927880429778,1.330895657745572,1.0385370076096183,6.243225700473382,5.995338064834338,0.1744977594127983,4.6035983235905,3.3094038760585383,2.2863005180614375,1.546249329016279,1.03201656941131,0.6707528538026754,0.4324307710943439,0.27962676716478146,6.305866423440443,6.148790396342571,0.20580698549445273,4.832067529177172,3.5571829699622266,2.516660443150387,1.734429994443013,1.1736370227006359,0.7690501536851546,0.49977154015940567,0.32621809712827377,6.303928053279989,6.060806010312128,0.16635174081548343,4.641603008701415,3.3144516450918946,2.2774151768897575,1.5302498969312626,1.0138081490023263,0.6512311170712872,0.4162497303125485,0.26880168607072297,6.2999609620621735,5.889355689206676,0.11945917862852455,4.300708338673258,2.9161849372468245,1.9124381639958177,1.2380922013258377,0.796868898010062,0.49806793408586164,0.3114091293733676,0.19836409032710964,6.365531424537278,6.109775846237292,0.15620163039217483,4.664753374967636,3.3150364999602684,2.263226281607125,1.5108926817393884,0.9896797042244366,0.6281002082676299,0.39717364237808733,0.2545767609705398
20.24633647437273,6.357710001301477,6.37738452585321,0.7593042429160034,5.355002927564277,4.353431036632655,3.479678355073745,2.7520363289908,2.1491359271932358,1.6526686803932804,1.2724640616821423,0.9867066692444509,6.189318038958343,5.947576313131853,0.16477312342627742,4.548509339973397,3.254860597866431,2.237969019045272,1.506649968486783,1.0007486461819606,0.6463743172986507,0.4139400407262491,0.2657647687112599,6.248704503341467,6.097227378025484,0.19425402709489417,4.772381444102109,3.4972956934291237,2.462536905193389,1.6893297121125601,1.137500202753615,0.7406887647907634,0.47814419863929275,0.3099250905921416,6.2468274050080135,6.010037415866722,0.15695597765795583,4.584320182110923,3.2586743622204137,2.2284644167539085,1.4905792633078503,0.9827545745425323,0.6272566228205506,0.3981927243037355,0.25530449950932343,6.243039371390999,5.8401980643507905,0.1126446554267766,4.247765982326817,2.8671881656255946,1.8713964043071067,1.2061956475648903,0.7727187983504887,0.47980833289154545,0.2978548680553054,0.18830556351731986,6.3053329507896825,6.056288481828602,0.1472690369744571,4.605637073713569,3.258317039037068,2.21397835189092,1.471432065905726,0.9591625396202323,0.6047832278107432,0.3797625763327579,0.2416316737002761
20.802460597854886,6.290068266809016,6.314093064412232,0.715539309703851,5.280553804955021,4.2733488720433055,3.3990405932413577,2.675231853465865,2.078022613739977,1.5880289725377106,1.2148384107378145,0.9359862931981271,6.1302820840501795,5.894916467964165,0.15532506193274717,4.489715772693607,3.197873942063602,2.1882220160456223,1.466352350116708,0.9692486849922635,0.6220561644878915,0.3956532212663261,0.25218521219047124,6.186618564833372,6.040882947757708,0.1830364202785258,4.70900011789863,3.4349268282725913,2.406959600532048,1.6435182204676302,1.1011512855494423,0.7124323077822657,0.4567787162373589,0.293974535705799,6.184800561942796,5.954551375083267,0.14783605601859248,4.523481772518096,3.2005789200240704,2.1781932480187094,1.4502745221106477,0.9515115842717018,0.6033690143043834,0.38035351382754307,0.24209346895732098,6.181181043159271,5.786440837600419,0.10603421975839401,4.191513611866466,2.8161377929125946,1.8292329921060437,1.1737724212455807,0.7484071491328661,0.46160828394574904,0.28446026989654055,0.17846306094458972,6.240399717041279,5.998263423482508,0.1386026446752523,4.543109522050758,3.1993871491074697,2.1634847889889053,1.431379875916001,0.928479146497482,0.5815615701036603,0.36256772474571,0.22896606037480693
21.366298763847173,6.218323269589946,6.24669244424536,0.6731620887087786,5.202770908642047,4.190893121076966,3.3169635849405625,2.5977894046208823,2.006955404210667,1.523971013626302,1.158177049999807,0.8864992480394847,6.066608967815817,5.837820598731812,0.14616936397401656,4.427621351160181,3.138773190303669,2.1373060816523273,1.4255284005109996,0.9376342494905338,0.5978762751441388,0.37762140401252237,0.2389202080958314,6.1200855790930655,5.9802130113011716,0.172173317396172,4.642332630622993,3.3704184764304492,2.350192320090331,1.5971841588196236,1.0647225226240868,0.6843694897807661,0.4357325985339983,0.2784033354513483,6.118324500300251,5.894796128049586,0.13900611342003932,4.459479951555465,3.1404833753454517,2.1268389866894397,1.4095003341092331,0.9201905396514304,0.5796411280979132,0.36277949364252643,0.2291989667595223,6.114863684672813,5.72852314731327,0.09963732939840235,4.132317640093722,2.763316967133396,1.78614996427291,1.1409555912253153,0.72402044515693,0.4435227199557133,0.27126092814215597,0.16885945823684254,6.171195582676788,5.936137349439574,0.13021599059757877,4.477552154555157,3.138555966787637,2.1119762577295424,1.3908957056945963,0.8977372189799581,0.5585048663183222,0.34563362825199334,0.21660786825295164
21.93796981614176,6.142904165772755,6.1756081500084505,0.6322204802883281,5.122054433927127,4.106434277421549,3.2337640915332906,2.5199655369209966,1.9361387195635,1.4606633957498618,1.1026011659061137,0.8383228845740495,5.998764848699798,5.776733634375197,0.1373058818686482,4.3626133438825265,3.077874296332736,2.0854524748708725,1.3843341150783135,0.9060095510566694,0.573903291755154,0.3598820840880178,0.22598304977651823,6.049558712085627,5.915656263550149,0.16166312898297047,4.572768403745623,3.3040955334025583,2.2924781360745348,1.5504947232428956,1.0283273509436281,0.6565759630218867,0.41504732724282967,0.2632257974575999,6.047851506979327,5.831205101908211,0.13046514990143918,4.392691767746885,3.0786947769049124,2.074624896157584,1.3684051764064147,0.8888896188764447,0.5561359966260631,0.3455041930551619,0.21663248852238012,6.044541026769213,5.666864493403667,0.0934482699239018,4.070528238988208,2.7089968722464537,1.742333844716086,1.1078635462084516,0.6996354784406187,0.4256001553568544,0.25828097990139,0.1595004849741873,6.098160791169493,5.870331917308688,0.12210453867587276,4.4093315996042834,3.0761214989849166,2.0596683293702234,1.350120972544785,0.8670296214909269,0.535673714303015,0.32899248737411413,0.20456701858888962
22.517570990568604,6.064221639599077,6.1012464638267865,0.5927312218523725,5.03879032689847,4.020334393513548,3.149748026189826,2.442006338916308,1.8657606640953388,1.3982592728702525,1.0482118622612582,0.7915102939487195,5.927195863458039,5.712081283888943,0.1287264003445967,4.295061989871748,3.015480384511845,2.032880674830535,1.3429160946633265,0.8744747208474037,0.5502060154671267,0.34246840621991165,0.2133787179514251,5.975470283811925,5.847633203933254,0.15149937849042833,4.500683688348362,3.23627418375265,2.2340523191716093,1.503611433668413,0.9920764545335986,0.6291282829683852,0.39476092166877375,0.24844976927680693,5.973815396477391,5.764193435531643,0.122202818886978,4.323478317407581,3.0155071847939428,2.0217621781882245,1.3271293501707337,0.8577045063892292,0.5329199988488407,0.32855874903140403,0.20439610979182649,5.970646714843754,5.601870963891218,0.08745927448590521,4.006481786183727,2.653439847485217,1.6979655153781708,1.0746094080739166,0.6753268192620654,0.4078929509654464,0.24554304203073665,0.1503848231244452,6.021715856785474,5.801249483360442,0.11425950907633546,4.3387981177316,3.012368484686648,2.0067654998069675,1.3091927112809834,0.8364488518115398,0.513131178608535,0.3126727919248542,0.19284468042818947
23.10522113091988,5.982673984066502,6.024005874965998,0.5547113876610885,4.953362219520259,3.9329530906145784,3.0652249348403755,2.36416791398247,1.7960259451283553,1.3369270248890375,0.9951210119379312,0.7461215360164487,5.852334693131078,5.644278385462837,0.12043136733241698,4.225326484293617,2.951884221003556,1.9798081930508666,1.3014275728828704,0.8431375346502192,0.5268638900239222,0.3254226948896136,0.2011178571322782,5.898242188658603,5.776554246897193,0.14168157517304078,4.426441963305116,3.1672578576167996,2.175145912411892,1.4567006874942683,0.9560894118915455,0.6021137171390072,0.37491989773563883,0.2340876350534654,5.896637054060187,5.694166813332626,0.11421871583788396,4.252190138809951,2.9512044077627313,1.968460763375163,1.2858196004621103,0.8267386770041034,0.510069314787592,0.3119820635713142,0.19249891768915164,5.89360330208373,5.533935489166683,0.08166805889179558,3.9405028896403933,2.596896075532424,1.653220878058604,1.0413131129719009,0.6511772590284074,0.3904612145818425,0.23307776194517815,0.1415171743022668,5.94227272037224,5.729284895840895,0.10667918489980242,4.26629302394167,2.9475743607478586,1.9534719628600667,1.2682527471310134,0.8060946208257702,0.49095045456859965,0.29671229448574316,0.18144921073198356
23.701039080987762,5.898658904558891,5.944277439885422,0.5182303647542876,4.866150711414534,3.844638730454733,2.9805062230915587,2.286723732582627,1.727171155417622,1.276856153502554,0.9434780356144172,0.7022661675899274,5.774607198197969,5.573726123954449,0.11245490337594649,4.153748886126284,2.887355711958554,1.9264439290005624,1.2600302907976226,0.8121167603015641,0.5039615040138318,0.3088062036410609,0.18924429489836483,5.818290512575801,5.702817685912458,0.13224632034022588,4.350392006869229,3.0973296442489247,2.1159838089273135,1.409938657474295,0.9204963241821119,0.5756262889607763,0.35559338033409965,0.22018883615159568,5.816732740107364,5.621516296449639,0.1065461726969592,4.179160186884109,2.8860488259722183,1.9149245496075797,1.2446338819400087,0.796106406402596,0.48766490526257783,0.2958340764452064,0.18098359429427732,5.813826550970705,5.46344035437908,0.07610185721558131,3.8729011826815922,2.539595934918135,1.608271017874312,1.0081022116082632,0.6272779999445838,0.3733712027451729,0.22093238866625514,0.13293045441325083,5.860235964868676,5.654821378013282,0.09939586970840812,4.192142631945323,2.88199441889307,1.899985242758817,1.227453128753728,0.7760774448953757,0.469211367805459,0.2811690637007088,0.17042175321311914
24.305122076602206,5.812572282778038,5.862447928055513,0.48343098630157927,4.777509832705953,3.755685872243956,2.89587273011815,2.2099403994994224,1.6594292092622736,1.2182128802947154,0.8934413467056751,0.660098566008005,5.694437373585261,5.500816161333022,0.1048588051919734,4.0806460657192325,2.8221251681517208,1.8729754825667162,1.2188822402370956,0.7815185165219687,0.481559464731499,0.2926833441501067,0.1778304795595586,5.736027397459701,5.626811130704563,0.12326261096223487,4.272855586766203,3.0267293980386767,2.0567657303303832,1.3634963234475315,0.8854166288114524,0.5497371998344441,0.33685367112637266,0.20683302789128322,5.734515889086262,5.546624599401122,0.09924608817587054,4.104697499589801,2.8202627219805207,1.86133397829992,1.2037245977302946,0.7659103047550333,0.4657650068412168,0.28017705645161134,0.16992214355589189,5.731730061028134,5.390757976737933,0.07081269737209807,3.803961913549708,2.4817321367288736,1.5632678261614856,0.9751059411981062,0.6037100052138086,0.356661992931293,0.20915558347490723,0.12468717928755654,5.776010445375879,5.578233304739104,0.09247034243910829,4.116648096466929,2.8158436904479953,1.8464802698127276,1.1869439528719588,0.7464968613765042,0.4479684294738691,0.2661039010840058,0.15983366859494103
24.91758896155539,5.724792464992546,5.778883537679634,0.45036791576800805,4.687735100438288,3.666307461591403,2.81152724304489,2.1340114137806325,1.592919778376793,1.1610361638457285,0.845073450703813,0.619704830605736,5.612227214961786,5.42591484531873,0.09765986007881271,4.0062987918482245,2.75637726752488,1.8195496923232715,1.1781036299171872,0.7513957968032238,0.4596506861726854,0.2770747602731451,0.16692716367905902,5.6518480884800475,5.548898325187015,0.11474932459167306,4.194117966390403,2.955649771975155,1.99764807670993,1.317503707240733,0.8509092446327888,0.5244412408704472,0.3187238208461958,0.19407273890961882,5.650381368365008,5.469851488935388,0.09233348592172128,4.029077270482024,2.754024646150609,1.8078306310015522,1.1632090854341524,0.7362003194056262,0.4443591760864974,0.26503008012710166,0.15936359992800408,5.647709588877944,5.316239071340532,0.0658105463821278,3.7339412739287305,2.4234604822176675,1.5183312475269635,0.9424239525008853,0.5805116866663772,0.34031767258824325,0.197761907173172,0.1168322851459712,5.6899829487112905,5.499870205941961,0.08591744781384089,4.040076060792623,2.749295079476985,1.7930960814376415,1.146840886346126,0.7174014606283554,0.42721039392189325,0.2515347097626119,0.14973411017789806
25.53855857963948,5.635558565276089,5.6938358010623045,0.41885352347085525,4.597072861083557,3.5767481850218226,2.7276130338101066,2.0589788849232535,1.5276336951624119,1.1053155771404735,0.7983006683662532,0.5809515546203982,5.5282438824506555,5.349298002403904,0.09077441909080428,3.930959515547907,2.6903339651533615,1.7662845097882163,1.1377208255319702,0.7217550093221894,0.43823683739124975,0.2619457374380879,0.15646175968660883,5.566008869319498,5.46935087609491,0.10661296550133545,4.114432992976977,2.8843185140262237,1.9387555710900872,1.271989522288151,0.8169791847387996,0.49973821702428894,0.3011625792878137,0.18182763594814658,5.564584282250404,5.391464565969448,0.08572581703378376,3.9525448259949405,2.687551192368012,1.7545282162060631,1.1231082748642596,0.7069791931876412,0.4234476777284679,0.2503566656772617,0.14923564751828458,5.562021184491016,5.240143678246299,0.06102618923804766,3.6630688855854454,2.3649774777153927,1.4735580793030836,0.9100666306427857,0.5576823169423278,0.32433907867858436,0.1867214043864319,0.10930330375700292,5.602400398812064,5.41999219878504,0.0796538717536318,3.9626658836224093,2.6825599970377287,1.7399400436178922,1.107159136325002,0.6887904663142836,0.4069359348659115,0.23742475203246705,0.14004955515919307
26.168160578627763,5.545123629336227,5.607579660861514,0.38889366740741,4.505811387739073,3.487293452392972,2.6443428887850517,1.9849830121345022,1.4637115026240752,1.051182592250548,0.7531865968543145,0.5438336861877375,5.442762623535571,5.271249488210926,0.08420544215979273,3.8548878323125986,2.62422187053437,1.7133230967463435,1.0978047524776764,0.6926656928346381,0.4173922529744438,0.24732289462232263,0.14641422362015974,5.4787778587608065,5.388449214153262,0.09885657919953127,4.034065131037347,2.8129719370917163,1.8802415261509786,1.2270338454761085,0.7837035629051929,0.475706945828143,0.2841999371674345,0.17007887174690542,5.477394304996067,5.311740000309919,0.07942411384590428,3.875354074723667,2.6210637329380786,1.7015659266066325,1.0834906849471615,0.6783145202842655,0.4031032546431146,0.23618274291358057,0.13951662226103925,5.474934235825613,5.162740048447279,0.05646110086225608,3.5915812402495133,2.3064827324909434,1.4290652531554957,0.8780838237399735,0.5352757045870412,0.3087911100561151,0.17605532158276818,0.10207644254651939,5.513523291996649,5.338869108311697,0.07368242459601501,3.8846668047671864,2.6158564765651717,1.6871498901737936,1.0679669965444862,0.6607302168620953,0.38721670565605915,0.22379922108821598,0.13075908885699974
26.806492194350195,5.453786486218393,5.520410475884992,0.3604894658986807,4.414210048553491,3.398152495215749,2.5619010454911915,1.9121850056770224,1.4012673319930846,0.998702165666117,0.7097748910339147,0.508376674275777,5.356103544863848,5.192068087169138,0.07796233787997323,3.778321549243765,2.5582094890262876,1.6607935576095842,1.0584554538037023,0.6641882869951902,0.3971462654291245,0.23322749029268652,0.13680150300136926,5.390466532896337,5.306491047953042,0.0914895521374343,3.9532559474091493,2.741783837716148,1.8222405009830254,1.1827442315321748,0.7511492017268965,0.45238116422915176,0.26785980016360644,0.1588446171276002,5.389122751016433,5.230971919648507,0.07343830843264175,3.7977379591926477,2.5547246111587696,1.6490659712682305,1.0444528660926937,0.6502641985197867,0.38335348966031707,0.22252873274550897,0.13022334754942191,5.386760495562936,5.0843142964193575,0.052122687615462716,3.519692487469349,2.248117011078939,1.3849563530663918,0.8465574636172689,0.513340547700936,0.2936952382156766,0.16577956932034954,0.09516574875465542,5.423656928177378,5.25678742604493,0.0680112744371743,3.806305027382711,2.54934127323089,1.6348433488903888,1.0293577915092296,0.6332773836445887,0.36807973081316253,0.21067780279684575,0.12187828749020876
27.45369387856116,5.361814661000045,5.432595866318985,0.333627161779648,4.3225022159447875,3.3095122842167997,2.48044261486236,1.84071171936596,1.340387932259392,0.9479223492105877,0.6680879351245043,0.4745837476543324,5.268552252454809,5.112027210436711,0.07204868606471736,3.7014759886620743,2.49244571544214,1.6088016242852188,1.0197515104976065,0.6363698165906244,0.37752131441481124,0.2196730284826762,0.12763095527828208,5.301355231904971,5.223747381796093,0.08451461811407861,3.872225963551705,2.6709137192131283,1.7648689050824875,1.139205662873322,0.7193654954032682,0.42978389725594673,0.2521548723228645,0.1481319274632055,5.300049666346983,5.149426089585204,0.06777150236656104,3.7199059830572287,2.4886800349120652,1.5971328845528503,1.0060713116503994,0.6228735165877687,0.3642193778248998,0.20940622506398357,0.12136246367469049,5.297780213149609,5.005125262397753,0.048016161437607605,3.4475983912912374,2.190008357909462,1.341319035235664,0.8155517594001839,0.49191154279256843,0.2790660071532607,0.15590429632890915,0.08857880802713347,5.333074831847787,5.174007578206242,0.0626445512157604,3.7277855622515186,2.4831566882006504,1.5831218388270325,0.9914056215286494,0.6064744451853302,0.3495445663168973,0.1980724570382719,0.11341512139711601
28.10987367107173,5.26945120962197,5.344376417963512,0.30828072873325035,4.2308964566111085,3.221539269193512,2.400101685476638,1.7706679102321299,1.2811378524103767,0.8988720038357569,0.6281335000574626,0.44244550828644785,5.1803708692205594,5.031374716250377,0.06646498852474353,3.6245454767510568,2.427067639829345,1.5574440197551205,0.9817598538895121,0.6092461683632362,0.35853140053986965,0.20666564744929772,0.11890622550590396,5.2116984576092875,5.140463369395958,0.07793122568948282,3.7911703205272356,2.6005004465211314,1.708226731275792,1.0964892832096942,0.6883920233140091,0.4079312922183952,0.23709257552583732,0.13794354929934663,5.21042963528312,5.067345572359798,0.06242400639635777,3.642048457116664,2.423061020281311,1.5458584693486654,0.96840986708372,0.5961755286566165,0.3457138223954584,0.19682180501920465,0.11293732159513252,5.208248962867817,4.925410262938627,0.04414247299562482,3.3754754607734574,2.132271585226947,1.2982300653834515,0.7851190452340633,0.47101662287964075,0.2649149010347232,0.1464358743180189,0.08231898783770374,5.242025711925329,5.090766147104919,0.05758271288922867,3.6492935307151586,2.417430129864184,1.5320741746260569,0.9541731496207779,0.5803547616294369,0.3316241479754199,0.18598871052323812,0.10537197223474791
28.775161219655175,5.176918869952428,5.255976641332368,0.2844202898306894,4.139585157969688,3.1343839906657616,2.3209930720546774,1.7021344024084646,1.2235601166333323,0.8515636490605185,0.5899076320143193,0.411945344610514,5.091797703751366,4.950340290805622,0.06121318315356649,3.547709576563413,2.3621984039552015,1.506801410495982,0.944530587719423,0.5828398297748247,0.3401811073628839,0.1942086687288798,0.11063109563585231,5.121728703674925,5.056866331777533,0.07173988422556668,3.7102730997191125,2.5306742556033033,1.6524014605452344,1.054650960557885,0.6582546459158864,0.38682883515319344,0.22267443883752444,0.1282817016099289,5.120495500066551,4.98495402207065,0.057398408644450276,3.564340305797325,2.3579879564522903,1.4953204130484787,0.9315170242512205,0.57019244608298,0.32783999098173827,0.1847776066445576,0.10495249040879864,5.118399503154021,4.845387220288411,0.04050537506036985,3.3034866922164645,2.0750129319767012,1.2557558945765934,0.7553007816799928,0.45067331193069327,0.251242359211134,0.13737438902687385,0.07639056040982906,5.150736631057609,5.00728300079597,0.052828559894790544,3.571001292611884,2.3522788726262656,1.4817761616559744,0.9177079874523422,0.5549387791904242,0.31432042321744863,0.17442777866171524,0.0977523888752189
29.44969697606589,5.084412157418269,5.167589345311904,0.262003078728235,4.048730895163782,3.048171244488126,2.2432154348451276,1.6351850096890326,1.1676920980647119,0.8060054466922596,0.5533958845861763,0.383052272156265,5.003043688697983,4.869122776568055,0.05628536306180291,3.4711206919288355,2.2979402766731445,1.456944980604637,0.9081132331530818,0.5571746525218182,0.3224783133860632,0.18230005138597996,0.10279837908369906,5.031651441841206,4.973153812210794,0.0659311117510704,3.629687471685171,2.4615400452520206,1.5974667055170078,1.01374107979736,0.6289762949917179,0.36648200462669794,0.20889762490421052,0.11913837287724702,5.030453594473579,4.902447634674483,0.05268629748677721,3.4869307864242094,2.2935588762545542,1.4455870026197148,0.8954398472087549,0.5449463262418477,0.3106051977916669,0.17327082957437154,0.0973994173584487,5.0284372952441885,4.765246823331361,0.03709987270439374,3.2317697187299625,2.0183176474472635,1.2139537668413352,0.7261363517965806,0.43089935903735443,0.23805468186125553,0.1287196543794526,0.07078872408887689,5.059408344557421,4.9237468161067826,0.048374856417898945,3.4930516339209854,2.287796767994548,1.4322930458948129,0.8820550478619328,0.5302468667139001,0.2976403185467253,0.16338885035189346,0.09055089295073476
30.133588980114936,4.992104678395832,5.079385701999135,0.24098073859820177,3.958476597311699,2.963007738531502,2.166851476764954,1.5698798217344514,1.1135608908504104,0.7621981537799397,0.5185763026939478,0.3557271255097659,4.914295884241192,4.787900772550263,0.05167007536181506,3.3949137618333523,2.2343815593171246,1.4079346628571712,0.872549057767024,0.5322684065234808,0.30542707017464543,0.17093386186674178,0.09539589998099712,4.94164906045724,4.889501013954352,0.060491981111956535,3.5495503509088677,2.3931900150314878,1.5434874824998592,0.973804558331391,0.6005769484723379,0.34689656028545496,0.19575524057570207,0.11049975336118985,4.940484264056405,4.819998316035847,0.04827795487627456,3.4099502627320444,2.229858680658973,1.3967162390821837,0.860219089218946,0.520453778236769,0.29401272598071576,0.1622962696743912,0.09026754351305499,4.938545007784753,4.6851567583478415,0.033917780641779645,3.1604465069594343,1.962260318149299,1.1728729307967154,0.6976608770285853,0.4117096368518333,0.225355519478499,0.120467395396813,0.06550411481847561,4.968217597379356,4.840327149687951,0.04421167231094707,3.4155723440010894,2.2240664974409565,1.3836814104386956,0.847254004427498,0.5062960958281666,0.28158711676598935,0.15286511867924985,0.08375547097592764
30.826977683556702,4.900157981316924,4.991527918549901,0.22130835143682756,3.868956231387802,2.8789949944214808,2.0919719678551263,1.5062581625950857,1.0611748884721832,0.720125902282923,0.48542015377702125,0.3299339632660443,4.825729288909141,4.706841179435889,0.04736371085799292,3.319215252386128,2.171606304675615,1.3598215893602852,0.8378632887707081,0.508126106198698,0.28902015733919806,0.16010288677699014,0.08842044553648341,4.851891275205917,4.806074790772889,0.05541596066117962,3.469990566399731,2.3257117241076384,1.4905166191014605,0.9348675964043474,0.5730617172089496,0.3280636512889335,0.18323794862660336,0.10235998425792352,4.850759117341627,4.737770260780398,0.04416865227523323,3.333522110868542,2.1669687193220253,1.3487565124955485,0.825877750588301,0.49671990369992497,0.2780553016870257,0.15184559139117804,0.08355293071134666,4.8488929951021085,4.605277212198935,0.030957344008155713,3.0896321926972394,1.906913210060011,1.1325542135440285,0.6698930747263264,0.39310722932002023,0.21313844441634017,0.11261174840842056,0.060535462152107845,4.877330526978884,4.757182102689477,0.040335165693250005,3.3386839772606884,2.1611671757476483,1.335987235830943,0.8133275385230577,0.4830903699037503,0.2661531076263874,0.14284955471071056,0.07736311154577442
31.52999273416447,4.808710594979307,4.904153456738174,0.2029328136268328,3.780281961690243,2.7962130827004485,2.01863322311055,1.4443534362267505,1.0105394741761202,0.6797725414900764,0.4538924400746622,0.3056255545998214,4.737493389539292,4.626087217475151,0.0433522526845383,3.2441310028142465,2.1096830806739884,1.312648890607646,0.8040810419662101,0.48475513907071355,0.2732550481011174,0.14979557471008437,0.08185652466431517,4.762524027739919,4.723014847962927,0.050688524328304126,3.3911137220084138,2.259174214709089,1.4385996861804269,0.8969565762247517,0.5464362670384875,0.3099783002477392,0.17133238309908372,0.09470228393454835,4.761423576883309,4.655902664236884,0.040345129354165184,3.2577499726224612,2.1049548757552805,1.3017493877823072,0.7924400477526723,0.47374957697350784,0.26272908111412263,0.14190771216394052,0.07723962135161515,4.759627582587125,4.525744180102376,0.028208370164854155,3.0194220051581575,1.852333078212648,1.093032639969797,0.6428539280961468,0.3750974121558186,0.201400732023874,0.10514384673959468,0.05587099875492508,4.786889285330025,4.674448850025642,0.03673365849393435,3.2624866795976537,2.09916131144228,1.2892501652889792,0.7802981502832849,0.46063443869390835,0.251334700199725,0.133330708851742,0.07135899761708767
32.242774583692615,4.717884352522679,4.817384101811196,0.18580120332318587,3.692551368999659,2.7147325556678736,1.9468826373195265,1.3841880035160619,0.9616511976866612,0.6411142568338399,0.4239538067294917,0.2827534984436473,4.6497231714324485,4.545767662878395,0.03962365578066066,3.1697556909142977,2.0486717668821806,1.266451868433165,0.7712186747814099,0.46215584022339407,0.2581240539714026,0.14000007495261074,0.0756917619252474,4.6736780837045,4.6404489479461635,0.04629498155705913,3.31301627298041,2.193640980815689,1.387773113285476,0.8600880755423815,0.5207011060519978,0.2926313743375136,0.16002397801231014,0.0875111189491804,4.672607536690411,4.5745204955686996,0.03679738615887959,3.1827247896773447,2.043874598125751,1.2557280662775763,0.7599207322190072,0.4515430771335352,0.2480259481282871,0.13247038667692845,0.07131721514978116,4.670878273393804,4.446679114099334,0.02566327761068944,2.949901018523187,1.798571110031091,1.0543368692053587,0.6165565310277894,0.35768055368340174,0.19013710048363586,0.09805512577534638,0.051501955787407405,4.6970202532526155,4.592247426455713,0.03339630164422648,3.18706805470346,2.038104387755366,1.243502034436054,0.7481813603034257,0.4389290038555065,0.23712381342556604,0.12429725126460568,0.06573228413231046
32.965442075933325,4.627790631810975,4.731333139467111,0.1698595879156746,3.6058549907490978,2.63461693917406,1.8767555434805214,1.3257708355778177,0.9144968109583116,0.6041199849570533,0.3955610479485598,0.26126825503933904,4.562538697220544,4.465998531322923,0.0361678458404651,3.0961736628450423,1.98862748420456,1.2212591406682012,0.7392831317758405,0.4403221606434446,0.2436147056443999,0.13070122355844285,0.0699131697780908,4.585468937106537,4.55849123630796,0.042223380608250254,3.235783113154592,2.129166752691904,1.3380663987300043,0.8242693112993137,0.49584818848453055,0.2760076825039579,0.14929555770627015,0.08077188481219326,4.584428286635031,4.493736483009201,0.033513746563662135,3.108528488804499,1.9837799955033502,1.210718479771563,0.7283269213796545,0.43009527431926436,0.23393427551494808,0.12351965893162052,0.06577205495481447,4.582762931155117,4.368192446407461,0.02331431255886406,2.8811457597915995,1.7456740653404696,1.016489331540082,0.591006285049234,0.3408521446455485,0.1793370799542062,0.09133340176167587,0.047418504696842036,4.6078357199352995,4.510687983497041,0.030313315982288282,3.112508327874023,1.9780470575826743,1.1987687661722153,0.7169828048257333,0.41796704434987975,0.2235081509020456,0.11573453071931332,0.060470280310206945
33.698146466622084,4.538541398528348,4.646115616061091,0.1550639814527699,3.52028658459195,2.555938356213051,1.8083034785332552,1.2691291512142566,0.8690821920675897,0.5687800956821918,0.36868416222267203,0.241126255811349,4.476061692793635,4.386898880555201,0.03297884524430756,3.023471940893617,1.9296068851428605,1.17710564991501,0.7082927702058722,0.41926073331512725,0.22973088896407842,0.12189380313177833,0.06450883973689372,4.498016221243081,4.477259802503264,0.03846608300413977,3.159502320757016,2.0658118997163344,1.289516399613597,0.7895196685027446,0.47188576989803466,0.26011098312683245,0.1391395250044142,0.0744705733638696,4.4970045752247945,4.413667937361567,0.03048944563189942,3.0352462596642322,1.9247269308044674,1.166755619963796,0.6976755789762484,0.4094116393320328,0.220456909777406,0.11504862831107678,0.06059210854965086,4.495399399475812,4.290397804262175,0.021158400735537028,2.813234602995278,1.6936902929677486,0.9795192341200714,0.5662180329904449,0.32461809174476386,0.1690061156258164,0.08497507814437738,0.04361065290727184,4.519452816534487,4.429883844189267,0.027480286380445102,3.0388899827344256,1.919043085004376,1.1550824446418841,0.6867193198023452,0.3977558366037428,0.21049173679410618,0.10763723580784225,0.05556195128795881
34.44102820751328,4.4502092746741475,4.561809307376073,0.14134873743446077,3.435902502122557,2.4787319740888485,1.741523776348498,1.214222940628094,0.8253510902201365,0.5350253804560534,0.34325154237022437,0.22226215473742267,4.390372733310184,4.308552359245344,0.030036914713925392,2.9517109506499857,1.87165079082514,1.133997508993631,0.6782242777241873,0.3989417662967406,0.21643724031433864,0.11354623421178112,0.05945891349579882,4.411396698929338,4.396836578060123,0.03500059848597295,3.08423366599145,2.0036153445149076,1.2421283907224367,0.7558128227057628,0.4487785034072651,0.24490134977174186,0.12952192563389342,0.06858429193162002,4.4104123960895345,4.3343946747277915,0.027705806571672965,2.9629355616235427,1.8667534859326604,1.1238441994260464,0.6679427235062487,0.3894613063016855,0.20755864785583827,0.10702770293860032,0.05575883911782808,4.408865724735956,4.213373545571503,0.01918097762645509,2.746222575985367,1.6426559838522539,0.9434307607799717,0.5421693383618585,0.3089514699433428,0.15911370467489064,0.07895598299036623,0.040065668919175,4.431944964842586,4.3499141563852195,0.024879339139359226,2.9662690010764683,1.861129227630369,1.1124472519402648,0.6573653655861936,0.37826262492985596,0.19803863846902267,0.09997600922150592,0.05098964553689086
35.19421694638018,4.362863000974176,4.478488958667886,0.12865543623349604,3.3527623273448817,2.4030391051225153,1.6764288841478268,1.161037128872727,0.783271105668262,0.5028100866720563,0.31920621822843037,0.2046158023455462,4.305549018236697,4.231037445304463,0.02732902004856554,2.8809485119119373,1.8147957532588754,1.091946228111289,0.6490693079805031,0.3793496623415856,0.20371691180895438,0.10564037951705335,0.05474716429230517,4.3256849994086055,4.317299211370999,0.03181186406011165,3.010035172694553,1.9426154305014636,1.1959143415839748,0.7231400779731514,0.426509656339872,0.2303585300037107,0.12041953433106264,0.06309297061038625,4.324727768966837,4.255993485940032,0.025149914886066594,2.891652994439832,1.8098957040130346,1.0819949262352648,0.6391194040302797,0.37022883255761463,0.19522180394082228,0.09943707309944969,0.05125527430190528,4.32323671276812,4.1371933467105295,0.017371605992357136,2.6801608680231697,1.5926034882098528,0.9082337717001434,0.5188534013054537,0.2938417413938557,0.14964832040156617,0.07326073125716062,0.03676895570454264,4.345384486018763,4.270850893536398,0.022496599687325557,2.894698238816164,1.8043393131102443,1.0708734314214154,0.6289138375904945,0.3594750033206627,0.18613300092395604,0.09273162286980348,0.04673564124045519
35.9578639389583,4.276565884419192,4.396224762618794,0.11692756993153997,3.270917436900811,2.328895747807788,1.6130280533117864,1.1095531711862665,0.742808157408124,0.47209058527220926,0.2964954172321389,0.1881291984366614,4.221660738469012,4.154428434772914,0.024841850823490434,2.811235977877654,1.7590763364418225,1.0509617783564282,0.6208171080788034,0.36046932728144143,0.1915546400324224,0.09815785686377955,0.05035529644596075,4.240949498014513,4.238719524434349,0.028883789943740423,2.9369588793753474,1.882845426520685,1.150881880053102,0.6914889623174868,0.40506128814422365,0.2164639075739112,0.11181230529609927,0.05797660761259992,4.240017947698686,4.178535533142494,0.022807874901353963,2.8214475421672036,1.7541853970336005,1.0412151532762184,0.6111946795514475,0.3517002252686646,0.1834324212651959,0.09226003268332819,0.04706393848357742,4.238579763634496,4.061927453935444,0.015721537660154713,2.6150959430461054,1.543561635754942,0.8739352047699537,0.49626048813828283,0.279275249416512,0.1405963756621053,0.06787641243341212,0.03370872554273654,4.259837223975226,4.192764839989155,0.020320148169462118,2.82422658334708,1.7487048721541367,1.030368414823736,0.6013520327979527,0.34137564720936797,0.1747589163801935,0.0858870671258738,0.04278324144257467
36.73210963700201,4.191374607145903,4.315075057635236,0.10611206537974616,3.1904080228319076,2.2563270991254396,1.5513212827403944,1.059749501392741,0.7039319751353303,0.44282851695255415,0.2750703122744574,0.17274953035902726,4.138770674464414,4.07878754524882,0.022565510826909402,2.7426132846576508,1.704516016302962,1.011046928940033,0.5934570729716029,0.3422887774239541,0.17993788805584715,0.09108482899832512,0.046270203772059454,4.157249229370615,4.1611589532861455,0.02620418905127058,2.865043699036717,1.8243307597432528,1.1070357649155151,0.6608471687417697,0.38441952033590626,0.20320345315806007,0.10368271156674774,0.05321863136835428,4.156343544393297,4.102081293033633,0.02067095432185096,2.752357365713655,1.6996457816811767,1.0015087007889778,0.5841570928776324,0.3338619356391198,0.1721772965661611,0.08548223799666764,0.043171935471448354,4.1549553955539,3.9876345548191767,0.014223511092608231,2.551063760533876,1.495552056434571,0.8405379671419247,0.4743799021523157,0.265243266682401,0.13195127711768745,0.06279234577738785,0.030873670537513692,4.175360673076946,4.115713441976895,0.018341133222325823,2.7548901888145427,1.694247543085961,0.9909339947373434,0.5746683812268445,0.323953608697271,0.16390569481424092,0.07942930856324311,0.03912056656716104
37.51710529624681,4.107336826558535,4.235092876212284,0.0961572635187311,3.111269606989978,2.185355406897675,1.4913079071517323,1.0116032010169869,0.6666107194725672,0.41498505844038086,0.2548827853406193,0.15842287583167527,4.0569338319947965,4.004171254917461,0.020490514275403722,2.6751181445533008,1.6511379256937562,0.9722034993864072,0.5669754292686808,0.32479500788255533,0.16885642984787638,0.08440765673450194,0.04247773243532404,4.074638377637259,4.084673761265705,0.02376089027424122,2.794327117137351,1.7670927404339731,1.0643753447281044,0.6311991701529589,0.3645688204124559,0.1905631960673572,0.09601462256590583,0.048802234166685825,4.073756835232201,4.026686085962564,0.01872890509939956,2.6844187562112642,1.6462982522132064,0.9628762520485787,0.5579928313114783,0.31670185491539254,0.16144630599098067,0.07908937709076475,0.0395640694048502,4.07241699856379,3.91436815760945,0.012870904770566917,2.4880980521912517,1.4485946433013626,0.8080424673046496,0.45320012272426696,0.2517361612364227,0.12370482613936988,0.057998340420260336,0.028253453582502044,4.092005641046246,4.039750627089506,0.0165492670988978,2.686723561930643,1.64098809781104,0.9525718770479127,0.5488499300635394,0.30719625103183174,0.1535618773843603,0.07334369178127202,0.03573192438432371
38.31301297640929,4.024500340152806,4.156330108818336,0.0870115926708203,3.033534767243256,2.115997921306013,1.432984995843227,0.9650933046819468,0.6308161446501513,0.38852392174412226,0.2358848166002081,0.14509544202322314,3.976202105055131,3.9306352439180254,0.01860498374879932,2.6087820358513554,1.5989582734244177,0.9344325829191288,0.5413627877866665,0.30797928365249283,0.15830134994073722,0.07811227564094304,0.0389609607282104,3.9931662869022477,4.009316865366945,0.021539797503868568,2.7248401679637846,1.7111473285691092,1.0229017042395192,0.6025351718076032,0.34549862179395846,0.1785313461056177,0.08879058840101438,0.044707525331706376,3.992307852203233,3.9524026921384374,0.016970647637199052,2.617661399710936,1.5941581230057313,0.9253184380935637,0.5326923707621671,0.30021074717097185,0.15123032036855413,0.07306785844870912,0.036223877476516786,3.9910144393213076,3.8421804345222643,0.011655136147018576,2.4262265299936114,1.4027029428623785,0.7764504542793138,0.432713776686235,0.23874802992248126,0.11585245967402089,0.053484251763847926,0.025834282243100762,4.009821307095182,3.964927056592215,0.014933829791940125,2.6197559549255764,1.588940965164428,0.9152814836653547,0.5238863209801093,0.29109414410048484,0.1437187005637562,0.06761706467138595,0.03260167827323954
39.119951521281635,3.9429049443219446,4.078826167433311,0.07863434070486675,2.9572237633722507,2.0482592012558345,1.376344629373685,0.9202000619738476,0.5965203124091172,0.3634076517497302,0.21803339854615345,0.13272067271342133,3.8966207324671287,3.8582212164258216,0.01690431201133993,2.543627462921059,1.5479835035721665,0.8977309663402155,0.5166113124150996,0.2918334859080106,0.14826274205207443,0.07218726689284707,0.03570804387424712,3.912876471555484,3.935129740176166,0.01953472492194523,2.6566046563104404,1.6565012199876854,0.9826105228230427,0.5748441931107448,0.32719779168779123,0.16709602827003195,0.08199797773638394,0.04092144578368364,3.9120412633148014,3.8792714140586138,0.015391009518403562,2.5521064171115286,1.5432308941621105,0.8888310518405371,0.5082473913647682,0.2843802156672152,0.14151936453234037,0.06740727446019348,0.03314025602784485,3.910792231661729,3.771110342522194,0.01057386172717395,2.365468698671549,1.3578825007355597,0.7457578670775691,0.4129136450654225,0.22627320166821124,0.10838658560720824,0.049241700443827544,0.02360707395939701,3.928849007500617,3.891281326946642,0.013489560848312465,2.554006389225824,1.5381109040705225,0.8790588508284806,0.4997695397095002,0.27564014235131074,0.1343673431735393,0.06223913715474142,0.029717866852682014
39.93810459854265,3.8625799903648312,4.002609842604272,0.07099537811848788,2.8823444203938493,1.9821312637099453,1.3213698296944643,0.8768991909261608,0.5636910560260429,0.33959190086560487,0.201286349906567,0.12126207916355557,3.818224417075586,3.7869628929430466,0.01539006154575219,2.4796641989522947,1.4982096548970156,0.8620908315949358,0.49271188248598685,0.2763448312570334,0.13872158206652183,0.06662166826174216,0.032715412632343926,3.833801816050071,3.862144138392718,0.017745322329034384,2.5896292015714986,1.603148638577063,0.9434922959282158,0.5481153919795488,0.309652191995858,0.15623625788335999,0.0756223355187,0.0374372926034811,3.8329884036283715,3.807324678982902,0.013991823629180791,2.487762866265144,1.4935119541075892,0.8534060944239057,0.4846487164941578,0.26919871905730886,0.13229546459943684,0.06209504386315024,0.030308349436109546,3.8317819059160994,3.701189718810408,0.009629753695253044,2.3058330608096207,1.3141284761670422,0.7159592091192728,0.39379466207861863,0.2143031495469579,0.10129285101795794,0.04526269265564198,0.021570285633699886,3.84911980787391,3.818844248894074,0.012218878588152135,2.489482475494208,1.488492528488706,0.8438957430175132,0.47649022192261964,0.2608222027302886,0.12548936004154565,0.05719839265786365,0.027077353014948687
40.76761265994672,3.7835605286340344,3.9277190599596374,0.06405626973293418,2.8089084694938,1.9176054366951434,1.2680491610070637,0.8351760867806305,0.5323033076209205,0.31703872424426455,0.18560318241699314,0.11067529279747791,3.741051479233942,3.716899060169099,0.014055973907807388,2.416904848270716,1.4496293839325403,0.8275058797144741,0.4696618981826728,0.2615081346734049,0.12966677132443394,0.06140420481170067,0.029970724510148337,3.7559791521630586,3.790398389240103,0.016163714303222533,2.5239265920883187,1.5510821748391823,0.9055393103062245,0.522344337824173,0.29285346686472197,0.14593684699245058,0.06965089394318673,0.03424175812338687,3.75518709010941,3.736598944288238,0.01276672514205414,2.4246406037929984,1.4449929329586593,0.8190371452449484,0.46189330278983076,0.2546601354767456,0.12354747610715507,0.05712189584327182,0.0277168853170591,3.754020861510636,3.63245513986493,0.008819129993540922,2.2473294998247213,1.271432806331263,0.6870483149292941,0.3753550786186757,0.20283481120986258,0.09456277964808626,0.04153970911753182,0.019715032268138772,3.770669046310653,3.7476517422611106,0.011114893725031362,2.4261943803800454,1.4400769005936964,0.8097848396042767,0.4540453936107851,0.24663503598709746,0.1170739303654084,0.05248541562169091,0.024667941296453708
41.60863776521045,3.7058653081467265,3.854171803809795,0.0577794526875872,2.7369097750152336,1.8546551803600264,1.2163557190499845,0.7950009344749424,0.5023141854557815,0.2956889067703647,0.17093402311225372,0.1009236326968071,3.665125788100376,3.6480521474685164,0.012894015070918472,2.355348281069272,1.4022241568665585,0.7939617692467291,0.4474497119108996,0.24730554545616454,0.12106964036297341,0.05651848699192338,0.027470248431452567,3.6794309962922025,3.7199129082104943,0.014780075208408702,2.4594930203208376,1.500280636028124,0.8687348463077016,0.4975157172731481,0.2767807740098206,0.13616774283241856,0.06406395292946791,0.031327371563948596,3.6786601455741548,3.6671165166318214,0.011707434075145056,2.362738720431651,1.397653656792812,0.7857084484757447,0.43996945466335735,0.2407462932363798,0.11524595226645545,0.05247106236121359,0.025362149978301208,3.6775325576973388,3.564927154774914,0.008135307954806352,2.189956526698668,1.2297772937880935,0.6590127739517275,0.3575873602428137,0.19185499307254944,0.08817184145518708,0.03805995186316924,0.01804046404393551,3.693518576106149,3.677723254109738,0.010170915414593478,2.364138376968838,1.3928434097023372,0.776711075827558,0.4324234583583201,0.23306075184089114,0.10909228870119754,0.048083395078534895,0.02248644025787525
42.461341974050434,3.62951536470813,3.7819847439668384,0.052104284408364336,2.666339242063013,1.7932522348751225,1.1662638485476096,0.7563403982253569,0.4736711078981502,0.27547489404625164,0.15722091102558733,0.09195456555120997,3.5904714634043082,3.5804423119740805,0.011876801478607472,2.29499047659521,1.3559726027814551,0.7614458337360229,0.42606211258866594,0.2337123541220582,0.11289668598678798,0.05194394123735205,0.025198449636823314,3.604179946583585,3.6507074561329778,0.013564851342478767,2.3963238343912288,1.450721395674037,0.8330643569318485,0.4736150732626912,0.2614064727726922,0.12689049484359857,0.058837744276967655,0.028676798541910523,3.603428756452213,3.5988953370189094,0.010787246814598398,2.302051805245533,1.3514732626396406,0.7534075853201202,0.4188642496104604,0.22743357851843674,0.10735763685771506,0.04812156172522079,0.02322891907542093,3.6023382693414634,3.498624765982215,0.007554971525108223,2.1337090600007698,1.1891412610538064,0.631842667312232,0.3404824906739848,0.18134368935805345,0.08209139002053983,0.03480794927595582,0.01653606547148987,3.617688887154415,3.6090772893176766,0.009359234416845427,2.303309015020251,1.346770107112095,0.7446609796531862,0.4116113435064474,0.22007605002744612,0.10151169086632868,0.043973060434398026,0.020518584795218096
43.32588734618328,3.5545264554356364,3.7111743919011295,0.04695792611988037,2.597191203409805,1.7333707387765502,1.1177496214402316,0.7191681011796139,0.4463254291657004,0.25632769403002137,0.14440432266088568,0.08371868429993393,3.5171081395520325,3.514087737993719,0.010966190081380951,2.235827635624158,1.3108524215808053,0.7299451877829886,0.4054921111189658,0.2207072173828766,0.1051114090540046,0.047658623768395775,0.02314505791819873,3.530244626615573,3.5827990153651306,0.01247724421837808,2.3344141596260695,1.402381740316954,0.79851319921131,0.4506318597522735,0.24670573652478334,0.1180657107213647,0.05394681840907912,0.026276021241421747,3.5295132555225033,3.5319531126360695,0.009968226382893753,2.242574378273371,1.3064288643570898,0.7221220150633086,0.3985705027088502,0.21470038786177165,0.0998471041583895,0.04405243739934792,0.021307190141165423,3.5284590598025543,3.43356604279855,0.007044818559640458,2.078582711602456,1.14950410351395,0.6055286085322414,0.32403714109323895,0.1712838873625018,0.07629046406615457,0.03176763864423681,0.015196901952943397,3.5431989400681605,3.541729090861462,0.008643404263613494,2.2436999186228115,1.301834360351375,0.7136224992525718,0.3916023959813072,0.20765931910883104,0.09429595298591954,0.040132868855831255,0.01875449948947392
44.20242513734447,3.480877410264688,3.64172336760447,0.04220087976851986,2.529444624579113,1.6749872519308078,1.0707707493923857,0.6834120354281319,0.420199583724012,0.2381597177621459,0.1323890014113082,0.07610347345828983,3.4450184239929267,3.448975433279083,0.010080740687034092,2.177845708055889,1.2668523654452422,0.6994356944594214,0.3856933371300785,0.2082495894631289,0.09767275705234155,0.043619267238323725,0.021252313506503907,3.4576061381170606,3.516173733001405,0.011428303660066976,2.273748933972952,1.3552478047386611,0.7650535916070832,0.4285155436659723,0.23263353859648717,0.10964698828701343,0.04934164883004799,0.024060701780780597,3.45689434185413,3.4662759530427016,0.009168218235081802,2.18429284619389,1.262508878144308,0.6918262575603898,0.37904143487273245,0.20250617558439402,0.09267270197747986,0.04022058450039257,0.01953943354179995,3.4558734705108973,3.3697356864122336,0.00653242100801587,2.024564041102691,1.1108566936938822,0.5800497740402482,0.30821048957718267,0.1616425293868724,0.07073507449975501,0.028903426554117515,0.013974650821740004,3.4700273358559395,3.4756636892300516,0.007941079826390878,2.1852963053638828,1.2580237457496397,0.6835705535685667,0.37235054445634486,0.19577144785158704,0.08740493782258507,0.03652014460400364,0.017137630319861367
45.09113901521282,3.4084267694036234,3.573543800023217,0.03776266277553603,2.4631017279012033,1.618192035809186,1.0253119778474353,0.6489508595582715,0.3952747496849535,0.22105265032846433,0.12112827792802247,0.06893340007352386,3.3740647255044554,3.3850169288539433,0.009187036953795018,2.121046110260762,1.224063686410296,0.6699063626374735,0.36655471676756585,0.19634122564112969,0.0906903943710585,0.039810197265779626,0.019377070346996768,3.386125961985225,3.4507417468036516,0.010382667867060758,2.214328191194326,1.3094098433318522,0.732674154096058,0.4071538559326293,0.21918870485173103,0.10174148585591312,0.045005372177842236,0.021886208656056356,3.3854325402411227,3.401773262893807,0.0083545389064749,2.1272068592456095,1.2198034765596804,0.6625103247021286,0.3601661736208551,0.19085207174471192,0.08594503286656956,0.03661100377269681,0.017782747239931337,3.3844450591470023,3.307042747604696,0.005989525996544773,1.971652818784327,1.0732908180070775,0.5553965456144337,0.29289211863523323,0.1524226365707097,0.06553980909766965,0.026204434004101038,0.012729032180999923,3.398033594537613,3.410789961731376,0.007220038982094826,2.128097484750391,1.2154296256778216,0.6544945062960533,0.3537432394809186,0.18441321058332946,0.08094964545321832,0.03312085171129996,0.015524707180824418
45.992191039504924,3.337248050621778,3.5066932262272577,0.03364227174709908,2.3981695979690754,1.5629390477689502,0.9813678274232145,0.6158260994448316,0.37156148610360423,0.2049914772397133,0.11061520772126253,0.0622155601032704,3.3043222375495276,3.322270996998888,0.008297704260220253,2.0654321101348203,1.1824355214104338,0.6413517625900876,0.3481231371588114,0.18500034176784497,0.08416135809037564,0.03623940674747845,0.017541510794105892,3.3158783900856394,3.386562103727393,0.009352932810044817,2.156156164979363,1.2648177477061116,0.7013682048813685,0.38659223799458486,0.2063895417091067,0.09434611598014676,0.04094458418056104,0.019773643194423502,3.315202600221533,3.338503846346031,0.007540111971819932,2.0713197493894646,1.1782627649760564,0.6341676923344532,0.3419902321168588,0.17975660514800165,0.07966090340339721,0.03323107398732253,0.016059031966389446,3.3142469707486812,3.2455456292168487,0.0054285772217784346,1.9198515269031458,1.0367550945215283,0.5315634338663763,0.2781294303502515,0.14364336654401788,0.060700892969458305,0.023676694812946122,0.011481664763659685,3.3272936484368913,3.347165615836278,0.006493424489203637,2.0721060948291052,1.1740000256200747,0.626387933332624,0.3358270788481845,0.1736032925649285,0.0749265411048807,0.029941568395726065,0.013937284781695713
46.9057540739185,3.2673955994806136,3.4412115540328574,0.029834169771969853,2.3346443541933195,1.509178875112151,0.9389199892434561,0.5840569837443329,0.34905023688383807,0.18994319253988187,0.10083139219613431,0.055953762591649366,3.235848205998961,3.260777568716601,0.007424225338476398,2.010998735464146,1.1419198330727542,0.6137583333785778,0.3304272544424622,0.17423109060766878,0.07807004863185786,0.0329061182637886,0.015766686894224332,3.2469200590837524,3.3236734155151604,0.008350191797228458,2.0992261484800054,1.2214214173396853,0.6711210759307188,0.3668573902983968,0.19423860095494916,0.08744417272127077,0.037158712990806614,0.01774444262558858,3.2462613632893387,3.276506427081271,0.006736354339824247,2.0166253508642593,1.1378362960798827,0.6067843862393418,0.32454295673090716,0.1692247050839746,0.0738050710034169,0.030080465395261245,0.014389409406467813,3.24533657544683,3.185283886806768,0.004859666333885439,1.8691546783637496,1.0012007439948352,0.5085386463862199,0.2639543644519028,0.13531079765346815,0.05620398038985853,0.02132198502229754,0.01025445788215107,3.257861619281945,3.28482886461759,0.005772101551742739,2.0173155181351676,1.1336854076669776,0.5992373195055115,0.3186315507335737,0.1633461662977505,0.06932018704869752,0.026983269095879715,0.01239795950925163
47.831990178170145,3.1988997026337596,3.377120216923111,0.026330488039903777,2.2725145689828268,1.4568633516739717,0.8979378487161289,0.5536377825225999,0.3277143930836566,0.17586764826022402,0.0917512045812046,0.05014334570317818,3.1686746808336013,3.200560378899253,0.006575242367984364,1.9577366574628037,1.1024732308132559,0.5871051792624831,0.31347691196038363,0.1640255589151502,0.07239684176972092,0.02980693307118605,0.014068447890847236,3.1792808237078196,3.262099323063164,0.00738382637288617,2.043529196069436,1.179176495113293,0.6419098394466632,0.34795821508114083,0.18272626464080152,0.08101318655870017,0.03364200214804274,0.015814227550061708,3.178639472996202,3.2158047630085664,0.00595236472777646,1.963114627366316,1.0984812916847375,0.5803398230036659,0.3078346023549754,0.15924805055138286,0.06835677851102434,0.027154837774578704,0.012790238685568596,3.1777438814610806,3.1262808242308306,0.004292744644027113,1.8195531587099543,0.9665851839613655,0.4863039454824584,0.2503800188882465,0.12742017008426315,0.052031307926663814,0.019136661387822974,0.009064236955905837,3.189767395658652,3.2238024550880504,0.005065939266492969,1.963715602419321,1.0944410155019586,0.5730213149291923,0.3021666765341414,0.15363435910137035,0.06411045725299615,0.024240932656880928,0.010922657178509274
48.77109382391977,3.131771670215567,3.3144252543938797,0.023122051398206694,2.211763177063087,1.4059493197502675,0.858382879579276,0.5245445400271094,0.3075133872074326,0.16271481993088033,0.08334305799935954,0.044777480411334704,3.1028146335685713,3.1416286201015486,0.0057612819505836336,1.9056328081878942,1.0640594614878558,0.5613664601422838,0.2972664972643211,0.1543657239515359,0.06711562600186584,0.026932841691440897,0.012461529519582773,3.112974542877531,3.2018482760523823,0.0064632024967866105,1.9890503832680915,1.1380444118975355,0.6137061811470863,0.32988472882103204,0.171830631354238,0.07502514145799935,0.030384622939131998,0.013995999634966682,3.1123498989699945,3.156407035876643,0.005198917300201609,1.9107729511498965,1.0601600214320466,0.5548078617803357,0.29185906343713675,0.14980853156125645,0.06329059151678536,0.024446566897099353,0.011276838219765346,3.111482039720843,3.068544858078204,0.0037385228008577115,1.7710334657292521,0.9328741861384582,0.46483728994682233,0.23740446063787302,0.11995667545301675,0.04815973381758666,0.01711470224150712,0.007926468467780721,3.123024058742886,3.164094623389581,0.004385575400714293,1.9112921017584366,1.0562297295310914,0.5477138566757157,0.2864265645334423,0.14444923483493258,0.059270976298726685,0.021706757949319574,0.009527139174432701
49.723237874865085,3.066010983701568,3.253127265391889,0.020196273699303696,2.152376704139009,1.3564039956374803,0.820212037002254,0.49673452744510777,0.2883941517988246,0.15042964227089636,0.07556881778045658,0.03984074107286153,3.0382712326590666,3.083986266183445,0.004988293704000346,1.8546776851317295,1.0266544428794304,0.5365142953286414,0.2817731002949335,0.14522203619781524,0.062197383931941214,0.024272178838421747,0.010953484384038615,3.048002653665782,3.142923387850622,0.005594582843986781,1.9357797112292523,1.0979999102506997,0.5864791502832531,0.3126115483198135,0.16151969813502395,0.06944849691090735,0.027372930836943164,0.012296817161874907,3.0473946003247687,3.098316984561665,0.004482263724026879,1.8595917798294823,1.0228482308446203,0.5301598100956924,0.2765935637224243,0.1408766739453651,0.05857778813145432,0.021943769686003704,0.009856837856775928,3.0465534793694053,3.0120804094258773,0.003203774007954886,1.723587891957544,0.9000451107192409,0.4441136671852714,0.22501009822189671,0.11289625083102368,0.04456472275950268,0.015247862626673898,0.006851758667193695,3.0576325387021996,3.105707796256651,0.0037371214619461436,1.8600357607244036,1.0190269685342284,0.523286433836267,0.2713886034376448,0.13576210399509273,0.05477442916460939,0.01937009395188854,0.008218802066116854
50.6885951947038,3.0016006261922956,3.1932056954098664,0.017539530868131065,2.094323481570887,1.3081851953923984,0.7833774026834223,0.4701618925429311,0.2703055286063599,0.1389607887963554,0.06839278915218593,0.03531704746205398,2.975029297183368,3.0276169205078434,0.004261773734469438,1.8048471039668437,0.9902284236716891,0.5125177124998688,0.26697361193175134,0.1365690671101062,0.05761591425601556,0.021814342624084573,0.009551289729320183,2.984349704798318,3.0853066192942884,0.004782745376403223,1.8836908507582306,1.059009713128777,0.5601946752047998,0.29611145734125355,0.1517643903145519,0.06425462338312928,0.024593886013623806,0.01072230358581002,2.9837570065132426,3.0415175893866806,0.0038081062037174937,1.8095450986502215,0.9865152364873186,0.5063647469919881,0.2620149289095509,0.13242771791095875,0.05419222132065151,0.01963565788545307,0.008537503109442894,2.982942210488636,2.956870306137913,0.0026954024536392715,1.6771937509649213,0.8680718394714647,0.4241070460992294,0.2131784032765396,0.10621833293150817,0.04122412790115409,0.013527414614424797,0.005848446864299387,2.993575943731816,3.04862432485645,0.003126567960918686,1.8099211212824098,0.9828027374741656,0.49970793006070463,0.25702920715138805,0.1275478366998748,0.050594304292327634,0.017219626880930382,0.00700572460321135
51.66736025509583,2.93851426411931,3.1346372915829006,0.015141908274939305,2.037575507095236,1.2612590352333357,0.7478300771770566,0.4447718910744028,0.25318871819878863,0.12825194803250764,0.06177626465716908,0.031190252882157102,2.9130641161685142,2.972502161552044,0.0035915468708275907,1.756120102551576,0.9547589875461541,0.48934495080978435,0.2528344710884883,0.12837381543782178,0.053341466222876756,0.01954624803953003,0.00826189172520073,2.921989810916631,3.0289791610724555,0.004036546255324927,1.8327613140871009,1.021049598465341,0.5348181136696298,0.2803481186745535,0.14252858430343146,0.05941012041221228,0.022032118574764368,0.00927808492392174,2.921411904149113,2.985988740079256,0.0031860826983893275,1.7606126483245532,0.9511394640701704,0.48339070945780804,0.24808970225970503,0.12442828161010977,0.05010364019157213,0.017509492711160514,0.007326466558578802,2.920623105933071,2.902896785824537,0.0022225156258515407,1.6318320386562701,0.8369352834020738,0.4047899151696418,0.20188106158064137,0.09989535864798457,0.0381125122037774,0.01194405391705188,0.0049254130061393,2.930828410668403,2.992824851359453,0.002564117944755556,1.76092634533868,0.9475335664018024,0.47694686801308706,0.24331572299972176,0.11977400252593333,0.04670143991080538,0.015242742025648284,0.005895267761584425
52.65971672371998,2.8767104705464406,3.0773766398697044,0.012972848949877207,1.9820883011409778,1.2155780687869513,0.7135225673746056,0.4205262470806463,0.2370035466477301,0.1182690451090525,0.055682965654971744,0.0274215335835754,2.8523377329570545,2.9186014972778995,0.0029652889890956317,1.7084598666032023,0.9202099040711218,0.4669662598843772,0.23933965397780455,0.12062012300562829,0.049365181399254714,0.017456411169215955,0.007068622735995538,2.8608844669254196,2.9738984879892363,0.003342540502068812,1.7829526606722155,0.9840810080606989,0.5103163071952439,0.2653017600981835,0.13379291243146224,0.054904987102058996,0.019675116487679008,0.007945951547844663,2.860321434228775,2.931690350949412,0.002604645485404285,1.7127570918909982,0.9166841329447548,0.4612079115040765,0.23480159211987456,0.11686263353056944,0.046305129938171936,0.015554452109056486,0.006206750251496788,2.8595567679083844,2.8501190029793393,0.0017761351198985298,1.5874682878650264,0.8066030229936568,0.38613675252068563,0.19110626530587407,0.09391552569423227,0.03522576627858588,0.010489244595273377,0.004068720450905814,2.869349734852472,2.9382659066645775,0.0020372509728570835,1.7130146079331559,0.9131840053296477,0.4549723802881439,0.2302315251903069,0.1124248787504412,0.04308859411221587,0.013429137502053518,0.004870395833684309
53.66583746427397,2.816157862429813,3.0213986549574128,0.011017637657398357,1.927834798276202,1.1711167725539913,0.6804110655889779,0.3973681304838282,0.22169381761614218,0.108960306230019,0.05007462024668237,0.023989101199657345,2.7928203491401877,2.865893557691915,0.002386227417214295,1.6618473925889024,0.8865682693743228,0.4453537459072561,0.22645218584283305,0.11327629850546092,0.045660800284904206,0.015531799255817822,0.005972049586547869,2.8010026334516027,2.920041813609998,0.0027035855984062275,1.7342432343575642,0.9480882530506538,0.48665831224387307,0.25093288593846513,0.1255233938836998,0.05070906713473711,0.017505927494893797,0.00672451803422774,2.8004542754865667,2.87859924731447,0.002066647543426965,1.665957638240127,0.88313553850162,0.43978876049473703,0.22211457560503708,0.10969998891917963,0.042769831213546716,0.01375698082728769,0.005178925850829992,2.799712930688036,2.7985162724929276,0.0013601366829306314,1.5440844056600405,0.7770645168079497,0.3681240138899085,0.18082230884696363,0.08825222283383705,0.03254130574120056,0.009153300724637409,0.0032809018991720768,2.8091088956417942,2.8849262771728146,0.0015495500783971208,1.6661659634766663,0.879740040569807,0.43375678980611126,0.21774070610074192,0.10547007371107994,0.03972976167240975,0.011765898780914014,0.00393283069796577
54.68593855637993,2.7568232471819636,2.9666745412864834,0.0092615845023373,1.874788977972522,1.1278534157274072,0.6484539525810136,0.3752438105175915,0.20720864746377946,0.10027822297609455,0.044918694285644656,0.020872141798436786,2.7344816208788707,2.8143539475314348,0.0018558138212543317,1.6162630267146059,0.8538213742531288,0.42448079926451915,0.21413821890292184,0.10631467004144388,0.042204286266810165,0.013761344158236665,0.004970238333469278,2.742313661664687,2.8673848558673374,0.002119887094825018,1.6866127963656032,0.9130564204127065,0.46381510233954204,0.23720468137625497,0.11768852311268169,0.04679668028456887,0.015513297241300877,0.005611459164419718,2.7417788749678924,2.826691129469811,0.0015735234692761423,1.6201959798353749,0.8504813280575827,0.4191055553573022,0.20999397760052005,0.10291206894143962,0.03947491246946174,0.01210742020329194,0.00424183529741009,2.7410604439157154,2.7480638653894296,0.0009764078141316343,1.5016630663340278,0.7483107881033548,0.35072903552737045,0.17099919509187225,0.08288214243249802,0.030040749787339602,0.00792929987460414,0.002562381463774018,2.7500742337727293,2.8327793970374064,0.0011029676859346243,1.6203590654927706,0.8471890337485597,0.41327361860265355,0.20580899050266152,0.09888144048070023,0.03660259823359823,0.010243244622297497,0.0030806255484466948
55.72020366771667,2.69867593558284,2.913180641830698,0.007692561992509863,1.8229294101880005,1.0857701329720633,0.6176162391112637,0.3541018722049356,0.19349674982270318,0.09217659013998017,0.04018214546379617,0.018050300352667956,2.6772912884344584,2.7639614975245936,0.001376581500065693,1.5716907850623192,0.8219606472640016,0.4043266070856245,0.20236513604721224,0.09970639589399374,0.03897229916690146,0.012134395020452445,0.0040621079622298085,2.6847866388903747,2.815904821271864,0.001593208839911542,1.64004392142617,0.8789756972198672,0.4417629121115379,0.22408122849722834,0.11025669961702823,0.04314189781149964,0.013684321526587393,0.004603567447408657,2.6842657071551694,2.775944035753707,0.0011282680433299993,1.5754550177777789,0.8187129360171461,0.3991374987435482,0.19840735109141047,0.09647058848716354,0.0363969277280486,0.01059471937188418,0.0033939983272955098,2.6835693035419217,2.6987408308711816,0.0006284583953508345,1.460189619484127,0.720335586211083,0.3339343028164979,0.16160933905023445,0.07778164623621232,0.027704400882431212,0.006808860884018126,0.0019132108904904958,2.692214831049111,2.7818036748395234,0.0006996656886873827,1.5755786157869147,0.8155225727581961,0.3935014099873678,0.19440478044612433,0.09263162224712385,0.0336838972942811,0.008850801732656524,0.002312991937049359
56.76881646596299,2.64169549959404,2.8609018630717076,0.006302362371178923,1.772245862642135,1.0448596075590426,0.5878666536072945,0.3338910941889548,0.1805065427435669,0.08460476111063131,0.03583224772384466,0.015506582338686006,2.6212318951724547,2.714703286444439,0.0009518466510260642,1.5281252309474394,0.7909855734089271,0.3848723903272249,0.19109868985485837,0.09341960881413652,0.03593573419911442,0.010638267018837898,0.0032463490125221573,2.628403711959893,2.765588267684618,0.0011273048462012193,1.594529997493232,0.8458448095595567,0.42048128029943704,0.21152588761484079,0.10319353031104159,0.039713017947892906,0.012003790940669723,0.003698823192655433,2.627895804670111,2.7263445135072,0.0007346313061320173,1.5317292427564118,0.7878305987512051,0.37986669975815224,0.18732092871589393,0.0903437906103649,0.03350694531694906,0.00920621949862546,0.0026343912688399436,2.6272208376086863,2.6505334163971517,0.0003218750001108717,1.419658405146655,0.6931406794582341,0.3177240840128329,0.15262193531744073,0.07292366930114967,0.025508166365885158,0.0057821922106447215,0.0013342626619681137,2.6355111005700733,2.731985000809231,0.0003443925730785108,1.531817593883104,0.7847408296102004,0.37442192748274833,0.1834934788901643,0.08668935631659598,0.03094629976045364,0.00757634462827101,0.0016289166468045093
57.83199303074104,2.585842443362265,2.809802714880698,0.0050710899850210205,1.7227090555263218,1.0050941496122843,0.5591787526769654,0.3145846498610742,0.1682084601191439,0.07753520373162626,0.031839737205278454,0.013211210817174641,2.566263761649594,2.666546174157436,0.0005747097349197708,1.4855417612698405,0.7608753065861531,0.3661028494887619,0.18032703584748064,0.0874441237695801,0.03308726047263228,0.009260986497503544,0.0025076467968894707,2.573124617957533,2.716401927036629,0.0007140303979823653,1.5500452416029056,0.8136402939610257,0.39995257704710396,0.1995248458824994,0.09648618026800053,0.03650095779943005,0.01045935627758809,0.002881527994314041,2.572629526070837,2.677859173583691,0.00038553863875293276,1.4889932734625568,0.7578120501648232,0.36127613450545276,0.17672274610539088,0.08452173189662471,0.030798481470970248,0.007931201632459462,0.0019489619122334478,2.571975667074259,2.603409094729825,4.9416477667003034e-05,1.3800468134413089,0.6667079187737859,0.3020863073819084,0.14402843336276028,0.06830093657850292,0.023447698671077676,0.004840978976041813,0.0008126079978502131,2.5799238177843553,2.6832891430627925,3.0098682958815226e-05,1.4890508016480029,0.7548221717113908,0.35601954758145266,0.17306399284248625,0.08104463362817488,0.028382818266060924,0.006409625052763401,0.0010149492517542611
58.90993863769184,2.5310822772850514,2.759851902118457,0.00398514497141375,1.6742917920095026,0.9664485924299783,0.5315279222975836,0.2961546893032142,0.15657272992240973,0.07093828457891578,0.0281800078229401,0.011143022353449841,2.512355876557428,2.6194617983477793,0.00024170599358069292,1.4439181963272854,0.7316109067351387,0.34800244194593144,0.17003552511347464,0.0817668402072297,0.030415670106313547,0.007996068003678978,0.0018401228585949998,2.5189179955911407,2.668315726939608,0.0003490199822985127,1.5065655027312552,0.7823421853151052,0.3801599853238105,0.1880616401551527,0.09012008782412516,0.03349278120085246,0.009042042906870962,0.0021437454988926757,2.5184350652085015,2.630458653972416,7.734157242218458e-05,1.447224259701664,0.728639588811804,0.34335209907509956,0.16659860015653605,0.0789915276004139,0.028260672600931052,0.00676297266341909,0.001330563789625104,2.517801699321727,2.5573394147571475,-0.00019087620481181947,1.3413333927656321,0.6410204516984315,0.28700882433859404,0.13581829674020188,0.0639039872476325,0.021515197810798983,0.003980660433158745,0.0003432185007027657,2.5254192303011194,2.635686656506859,-0.00024605294600119326,1.4472546972517557,0.7257478203656302,0.33827933823720596,0.16310269910780772,0.0756853078459521,0.025983063786707356,0.005344002849795664,0.0004644940044979503
60.0028369544942,2.4773838284114764,2.7110217460856454,0.0030335786975111893,1.6269719008670946,0.9289019287263307,0.5048905985496663,0.2785719722887724,0.14557181266297217,0.06478590860369793,0.024829449431045206,0.009286021568860908,2.459476789099394,2.573424796427602,-4.822771927659555e-05,1.4032354706093724,0.7031769215241745,0.3305572905244079,0.1602071937405347,0.07637538079580553,0.027908895043787216,0.006834853304314125,0.001239562487930106,2.4657506737217347,2.621303727113802,3.155251344641015e-05,1.4640714568611912,0.7519336860745787,0.3610867382907093,0.17711725667908412,0.0840805357900398,0.030674403325600393,0.007742970083633828,0.0014819235447899074,2.4652803958733096,2.58411729731297,-0.00018990310469920482,1.4064029592663758,0.7002963950832941,0.32607973207919566,0.15693233878251764,0.07374157354765198,0.025881849095736358,0.005693064818743141,0.0007765195481168353,2.464666432524781,2.512299031243078,-0.000398005147674449,1.303500109381052,0.6160646827971653,0.27247963929220786,0.12797755326995452,0.05972397929009666,0.019701680933586842,0.0031946656292534906,-7.58459343853498e-05,2.4719661978624017,2.5891512166873025,-0.00048450121098055494,1.406409810426508,0.6975021115751784,0.32118739963695914,0.15359351178264918,0.07060014993755123,0.023736359125114462,0.004371740559661859,-2.5369882144317534e-05
61.110914864751365,2.424716307052406,2.663288811637932,0.0022060620952641745,1.5807272867076818,0.892433367816542,0.4792437404534751,0.261807254526309,0.13517679989648582,0.05904777333542488,0.02176485181275385,0.007623909569851687,2.407597668379878,2.5284131593842805,-0.00029660275446659557,1.3634748117041473,0.6755575288946429,0.3137530161404585,0.1508253461308113,0.07125754249716315,0.02555389061926582,0.00576926546044898,0.0007025096373517309,2.4135955605119825,2.5753433806422836,-0.00024115224805242806,1.4225430754640305,0.7223983787628486,0.34271757015398896,0.16667329916584359,0.07835392102337636,0.028031437520491052,0.006552223574761469,0.0008908383255185014,2.4131365458577703,2.5388120725306593,-0.000418245773594065,1.3665108898461253,0.6727689757228837,0.3094450047202524,0.14770672970090115,0.0687598451454739,0.023648802614435832,0.004713464524706135,0.0002828975426272058,2.4125421727590033,2.468265589877798,-0.0005745350608677283,1.2665292494726852,0.5918276284862631,0.2584870821617585,0.12049258386421861,0.0557517976505024,0.017996798733267615,0.0024774168898519296,-0.0004475522925767449,2.4195349596916924,2.5436596228748836,-0.0006865427016072782,1.3664964197706642,0.6700703706880333,0.3047301598804633,0.14452016157893818,0.06577665705558601,0.021629234689542486,0.003485255488605608,-0.00045817959469345867
62.234377644104356,2.3730603771664582,2.616637079546433,0.0014869526210652432,1.5355423586910908,0.8570322477516926,0.45456479931681704,0.24582723222498862,0.12536130857222524,0.05369593829946191,0.018960087093310447,0.006133856265486277,2.3566997879890734,2.4844121627200253,-0.0005108420086130371,1.3246221508593592,0.6487469546486144,0.29757530884245637,0.14186813528669742,0.06640111727391944,0.023338370251055097,0.004788159506279374,0.00021728804358777783,2.3624322205446853,2.5304203202090028,-0.00047665203312061567,1.3819655391673928,0.6937283247273438,0.32503651259853383,0.1567058806992866,0.07292559926720653,0.02555034420380137,0.005457982937369815,0.0003583594901564995,2.361984967036549,2.4945293190063444,-0.0006149671834873553,1.3275336731394651,0.6460492837597474,0.29343347445284734,0.13890055760366685,0.06403362026652878,0.021549977286112562,0.003813898470594995,-0.00016154656956112278,2.361409207191959,2.425225114281658,-0.0007249221225008278,1.230407693135924,0.5683044442661477,0.24502033792979971,0.1133457238141183,0.051978372860781115,0.01639080064094956,0.0018197191966933376,-0.0007810554431851253,2.368106249670043,2.4991973085135655,-0.0008590839184549271,1.3275006438761385,0.6434454476172574,0.2888931677492326,0.1358620313208446,0.06120362369798383,0.01965054678132204,0.0026736039418315187,-0.0008451923871194099
63.373430568194195,2.322396863850291,2.5710424195311354,0.0008656886850545165,1.4913927936085698,0.822676308156157,0.4308241472210077,0.23059522878356384,0.11609634743892852,0.04870791754887675,0.01639647838604294,0.004799504506659618,2.3067660705787834,2.4414002974953246,-0.0006931202928661346,1.2866574473992096,0.6227280731502528,0.2820033081791115,0.13331189653184355,0.061793568704332134,0.021255612934987355,0.0038861086596095207,-0.00022127463833450278,2.312243008816914,2.4865101594337067,-0.0006775241705186482,1.3423171973997485,0.6659057295244515,0.30802128385073,0.14718990112665714,0.0677812227443478,0.02322199155569569,0.004452751559452857,-0.00012209471866289729,2.3118068606416022,2.4512453705924604,-0.0007818306679468596,1.2894496835079938,0.6201210756948811,0.2780252404039179,0.13049131490217689,0.0595514274964196,0.019578440779021076,0.0029883806086576357,-0.0005624121905742117,2.3112488190878535,2.383155518176246,-0.0008517367131710007,1.1951158016236705,0.5454805158220877,0.2320612300237091,0.10651668931426947,0.04839465552417921,0.014879456706607385,0.0012173879392921479,-0.0010817127538422728,2.317660514428569,2.4557405865239486,-0.0010040061988748827,1.289401132375094,0.6176115735694426,0.2736566075277127,0.12759580246094723,0.05686869744287196,0.017793697601089963,0.0019313319025270552,-0.001191650944724068
64.52830052062413,2.2726759265742276,2.52644968316821,0.00034140302746933393,1.4482277181560912,0.7893151742133481,0.40798218224726185,0.21608878141227666,0.10736807443176248,0.044075718670663795,0.014063949960221655,0.003610748076171857,2.257747108934946,2.3993251098436366,-0.0008397963029927111,1.2495363115511922,0.5974603325194896,0.267010728353825,0.12514773133547977,0.057434046780534924,0.019308755087854738,0.0030625789255573463,-0.0006154762258374902,2.2629779978765963,2.4435608362376384,-0.0008397135934310056,1.3035526371969088,0.6388882803792906,0.2916427903317067,0.13811424578434772,0.0629185616419973,0.021049041680907554,0.003536285945049323,-0.0005525869011519156,2.2625530472217865,2.4089084324820544,-0.0009148776282780488,1.252215634785777,0.5949445323530205,0.26319327225457223,0.12246930157586274,0.05531234761211122,0.017737301339313,0.0022365261206649975,-0.000921702734594616,2.262013347360084,2.342005844254656,-0.0009497652049762646,1.1606121991388445,0.5233193782782916,0.2195869081346793,0.09999937131341162,0.045001740390270724,0.013467362545915958,0.0006709643151238876,-0.001350804807898285,2.2681495029466623,2.4132378468786366,-0.001116890679037928,1.2521530479526441,0.5925273986664191,0.25899392354580747,0.11971324967366517,0.052771426808448825,0.016062407119985463,0.0012585593750370728,-0.0014994634216593055
65.69920358101629,2.2238837979205783,2.4828436153667495,-0.00010540325378437824,1.4060352095252824,0.7569366186188969,0.38600665849295585,0.2022725373455887,0.09915443178989128,0.03978803618885892,0.011944559318752141,0.0025417358204173606,2.2096289633055117,2.358175235061389,-0.0009623013868391043,1.213250841621446,0.5729380938372504,0.25257523032364604,0.1173526488303654,0.05331508702261523,0.017500320187562854,0.002311389333386506,-0.0009820262679712537,2.214624035914991,2.4015596341449705,-0.0009763244816809561,1.2656624848036504,0.6126683543161922,0.2758770199699732,0.129454051610302,0.05832809134123928,0.01903214904291536,0.0027012139777468063,-0.0009505617412282797,2.2142097315725855,2.367506156448952,-0.001025528759784173,1.215822858157092,0.5705128466144835,0.24891529655538405,0.11481154547425942,0.051308653174852725,0.01602965391022836,0.0015524781624235374,-0.0012559312898903173,2.213686661989239,2.3017652753770244,-0.0010301610570606463,1.1268899247507704,0.5018160762778944,0.2075778038411401,0.09377402195210298,0.04179442451029011,0.012158602185673998,0.00017608669736975645,-0.0016032761907063485,2.2195582577908186,2.371675724054578,-0.0012091766492728065,1.2157480555180402,0.5681870551817383,0.2448821306615609,0.11219131239381781,0.0489044522208934,0.014459607984669902,0.000648990052865131,-0.001785472049875918
66.88636663297392,2.1759954097360947,2.440199522627064,-0.0004887946542568202,1.3647980477945223,0.7255253462867334,0.3648682618633926,0.18911264142874668,0.09142970584164406,0.03582843314944984,0.010019154203870794,0.0015718421809693109,2.1623887645978495,2.317926122602132,-0.0010668997357058609,1.177786093048127,0.5491516104579189,0.23867624846429855,0.10990462789677773,0.049424835128090115,0.015826836685371014,0.0016263778514437903,-0.0013304858545313762,2.167157495327829,2.360481516616504,-0.0010928636252573243,1.2286311330388124,0.5872345994509188,0.26070109298852073,0.12118546576483312,0.05399699493367778,0.017168013791100938,0.0019403769269099058,-0.0013265456400678713,2.166753192660582,2.3270141051818736,-0.0011192335708719112,1.1802557985454925,0.5468155739075878,0.23517032819671416,0.10749660433926303,0.04752940098322401,0.014452864691380397,0.0009304021400230225,-0.001574218792464856,2.166247375630484,2.26240954077804,-0.0010971944710413749,1.0939348004269982,0.4809626267131327,0.19601523762095668,0.08782130610479168,0.03876414090013699,0.01095259644856027,-0.00027278621400876694,-0.0018484425737532013,2.1718631566228264,2.3310301014578645,-0.0012860747247758232,1.1801709287191706,0.5445803445545526,0.231300484552199,0.10500793342864241,0.04525606920469415,0.012983188075292024,9.714731382413703e-05,-0.0020585293059558686
68.09001656010024,2.1289802955475254,2.398483513577938,-0.0008115336890391918,1.3244862323296458,0.6950518414249981,0.34454376622528793,0.17659355368680713,0.08418248697543795,0.03219858731950899,0.008278633244655685,0.0006872906024721929,2.115996077638291,2.278545896447127,-0.0011498060936091297,1.1431139372153627,0.5260750315217899,0.22529935226421186,0.10279908368008908,0.045761528938814716,0.014299033297460708,0.0010063048604902092,-0.001667327495834932,2.1205469200201437,2.3202939167878776,-0.0011866860973182305,1.1924297228318668,0.562561069961462,0.24609929188930665,0.1133019261168053,0.04992214093465842,0.015466023026063787,0.0012518341921124107,-0.0016882370196114138,2.120153700750172,2.2873999574805866,-0.0011928463854641088,1.1454868037833454,0.5238279628424872,0.2219436969009147,0.10051900420558178,0.04397221987007166,0.013016723098852186,0.00036879115132599653,-0.001883873444173422,2.119663707444447,2.223905865852848,-0.0011465518215415806,1.0617195736302671,0.46073531994753764,0.18488638703058569,0.08213743140456216,0.03590979619397908,0.009860366247428016,-0.000675744413318394,-0.0020918600618608937,2.125033860743277,2.2912680272290338,-0.0013443910979366886,1.1453930042866927,0.5216812969102212,0.2182336028713789,0.09815789743680278,0.04182461570797187,0.01164313421399256,-0.0003981767478500789,-0.0023254553870445302
69.31036944201739,2.0828351551869924,2.3576865747690556,-0.0010621490199440448,1.285090186420006,0.6655023321278488,0.3250079972241288,0.1646785239345133,0.07737881529939886,0.028870251482667225,0.006717302716790788,-9.623485878626526e-05,2.07044903251751,2.2400261342177337,-0.0011990621287876868,1.1092275574775794,0.5037010021946355,0.21242852363986414,0.09601216941636384,0.042304802190931426,0.012898774753627804,0.00045241577214346897,-0.0019742529739622296,2.074790949467624,2.2809875054110944,-0.0012445451459077853,1.1570502745927338,0.5386383164027562,0.23205412703373723,0.10577795081752064,0.046080908037340114,0.013906956596296321,0.0006369441642598224,-0.0020155570751179248,2.074407644779413,2.2486540944749875,-0.001233553555969543,1.111508249450178,0.5015415603507488,0.2092195605441636,0.09385528881632782,0.040616858988983345,0.011703657719860957,-0.0001315212239065913,-0.0021660973075969207,2.073933189953886,2.1862466140636743,-0.0011674336949903717,1.0302376821722226,0.4411268334503741,0.17417862929927594,0.07670300654598244,0.033213566337667436,0.00886509245679169,-0.001031624400850161,-0.002315889614745153,2.0790663027079015,2.252379860027783,-0.0013709439899244546,1.111406482528349,0.4994816796156842,0.2056655525918612,0.09161706348877593,0.038589167275202764,0.01042176503668489,-0.0008358404093021157,-0.002566718095695587
70.54766296630973,2.037543727092468,2.3177819161418927,-0.0012319863625398478,1.2465808771978353,0.6368337257083653,0.3062473797069971,0.15338184927043663,0.07102341711048688,0.025841822261499496,0.005335193692712439,-0.0007628825856855726,2.0257333072978203,2.202341311890093,-0.0012073177633792613,1.0760990357449274,0.4819882962651887,0.20005658513386929,0.08956573704615424,0.03906526792229084,0.011630178018298598,-3.261722329619265e-05,-0.0022346540926265366,2.0298741454328226,2.242536057246829,-0.001258693550194243,1.1224643424689302,0.515424409495715,0.21855590675161327,0.09863396592014165,0.04248466400846372,0.012496082589294107,9.966721411049398e-05,-0.002291751868760728,2.029500381876797,2.2107514311818415,-0.0012348671656917448,1.0782919562878481,0.47991539392318827,0.1969899524363253,0.08752663251367207,0.03747413460178957,0.01051826115713846,-0.0005657189883602335,-0.002403732547283887,2.0290423502990502,2.1494062629752513,-0.0011537980529550225,0.9994629761446675,0.4220987117138544,0.16388535528292175,0.0715399054733322,0.03068714274668945,0.007971335313020104,-0.001337190278673824,-0.0025046742482747048,2.0339468600711754,2.214340489749189,-0.0013595042696145107,1.0781839807540872,0.4779405231090767,0.19358852497293635,0.08540729184482082,0.03556117988062505,0.009324128001323838,-0.0012113966474763228,-0.002765696548521034
71.80213482056159,1.993120391713313,2.278774393266051,-0.0013100316781812994,1.2089435983607595,0.6090228174973502,0.2882527268316983,0.14270218339372057,0.06509106601738016,0.02307274668540338,0.004132381478184612,-0.0012643080039960312,1.981861792015556,2.165495580271853,-0.0011664708488255244,1.043715246561054,0.46091837941041264,0.18818052455920445,0.08346730411537374,0.036025859645592365,0.010459076852900682,-0.00044297223044724253,-0.0023994731309966892,1.9858104451744814,2.204944546187082,-0.0012200038441829595,1.0886581120928283,0.4928998644118887,0.2056021151776573,0.09187698480993539,0.03911486374601786,0.011197268796618792,-0.00035589882792074574,-0.0024665101422704887,1.985445960733546,2.1736960103163625,-0.0011877367652041446,1.0458245582770023,0.4589304544290795,0.18525314065470808,0.08154193964580443,0.03452791336666403,0.009426016345155547,-0.000930056373419087,-0.0025475410744333843,1.9850023981192872,2.1133894081615923,-0.0010987689920551461,0.9693820639139349,0.4036326777055156,0.1540062958484072,0.06665858548149894,0.028315391298075827,0.007145486795265893,-0.0015873921613349968,-0.0026089443518764114,1.9896881447773649,2.1771537181212213,-0.0013009452036185165,1.0457117258475221,0.4570388358447779,0.1820002285289498,0.07953658581464727,0.032723978808276835,0.008315148038042437,-0.0015206683168413236,-0.002872424078789258
73.07403349633844,1.9495680821207415,2.240648460685113,-0.0013517451186400725,1.1721316155660122,0.5819987498536499,0.27099780841696014,0.13264150720579895,0.05954252363920174,0.02048120995799953,0.003065400799331648,-0.0015991950938876883,1.9388388354565935,2.129476539231995,-0.0011166383792687383,1.0120349125300723,0.44042949123080366,0.1767881514261948,0.07773687964222933,0.03316629671096386,0.00932437193512576,-0.0008043705552626775,-0.0024502698735905516,1.94260228465744,2.168198643655929,-0.0011713330759511235,1.055588317823901,0.4710007261755973,0.19317740566736097,0.08552373122065628,0.035948333172309395,0.009947308491699355,-0.0007561266608712952,-0.0025240906522601306,1.9422476118033,2.137474976493436,-0.0011326253628978706,1.0140647458420737,0.438524323566938,0.17399514512475953,0.07592031079264294,0.031757259605559196,0.008365301835342396,-0.0012484683621635166,-0.0025780831691488673,1.9418191573537722,2.078184115588868,-0.001038665613757154,0.9399563576491438,0.3856692132698647,0.14453190906871313,0.06208248610372227,0.026080981695110212,0.006329133053464313,-0.0018034940560078473,-0.002606313060446081,1.9462931276977267,2.140806128400866,-0.0012358104037968566,1.0139480712046347,0.43671412281874655,0.17088708577106407,0.07402456697480804,0.03005724166454825,0.007332607927965657,-0.0017880036703955906,-0.0028676835139469573
74.3635750732624,1.9067251028298748,2.2032668569688894,-0.0014026703425071964,1.1361224401766379,0.5558656919713754,0.2544707189803187,0.12305973506980399,0.05434785026034368,0.01813718189140717,0.0021081593575381988,-0.0018915808857011185,1.896504374334704,2.094147868528857,-0.0010915452671494815,0.9810382774013341,0.4206297910303908,0.1658749582986379,0.07224605414179087,0.03046901875334578,0.00830925373178604,-0.0011288528935392505,-0.002497117245459261,1.90009023690325,2.132161001994371,-0.0011475776783829398,1.023235154697539,0.44983540705155667,0.18127561713050958,0.0794440453929653,0.032967381060181676,0.008828440876200215,-0.00111607001414231,-0.002576940568009192,1.8997453334842733,2.101950716843597,-0.001103109939670635,0.982992296244021,0.418806522110178,0.1632130091245336,0.07053315529842313,0.029145186793167462,0.0074203617129418205,-0.0015337453773621812,-0.002606725576626165,1.899330816393888,2.043654528782123,-0.0010034571624009496,0.9111672947831801,0.36831876067045466,0.1354592751827547,0.05768515714607603,0.023969838962904826,0.005609182382801978,-0.0019950765350456342,-0.002604710536706524,1.9036015881758168,2.1051609787228687,-0.0011967282455270527,0.9828733603169062,0.4170751415740834,0.1602445377713924,0.06874200944012326,0.027544907925747424,0.0064616159885665225,-0.0020259849222881063,-0.0028628699680077227
75.67102965086112,1.8645812325451852,2.1666056599782695,-0.001460660027483935,1.1008926270910435,0.5306050568737491,0.23867371490671177,0.11396544155129566,0.04953177478665317,0.016079028263571382,0.0012682581047768413,-0.0021714547975019587,1.8548473728390167,2.05948702683874,-0.0010888580516499563,0.9507038434901454,0.40150357540462484,0.15544625723913744,0.06700633056600427,0.027961734913364494,0.0074557793436117546,-0.0014079635015464744,-0.0025705638166180866,1.8582641053306104,2.096808150019591,-0.0011465503374780174,0.9915755847205764,0.42938730830156585,0.1699026314313081,0.07364944155344876,0.030198949217109906,0.007882857515265249,-0.0014259348420990231,-0.0026546325238925327,1.857928140159653,2.06710087173723,-0.0010967247912138276,0.9525859778982839,0.39976091798171237,0.15291077357968286,0.06539216807488968,0.026720131291684483,0.0066333512161183255,-0.0017772412819044513,-0.0026637901192083533,1.857527633933269,2.009777965527044,-0.0009915075782720134,0.8829939853378037,0.3515659876225013,0.12679447314793188,0.05347857336992544,0.022009481542498165,0.005026805517489029,-0.0021550326000248595,-0.002635173888538346,1.8616030145598246,2.070194073432722,-0.0011819810186272936,0.9524651245673815,0.39810621400435797,0.15007829772311537,0.06370121467457068,0.02521464011272244,0.0057438301666673085,-0.0022255298352351093,-0.002888011364511516
76.99663491671897,1.823154300978079,2.1306639938100247,-0.0015063456126639906,1.0664183127716602,0.5061731668187807,0.22359433416851615,0.1053637453711847,0.045078148442820765,0.014260130444149154,0.0005484766774773441,-0.00240397620987874,1.8138883046311771,2.025495152084006,-0.001091291436426002,0.9210116452121151,0.3830111665341757,0.14549677302214462,0.06203265336057937,0.02563728050353239,0.006724331287668705,-0.001635518004351534,-0.0026346378413293564,1.8171415201349093,2.0621415203311653,-0.0011501765156336648,0.9605886071955646,0.4096149404890957,0.1590506411814734,0.06815381485737323,0.027635922512448355,0.00707035143874858,-0.0016792082751810513,-0.0027209030473707456,1.8168144550973173,2.032926084442445,-0.001096069901038988,0.9228243425101538,0.3813471335884152,0.14308413190326566,0.06051286225279006,0.024474778226295717,0.005964581896751457,-0.0019721964993865797,-0.002713019433839887,1.816428067304904,1.9765565591639067,-0.000986801942896407,0.8554170296475286,0.3353721397288697,0.11853403419573294,0.04948091314101723,0.020195098667658812,0.00454291817801713,-0.0022767129991253946,-0.002661883045558085,1.8203146460519153,2.0359077005048425,-0.0011738989499399596,0.9227030507872475,0.37976678358601096,0.1403827945899269,0.05891819041206049,0.023061161439666293,0.005140190061945429,-0.002379836154060569,-0.002907160928674988
78.3406501663825,1.7824361578926686,2.095410019698533,-0.0015406171738493151,1.0326625165736798,0.48251370900405,0.20921571652278756,0.09726927941825554,0.040982918249420096,0.012663019832598536,-5.03399799248065e-05,-0.002585167434045038,1.7736169442387524,1.9921453792691004,-0.0010991611366038777,0.8919302091859634,0.3651017640728395,0.13601720771678966,0.05734858129189155,0.023499363780110357,0.006103351187204484,-0.001806958196422036,-0.0026826005007330703,1.776714814943135,2.0281315810018925,-0.0011581393085121233,0.9302412626998184,0.390467085090131,0.14871017313991733,0.06297949214603364,0.0252807217347376,0.006378721682098731,-0.0018723593972754646,-0.002769183087679371,1.7763960426878054,1.9993998259981567,-0.001101158800579464,0.8936766921143058,0.3635146575986761,0.13372305709987445,0.055918859146334335,0.022413373950389958,0.0054022043412233454,-0.002114314606205522,-0.002747020033438095,1.7760229644940713,1.9439643504594535,-0.0009894554444671844,0.8284074270456016,0.31968905618654014,0.11067052352945854,0.04571691600181337,0.018531275963012777,0.004147182841000158,-0.0023554792794512744,-0.0026783281099799026,1.7797303502361974,2.002273497374827,-0.0011721542628596135,0.893555101963595,0.3620060794171315,0.13114876208074278,0.05441647889339733,0.02108810287408903,0.00463901107589826,-0.002484596353080127,-0.00291317172966745
79.70331308743606,1.7424193293356751,2.0608250946040285,-0.0015492313242204717,0.9996058040068639,0.459598266747635,0.19551300992409434,0.08966109308100835,0.03721782452138201,0.011249958612442794,-0.0005275024987232427,-0.0026924664739025514,1.734027682265502,1.959421181947767,-0.0010986916309180977,0.8634456866380239,0.3477541139401292,0.1269912345946071,0.05294262772294316,0.021530024897864656,0.0055625975115705505,-0.001918136013844551,-0.0026894154058442294,1.7369761555976575,1.9947619607152787,-0.0011562272504170431,0.9005180005173185,0.3719199450241281,0.13886327643409693,0.05811421890439559,0.02311389175014824,0.005777103217099344,-0.0019999520849462737,-0.002773447461911628,1.7366667312355788,1.966504043649753,-0.0010980835873380724,0.8651279873922241,0.3462419188517202,0.12481181728959077,0.05159955515921386,0.020518014550615273,0.00491677928536361,-0.002198677575183842,-0.002741133093988306,1.7363073181065194,1.9119854632306372,-0.0009857923193294332,0.8019524546131089,0.3044972406448184,0.10319089704508679,0.042179444775834664,0.017002746351678134,0.0038102134221285064,-0.0023869204235240833,-0.002659616310656983,1.739840478640604,1.96927475350512,-0.0011625986009678206,0.8650073747342657,0.34480307694193574,0.12236010416591522,0.05018586789188853,0.019278333965419288,0.004210664392166692,-0.0025345994391778844,-0.0028812070218044755
81.08490458338842,1.703074985002204,2.0268645004431196,-0.001541123384571969,0.967216602369873,0.4373867155226417,0.18246177485645362,0.08253350859564913,0.03377227614578171,0.010012765499860696,-0.0008857125151210531,-0.002733228220771746,1.6950937975373415,1.927280958336751,-0.0010950553647346341,0.8355321712185354,0.33093428346511394,0.11840261476308775,0.04881838845518999,0.0197269042756841,0.005100824582191209,-0.0019673931428365863,-0.002658342730387314,1.6978987414392221,1.9619902047451259,-0.0011506586901978062,0.8713919498921431,0.3539389670961103,0.12949087830162542,0.0535595828636246,0.021133216475169088,0.005264401394384497,-0.0020603987943021086,-0.0027379673713376525,1.6975979748243877,1.9341981204943675,-0.0010924017313767465,0.8371525990625142,0.3294948830614878,0.11633379177873691,0.047558938036842566,0.018787105726058864,0.00450723079939969,-0.0022233125578265006,-0.002699048330297704,1.6972507789907516,1.8805803998489172,-0.0009812460226810153,0.7760280397042872,0.28976504864852043,0.09608038929880316,0.03887394055114079,0.01560890629010685,0.003531961731505344,-0.002367912455741169,-0.002608234079906763,1.7006181915950656,1.9368702941151512,-0.001150079149459011,0.8370329739823104,0.32812337927059576,0.11400054920307658,0.04623008638016859,0.01762979783292744,0.0038542644153959347,-0.0025271435959287967,-0.002814113292521252
82.48567314580502,1.6643721883709066,1.9934836271236658,-0.0015201274143455243,0.9354641194722981,0.4158532377805048,0.17003605054679544,0.07586241501856353,0.030623956319092566,0.008931905608687077,-0.0011287995400247938,-0.00270416896960993,1.6567818338765707,1.8956851265138839,-0.001090537698972861,0.808164567635924,0.314621910068475,0.11023223656112177,0.04496226553611295,0.018078497795577884,0.00470552364609551,-0.001953803782531647,-0.0025827736815212383,1.659451204473903,1.929774952115518,-0.001143031824698461,0.8428365343514993,0.3365020790475102,0.12057391716560532,0.049301187377352694,0.019324796063764877,0.004826478705375001,-0.002053283321721254,-0.00265557794333799,1.6591587003290762,1.9024412155941621,-0.0010856321270013372,0.80972501429163,0.31325380991957735,0.10827061935050392,0.04378266332856861,0.0172082035069604,0.004160970644471286,-0.002186647283974837,-0.0026126854590909176,1.6588248318638155,1.849709043360523,-0.0009772642622107267,0.7506111055523242,0.2754752000603965,0.08932336744086196,0.035788177495302935,0.014339656195202779,0.0033019589468334417,-0.0022971511153438047,-0.0025174814161757026,1.662032335201517,1.905019461530274,-0.00113714272748918,0.8096069971550429,0.3119474527947009,0.10605224290736001,0.04253588178969009,0.016130919404318662,0.0035577276185337348,-0.0024611949907321936,-0.0027049814629588474
83.90588887421355,1.626283247063862,1.9606471074993044,-0.0014772012099295842,0.9043284878424523,0.3949875093120142,0.15820959469697443,0.06960912598298387,0.027735953525612117,0.007975156107832717,-0.0012671977002749481,-0.002593198392282036,1.6190684569110627,1.8645992204465105,-0.0010747765398252357,0.7813274037106939,0.29881165030388757,0.10246103018656781,0.04134541021738274,0.016558770234357877,0.0043542304576076815,-0.001881856989744876,-0.0024468221301758245,1.62160568626941,1.8980816046078706,-0.0011225790905756202,0.8148349725110848,0.31960296642351843,0.11209163171135182,0.04530799658351238,0.017661237812735937,0.004439907508660015,-0.0019836127097358053,-0.002510478897921808,1.621321899683907,1.8711991926332703,-0.0010673236693551041,0.7828296559706054,0.2975129573732225,0.10060315454048505,0.04024245831149206,0.01575589121734125,0.0038555568766755538,-0.002093489112416463,-0.0024664814626559122,1.621000243166253,1.8193388998957705,-0.0009637169366941188,0.7256866879964278,0.2616229211226017,0.08290329702865293,0.032897769108653434,0.013172278320630773,0.0030987958985791075,-0.002177951445734839,-0.0023709756403811084,1.6240544397654113,1.873688154168974,-0.0011124832147430064,0.7827137586344908,0.2962700500410832,0.0984962406458348,0.03907433359984915,0.014755767319443641,0.0032992513938959233,-0.002340563188140854,-0.002538315641739892
85.34581106416054,1.5887728485081338,1.9283109532361684,-0.0014197778922496684,0.8737854878739639,0.3747712516910715,0.14695968826990527,0.06375383247746935,0.025089812098073122,0.007136250353042428,-0.0013127577991868516,-0.0024125091474335287,1.581916490502407,1.833981919928407,-0.001051657228043055,0.754999698800213,0.2834896975207199,0.09507243486756094,0.03795661823189826,0.015157718765151122,0.0040466497099737805,-0.0017582884464845314,-0.0022576244075849603,1.5843297972686239,1.8668674613980376,-0.0010936239068511993,0.7873650516934786,0.30322725256450617,0.10402660318101682,0.041567629645230884,0.01613093011425542,0.0041037096870553255,-0.0018586210427491614,-0.002310951743003945,1.5840524574851957,1.8404298607039002,-0.0010416282665111228,0.7564445471294502,0.28225818089648075,0.09331521049535814,0.03692709103656112,0.01441970604443839,0.0035912699846547707,-0.0019499115832620482,-0.0022682278589580876,1.5837429652721005,1.789428293141517,-0.0009438834982485074,0.7012357396464393,0.24819723318377013,0.07680515181627179,0.03019124053224705,0.01209755880685026,0.0029247603473661066,-0.0020158333412769705,-0.0021759208248463883,1.5866512090096516,1.8428334162404698,-0.001080312253417746,0.7563310049732613,0.2810774093478866,0.0913168310089464,0.0358339068848493,0.013494129884520334,0.0030789475103233507,-0.002171739658010717,-0.002321371179895459
86.805742227117,1.551820645739253,1.896444880469913,-0.0013529276690411379,0.8438227588446264,0.3551998707632512,0.13626706176056982,0.05827427705386901,0.022666638897913028,0.006410852366617715,-0.0012796947263872928,-0.0021772482969727633,1.5453089575244903,1.8038050316111847,-0.00102275578258069,0.7291724533273527,0.2686534427290159,0.08805127019087688,0.03478044663102031,0.013864194043291264,0.00378519652553673,-0.0015919673510555973,-0.002026410565810921,1.5476011720219458,1.836104012122904,-0.0010586066959106081,0.7604177429375335,0.2873713870558067,0.09636263834696432,0.03806366135239374,0.014722130318516278,0.0038198562732136322,-0.0016875518181529796,-0.0020685273755301488,1.5473330413792452,1.8101050658976923,-0.001009714751133201,0.7305618783716831,0.26748767043054034,0.08639166684355667,0.03382139354842465,0.013188903971242751,0.0033704654641919826,-0.001765007935232534,-0.0020287334468398932,1.5470355279358425,1.759949595577418,-0.0009188070466189591,0.677249952999143,0.23519643746018284,0.07101626291766765,0.027656576601756487,0.01110575012263818,0.0027822100743188937,-0.001818543100000966,-0.0019423687018037944,1.5498020269213062,1.8124265635430017,-0.0010422869194296935,0.730449782689709,0.2663673876969248,0.0844995899299208,0.0327998952637666,0.012334476368639305,0.0028994307200918123,-0.0019630506614588855,-0.0020650935838323814
88.28593085464837,1.515399733501225,1.8650064863342382,-0.0012753917024099987,0.8144175765721484,0.3362596646754545,0.12610875213016373,0.05314511014774002,0.020443442185728466,0.005786282748285295,-0.001182171862581537,-0.00189594103729325,1.5092170813152048,1.7740290340561358,-0.000984000493136842,0.7038262590921545,0.2542940933754808,0.08138155639055192,0.031800874580181396,0.012662864592487059,0.0035626839853811123,-0.0013931707055603666,-0.0017588835635353036,1.5113963485806603,1.8057508793381989,-0.001013691705971104,0.7339722258259501,0.2720257286107048,0.08908288084624207,0.034778123440324035,0.013418055989365253,0.003580350874925094,-0.0014812774557967823,-0.0017888851027068387,1.5111350805879733,1.7801845843295099,-0.0009683243579622666,0.7051610715972393,0.2531922668613669,0.0798170571180862,0.03090802541316601,0.012047060378361583,0.003186034498323305,-0.0015484599902112403,-0.0017533882788657864,1.5108496368734887,1.73086371032711,-0.0008848964367952384,0.6537111649109093,0.22261316241752221,0.06552258562415587,0.025278046718011805,0.010182530089000871,0.002665800065691216,-0.0015948127450914043,-0.0016752609028049875,1.5134795069969003,1.782427282192491,-0.0009949993188553413,0.7050506467392652,0.25213129833182285,0.07802885137505763,0.029955544913269155,0.011261514724317535,0.002753693024746079,-0.00172500561297522,-0.0017755007715630662
89.78667945822563,1.4794874659664055,1.833957357199658,-0.0011895807943304083,0.7855510990064782,0.3179406627525169,0.116464851903921,0.048346925548899085,0.018401224008729202,0.005249646690820366,-0.0010348695491067597,-0.0015827891051506142,1.4736202407408592,1.744617514065567,-0.0009366072040381272,0.6789447646721128,0.24040544768840022,0.07504896135092026,0.029004693794439235,0.011542472741838365,0.0033726519538063737,-0.001171756284221201,-0.0014654694793120383,1.475689987032694,1.7757707504695004,-0.0009602253964972445,0.7080116700436174,0.2571834857916345,0.08217157229122848,0.031696947939442464,0.012206233203193619,0.0033777348704542324,-0.0012502498405480404,-0.0014835921726905333,1.4754360016975643,1.750631521901561,-0.0009184130321724548,0.680226265450889,0.2393660558919671,0.07357683377676573,0.028174788011331792,0.010983279872453714,0.0030312826970118434,-0.0013105982632848066,-0.0014535459389053067,1.475161739871378,1.7021353582788696,-0.0008421767081345634,0.6306040613457073,0.21044214898331287,0.060311094969473435,0.023045002804405555,0.00931819886689388,0.002569516927850493,-0.001354129279706675,-0.0013851947857176983,1.4776613045699645,1.7527991393625288,-0.0009395934401143978,0.6801172861982485,0.238363216358151,0.07189018221504062,0.027287391914770497,0.010263258679405498,0.0026353807177255917,-0.0014668637857279353,-0.0014632789362173093
91.30825273538592,1.444071354314467,1.8032662657190628,-0.001105904059808663,0.7572123567026934,0.3002403205084899,0.10731972377692015,0.04386440007431974,0.01652780336630585,0.0047923025470551685,-0.0008525688179972295,-0.0012612346161633146,1.4385063125846351,1.7155412080392005,-0.0008879870374816646,0.6545175466614038,0.22698585363748908,0.06904271844323205,0.02638455339796682,0.010497464568493745,0.003211412666320999,-0.0009379668692438903,-0.0011666844652021527,1.4404718976236872,1.7461337897682994,-0.0009060011634557218,0.682525189676116,0.24284236965355485,0.07561740282695542,0.02881141242816978,0.011080175230224922,0.0032079407976320154,-0.001005926299241776,-0.0011738484415748035,1.4402248515917844,1.7214170263009854,-0.0008678521730839748,0.6557467119751091,0.22600694641129276,0.06766017312955007,0.025613364177374257,0.009992275660077234,0.00290300800453858,-0.0010616270482688823,-0.001149350902757041,1.4399617253653918,1.6737350494820906,-0.0007984677808814351,0.6079188005978278,0.19868300936880187,0.055372597295324885,0.020950250559580063,0.008508468735798353,0.0024917434792552065,-0.0011054407075708655,-0.0010917111620224822,1.4423364222318065,1.7235117053751472,-0.0008839836971736505,0.6556392707064586,0.22506109183410442,0.06607244745691802,0.024787991465638117,0.009334845994101207,0.0025413501902871146,-0.0011991658350888204,-0.0011491571635263776
92.85095859959074,1.4091344319733377,1.7728948723739406,-0.0010282460157679037,0.7293857177673235,0.2831477267577261,0.09865725152907451,0.03968328255212305,0.014809324562130844,0.004399882455216064,-0.0006481193560653895,-0.0009479099823486009,1.4038585090266624,1.686764010784814,-0.0008410161233438208,0.6305298287532113,0.21402741518532784,0.06335221610580435,0.023932323578507417,0.009521570569537003,0.003070821400472608,-0.0007005271297334636,-0.0008767277858311636,1.4057234491885666,1.7168034397036716,-0.0008542912467658376,0.6574982443126449,0.22899425104457677,0.06940849167161574,0.02611243690846125,0.010032593189954189,0.0030615715280598054,-0.0007571315529827134,-0.0008734581793401832,1.405484319008359,1.692503950908022,-0.000819251119128754,0.6317082569858552,0.21310734970096223,0.06205621856248389,0.02321604226617037,0.009066950677639246,0.0027925048391561026,-0.0008099460312262951,-0.00085483696335444,1.4052329942955055,1.6456275798334088,-0.0007563414144389329,0.5856421956478954,0.18732863576739955,0.05069750627724264,0.018987869522622568,0.007747837923318466,0.0024245559199473437,-0.0008558358467287196,-0.0008076981235587341,1.4074877677567712,1.6945277664031293,-0.0008312395287060316,0.6316021803348977,0.21221750637252346,0.06056528402728522,0.02244925929522771,0.008469275753334811,0.002463322542949522,-0.0009299998222803282,-0.0008465145514481209
94.41507795434889,1.3746556722022263,1.7427946011599638,-0.0009568467375977771,0.7020499837460409,0.2666456570715919,0.09046439656250384,0.03579087259297108,0.013232983290773695,0.00405593264078719,-0.00043148237319903706,-0.0006510226517803294,1.3696551877807903,1.658241365691479,-0.0007966100956725721,0.6069626981438775,0.20151594507448992,0.05796909591244287,0.021640655252408495,0.008609160526985356,0.0029404006304473767,-0.00046496674250634464,-0.0006023164683719106,1.3714249277724806,1.6877331104476774,-0.0008059503380330403,0.6329102757400782,0.21562406605967405,0.0635359953778545,0.02359227601400291,0.00905715535461356,0.0029279627137901915,-0.0005104673446328002,-0.000590802722069816,1.3711923133692014,1.6638473360339663,-0.0007738397741384944,0.6080913238659161,0.2006530725276436,0.056757010866635794,0.0209760374637415,0.008202497098821284,0.0026897647003974196,-0.0005615971818302073,-0.0005771740295945997,1.3709523328872277,1.6177689012865106,-0.0007167622067104394,0.5637553306388121,0.17636574926956008,0.04627921228338599,0.017152241348397403,0.007032649803547757,0.0023593876470255335,-0.0006103961293688204,-0.0005400613833079877,1.3730915869785913,1.6658018228024738,-0.000782423483131594,0.6079865310549966,0.19981814444694007,0.05536015941032232,0.020264560614924612,0.0076613534954073316,0.0023910974673931624,-0.0006646965859492092,-0.0005624741157278536
96.00091331113134,1.3406207669269607,1.7129287906436914,-0.000901478522391111,0.6751881019005095,0.25071885005028965,0.08273444533037641,0.03217955483714005,0.01179945566398597,0.0037616283308088204,-0.0002115470050225166,-0.00039055031005069826,1.3358847557350408,1.6299385063372853,-0.0007635439684080302,0.5837997652317197,0.18943798569781714,0.05289074148281149,0.01950766306862259,0.007766811576992121,0.0028259493573982914,-0.0002364091824377273,-0.00036216561736751547,1.3375621665142972,1.6588876719307002,-0.0007698859938209679,0.6087455076613763,0.20271829466099642,0.057996544308610315,0.021248295242811587,0.008159563692856406,0.0028120605778847885,-0.0002713673575849372,-0.00034381528568130167,1.3373375694039638,1.6354119275310597,-0.0007398639173984868,0.5848799236437023,0.18863087120703032,0.051760273707769915,0.018891458448094228,0.007404574320616562,0.0026005229906802436,-0.00032138935788577955,-0.0003347047120027219,1.337107887134486,1.59012533191234,-0.0006875913956239332,0.5422439743738396,0.16578261200455055,0.04211613902887921,0.015442251730719432,0.006369487457867796,0.0023024155906882873,-0.00037337860056986744,-0.0003060557929934411,1.3391370861110443,1.6372989385032715,-0.0007456011071244191,0.5847768768065833,0.18784950433962289,0.05045491784501142,0.018232367429136746,0.006917569103816955,0.002330613178591116,-0.0004092274991977201,-0.00031521007111816974
97.60876718140909,1.3070089687816755,1.6832530272202462,-0.0008569161170340492,0.648774946304016,0.23534554571203273,0.07545850080314392,0.0288428369634427,0.010512415391960017,0.003516007123908051,4.1425914664173544e-06,-0.00017419494875814225,1.3025246629952965,1.6018144168460688,-0.0007372872280515326,0.561019254754814,0.17777503610548387,0.048112167807261574,0.01753058628716384,0.007003215955176776,0.0027292324744691214,-1.9650804038885073e-05,-0.00016299011357404108,1.3041152969586118,1.6302251389084341,-0.0007418710299353614,0.5849806825601165,0.19025716845106594,0.052784731649612046,0.019077474028890175,0.007347941609245979,0.002716110632246672,-4.453450332433641e-05,-0.00013956051635586792,1.3038976529081128,1.6071570728842977,-0.0007135439749373682,0.5620518611647652,0.17702204885819672,0.04706097003199105,0.016960172183334513,0.006682626483837359,0.00252726437020498,-9.406200671499559e-05,-0.00013393996351402274,1.3036784692710368,1.5626568370156289,-0.000664547758781054,0.5210861092064032,0.1555612193556306,0.038205142459009515,0.01385774982134411,0.005768177525927098,0.0022562659466058878,-0.00014958928149435264,-0.00011243582424251363,1.3056033581074953,1.6089776398909943,-0.0007160121356876272,0.5619508464975417,0.17629325859884892,0.045844370291082764,0.016350733482360023,0.006246989018140812,0.0022839060932392423,-0.0001681670664706694,-0.00011073781210218001
99.2389420766531,1.2738079630127304,1.65373538551322,-0.0008116772104399712,0.6227957819466213,0.22051106405461815,0.06862529437335567,0.025775349276398494,0.00937643530238438,0.0033186383859765043,0.00020831582220962502,-5.505558511561565e-06,1.26956626379195,1.5738390469878096,-0.0007076078045195148,0.5386073103814155,0.1665148737738539,0.04362745564664871,0.015708256480411912,0.006327215488979333,0.0026533193408905995,0.00018019146989931765,-9.258789827569157e-06,1.27107388759831,1.6017147191443633,-0.0007107577849186234,0.5616016066343043,0.17822773184464796,0.04789320807802686,0.017078559008897865,0.006631002225662122,0.002642512095201269,0.0001646377914854921,1.7612580969049636e-05,1.270862181314976,1.579051620790983,-0.0006839133548945556,0.5395934425827935,0.16581416232971422,0.0426525636369404,0.015181352725642841,0.006045350609451159,0.0024726412832652535,0.0001150069638820975,2.0577455134473664e-05,1.2706527071117806,1.535333970866396,-0.0006379591562870638,0.5002697603692734,0.14569062384762702,0.034540747043753296,0.012398305020674192,0.005238230715860216,0.002224237646806579,5.626952673160012e-05,3.645094058965079e-05,1.2724768443347738,1.5808070663638938,-0.0006835839851922081,0.5394944847726535,0.16513659822627566,0.04152229304165276,0.014619726624229088,0.005658882290454272,0.002254288685530683,5.3144268141404146e-05,4.629351736007671e-05
100.8917513123155,1.2410239203377924,1.6243607377590485,-0.0007523457851489143,0.5972492644043758,0.20620985605338635,0.06222200026792128,0.022970803278442975,0.008390942193352485,0.0031671518062613797,0.0003910929615764063,0.00011608098862893122,1.2370132709774693,1.5459983467177818,-0.0006628964026165056,0.5165642512680342,0.15565334840591816,0.039427530757811226,0.01403853183399594,0.005742514808009897,0.0025990475426990586,0.0003560937274057787,9.918082994875261e-05,1.2384414920567157,1.5733417765957196,-0.0006638965339549101,0.5386078379296747,0.16662600511470083,0.04331258100196453,0.015248981323195143,0.006012257630271234,0.0025914526619450436,0.0003478036851176662,0.00012881624773341863,1.2382357055565931,1.551082077957761,-0.0006391869531135832,0.517504077053152,0.1550030849925532,0.03852686505658916,0.013553416142494872,0.005496409342843092,0.0024372655659377794,0.0002985054103465616,0.00012967161116767507,1.2380372812062796,1.5081434170743762,-0.0005964494964262738,0.4797939950203136,0.13616676436693773,0.031115407241826595,0.011063353064775319,0.004783845479127931,0.0022074204571606477,0.00023687487976197774,0.00014066293624824102,1.2397644096343556,1.5527736485656076,-0.0006357702006124365,0.5174071886480381,0.1543744944372771,0.037479111486263546,0.01303766081906216,0.005156708765218298,0.002242397935472391,0.00024692199525425357,0.00015679503190373168
102.5675028018578,1.2086619343637959,1.5951072642548902,-0.0006606594774873788,0.5721341320238313,0.19242519084614806,0.05623721766477964,0.02042211428697302,0.007537849054642738,0.003038328112709762,0.0005413358661718404,0.000209202356977442,1.2048729663694582,1.518272784203828,-0.0005873486736441462,0.4948897634371368,0.14517606648720133,0.03550711591088116,0.012519634541782862,0.005237126387518673,0.002547559633727734,0.0004982254401663972,0.0001794944859260924,1.2062244014442203,1.5450867146885001,-0.0005860767168889311,0.515999307025569,0.1554363371054787,0.03903588034803824,0.01358611218478442,0.005478387353132055,0.0025440782144258486,0.0004962568115302876,0.00021110807432233122,1.2060251548023837,1.5232285581358835,-0.000563973279821684,0.49578431472249646,0.14457370487272322,0.03467667154193858,0.01207481287837621,0.005024306389471688,0.002402746237963475,0.0004467085155095959,0.00021003395418729153,1.2058361876809256,1.481065875962926,-0.0005259071736412827,0.4596595847116209,0.12697548302275308,0.027923581206792395,0.009852710966388008,0.00439421550817682,0.002188025810128238,0.00038330720786452295,0.00021664878100010875,1.2074712234234555,1.5248569673743155,-0.0005574952873561839,0.4956880391405889,0.14399201303817769,0.033708533061822636,0.011603584813645004,0.004727961713434696,0.002228465456816668,0.0004037090868102923,0.0002380071525411627
104.26652606670376,1.1767441214432663,1.5659563822978186,-0.0005434605927933206,0.5474564129212084,0.17914869213420756,0.05066093453193691,0.01812417003769524,0.006790813845980988,0.0028886124704841157,0.0006576958416566054,0.00029833768205475255,1.1731665846159185,1.4906444618149142,-0.00048814482834837804,0.4735904424150397,0.13507420912353466,0.03185978534565085,0.011153025670265975,0.004791524960164227,0.002460299749450541,0.0006057276722713583,0.00025560477351914917,1.1744454283707517,1.5169307135964458,-0.00048403190010669957,0.4937816334019213,0.14465011586239615,0.03505568423900952,0.012090001833160339,0.0050088319136605665,0.0024604987810935715,0.0006084551446055997,0.00028877802642105936,1.1742526942700937,1.4954730249073307,-0.0004652953993351635,0.4744392407420603,0.13451762571396808,0.031096244171445245,0.01074680356989454,0.004608569991263283,0.002329739189018183,0.0005590774409188009,0.000285456199759226,1.174073258076223,1.4540841006245593,-0.0004332956330237379,0.4398715993305865,0.1181083518668658,0.024960321141219724,0.00876931570845534,0.004051301310170268,0.0021284935383191436,0.0004945514116448833,0.0002879695349160783,1.1756203265259932,1.4970388693156453,-0.0004563253933416632,0.4743425299259262,0.13398040646253104,0.030203630500678487,0.010318331924803836,0.004352816297803014,0.00217404873183896,0.0005230305671515851,0.00031391407414925926
105.98913442230547,1.1452698022706151,1.5368468930472847,-0.0004136070293979754,0.5231993203911613,0.1663606645547931,0.04547391161964388,0.016076031380387806,0.006114870676493634,0.0026545692907345734,0.0007388315222768741,0.00044090155629646516,1.1418949447246474,1.4630542102537847,-0.00037653321703550347,0.4526512574214537,0.12533039025815468,0.028471496306917334,0.009944838457823428,0.004378449134567583,0.002280406886340077,0.0006802363707501888,0.0003869129246555743,1.1431029591015816,1.4888141017389849,-0.0003692496886010572,0.47193951486964586,0.13424881129093902,0.03135721616653525,0.010766485680930095,0.004575190016522321,0.0022826143501335897,0.0006862019612715286,0.0004214772277880216,1.1429164730070198,1.4677565075778651,-0.000354586339106697,0.4534543619939062,0.12481694838254198,0.027771293580985134,0.009575954920451277,0.00422324047619483,0.002162251462789049,0.0006375247438532035,0.00041602688759428014,1.142747432831453,1.4271415339398368,-0.00032897750958263357,0.4204165408564429,0.10954826786090975,0.022212752064997676,0.007821444257773013,0.003730987351674979,0.0019749633644990583,0.0005733624117593403,0.000413897492278691,1.144210525558506,1.469261057504623,-0.00034337222843028276,0.4533557068856051,0.12432138877386047,0.02695054877219122,0.009188925966035833,0.004004598760999169,0.0020229177789576245,0.000607271564231514,0.0004442525401737002
107.73565739008669,1.114132902232707,1.5076274652440347,-0.00030132825572333667,0.49934442788085626,0.15414568989535288,0.04065046800739468,0.014167464286732772,0.005482306498140166,0.002402747847433808,0.0007799536870530767,0.0005496884031420372,1.11094938128417,1.4353536578483557,-0.00027748712052324116,0.43205486825758543,0.11602970447335052,0.025323075481483426,0.00879385230761112,0.003977075836945643,0.002077549445984349,0.0007187594926007513,0.0004894622271086908,1.112092031243536,1.4605869899102677,-0.0002682844705590202,0.4504550730401436,0.12431855337117985,0.02792023130805804,0.00951179536631105,0.004155436537568463,0.0020809160538396276,0.0007269328328603836,0.0005244039584701902,1.1119117267742107,1.4399304499975316,-0.0002563923203739525,0.43281209378278,0.11555798469590867,0.02468336316649924,0.008460789142151773,0.0038469162942785734,0.0019706918790174236,0.0006800091449075898,0.0005175603993547931,1.1117522183870947,1.4000919663191327,-0.00023581014693320853,0.40127817164287966,0.1013813325465021,0.019664333348965352,0.006911040173155291,0.003414237940790872,0.0017978561288576416,0.0006179481501996642,0.0005124105336596812,1.113134328263743,1.4413751503786798,-0.0002431990675174274,0.43271059920107896,0.11510152057496813,0.023930577061107215,0.008114225846259739,0.003662789271221212,0.0018462745454997861,0.0006552223429648401,0.0005455455297759056
109.5064298934617,1.0833497337938374,1.478229815530985,-0.00020420514236887258,0.4758599779191262,0.14247877005656867,0.03617445602907031,0.01240157124820358,0.0048870417785002816,0.0021456002122749443,0.0007951012179396391,0.0006258523018458993,1.0803484121448665,1.40747827286971,-0.000190285152022088,0.41177176116488623,0.10714871646869137,0.022401393028523727,0.00770709685363467,0.003584954360133749,0.0018641224304858607,0.0007325904963813212,0.0005615289894292594,1.0814291394338267,1.4321836628700806,-0.0001796911038300764,0.4292980199130735,0.11483515067497753,0.02473107814415073,0.008332991490878157,0.003746706640994414,0.0018677922294423888,0.0007426200210957013,0.0005962278633128767,1.0812545461615208,1.411931102748798,-0.00017053730714067407,0.4124839218250983,0.10671695114037248,0.02181926637780791,0.007408886959119884,0.0034775394166024036,0.0017677873181175642,0.0006982132947098982,0.0005883833376397116,1.0811035855979796,1.3728741711517076,-0.0001542768411242882,0.38242872983058773,0.0935854290730653,0.017303713447489835,0.006046202826229711,0.0030987031913381926,0.001609782702583118,0.0006394121237760491,0.000581057020322262,1.082410078443739,1.4133170098853347,-0.0001562439021476943,0.41237832392715035,0.1062983183809799,0.021131476728193706,0.007101696754516746,0.0033244276131139316,0.0016572524570249098,0.0006789814851768264,0.0006157536846401042
111.30178685584484,1.0529426399205266,1.4485906425664603,-0.0001221815647915443,0.45271715931881257,0.13132708310380942,0.03202748658470497,0.010791429125346991,0.004332971812053172,0.0018878494642021121,0.0007925925737254612,0.0006794141788562738,1.0501158974395772,1.3793684173325662,-0.00011648675822464154,0.39177580328590217,0.09865926350252027,0.019693580794056677,0.006703097357331244,0.0032085605758423565,0.0016450887566039876,0.0007291573417730673,0.000611355357891922,1.0511365055592963,1.4035431832381347,-0.00010543021900344334,0.40844173225746494,0.10576955854225195,0.021776009081388922,0.007247521682752298,0.0033555189466034953,0.0016491575623790876,0.0007412605564428438,0.0006455590699062968,1.0509677865087255,1.383698759901799,-9.855000595489577e-05,0.39244347298610793,0.09826547317015295,0.019166317286700086,0.006438859405272379,0.003121698063315244,0.0015589240661698952,0.0006996392975051492,0.0006371312946009339,1.0508262929946177,1.3454312031452667,-8.603268861191665e-05,0.3638439402033061,0.08613345260468469,0.015119351242590886,0.005245952192014291,0.0027912570759037747,0.0014161458700246848,0.0006447231754792769,0.0006276603107712382,1.0520601660809257,1.385027833143229,-8.365148523318347e-05,0.39233323534940096,0.0978829763320867,0.01854070297310188,0.006169694363195232,0.002996540572355487,0.0014617124862347983,0.0006856977340783391,0.000663847334790742
113.12206860264095,1.0229239720469794,1.4186395771842184,-5.69984916916428e-05,0.42989707739448757,0.12066807903135075,0.028192785248495677,0.009343974345997862,0.003825018821779906,0.0016342248457381927,0.0007761949832495975,0.0007172122712438927,1.0202607044440049,1.3509590200487391,-5.7744320596506483e-05,0.372050409723198,0.09054271518943821,0.017188025591690956,0.005794870319005768,0.0028559920282281506,0.0014263416700006192,0.0007122256748559763,0.0006458510737305528,1.021225556746726,1.3745994255305902,-4.6395835403031276e-05,0.3878698657254972,0.09710245899534625,0.019042496173123823,0.006267800070643458,0.002989593200676989,0.0014305716997516159,0.0007261342249646695,0.0006793937934650059,1.021062276371158,1.355168234023921,-4.165011189546969e-05,0.37267500207845894,0.09018573745359033,0.016713179603225683,0.005562923954399234,0.0027870718408138846,0.001350081832809851,0.0006877312850421612,0.0006700950750181407,1.0209309991016382,1.3177004505257217,-3.2597562750438256e-05,0.34550925338304983,0.07900836822556326,0.013101195458572228,0.004524317082133559,0.002500280578722478,0.0012222047546621422,0.0006367199529281267,0.0006585432374492735,1.0220953212038015,1.3564424416201242,-2.7226913230682502e-05,0.37256006888951426,0.0898376334713428,0.01614722183193349,0.005330662675757249,0.0026863798677648487,0.0012651686827176065,0.0006789025743372699,0.0006957161859054671
114.96762086124544,0.9932951053048772,1.3882960315094244,-6.9315201366474794e-06,0.40739127747469644,0.1104817394941842,0.02465439988092017,0.008065302052231839,0.003367612606122273,0.0013903150229452614,0.0007463099400327577,0.0007424464464713669,0.9907877664593315,1.3221743750647281,-1.3025935929150448e-05,0.3525900082019672,0.08278455250989401,0.014874475424070511,0.0049941970218858964,0.0025347202389538214,0.0012144491323783882,0.0006831505739398222,0.000668882766250921,0.9916997893820015,1.34527520469158,-1.6175664927568682e-06,0.3675759823264214,0.08881779015976993,0.016519319422654492,0.005405088537054615,0.0026562937137518407,0.001218506028552935,0.0006986321165783403,0.0007013597106742689,0.9915414067635637,1.3262642019373427,1.0736804708001254e-06,0.35317291971615816,0.0824617722547046,0.014449537019956521,0.004793619948425898,0.0024814449058123043,0.0011473406003288723,0.000663298998584704,0.0006912780121570936,0.9914193426068931,1.289608118998184,7.095613464625423e-06,0.3274196818604409,0.07219664025059673,0.011240543577593222,0.0038933144861338594,0.0022334761447426518,0.001034670296817379,0.0006166654695334108,0.0006777786991357431,0.9925193867278886,1.3274845873719405,1.4898584391880157e-05,0.353053346596448,0.08214664872142968,0.013940483596200443,0.004595938912534408,0.0024019013532419983,0.0010742771714426463,0.0006591996726965576,0.0007153613383495454
116.83879476104428,0.9640570664375377,1.3574838969088427,2.97140727314537e-05,0.38521023528266213,0.10076053539584152,0.021397736035071734,0.006953000720675819,0.002959303474767419,0.0011606218767395472,0.0007020942799944039,0.0007526507907387113,0.9616993254481508,1.2929421164104529,1.961149375525366e-05,0.3334058895047983,0.07538099487347011,0.012743715687228548,0.004305033088418445,0.0022461752720472805,0.001014552927110518,0.0006419485757608353,0.000679779393197706,0.9625606564278337,1.315497473649027,3.0791977235515535e-05,0.34757181208199983,0.08091142215025601,0.014196688742702301,0.004661710492634602,0.002356134816086279,0.0010182477896894175,0.0006584085209136146,0.0007103692008195645,0.9624071287061072,1.2969139155934422,3.1736907574068825e-05,0.3339484696973919,0.07509049328377186,0.012366670613563361,0.004133725324030482,0.002205785148223918,0.0009562705000733304,0.000626431507404446,0.0006997915308226329,0.9622937472462352,1.2610834866543879,3.5048920127752725e-05,0.3095868893957306,0.06569521821379848,0.00952994702199715,0.003357517870909674,0.001992341250728371,0.0008582221611399358,0.0005844626234181451,0.000684724819613869,0.9633309018683078,1.298081623613347,4.488470938564971e-05,0.33382480813134113,0.07480640404875745,0.0119121037498862,0.003968251915221302,0.002144148276292646,0.000894015454496878,0.0006258846683087953,0.0007216692109455397
118.73595223540454,0.9352168737573947,1.326127704424161,5.7742504300942664e-05,0.3633759755738564,0.0915057888572705,0.018410180249597674,0.005995143379476389,0.0025915351467159908,0.0009486359486985639,0.0006455074728373406,0.0007454747300948857,0.9329980835553319,1.2631907538417657,4.448310379189127e-05,0.31451902790631214,0.06833513572191999,0.01078908228221242,0.003722009063786391,0.0019848346303877073,0.0008308270127307902,0.0005909781750603791,0.0006758773071130689,0.9338121506337911,1.2851924578773568,5.552672171779799e-05,0.3278785216180396,0.07338617439024406,0.012066449388737074,0.0040315963365918014,0.002083676177164326,0.0008333590601595345,0.000607488198836775,0.0007044091652485516,0.9336645621518334,1.2670446491030647,5.500088139431481e-05,0.3150230110855629,0.06807493729904034,0.010456741243318137,0.003577900685352459,0.001955190553376355,0.0007805882118389749,0.0005792076733419445,0.0006935638654690559,0.9335599510776743,1.2320551795525336,5.6074399568486674e-05,0.2920311222747147,0.05950785863200623,0.007963243400378614,0.002912123140176112,0.001772373869703859,0.0006971361077935755,0.0005421436279362497,0.0006774218586860477,0.9345370647080532,1.2681602770251261,6.716461879251253e-05,0.3148955693648697,0.0678202133309797,0.010054423719304846,0.003441412018095322,0.0019082699063334018,0.0007283904202423434,0.0005812277254138154,0.0007125729652305801
120.6594444137122,0.9067778492780849,1.2941521908556948,8.26985992612874e-05,0.341914482142223,0.08272583036401825,0.015680275403915752,0.005171793967505605,0.0022537735556763523,0.0007562294116291315,0.000581961635497208,0.0007206447805428141,0.9046934052755311,1.2328474178754052,6.621073369280443e-05,0.29595373107203465,0.06165567914784865,0.009004002723711584,0.0032314311764589047,0.0017431472441776436,0.000665268264732171,0.0005356395406054374,0.0006570525684277253,0.9054618885460888,1.2542868552329376,7.740621303221716e-05,0.3085214147855128,0.06625083394997894,0.010121550143688486,0.003499352329621232,0.0018306665549870306,0.0006664820075744818,0.0005512216294007008,0.00068288859268182,0.9053190260295628,1.2365834005864047,7.543398325010329e-05,0.2964205164283076,0.06142374860538878,0.008714003429473531,0.0031118584626905602,0.0017220066668799177,0.0006226897143662416,0.000526685201317863,0.0006720689504954554,0.9052235213579777,1.2024515584951774,7.484505832705187e-05,0.27477561794750377,0.05364343228587049,0.0065355082273058675,0.0025441379097388395,0.0015670656384245306,0.000553492908038468,0.0004945218935753187,0.0006554607908269883,0.9061445412716206,1.2376468025956584,8.715293145303689e-05,0.296289844136691,0.06119635836307771,0.008360693674552493,0.0030010347042589572,0.0016872733184002309,0.0005796878392355358,0.0005300991166316989,0.0006881219658183224
122.60963863132486,0.8787542705173448,1.2614806282786666,0.00010868787167679436,0.32084853221829907,0.07443165821327984,0.013199524020092593,0.004457573083522294,0.0019384214050575245,0.0005852612562584307,0.0005195925776581959,0.0006824587948482917,0.8767954797577571,1.2018380287125636,8.855807072040063e-05,0.27773038924423066,0.055353340931193665,0.007385236908321698,0.0028129848484082518,0.001514980571406636,0.0005191300822190238,0.0004822864860070412,0.0006265613477189371,0.8775217011602957,1.2227051826238775,9.972405117854619e-05,0.2895210459245923,0.059515961499669215,0.008357118242405509,0.0030438081824357937,0.0015914802567564583,0.0005191858882345439,0.0004964583655080071,0.0006493275504478717,0.877383683132487,1.2054556140391794,9.696722567399037e-05,0.27816145066328535,0.055147669110794884,0.007134661296295401,0.002715441241682188,0.0015002974404918162,0.0004835936195196464,0.0004754660735448236,0.0006390850249672077,0.877295781994204,1.1721997009075036,9.467945206914342e-05,0.25783961766998553,0.04811204310272072,0.005244149529757582,0.002234910499849543,0.0013708544101754953,0.00042796414628149844,0.0004479848514780657,0.0006223866642820444,0.8781633633160923,1.2064660884322673,0.0001080969872858396,0.2780279622269519,0.05494589955738,0.0068271837631366915,0.0026265525048578785,0.0014753517174763415,0.00044898982834448324,0.0004794247604081639,0.0006520451317302986
124.58691302758126,0.8511587031625911,1.2280303555412424,0.00013613522512098689,0.3001940318920493,0.06663584924615024,0.010963773242828306,0.00382661876081008,0.001643221251039323,0.00043649689497025614,0.00046566620675303683,0.000638368788409486,0.8493192210218771,1.1700833873199001,0.00011174316078904881,0.25986331853281736,0.04943926056297757,0.0059327366627814,0.0024449280082583396,0.0012985060391374368,0.0003924378394955796,0.0004361681916854559,0.0005898291534077858,0.8500056043515977,1.1903666187409438,0.0001232246947447558,0.2708919012350896,0.053193604103670224,0.00677311620917417,0.0026426977623630514,0.001363949163123927,0.000390807134022398,0.00044845276161468295,0.0006098095930036011,0.8498718066168077,1.1735817168117693,0.0001196978965246334,0.26025998419424573,0.04925855913768246,0.005718705294636489,0.0023665379323619777,0.0012886120920855507,0.0003631873909644523,0.00043064733515488023,0.0006000834944107653,0.849792315051349,1.1412211922982736,0.00011588465350265685,0.24123643799756495,0.04292565596055579,0.004090478567670411,0.0019633227970434516,0.0011822351805165277,0.00032002837988863913,0.00040749233869221877,0.0005837581542043088,0.8506085769740334,1.1745378013845928,0.00013031699770805374,0.26012425191248334,0.04908051561564811,0.005453606619200388,0.002296353584371306,0.0012714509445707213,0.00033582336668140774,0.0004345965849284141,0.000610530909075255
126.59164033982958,0.824012846979279,1.1937121295855564,0.0001590768657170086,0.279961097751601,0.059349433405512436,0.008973505792528808,0.003261059979821767,0.0013733339890692428,0.0003083318115526416,0.00042253925577077954,0.0005941271112248948,0.8222869114800144,1.137498433499817,0.0001305057596131796,0.24236017671153304,0.04392347257897444,0.004650494588535683,0.002111246992791243,0.001098212737147778,0.00028304130481862064,0.0003987990711735857,0.000551774552188697,0.8229348177992906,1.157184690229307,0.00014200855907276733,0.2526426259906825,0.047293626888795084,0.00537190350595294,0.0022792834380950173,0.001153533595107519,0.0002801750121636446,0.0004091937048884211,0.0005691605485497527,0.8228055011467816,1.1408761826977794,0.0001379497467186827,0.24272380860332085,0.043766334291205966,0.004469981425645788,0.002049583182640266,0.0010919406137737428,0.0002592657554247555,0.0003941527248941145,0.0005600039493098964,0.8227340469936747,1.10943310495809,0.00013296608969708677,0.22497336772316703,0.03809407166986125,0.0030787406428945552,0.0017143755790222127,0.001005956905087199,0.0002269683905911063,0.0003743164156637426,0.000544062015276946,0.8235022492216972,1.1417762109367078,0.00014792130145557718,0.24258640033232515,0.043610862747504066,0.004243760435822273,0.0019950567795315845,0.0010808029529543216,0.00023793377472957185,0.0003974216896509605,0.000568177765288398
128.62419870740857,0.7973439277077745,1.1584369995333703,0.00017203647903548815,0.260164941724193,0.052584616114544576,0.007231738171411515,0.0027471621726836,0.0011327213945887412,0.00019549306273791245,0.0003877135604485461,0.0005587685274285969,0.7957236860557138,1.1039982451938841,0.00013997717961782336,0.22523353445691818,0.0388176528514984,0.0035439365572631732,0.0017997721865871685,0.0009175316363167713,0.00018517335081109552,0.0003676409140422774,0.0005206458865948784,0.7963353167196545,1.123073167680706,0.00015133998779462052,0.23478610775599484,0.04182827782346187,0.004159359489315474,0.0019414297058384148,0.0009633904049719547,0.0001809813702735327,0.00037620205221059654,0.0005360856277651654,0.7962110587640023,1.1072534071256237,0.00014680988774662323,0.22556571358782562,0.03868338415460638,0.0033940110788788203,0.0017521492606992037,0.0009139156529652854,0.00016584897025990965,0.0003633227288659613,0.0005272718670880517,0.7961469876041123,1.0767526841409616,0.00014085826478403576,0.20906201991407156,0.03362909206125101,0.0022153676829927854,0.0014765407649828582,0.0008456607775684377,0.0001428686848025355,0.00034587195718890874,0.0005115546851069564,0.7968698750278416,1.108096349575844,0.00015595774094065226,0.22542720826350615,0.038548606013371636,0.00320294986463287,0.0017107429718615846,0.000907249390371802,0.00014970600541598062,0.00036552853673348974,0.0005333723642759586
130.68497167164747,0.7711775264172942,1.1221145196472764,0.0001666259586082858,0.2408236250111416,0.04634656032374375,0.005738110773977378,0.0022845504978335424,0.0009272632711341611,9.858969009369166e-05,0.0003582522396789127,0.0005315412808837264,0.7696562210383394,1.0694964414334456,0.00013293621081819485,0.20849798455693824,0.034127112499486106,0.0026162836215041477,0.0015122242596294553,0.0007622772013128005,9.869816645561719e-05,0.00033943600910867674,0.0004963308139238518,0.77023398432115,1.0879435323062232,0.00014347190838224233,0.21733787972994711,0.036802635166677,0.003137672541727205,0.0016301661517688227,0.0007999144359175234,9.39353762766557e-05,0.00034656346559370707,0.0005101182488556057,0.7701136259646905,1.0726273702223457,0.0001387407162951296,0.20880032589381406,0.03401417555549081,0.002493867457943184,0.0014761088456263555,0.0007604653628650796,8.343564202377456e-05,0.0003354942911385262,0.0005016725422256936,0.7700580189681303,1.043095159533622,0.0001322666895393964,0.19351551388291496,0.029535733947770506,0.0015040465719222118,0.0012516036206055773,0.0007069657327960481,6.809575645464685e-05,0.0003201383514461806,0.00048604739260250945,0.7707376959272324,1.0734109665367515,0.00014668693069502572,0.20866182096855496,0.03389904532509737,0.002334098901158046,0.001445058619278345,0.000756889191032105,7.142871874317371e-05,0.0003367782184761746,0.0005061893675254745
132.77435897984728,0.7455395113782975,1.084663940024131,0.0001389560372955551,0.22195428135576123,0.04063319382437487,0.004485269570922414,0.0018798728387393244,0.0007618072207446783,1.960222292496544e-05,0.0003339057043366444,0.0005048899233639308,0.7441103043748523,1.0339157332062014,0.000107016959827754,0.19216901494584052,0.029852891048231165,0.0018633443963884024,0.0012556788212088172,0.000637264346774388,2.6326755408914436e-05,0.0003149173617145252,0.0004723884834264568,0.7446562398799054,1.0517180054307598,0.00011610016261596253,0.2003140048893063,0.03221679636124175,0.0023024365375909294,0.001353194758981977,0.0006676299885525893,2.137857668271492e-05,0.0003212779747073829,0.0004846901028651162,0.7445402155454536,1.0369205169069473,0.00011147532506971251,0.192443008709394,0.02975956091140541,0.0017656052549829882,0.0012287618525411565,0.0006365055647744435,1.4655082676889905e-05,0.00031162015289655113,0.0004767545586696293,0.7444915872624773,1.0083853967678986,0.00010532691405822566,0.17834827875524478,0.025814925028595517,0.0009413854079067881,0.0010473949394385503,0.0005949951645030157,5.502971629066302e-06,0.00029784157354676924,0.00046152092008587775,0.7451317503609104,1.0376432905947413,0.00011804406368067773,0.19230524546622096,0.029662358610728974,0.001633498067238967,0.001206264739625538,0.0006348056743728956,6.101418369267308e-06,0.0003124015905505148,0.00047984881125683174
134.89275497731836,0.7204636677956627,1.0460122467558672,9.746664595301557e-05,0.20357309543079488,0.0354270233234975,0.0034569931776159274,0.0015395071392579375,0.000634532085619008,-3.481407510012188e-05,0.00031563950460878145,0.0004670389380733876,0.7191207568991478,0.9971861895277946,7.064734537661433e-05,0.17626099482808677,0.02598026678232245,0.0012730872582299194,0.0010394798734866728,0.0005411471148100911,-2.4537248808685253e-05,0.00029657416487865123,0.00043824562337133315,0.7196362542878102,1.0143252223408254,7.747008262287519e-05,0.1837295475494112,0.028055686724740004,0.0016406061079323477,0.001119299636532844,0.0005657677702939092,-2.9039938497889534e-05,0.0003024057508852487,0.0004489389267119112,0.7195235295203439,1.0000624418071589,7.366812758804236e-05,0.17650810949495235,0.025904684460365188,0.0011972076918116354,0.0010198244675625463,0.0005411064370926827,-3.2806862905111064e-05,0.0002938897831432405,0.0004414765839545694,0.7194826979699873,0.9725549716444927,6.839400895537089e-05,0.16357313856135625,0.022452800580502596,0.0005170478558231265,0.0008740856044791676,0.0005088154644356589,-3.731703832411574e-05,0.00028168099848161995,0.0004273109632215987,0.720084748352936,1.000723482726775,7.832178846827846e-05,0.1763720853615448,0.0258234728435932,0.0010890745936262918,0.0010038275929031095,0.0005406992848704325,-3.833425741137944e-05,0.00029480637786183394,0.000443647137787617
137.04055941136164,0.6959888790040203,1.0060903916962158,5.769869245369662e-05,0.18570352993902553,0.030686189119726953,0.002629256229405539,0.0012632111433116527,0.0005338325294238928,-5.8724663637265864e-05,0.00030011843325725683,0.0004073428982469383,0.6947254184700515,0.9592402310649517,3.837123617365594e-05,0.16079502409518057,0.02247155516420893,0.000826695001164015,0.0008659194435409811,0.00046344383455889813,-4.708739046484156e-05,0.00028143089296180486,0.0003831855338412554,0.6952126864955848,0.9756972898805085,4.294206052186795e-05,0.1676063146087416,0.024280159868221504,0.0011321734987300841,0.0009306947317056507,0.00048388919907809514,-5.048531562939565e-05,0.0002869568687654831,0.00039208050024979764,0.6951045989448974,0.961985997545096,4.0058221842782685e-05,0.16101639408183435,0.02241156009558111,0.0007696064158995723,0.000851660653554734,0.00046432362630777403,-5.215333581695698e-05,0.0002795292860181298,0.0003855639099363502,0.6950697855486265,0.9355379595602165,3.606453196959754e-05,0.14920985387693075,0.019413066521766848,0.0002133684221882702,0.0007354008960356041,0.0004392702789360661,-5.3274927918799245e-05,0.0002685157052953217,0.0003728325922978173,0.695638100739422,0.9625845320510682,4.2836349794487335e-05,0.16088330155385164,0.022344659932248333,0.0006820600752907812,0.000840909202070676,0.0004653166109048021,-5.509069455336675e-05,0.00028067835732949767,0.00038699227666829007
139.21818283325922,0.6721714538670006,0.9648195569422708,2.982860205803771e-05,0.16838501058202004,0.026355874247629373,0.001972701769756897,0.0010452874310704831,0.0004526683360916614,-5.548033636094059e-05,0.0002746984311603257,0.00031849242134722715,0.6709794598624934,0.9200003917193222,1.7103655647917284e-05,0.14580468864560964,0.019275336250483638,0.0005002614059449245,0.000732117850054257,0.0003984661367204079,-4.473835180645143e-05,0.0002571979093125665,0.0002989926402475877,0.6714413952575157,0.93575553227606,1.9835822854155062e-05,0.15197961931576762,0.020838023112964787,0.0007519220056255067,0.0007846518765697411,0.0004156721744243082,-4.701404892054897e-05,0.00026241731071795064,0.0003061217078417585,0.6713368489700262,0.9226134638005057,1.7744005424432376e-05,0.14600236815212617,0.01922871978795586,0.00045869152926747946,0.0007222443127808507,0.000400120863889544,-4.710014477924738e-05,0.00025604912049455964,0.0003007384508196003,0.6713090864513542,0.8972586343341473,1.4975269229242532e-05,0.13529095145111933,0.0166465858399386,8.151372001973236e-06,0.0006294382042085362,0.0003805861213605742,-4.594633702599458e-05,0.00024640965856026703,0.00029024065749850674,0.6718463876080712,0.9231500784142852,1.912599185465569e-05,0.14587376809781769,0.01917446913892764,0.0003880485022382015,0.0007148651505947018,0.0004025969474751087,-4.765993397779427e-05,0.0002576219276808708,0.0003017509600888837
141.42603849528837,0.6490943922392414,0.9221130491833058,3.129967607687707e-05,0.15166061458117977,0.02238043326057331,0.0014603088322231784,0.000899750866573725,0.0003858646943963238,-6.086970098742658e-05,0.00023192180627944103,0.0002421493987748235,0.6479653655881688,0.8793822153905951,2.1398764706170725e-05,0.1313278464806534,0.01633981653130309,0.00027347164842407063,0.0006549159456496293,0.00034323920007726607,-5.194039622388078e-05,0.00021692158857632835,0.00022556926864250273,0.6484046299402952,0.8944148421392135,2.329767136270202e-05,0.13688850793998444,0.01767619522821167,0.00047784628227392025,0.0006971366129953837,0.0003581022043402311,-5.311147805155996e-05,0.00022127983982329636,0.00023138885178747106,0.6483028729205744,0.8818613545836019,2.1276595960918006e-05,0.1315038294676963,0.016304314803101124,0.00024330933076046048,0.0006481030349180006,0.00034593341374161246,-5.2093735816836705e-05,0.00021598902275596723,0.00022668855274315678,0.6482821372063765,0.8576357104808505,1.8263040749472018e-05,0.12185189653870937,0.014103149413853131,-0.00011795304462482932,0.0005737200393174957,0.0003305197665248884,-4.939277115495983e-05,0.0002082471610793774,0.00021802443747346927,0.6487917585160506,0.882337364316837,2.136659484857748e-05,0.13138156845637244,0.016260826419717003,0.00018579481978246755,0.0006428130023419756,0.0003496575622269579,-5.1102319049331936e-05,0.00021761774073691625,0.00022758564878875293
143.6645477527123,0.6267590158711563,0.8778210647848779,3.464459377702885e-05,0.1355697921596793,0.018776973525565906,0.001065371250157378,0.0007758635278603855,0.0003095141486216988,-9.856752018729551e-05,0.00018820471053119915,0.0001987521078080272,0.6256859726422491,0.8372404956054657,2.7142939914455598e-05,0.11739822814162804,0.01368452274006928,0.00012435478724529797,0.0005870294686015382,0.0002783046127965959,-9.007780424924736e-05,0.00017694972703633446,0.00018439808001075578,0.626105468281751,0.8515279450983521,2.8597310483655835e-05,0.12236828583303962,0.014814025718218804,0.0002876694200689304,0.0006205637885342844,0.00029026527907798983,-9.112498762653202e-05,0.00018016641385019128,0.00018942384565181548,0.6260060378629004,0.8395833966910676,2.657577761954136e-05,0.117554599414517,0.013658276049339061,0.00010247260216140248,0.0005823406539413645,0.0002815093427809259,-8.871844281951806e-05,0.00017616908610886453,0.0001851842917416157,0.6259916014900955,0.8165270120011165,2.357270794316807e-05,0.1089243389740321,0.011803685456226723,-0.00018401958107378853,0.0005231359395222707,0.00027060448883234935,-8.3815463683221e-05,0.00017026762529082274,0.00017774145319578697,0.626477735036725,0.8400010474671664,2.596966953979171e-05,0.11744083532355593,0.013624044943480301,5.489415499679515e-05,0.0005781047918834282,0.0002860090976182489,-8.632829090102334e-05,0.00017744607565247714,0.00018579681800620247
145.9341373627847,0.6052132121672894,0.8318419721901079,3.038393668499319e-05,0.12016034438465663,0.015580536675932144,0.0007462199869016763,0.0006397824208045227,0.00023890451729685543,-0.00010381837491389817,0.00014218624492278478,0.00014461379964042368,0.6041896865124975,0.7934779338906855,2.5256761968274162e-05,0.10405814612207097,0.011344722366188066,1.6191633772516944e-05,0.0004972135215813734,0.0002170746144799553,-9.658165692933077e-05,0.00013531027873486272,0.00013356885062574387,0.6045894985489366,0.806995748880599,2.6157210881626964e-05,0.10846255965497115,0.012287371678511431,0.00014341556972392118,0.0005228682915043599,0.00022628107612678668,-9.729410680447808e-05,0.00013736579546809948,0.0001372984998445416,0.6044926997470195,0.7956824154818646,2.4570630909710933e-05,0.10419669338285108,0.01132607707832718,-2.5446301472664875e-07,0.0004937304156972342,0.00022034050096357162,-9.424767189698149e-05,0.00013453041468272804,0.0001340444927639147,0.6044851635826538,0.7738378710248054,2.2047410907623907e-05,0.09654713213260657,0.009783520814716543,-0.00022370052064200197,0.00044748305136935754,0.00021311270657533354,-8.831925821591259e-05,0.00013062323567030032,0.00012834315037734564,0.6049497892937431,0.7960444191915963,2.359115992577982e-05,0.10409309161187828,0.01129967957430022,-4.023133726447766e-05,0.0004897943453766198,0.00022466982315942765,-9.099373923649702e-05,0.00013544361420576308,0.00013423618456985713
148.23523408275926,0.5845550553809916,0.7841337519356677,2.183381887223627e-05,0.10546465764566029,0.012763657905131405,0.00047794008907940634,0.0005110116042180857,0.00018370434251590363,-7.79769717783912e-05,9.712341328686781e-05,8.859890319217535e-05,0.5835766258114066,0.7480557377059784,1.8802693371798627e-05,0.09133606720180824,0.009294935751255118,-7.302453472751255e-05,0.0004057113254783197,0.00016887109178374664,-7.299852471983211e-05,9.4167128223323e-05,8.124855720482599e-05,0.5839589232811666,0.760778499997988,1.9296465053504976e-05,0.09520104179936137,0.010069911661521942,2.30856426891033e-05,0.0004246638254087023,0.0001755894991545805,-7.325912917590519e-05,9.51509066096695e-05,8.37922092842437e-05,0.58386444959982,0.7501190545372493,1.8135244447542918e-05,0.0914584810667719,0.009282139559584351,-8.558037849174863e-05,0.00040296594697675296,0.00017149947961309659,-7.027623377141907e-05,9.360016032227124e-05,8.149178076354336e-05,0.583862870508219,0.7295308874024884,1.6316197585477565e-05,0.08474614617166867,0.008017911639297205,-0.0002559583800187964,0.00036757877601367115,0.0001666493402387967,-6.464984461723619e-05,9.156829469738546e-05,7.782159573785527e-05,0.5843091111989568,0.7504285296024793,1.709055018634367e-05,0.09136641037002244,0.009262421539000565,-0.00011949315274683996,0.0003988897275868722,0.00017492606893666752,-6.673995794276184e-05,9.414089908899205e-05,8.167441564735156e-05
150.56827817486612,0.5648695906403186,0.734640293752624,1.2641667657826205e-05,0.09150548197975121,0.010302236500570452,0.00025197071471521346,0.0003944155409495404,0.00014491899505437723,-3.513147073517186e-05,5.833954561262726e-05,3.845324491304476e-05,0.5639311476265367,0.7009213339344719,1.1044149889226054e-05,0.07925220702695188,0.007512395341204461,-0.0001497319490870787,0.0003185836750172757,0.0001345265261853466,-3.32497656844984e-05,5.83753907807538e-05,3.472133312874912e-05,0.5642981060816674,0.7128225259444326,1.1222789328058343e-05,0.08260464894693194,0.008138625549290433,-7.977344172280658e-05,0.00033211779047840056,0.0001391429848319891,-3.298782362596807e-05,5.860610844118802e-05,3.609369545920923e-05,0.5642044369207749,0.7028407943680698,1.0481556085038125e-05,0.07935986656604584,0.007504017714498354,-0.00015935205621572874,0.0003163634749764271,0.00013627878827423792,-3.067757988960624e-05,5.80693335079921e-05,3.485096267718448e-05,0.5642095688685473,0.6835547033676573,9.408399836576844e-06,0.07353935062564773,0.0064854125926840705,-0.0002853492067110604,0.0002899714005726654,0.00013256598979054647,-2.6391571892430807e-05,5.7558451274750336e-05,3.3035153149633035e-05,0.5646374956688381,0.7031006597085141,9.603118025828126e-06,0.0792800859942327,0.007489891388944551,-0.00018788876484345258,0.00031213270231351774,0.00013817118833896948,-2.7099399069111987e-05,5.8579873135731125e-05,3.487623407801465e-05
152.93371260233062,0.5462315100415751,0.6833053804226217,4.68652498808868e-06,0.07830658034972518,0.008170688734946085,7.073817697207667e-05,0.000291588306216268,0.0001189940065408524,6.8095154694666684e-06,2.963528211222058e-05,7.01137095222369e-07,0.5453309470883111,0.6520208604542971,4.328704000608075e-06,0.06782660240595022,0.005973269547323991,-0.00020988007414045153,0.00023814569653546024,0.00011131656379736401,5.947528516848809e-06,3.133116702589953e-05,-1.7702058302949925e-07,0.5456832736688673,0.6630728851404012,4.275470906770055e-06,0.07069459992965815,0.006469119988786168,-0.00016124523185938506,0.00024741694779536317,0.00011442853839050063,6.801042219269844e-06,3.1067634904102145e-05,2.475658974446182e-07,0.545591493285916,0.6537930790191788,3.956095336996136e-06,0.06792085087491462,0.005967912205507767,-0.0002171656248089591,0.00023648282404998124,0.00011225958513625427,8.114908039557548e-06,3.124563335027556e-05,-2.2455761217298424e-08,0.5456020732829034,0.6358568301343631,3.355650086147262e-06,0.06294456905983802,0.005163446296049713,-0.0003069284533767828,0.0002174271895479806,0.00010903373236692448,1.062370037286196e-05,3.1767954490795574e-05,-4.914175624286114e-07,0.54601471103003,0.6540071269649622,3.1506736056986925e-06,0.06785424273693128,0.005958788169416461,-0.00024074705433412856,0.00023243011941667194,0.00011264055194846742,1.1236848577247856e-05,3.178308165169342e-05,-9.173889741102002e-08
155.33198843136395,0.5287203578066763,0.6300858706238681,-8.288632404306525e-07,0.06590114873320946,0.006341226092424178,-6.0091179531308e-05,0.00020445616460974936,0.00010115874008554921,3.5892754783649774e-05,1.1508371438677959e-05,-2.106283527909521e-05,0.5278537040602802,0.6013118273160194,-4.181407280249244e-07,0.05708740552628809,0.004652069882849338,-0.0002460940420314882,0.00016777246014883004,9.506570011433224e-05,3.291032446639572e-05,1.3778995379240423e-05,-2.026658412069125e-05,0.528192624785834,0.6114868114372491,-5.810107628745054e-07,0.05950035176043478,0.005035355508564297,-0.00021398402883121413,0.00017396205092726024,9.700527380394525e-05,3.4082612713315357e-05,1.3400655681796801e-05,-2.0298024806629293e-05,0.5281022299885824,0.6029335854991621,-6.922493543531483e-07,0.05716943535190577,0.0046488664451201705,-0.00025129787094484775,0.00016670864171924657,9.521142076504567e-05,3.448042142787301e-05,1.3952210804252866e-05,-2.0052106199911604e-05,0.5281182563373757,0.5863956517496347,-8.452765102810255e-07,0.052986740095391484,0.004028368037924466,-0.000312286143631697,0.00015351625561362578,9.218132820935812e-05,3.531221782142599e-05,1.4879823352939941e-05,-1.9636223560774002e-05,0.5285156334791564,0.6031052300086763,-1.23815472548056e-06,0.057115729224018065,0.004644098456478829,-0.00026997020311682785,0.00016329527962557713,9.458113654562075e-05,3.694216640440259e-05,1.4395614439686578e-05,-2.008662889496807e-05
157.76355942917263,0.5124143699306347,0.5749632801552125,-4.233268727661439e-06,0.05433670968692823,0.004787968837202516,-0.00013772007175259654,0.00013658300005876304,8.616881969714911e-05,4.794169067693304e-05,2.2082631942266984e-06,-2.7716530920818526e-05,0.511581104160768,0.5487747562671323,-3.323500170912593e-06,0.04707506319339106,0.0035265437163703043,-0.0002531987551992814,0.00011164792175080219,8.119704032401616e-05,4.394325191242149e-05,4.176317296982419e-06,-2.6206909716300967e-05,0.5119066134726046,0.5580446183206229,-3.634274433077832e-06,0.04906420426161336,0.003814300622044877,-0.00023330134203724273,0.00011576334488495887,8.241744917903284e-05,4.524399243476711e-05,3.8098621194724894e-06,-2.6550781803187765e-05,0.5118182803396634,0.5502429562376471,-3.577718754374845e-06,0.04714564052110722,0.003524676457362476,-0.0002567223101019563,0.0001112640935644799,8.089243715924747e-05,4.490910494996047e-05,4.456147958042202e-06,-2.6036722154015484e-05,0.5118391607541465,0.5351522753317999,-3.431532875524159e-06,0.043702090355803414,0.003059687141407988,-0.00029587564945324126,0.00010261446469709545,7.811942138063736e-05,4.454454151514857e-05,5.327007965316141e-06,-2.5253198710757308e-05,0.5122217646759357,0.5503762222532314,-3.883342766122185e-06,0.04710437773627177,0.003523639438810886,-0.00027076712131911187,0.00010879347328228631,7.981129093126902e-05,4.6712749077816597e-05,4.785692363352446e-06,-2.6002294506595447e-05
160.22889151744184,0.4974031888841321,0.5179488216432467,-5.919777390500192e-06,0.04367371673354916,0.0034908448424295396,-0.00016551074619692465,8.897504962094232e-05,6.997735643604486e-05,4.62774666183448e-05,-1.4409382499568546e-06,-2.39127642913275e-05,0.49660278540313635,0.494418744569674,-4.90650782387881e-06,0.037841354785006956,0.002581003771218098,-0.00023152692339309736,7.224056030519493e-05,6.604774043557646e-05,4.223812146512798e-05,-1.871693949987993e-09,-2.246854944610445e-05,0.49691634575162197,0.5027558820719509,-5.257448924649142e-06,0.03944013171873347,0.002789528756489944,-0.00022004444581416406,7.504097149476743e-05,6.674231114792587e-05,4.33614273429193e-05,-2.412741185216768e-07,-2.2748039110306414e-05,0.4968283757567327,0.49573036340354604,-5.087976610465452e-06,0.03790087263238205,0.002580017499915984,-0.000233786510330133,7.235859602132091e-05,6.552035506724943e-05,4.271893004309685e-05,1.9787414867749702e-07,-2.229245960305663e-05,0.49685552755145684,0.4821356871546007,-4.855231280614548e-06,0.03513750269048277,0.0022438021272306046,-0.00025734428866021564,6.681062113897495e-05,6.317144990905228e-05,4.178174598965273e-05,8.223492749758014e-07,-2.1481013517790335e-05,0.49722276104021124,0.4958293410268344,-5.185511174202188e-06,0.037870689522372145,0.0025820422877406942,-0.0002437200930030707,7.081959206245082e-05,6.441102776230851e-05,4.3892374218729246e-05,4.314570495003115e-07,-2.2219420738149658e-05
162.72844791686157,0.48378316424484813,0.4590809482980401,-6.34179739139572e-06,0.03398349002870529,0.002435841545301918,-0.00015424219782487892,5.780205540069379e-05,5.118508205936823e-05,3.732176193584583e-05,-2.003539775561928e-06,-1.621313574696996e-05,0.4830134896089943,0.4382791850424746,-5.4266628547093005e-06,0.02944766593304999,0.0018072326235067796,-0.00018817792875149188,4.6553387568366506e-05,4.843042728385716e-05,3.396065773371881e-05,-1.163419230248146e-06,-1.510198992940807e-05,0.48331511888742523,0.44565675048665493,-5.669392938886453e-06,0.030691854592269436,0.0019516874086938046,-0.00018205323096889904,4.861558888943925e-05,4.8765614614558986e-05,3.483196945667832e-05,-1.3452347054303205e-06,-1.5344366399322264e-05,0.4832283209418395,0.4394314841747943,-5.516292050085e-06,0.02949611267795609,0.001806814707361194,-0.000189513642152549,4.70933681767527e-05,4.788631619426014e-05,3.413097291899126e-05,-1.0754168224119356e-06,-1.4960737607953378e-05,0.4832606177457602,0.4273811114804809,-5.202605373449786e-06,0.027348932341906267,0.001574375752082127,-0.0002026883212165624,4.372917515172769e-05,4.6066012753326846e-05,3.303506145180567e-05,-7.829593769941235e-07,-1.4412718404298434e-05,0.483612115548985,0.43950074247952065,-5.448065811489553e-06,0.029474997651572167,0.0018108447921023022,-0.0001960181565310031,4.646455795569585e-05,4.700555514836073e-05,3.479105472370777e-05,-9.5214990779014e-07,-1.4943127647255493e-05
165.26270805409337,0.4716569468490083,0.3984133269994192,-5.36171538550411e-06,0.025344111160426414,0.0016099137609730594,-0.00011954376896113177,3.536397747601278e-05,3.204427551728724e-05,2.6265923153925583e-05,-1.509912972797999e-06,-9.668857173925089e-06,0.47091796531587055,0.38040635024985303,-4.6885419320554656e-06,0.021961736535487254,0.0011988402210230103,-0.00013448220511441653,2.8247976262765394e-05,3.0413916788219798e-05,2.3775499333927222e-05,-1.1390872710917065e-06,-8.961312598174946e-06,0.4712095674023256,0.3867987362525656,-4.8243457444828965e-06,0.022890025815925807,0.0012932586343060125,-0.00013158363100293158,2.9736836293517968e-05,3.056786192891672e-05,2.4393310978249193e-05,-1.253167051219909e-06,-9.10136386696864e-06,0.4711229818636371,0.3813972338758404,-4.70917756690276e-06,0.021999083450964695,0.0011988208822147908,-0.000135331121303449,2.8874430503436964e-05,2.9994176982670856e-05,2.3809407927118515e-05,-1.1395086587786582e-06,-8.893963393052719e-06,0.4711596766512121,0.37093808999621863,-4.450649363252799e-06,0.02039904633910519,0.001047275964130402,-0.0001421294994596725,2.6917305205423685e-05,2.8826333733748412e-05,2.2865529641402732e-05,-1.0465341203560543e-06,-8.536022155983053e-06,0.47149561006063373,0.3814414432621833,-4.580801927214591e-06,0.021984800042270367,0.0012037246739569462,-0.00013926223802075065,2.8820947855402245e-05,2.9550928690135024e-05,2.4093749180044615e-05,-1.1206293862484487e-06,-8.859115689178924e-06
167.83215270629654,0.4611314336304531,0.33600271479576654,-3.1527594770425892e-06,0.017839775422586652,0.0009926077738632096,-7.759398436150473e-05,1.5486936762115408e-05,1.679657469696424e-05,1.5276782600432535e-05,-9.632656789634608e-07,-6.195953794841942e-06,0.4604202334071806,0.3208538644913489,-2.748347352787948e-06,0.015457198928313626,0.0007430747843443471,-8.256304035671221e-05,1.146060498072399e-05,1.5982342612826534e-05,1.3748111653891324e-05,-8.117274304046435e-07,-5.810777969255397e-06,0.4607011954722836,0.32623649244625824,-2.829954536603209e-06,0.01611124555256603,0.0008002033412401996,-8.141914665957834e-05,1.2414655003677548e-05,1.604207016800346e-05,1.4103255492246031e-05,-8.784927761139801e-07,-5.897093560154578e-06,0.4606170116064391,0.321681812718338,-2.7365498130507213e-06,0.015483893201668103,0.0007433217130351944,-8.316912503641712e-05,1.197311625653115e-05,1.576752431809728e-05,1.374289786115883e-05,-8.595974642358756e-07,-5.79184952171727e-06,0.46065767947951725,0.3128599412263572,-2.5449193349052097e-06,0.014357204764749821,0.0006520683725795277,-8.631265967097182e-05,1.1039084295357299e-05,1.5130960529283921e-05,1.30877372690115e-05,-8.473001211635862e-07,-5.591341874845705e-06,0.46097838206640845,0.3217060209922359,-2.5945947658451255e-06,0.015474315522045656,0.0007479886214958354,-8.538124999144194e-05,1.2257597939433797e-05,1.5747744087555982e-05,1.379399568013506e-05,-9.128831149671283e-07,-5.721096983222747e-06
170.43726940311848,0.4523080949485916,0.27190672443942804,-6.758838998731941e-07,0.011558515847250561,0.0005525545707221549,-4.11945111951884e-05,-1.6917826391254715e-06,8.380209916940698e-06,5.507812476144911e-06,-6.222830383968417e-07,-4.5875413437608984e-06,0.4516236397610952,0.259676303913825,-5.522178553087987e-07,0.010012312935612895,0.00041681419318930965,-4.1761676028289225e-05,-3.499564138968041e-06,8.038749647561137e-06,4.709452924006961e-06,-5.178997357805439e-07,-4.4196676793687765e-06,0.4518950315311541,0.2640256946875033,-5.684456606059736e-07,0.01043666645969376,0.00044762609589351954,-4.149700328170154e-05,-3.0509337962756847e-06,8.108783651116176e-06,4.895564701502987e-06,-5.783798969058344e-07,-4.453765015157212e-06,0.45181170718112096,0.26034025345640444,-5.137081979446436e-07,0.01002940698701534,0.00041707772735824944,-4.2212450086854195e-05,-3.1436835095972153e-06,7.987243275936778e-06,4.689657572255589e-06,-5.759843693117501e-07,-4.3982318171953345e-06,0.4518557238981826,0.25320027035572595,-4.561442346746354e-07,0.009298183230420207,0.00036812801633280496,-4.344167814685369e-05,-3.384383191185466e-06,7.727486864606198e-06,4.360194231955636e-06,-5.460045897135959e-07,-4.261983414075641e-06,0.45216256935046356,0.2603498560195563,-4.000291908995025e-07,0.010023108240529282,0.0004207548643150202,-4.338468288291928e-05,-2.8256642797824425e-06,8.169449267301278e-06,4.726447125101376e-06,-6.155409985509799e-07,-4.345110938207264e-06
173.0785544524413,0.4452779304622393,0.20620123119852782,7.524215674229812e-07,0.00658391642796775,0.0002552748706525262,-1.6984102047271094e-05,-1.0544483104180135e-05,5.462319469346715e-06,-1.0148344678215885e-06,-4.1696374116179993e-07,-3.060835858099267e-06,0.4446180248810631,0.1969455819175333,7.721339696009259e-07,0.005701439911562027,0.00019344923885582878,-1.6126677759260293e-05,-1.104289936635409e-05,5.237351870669915e-06,-1.343679675989616e-06,-2.784954333850025e-07,-2.991771169449942e-06,0.4448806255677012,0.20023965681711947,7.945632737520457e-07,0.005943536076547276,0.00020730755050265683,-1.6248545910572512e-05,-1.0933396521758564e-05,5.340429337547428e-06,-1.274638540418796e-06,-3.2746306045566786e-07,-3.0297154408330125e-06,0.4447982900492055,0.1974449988795523,8.044210014654248e-07,0.005710939028925195,0.00019369085794246476,-1.6469094385287825e-05,-1.0845194659835765e-05,5.294589504659585e-06,-1.3767679696565436e-06,-3.183972096634636e-07,-2.965507972099286e-06,0.4448447522011131,0.1920296979551327,8.131612459594088e-07,0.005293321410058676,0.00017191177966488887,-1.678387357583995e-05,-1.0714914842403698e-05,5.181125869427412e-06,-1.4552728653140027e-06,-2.936407302305005e-07,-2.886562463611725e-06,0.4451387313892734,0.19744560973004505,8.738733852228445e-07,0.00570707930584284,0.00019594165304061734,-1.7047837790944432e-05,-1.0585389371471207e-05,5.505327245105112e-06,-1.3277542943298313e-06,-3.5457194525148153e-07,-2.929391940559712e-06
175.7565092265132,0.4401195914081538,0.13900928167051735,7.659592303176519e-07,0.0029776655703199696,7.760027186429009e-05,-4.89871807865066e-06,-8.23683558433515e-06,3.5372563059744993e-06,-2.438340988301489e-06,-2.112001913647559e-07,-1.304732904209082e-06,0.43948014165115185,0.13277965478050208,7.553132848186274e-07,0.002578572986010824,5.743517322007685e-05,-4.08706760113593e-06,-8.290317268606005e-06,3.405679130258309e-06,-2.5351042096848228e-06,-1.1288974696958847e-07,-1.2985227803175495e-06,0.4397355453875212,0.13499827535945302,7.639480487217369e-07,0.0026880463426803853,6.185386920029233e-05,-4.259246382945361e-06,-8.307700369033388e-06,3.47835535696302e-06,-2.502299812943244e-06,-1.3981386454140122e-07,-1.3090277745142928e-06,0.4396538489303344,0.13311436407567206,7.54932744306501e-07,0.002582722361702909,5.756891712522395e-05,-4.263341277420246e-06,-8.200938407561372e-06,3.446807668402294e-06,-2.5285866205778543e-06,-1.3275147122632653e-07,-1.2912909793513607e-06,0.4397019679051823,0.1294632502269502,7.490554937528341e-07,0.0023935888627787134,5.07908277422166e-05,-4.224114147601337e-06,-8.016381756899002e-06,3.3922991073035194e-06,-2.5423527007327766e-06,-1.1290509218392403e-07,-1.242331182752532e-06,0.4399860648466299,0.1331114463340286,7.793733476747266e-07,0.002580889712737817,5.8594033599571945e-05,-4.493736323095736e-06,-8.056496771000206e-06,3.5638117477468874e-06,-2.5076659600988076e-06,-1.5786166236955632e-07,-1.2544705175788216e-06
178.47164320056828,0.43690806766440293,0.07051113161735668,1.798634611864748e-07,0.0007706954014428587,6.322975937038127e-06,-6.846628041126566e-07,-2.14190536455029e-06,8.87839462635041e-07,-6.438785731346246e-07,-4.9554852505412875e-08,-2.9939989878653457e-07,0.43628205980474655,0.06735368501085874,1.679588557846324e-07,0.0006680776510676626,3.4244285048955068e-06,-4.360325909274746e-07,-2.1585309942140653e-06,8.457817983740564e-07,-6.701423206088775e-07,-1.3513813685819275e-08,-3.0041103759864115e-07,0.4365323216127725,0.0684787078562445,1.7185662078354799e-07,0.0006962393421071013,4.058733210275676e-06,-4.940206928181185e-07,-2.1634614770786826e-06,8.710060892528952e-07,-6.562385497943152e-07,-2.5352237729225653e-08,-3.000950950933367e-07,0.4364500759354274,0.06752310976100602,1.5960188105612143e-07,0.0006691092674708363,3.476168826119347e-06,-4.818821305919771e-07,-2.12502066727167e-06,8.559719412320292e-07,-6.671541177004638e-07,-2.074326901251607e-08,-2.8626157863454566e-07,0.4364991433195478,0.06567098186141397,1.6598911028914186e-07,0.0006203658112702684,2.5950678371606174e-06,-4.341130556464316e-07,-2.061016995525524e-06,8.373873523274511e-07,-6.676287070899668e-07,-1.8345960193904117e-08,-2.794852380599633e-07,0.43677683620567725,0.06752092995007467,1.737338470507745e-07,0.0006686933426386686,3.7229441084263408e-06,-5.240734140435163e-07,-2.0763763912663243e-06,8.812906216963755e-07,-6.57462074194809e-07,-2.96431569851485e-08,-2.887886690742957e-07
181.22447254166187,0.43572382759646666,0.0009163274572389982,2.2003598140261997e-09,1.33726000784059e-07,-1.303909174882194e-09,-2.3304357350897104e-09,4.6091879090466147e-10,-2.9649663173258703e-09,-2.0296035663846353e-10,1.4572434702763978e-09,-1.9485818588125172e-09,0.43510155347855767,0.0008752761074536982,-1.7980568809417096e-10,1.1574893214270546e-07,-1.5048689326880611e-09,3.9532308120783264e-10,-9.549933578933756e-10,-1.9822302165958666e-09,-3.0531025403127593e-09,-1.269225055610559e-09,-3.4485097733785097e-09,0.4353498726396343,0.000889903099596257,1.2957040897032078e-09,1.2264976345649794e-07,-6.71892298592634e-10,-2.241097019227173e-09,-4.850779423750747e-10,-5.345799968792119e-10,-1.2756628009608493e-09,-8.242387677536669e-10,-8.661442228918351e-10,0.4352687861793457,0.0008774868099863402,-1.9557607775369184e-09,1.1489466590268958e-07,-1.059593399111165e-09,-4.6730244024321734e-09,-4.436461692915403e-09,-3.925563560034877e-09,6.220967733130218e-10,2.8924335824688946e-09,-3.406937540179636e-09,0.4353178378950474,0.0008534157236492146,-1.6510900028790086e-10,1.0862072808519023e-07,-2.8084244042675446e-11,-2.8210662623754422e-09,-8.215392754451214e-10,-2.306918471336556e-09,3.767847922951808e-09,1.1738584020550277e-09,2.1190735216316615e-09,0.4355932167566066,0.0008774642028577216,-5.411221909061738e-10,1.1521021130142204e-07,6.9337051007394e-10,-1.5019325467514562e-09,4.0948385037075207e-10,-2.3040706038954227e-09,-2.5175126870340803e-09,-4.849886728875601e-10,6.261217589334275e-12


==> figdata/pipe/retau_180_les_r1.2_long/hom_diss_ktheta_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.228883475547285,,-1.8922026924299945e-06,-1.2597555209117047e-05,-1.9361070133869252e-05,-2.0056162697833574e-05,-4.9801527750750334e-05,
-34.701546057501524,,-2.001465010500761e-06,-1.3233186755208967e-05,-1.9839914663534556e-05,-2.0382898303503095e-05,-5.049061052590288e-05,
-33.230883926956075,,-2.261547130097534e-06,-1.4706212208319452e-05,-2.0707186618276852e-05,-2.0832707240269786e-05,-5.135544638669697e-05,
-31.814779593184646,,-2.6601666504392407e-06,-1.6947370383214362e-05,-2.193323308953165e-05,-2.1397599315961972e-05,-5.238708847518783e-05,
-30.4512236007021,,-3.187107014615942e-06,-1.9897146200769833e-05,-2.3491558162722343e-05,-2.2070410785520515e-05,-5.35775284173389e-05,
-29.13824970811975,,-3.833495948101225e-06,-2.3501413574578844e-05,-2.535836028738014e-05,-2.2844553765644156e-05,-5.4919088536681e-05,
-27.873999709290047,,-4.592674056825233e-06,-2.7714324176021983e-05,-2.7512205319372893e-05,-2.3714100413538358e-05,-5.640518954785684e-05,
-26.656637005113662,,-5.459895965810178e-06,-3.249756760853332e-05,-2.9933961088306656e-05,-2.4673585670111484e-05,-5.8029539428792294e-05,
-25.48445463878064,,-6.432635494368404e-06,-3.781980890582683e-05,-3.260677957685037e-05,-2.5718159210661975e-05,-5.978676810387682e-05,
-24.355767260529248,,-7.5102316553657826e-06,-4.3657236047634156e-05,-3.551544125808995e-05,-2.6843280017826936e-05,-6.167210293323712e-05,
-23.268954341742432,,-8.693902676983569e-06,-4.999150181317428e-05,-3.864649654187097e-05,-2.804482475530075e-05,-6.368068245341203e-05,
-22.222460174947827,,-9.986761633898549e-06,-5.6809342320243445e-05,-4.198753519118407e-05,-2.931880536109635e-05,-6.580810472678857e-05,
-21.214793873817747,,-1.1393410599474713e-05,-6.410316980682166e-05,-4.552734284462916e-05,-3.0661557864499885e-05,-6.805010847943736e-05,
-20.244529373169186,,-1.2920373885814041e-05,-7.187013669136449e-05,-4.9256161109070276e-05,-3.206952619353613e-05,-7.040244498970976e-05,
-19.310240607819143,,-1.4574745563298116e-05,-8.010940913793115e-05,-5.316400037231226e-05,-3.353888362253918e-05,-7.286022407372895e-05,
-18.410631154873975,,-1.636606774789968e-05,-8.882449539845716e-05,-5.724275680835745e-05,-3.5066633751536865e-05,-7.541997447749428e-05,
-17.544404591440042,,-1.8304701606804287e-05,-9.802076448679559e-05,-6.148438853962782e-05,-3.664963738556377e-05,-7.807757124583672e-05,
-16.71030770872016,,-2.0401343888801824e-05,-0.00010770631833257256,-6.588149303466209e-05,-3.828479511781264e-05,-8.082916235640132e-05,
-15.907152119061822,,-2.2668508940278366e-05,-0.0001178896769815928,-7.042699657142902e-05,-3.9969053437774574e-05,-8.367050369182197e-05,
-15.133792648908983,,-2.511953851112968e-05,-0.00012858031037794542,-7.511364818908686e-05,-4.169932346153621e-05,-8.659730944758078e-05,
-14.389148945850273,,-2.7768838673302886e-05,-0.00013978772930925862,-7.993472727609344e-05,-4.347260240014309e-05,-8.960515136848215e-05,
-13.672119050426101,,-3.063169480581884e-05,-0.00015152185398460875,-8.48834120866062e-05,-4.5285964549556245e-05,-9.268968569943508e-05,
-12.98168743136978,,-3.372402060956246e-05,-0.00016379178854874547,-8.995320425879336e-05,-4.7136528642454116e-05,-9.584665868072347e-05,
-12.316881771511081,,-3.706267405373728e-05,-0.00017660780959579002,-9.513782298913533e-05,-4.9021492843609704e-05,-9.907180433677695e-05,
-11.676729753679773,,-4.0665017227367114e-05,-0.00018997742414470696,-0.00010043074013321168,-5.0938092281724335e-05,-0.00010236082898446902,
-11.060323881850309,,-4.454950581173186e-05,-0.00020390887852398434,-0.00010582538324990236,-5.2883548864598304e-05,-0.00010570945663845361,
-10.466799874093594,,-4.873530245191888e-05,-0.0002184066619287428,-0.00011131522224181496,-5.4855102713229004e-05,-0.00010911295255059314,
-9.895315055528762,,-5.324262288610173e-05,-0.00023347541217338483,-0.00011689345650711724,-5.684993991645786e-05,-0.00011256676086477007,
-9.34500514422672,,-5.8092261952133926e-05,-0.0002491171443179297,-0.00012255294417243292,-5.886525975538231e-05,-0.00011606614709077951,
-8.81513550054774,,-6.330561196102858e-05,-0.00026533161674990527,-0.00012828669166236846,-6.089828679436308e-05,-0.00011960625052961952,
-8.304906663707408,,-6.89046061900289e-05,-0.0002821177210092239,-0.00013408755341101883,-6.294619308011081e-05,-0.00012318226734801303,
-7.813605601114223,,-7.491189874608866e-05,-0.00029947357141005124,-0.00013994905988111986,-6.500573201965727e-05,-0.0001267867991597423,
-7.34054088722491,,-8.1347632956737e-05,-0.0003173980963239286,-0.00014586680619971859,-6.707846018112626e-05,-0.0001304289387776058,
-6.885042703544423,,-8.823900215882047e-05,-0.0003358782940766552,-0.0001518305190770608,-6.915833922535846e-05,-0.0001340929439289502,
-6.446419624529486,,-9.56112444928854e-05,-0.0003549048831887345,-0.00015783275695593066,-7.124073420074732e-05,-0.0001377665829863662,
-6.02408825987796,,-0.00010348626753097115,-0.00037446825013424495,-0.00016386750562881388,-7.332500634138723e-05,-0.00014145138474779616,
-5.617422005191254,,-0.000111886759867209,-0.0003945555781127908,-0.00016992831187999583,-7.541064167229985e-05,-0.00014514952164307454,
-5.225837470167229,,-0.00012083683146513347,-0.0004151527882806933,-0.00017600897031924708,-7.749615631624339e-05,-0.00014885951355121392,
-4.848794478600201,,-0.00013036146835447175,-0.00043624288413359684,-0.00018210239172205262,-7.957904252085304e-05,-0.00015257599293744194,
-4.48573124723626,,-0.00014048574267487568,-0.00045780682663331643,-0.00018820167114210026,-8.165632012526865e-05,-0.00015629182395706978,
-4.136129206917951,,-0.00015123424814898268,-0.00047982409052519395,-0.00019429984716136224,-8.37250181351652e-05,-0.00015999987500649299,
-3.7995130025842707,,-0.0001626302990274762,-0.0005022724517577109,-0.00020039027402323693,-8.578246948114114e-05,-0.00016369394232041519,
-3.475385672125991,,-0.00017469615457946526,-0.0005251289441922584,-0.00020646635683799826,-8.782667088875431e-05,-0.00016736982863473136,
-3.1632718604821104,,-0.00018745259571449497,-0.0005483682799388522,-0.0002125223561082627,-8.985614132229758e-05,-0.00017102525073703874,
-2.86276103373631,,-0.00020091914129970613,-0.0005719638949309651,-0.00021855212274267508,-9.186988255902136e-05,-0.00017465938053272913,
-2.573377836827588,,-0.0002151140402762304,-0.0005958900635152176,-0.00022455069163842577,-9.386725353051234e-05,-0.000178272289251122,
-2.2947333428878522,,-0.00023005455570682134,-0.000620117793051894,-0.00023051257399625384,-9.58476167011319e-05,-0.00018186429691422116,
-2.026438625049011,,-0.00024575634417649565,-0.000644619727520438,-0.00023643288227675942,-9.781025516496647e-05,-0.00018543496265745814,
-1.7680831493947446,,-0.0002622336750002345,-0.0006693657796291563,-0.00024230662284181376,-9.975415591049413e-05,-0.0001889825665795695,
-1.5193212031534158,,-0.00027949942870895695,-0.0006943265626569222,-0.0002481290902709971,-0.00010167779090318556,-0.0001925035726446971,
-1.2798070735533873,,-0.000297564249625777,-0.000719471764154071,-0.00025389532287569403,-0.00010357912014534954,-0.00019599222774689592,
-1.0491518337265666,,-0.000316436475418873,-0.0007447716505629691,-0.0002596007945681335,-0.00010545547295403482,-0.00019944061723828766,
-0.8270745920459988,,-0.00033612195724516664,-0.0007701953634841981,-0.00026524064165694245,-0.00010730356514205682,-0.00020283823317688817,
-0.6132296357400463,,-0.0003566237197326834,-0.0007957117534205113,-0.000270810319535971,-0.00010911951634598898,-0.00020617264982575865,
-0.4073144661335264,,-0.0003779411413468872,-0.0008212918470897498,-0.00027630527117108295,-0.00011089898972658462,-0.00020942930628512876,
-0.2090265845512564,,-0.0004000704276263434,-0.0008469048724933161,-0.00028172097550200806,-0.00011263720829268858,-0.00021259222026601178,
-0.018106706414508254,,-0.00042300371482948627,-0.0008725216370279748,-0.0002870532368402207,-0.00011432914830862788,-0.00021564397456769232,
0.018117509938621924,-0.00035621548599256065,-0.00042561221788646177,-0.0002898959554961944,-0.00028807121412442743,-0.0002821573780737379,-0.00021634028147717767,-0.0005869909598663172
0.2933805008307793,-0.0003576567573499736,-0.00043116868431992956,-0.0002976910641417554,-0.0002959561716392793,-0.0002898621234489088,-0.00022279800931959494,-0.000588893487125128
0.572478742783289,-0.00035992455294732336,-0.000436915693996817,-0.0003057381430946548,-0.0003040831525464096,-0.00029780826445426463,-0.00022970278107121989,-0.0005910132277947133
0.855444646368492,-0.0003630106815384203,-0.0004428464338118639,-0.00031403520093844963,-0.00031245002505948593,-0.00030599226362235056,-0.00023705207979893332,-0.0005933379547499815
1.1423430327310704,-0.00036690459554706916,-0.0004489541945610402,-0.000322579192964628,-0.00032105377713826776,-0.0003144097370443653,-0.0002448420845698283,-0.0005958553628821556
1.4332171159674787,-0.0003715934915881836,-0.0004552318467676806,-0.00033136653736665853,-0.0003298902167059366,-0.0003230558760830959,-0.0002530670409723622,-0.0005985542053582208
1.7281425207465126,-0.00037706227158122144,-0.00046167229051498186,-0.0003403927228636137,-0.00033895481774271104,-0.00033192508430613017,-0.00026172022717286007,-0.0006014231578808592
2.027151657640513,-0.0003832939507434943,-0.0004682688070166451,-0.000349652207969928,-0.00034824217844902836,-0.0003410112492169413,-0.00027079359732906476,-0.0006044523905234484
2.330320151318276,-0.00039026949493072813,-0.0004750145786608979,-0.0003591392673593308,-0.00035774637704289646,-0.0003503080148405733,-0.000280277792325484,-0.0006076320997350312
2.637691215876256,-0.0003979684886552097,-0.00048190305875896985,-0.00036884772322590945,-0.0003674615227912977,-0.0003598090103156716,-0.00029016295914216045,-0.0006109538268168019
2.949329672459135,-0.00040636841391900074,-0.0004889281883449584,-0.00037877090485978916,-0.00037738082704469723,-0.0003695073172688275,-0.0003004377719439353,-0.0006144096927887093
3.2652895386874814,-0.0004154462791459162,-0.0004960845925136773,-0.0003889021270535175,-0.0003874982726411013,-0.0003793963321099794,-0.0003110910328730258,-0.0006179935510585118
3.5856464392300906,-0.00042517696186663147,-0.0005033672299813883,-0.0003992345546141194,-0.0003978070099611101,-0.00038946961628014045,-0.00032211042184002875,-0.0006216995412543613
3.910443588183418,-0.0004355352823380645,-0.0005107717071588642,-0.0004097615539812919,-0.0004083007057397281,-0.0003997209176992631,-0.00033348367781595016,-0.0006255231879184269
4.239756610216258,-0.00044649487269152275,-0.0005182942340551847,-0.00042047644813919744,-0.0004189732439863695,-0.0004101442230098134,-0.00034519792829401186,-0.0006294612974334872
4.573639522949181,-0.00045802867386299587,-0.0005259321974167625,-0.0004313727237915754,-0.0004298187387334367,-0.0004207341378962114,-0.00035724049554524735,-0.0006335116716727007
4.912157147526866,-0.00047010991654194636,-0.0005336830780608919,-0.0004424446242790022,-0.0004408316786710905,-0.00043148539953685727,-0.0003695988956825671,-0.0006376730374716577
5.255374305093998,-0.00048271133263221337,-0.0005415456915570588,-0.0004536862064242361,-0.00045200694410333584,-0.0004423937254426765,-0.00038226030514382285,-0.0006419456442589224
5.603355816795258,-0.0004958058025688184,-0.0005495192503482412,-0.00046509273363119926,-0.00046334005142539516,-0.0004534551664641224,-0.00039521278393415276,-0.000646330324695687
5.956166503775327,-0.0005093667035817147,-0.0005576037849750014,-0.00047665908387891157,-0.00047482696264443056,-0.0004646663661220423,-0.00040844448707346386,-0.0006508291992221952
6.313881990703002,-0.0005233678377728507,-0.0005658001940562672,-0.0004883812066128547,-0.000486464234213058,-0.00047602470849157343,-0.0004219439915977333,-0.0006554450612964038
6.6765670987229635,-0.0005377832923312701,-0.0005741099206035767,-0.0005002556157848266,-0.000498248748788684,-0.00048752804789508984,-0.0004357005224636512,-0.0006601817549227721
7.044275845455782,-0.0005525882168616976,-0.0005825346671353731,-0.0005122789063676587,-0.0005101782337308906,-0.0004991749189991436,-0.00044970387814616513,-0.0006650438511279344
7.417094659094365,-0.0005677587246823325,-0.0005910772361286168,-0.0005244482472943906,-0.0005222504670434191,-0.000510964232556751,-0.0004639443968815528,-0.0006700361131494419
7.795088360783395,-0.0005832715910886339,-0.0005997400804558407,-0.0005367612304293497,-0.000534463832014953,-0.0005228955785137482,-0.00047841300387632896,-0.0006751638023594164
8.178332575191668,-0.000599103919836077,-0.0006085259918965184,-0.0005492156125504903,-0.0005468167177889072,-0.0005349683689385947,-0.0004931006365374809,-0.0006804328640682806
8.566892123463866,-0.0006152337534372696,-0.0006174379174651606,-0.0005618088255364053,-0.0005593076694689993,-0.0005471823247424845,-0.0005079988338278171,-0.0006858484238911903
8.960853433792899,-0.000631638879281392,-0.0006264780344331809,-0.0005745379548457996,-0.0005719343940260506,-0.0005595366587005227,-0.0005230987826711799,-0.0006914157008588114
9.360281327323447,-0.000648300583523934,-0.0006356499184411534,-0.0005874018456136004,-0.0005846965872239543,-0.0005720322047827051,-0.000538393682099884,-0.0006971411374389021
9.765251428724307,-0.0006652023257219757,-0.0006449604462756592,-0.0006004023312132891,-0.0005975960944128069,-0.0005846708814045538,-0.0005538784839648532,-0.0007030347275069419
10.17585016618839,-0.0006823239669445188,-0.0006544115885416796,-0.0006135363449193764,-0.0006106309375811124,-0.0005974518620572333,-0.0005695445274158475,-0.0007091009035483465
10.592142360860374,-0.0006996484576527839,-0.0006640072932234575,-0.0006268028578521031,-0.0006238004710816875,-0.0006103758698853717,-0.0005853855359571838,-0.0007153465534378675
11.014214440933172,-0.0007171595194291557,-0.0006737506260152501,-0.0006402004558619173,-0.0006371043214952765,-0.0006234436321677486,-0.0006013957317190596,-0.000721777723818048
11.44215283459969,-0.0007348410478758792,-0.0006836448887070885,-0.0006537274881018686,-0.0006505413225486256,-0.0006366553234143994,-0.0006175688631843797,-0.0007284006548402039
11.876022363004614,-0.0007526779023883785,-0.0006936931450260699,-0.0006673825020386589,-0.0006641105712811901,-0.0006500111714047296,-0.0006338988832685705,-0.0007352210223106936
12.315931061389078,-0.0007706548497700452,-0.0007038978769159686,-0.0006811634140783795,-0.0006778106642105537,-0.0006635109028309516,-0.0006503797030445978,-0.0007422447215056946
12.761932947373651,-0.0007887575988201844,-0.0007142614920968443,-0.0006950682646232186,-0.0006916401325810617,-0.0006771539629823922,-0.0006670051181639856,-0.0007494766468147517
13.21413605619947,-0.000806971905496054,-0.0007247863968204088,-0.0007090945459026418,-0.0007055969772010013,-0.0006909395910416346,-0.0006837685257315891,-0.0007569218258166384
13.67261601253533,-0.0008252838907043428,-0.0007354737351183562,-0.0007232395433618485,-0.0007196791449038346,-0.0007048662676092964,-0.0007006636298716698,-0.0007645846328489197
14.137448441050028,-0.0008436797910536904,-0.0007463249747488176,-0.000737500378726944,-0.0007338839198333619,-0.0007189325428068807,-0.0007176836317116406,-0.0007724689750295144
14.60875218050881,-0.0008621464154319888,-0.0007573410004572932,-0.0007518734731088107,-0.0007482083749234766,-0.0007331358683846133,-0.0007348215719404272,-0.0007805780113163954
15.086592052056364,-0.0008806703128495173,-0.000768521826706648,-0.0007663550211878078,-0.0007626488389848627,-0.0007474737057919727,-0.0007520699552509508,-0.0007889148096847364
15.571065287409711,-0.0008992386414020616,-0.0007798675952621322,-0.0007809411604657635,-0.0007772017377413777,-0.000761943146373482,-0.0007694215185840183,-0.0007974816083666592
16.06225831476176,-0.0009178388830686288,-0.0007913782029496329,-0.0007956282253935289,-0.0007918637048340253,-0.0007765410645119286,-0.0007868689116503694,-0.0008062809077823851
16.560279169353645,-0.0009364562234772965,-0.0008030503065709878,-0.0008104087950868206,-0.0008066276763012926,-0.0007912613917263703,-0.0008044021510535762,-0.0008153114056978286
17.065214279378278,-0.0009550765051746853,-0.0008148810220259414,-0.0008252767399427043,-0.0008214875218798674,-0.0008060982039490305,-0.0008220114180011561,-0.000824572135930327
17.577160876552686,-0.0009736850480852015,-0.0008268661089425117,-0.0008402241155712531,-0.0008364358829401318,-0.0008210448852289673,-0.0008396863341410782,-0.0008340610984188845
18.09620538906977,-0.0009922679381964997,-0.0008390016769827636,-0.000855244286307624,-0.0008514656642071321,-0.0008360942537036875,-0.0008574160300822654,-0.0008437760096867212
18.622466655694787,-0.0010108110488298598,-0.0008512832130436845,-0.0008703292466891372,-0.0008665691535544581,-0.000851238348069957,-0.0008751892782403774,-0.0008537138484893177
19.15603110462064,-0.001029299573723543,-0.0008637044921058129,-0.0008854703171549677,-0.0008817374350703985,-0.0008664683860113644,-0.0008929941381573947,-0.0008638699644734454
19.69699596756436,-0.0010477188772538635,-0.0008762592190162575,-0.0009006581774234137,-0.000896961529485392,-0.0008817752052087234,-0.0009108182294375462,-0.0008742394206335126
20.24548008329119,-0.0010660529965582535,-0.0008889390562064347,-0.0009158823517795146,-0.0009122304379648994,-0.0008971478603883868,-0.0009286482166847934,-0.0008848151056594513
20.801580683518157,-0.001084285304771764,-0.0009017346129875611,-0.0009311309332005686,-0.0009275324536501339,-0.0009125744916013733,-0.0009464692203020639,-0.0008955883614448018
21.365394999962284,-0.0011023999688084395,-0.0009146364328268097,-0.0009463925884269689,-0.0009428559356112592,-0.0009280433010153669,-0.0009642671318667073,-0.0009065506925544166
21.93704187138882,-0.001120381149037499,-0.0009276342259116532,-0.0009616551601254788,-0.0009581885786144193,-0.0009435416923635673,-0.000982027003297185,-0.0009176924061018866
22.51661852951479,-0.001138212384592917,-0.000940716782690123,-0.0009769060342659387,-0.0009735176503458497,-0.0009590564220576215,-0.0009997334014776099,-0.0009290027369328503
23.104243813105445,-0.001155875025653193,-0.0009538701909428706,-0.00099212979499943,-0.0009888273675121798,-0.0009745713158608371,-0.001017368293840171,-0.0009404678339090166
23.70003656092603,-0.0011733505979624223,-0.00096708022469837,-0.0010073110005330032,-0.0010041021204766456,-0.0009900703721894388,-0.0010349135901388338,-0.0009520735331587487
24.30409400469357,-0.0011906235772304082,-0.0009803336770712679,-0.0010224361530146132,-0.0010193280667873158,-0.001005539112559983,-0.0010523532521054234,-0.0009638068391791138
24.916534983173317,-0.0012076779408324348,-0.0009936170860749534,-0.0010374909416924704,-0.0010344906242218466,-0.0010209623013236492,-0.0010696707235506456,-0.0009756536058835157
25.537478335130526,-0.0012244940507071553,-0.0010069130612746515,-0.0010524576286681728,-0.001049571578499008,-0.0010363214224750218,-0.0010868457725583375,-0.0009875960110295766
26.167053702854552,-0.0012410532014680254,-0.0010202040081381503,-0.0010673184691153597,-0.0010645530990207744,-0.0010515976716994275,-0.0011038586302342598,-0.0009996159951948308
26.80535831806242,-0.0012573361233623537,-0.0010334717404036598,-0.0010820554715636817,-0.0010794165474428373,-0.0010667717140810352,-0.0011206889737637616,-0.0010116944351184654
27.452532626567614,-0.001273323492335334,-0.0010466969829851344,-0.00109664971895355,-0.0010941427486457218,-0.0010818233371977938,-0.001137315884865185,-0.0010238111270113829
28.108684663611264,-0.001288995807688323,-0.0010598599721259154,-0.0011110818949805958,-0.0011087120256303674,-0.0010967316654773847,-0.001153717922174932,-0.0010359450036326195
28.773944071482738,-0.0013043350403106723,-0.0010729413477645504,-0.0011253335485653369,-0.001123105352799968,-0.001111477108897024,-0.0011698752239347788,-0.0010480756919048519
29.44845129599551,-0.0013193218339127165,-0.0010859203899283077,-0.0011393849892596434,-0.0011373026953556422,-0.0011260383533948418,-0.0011857663584713002,-0.0010601808773273947
30.132314372390724,-0.0013339365179102127,-0.0010987756360699736,-0.0011532157783199276,-0.0011512831092217372,-0.0011403938186279037,-0.0012013695383396345,-0.0010722375230304431
30.825673746481847,-0.0013481608538776781,-0.001111485787140027,-0.0011668061732740403,-0.001165026451377361,-0.001154522369644182,-0.0012166639021376872,-0.0010842228086712633
31.52865906055825,-0.0013619751260081027,-0.0011240283151660317,-0.0011801350685810613,-0.0011785111328804668,-0.0011684012639794523,-0.001231627003944868,-0.0010961123631086306
32.24141076043341,-0.0013753609948924882,-0.0011363812355821843,-0.0011931822063890993,-0.0011917164376319819,-0.0011820090208915963,-0.0012462376775692742,-0.0011078822594167519
32.964047684872575,-0.0013883007664528475,-0.0011485227265714206,-0.0012059277798433079,-0.0012046221641955988,-0.0011953243135274108,-0.0012604752424658174,-0.0011195087797430136
33.69672108321334,-0.0014007775344872064,-0.0011604314744726673,-0.0012183524044875056,-0.0012172084463270554,-0.001208326391219813,-0.0012743195287733711,-0.00113096863568493
34.439571401269184,-0.0014127698720861422,-0.001172081555477084,-0.0012304323366160311,-0.0012294509763885082,-0.0012209899306906413,-0.001287746168655577,-0.0011422338098553654
35.19272828132946,-0.0014242589167955582,-0.0011834491531927025,-0.0012421458674300497,-0.0012413278443821074,-0.0012332917499531925,-0.0013007328538684367,-0.001153278184726651
35.95634297273177,-0.001435228016145753,-0.0011945118800133741,-0.0012534730729894992,-0.0012528186646876755,-0.0012452107539151903,-0.0013132597456061974,-0.0011640772711307295
36.73055592128959,-0.0014456591667569318,-0.0012052463275767692,-0.0012643930703897545,-0.001263901852565945,-0.0012567245380153535,-0.0013253053445818886,-0.0011746054367045157
37.51551837634051,-0.0014555350241329127,-0.0012156290795688562,-0.0012748848230803459,-0.0012745562568171466,-0.001267810870054245,-0.0013368488645569235,-0.0011848369028274507
38.311392390746235,-0.0014648406579247123,-0.0012256387800230572,-0.001284929794961362,-0.0012847629136074421,-0.001278449817595366,-0.001347871816985908,-0.0011947480802566846
39.11829680327202,-0.0014735616769838695,-0.0012352542822995603,-0.0012945095416392089,-0.0012945028767615118,-0.001288621654699557,-0.0013583561508993549,-0.001204315354443931
39.936415273827784,-0.0014816829562083445,-0.0012444538747109018,-0.0013036050499743922,-0.0013037569422316487,-0.0012983061075179554,-0.001368283066617644,-0.0012135146539577289
40.765888248227014,-0.0014891898170918225,-0.001253216077088301,-0.0013121976715873111,-0.0013125058881891384,-0.001307483238994917,-0.0013776344651450498,-0.001222322146443936
41.60687777933142,-0.0014960672833820167,-0.0012615190455181914,-0.0013202685392766074,-0.0013207305377471042,-0.0013161328612744964,-0.0013863919184151675,-0.001230713665862864
42.4595459200027,-0.0015023041681865306,-0.0012693442503028875,-0.0013278017337766852,-0.001328414819622199,-0.0013242384316785201,-0.0013945404082870568,-0.0012386683182200864
43.324054723102556,-0.0015078921209327279,-0.001276675352559406,-0.0013347843534466353,-0.0013355452963149973,-0.0013317854260874616,-0.001402067915969379,-0.0012461673397008684
44.20055543796859,-0.0015128172917423161,-0.0012834919545873327,-0.0013411983191836704,-0.0013421039854727358,-0.001338754908144705,-0.001408957231597353,-0.0012531882056033676
45.089231724510725,-0.0015170686271205568,-0.001289775438910104,-0.00134702824294687,-0.001348074849467293,-0.0013451303532999149,-0.0014151939080587952,-0.0012597097291874022
45.99024563559067,-0.0015206369170848398,-0.0012955089939142943,-0.0013522602110852574,-0.0013534438606665228,-0.0013508970977324927,-0.001420765311444527,-0.0012657130181916454
46.90377002759424,-0.0015235139323783854,-0.001300677010644719,-0.001356881400002531,-0.0013581979615351722,-0.0013560414616220612,-0.0014256600366469305,-0.0012711801212234519
47.82996695338315,-0.001525692514872492,-0.0013052646797669764,-0.0013608800649602222,-0.0013623252581534124,-0.0013605510063194068,-0.001429867613187071,-0.001276094055511454
48.76903087639143,-0.0015271664816909115,-0.0013092584587221213,-0.0013642453079221618,-0.0013658146953182697,-0.0013644141799664248,-0.0014333787490394955,-0.0012804392538819122
49.72113465300492,-0.0015279312141552607,-0.0013126460848244506,-0.0013669678842868273,-0.0013686567634778775,-0.0013676210413918124,-0.0014361857340909668,-0.0012842013203960855
50.68645113960942,-0.001527982547362348,-0.0013154162165277497,-0.001369039212627878,-0.0013708427592329937,-0.0013701623851705526,-0.0014382815223172008,-0.0012873667959826588
51.66517479963898,-0.0015273160065538876,-0.0013175572202065568,-0.001370450123267219,-0.0013723635337397364,-0.0013720287854785858,-0.0014396587623059477,-0.0012899222415337188
52.657489293003536,-0.0015259306075863387,-0.00131906078843881,-0.001371195230912139,-0.00137321348394161,-0.0013732142890291923,-0.0014403136452245053,-0.0012918575007943962
53.66356747608891,-0.0015238230118070535,-0.0013199168026128217,-0.0013712667089966339,-0.0013733848728765294,-0.0013737109695236523,-0.0014402403829678627,-0.0012931605276782286
54.683625419377364,-0.0015209936699329275,-0.0013201187092260664,-0.0013706607741471987,-0.0013728735630371518,-0.0013735143391469828,-0.001439436887494732,-0.0012938231046969722
55.71784678277884,-0.0015174425603005366,-0.0013196597386610047,-0.0013693730063567401,-0.0013716753876356874,-0.0013726198986675458,-0.0014379006629703403,-0.0012938366889049908
56.76641522620327,-0.0015131714537072113,-0.0013185352036481901,-0.0013674009857198705,-0.0013697877571700516,-0.0013710250910013474,-0.0014356312864350089,-0.0012931950305126996
57.829546820132926,-0.0015081829286633065,-0.0013167412081130422,-0.0013647432303135578,-0.0013672091956436075,-0.0013687282201870889,-0.0014326291687077216,-0.0012918927623849171
58.90744683152597,-0.0015024802326735357,-0.0013142747383526373,-0.0013613988178770428,-0.0013639388960064408,-0.001365728224555445,-0.0014288955570983303,-0.001289925343344733
60.00029892029232,-0.0014960666128386855,-0.0013111331587201968,-0.0013573673756313563,-0.001359976259542991,-0.001362024758357508,-0.001424431904527661,-0.0012872887467047997
61.10832996043838,-0.0014889470674969705,-0.0013073154703272612,-0.0013526498441863903,-0.001355322587955033,-0.0013576187466355079,-0.0014192413410930888,-0.001283980758983124
62.2317452189223,-0.0014811291495240484,-0.0013028234898256905,-0.0013472499997682144,-0.00134998152908251,-0.0013525140796708083,-0.001413329621143421,-0.0012800019120816598
63.37074996270225,-0.0014726183985161207,-0.001297657143958512,-0.0013411697955649034,-0.0013439551965958678,-0.0013467126522205615,-0.0014067005853125002,-0.0012753510496216246
64.5255710657846,-0.0014634234486116968,-0.0012918199307563017,-0.0013344143961069833,-0.001337248917737902,-0.0013402199726270797,-0.001399361623204964,-0.0012700304871059375
65.69642459865165,-0.0014535531928080998,-0.0012853156870711604,-0.0013269894161100778,-0.001329868293540587,-0.00133304174539605,-0.0013913203261992596,-0.0012640430477963392
66.88353743530976,-0.0014430188327537268,-0.0012781505160849088,-0.0013189025925251707,-0.0013218211757087242,-0.001325185998101741,-0.001382586652921246,-0.0012573937629793601
68.08713644976532,-0.001431831688091097,-0.0012703309748276696,-0.0013101621291970395,-0.0013131159461122186,-0.001316661363228055,-0.0013731707438735185,-0.0012500884152222196
69.30743771250063,-0.0014200008481433492,-0.0012618620442263896,-0.0013007743431591168,-0.00130375899739797,-0.0013074743961603132,-0.00136308103002642,-0.0012421310358313724
70.54467890104617,-0.0014075433325321006,-0.001252755950416977,-0.0012907529574101339,-0.0012937642652598941,-0.0012976388835700754,-0.0013523331799288202,-0.0012335331048049154
71.79909769293243,-0.0013944699713220182,-0.0012430195206537204,-0.0012801061169704006,-0.0012831399769277936,-0.0012871633844478167,-0.0013409373871502797,-0.0012243007390657498
73.07094256921404,-0.0013807968999059246,-0.001232664726035223,-0.0012688471246623198,-0.0012718995821056822,-0.0012760616102513301,-0.0013289090461443864,-0.0012144451504828532
74.36042960037328,-0.001366536862292259,-0.0012217007977299394,-0.0012569862453922986,-0.0012600536051861338,-0.0012643443758027118,-0.0013162604356052265,-0.0012039750521213044
75.66782887451298,-0.0013517061202031738,-0.0012101404136930856,-0.0012445373663958629,-0.0012476159893417816,-0.0012520258111959584,-0.001303007168217647,-0.0011929024643998433
76.99337806916364,-0.0013363214101775433,-0.001197996975183533,-0.0012315147781931024,-0.0012346012528482709,-0.0012391208550750967,-0.0012891656634034501,-0.0011812402489651333
78.33733646890398,-0.0013204011444313962,-0.0011852855184354232,-0.0012179346645188817,-0.0012210257227202215,-0.0012256460466832557,-0.0012747539388620766,-0.0011690030778725225
79.69994175126453,-0.0013039642979314821,-0.0011720220427072952,-0.0012038137979522162,-0.0012069063544182161,-0.0012116186486152616,-0.00125979059107755,-0.0011562064087187436
81.08147480787221,-0.0012870314561951432,-0.0011582242092551532,-0.0011891707712690458,-0.0011922619339898993,-0.0011970576384468215,-0.0012442959676014097,-0.0011428675388851374
82.48218411978166,-0.0012696229262654714,-0.0011439095705318297,-0.0011740239353930635,-0.001177111010998267,-0.0011819818605476294,-0.0012282901741682709,-0.0011290036143770626
83.90233977509573,-0.0012517608787165544,-0.0011290978186076562,-0.001158393745219687,-0.0011614741496487118,-0.0011664121117241407,-0.0012117953666619424,-0.0011146340291060379
85.3422010583931,-0.0012334679417491023,-0.0011138093586661184,-0.0011423011902399422,-0.0011453724861805418,-0.0011503698815036906,-0.0011948341489342283,-0.0010997787540916524
86.802070468349,-0.0012147661646607327,-0.0010980639727208863,-0.0011257667488040622,-0.0011288267307931956,-0.001133876189257831,-0.0011774286184864716,-0.0010844573818368426
88.28219648601804,-0.001195677473239013,-0.00108188181487199,-0.001108811026939866,-0.0011118576566899053,-0.0011169521501307328,-0.0011596008801164146,-0.0010686898271388629
89.78288161007536,-0.0011762245290970754,-0.0010652837501037282,-0.0010914554307990695,-0.0010944867509356593,-0.0010996196100308447,-0.0011413737764241346,-0.001052496706777319
91.30439052686181,-0.0011564311059753642,-0.001048291844666445,-0.0010737224938884287,-0.0010767367441023884,-0.0010819015581971223,-0.0011227713157836861,-0.0010359000163672495
92.84703113681456,-0.001136322587636446,-0.0010309298475352498,-0.0010556362873074807,-0.001058631900016049,-0.001063822694461813,-0.0011038190102601003,-0.0010189232249988977
94.41108433156063,-0.001115924718705575,-0.0010132220306949406,-0.0010372215459921708,-0.0010401970627071755,-0.0010454081420693613,-0.0010845429653154133,-0.0010015905909387887
95.99685260977516,-0.001095262551643639,-0.0009951922709335902,-0.001018502294649955,-0.00102145646031407,-0.0010266825201668253,-0.0010649684642874795,-0.000983925846167636
97.60463847013335,-0.001074362791309403,-0.0009768662416314911,-0.0009995044438708266,-0.0010024361005333386,-0.0010076720176259554,-0.0010451226044464127,-0.0009659545715170826
99.23474441131039,-0.0010532533638807644,-0.0009582708403341716,-0.0009802551464475888,-0.0009831632538245525,-0.0009884041579724966,-0.0010250336741990749,-0.0009477037300974176
100.88748373550554,-0.0010319633151260488,-0.0009394342424757369,-0.0009607827186785177,-0.0009636662923489496,-0.0009689076189641425,-0.0010047311566531872,-0.0009292013866975358
102.56316434315609,-0.0010105212851751412,-0.0009203843217848277,-0.0009411151658606586,-0.0009439734268557593,-0.0009492108698634735,-0.000984244061680175,-0.0009104755058174697
104.26211574174746,-0.000988958958469274,-0.000901151870088014,-0.0009212834016129798,-0.0009241157071304296,-0.0009293454036482955,-0.0009636044566590292,-0.0008915568548735184
105.98465123347898,-0.0009673074711728808,-0.0008817674385846989,-0.0009013180604480369,-0.0009041238665216633,-0.0009093422929968973,-0.0009428439423278984,-0.0008724760707507352
107.73110032583611,-0.0009455980438696907,-0.0008622616551762965,-0.0008812497845160995,-0.0008840286933999265,-0.0008892326652873832,-0.0009219941774168181,-0.0008532637562046388
109.50179792806637,-0.0009238639793826138,-0.0008426673275301403,-0.0008611114869745851,-0.0008638631345233364,-0.0008690497485607536,-0.0009010889193732486,-0.0008339527677217181
111.29707894941727,-0.0009021391926462928,-0.0008230178893369052,-0.0008409365420136984,-0.0008436607903045762,-0.0008488273943956638,-0.0008801625061885793,-0.0008145766456642744
113.1172837008984,-0.0008804584998521212,-0.0008033477361456612,-0.000820759362891997,-0.0008234561314142498,-0.0008286003436977436,-0.0008592502036061034,-0.0007951697750088645
114.96275789528141,-0.0008588576918222092,-0.0007836921832383561,-0.0008006152363105253,-0.0008032845949739056,-0.0008084042946118476,-0.0008383881880387168,-0.0007757675980567141
116.83385264709999,-0.0008373731368904714,-0.0007640872754608013,-0.0007805401298355043,-0.0007831822771038861,-0.0007882756327527469,-0.0008176132064920543,-0.0007564061925472775
118.73092987441193,-0.0008160414974786664,-0.0007445694244118007,-0.0007605703970364545,-0.000763185599581073,-0.0007682509999023472,-0.000796962369769775,-0.0007371220569995271
120.65434069175095,-0.0007948998833905546,-0.000725175516733603,-0.0007407428450876393,-0.0007433315034705577,-0.0007483675723310879,-0.000776473187235312,-0.0007179521327433692
122.60445241893689,-0.0007739864820103004,-0.0007059436324079564,-0.0007210954224919741,-0.0007236580042472205,-0.0007286635862165906,-0.0007561842455366172,-0.000698934546410332
124.58164317931374,-0.0007533406506187541,-0.0006869130386300336,-0.0007016673310213063,-0.0007042043590865915,-0.0007091785326954482,-0.0007361353233443278,-0.0006801086162569601
126.58628569446343,-0.0007330020830250529,-0.0006681233499567941,-0.0006824980819725177,-0.0006850101488725848,-0.0006899522243637682,-0.000716366546508996,-0.0006615140599185704
128.61875808772993,-0.0007130115865583048,-0.0006496153911401743,-0.0006636283505548765,-0.0006661161484480397,-0.0006710256853801119,-0.0006969190943013043,-0.0006431917370493855
130.67944388421927,-0.00069341097878543,-0.000631430972837331,-0.0006450998547373755,-0.0006475641402798875,-0.0006524409408016118,-0.0006778352568730018,-0.0006251835853592052
132.76874281432364,-0.0006742431370611776,-0.0006136129359834465,-0.0006269553131069319,-0.0006293969275207302,-0.0006342410362328553,-0.0006591582130710945,-0.00060753255385245
134.88704920667325,-0.0006555513982624614,-0.0005962047280393014,-0.0006092380240110498,-0.0006116579233658279,-0.0006164695796843284,-0.0006409316817596089,-0.0005902822023390726
137.03476279166023,-0.0006373792746117248,-0.0005792499835469133,-0.0005919914789876664,-0.0005943907096102616,-0.0005991703302767205,-0.0006231995078145987,-0.000573476298718909
139.21229410320095,-0.0006197706991150288,-0.0005627927474037876,-0.000575259530661716,-0.0005776392093281874,-0.0005823873713121518,-0.0006060059317850114,-0.0005571590017994197
141.42005637609276,-0.0006027703297642876,-0.0005468778150193993,-0.0005590868142655189,-0.0005614480811504946,-0.0005661655071971861,-0.0005893958977158023,-0.000541375213574616
143.65847094777604,-0.000586421989221221,-0.0005315493203307589,-0.0005435172174438809,-0.0005458612854331282,-0.0005505488319952675,-0.0005734135528688397,-0.0005261692079988747
145.92796455745335,-0.0005707700497880562,-0.0005168520742711988,-0.0005285953084044989,-0.0005309233659412493,-0.0005355820424395277,-0.0005581036017875242,-0.0005115859137883805
148.22896394432712,-0.0005558609392414189,-0.0005028328361900207,-0.0005143676288076144,-0.0005166808846088824,-0.0005213117978411456,-0.0005435127398724915,-0.0004976722158701387
150.56190935200502,-0.0005417416670987251,-0.0004895389643700489,-0.0005008813158511532,-0.0005031809900084681,-0.0005077853721610239,-0.0005296882210920649,-0.00048447561509086713
152.9272437249757,-0.0005284596800649721,-0.0004770182651076677,-0.00048818396754386794,-0.0004904712563088255,-0.0004950504286551028,-0.0005166777295701412,-0.00047204407119592385
155.3254181103709,-0.0005160627889981359,-0.00046531887653798086,-0.00047632349444423676,-0.0004785995872994496,-0.0004831549824649513,-0.0005045292629226247,-0.0004604258768160774
157.7568862562034,-0.0005045991549342784,-0.0004544892182210616,-0.0004653481069736448,-0.0004676141482345089,-0.0004721473087843971,-0.000493291138079594,-0.00044966959251116267
160.22211406445058,-0.0004941173534460682,-0.0004445780308273159,-0.0004553063451341774,-0.0004575634342010571,-0.00046207600483470193,-0.00048301201851209735,-0.00043982410556989046
162.72156473620885,-0.000484666599477953,-0.0004356345373272609,-0.00044624725606631885,-0.0004484964404834305,-0.000452990196353939,-0.0004737411544950418,-0.00043093874546543104
165.25571767786073,-0.0004762970524641067,-0.00042770867689314495,-0.000438220669258331,-0.0004404629394638213,-0.000444939790694189,-0.00046552866677788724,-0.00042306354243284734
167.8250536462293,-0.0004690601273600754,-0.0004208513519736211,-0.00043127744215654595,-0.0004335137488410332,-0.0004379757718730566,-0.0004584258388315861,-0.00041624943995916393
170.43006015034018,-0.0004630087045508888,-0.0004151145649509064,-0.0004254696405447041,-0.00042770093229932453,-0.00043215038184416606,-0.00045248532053532027,-0.00041054844103502404
173.0712334770823,-0.00045819725589442417,-0.0004105515223157082,-0.0004208506492227081,-0.0004230779076425622,-0.0004275172339222686,-0.00044776124373620616,-0.0004060136932647862
175.74907497749663,-0.0004546819800395669,-0.0004072167733272634,-0.0004174753151857273,-0.00041969959311634954,-0.0004241314507379659,-0.0004443093493606925,-0.00040269963137835077
178.46409410526712,-0.00045252094724609,-0.00040516643766524084,-0.0004154001555994124,-0.00041762258523934595,-0.00042204981434942695,-0.00044218713133802496,-0.0004006621748161828
181.216807005616,-0.0004517742717398569,-0.0004044584144620816,-0.0004146835437697651,-0.00041690533770640003,-0.0004213309164842302,-0.0004414539758239474,-0.00039995894196238945


==> figdata/pipe/retau_180_les_r1.2_long/hom_diss_ktheta_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.230415970335,,-2.8780107501534356e-05,-3.0662307568824425e-05,-7.240755771632499e-05,-0.00013419519370340652,-0.000522916767620801,
-34.7030139453677,,-2.968157440077566e-05,-3.3448379819958385e-05,-7.726165628448442e-05,-0.00013960265810756853,-0.0005363236502225242,
-33.232289605285736,,-3.14878221594122e-05,-4.052354141057501e-05,-8.914269938551689e-05,-0.0001514732930354914,-0.0005610064601648108,
-31.816125369792193,,-3.4116441983632246e-05,-5.160556232206776e-05,-0.00010756676189323808,-0.00016937836203154255,-0.0005963589690396956,
-30.452511698401253,,-3.7505067985717426e-05,-6.64521894044918e-05,-0.00013214745879674782,-0.00019297688830890514,-0.0006419186309106241,
-29.139482266551507,,-4.159565869763967e-05,-8.494860422684346e-05,-0.00016262257309066638,-0.00022200758747324844,-0.0006973325315697834,
-27.87517878949262,,-4.6350187744028306e-05,-0.00010706275374888512,-0.0001988536233981932,-0.0002562806379362194,-0.0007623484850934358,
-26.65776459043646,,-5.1751832425574305e-05,-0.00013288374569670388,-0.00024082154644150034,-0.0002956758564000242,-0.0008367954194227342,
-25.48553264036819,,-5.780273803894412e-05,-0.00016264402342693157,-0.00028863965995698943,-0.00034013577548769986,-0.0009205825110909621,
-24.35679751823517,,-6.453027782301902e-05,-0.00019670825229162672,-0.00034254704020897413,-0.0003896610392586118,-0.0010136773163691103,
-23.269938626871408,,-7.197746624158403e-05,-0.00023558265155971433,-0.0004029103526265028,-0.0004443042117755454,-0.0011160982323281132,
-22.223400192997552,,-8.02106282846815e-05,-0.000279881562026282,-0.0004702109425244538,-0.0005041669963150723,-0.0012279021449152685,
-21.21569126722089,,-8.932407510409009e-05,-0.00033042122544223293,-0.0005450458579541917,-0.0005693916869165986,-0.001349180391207853,
-20.245385724035344,,-9.946011077039989e-05,-0.0003882271860134287,-0.0006281334906848457,-0.0006401574579508639,-0.0014800534187411844,
-19.311057437934846,,-0.00011063876546057456,-0.0004541119863384589,-0.0007202297410644144,-0.0007166608490465393,-0.0016206396870723574,
-18.411409931186597,,-0.0001231632451880345,-0.0005297338395883309,-0.0008223096677074531,-0.0007991457683724858,-0.0017711044690014931,
-17.5451467260578,,-0.00013731315553517251,-0.0006167425304778829,-0.0009354012336659304,-0.0008878700352521205,-0.001931612603846467,
-16.711014560740097,,-0.00015317355168458532,-0.0007165351364651571,-0.0010605578117296641,-0.0009830998871025788,-0.0021023279634655645,
-15.907824997311751,,-0.00017095540702889668,-0.0008309753835977679,-0.001198957929919983,-0.0010851164659479808,-0.002283410743410753,
-15.134432813775463,,-0.00019102671553038883,-0.0009624427747845474,-0.0013519049958566412,-0.0011942069734244144,-0.0024750153948987453,
-14.38975761202057,,-0.00021386235707547292,-0.0011137137611282042,-0.0015208145065263216,-0.0013106635903477216,-0.0026772831475473276,
-13.6726973859742,,-0.00023997480748236716,-0.0012878662552241514,-0.001707167336907541,-0.0014347791454937802,-0.0028903473554325234,
-12.982236561412329,,-0.00026989489742966884,-0.0014882170261342213,-0.0019125210539550767,-0.0015668397520999914,-0.003114332071627358,
-12.317402780035358,,-0.0003041864183134311,-0.0017184454003189077,-0.0021385103096930925,-0.0017071257409730625,-0.003349331506771584,
-11.677223683543694,,-0.00034350454272690894,-0.001982661816775057,-0.0023868543596005255,-0.0018559057570593541,-0.0035954339421761985,
-11.060791737524383,,-0.0003886549605164012,-0.0022856295485789513,-0.0026593688248479105,-0.0020134357803978866,-0.0038526909849693324,
-10.467242623488891,,-0.0004406529922804223,-0.002632859547527188,-0.002957971020906709,-0.002179954724821934,-0.004121129820800241,
-9.895733630910906,,-0.0005007981888444728,-0.003030699970864449,-0.0032846858814204742,-0.0023556822004215877,-0.004400750808448355,
-9.345400441301894,,-0.0005706986060162402,-0.0034864296122345787,-0.0036416250407690105,-0.0025408153254241764,-0.004691517691306557,
-8.815508383946609,,-0.0006522981058875758,-0.004008165243984396,-0.004030977647364597,-0.0027355253558887654,-0.004993362118804055,
-8.30525796424316,,-0.0007478733770957363,-0.004604880826149677,-0.004454973069915148,-0.0029399542944116286,-0.005306182666504989,
-7.813936119438506,,-0.0009678054525969837,-0.005304721627739103,-0.004916020727605505,-0.0031542321232862678,-0.005629883735840979,
-7.340851394741829,,-0.0009343560510913653,-0.006051004687931619,-0.005415895962531825,-0.0033784873036166734,-0.005964389359568152,
-6.8853339433245155,,-0.0009456851895907434,-0.00691179604774121,-0.005957705911307682,-0.0036127325059011955,-0.00630940928306036,
-6.4466923103957425,,-0.0012561155651054903,-0.007943421998394805,-0.006544306199463501,-0.003857007448302645,-0.0066647354412277355,
-6.024343080975752,,-0.0016884223574503965,-0.009128129430550816,-0.007177890411425078,-0.004111313862826263,-0.007030141445145044,
-5.617659624160361,,-0.002056652263852257,-0.010450389005779225,-0.007860755732404332,-0.004375622045535892,-0.007405370794901557,
-5.226058524969812,,-0.0022954070004341676,-0.011918918381110727,-0.008595480581418447,-0.004649867469367533,-0.007790129909584848,
-4.848999584348773,,-0.0024540794206740556,-0.013564720953833263,-0.009384862035164164,-0.004933952036221897,-0.00818408916381907,
-4.485920995279701,,-0.0026440448102179716,-0.015431217694468865,-0.010231795332892443,-0.0052277421314037495,-0.008586891129955424,
-4.136304166669476,,-0.002983434778453398,-0.01756467033566839,-0.011139145269080813,-0.005531070463565221,-0.00899814993603394,
-3.7996737233494096,,-0.003558558790883117,-0.020008046962545573,-0.012109687596798188,-0.0058437353006297365,-0.009417453878056354,
-3.4755326821885957,,-0.0044067744955737795,-0.022798896198186137,-0.01314608888218367,-0.006165503082589942,-0.009844375536183244,
-3.1634056680183433,,-0.005518411605841585,-0.02597060187295579,-0.014250892958743183,-0.006496108981475659,-0.010278469457106807,
-2.8628821295566005,,-0.00685244874603815,-0.02955587931739891,-0.015426562953433861,-0.006835260224476427,-0.010719275573318,
-2.5734866916346766,,-0.008360049299039423,-0.033591321522768565,-0.01667548843128833,-0.0071826352819289,-0.011166321316703996,
-2.294830410932733,,-0.010010740706788156,-0.03812206533181433,-0.018000013704497553,-0.007537887558594861,-0.011619121522207607,
-2.0265243441309315,,-0.011817164338112059,-0.04320569488460456,-0.019402444944004078,-0.00790064739365854,-0.012077174629947292,
-1.76815793994722,,-0.013855661583629579,-0.04891526753056182,-0.020885039900796373,-0.00827052311665698,-0.012539978268107958,
-1.5193854709861874,,-0.016281088962424382,-0.05534081479389653,-0.022449987665299282,-0.008647101726073886,-0.013007014876941869,
-1.2798612098524214,,-0.019335263200523933,-0.06258963848632343,-0.02409936772504447,-0.009029953416321642,-0.013477764535284358,
-1.049196213226084,,-0.02334910274013402,-0.07078529543149613,-0.02583512640905112,-0.009418629765381001,-0.013951694953303027,
-0.8271095775984026,,-0.02873915146292093,-0.08006558235661022,-0.027658994168460408,-0.009812668437178883,-0.01442827056809423,
-0.6132555755739658,,-0.03599929718677449,-0.09057966037218765,-0.029572449433219548,-0.010211593099532507,-0.0149069602978599,
-0.4073316956817882,,-0.045688858846285,-0.10248456030078251,-0.031576671118511576,-0.01061491718673114,-0.015387219044946415,
-0.20903542645088424,,-0.05841803766367177,-0.11594146693571446,-0.033672472128440524,-0.01102214391735482,-0.015868513868111667,
-0.01810747233469516,,-0.07483188447037516,-0.13111175339494666,-0.03586027624126839,-0.011432770136230248,-0.016350309731196225,
0.018118276315801783,-0.016013848786183678,-0.07434043017392339,-0.03630061355805991,-0.036389402412806866,-0.03803551027720105,-0.01658480222322335,-0.10827706312265725
0.2933929109313734,-0.016974422193208324,-0.0763041564474211,-0.03969388027480499,-0.039712746228176,-0.04112421235815945,-0.01915639973059812,-0.10845357434411132
0.5725029588397951,-0.019454943697671992,-0.07842653394365563,-0.04340927966159981,-0.04336041368532155,-0.044542045257543586,-0.02254125815839452,-0.10882176218866818
0.8554808319843868,-0.023258629650380554,-0.08064204849240458,-0.047392357499028495,-0.04727880721690269,-0.04823788293062981,-0.026648842462338646,-0.10928388881976026
1.1423913542517883,-0.028174065467884958,-0.08288743936319627,-0.0515774587067988,-0.05140297616865394,-0.0521488879739313,-0.03136923505197692,-0.10975661586511679
1.4332777415664257,-0.03398213111882249,-0.08510404923567956,-0.055892106777957834,-0.05566101893223976,-0.05620492447211183,-0.03657930969853106,-0.11017181662388699
1.7282156217960458,-0.04046271674727515,-0.08723988424680701,-0.060261197543116825,-0.05997827448946332,-0.06033275692129689,-0.04214875666704062,-0.11047701409485881
2.0272374068839683,-0.04740108937119615,-0.08925131582017888,-0.06461085111094587,-0.0642811828899965,-0.06445993874961777,-0.047945811777598324,-0.11063541350438436
2.3304187246979393,-0.054593753309244666,-0.09110434059233588,-0.06887188841216213,-0.06850077353203506,-0.06851830225402061,-0.053842540288840626,-0.11062548111315029
2.6378027911623856,-0.06185364897076874,-0.09277540770900558,-0.07298275520347437,-0.07257560366812142,-0.07244694273884925,-0.059719538949008166,-0.11044010290414664
2.949454430163947,-0.06901455673400882,-0.09425174007268099,-0.07689192416080216,-0.07645415597157504,-0.07619461426203486,-0.06546998524708517,-0.11008527789412445
3.265427661608156,-0.07593455313387781,-0.09553115760037048,-0.08055958184122053,-0.08009654409724722,-0.07972146774603003,-0.07100281792200441,-0.10957843019461191
3.5857981133627597,-0.08249841926634269,-0.09662141048340664,-0.08395864947633493,-0.08347555188410483,-0.08300009607875301,-0.07624503185453493,-0.10894638517297765
3.910609001352184,-0.08861890895601358,-0.09753903901548198,-0.08707506634775979,-0.08657691391589578,-0.08601585670885863,-0.08114300812074096,-0.1082230464474406
4.239935953444176,-0.09423679562048926,-0.09830784733811017,-0.08990735174878682,-0.0893988826948493,-0.08876645686407282,-0.08566276622615653,-0.10744693323517884
4.573832989544267,-0.09931969153267453,-0.09895703401121413,-0.09246543047376148,-0.09195108229724751,-0.09126082277727947,-0.08978920794089372,-0.10665862049084134
4.9123649335390995,-0.10385967381165365,-0.0995190587542722,-0.09476884370841784,-0.09425271061363778,-0.09351732751838057,-0.09352432334293392,-0.10589825452230392
5.255596609315311,-0.10786973459920467,-0.10002738957337613,-0.09684436358902485,-0.09633017441551993,-0.0955614645504292,-0.0968844477665367,-0.10520323884439162
5.603592840759542,-0.11137931304860454,-0.10051423672199995,-0.09872319533674051,-0.09821429298102895,-0.09742305198320007,-0.09989673372469594,-0.10460620507256696
5.956418451758433,-0.11442902154881267,-0.10100839822793849,-0.10043790729538678,-0.09993723179962129,-0.09913321045459378,-0.10259500360967495,-0.1041334232555022
6.314149070179728,-0.11706506919594678,-0.1015334106435539,-0.10201934728762876,-0.10152944214970802,-0.10072130931048148,-0.10501534385531794,-0.10380373102798301
6.676849519910069,-0.11933373254528892,-0.10210615397426501,-0.1034938483974407,-0.1030168483531109,-0.1022121904217163,-0.10719183585980147,-0.10362805069566472
7.044573820854988,-0.12127668306119518,-0.10273618851782365,-0.1048811415029264,-0.10441879299833175,-0.10362412156754412,-0.10915303436523954,-0.10360965445417651
7.417408404863338,-0.12292802090985273,-0.10342603637603534,-0.10619354339759429,-0.1057472179662359,-0.10496801325318197,-0.11091999668622482,-0.1037451639681609
7.79541809582176,-0.12431426327779826,-0.1041728315903256,-0.10743713735286549,-0.10700784676983745,-0.10624860573410656,-0.11250690023483707,-0.10402646242229069
8.178678521597998,-0.1254588847371211,-0.10497181462302725,-0.10861591045866163,-0.10820434890010246,-0.10746867406803536,-0.11392568277497124,-0.10444357468288634
8.567254506078694,-0.12639347204787355,-0.10582226074199105,-0.10974012864672227,-0.10934671949979222,-0.10863742045532877,-0.11519647755758544,-0.1049887323336702
8.9612324811127,-0.12717815023386048,-0.10673676472482144,-0.11084058721827815,-0.1104655439770821,-0.1097847863109013,-0.11636626033973865,-0.10566183669283057
9.360677270586656,-0.1279546372779181,-0.10778586726702362,-0.11201358590505596,-0.11165682263132921,-0.11100595421607146,-0.11755597339539767,-0.1065159418700492
9.765664502368308,-0.12866081816507483,-0.10889961099725198,-0.11318845765844879,-0.11284962100238781,-0.11222917161871834,-0.1186955006342185,-0.1074832832767894
10.176280608306508,-0.12922569102733186,-0.10998721500293825,-0.11428412202582523,-0.11396288575061489,-0.11337321397379438,-0.11971090794185324,-0.10846561022198466
10.592590412287898,-0.12966467013150865,-0.11103643728273148,-0.11529823759146877,-0.11499413508067127,-0.114435172320001,-0.12060912437231719,-0.10944409846469146
11.01468034616133,-0.1299908672092349,-0.11203643744513364,-0.11622866908645518,-0.11594112646843352,-0.11541245115774669,-0.12139612873237456,-0.11040204427551965
11.442636841775654,-0.1302153524975744,-0.11297780120811934,-0.11707358628504047,-0.11680194308324243,-0.11630284776105772,-0.12207710114025982,-0.11132487812902067
11.876524723017514,-0.1303473793244234,-0.11385250111985461,-0.11783149618031052,-0.11757503063836727,-0.11710458219076444,-0.1226565476904924,-0.11220006484231113
12.316452029697976,-0.13039457379137956,-0.11465380282435836,-0.11850123296749751,-0.11825918835337565,-0.1178162827314302,-0.12313836998414988,-0.11301697333902025
12.76247278172257,-0.13036311128832068,-0.11537615325432508,-0.11908193775307284,-0.11885353098538869,-0.118436942653293,-0.12352592397910399,-0.1137667045136279
13.214695018902365,-0.1302578665374243,-0.11601504381947589,-0.11957299323429472,-0.11935744000179264,-0.11896586515137089,-0.12382205886791453,-0.11444191627764089
13.673194369105104,-0.13008256142341398,-0.11656687153622468,-0.11997398605691185,-0.11977050741732301,-0.11940259866081687,-0.12402914611970282,-0.11503662077505832
14.138046460198538,-0.1298399055363409,-0.11702880282173331,-0.12028464956200521,-0.120092482897906,-0.11974688279896531,-0.1241491134115777,-0.11554600963794577
14.609370135974837,-0.12953173235056004,-0.11739865393482789,-0.12050481962626605,-0.12032323005146933,-0.11999858974142695,-0.12418348139514267,-0.1159662814218349
15.08723022032064,-0.12915914069204082,-0.11767479019758337,-0.12063441502604835,-0.1204626974193246,-0.12015770068557184,-0.12413341648336078,-0.11629449646601195
15.571723949065909,-0.12872051449311,-0.11785403006800961,-0.12067138945225404,-0.12050887649118841,-0.1202222536073956,-0.12399771570171496,-0.11652643781120987
16.062937754059494,-0.1282114795551378,-0.11793140864096391,-0.12061155652116252,-0.12045762152256743,-0.12018816637220671,-0.12377269580043278,-0.11665634637629066
16.560979675112463,-0.12763746838571835,-0.11791196548020916,-0.12046054775812795,-0.12031459876819889,-0.1200611649215949,-0.1234643949389999,-0.11668864989078268
17.06593614407367,-0.12699880605954098,-0.11779638112707089,-0.12021938765896607,-0.1200808706604776,-0.11984238918612942,-0.12307398388820713,-0.11662357046420074
17.577904396773075,-0.12629655860278152,-0.11758640175080848,-0.11989001398046628,-0.11975841208228198,-0.11953388788405306,-0.12260340069103189,-0.11646251423476012
18.09697086505953,-0.12553240834178575,-0.1172846435179921,-0.11947510845881962,-0.11934993949959678,-0.11913840373461734,-0.12205516818137913,-0.11620784968823361
18.6232543927252,-0.12470728480089273,-0.11689321984752048,-0.11897673293343192,-0.1188575501413586,-0.1186580774725432,-0.12143113296201727,-0.11586153871417089
19.156841411618952,-0.12382232210520733,-0.11641459455277552,-0.11839722029205073,-0.11828361079436811,-0.11809533719811345,-0.12073336075104579,-0.11542596058200205
19.697829157570737,-0.12287777821422374,-0.11585050441955183,-0.11773809990289175,-0.11762968354220306,-0.1174518132043206,-0.11996306262945615,-0.11490282983630205
20.24633647437273,-0.12187307824891966,-0.1152019528090089,-0.11700011258652122,-0.11689654176419381,-0.11672834948669217,-0.11912060323685976,-0.11429317859573492
20.802460597854886,-0.12080735595556577,-0.11446972985766744,-0.11618373889302451,-0.11608469677305057,-0.11592552012719774,-0.11820604283271204,-0.11359786881394146
21.366298763847173,-0.11968129602365236,-0.11365614464250239,-0.11529096559808341,-0.11519616452648727,-0.11504540085743656,-0.11722095156046367,-0.11281930650876111
21.93796981614176,-0.11849498995165009,-0.11276294982738361,-0.11432318537647045,-0.11423236723792796,-0.11408947385989832,-0.1161662836378151,-0.11195937473812004
22.517570990568604,-0.1172478437713525,-0.1117912123751379,-0.11328109519008504,-0.1131940277657787,-0.11305851232447224,-0.11504227581762637,-0.11101927796936643
23.10522113091988,-0.11593718281447155,-0.11073987557770083,-0.11216325053364348,-0.1120797264611048,-0.11195113982431056,-0.11384701789429828,-0.10999811500895273
23.701039080987762,-0.1145651711308327,-0.10961232803947933,-0.11097274432560175,-0.11089257227921785,-0.11077050231584612,-0.1125832598642137,-0.10889939014298577
24.305122076602206,-0.11314894531471816,-0.10842612363110918,-0.10972706375711211,-0.10965005557625387,-0.10953410193285361,-0.1112684046104905,-0.10774062589998014
24.91758896155539,-0.11171669383669,-0.10720928161789768,-0.10845434504417031,-0.10838031295605441,-0.1082700783825361,-0.10993071505267621,-0.10654968410588465
25.53855857963948,-0.11032623579971124,-0.10601827883929152,-0.10721162163002175,-0.10714035997545304,-0.10703545601199815,-0.10862783980001073,-0.10538254816461141
26.168160578627763,-0.10887004492969085,-0.10475166437020501,-0.10589563334851934,-0.10582701750443069,-0.10572717762661449,-0.10725443816398803,-0.10413895039615059
26.806492194350195,-0.10735781740257042,-0.10341965017370398,-0.10451648463391096,-0.10445039648114086,-0.1043553602751128,-0.10582047530002564,-0.10282912868971354
27.45369387856116,-0.10581015139715491,-0.10204279151846285,-0.10309479810604412,-0.10303111820732953,-0.10294062350274509,-0.104346629793825,-0.1014735401982869
28.10987367107173,-0.10424419672811526,-0.10063827875270151,-0.10164780582057298,-0.10158641613807533,-0.10150019907032559,-0.10285015126775741,-0.10008931063451544
28.775161219655175,-0.10266395083389938,-0.09921064147623598,-0.10017990861693177,-0.10012069793664577,-0.10003851440025197,-0.10133531292200944,-0.09868100968086815
29.44969697606589,-0.10107644250746406,-0.09776732066847584,-0.09869846370801559,-0.0986413267131598,-0.09856294278016546,-0.09980936491186332,-0.09725609911450378
30.133588980114936,-0.09948188424378603,-0.09630924482103911,-0.09720421233805676,-0.09714905171860512,-0.09707425199405637,-0.09827284235097887,-0.0958155891041778
30.826977683556702,-0.09787654047017318,-0.09483346198337839,-0.09569398355782852,-0.09564071163733347,-0.0955693035155304,-0.09672233721723217,-0.09435662843421035
31.52999273416447,-0.09626969187965125,-0.09334953592529889,-0.09417728485113684,-0.0941258177384657,-0.0940576156624441,-0.09516728576427065,-0.09288880076118781
32.242774583692615,-0.09466531861023163,-0.0918618782669875,-0.09265841783372536,-0.09260867713415302,-0.09254350984160672,-0.09361187521224736,-0.0914165664745313
32.965442075933325,-0.09306604766478334,-0.09037356009032783,-0.09114033551186844,-0.09109224931862875,-0.09102995877801805,-0.09205893500325245,-0.08994304734393187
33.698146466622084,-0.09145008162127476,-0.08886422437195166,-0.0896022704305725,-0.08955578780278446,-0.0894962510644576,-0.09048722499874333,-0.08844812130576105
34.44102820751328,-0.08983726115936577,-0.08735326672160988,-0.088063753159275,-0.08801881586687708,-0.08796189782833772,-0.0889164439738705,-0.08695107638614603
35.19421694638018,-0.08823519348834054,-0.08584840430929518,-0.08653248776148965,-0.08648903908789479,-0.08643460465174548,-0.08735427221245248,-0.08545962783182168
35.9578639389583,-0.08664060168879749,-0.08434681858478889,-0.08500553557078462,-0.08496352236584284,-0.08491145071067238,-0.08579763059194562,-0.08397101411610565
36.73210963700201,-0.08504797474123099,-0.08284349894275762,-0.08347775357087513,-0.08343712892372357,-0.0833873138257407,-0.0842412202021328,-0.08248029566191807
37.51710529624681,-0.08345331277133229,-0.08133481928887124,-0.08194542224273321,-0.08190614377197825,-0.08185848613395974,-0.0826812035024804,-0.08098390209075264
38.31301297640929,-0.08184959382938627,-0.07981420533824446,-0.08040184723834469,-0.08036387547932167,-0.08031828473541824,-0.08111073892171602,-0.07947533503459077
39.119951521281635,-0.08023834790763443,-0.07828335773721445,-0.07884869222581575,-0.0788119876468429,-0.0787683774534155,-0.07953144135386768,-0.07795631474170345
39.93810459854265,-0.07863412662821206,-0.07675660551760037,-0.07730036828028299,-0.07726488653270448,-0.07722316658606518,-0.07795781460238363,-0.07644110248530031
40.76761265994672,-0.07703947232322744,-0.07523666526841033,-0.0757595370768171,-0.07572523558696263,-0.07568531699209109,-0.07639246737386474,-0.07493241631664925
41.60863776521045,-0.07548206845523979,-0.07375063285101821,-0.074253472153691,-0.07422029879341696,-0.07418208439782595,-0.07486291115222858,-0.0734571987326983
42.461341974050434,-0.07397701054267884,-0.07231341864268122,-0.07279713974240884,-0.07276503590091199,-0.07272843876429606,-0.07338420319741759,-0.07203028241522051
43.32588734618328,-0.07249471577522401,-0.07089632395649956,-0.07136158086076497,-0.07133050161113093,-0.07129544440990793,-0.07192706266202012,-0.07062315573201104
44.20242513734447,-0.07083432665335682,-0.06930446910102668,-0.06975016710803839,-0.06972017125196271,-0.06968667999636714,-0.07029265928967884,-0.06904228767665818
45.09113901521282,-0.06920842422709628,-0.06774401605639856,-0.06817099834542861,-0.0681420452666064,-0.06811004074940687,-0.06869147275575513,-0.06749239324754464
45.992191039504924,-0.0676273787596554,-0.06622515848257753,-0.06663432806339727,-0.06660637251300745,-0.0665757713174504,-0.06713382650147456,-0.06598359902836404
46.9057540739185,-0.06608740419378546,-0.06474436066296807,-0.06513655186436179,-0.06510955142444858,-0.06508027460913554,-0.06561603123074265,-0.06451240646036069
47.831990178170145,-0.06458603155480602,-0.06329935488992146,-0.06367534764645737,-0.06364926221610906,-0.06362123452646302,-0.06413569948244363,-0.06307657745113382
48.77109382391977,-0.06312211098922828,-0.0618891302452996,-0.06224966850016963,-0.062224458949178885,-0.062197607570895465,-0.0626917418895068,-0.061675120537916586
49.723237874865085,-0.061686135578220606,-0.06050478133673015,-0.060850415734642664,-0.06082604926375395,-0.06080031396487394,-0.06127485740342107,-0.0602992392660933
50.6885951947038,-0.060279163667418825,-0.05914738358755778,-0.05947866906273252,-0.059455113340074923,-0.05943044294627162,-0.05988613487210482,-0.05895000390125415
51.66736025509583,-0.05890714531152765,-0.05782271312226321,-0.05814026914973338,-0.05811749003913139,-0.05809383221010691,-0.0585314827267354,-0.05763315151459626
52.65971672371998,-0.057564583369588466,-0.05652537619363552,-0.05682979412837148,-0.056807761678584305,-0.056785068383666495,-0.057205450914356845,-0.056343297725578556
53.66583746427397,-0.056255557229353007,-0.05525969721955499,-0.055551485349300864,-0.05553016902971349,-0.05550839476678367,-0.05591219674379886,-0.05508481390197895
54.68593855637993,-0.05497780809768914,-0.05402330004369333,-0.05430301347282884,-0.05428238371911712,-0.05426147969590531,-0.05464943500246163,-0.05385529428018222
55.72020366771667,-0.053732227416338076,-0.05281716152239187,-0.05308533365417082,-0.053065359877451486,-0.05304527892256906,-0.05341809391299533,-0.052655731046366595
56.76881646596299,-0.05251988442634414,-0.0516425676634176,-0.05189966556008142,-0.05188031967861472,-0.051861019875355026,-0.052219323258908185,-0.051487452792450955
57.83199303074104,-0.05133900854118985,-0.05049771812088344,-0.05074422710625615,-0.05072548332861338,-0.05070692306883768,-0.05105135171328261,-0.05034865263075838
58.90993863769184,-0.05019064714901213,-0.04938375403103784,-0.04962013571423998,-0.04960197030009119,-0.049584111422863064,-0.04991526202664221,-0.049240484248057693
60.0028369544942,-0.049074554142805135,-0.04830049745442089,-0.0485272014249452,-0.04850959080472784,-0.048492398498246825,-0.0488108400959482,-0.04816277153109147
61.110914864751365,-0.047985956667836505,-0.04724328689998955,-0.04746073919032829,-0.047443660922591675,-0.04742710595782484,-0.047733371985903564,-0.047110856229542024
62.234377644104356,-0.04691335363725493,-0.04620101613171267,-0.04640951753559105,-0.04639295538507791,-0.04637701908012023,-0.046671486753211394,-0.04607371042159687
63.373430568194195,-0.04584779331125681,-0.04516528496872829,-0.045364953501464904,-0.04534889596173864,-0.04533356523772211,-0.04561639472793156,-0.04504305379578276
64.52830052062413,-0.04479977693958651,-0.04414593691343645,-0.04433711915705485,-0.044321549463689956,-0.04430679807572225,-0.04457840618232348,-0.04402859424540576
65.69920358101629,-0.0437594701798599,-0.0431335065379205,-0.04331642663366483,-0.04330133335805721,-0.04328714226089168,-0.04354780294300106,-0.043020937121210696
66.88636663297392,-0.042727979472403546,-0.04212902511148741,-0.042303929684615806,-0.042289301013418636,-0.04227565222329959,-0.0425256745852863,-0.04202110426485985
68.09001656010024,-0.041707009271284595,-0.041133972137166096,-0.04130118905786215,-0.041287012488720125,-0.04127388951765893,-0.04151367212529615,-0.041030530720760953
69.31036944201739,-0.04068533988222498,-0.04013761669280829,-0.04029731194268548,-0.04028358111540715,-0.04027097713915449,-0.04050072868046596,-0.040038572789301646
70.54766296630973,-0.039653023427449564,-0.03912999109181148,-0.03928235385869314,-0.03926906425518507,-0.039256976745843386,-0.03947690746047019,-0.03903527361198253
71.80213482056159,-0.03859724152722192,-0.03809876918061739,-0.03824383949042104,-0.038230993463793966,-0.03821942762308713,-0.03842954821486144,-0.03800841755412023
73.07403349633844,-0.037463408545396266,-0.03699216841977961,-0.03712907691827965,-0.03711671059885238,-0.03710570557297244,-0.037304955545929996,-0.03690688188796917
74.3635750732624,-0.03637835174920562,-0.035932311939847826,-0.03606167333504415,-0.03604975811694566,-0.03603926410176696,-0.036228430027729415,-0.03585170394294249
75.67102965086112,-0.035369157723508876,-0.034945175451107785,-0.03506796045851509,-0.035056454821887184,-0.03504640619025811,-0.035226709241115164,-0.03486856785834887
76.99663491671897,-0.034412904816691826,-0.03400900743057179,-0.03412581477471579,-0.03411469116595534,-0.034105046028612744,-0.0342772516446051,-0.033935992300353955
78.3406501663825,-0.033499661793568204,-0.033114311635849956,-0.03322561566237315,-0.03321485358527911,-0.033205580701308,-0.03337028456439786,-0.033044595133112524
79.70331308743606,-0.03261156146758513,-0.03224403804581584,-0.03235005004562696,-0.032339639248355354,-0.0323307244445232,-0.032488201781915714,-0.03217750018264832
81.08490458338842,-0.0317485144153711,-0.03139805160726519,-0.031499007049972584,-0.03148893911957017,-0.03148037033733168,-0.03163091371679746,-0.031334566553087737
82.48567314580502,-0.030910005088455362,-0.03057584039448908,-0.030671972192372193,-0.03066223949671322,-0.03065400486178423,-0.030797903196539123,-0.030515279387417875
83.90588887421355,-0.030096122552841876,-0.029777498458854277,-0.029869033588335942,-0.029859626728354117,-0.029851713287662843,-0.029989257391326084,-0.02971972910296407
85.34581106416054,-0.02931428531383487,-0.029010135978296037,-0.02909739857678951,-0.029088303320480083,-0.029080689817921702,-0.02921230039773682,-0.02895495669471043
86.805742227117,-0.02855677625366147,-0.028266270264517973,-0.028349503418396194,-0.028340707231781247,-0.0283333744830992,-0.028459383519933712,-0.02821352032518213
88.28593085464837,-0.02782587506858861,-0.027548120304856035,-0.027627588495074098,-0.02761907612127469,-0.027612003702203146,-0.027732768554974915,-0.027497625464672097
89.78667945822563,-0.02712161800607842,-0.02685574491547082,-0.02693170774196403,-0.026923463357183985,-0.026916631685922118,-0.027032501519475567,-0.02680733858179216
91.30825273538592,-0.02643518319833357,-0.026180592915061994,-0.026253224963087927,-0.026245236724989844,-0.026238632700822242,-0.026349847340756266,-0.026134167142513664
92.85095859959074,-0.025761890858398858,-0.025518133600226298,-0.025587565601711524,-0.025579824291782394,-0.025573439195281076,-0.025680176100391052,-0.02547361372366745
94.41507795434889,-0.02510586579357341,-0.02487241992670922,-0.024938810532043942,-0.02493130664397654,-0.024925130795916704,-0.02502759316940952,-0.024829715856251506
96.00091331113134,-0.024456042998213297,-0.024232691978050735,-0.024296100483262528,-0.024288829477598622,-0.024282857489089305,-0.02438112487941925,-0.024191775642563924
97.60876718140909,-0.023813044408087923,-0.023599494384414634,-0.02366000784992489,-0.023652965115492117,-0.023647191453315612,-0.023741374543298308,-0.023560324478358246
99.2389420766531,-0.02317842057417725,-0.022974206345197506,-0.02303197210041223,-0.023025151252043886,-0.02301957301630287,-0.02310984533860252,-0.022936699263822725
100.8917513123155,-0.022541795826776793,-0.02234652751350402,-0.02240166723798375,-0.022395064180270402,-0.022389678980899153,-0.022476184362832698,-0.022310616188342576
102.5675028018578,-0.021907286401046756,-0.02172044832244856,-0.021773123628688364,-0.021766731409801746,-0.02176153030590061,-0.0218444734832102,-0.02168605105664028
104.26652606670376,-0.021247938627842574,-0.021069772612529188,-0.021119899769240637,-0.021113723187693067,-0.021108711784945115,-0.02118799355019173,-0.021036965089740154
105.98913442230547,-0.020533006656872396,-0.02036478979516845,-0.020411953213602535,-0.02040601572202817,-0.02040122795488471,-0.020476317425772765,-0.0203339140737671
107.73565739008669,-0.019867588209093654,-0.01970802358371285,-0.019752622460183198,-0.019746903169053975,-0.019742304542944594,-0.01981372885625087,-0.019678802250184143
109.5064298934617,-0.01925268614817509,-0.019100613020502134,-0.019143004360441283,-0.019137483635748097,-0.01913304479067049,-0.019201277312257712,-0.019072795006683577
111.30178685584484,-0.01867119554582688,-0.018525957221722514,-0.01856633642599532,-0.018561002339820325,-0.018556706168951866,-0.018622016261473206,-0.01849940664888219
113.12206860264095,-0.01811249054379549,-0.017973709543985757,-0.01801218217845659,-0.018007026931815606,-0.018002862626120216,-0.01806540854501499,-0.0179483548389751
114.96762086124544,-0.017576871560087044,-0.01744416187897155,-0.017480839352665888,-0.017475854913278452,-0.01747181272812699,-0.017531758098848355,-0.017419933442257986
116.83879476104428,-0.01706329420930073,-0.016936266544129414,-0.01697126391591397,-0.01696644203404317,-0.01696251345817236,-0.017020023771170678,-0.016913098652452083
118.73595223540454,-0.016571901295211407,-0.01645013590374283,-0.01648358080394231,-0.016478912938771594,-0.016475090819253243,-0.01653034279205242,-0.01642796068843638
120.6594444137122,-0.016102800495739422,-0.015985858950190827,-0.016017887297289098,-0.01601336456732218,-0.016009643793835612,-0.016062820468846925,-0.015964606265718075
122.60963863132486,-0.015655334260539926,-0.015542790714868264,-0.015573535324114091,-0.015569148775322093,-0.01556552608680757,-0.015616806203374457,-0.015522389533184505
124.58691302758126,-0.015228025016716905,-0.01511949956701293,-0.015149078419900215,-0.015144819085481143,-0.015141291300191897,-0.015190838514023749,-0.015099881888653506
126.59164033982958,-0.014819311499311198,-0.01471448960727556,-0.014742998416861783,-0.014738857779500394,-0.014735420129511297,-0.014783372361804862,-0.014695597121731331
128.62419870740857,-0.014421788255527894,-0.014320513263020208,-0.014347996923137884,-0.014343969167922686,-0.014340618498639362,-0.014387041841716332,-0.01430231705084421
130.68497167164747,-0.014035195805467044,-0.013937321043264946,-0.013963824150021049,-0.013959904513327397,-0.013956637199251862,-0.014001587632881854,-0.01391978913919223
132.77435897984728,-0.01365741944630649,-0.013562817294172412,-0.013588378432585766,-0.013584563219621221,-0.013581376837565037,-0.013624902215817199,-0.01354592119994734
134.89275497731836,-0.013288106691892862,-0.013196620518223763,-0.013221284240523228,-0.013217569198462849,-0.013214460998413429,-0.013256626678903876,-0.013180326799356329
137.04055941136164,-0.012925744307563861,-0.012837196868409624,-0.012861010968871002,-0.012857391528100474,-0.012854358001678627,-0.012895245430967895,-0.012821467891737184
139.21818283325922,-0.012564053841117143,-0.012478344024537198,-0.012501337516706977,-0.012497813315405821,-0.01249485531503043,-0.01253451146121434,-0.012463155982345717
141.42603849528837,-0.012155863862353008,-0.012073685698007722,-0.012095647965981185,-0.012092235822136359,-0.012089383652237815,-0.01212750670273495,-0.012059214263611992
143.6645477527123,-0.011746081048943103,-0.01166747955414912,-0.011688403550466969,-0.011685103752987279,-0.01168236730553314,-0.011718925179332556,-0.011653750066964477
145.9341373627847,-0.011394058491503106,-0.011318194602902554,-0.011338349615338243,-0.01133514652199096,-0.011332506108227692,-0.011367841677462596,-0.01130500877111814
148.23523408275926,-0.011077773924943971,-0.011004210517125657,-0.011023729890084507,-0.01102061427093922,-0.011018057320848559,-0.011052351279616322,-0.010991469229945289
150.56827817486612,-0.010787343072745077,-0.010715842536844567,-0.01073479020407557,-0.01073175529042643,-0.010729271555677215,-0.010762626908971822,-0.01070349152346488
152.93371260233062,-0.010520717363486391,-0.010451098614800989,-0.010469517734368732,-0.010466556212628438,-0.010464135852971346,-0.010496637832974018,-0.010439093541395886
155.33198843136395,-0.010280034248793106,-0.010212085990833607,-0.010230029777860786,-0.010227132057783953,-0.010224765209427156,-0.01025651684106444,-0.010200374145598308
157.76355942917263,-0.010068719218526919,-0.010002166680753995,-0.010019711019569617,-0.010016864958986871,-0.010014541929034892,-0.010045676060187532,-0.009990682484226857
160.22889151744184,-0.009889399332555138,-0.009823917051127553,-0.009841156628501688,-0.009838348913614526,-0.009836059945784324,-0.009866731298812001,-0.009812588764779034
162.72844791686157,-0.009742685213685782,-0.0096779397656672,-0.009694973147890314,-0.009692191467596404,-0.009689926672168926,-0.009720291426496223,-0.0096667031133687
165.26270805409337,-0.009626927288588603,-0.009562625919164978,-0.00957953848439168,-0.009576773581106389,-0.009574523618196194,-0.009604717117230037,-0.009551437630766574
167.83215270629654,-0.009539127321225454,-0.009475044427482343,-0.009491899825482203,-0.009489146286207454,-0.00948690442828741,-0.009517028682267833,-0.009463887252849766
170.43726940311848,-0.009477191609203267,-0.009413150460202633,-0.009429998757450892,-0.0094272542071341,-0.009425019044089536,-0.00945514912436012,-0.009402022792013279
173.0785544524413,-0.009443480574995161,-0.009379282535643923,-0.00939618668990166,-0.009393449073046038,-0.009391225382348892,-0.009421438293250218,-0.009368171401113309
175.7565092265132,-0.009448929253447725,-0.009384240378630457,-0.009401313188004426,-0.009398576941800473,-0.009396369548005958,-0.009426793892277328,-0.009373084179310799
178.47164320056828,-0.009515753432347389,-0.009449970750041415,-0.009467407790757946,-0.009464658831818752,-0.00946245497373348,-0.009493334227097106,-0.00943861969447223
181.22447254166187,-0.009675156055258942,-0.00960728299797679,-0.009625379409817458,-0.009622590049595602,-0.0096203299197221,-0.009652086347992339,-0.009595455214032579


==> figdata/pipe/retau_180_les_r1.2_long/hom_dtdr_rms_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.228883475547285,,1.7400753517802745e-10,7.861428866657641e-10,1.8772507005359985e-10,5.656180418912498e-11,1.6436875993155295e-10,
-34.701546057501524,,8.035915332607002e-08,4.4405222653428746e-07,1.9298073060218084e-07,5.1190749524222955e-08,5.49518179885691e-08,
-33.230883926956075,,3.0748715762607505e-07,1.6989707754595587e-06,7.395969660503059e-07,1.968357983352916e-07,2.121024376249104e-07,
-31.814779593184646,,6.690580668686534e-07,3.6956340407327395e-06,1.6110546125185926e-06,4.3015219802921364e-07,4.6614999876083556e-07,
-30.4512236007021,,1.1544841184068584e-06,6.373063141750135e-06,2.78120764551864e-06,7.450602666345827e-07,8.124186241353358e-07,
-29.13824970811975,,1.7544509878792726e-06,9.675552601298699e-06,4.2263420956590175e-06,1.1359578751076958e-06,1.246446171109216e-06,
-27.873999709290047,,2.461785791532361e-06,1.3554946067803096e-05,5.924841189831378e-06,1.5977753421344621e-06,1.7644907763891917e-06,
-26.656637005113662,,3.271153040638305e-06,1.7970627033066487e-05,7.85716493007715e-06,2.1257908528966787e-06,2.3628473912537394e-06,
-25.48445463878064,,4.179401402263848e-06,2.2888531224505677e-05,1.0005968842573828e-05,2.7157696886558704e-06,3.0384277382186726e-06,
-24.355767260529248,,5.1852460730223656e-06,2.8282263034716622e-05,1.2355424996390219e-05,3.363712794484565e-06,3.7884689811168175e-06,
-23.268954341742432,,6.2892144074445645e-06,3.413077155559531e-05,1.489143656277906e-05,4.065987455875276e-06,4.609937699668858e-06,
-22.222460174947827,,7.49379624355013e-06,4.041820602737751e-05,1.760098682520709e-05,4.819051511593768e-06,5.500170443239653e-06,
-21.214793873817747,,8.802949106435064e-06,4.71343830576885e-05,2.0472288259794513e-05,5.619688344255899e-06,6.456541293307686e-06,
-20.244529373169186,,1.0222580198253174e-05,5.427427358449218e-05,2.3495191912071085e-05,6.464863859364718e-06,7.476560068912739e-06,
-19.310240607819143,,1.1759242766028484e-05,6.18351251438281e-05,2.6659754252432514e-05,7.351619909180728e-06,8.557960368296541e-06,
-18.410631154873975,,1.3421801241287046e-05,6.981798010678939e-05,2.995726159263602e-05,8.27716075825983e-06,9.698077275593747e-06,
-17.544404591440042,,1.5220039836819482e-05,7.822654274430445e-05,3.3379589315297625e-05,9.238879272967743e-06,1.0894453575648551e-05,
-16.71030770872016,,1.7164143673873387e-05,8.706734813868097e-05,3.691938243780938e-05,1.023428874133505e-05,1.2144983312237125e-05,
-15.907152119061822,,1.926610677403986e-05,9.634760041567583e-05,4.056981168343172e-05,1.1260995527857049e-05,1.34472953339227e-05,
-15.133792648908983,,2.153878198168054e-05,0.00010607545316794377,4.4323967385798e-05,1.2316604724094901e-05,1.4798936792192189e-05,
-14.389148945850273,,2.3996056650566462e-05,0.0001162596156012793,4.817554599933074e-05,1.3398822394023147e-05,1.619734628876689e-05,
-13.672119050426101,,2.6652740041266052e-05,0.0001269090525933457,5.211833996538156e-05,1.4505452279052825e-05,1.764002129231764e-05,
-12.98168743136978,,2.952427416234104e-05,0.00013803237842923812,5.6146531765376105e-05,1.5634364915323548e-05,1.912455970159296e-05,
-12.316881771511081,,3.2627126279958974e-05,0.00014963934742547312,6.025464481192402e-05,1.678352350844713e-05,2.0648579895278338e-05,
-11.676729753679773,,3.597821815667576e-05,0.00016173742086948977,6.443709680922861e-05,1.7950968462661326e-05,2.2209666135075035e-05,
-11.060323881850309,,3.959564641179116e-05,0.00017433477243292158,6.86883759673624e-05,1.9134759015252322e-05,2.38055203123139e-05,
-10.466799874093594,,4.3498191634627264e-05,0.00018743621480130928,7.300314423186787e-05,2.0333006460798994e-05,2.5433439082687274e-05,
-9.895315055528762,,4.770575380823592e-05,0.0002010468871643469,7.73758903916628e-05,2.154381111050415e-05,2.709091606847039e-05,
-9.34500514422672,,5.223878123384592e-05,0.00021516941500152536,8.180088380416952e-05,2.2765336825670687e-05,2.8775397241303628e-05,
-8.81513550054774,,5.711838711580444e-05,0.00022980441968864593,8.627272970100026e-05,2.3995797546160553e-05,3.0484253297824533e-05,
-8.304906663707408,,6.236624189473207e-05,0.0002449518151475374,9.078586672692781e-05,2.523340352335086e-05,3.22149759167804e-05,
-7.813605601114223,,6.800470573119806e-05,0.0002606107962525409,9.533524316514071e-05,2.6475663528972113e-05,3.396181174807206e-05,
-7.34054088722491,,7.405373505298166e-05,0.00027678127602642045,9.991760897149012e-05,2.7724642436050996e-05,3.573481264028546e-05,
-6.885042703544423,,8.054031351495655e-05,0.0002934522714498037,0.00010452521436271671,2.8975961930339568e-05,3.752201697775983e-05,
-6.446419624529486,,8.748949255049882e-05,0.00031061620512615136,0.00010915226487125843,3.0225817982379465e-05,3.931295115228146e-05,
-6.02408825987796,,9.492310159743738e-05,0.0003282653744686897,0.00011379445878925728,3.147444078137548e-05,4.11109760965571e-05,
-5.617422005191254,,0.00010286373068334499,0.000346388828604004,0.00011844716651353179,3.272220580550629e-05,4.292017751249231e-05,
-5.225837470167229,,0.00011133544342121577,0.00036497470925642595,0.00012310594383143579,3.3968517797384706e-05,4.4740911767559085e-05,
-4.848794478600201,,0.0001203631394527463,0.0003840081892952391,0.0001277655566348417,3.521176259215207e-05,4.656971470844446e-05,
-4.48573124723626,,0.00012997185751465555,0.0004034726316258667,0.0001324209207915791,3.644983464896078e-05,4.840129937769502e-05,
-4.136129206917951,,0.0001401861913347268,0.0004233499231180193,0.00013706691459235794,3.768062882244339e-05,5.0230294221386544e-05,
-3.7995130025842707,,0.0001510294567347434,0.00044362032128515813,0.0001416987534942402,3.8902315291757466e-05,5.2052284905983045e-05,
-3.475385672125991,,0.00016252401891478154,0.00046426368913201027,0.0001463116217701028,4.011370997250014e-05,5.386473364197169e-05,
-3.1632718604821104,,0.00017469078610774945,0.00048525744272965606,0.00015090158741375335,4.131411406041719e-05,5.566699102893981e-05,
-2.86276103373631,,0.00018754941693273347,0.0005065777650085806,0.00015546426256045188,4.250327486632049e-05,5.745977377008086e-05,
-2.573377836827588,,0.00020111839911306337,0.0005282018129461629,0.00015999635037177305,4.3681265002723715e-05,5.9244564780808876e-05,
-2.2947333428878522,,0.00021541518526561917,0.0005501034804424727,0.00016449401945196063,4.484810598780366e-05,6.102306306799804e-05,
-2.026438625049011,,0.00023045572360622907,0.0005722583660036336,0.00016895397349996863,4.600371179090598e-05,6.279606337215277e-05,
-1.7680831493947446,,0.0002462545158830977,0.0005946393427717221,0.00017337273972688888,4.714764031784869e-05,6.456299948414181e-05,
-1.5193212031534158,,0.00026282481764144933,0.0006172197406378859,0.00017774711191323388,4.827890617443246e-05,6.632139770122711e-05,
-1.2798070735533873,,0.0002801775785059712,0.0006399722781629937,0.00018207348494448294,4.939595237161864e-05,6.806642147295637e-05,
-1.0491518337265666,,0.00029832151897731316,0.0006628699638047612,0.00018634864463522663,5.049656618713778e-05,6.979100527494295e-05,
-0.8270745920459988,,0.00031726288879926445,0.0006858846291396743,0.00019056900746883889,5.157786383192592e-05,7.148543775647652e-05,
-0.6132296357400463,,0.00033700518291963607,0.0007089881556052472,0.00019473116883059915,5.2636350463710565e-05,7.313795228003475e-05,
-0.4073144661335264,,0.00035754826101737835,0.0007321539067681911,0.00019883171755890515,5.3668011134891764e-05,7.473458689737814e-05,
-0.2090265845512564,,0.00037888889795990757,0.0007553538880188319,0.00020286715240570895,5.466836911703279e-05,7.625988059333842e-05,
-0.018106706414508254,,0.0004010197932477573,0.0007785612993661721,0.00020683424030591843,5.563268371961601e-05,7.769691681313655e-05,
0.018117509938621924,1.8886023838710176e-09,0.0004034718671217278,0.0001955799491727566,0.00020759182818632843,0.00022326501554576143,7.808921831295207e-05,0.0005869908400644033
0.2933805008307793,4.057505430265796e-07,0.0004077791886899049,0.00020142324424469093,0.0002134383148153909,0.00022898476829188687,8.218426614044986e-05,0.0005888190243125112
0.572478742783289,1.513700276285632e-06,0.000412160017827245,0.000207410791577548,0.0002194191790286222,0.0002348339600131455,8.661709701076776e-05,0.0005907281960757668
0.855444646368492,3.3126546158776217e-06,0.00041660021812145063,0.00021353389272678696,0.00022552548657559575,0.0002408021871915428,9.137892700222794e-05,0.0005926984511118426
1.1423430327310704,5.78695892251921e-06,0.00042108542090756767,0.00021978260545898933,0.00023174716374477864,0.00024687778623658636,9.645937039460486e-05,0.0005947093784098642
1.4332171159674787,8.918407083401198e-06,0.00042560043153472136,0.00022614610362959784,0.00023807258590666827,0.00025304834048453013,0.00010184576835738097,0.0005967411798603196
1.7281425207465126,1.2686454897714962e-05,0.0004301297403996651,0.00023261232621503582,0.00024448958452500926,0.0002593003386630944,0.00010752429276538349,0.0005987735344523121
2.027151657640513,1.706839095181741e-05,0.0004346578873554635,0.00023916798633963313,0.0002509847740263225,0.0002656194885577885,0.00011347948936030617,0.0006007872295229567
2.330320151318276,2.2039296210096944e-05,0.000439169013716532,0.0002457993062772364,0.0002575440360744718,0.0002719909384438136,0.00011969440115804093,0.0006027627616820734
2.637691215876256,2.7572734186667607e-05,0.00044364726010507954,0.00025249186525081905,0.00026415299124605825,0.00027839956177988436,0.00012615129078333726,0.0006046816068388119
2.949329672459135,3.363999099583102e-05,0.00044807699484873323,0.00025923056633245234,0.0002707962273168258,0.00028482950432839193,0.0001328308363746581,0.0006065255367421964
3.2652895386874814,4.021172806506268e-05,0.0004524430845288585,0.00026600004878895016,0.00027745890350488176,0.0002912650557071783,0.00013971367682654465,0.0006082778034042877
3.5856464392300906,4.725641920517766e-05,0.00045673050839115375,0.00027278477959651287,0.0002841251744879027,0.0002976904250516754,0.00014677911937800264,0.000609921804247963
3.910443588183418,5.4742276418056086e-05,0.00046092478605465846,0.0002795691533718863,0.0002907795894046755,0.0003040899503533642,0.0001540064550373517,0.0006114420045901592
4.239756610216258,6.263629320524162e-05,0.00046501191587620597,0.0002863375312510051,0.0002974068059810468,0.0003104481117712754,0.00016137431151329182,0.0006128241725240854
4.573639522949181,7.090467997831218e-05,0.00046897901025464046,0.0002930743447772027,0.0003039917051144399,0.00031674990848886325,0.00016886135167132078,0.0006140549385160678
4.912157147526866,7.951382910848481e-05,0.0004728132405138456,0.00029976471906129586,0.0003105194774189653,0.00032298045421831357,0.00017644648510276663,0.000615121847284618
5.255374305093998,8.842962833032645e-05,0.0004765030805106253,0.0003063936177460506,0.0003169756728512615,0.0003291258826037454,0.00018410825820049738,0.0006160139554635966
5.603355816795258,9.761808067026257e-05,0.00048003753012637867,0.0003129472261846268,0.00032334652662640537,0.00033517266424333987,0.00019182610714419906,0.0006167209869475368
5.956166503775327,0.00010704566964602998,0.00048340641813265385,0.0003194114385563076,0.0003296188799089357,0.00034110797987915064,0.00019957966819310298,0.0006172341006733061
6.313881990703002,0.00011667940226374259,0.00048660062300301816,0.00032577326223956986,0.0003357801460581621,0.0003469199109329204,0.00020734909834326014,0.0006175452254300332
6.6765670987229635,0.0001264865871105896,0.0004896117562216983,0.00033202051336428677,0.00034181838039200866,0.0003525971577490295,0.0002151153766064661,0.0006176476813684732
7.044275845455782,0.00013643584072770758,0.0004924319488148627,0.0003381412247676589,0.00034772258448214564,0.0003581293656307708,0.0002228602547250894,0.0006175356737405288
7.417094659094365,0.00014649686309670015,0.0004950546784486682,0.00034412431893488167,0.00035348217367352723,0.00036350683351565183,0.00023056632093312914,0.0006172040454191771
7.795088360783395,0.00015664047246508636,0.0004974735392767964,0.00034995946272797513,0.0003590875156374698,0.00036872098124467406,0.00023821716109930231,0.0006166484993042914
8.178332575191668,0.000166838167463899,0.0004996828388240968,0.0003556369711274426,0.0003645294331770345,0.00037376343463730536,0.0002457967856328135,0.0006158659275307069
8.566892123463866,0.00017706304847549142,0.000501677639419608,0.00036114736526167516,0.0003697994198741575,0.00037862679309661607,0.0002532904795431811,0.0006148529714448597
8.960853433792899,0.00018728880520356263,0.0005034528643783257,0.0003664814408560603,0.0003748889185201442,0.00038330377435233213,0.0002606837886459647,0.0006136070642223131
9.360281327323447,0.00019749086163642641,0.0005050048082173308,0.0003716313429266734,0.00037979081472100574,0.0003877883895422301,0.00026796364705948506,0.0006121270571811274
9.765251428724307,0.00020764679787308406,0.000506333538876026,0.0003765924810051989,0.00038450056212727905,0.00039207622663095705,0.00027511893973628914,0.000610415979927146
10.17585016618839,0.0002177351305487699,0.0005074361917023737,0.00038135795277098144,0.0003890123127549333,0.0003961624063915982,0.00028213803452370467,0.0006084729455209808
10.592142360860374,0.0002277354182947118,0.0005083117396461686,0.00038592229322102875,0.000393320989690728,0.00040004330940473116,0.00028901075129712334,0.0006062996812700851
11.014214440933172,0.0002376286202424149,0.0005089591506158453,0.0003902803702191864,0.00039742252934259084,0.0004037159724811175,0.00029572818394665276,0.0006038980717210153
11.44215283459969,0.0002473965454646754,0.0005093784369588326,0.0003944276461010747,0.00040131291894419615,0.00040717782880369944,0.00030228167989141807,0.000601271002170716
11.876022363004614,0.000257022639974705,0.000509570270177913,0.0003983605205822323,0.0004049891981866394,0.0004104271786524915,0.00030866363165645515,0.0005984218352286818
12.315931061389078,0.0002664910928185582,0.0005095357700717865,0.0004020757027088958,0.0004084488547834004,0.00041346272418000006,0.00031486723622805196,0.000595355193518409
12.761932947373651,0.00027578767918215127,0.0005092768916589988,0.0004055709029705191,0.00041169017279914114,0.00041628386501855617,0.00032088647642948906,0.0005920757080247614
13.21413605619947,0.0002848991202509725,0.0005087966599399402,0.0004088442184122391,0.0004147118715532293,0.000418890742349149,0.0003267159114876222,0.0005885893031584252
13.67261601253533,0.00029381318787736484,0.0005080978574145431,0.0004118945100066672,0.00041751358375878117,0.0004212837488213919,0.00033235120605252237,0.0005849023394482914
14.137448441050028,0.00030251867856905364,0.0005071846814260423,0.00041472142979216237,0.00042009533335797067,0.00042346440759300424,0.00033778857116789895,0.000581021877243575
14.60875218050881,0.0003110057110518221,0.0005060618697688475,0.00041732493834753287,0.0004224578223550513,0.00042543412170736487,0.0003430249736576548,0.0005769553950413754
15.086592052056364,0.0003192650436116541,0.0005047343602719132,0.0004197057860917926,0.00042460218169952305,0.0004271953976533642,0.00034805788909286653,0.0005727114712787851
15.571065287409711,0.00032728844309286157,0.0005032078689884206,0.00042186524090322554,0.00042653010942379955,0.00042875095593224557,0.00035288543703022125,0.0005682985766767208
16.06225831476176,0.0003350686278453839,0.0005014886722582335,0.0004238054423548625,0.000428244240122247,0.0004301039721747752,0.00035750645292919627,0.0005637262048381912
16.560279169353645,0.00034259895903287005,0.0004995833012913935,0.00042552816717148905,0.0004297468804158524,0.00043125817864208437,0.00036192031006261903,0.0005590037642520529
17.065214279378278,0.0003498735666959522,0.000497498689473046,0.00042703636682024106,0.0004310412885731486,0.0004322173424818662,0.0003661265101652549,0.0005541409019520848
17.577160876552686,0.000356887193714712,0.0004952417798831347,0.00042833255851562656,0.0004321307010215478,0.0004329859108932373,0.0003701253681226755,0.0005491476769609258
18.09620538906977,0.00036363568012172403,0.0004928206184900651,0.0004294210741392463,0.0004330192663732318,0.0004335682772812353,0.00037391712227093104,0.0005440346862722391
18.622466655694787,0.00037011555588335043,0.0004902437735348683,0.0004303060436779262,0.0004337116272197346,0.00043396927978912105,0.00037750265383702705,0.0005388129789368577
19.15603110462064,0.00037632408463326495,0.0004875195985709657,0.0004309923045503623,0.0004342126099314211,0.00043419434242343395,0.00038088361417039444,0.000533493468643511
19.69699596756436,0.00038225902700025086,0.00048465701928492695,0.0004314846638475076,0.00043452760274357194,0.00043424907471273193,0.0003840617111100321,0.0005280875766341856
20.24548008329119,0.000387918448838867,0.00048166446324316055,0.0004317882442035463,0.0004346614427335328,0.0004341388348970341,0.0003870391502938309,0.0005226060069054878
20.801580683518157,0.0003933012030804403,0.0004785506490772035,0.00043190817592621137,0.00043461970940523233,0.00043386950163310883,0.00038981811426864614,0.0005170593000266039
21.365394999962284,0.0003984069676114173,0.00047532486288942317,0.0004318505618388097,0.00043440845417309627,0.00043344737976086127,0.0003924017320191852,0.0005114588785349707
21.93704187138882,0.0004032361040067985,0.0004719963197129372,0.00043162147101479144,0.0004340338012366486,0.00043287883685899295,0.00039479311548010134,0.0005058157651074639
22.51661852951479,0.0004077894560768225,0.00046857443058856597,0.00043122753893719073,0.0004335025409815232,0.0004321705555795458,0.0003969958467014475,0.0005001409579855801
23.104243813105445,0.0004120677060178984,0.0004650675818756812,0.00043067446853574533,0.0004328202335783528,0.0004313281756244573,0.000399012858017166,0.0004944441173555331
23.70003656092603,0.0004160725583394491,0.00046148480705938646,0.0004299687646677255,0.0004319934564056645,0.00043035831073151207,0.0004008478069656755,0.0004887354718832952
24.30409400469357,0.00041980695762754784,0.0004578353378887465,0.0004291178586595724,0.00043102951781346353,0.0004292681194560994,0.0004025051757740149,0.00048302576167524424
24.916534983173317,0.00042327374509228816,0.00045412860266762884,0.00042812878692389893,0.0004299354285676961,0.00042806442035878063,0.00040398929685039913,0.0004773250488622459
25.537478335130526,0.0004264744150514413,0.0004503717944163539,0.00042700701125787736,0.00042871640204504487,0.0004267525489341379,0.0004053027885615966,0.00047164132126529244
26.167053702854552,0.00042941339853122014,0.00044657358456633124,0.00042575975225219635,0.0004273797891990076,0.00042533929545657674,0.00040645054580275573,0.00046598388990694837
26.80535831806242,0.000432093714935082,0.00044274158077298447,0.000424393429253574,0.00042593156097378126,0.00042383032446202006,0.00040743625488624764,0.0004603606742420193
27.452532626567614,0.0004345188499113111,0.00043888278560768847,0.0004229139902670936,0.0004243776281618805,0.0004222309628783015,0.00040826346145198184,0.00045477890832408546
28.108684663611264,0.00043669248346756034,0.00043500408900264386,0.0004213274124109281,0.0004227237938497022,0.00042054622385742684,0.0004089355915900591,0.0004492453692353107
28.773944071482738,0.0004386192981798131,0.00043111252306556497,0.00041964019317106735,0.0004209761741964677,0.00041878201029903005,0.0004094572039891842,0.00044376726724972373
29.44845129599551,0.00044030389925673555,0.00042721465809547816,0.0004178585637568878,0.00041914086374457914,0.0004169435746479015,0.00040983237428461307,0.00043835072706921473
30.132314372390724,0.0004417508152053071,0.0004233164830759325,0.00041598826236661623,0.00041722324575883227,0.00041503603609152395,0.00041006503832757574,0.0004330012645119925
30.825673746481847,0.0004429653980993014,0.00041942372464142053,0.00041403516047653824,0.0004152290286288995,0.0004130644521240591,0.00041015947181075594,0.0004277241917887648
31.52865906055825,0.0004439523155988517,0.00041554133821038517,0.00041200442568641043,0.00041316299611755694,0.00041103281379197796,0.00041011899614386906,0.00042252370571909883
32.24141076043341,0.0004447166614647732,0.0004116740941052624,0.0004099012072399632,0.0004110300346423691,0.00040894559545262446,0.00040994734865315005,0.00041740368157447763
32.964047684872575,0.0004452638954679962,0.00040782655303196015,0.0004077307895147964,0.0004088351903711086,0.000406807038769921,0.000409648429895447,0.0004123678227232881
33.69672108321334,0.0004455992847929214,0.00040400243801600025,0.0004054976888989792,0.00040658263010776957,0.00040462075165360254,0.0004092254717488225,0.000407418880607194
34.439571401269184,0.00044572754255743,0.00040020473112511735,0.00040320590277773116,0.00040427592071555415,0.00040238960401059947,0.0004086814257707911,0.0004025586647870985
35.19272828132946,0.0004456535807427201,0.0003964361339410303,0.00040085912813399223,0.0004019186872665012,0.0004001162007864715,0.00040801892666241483,0.0003977884876267135
35.95634297273177,0.00044538302566464385,0.0003926993286295194,0.000398461393020179,0.00039951463602354705,0.0003978038107060491,0.0004072415415453543,0.0003931098186125528
36.73055592128959,0.0004449207964774234,0.0003889963439319446,0.00039601620551763287,0.00039706665549946066,0.00039545479651072716,0.0004063517714425683,0.0003885233334488547
37.51551837634051,0.000444271914776625,0.0003853285332869248,0.0003935263149545125,0.00039457750126742255,0.00039307103767468574,0.0004053521170108159,0.0003840287896113421
38.311392390746235,0.0004434421090252103,0.00038169768745087163,0.0003909953167462839,0.00039205043732130814,0.00039065509935147345,0.000404245795654397,0.0003796265834664921
39.11829680327202,0.00044243714929151297,0.00037810524831518693,0.0003884263850215112,0.00038948820252693,0.00038820912742407675,0.0004030358073991459,0.00037531644368899505
39.936415273827784,0.0004412621808049842,0.00037455191065437926,0.00038582200997761565,0.00038689317239684335,0.000385734651552661,0.0004017244851680448,0.0003710973708999421
40.765888248227014,0.00043992246032658906,0.000371038035398067,0.00038318460086497345,0.0003842672507897951,0.000383233050511609,0.0004003143480532962,0.000366968068689215
41.60687777933142,0.00043842281850926324,0.0003675633903821273,0.00038051607711595974,0.0003816121173027453,0.00038070515849679393,0.0003988074175871872,0.00036292654179412493
42.4595459200027,0.000436769084001753,0.0003641283751018479,0.0003778187430341065,0.0003789299460862688,0.00037815280850150607,0.00039720639668638664,0.0003589714917381073
43.324054723102556,0.00043496792437503347,0.0003607337443354677,0.00037509588329139785,0.0003762235755974478,0.0003755779592238093,0.00039551504813582333,0.0003551018283724857
44.20055543796859,0.0004330248806695189,0.00035737957505006904,0.0003723494354060915,0.0003734949799744336,0.0003729817389344234,0.0003937358493705391,0.00035131594148490565
45.089231724510725,0.00043094291611412355,0.0003540629597062981,0.0003695789796949288,0.00037074319840272403,0.00037036283454499084,0.00039186896259170873,0.0003476088646256691
45.99024563559067,0.00042872695885756256,0.0003507826274117772,0.0003667855728808571,0.0003679691490554507,0.0003677216574080293,0.0003899163510037546,0.0003439777443548924
46.90377002759424,0.0004263821315253629,0.0003475375756482291,0.00036397043164117937,0.0003651738327890519,0.0003650587212901032,0.0003878803074738788,0.00034041961530179834
47.82996695338315,0.00042391361071375137,0.00034432652545708116,0.00036113483851149937,0.0003623583598482658,0.0003623746719884049,0.00038576306093156954,0.0003369314160018007
48.76903087639143,0.0004213265137560012,0.0003411483185751095,0.0003582798053981721,0.00035952360106479016,0.0003596699344103427,0.00038356688210910723,0.0003335103040264374
49.72113465300492,0.0004186261177066575,0.000338001626095626,0.00035540656568694694,0.00035667048938913876,0.0003569451239684834,0.00038129424176650586,0.00033015314391523397
50.68645113960942,0.00041581727537307305,0.0003348849972384919,0.00035251605538126043,0.00035379983491593664,0.0003542005744724526,0.00037894726020770925,0.0003268566646232666
51.66517479963898,0.00041290467769104376,0.0003317966613696196,0.00034960862236258985,0.00035091194070069836,0.0003514363682551991,0.0003765278653100448,0.0003236174965366377
52.657489293003536,0.0004098938740084935,0.0003287356409328148,0.00034668587355950864,0.0003480081967590133,0.0003486535525492738,0.0003740388959886091,0.0003204330764469485
53.66356747608891,0.00040678813637854414,0.00032569901427598625,0.0003437468966635323,0.0003450876909490794,0.00034585106403099545,0.00037148122980439513,0.0003172987225698212
54.683625419377364,0.0004035923323490761,0.0003226852615282905,0.0003407926965548977,0.00034215102471621335,0.00034302914360161184,0.0003688572122114537,0.0003142114357544601
55.71784678277884,0.00040031052509772335,0.0003196921734982139,0.00033782314421705064,0.0003391982664112648,0.000340187528624764,0.0003661684337379301,0.0003111673414544026
56.76641522620327,0.00039694695380777654,0.00031671789315379474,0.00033483850365046726,0.0003362294366075382,0.00033732624129537294,0.00036341684435863496,0.000308163173685557
57.829546820132926,0.0003935060728807656,0.0003137607229838716,0.00033183932294343464,0.00033324502428692634,0.00033444549422112464,0.0003606046029438328,0.0003051958321631782
58.90744683152597,0.00038999186862418334,0.00031081870719241994,0.0003288255674836626,0.00033024501745940735,0.00033154500567248205,0.0003577336158078015,0.0003022618896993037
60.00029892029232,0.000386407776194913,0.00030788954138092587,0.00032579713467414224,0.00032722899738489325,0.00032862453436790953,0.0003548053033427644,0.0002993577047166915
61.10832996043838,0.0003827576068214906,0.0003049711491063029,0.0003227537992661077,0.0003241970242048244,0.0003256836862757835,0.00035182138640035414,0.00029648002610703684
62.2317452189223,0.00037904571806086847,0.0003020622909493747,0.00031969618868097434,0.0003211494971219203,0.00032272302870427644,0.0003487842001912479,0.0002936263123132453
63.37074996270225,0.00037527522674634636,0.00029916045732600663,0.0003166238126890412,0.0003180860016891628,0.0003197418456213893,0.0003456949055196586,0.00029079298631320245
64.5255710657846,0.0003714505797864736,0.00029626494311799545,0.00031353762194354605,0.00031500752169980804,0.00031674122739169347,0.0003425564280777708,0.00028797808738938483
65.69642459865165,0.0003675753182144259,0.00029337417411310897,0.0003104378138902092,0.0003119141487855342,0.0003137212972374341,0.00033937071349144623,0.000285179021115216
66.88353743530976,0.0003636535322582186,0.00029048707309390866,0.00030732498049817277,0.0003088064574939469,0.00031068270513765725,0.0003361402980631236,0.00028239358000220027
68.08713644976532,0.00035968994674426735,0.00028760338480475706,0.000304200560424313,0.0003056859565884176,0.0003076270892815323,0.0003328683466067899,0.0002796206205088921
69.30743771250063,0.00035568778757276914,0.0002847219352677228,0.0003010648203129058,0.0003025528871062334,0.00030455471078621267,0.00032955702978142864,0.00027685794252342875
70.54467890104617,0.00035165279015071215,0.0002818435873030863,0.00029792015969092484,0.0002994097165828231,0.0003014677673975992,0.00032621038718512913,0.0002741055722589642
71.79909769293243,0.0003475880248550443,0.0002789670627791776,0.0002947667157298441,0.00029625657554153853,0.00029836659692014417,0.000322830415881787,0.00027136138669427504
73.07094256921404,0.00034349730303284194,0.0002760918360459588,0.000291605404688037,0.0002930943643882506,0.000295252259338774,0.0003194198308660034,0.000268624020300792
74.36042960037328,0.0003393836130899056,0.0002732169764915174,0.00028843644966736057,0.00028992347049634125,0.0002921252786040867,0.00031598067348434153,0.0002658918582596561
75.66782887451298,0.0003352513860860973,0.00027034298744542607,0.0002852617103346115,0.00028674569681810813,0.0002889875032472153,0.00031251627109325655,0.00026316463291897784
76.99337806916364,0.0003311049731461264,0.00026747050761221855,0.0002820828646749297,0.0002835628169032987,0.000285840968054756,0.0003090302045052535,0.0002604423042705626
78.33733646890398,0.00032694960934852015,0.0002646010166847109,0.0002789026773423901,0.0002803776385459585,0.00028268852874898114,0.000305526838184249,0.00025772581554742933
79.69994175126453,0.00032279026779321777,0.00026173615250672127,0.00027572372871822526,0.0002771927780682573,0.00027953294939287137,0.0003020102742790313,0.00025501610396251557
81.08147480787221,0.0003186330032170244,0.0002588786167894402,0.000272549833384629,0.00027401214410839163,0.0002763781244705102,0.00029848585669721927,0.0002523153689943794
82.48218411978166,0.00031448334882809353,0.00025603077182850614,0.00026938431768834845,0.00027083913327840127,0.00027322759230875284,0.00029495842196671786,0.00024962537891135055
83.90233977509573,0.0003103467886690745,0.00025319521917639313,0.0002662307301309057,0.0002676773028949984,0.0002700849541837549,0.0002914329547533035,0.00024694827398911783
85.3422010583931,0.0003062291494077005,0.00025037514671137623,0.0002630930207741722,0.00026453063535955345,0.0002669543908249733,0.00028791476903144834,0.0002442866415718949
86.802070468349,0.0003021357151955299,0.00024757314835384696,0.00025997466220614674,0.00026140273467579854,0.00026383963778241323,0.0002844087285607747,0.00024164269674274214
88.28219648601804,0.0002980713698143532,0.000244791811417554,0.0002568789400920106,0.00025829692131578113,0.00026074421338092007,0.0002809193695759392,0.00023901862350399027
89.78288161007536,0.00029404070777646604,0.00024203346035670185,0.000253808906488742,0.0002552162476007114,0.00025767134869658783,0.0002774509771939123,0.0002364163078100576
91.30439052686181,0.0002900481435636192,0.00023930038049461367,0.0002507675108434466,0.00025216375905496,0.0002546241856796429,0.0002740077296503204,0.0002338377786985641
92.84703113681456,0.00028609853487844295,0.0002365954173258005,0.00024775810148534454,0.0002491428855833161,0.00025160643427351236,0.00027059416555514986,0.00023128544076707786
94.41108433156063,0.0002821966456947869,0.00023392145236532573,0.00024478423380716255,0.0002461571810940196,0.000248621757925471,0.00026721493806304157,0.00022876196468415272
95.99685260977516,0.0002783466426618204,0.0002312810181048305,0.0002418487797464935,0.00024320963362100398,0.0002456733711424362,0.0002638739806222936,0.00022626955581260143
97.60463847013335,0.0002745531534195839,0.0002286772778990805,0.000238955360651253,0.00024030386051054716,0.00024276489148224007,0.00026057586945867837,0.00022381111185086402
99.23474441131039,0.0002708212557677275,0.0002261138570438826,0.00023610805111327595,0.00023744394735056702,0.0002399004835538324,0.00025732559430598076,0.00022139013460438828
100.88748373550554,0.0002671559879242485,0.00022359453802337428,0.00023331096055160058,0.00023463398487710342,0.00023708437013044193,0.0002541281853532401,0.0002190101258272792
102.56316434315609,0.00026356227957631973,0.00022112298704344513,0.00023056810410239332,0.00023187810282738068,0.00023432078382045062,0.00025098846884300137,0.00021667469411429044
104.26211574174746,0.00026004545686494223,0.00021870327201080269,0.0002278838488502808,0.00022918075096827405,0.00023161445624630554,0.0002479117409321391,0.0002143877354006861
105.98465123347898,0.00025660988661834985,0.00021633879620201234,0.000225261871216415,0.0002265456047599163,0.00022896927936911295,0.0002449024359594468,0.00021215258565459205
107.73110032583611,0.00025325978884617066,0.00021403276655590595,0.0002227056042567869,0.00022397617059447927,0.00022638893464758397,0.0002419647947449897,0.0002099722745462023
109.50179792806637,0.00025000015014643045,0.00021178927315223392,0.0002202194254155391,0.0002214768024941084,0.000223877902305484,0.00023910385848929794,0.00020785080208100877
111.29707894941727,0.00024683560862547293,0.00020961209912757366,0.00021780724784141244,0.00021905157390264058,0.00022144034950669173,0.00023632429150341553,0.00020579191273107004
113.1172837008984,0.00024377060491992053,0.00020750490648958854,0.00021547293976525086,0.00021670434146293875,0.00021908026523726758,0.00023363059931752554,0.00020379912199149005
114.96275789528141,0.00024080941915391427,0.00020547119405823802,0.00021322013752561258,0.00021443883053483918,0.00021680148031637635,0.0002310270947714262,0.00020187591342788757
116.83385264709999,0.00023795592735591583,0.00020351418893888617,0.00021105217342346462,0.00021225843153685836,0.0002146075416669576,0.0002285176857955922,0.0002000254143994726
118.73092987441193,0.00023521340753914592,0.00020163662328951345,0.00020897187655622782,0.00021016598597575807,0.00021250136137238178,0.0002261057436624078,0.00019825031394879122
120.65434069175095,0.00023258458606429747,0.00019984072562521403,0.00020698156617666422,0.00020816388181655885,0.00021048543115541614,0.00022379407853659347,0.00019655276627731125
122.60445241893689,0.00023007200657503655,0.0001981286817103286,0.00020508344216263626,0.00020625433989988063,0.00020856204398487252,0.0002215853199487319,0.00019493488289309876
124.58164317931374,0.00022767810313007217,0.000196502621698108,0.0002032797148332121,0.0002044395679178432,0.0002067335071947678,0.0002194820250119792,0.00019339873151051086
126.58628569446343,0.00022540474605251234,0.00019496415939684598,0.00020157201991527582,0.00020272122200041049,0.0002050015615670157,0.0002174862244130881,0.00019194591555213574
128.61875808772993,0.0002232537825173441,0.00019351500305016367,0.00019996204870486453,0.00020110103304118467,0.00020336803154651672,0.00021559986810619367,0.00019057806672635817
130.67944388421927,0.00022122678515874294,0.00019215658199976115,0.00019845125170519655,0.0001995804703102597,0.00020183445467415674,0.00021382473413025175,0.00018929664688942225
132.76874281432364,0.00021932525335171147,0.00019089025927164827,0.00019704097905571193,0.00019816092027173234,0.00020040228089657458,0.0002121623729185915,0.0001881030235993559
134.88704920667325,0.00021755027724922044,0.00018971711908961878,0.00019573227372406596,0.0001968434978790044,0.00019907265717381876,0.0002106140060373958,0.0001869983109866307
137.03476279166023,0.00021590209240967398,0.00018863741455058737,0.00019452534113335206,0.00019562846074355831,0.0001978458719888537,0.0002091799730005856,0.0001859828070917332
139.21229410320095,0.0002143799505662177,0.00018765043932110907,0.00019341937212888043,0.00019451503248925426,0.00019672118315992667,0.00020785962662742445,0.00018505585214190632
141.42005637609276,0.0002129822876132499,0.00018675473103856735,0.00019241281747644297,0.00019350165401008323,0.00019569708048674232,0.00020665150645961095,0.00018421602027784352
143.65847094777604,0.00021170556481749168,0.00018594706465824827,0.0001915022820917726,0.00019258495458723194,0.00019477024796941205,0.00020555225751130418,0.00018346015645581983
145.92796455745335,0.00021054602851630936,0.00018522410533071388,0.00019068425552319813,0.00019176137600991343,0.0001939371571850937,0.00020455828818801116,0.00018278498124885424
148.22896394432712,0.00020950036037163056,0.00018458291693562907,0.00018995563658600543,0.00019102781373870527,0.00019319467943535105,0.00020366641794514838,0.00018218763144804256
150.56190935200502,0.00020856471249918287,0.00018402009428315948,0.00018931284652442217,0.00019038067450762491,0.00019253922754335382,0.0002028729283733713,0.00018166479657175848
152.9272437249757,0.000207734627947769,0.00018353168352707166,0.0001887517562724848,0.0001898157889450019,0.00019196660001824487,0.0002021735111638573,0.00018121263406129564
155.3254181103709,0.000207005010898579,0.00018311312302785778,0.00018826759516243647,0.00018932836501417131,0.000191471992959216,0.0002015631991016637,0.00018082670292143512
157.7568862562034,0.000206370151195702,0.00018275922639048457,0.00018785496797343962,0.00018891295288967996,0.00019104994634488738,0.0002010364025373712,0.00018050194448443024
160.22211406445058,0.00020582379548292427,0.00018246425628902342,0.00018750791427368758,0.00018856353798313327,0.00019069442669919197,0.00020058695463185856,0.00018023276317843438
162.72156473620885,0.00020535938995935692,0.00018222211048703448,0.00018722010221500495,0.0001882737321997914,0.0001903990530918942,0.0002002083724839424,0.00018001318510002577
165.25571767786073,0.00020497041393441044,0.0001820266055615525,0.0001869851504790663,0.00018803708741420408,0.00019015738704880483,0.00019989417123311118,0.00017983715140436224
167.8250536462293,0.00020465074873102408,0.00018187179499512996,0.0001867969435394155,0.00018784743368124073,0.00018996329611364142,0.00019963822069759456,0.00017969881071914562
170.43006015034018,0.00020439499589199427,0.00018175223500212304,0.00018664993612941432,0.00018769919731396963,0.00018981125347331953,0.00019943506486750338,0.00017959279047236252
173.0712334770823,0.0002041987816827187,0.0001816632704316826,0.00018653944291211453,0.00018758769096804913,0.0001896966354800399,0.00019928021487499996,0.00017951446554870587
175.74907497749663,0.00020405910666591466,0.0001816013870714201,0.00018646199690863254,0.0001875094751190542,0.0001896160810054336,0.00019917049781015918,0.00017946031774873712
178.46409410526712,0.00020397464937329233,0.0001815645780992869,0.00018641569356236533,0.0001874626869731967,0.00018956780557821543,0.00019910436022600367,0.00017942828919319834
181.216807005616,0.00020394583491225755,0.00018155248518078704,0.00018640030600391384,0.00018744714524032257,0.00018955167993629833,0.00019908192507494654,0.0001794179299833125


==> figdata/pipe/retau_180_les_r1.2_long/hom_dtdr_rms_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.230415970335,,5.550456204418662e-09,1.7603099199021393e-08,4.820420391744625e-09,1.6711118710410032e-09,5.158022684083824e-09,
-34.7030139453677,,5.300728483904698e-07,2.285712828293945e-06,3.6348669147224354e-06,3.168195358616216e-06,4.736710714294648e-06,
-33.232289605285736,,2.0162311870543876e-06,8.706189095027074e-06,1.3925110498191366e-05,1.2162996301150136e-05,1.8227487967822403e-05,
-31.816125369792193,,4.37194516794272e-06,1.8972901424759015e-05,3.0368843070636914e-05,2.6548665615785248e-05,3.990580322001791e-05,
-30.452511698401253,,7.525858238127339e-06,3.281943470760505e-05,5.254277424046458e-05,4.595727799141065e-05,6.93037247492419e-05,
-29.139482266551507,,1.1410380760425821e-05,5.009642935207585e-05,8.01315990112998e-05,7.008581399838602e-05,0.00010602795647277385,
-27.87517878949262,,1.59786096971435e-05,7.07330833833611e-05,0.0001129345225514108,9.869136172742551e-05,0.0001497580631290831,
-26.65776459043646,,2.1202995548850058e-05,9.477825246087415e-05,0.0001508610849975822,0.0001315919096797329,0.00020023189454128592,
-25.48553264036819,,2.707535010298441e-05,0.00012241773935687625,0.0001939478973490879,0.00016866135732180487,0.00025724897757153654,
-24.35679751823517,,3.361301225682852e-05,0.00015396214777330472,0.0002423502890484584,0.0002098264277808461,0.0003206536199597875,
-23.269938626871408,,4.084631341408469e-05,0.0001898649200272886,0.0002963479070417556,0.0002550620180633253,0.00039032953271270974,
-22.223400192997552,,4.8831201572556424e-05,0.0002306820693997246,0.00035632862929416365,0.00030438932065731327,0.000466192110230762,
-21.21569126722089,,5.7649860997702953e-05,0.00027716681828277484,0.00042279461028196867,0.0003578681334402392,0.000548185835664074,
-20.245385724035344,,6.743121468340381e-05,0.00033027823601611245,0.0004963633611559491,0.00041559520927059244,0.000636284972937848,
-19.311057437934846,,7.818593900815675e-05,0.00039076425129699026,0.0005776927999267206,0.0004776872573166877,0.0007304745402451591,
-18.411409931186597,,9.019996816528601e-05,0.00046019682633938197,0.0006676440863069807,0.0005443009345510542,0.0008307598193331539,
-17.5451467260578,,0.00010373841213986817,0.0005401359013668788,0.0007671315344897821,0.0006156105850009931,0.0009371625550810957,
-16.711014560740097,,0.00011887311069177355,0.0006319008390521504,0.0008770971724979485,0.0006918012042105732,0.0010497093764660808,
-15.907824997311751,,0.00013580016259290704,0.0007372595091198627,0.0009986003243346122,0.0007730741067137262,0.0011684307058744663,
-15.134432813775463,,0.00015486972265720632,0.000858485552600919,0.0011328198067247313,0.0008596373800278386,0.001293354606231489,
-14.38975761202057,,0.00017653829717749237,0.0009982357106308856,0.0012810401815895522,0.0009517060656326779,0.0014245054278888662,
-13.6726973859742,,0.00020129833325191552,0.0011594620468884512,0.0014446081353257363,0.0010494987188684754,0.0015619071294065325,
-12.982236561412329,,0.00022966082111847364,0.001345346242897284,0.001624945249598143,0.001153229828737033,0.0017055852018235612,
-12.317402780035358,,0.0002621662933725678,0.0015594231617759662,0.0018235462370744784,0.001263112051084205,0.0018555450196470322,
-11.677223683543694,,0.000299448072123264,0.001805648966391981,0.0020419868661783517,0.0013793500714416437,0.002011800087592177,
-11.060791737524383,,0.0003422860772562776,0.0020886200899910773,0.0022819362802402555,0.0015021399176798188,0.002174335143024009,
-10.467242623488891,,0.00039166852044244654,0.002413658808546288,0.0025451620330335,0.001631665592369147,0.002343128297786565,
-9.895733630910906,,0.00044886389038736727,0.002786914807134438,0.0028335353426250307,0.001768096868394133,0.002518143261329722,
-9.345400441301894,,0.0005154472808934986,0.003215441540576092,0.003149012884930326,0.0019115871361842843,0.002699322487021635,
-8.815508383946609,,0.0005933273995817702,0.0037071268121289472,0.0034936290023640086,0.0020622703110710753,0.002886593143973794,
-8.30525796424316,,0.0006847412689840566,0.00427069228929313,0.003869460580996905,0.002220259071069769,0.0030798663964984913,
-7.813936119438506,,0.0008998231821097136,0.004933874441503078,0.004278754621882577,0.002385655061267973,0.0032790586657158254,
-7.340851394741829,,0.0008615077177445356,0.005640199259081792,0.004723147475517315,0.0025585601322527175,0.0034841026630825253,
-6.8853339433245155,,0.0008673409570825265,0.006457014574482296,0.005205581751894941,0.002738988434957488,0.0036948014575426402,
-6.4466923103957425,,0.0011711199763946706,0.007439983564619948,0.005728743967984384,0.0029269729417215717,0.003911005484806605,
-6.024343080975752,,0.0015959056741587407,0.008571240229932714,0.006294693241841259,0.0031225190296949937,0.004132566885508252,
-5.617659624160361,,0.0019560283264385115,0.009835109055393133,0.006905595239249415,0.0033256083315845774,0.004359322930214417,
-5.226058524969812,,0.0021861357358641965,0.01123996332509748,0.007563893068933071,0.0035361953062275297,0.004591088593814169,
-4.848999584348773,,0.0023354451581191578,0.012816280321201481,0.008272245193844122,0.003754208140801712,0.004827655226050961,
-4.485920995279701,,0.002515041658576501,0.014606861398446256,0.009033411250701647,0.00397954729591135,0.005068801626884632,
-4.136304166669476,,0.0028427500851168686,0.016657311894805574,0.009850130185200017,0.004212087601317378,0.005314290068211845,
-3.7996737233494096,,0.0034046268844861644,0.019009954022287365,0.010725063141298712,0.004451677409514534,0.0055638704605267715,
-3.4755326821885957,,0.004237852820962215,0.021701722220045492,0.011660772327379238,0.0046981407675281105,0.0058172879546682385,
-3.1634056680183433,,0.005332645998040343,0.02476537999941892,0.012659712363252818,0.00495127766147796,0.0060742808998169055,
-2.8628821295566005,,0.006647901198814856,0.028233017125782914,0.013724267930579265,0.005210867203776238,0.006334581290618174,
-2.5734866916346766,,0.008134674446431575,0.03214053726899239,0.014856761407883796,0.005476665510265006,0.006597918356335699,
-2.294830410932733,,0.009762312350775066,0.036532307267816144,0.016059479788014124,0.005748410027190823,0.006864014551012077,
-2.0265243441309315,,0.011543155270470864,0.04146503536194167,0.017334682613127133,0.006025820210809306,0.007132582136774332,
-1.76815793994722,,0.013553086404409392,0.047010770926648744,0.01868459069405994,0.006308598389609795,0.007403337312632355,
-1.5193854709861874,,0.015946323886315422,0.053258413946268665,0.02011136747477762,0.00659643000247309,0.007675985646954532,
-1.2798612098524214,,0.018963859036984138,0.06031401785416561,0.021617079716838315,0.006888987503647774,0.007950232877008395,
-1.049196213226084,,0.022935599361175597,0.06829978590584031,0.023203675715475245,0.007185928797412219,0.008225775338498104,
-0.8271095775984026,,0.02827690931539615,0.07735208668630798,0.02487290108644383,0.007486900759810559,0.008502307988905522,
-0.6132555755739658,,0.03548035481392924,0.08761861025157101,0.026626269770244466,0.007791539483035536,0.00877952946157387,
-0.4073316956817882,,0.04510381786013803,0.0992549048191151,0.02846501482121107,0.008099473138907949,0.009057127812922143,
-0.20903542645088424,,0.05775598798008948,0.11242069664522304,0.030390023177902223,0.008410321630113921,0.009334799216954195,
-0.01810747233469516,,0.07408036622748132,0.12727596406983516,0.03240181633690737,0.008723700251310713,0.009612240841660314,
0.018118276315801783,5.602580199979156e-06,0.07356968812512873,0.03241658216425492,0.032896257588973424,0.03529854771792137,0.00980719066058896,0.10827685241992727
0.2933929109313734,0.0009059482087992105,0.07535856841276733,0.03554458942044093,0.03594005434061217,0.03809089108606204,0.012066463433873329,0.10841438011071595
0.5725029588397951,0.0033036636604890065,0.07725378503949087,0.03896155614212868,0.03927488178864126,0.041177377569392944,0.015114593181105897,0.10867342241796309
0.8554808319843868,0.006999564617737635,0.07918475057423523,0.04260814525161234,0.042842333027115626,0.0445022964314916,0.018857558173598497,0.10895144946623646
1.1423913542517883,0.011778688523764897,0.08108323263460104,0.046413583700053385,0.046572414581329345,0.04799798893029815,0.02318128803806317,0.10916061829697951
1.4332777415664257,0.017417509486304734,0.08288588610374784,0.05030024976346447,0.05038814662408221,0.05158946417742522,0.027958077365082833,0.1092287469104005
1.7282156217960458,0.023690951287797073,0.08453648465589746,0.05418807030137556,0.05420996727141572,0.05519879669141048,0.033052851309223114,0.10909991173925644
2.0272374068839683,0.03037904922018953,0.08598779132526788,0.05799857398589935,0.057959783181110586,0.05874921863345219,0.03832913277805679,0.10873462520186811
2.3304187246979393,0.0372730999642365,0.08720296833637936,0.06165855547420686,0.0615646555329087,0.06216879164665951,0.04365455368574122,0.10810955015264091
2.6378027911623856,0.044181138158078885,0.08815654436088494,0.06510317638706488,0.06495990554091287,0.06539356452305832,0.048905777932530065,0.10721677313443671
2.949454430163947,0.05093259679115657,0.08883485009815868,0.06827851766189992,0.06809167075233775,0.06837012151173238,0.053972747889599014,0.10606259249487605
3.265427661608156,0.05738199123954915,0.08923592779472342,0.07114339990932962,0.0709187343294591,0.07105744704891713,0.0587620361157818,0.10466589541917978
3.5857981133627597,0.06341152617556367,0.08936892954386216,0.07367049909329201,0.07341366838156844,0.07342806765664427,0.06319928375224787,0.10305617345181588
3.910609001352184,0.06893251515749675,0.08925299867779017,0.07584669537943158,0.07556317290826961,0.07546843882656315,0.06723063613935704,0.10127120022257227
4.239935953444176,0.07388553286564789,0.08891573081734853,0.07767265646774461,0.07736766783327673,0.07717854900466264,0.07082305800278475,0.09935453432477787
4.573832989544267,0.07823928752963041,0.08839125322381894,0.07916164567117401,0.07884012912386987,0.07857077327887946,0.07396359410218158,0.09735288675946425
4.9123649335390995,0.08198823867724463,0.08771799789598493,0.08033766694897647,0.08000422526215441,0.07966803698820858,0.07665754303257964,0.09531352233196042
5.255596609315311,0.08514897975384264,0.08693630883730562,0.08123297162231372,0.08089184216535489,0.08050137744990091,0.07892563064304609,0.09328179228884632
5.603592840759542,0.08775564587345229,0.08608600710393237,0.08188510232530417,0.08154013442431211,0.08110699728381295,0.08080034576644592,0.09129891780029659
5.956418451758433,0.08985445688037087,0.08520402437262474,0.08233363337581973,0.08198826583810406,0.0815230512459935,0.08232162033456035,0.08940018049549182
6.314149070179728,0.09149791452612091,0.08432232536607512,0.08261686236696844,0.08227412598059403,0.08178636854611149,0.08353220208071971,0.0876136126261704
6.676849519910069,0.09273901658907482,0.08346626944993246,0.08276877579944578,0.08243128019173383,0.08192944395857697,0.08447314807742272,0.08595927248777029
7.044573820854988,0.09362632402412424,0.08265371814844086,0.08281672661725306,0.0824866777195698,0.0819781552140983,0.08518006531381929,0.08444927410529289
7.417408404863338,0.0942007635709215,0.08189511844400676,0.08278041746819273,0.08245962747909916,0.0819507742685266,0.08568092466983077,0.08308860395285955
7.79541809582176,0.0944954570346628,0.08119503224324322,0.08267294129871842,0.0823628451263731,0.08185902347989345,0.08599653158528402,0.0818769166939544
8.178678521597998,0.09454024337496071,0.08055562378676165,0.0825049004253431,0.08220659632511351,0.08171225419407281,0.08614513746032092,0.08081142478915035
8.567254506078694,0.09437303015786508,0.07998275920934973,0.08229293364471857,0.08200722832324432,0.08152599871360681,0.08615303548255517,0.07989115541934441
8.9612324811127,0.09406073478473549,0.0794957111691192,0.08207438070557871,0.0818018476040294,0.08133668421138503,0.08607363118595701,0.07912285546307872
9.360677270586656,0.09375078791525554,0.07917038291826713,0.08195085619481447,0.08169174672363673,0.08124474649537976,0.08603313898076202,0.07856505061284719
9.765664502368308,0.0933854705357082,0.07894122993517763,0.08185611244172397,0.08161039353394746,0.0811828097234277,0.08596578154276592,0.07815439128559341
10.176280608306508,0.09290094805282763,0.0787239675455211,0.08171566466305871,0.08148330615588763,0.0810761781450968,0.08580430568488,0.07779911784631575
10.592590412287898,0.09231714151540509,0.07851025085402047,0.08153121146004472,0.08131202222624517,0.08092592535081548,0.08555976371522876,0.07748424536496458
11.01468034616133,0.09165106734134636,0.0782924910227716,0.08130403300456177,0.08109769480298831,0.08073281426291688,0.0852416551186342,0.0771962466159508
11.442636841775654,0.09091713612506813,0.07806392348481414,0.08103513083594416,0.08084122234271629,0.08049742095140242,0.0848581173371355,0.07692311081023769
11.876524723017514,0.09012741606297539,0.07781861952517652,0.08072530972341167,0.08054332940670893,0.08022020948664436,0.08441609110652137,0.07665429880682748
12.316452029697976,0.08929186531900767,0.07755144319711899,0.08037521100183136,0.08020460668980374,0.07990156498207975,0.08392143634032007,0.07638066601529599
12.76247278172257,0.08841855053461123,0.07725799377111489,0.07998534365111627,0.07982552142098714,0.07954180016135781,0.08337903535474832,0.07609434680511112
13.214695018902365,0.0875138443383209,0.07693452165386092,0.0795560687826913,0.07940641922402424,0.07914115070831972,0.08279287986961786,0.07578863476153022
13.673194369105104,0.08658261573045396,0.07657784353125985,0.07908761246466015,0.07894751804572564,0.07869976074185814,0.08216614663472144,0.07545783712775422
14.138046460198538,0.08562841776348336,0.07618525842824524,0.07858005712942849,0.07844890402992964,0.07821767776527198,0.08150127803304381,0.07509715439808419
14.609370135974837,0.0846536668141546,0.07575447851350067,0.07803334579028282,0.07791053613007272,0.07769484282422522,0.08080006572456988,0.07470255908282414
15.08723022032064,0.08365982833881339,0.07528357699494422,0.0774473086068232,0.0773322646762415,0.07713111286169504,0.08006374566484055,0.07427070183114678
15.571723949065909,0.08264781666894994,0.07477116568536749,0.0768219065823579,0.07671407514448603,0.07652649464131969,0.07929330960457914,0.07379904470703372
16.062937754059494,0.08161819841374975,0.07421639062057203,0.07615729756656846,0.07605615368235265,0.07588120871487858,0.07848963797478338,0.07328582205007046
16.560979675112463,0.08057045663191309,0.0736180611069839,0.07545301094448896,0.07535806121402083,0.07519486345212013,0.0776527219341999,0.07272912823328796
17.06593614407367,0.07950485589873814,0.07297627517616459,0.0747096509806613,0.07462043193699396,0.0744681522249476,0.07678344330539166,0.07212850851613772
17.577904396773075,0.07842228284791794,0.07229211534813879,0.07392864226218876,0.07384472027116083,0.073702584367156,0.07588334702730334,0.07148461773247379
18.09697086505953,0.077323776819352,0.07156713080787208,0.07311173192269448,0.07303270236781521,0.07289994507964125,0.07495412564531793,0.07079867825269463
18.6232543927252,0.07621002677864633,0.07080277926411273,0.0722604537083797,0.07218594132974333,0.07206182632851466,0.07399720455999254,0.0700719229731926
19.156841411618952,0.07508178195236147,0.07000075642250528,0.07137648936806958,0.07130614701540372,0.0711899863123696,0.07301409606206628,0.06930589576356078
19.697829157570737,0.0739387364421031,0.06916188618380072,0.07046056178544195,0.07039407060183443,0.07028523261821246,0.07200529417105556,0.06850133714168995
20.24633647437273,0.0727795993605886,0.06828614143136644,0.0695124766611175,0.06944954525869484,0.06934745837867744,0.07097030780154479,0.0676581943214301
20.802460597854886,0.07160259076523948,0.06737311588548031,0.06853160320301865,0.06847196762383163,0.06837611328348539,0.06990815705745422,0.066776084978533
21.366298763847173,0.0704072019284216,0.06642367799940233,0.06751856211875215,0.06746198394652454,0.06737189526378885,0.06881910754189928,0.0658559321142966
21.93796981614176,0.06919250575248817,0.06543832295802668,0.06647356101137823,0.06641982848795833,0.06633509007978516,0.06770298807785066,0.06489832197112394
22.517570990568604,0.06795654821534136,0.06441655543187737,0.06539579382454042,0.06534471815215785,0.06526495776803636,0.06655857894363736,0.06390286567868207
23.10522113091988,0.06669495589460306,0.06335545646379821,0.06428200076186223,0.06423341580105542,0.06415829772470646,0.06538218874238991,0.06286677662507774
23.701039080987762,0.06540765176882865,0.06225605757823268,0.06313294951647001,0.06308670397747991,0.06301592410396552,0.06417426217061278,0.06179118907973489
24.305122076602206,0.06410911850150343,0.06113318084724829,0.061963414215220544,0.061919358558485856,0.061852621393698036,0.06294949813877893,0.06069088933756087
24.91758896155539,0.06282622314971162,0.06001339416262785,0.06080011413745312,0.06075809737640595,0.06069510602068749,0.06173476930575827,0.05959227384532907
25.53855857963948,0.06161695333484544,0.05895309336975776,0.059700075682786506,0.05965992596819747,0.059600385234215736,0.06058778790973796,0.058551204037836646
26.168160578627763,0.06037682000002274,0.05785358097500039,0.058562871606596,0.058524493456902346,0.05846821943737219,0.05940612271939693,0.057470113629350804
26.806492194350195,0.05911298922555365,0.05672250193558742,0.05739604583038245,0.05735934984989532,0.05730616084075308,0.05819717729693816,0.05635667581903563
27.45369387856116,0.05784349991673407,0.05557781391386884,0.05621763093946978,0.05618252527824162,0.05613223407734324,0.056979040551492235,0.055228751476167966
28.10987367107173,0.05658328631348883,0.054434443624117,0.05504260531943869,0.055008998396360816,0.05496141283424109,0.055766712612213755,0.054101202804517606
28.775161219655175,0.055332352618946666,0.05329295662659637,0.05387139112870529,0.053839198613536324,0.053794145461313767,0.05456046871798062,0.052974646708772784
29.44969697606589,0.054096977581205484,0.052159944866035333,0.052710523186076344,0.05267966467350856,0.052636976684219086,0.05336675688885633,0.0518556869439603
30.133588980114936,0.052876595141609056,0.051035462870296915,0.05155989310419154,0.051530294828566574,0.05148981959623822,0.05218528360440541,0.05074445131674115
30.826977683556702,0.05166612599602734,0.04991514948619236,0.05041493531679497,0.05038653226468581,0.05034813694419335,0.05101125796828586,0.049636675422470314
31.52999273416447,0.050473702504842476,0.04880735848365538,0.049283961065992164,0.04925669043610983,0.04922024613571333,0.04985292862835374,0.04854072867411486
32.242774583692615,0.04930233979679566,0.04771547184730131,0.04817025669474155,0.04814406013518132,0.0481094486094215,0.048713478294682803,0.047460036613563975
32.965442075933325,0.04815373377726292,0.04664156822764342,0.04707579631614934,0.04705062069405588,0.047017733967274024,0.04759476887448133,0.04639672454982689
33.698146466622084,0.047029884413637084,0.045587990959949136,0.04600282993906966,0.0459786261122617,0.04594736348827632,0.0464989459069659,0.045353177956771795
34.44102820751328,0.04592651072357106,0.044550961513424504,0.04494743479202189,0.044924160508869576,0.04489443149973148,0.045421923714623696,0.04432568639649895
35.19421694638018,0.04484809624496045,0.04353512702991771,0.043914224789019726,0.04389184000501717,0.043863554921297794,0.044368266368085836,0.04331891159312562
35.9578639389583,0.04379015552105893,0.042536436596753456,0.04289903018857882,0.042877498233648025,0.04285057997467362,0.043333665953794676,0.04232886292433619
36.73210963700201,0.04274736227309678,0.041549986352966264,0.04189683330251425,0.041876122412998866,0.04185050613017334,0.042312969356382533,0.041350701769534925
37.51710529624681,0.04171536649200498,0.04057174550577372,0.04090352220599843,0.040883604097339515,0.04085922861290192,0.04130195798580219,0.04038045013316855
38.31301297640929,0.04068576989087317,0.039593749606375024,0.03991101093200078,0.03989186030116684,0.039868670749623684,0.04029239748552025,0.03941022354751507
39.119951521281635,0.03965894044884185,0.038616523434960075,0.038919787550101274,0.038901378142688826,0.03887932266166424,0.039284725470461565,0.03844057025616809
39.93810459854265,0.038647631732884775,0.037652617188379686,0.037942474276320616,0.037924775279362485,0.03790379643009214,0.03829164267412186,0.03748398287090261
40.76761265994672,0.03765150402053758,0.03670191120493333,0.03697887769457576,0.03696186024492541,0.03694190105203177,0.037312878969068285,0.03654035786032934
41.60863776521045,0.036696050904786066,0.035789342181081464,0.036054096679514064,0.036037722614648354,0.0360187179749357,0.03637375511287312,0.0356344920752997
42.461341974050434,0.03579551306588255,0.03492893090788055,0.035182214631956726,0.035166439176074336,0.035148331954406,0.03548845124452208,0.03478033188609373
43.32588734618328,0.034918388046630625,0.03409004915605737,0.034332342401288546,0.03431713432168649,0.03429987560139186,0.034625753369683876,0.033947439402887275
44.20242513734447,0.03386472006243639,0.0330785948029366,0.033308665793299455,0.033294096053367334,0.03327773752356687,0.03358768487741817,0.03294304055716147
45.09113901521282,0.03286361498117177,0.03211688199898044,0.032335541879888643,0.032321573360253875,0.03230605331730401,0.032601112722780684,0.03198792001943624
45.992191039504924,0.03191678150816331,0.0312066629129322,0.03141471322154382,0.031401308220369004,0.0313865642432105,0.03166776731580497,0.031083815944827838
46.9057540739185,0.0310134504948607,0.03033758118421536,0.030535703455905328,0.03052282988903189,0.030508806558343107,0.03077702584710373,0.030220449546219233
47.831990178170145,0.030146261297091408,0.02950257975587357,0.02969136789459418,0.029678997767451285,0.029665644529827565,0.029921637924206334,0.02939082041960182
48.77109382391977,0.029310565802867176,0.02869721561650499,0.028877204544705305,0.028865312117933764,0.028852581312085145,0.02909703204731131,0.02859052298760891
49.723237874865085,0.02850218109014555,0.027917573923406887,0.028089214196872894,0.028077776197353733,0.02806562637451763,0.02829912104203603,0.027815692356272948
50.6885951947038,0.027716416231100417,0.027159222116037128,0.02732288387083383,0.027311880372172866,0.027300283235510557,0.027523313687179102,0.027061942343489704
51.66736025509583,0.026955908035652704,0.02642474911293933,0.026580821179696297,0.026570231954799548,0.026559159977586816,0.026772239126792417,0.026331848639741886
52.65971672371998,0.026219675081250764,0.025713108567406728,0.025862004244975412,0.025851810070403273,0.025841235933071374,0.026044902153808367,0.025624345576815696
53.66583746427397,0.025511937645751853,0.025028663296822035,0.025170745301142203,0.025160925713168452,0.025150820599699572,0.025345562821806618,0.024943822800525733
54.68593855637993,0.024829192378140838,0.02436788621794147,0.024503526180865706,0.02449406253321917,0.024484394996567446,0.0246707121102132,0.02428674726805998
55.72020366771667,0.02417302582966278,0.023732395499994025,0.023861957953303422,0.023852830553458455,0.023843569761255866,0.024021952162280237,0.02365474421559408
56.76881646596299,0.023544303889031303,0.02312321847402008,0.02324701797489735,0.023238208749577435,0.02322932855091558,0.023400208603485538,0.023048871572818284
57.83199303074104,0.022940413368784114,0.022537744287625575,0.022656101404042932,0.022647594072002827,0.022639068802103302,0.022802872744549087,0.02246651535300984
58.90993863769184,0.02236168877407097,0.02197638376954374,0.022089600406724058,0.022081379867266958,0.02207318586559402,0.022230305866157613,0.021908095162162668
60.0028369544942,0.021807600896860672,0.02143868754893669,0.021547047235811488,0.021539098709303282,0.0215312156144859,0.021682011752872737,0.021373170529047775
61.110914864751365,0.02127641234207338,0.020923002523439326,0.02102676948793349,0.02101907875171848,0.021011492221129902,0.02115629800162331,0.020860095363560892
62.234377644104356,0.020763680129484815,0.020425070120499354,0.02052445280528136,0.020517008220398685,0.020509709771306114,0.020648781625455467,0.020364652028222102
63.373430568194195,0.02025593777209204,0.019931899251954713,0.020026951691986816,0.0200197476740335,0.02001273454762708,0.020146140010859223,0.01987394310437043
64.52830052062413,0.019764094275875423,0.019453969941675184,0.01954488946196532,0.019537914598919313,0.019531172085955305,0.019659152650569615,0.019398364050216048
65.69920358101629,0.019282621832009662,0.0189858848575532,0.019072825542688156,0.019066070474636525,0.019059585968478857,0.01918233399538061,0.01893254203444008
66.88636663297392,0.01880716223469086,0.018523314517663782,0.01860642179363994,0.018599878737633895,0.01859364234320292,0.018711339795715258,0.018472157156119055
68.09001656010024,0.018336946937809337,0.018065458992162314,0.01814489228905496,0.018138554074290998,0.01813255979118849,0.01824540094225612,0.018016407861497486
69.31036944201739,0.0178569149514593,0.01759760662107696,0.017673414418327142,0.01766728098677969,0.017661530413068508,0.01776956797387421,0.017550643483492643
70.54766296630973,0.01735952337252501,0.017112271947889262,0.01718449639563711,0.01717856951031092,0.017173070653859243,0.01727632554622149,0.017067406487738503
71.80213482056159,0.016826567396493047,0.01659177497495402,0.0166602994938924,0.01665458964019615,0.016649357888273663,0.016747639490619998,0.016549134543068597
73.07403349633844,0.016193529299599847,0.015974636413150795,0.016038361112062978,0.016032916454103083,0.01602800591857662,0.01611995738471992,0.01593506330400077
74.3635750732624,0.015604138710465409,0.015399559090829741,0.015458965831214857,0.015453762438487865,0.015449132538474318,0.015535374886197275,0.015362737582728611
75.67102965086112,0.015096632203577091,0.014903370060169006,0.014959392078521249,0.014954387697015119,0.014949975286494844,0.01503168356369374,0.014868633067121415
76.99663491671897,0.014633769903978938,0.014450314325108387,0.014503414625097254,0.014498587430442758,0.014494360043284277,0.014572124237302428,0.014417332980271313
78.3406501663825,0.01420070135621355,0.014026135356205347,0.014076598045549824,0.014071935729408465,0.014067874855804205,0.014142050111933115,0.01399472896096247
79.70331308743606,0.013778985638610072,0.013613061239854786,0.013660957778513139,0.013656457739204018,0.013652559561789361,0.013723237807663545,0.013583195003406448
81.08490458338842,0.013372250065228627,0.01321460837425207,0.013260053165767904,0.013255712986429526,0.013251975237445599,0.013319292214070582,0.013186230941210138
82.48567314580502,0.012980547029957221,0.012830806217125432,0.012873920412730326,0.012869737927074661,0.012866158402179957,0.012930256709893319,0.012803858453290344
83.90588887421355,0.012600196319241594,0.012458033977618977,0.012498914912924243,0.01249488776602408,0.012491464103562487,0.012552465847688599,0.012432461857201803
85.34581106416054,0.01223892416271474,0.01210373835267323,0.012142570797018047,0.012138691752433522,0.012135413855155354,0.01219355826299952,0.012079423270570117
86.805742227117,0.011896181035867346,0.011767381153586791,0.011804341331292151,0.011800601688634886,0.011797456589682167,0.011852981948058491,0.011744201277086638
88.28593085464837,0.011571907882102243,0.011448925136686942,0.011484180286001544,0.011480570089433742,0.011477543507470692,0.011530681099828313,0.011426762419331188
89.78667945822563,0.011264066620089726,0.011146416299821018,0.011180107645944631,0.01117661730941932,0.011173696914145808,0.01122464477166584,0.011125172241289545
91.30825273538592,0.010968417694203677,0.010855758101280739,0.010887984049366148,0.010884605930712136,0.010881783824408851,0.010930681664319278,0.010835367118470936
92.85095859959074,0.010682245080811583,0.010574339176593993,0.010605168385157808,0.010601896525119748,0.010599168383859384,0.010646112143972491,0.010554759525255359
94.41507795434889,0.01040530213166107,0.0103019574121498,0.010331446338289389,0.010328275965936702,0.010325638241433092,0.010370703662734765,0.010283156217879008
96.00091331113134,0.010133193639920107,0.010034347866803305,0.010062511521884627,0.010059440464697549,0.01005689086130956,0.010100099692858439,0.010016319492230084
97.60876718140909,0.009865178484452133,0.009770737607156197,0.009797603753902016,0.009794630518145601,0.009792168089983858,0.009833553909695784,0.009753469561731329
99.2389420766531,0.009600558613036944,0.009510302887547901,0.009535944040923325,0.0095330659868811,0.009530692860118258,0.009570332392792527,0.009493751599270087
100.8917513123155,0.009333970556795782,0.00924761219062075,0.009272123738523735,0.009269337952809292,0.009267054318863153,0.00930505258130612,0.009231724401330353
102.5675028018578,0.009059525848798104,0.008976839580064832,0.009000295174319798,0.008997599591391774,0.008995402336807403,0.009031846678057,0.0089615828383706
104.26652606670376,0.008753903923528646,0.008675284156016105,0.008697558162622687,0.008694960502322829,0.008692857331624258,0.00872758709809465,0.008660757848154543
105.98913442230547,0.008371539288328764,0.008298679668249657,0.008319228636903896,0.008316759875714062,0.008314790380566131,0.008347104952795628,0.008285304948969119
107.73565739008669,0.00804105783576565,0.007972760182935025,0.007991953327705447,0.007989592874409184,0.00798772249602183,0.008018111051256212,0.007960268979904832
109.5064298934617,0.007755144582135338,0.00769046916282531,0.007708595111444912,0.007706326804051137,0.0077045293431928655,0.007733375629194253,0.00767864734272257
111.30178685584484,0.007493039859417554,0.007431563229203685,0.00744874708740308,0.007446563823285036,0.007444826725356164,0.007472303262943947,0.007420317779223926
113.12206860264095,0.007243536682761933,0.007185087278843528,0.007201374302590514,0.0071992732945324696,0.007197590583991287,0.007223768336859304,0.0071743854339018755
114.96762086124544,0.007004314705793845,0.00694875333184072,0.006964180227510597,0.006962159166065788,0.006960526496714835,0.0069854652495022875,0.006938573031312578
116.83879476104428,0.006775373076708224,0.006722533740486772,0.00673714770696918,0.006735203410566025,0.006733616841962411,0.006757388647277584,0.006712850620695721
118.73595223540454,0.006558261751033909,0.006507922850683402,0.006521791164099141,0.006519919189738247,0.006518375152283509,0.006541074611993891,0.0064987046716784985
120.6594444137122,0.00635450782547987,0.006306403142476314,0.006319609442254238,0.00631780421597781,0.006316300273966188,0.006338039410614081,0.0062976110181440165
122.60963863132486,0.006164674674944294,0.006118526529709357,0.006131158992527664,0.006129414397838929,0.006127949268801193,0.006148845565703446,0.006110117175625637
124.58691302758126,0.005988235193070985,0.00594379255623352,0.005955930081969735,0.005954239794305593,0.005952812191789902,0.005972975805908345,0.005935721386617412
126.59164033982958,0.005824008922816935,0.00578107576763944,0.005792777330024175,0.005791135479982697,0.005789742865822698,0.005809262725124976,0.005773304451091674
128.62419870740857,0.005666529323689794,0.005625034414371043,0.005636319139300364,0.005634722190121746,0.005633362478944233,0.005652270175221922,0.005617547742633325
130.68497167164747,0.0055148786134236105,0.005474778000136917,0.005485659473487191,0.005484105037689477,0.0054827755355023695,0.005501086493280257,0.005467562783880664
132.77435897984728,0.005367745457944321,0.005329000526004641,0.005339491081936091,0.0053379773163010685,0.005336675872265279,0.005354402755599034,0.005322044776603645
134.89275497731836,0.005225018133778341,0.005187549273062692,0.0051976705447559605,0.005196194657729168,0.005194918904181938,0.005212096691296249,0.005180833859964529
137.04055941136164,0.005084867930101642,0.005048564630545716,0.00505834432244746,0.005056903166923786,0.005055650335190356,0.005072334269988345,0.005042064108162149
139.21818283325922,0.00493873902489826,0.004903578327827685,0.004913022295423704,0.004911617742562201,0.004910389592361178,0.004926594351382794,0.0048972838575740444
141.42603849528837,0.0047308060954971325,0.004697628393392971,0.004706484286310457,0.004705138356284196,0.0047039671573953674,0.004719326206394698,0.004691744999994618
143.6645477527123,0.004510892163859575,0.004479877198349536,0.004488098456939939,0.004486815446677314,0.004485713401555322,0.004500133557801069,0.004474461543426473
145.9341373627847,0.004343935751319693,0.0043143229869523365,0.004322156546844955,0.004320922821270461,0.004319873489461591,0.004333661808008998,0.004309197411513797
148.23523408275926,0.004202043434832725,0.004173504082790193,0.004181053341129065,0.004179862987960512,0.004178859139469625,0.004192148140848672,0.00416859396010603
150.56827817486612,0.004072036099216478,0.004044458013057022,0.0040517528064841525,0.0040506033907644215,0.0040496410101417985,0.0040624770030264785,0.004039735354471177
152.93371260233062,0.003950422758542179,0.003923758986994527,0.003930806254405667,0.003929695545128568,0.003928770674797363,0.003941176753256923,0.003919206358726456
155.33198843136395,0.0038390546387578224,0.003813231667327172,0.003820047021638287,0.003818970726580813,0.003818078295752653,0.003830092947751621,0.0038088229813341176
157.76355942917263,0.003741631743642337,0.0037165127825650583,0.00372313327254939,0.0037220842362154422,0.00372121792197195,0.0037329102889065045,0.0037122077395010844
160.22889151744184,0.003661193210965467,0.003636587351393148,0.0036430683106262528,0.003642037295627201,0.0036411895912012646,0.003652654341815475,0.0036323367644796986
162.72844791686157,0.003598668767378329,0.003574370068082069,0.0035807716042281033,0.0035797493171900096,0.003578911925068254,0.003590250357767645,0.003570128277926766
165.26270805409337,0.0035525350494036226,0.0035283692916368205,0.0035347406530509915,0.0035337201592531334,0.0035328850880661468,0.003544182422061957,0.0035241080518623974
167.83215270629654,0.003519626246376787,0.003495480512355826,0.003501851265041054,0.00350082948149775,0.0034999911366522655,0.003511301749207744,0.003491196794840383
170.43726940311848,0.00349715748797797,0.0034729715577518877,0.0034793562080828247,0.0034783336446123614,0.0034774914271103827,0.0034888415891233798,0.003468681792821999
173.0785544524413,0.0034859112827944276,0.0034616203128219865,0.003468039057653716,0.003467017320706851,0.0034661765620334693,0.0034775888694829997,0.003457337786768562
175.7565092265132,0.0034941201567011385,0.003469552562766364,0.0034760642927986665,0.0034750422510088134,0.003474209757404873,0.003485747277760493,0.0034652525598563378
178.47164320056828,0.0035407344720669955,0.0035154838719394176,0.0035222216483308966,0.0035211909068552124,0.003520362266997665,0.003532186311454867,0.0035110678119458032
181.22447254166187,0.0036559008386656423,0.0036292073265260156,0.0036364005786982587,0.0036353413936628036,0.0036344786770048376,0.003646910435391298,0.0036244681144765208


==> figdata/pipe/retau_180_les_r1.2_long/hom_temp_diff_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.228883475547285,,,,,,,
-34.701546057501524,,,,,,,
-33.230883926956075,,,,,,,
-31.814779593184646,,,,,,,
-30.4512236007021,,,,,,,
-29.13824970811975,,,,,,,
-27.873999709290047,,,,,,,
-26.656637005113662,,,,,,,
-25.48445463878064,,,,,,,
-24.355767260529248,,,,,,,
-23.268954341742432,,,,,,,
-22.222460174947827,,,,,,,
-21.214793873817747,,,,,,,
-20.244529373169186,,,,,,,
-19.310240607819143,,,,,,,
-18.410631154873975,,,,,,,
-17.544404591440042,,,,,,,
-16.71030770872016,,,,,,,
-15.907152119061822,,,,,,,
-15.133792648908983,,,,,,,
-14.389148945850273,,,,,,,
-13.672119050426101,,,,,,,
-12.98168743136978,,,,,,,
-12.316881771511081,,,,,,,
-11.676729753679773,,,,,,,
-11.060323881850309,,,,,,,
-10.466799874093594,,,,,,,
-9.895315055528762,,,,,,,
-9.34500514422672,,,,,,,
-8.81513550054774,,,,,,,
-8.304906663707408,,,,,,,
-7.813605601114223,,,,,,,
-7.34054088722491,,,,,,,
-6.885042703544423,,,,,,,
-6.446419624529486,,,,,,,
-6.02408825987796,,,,,,,
-5.617422005191254,,,,,,,
-5.225837470167229,,,,,,,
-4.848794478600201,,,,,,,
-4.48573124723626,,,,,,,
-4.136129206917951,,,,,,,
-3.7995130025842707,,,,,,,
-3.475385672125991,,,,,,,
-3.1632718604821104,,,,,,,
-2.86276103373631,,,,,,,
-2.573377836827588,,,,,,,
-2.2947333428878522,,,,,,,
-2.026438625049011,,,,,,,
-1.7680831493947446,,,,,,,
-1.5193212031534158,,,,,,,
-1.2798070735533873,,,,,,,
-1.0491518337265666,,,,,,,
-0.8270745920459988,,,,,,,
-0.6132296357400463,,,,,,,
-0.4073144661335264,,,,,,,
-0.2090265845512564,,,,,,,
-0.018106706414508254,,,,,,,
0.018117509938621924,0.0,0.0012364130297928266,0.008852607313347471,0.017441381529544886,0.027134156222996753,0.01694794032637592,0.07304716408180822
0.2933805008307793,0.0,7.059975538981078e-05,0.0005093782128602342,0.0010022887122680402,0.0015590924766220038,0.0009731861234842931,0.004203791770783782
0.572478742783289,0.0,4.146859756182231e-05,0.0002629349900038491,0.0005136118173199034,0.0007973429039671576,0.0004974302889293458,0.00214924292457086
0.855444646368492,0.0,3.9021087911539354e-05,0.00018210006379981714,0.00034915708815108637,0.0005390008472565544,0.0003361607427438962,0.0014470045324677105
1.1423430327310704,0.0,4.631457996229216e-05,0.0001462193483694474,0.00027126009825351183,0.00041434021410324817,0.00025844894889015535,0.0011019255689550533
1.4332171159674787,0.0,5.973200628028863e-05,0.0001299484904391246,0.00023002664810545248,0.00034576519736617684,0.00021581917977342435,0.0009051903098833414
1.7281425207465126,0.0,7.799307276479261e-05,0.00012463456717726196,0.00020844708864209416,0.0003068366191416594,0.00019176592059810815,0.0007857099765069542
2.027151657640513,0.0,0.00010050323382349013,0.00012650393891266987,0.00019912740984961985,0.0002860585833590612,0.00017911112991364497,0.0007126081662396366
2.330320151318276,0.0,0.00012692626833188392,0.00013362543759165568,0.00019831062779651631,0.00027760818675215404,0.0001742139532938669,0.0006702803378020317
2.637691215876256,0.0,0.0001570362554421667,0.000144901287913779,0.00020387560827095363,0.00027820102180275974,0.0001750236487199075,0.0006499595291467042
2.949329672459135,0.0,0.000190675595850065,0.0001596629862716803,0.00021452857072956633,0.00028583792876513137,0.00018028617697929405,0.0006463333972102081
3.2652895386874814,0.0,0.00022771747467609238,0.0001774606521309785,0.0002294278307166664,0.00029921677653477197,0.0001891888832810107,0.0006559610121026349
3.5856464392300906,0.0,0.00026804537051883237,0.00019798377672164413,0.0002479873685061751,0.00031744618093010324,0.0002011691044492281,0.0006765238634345305
3.910443588183418,0.0,0.0003115787544092363,0.0002210123999133451,0.0002698049473297548,0.00033989289945446366,0.00021582737325864798,0.0007063800784257168
4.239756610216258,0.0,0.000358227572444747,0.00024637653488901456,0.000294567937044965,0.00036608789122416496,0.00023286494301766325,0.0007443256273034216
4.573639522949181,0.0,0.000407919398141221,0.0002739494192334213,0.0003220452177865596,0.00039566976173621704,0.0002520497567481961,0.000789454641049181
4.912157147526866,0.0,0.00046058681855964956,0.0003036278340298182,0.00035205691365880476,0.00042835909712657383,0.0002731954235499767,0.0008410659437847468
5.255374305093998,0.0,0.0005161682939258672,0.0003353374780052931,0.00038445931465114214,0.0004639325221547086,0.00029616280119548755,0.0008986081834669868
5.603355816795258,0.0,0.0005746138576274706,0.0003690114701153657,0.0004191386337351055,0.0005022086996588904,0.0003208201466371463,0.0009616342068807793
5.956166503775327,0.0,0.0006358658802254613,0.0004045995838426464,0.00045599742437585356,0.0005430260493031192,0.00034706470692258407,0.0010297665425420544
6.313881990703002,0.0,0.0006998850115815802,0.00044206507050548183,0.0004949632994946107,0.0005862681184283236,0.00037480869670303285,0.0011027079037817522
6.6765670987229635,0.0,0.000766624728116394,0.00048137101769607504,0.0005359680200507366,0.0006318239502922651,0.0004039731153060444,0.0011801893641132377
7.044275845455782,0.0,0.0008360531029976137,0.0005225010901361848,0.0005789674700966696,0.000679601033994448,0.0004344916909950758,0.001261990896517906
7.417094659094365,0.0,0.0009081270306230405,0.0005654264985934798,0.0006239117826267737,0.0007295166942473674,0.000466300990998203,0.0013479091878050298
7.795088360783395,0.0,0.0009828116792023334,0.0006101349798612876,0.0006707628636819507,0.0007814975801490043,0.0004993420205725574,0.0014377653054984396
8.178332575191668,0.0,0.0010600703687508872,0.0006566123690499026,0.0007194872767437577,0.0008354802341741241,0.0005335632075955665,0.0015313995515768841
8.566892123463866,0.0,0.0011398553343529017,0.0007048329631527128,0.0007700445257616817,0.0008913932110872214,0.0005689065506921942,0.0016286487704524344
8.960853433792899,0.0,0.0012221226922621842,0.0007547885040670721,0.0008224043452020879,0.0009491734592435019,0.0006053220157096195,0.001729363541628004
9.360281327323447,0.0,0.0013068135066609532,0.0008064498894433392,0.0008765263448275995,0.0010087561088552022,0.0006427558425576851,0.0018333929150891048
9.765251428724307,0.0,0.0013938779099993415,0.0008597975438537908,0.000932373566500555,0.0010700817219744252,0.0006811539099145225,0.0019405996716959084
10.17585016618839,0.0,0.0014832532595958625,0.0009148058875192433,0.0009899078608328615,0.0011330841907188915,0.0007204634024122747,0.002050834924525402
10.592142360860374,0.0,0.001574871164773839,0.0009714457043070723,0.0010490884225571318,0.0011976985768709092,0.0007606332136227412,0.0021639592350941594
11.014214440933172,0.0,0.0016686588025498494,0.0010296827680866816,0.0011098720545288376,0.0012638567690193003,0.0008016029678039605,0.0022798240722921026
11.44215283459969,0.0,0.0017645348404331518,0.001089479013777428,0.001172201251160132,0.0013314870629177467,0.0008433230486204479,0.0023982787463558974
11.876022363004614,0.0,0.0018624060402012699,0.001150784118895798,0.0012360252066077049,0.0014005081633696737,0.0008857193506954797,0.002519162506309236
12.315931061389078,0.0,0.001962181729151302,0.0012135555936896303,0.0013012845852393706,0.0014708459264127782,0.0009287430561168986,0.002642321218842447
12.761932947373651,0.0,0.0020637521927191482,0.0012777296538786231,0.0013679072760173216,0.0015424128006225057,0.0009723178268021826,0.002767584018221081
13.21413605619947,0.0,0.002167006529063098,0.0013432456031750029,0.0014358279640978022,0.0016151205328627238,0.0010163855685603185,0.0028947823412515117
13.67261601253533,0.0,0.0022718265337140497,0.0014100392304343679,0.0015049720139186373,0.0016888767723606257,0.0010608734738584147,0.003023739863406316
14.137448441050028,0.0,0.0023780871302314655,0.0014780312350326508,0.0015752531353685484,0.0017635862463081242,0.001105709846824121,0.0031542749380342183
14.60875218050881,0.0,0.0024856597358864363,0.0015471546719509899,0.0016465938163163774,0.0018391506637138733,0.0011508316827057996,0.003286211428389585
15.086592052056364,0.0,0.0025944042863250694,0.0016173143613624763,0.0017189006942890384,0.0019154658517954726,0.0011961564880498265,0.0034193504684492115
15.571065287409711,0.0,0.0027041832279415257,0.0016884317646719271,0.0017920817192720317,0.0019924248367004793,0.0012416191831543522,0.003553511831579481
16.06225831476176,0.0,0.002814849814725573,0.0017604099493300218,0.001866043314046717,0.002069924121911093,0.001287143932501067,0.0036884925957185732
16.560279169353645,0.0,0.0029262509293650485,0.0018331576682328876,0.0019406827018775274,0.0021478518885771347,0.0013326516115570453,0.003824102248342953
17.065214279378278,0.0,0.0030382321929405265,0.0019065676081053695,0.0020158929188986985,0.0022260908104523303,0.00137806747071334,0.003960136651973478
17.577160876552686,0.0,0.0031506399862626377,0.001980546525963467,0.0020915728162347325,0.0023045286920133634,0.0014233224665742839,0.004096399683279239
18.09620538906977,0.0,0.0032633154823999977,0.002054986146528659,0.002167615062000472,0.0023830582008559364,0.001468338521923629,0.004232693413654287
18.622466655694787,0.0,0.003376099680449496,0.002129782388205159,0.0022439096840378703,0.0024615576341244783,0.0015130462566206315,0.004368814875198801
19.15603110462064,0.0,0.0034888254525224927,0.002204821043671812,0.0023203420089406013,0.0025399101286915915,0.001557367461805681,0.004504567219214106
19.69699596756436,0.0,0.0036013414454054704,0.002280000400597393,0.002396809834416258,0.0026180081645152953,0.0016012379354601869,0.00463975709303166
20.24548008329119,0.0,0.003713478322027619,0.00235520235098452,0.0024731969644529173,0.0026957310256496836,0.0016445833897973383,0.004774183470680482
20.801580683518157,0.0,0.0038250810890496645,0.002430322179128641,0.002549388669917052,0.002772968298551337,0.0016873395818026715,0.004907658640805446
21.365394999962284,0.0,0.003935991618047252,0.0025052491236496888,0.002625282478256441,0.0028496121019958576,0.0017294389309012725,0.005039992426344675
21.93704187138882,0.0,0.00404605369887534,0.0025798720806224917,0.0027007628898032543,0.0029255474298996997,0.0017708187358147498,0.005171003285095788
22.51661852951479,0.0,0.004155114260613768,0.0026540854612489007,0.002775726285835445,0.0030006742450534585,0.001811425872625838,0.005300508598117926
23.104243813105445,0.0,0.004263026971217387,0.0027277773102571956,0.0028500631912204977,0.003074885824079887,0.001851189184790103,0.005428334888048836
23.70003656092603,0.0,0.004369637120501757,0.0028008454653465353,0.002923669123966466,0.0031480763239353227,0.0018900643103951786,0.0055543095696752864
24.30409400469357,0.0,0.004474808483875714,0.0028731878479417716,0.0029964453612933983,0.0032201542891345802,0.0019279947630583827,0.005678271574054428
24.916534983173317,0.0,0.004578401083767503,0.002944697759378556,0.003068290337756352,0.0032910216473909237,0.001964929833031981,0.005800061873950213
25.537478335130526,0.0,0.004680282092393906,0.0030152817475628257,0.0031391081620408823,0.0033605899070099365,0.002000827040598896,0.0059195292451583725
26.167053702854552,0.0,0.004780318869094247,0.0030848411420152377,0.003208800979543458,0.003428766827129559,0.0020356358447914946,0.006036523326051535
26.80535831806242,0.0,0.004878396140033825,0.0031532903424098535,0.0032772855888745234,0.003495478309879063,0.002069326229404256,0.006150917020069979
27.452532626567614,0.0,0.004974392704738095,0.003220532680553445,0.0033444761396941303,0.003560639560982626,0.002101857376409999,0.006262575142269355
28.108684663611264,0.0,0.005068189108061949,0.0032864816480513426,0.003410283625817634,0.0036241730739874356,0.0021331932696468936,0.0063713721595546335
28.773944071482738,0.0,0.005159696133583802,0.0033510657662461085,0.0034746376175374127,0.0036860189111118657,0.0021633123833924017,0.006477199474351991
29.44845129599551,0.0,0.0052488022810079915,0.0034141992126490717,0.003537457886860773,0.0037461081538485708,0.0021921792036232457,0.006579944178639163
30.132314372390724,0.0,0.005335419526745877,0.003475809508300287,0.00359867681700754,0.0038043769744273703,0.002219774318573009,0.006679509340558942
30.825673746481847,0.0,0.005419459547922889,0.003535832133874317,0.0036582280390291544,0.003860777673795557,0.002246080654574323,0.006775809130411314
31.52865906055825,0.0,0.005500844441931774,0.0035941953223896927,0.0037160552147674775,0.00391524986703895,0.0022710790575719564,0.006868751743599466
32.24141076043341,0.0,0.005579502859431207,0.0036508492241360546,0.0037720979579545233,0.003967757539903749,0.002294756242168683,0.006958272343893235
32.964047684872575,0.0,0.005655367884873863,0.0037057293823301585,0.0038263049446236597,0.004018256481353122,0.0023171058883446616,0.007044298849291586
33.69672108321334,0.0,0.00572837892199729,0.0037587879096601107,0.003878627329805706,0.004066707799093905,0.0023381149677270674,0.007126775917080996
34.439571401269184,0.0,0.005798485895002203,0.003809979320875456,0.003929025559123334,0.004113082707370763,0.002357784361042059,0.007205654870248601
35.19272828132946,0.0,0.005865644547105253,0.0038592639914247773,0.003977463177376572,0.004157361013689798,0.0023761155429724568,0.0072808945201556785
35.95634297273177,0.0,0.0059298136099430465,0.003906599332869742,0.004023905611621137,0.0041995142799033935,0.0023931038026838714,0.00735245854283284
36.73055592128959,0.0,0.005990964632514917,0.003951960371540775,0.004068323117704997,0.004239529064105074,0.002408763534392566,0.0074203284356419985
37.51551837634051,0.0,0.006049071648965398,0.003995316251157011,0.004110695764425465,0.004277392633437849,0.00242309485058545,0.007484481473404303
38.311392390746235,0.0,0.006104115533460908,0.00403664456347852,0.004151002721990871,0.004313097435083346,0.0024361137751300888,0.0075449090690875575
39.11829680327202,0.0,0.006156088897922629,0.004075931345326689,0.00418923132709037,0.00434664329729717,0.0024478287603051374,0.00760161407090032
39.936415273827784,0.0,0.006204980841089558,0.00411315659187661,0.004225369117155431,0.004378029878578715,0.0024582577355563018,0.0076545972766082215
40.765888248227014,0.0,0.00625079653626992,0.004148316111425965,0.004259411426006832,0.00440726206432096,0.0024674203395098626,0.007703871025767084
41.60687777933142,0.0,0.006293543668240531,0.0041814046885599865,0.004291360874145056,0.004434352869726377,0.0024753345953925088,0.007749460645563033
42.4595459200027,0.0,0.006333234327789761,0.004212424572184403,0.004321218731424992,0.004459316506110422,0.0024820224824819714,0.00779138913587385
43.324054723102556,0.0,0.006369885930865182,0.004241375113829271,0.004348987954745143,0.004482164569288072,0.0024875079131239097,0.007829687068247049
44.20055543796859,0.0,0.006403524085118351,0.004268267827235661,0.0043746854425055215,0.004502924590115809,0.0024918173631731655,0.00786439639270009
45.089231724510725,0.0,0.006434181423774943,0.004293115810875214,0.004398325980818241,0.004521621374153462,0.002494977574198254,0.007895564778024111
45.99024563559067,0.0,0.006461889088033468,0.004315932856869598,0.004419924876211123,0.0045382799889779335,0.0024970176431942104,0.007923237301917352
46.90377002759424,0.0,0.006486684245190721,0.0043367409831425174,0.004439504780678449,0.0045529311073275736,0.0024979639565545497,0.007947474514785613
47.82996695338315,0.0,0.0065086182267586334,0.004355559724226188,0.004457098309457841,0.004565614311107913,0.002497856394896969,0.007968332969032321
48.76903087639143,0.0,0.006527730607167381,0.004372418344204654,0.00447271943774008,0.0045763587823020035,0.0024967163052851404,0.007985879833812826
49.72113465300492,0.0,0.0065440842437214375,0.004387349733649071,0.004486418156433913,0.004585212923624571,0.0024945881917579626,0.008000189113709588
50.68645113960942,0.0,0.006557731952337109,0.0044003837335215845,0.004498218853024705,0.004592216048142861,0.0024915015756945547,0.008011330747606404
51.66517479963898,0.0,0.006568732552002521,0.0044115554571277915,0.004508161165958535,0.004597409858933865,0.0024874935690168964,0.008019384849284217
52.657489293003536,0.0,0.006577148217777662,0.004420902994217268,0.004516285768211503,0.004600842107763681,0.0024825900733369544,0.008024432145123717
53.66356747608891,0.0,0.006583051439662313,0.004428472081986934,0.0045226364435835276,0.004602563218539801,0.002476839664481645,0.008026560098227442
54.683625419377364,0.0,0.006586506588623697,0.00443430179001103,0.004527254269773406,0.0046026236770748685,0.0024702728696845977,0.008025852162105274
55.71784678277884,0.0,0.006587592385393748,0.004438438378356668,0.004530193204229205,0.0046010716014495134,0.0024629264127378203,0.008022405380545106
56.76641522620327,0.0,0.006586380326891517,0.004440937203486817,0.004531496774270893,0.0045979707251955215,0.0024548433455751084,0.008016312951680149
57.829546820132926,0.0,0.006582947858475352,0.004441840185648083,0.0045312191588349204,0.004593365170244779,0.002446053539497006,0.0080076641359339
58.90744683152597,0.0,0.006577376911840682,0.004441202792459631,0.004529411685736395,0.004587315570022232,0.0024365968949067174,0.007996560813288145
60.00029892029232,0.0,0.0065697428593956,0.004439074787421671,0.004526127015033854,0.004579875449482795,0.00242650896599228,0.007983099372743663
61.10832996043838,0.0,0.006560134462197942,0.004435516640853843,0.0045214236991200085,0.00457110943471517,0.002415831769915888,0.007967382810505352
62.2317452189223,0.0,0.006548630172955372,0.004430579775818844,0.004515355180634506,0.004561069365569548,0.002404598868597674,0.007949511790140473
63.37074996270225,0.0,0.006535318480485275,0.0044243204974263595,0.004507974941896364,0.004549814504849037,0.0023928430988706673,0.007929584856835481
64.5255710657846,0.0,0.0065202807261828255,0.004416795608072954,0.004499348148732318,0.004537407720785813,0.002380603459132047,0.007907708520545453
65.69642459865165,0.0,0.006503605879583763,0.0044080653020117655,0.004489528242004104,0.00452390779464884,0.002367915811432253,0.007883981939131424
66.88353743530976,0.0,0.006485377669889436,0.004398187004247545,0.004478573813181619,0.004509367508532813,0.002354811857788741,0.007858509658497548
68.08713644976532,0.0,0.006465682976718012,0.004387222146527092,0.004466548142265436,0.004493853443997553,0.0023413320966179096,0.00783139312568193
69.30743771250063,0.0,0.006444606343778192,0.004375225242889691,0.004453503660106106,0.004477423833555427,0.0023275032255509753,0.00780273356560679
70.54467890104617,0.0,0.006422231328523376,0.004362254404281174,0.004439499995732232,0.004460129461040019,0.00231335857071735,0.007772627270156374
71.79909769293243,0.0,0.006398647411732794,0.004348375189103804,0.004424601060783573,0.004442037479299277,0.002298935637263577,0.007741183864638401
73.07094256921404,0.0,0.006373935552559606,0.00433363972994516,0.004408860444913287,0.004423202749780364,0.0022842607990949393,0.007708494790829912
74.36042960037328,0.0,0.006348176954973139,0.004318105491011526,0.0043923359229141035,0.004403674893639131,0.002269364775710825,0.00767465728794936
75.66782887451298,0.0,0.006321454928072345,0.004301833408922873,0.004375084893334824,0.004383521537746127,0.0022542775164158257,0.0076397723254104655
76.99337806916364,0.0,0.006293855042906582,0.0042848775880162115,0.004357164492809762,0.004362787980110028,0.0022390285385054387,0.007603931475307579
78.33733646890398,0.0,0.006265449909953258,0.004267296466968107,0.004338632743889237,0.004341534328391683,0.0022236443490526447,0.0075672277363192375
79.69994175126453,0.0,0.006236320749879898,0.004249143594411864,0.004319539956835428,0.0043198100698045305,0.0022081522997563496,0.00752975187121252
81.08147480787221,0.0,0.006206545713058009,0.004230470365867767,0.0042999451290097745,0.004297667497694002,0.002192579137469064,0.0074915920284226445
82.48218411978166,0.0,0.006176194333635143,0.004211333241987303,0.00427989379787852,0.004275160154358026,0.002176947622491543,0.007452835990754414
83.90233977509573,0.0,0.006145344564501443,0.004191783419693396,0.0042594445228743005,0.0042523330707775475,0.0021612860820185986,0.007413570301464167
85.3422010583931,0.0,0.006114067783589139,0.0041718731994988545,0.004238646600108753,0.004229240019230973,0.002145612312877798,0.007373874731825714
86.802070468349,0.0,0.006082430225275548,0.004151649576208172,0.004217545854072524,0.004205922825036179,0.002129950502516076,0.007333828309294077
88.28219648601804,0.0,0.006050500088307986,0.004131160942671297,0.004196194054967517,0.004182430463633979,0.0021143209452918477,0.007293514903421228
89.78288161007536,0.0,0.006018347163995408,0.0041104608399455955,0.004174640134910312,0.004158807976127887,0.002098749857836424,0.007253005857550399
91.30439052686181,0.0,0.005986033523649015,0.004089588410765899,0.004152925860846146,0.004135097099569052,0.002083248767095869,0.007212375664688242
92.84703113681456,0.0,0.005953620656887315,0.004068591258442167,0.004131096605898055,0.004111339747798537,0.0020678420382920226,0.007171695461833272
94.41108433156063,0.0,0.005921169356535971,0.004047512587815438,0.004109199981652267,0.004087580516093592,0.002052548636961582,0.007131036668919011
95.99685260977516,0.0,0.005888735084042196,0.0040263937098072855,0.004087271472528853,0.004063851903618021,0.0020373800450099733,0.007090460895684769
97.60463847013335,0.0,0.005856376739129754,0.004005274424031091,0.004065355559744077,0.004040198039771958,0.002022356434705941,0.00705003688913286
99.23474441131039,0.0,0.0058241494739896815,0.003984195326986351,0.004043490568620189,0.004016652332180959,0.002007494244777419,0.007009824817423738
100.88748373550554,0.0,0.00579210471122571,0.0039631965845789985,0.004021714375557872,0.003993252992665397,0.0019928092709042833,0.006969886312329088
102.56316434315609,0.0,0.005760288492180354,0.003942311299504286,0.004000060940665406,0.003970030765701349,0.001978314326800179,0.006930275617988757
104.26211574174746,0.0,0.005728752858716657,0.00392157421619177,0.003978565567490655,0.003947020621535957,0.001964023133733006,0.006891049828299023
105.98465123347898,0.0,0.0056975412830848615,0.003901018765608999,0.0039572674454386725,0.00392425450388556,0.0019499485021088336,0.0068522606014109755
107.73110032583611,0.0,0.005666701454825285,0.0038806780481885905,0.003936190359566494,0.0039017600141073583,0.0019361052564916825,0.006813960036745392
109.50179792806637,0.0,0.005636270483414529,0.003860583171504395,0.003915369928777501,0.0038795678435574743,0.001922503804731246,0.006776193996065771
111.29707894941727,0.0,0.0056062899463402704,0.003840759499262436,0.0038948337967861235,0.0038577054896742347,0.001909153682596143,0.006739010339347429
113.1172837008984,0.0,0.005576801082066485,0.0038212394562757712,0.003874611929266747,0.0038362011706685184,0.0018960679193691377,0.006702454588032536
114.96275789528141,0.0,0.005547839142377997,0.0038020489592356377,0.003854731513034837,0.0038150795547140515,0.0018832583664873948,0.006666569395870958
116.83385264709999,0.0,0.005519444529468398,0.003783217830753749,0.003835220310046017,0.003794369462498448,0.0018707350933697686,0.00663139902404164
118.73092987441193,0.0,0.00549164496546406,0.003764764525060249,0.003816100317070026,0.0037740883574373107,0.0018585051706005995,0.0065969780585586335
120.65434069175095,0.0,0.0054644804762067345,0.003746718902378543,0.003797401793709021,0.003754268735836508,0.0018465814619945675,0.006563352836483238
122.60445241893689,0.0,0.005437982695195576,0.0037291044125138395,0.0037791444783699113,0.003734931399840269,0.0018349733596385587,0.00653055992114604
124.58164317931374,0.0,0.005412183380367086,0.00371194345125736,0.0037613564544480838,0.0037160935629096947,0.0018236901090193935,0.006498635526598129
126.58628569446343,0.0,0.005387112144960904,0.0036952544596853265,0.003744055565297666,0.0036977816458334534,0.0018127386627788677,0.006467616102079132
128.61875808772993,0.0,0.005362805446158525,0.003679075370902174,0.0037272727979269504,0.0036800207555318654,0.0018021351753081394,0.006437542671861474
130.67944388421927,0.0,0.0053392878379772135,0.0036634061027593923,0.0037110180951922533,0.0036628276339314425,0.0017918850361851035,0.006408444027909743
132.76874281432364,0.0,0.005316582120185265,0.0036482754575783982,0.0036953205850343007,0.003646222255046405,0.0017819901438969055,0.006380352288570812
134.88704920667325,0.0,0.005294723190387929,0.003633707268125397,0.003680197543579622,0.0036302246841706243,0.001772472252413504,0.0063533060631904
137.03476279166023,0.0,0.005273741759218353,0.003619718570732511,0.0036656699070722887,0.0036148612076196684,0.0017633335535576222,0.006327333042871697
139.21229410320095,0.0,0.005253652833853373,0.0036063243351649454,0.00365175707049481,0.003600141716644689,0.001754583820063882,0.006302468957174456
141.42005637609276,0.0,0.005234488573950813,0.0035935415894761125,0.0036384751834390716,0.003586089528575309,0.0017462353004924491,0.00627873824414471
143.65847094777604,0.0,0.005216266878248499,0.0035813927029086923,0.003625842189027617,0.003572723873046524,0.001738293501917676,0.006256171947820466
145.92796455745335,0.0,0.005199021927358327,0.0035698893702353907,0.0036138788012656242,0.003560062813824816,0.0017307722678234772,0.006234803390241517
148.22896394432712,0.0,0.005182766993095278,0.0035590490074530745,0.003602599445590382,0.0035481226625544426,0.001723677604805518,0.006214652706309165
150.56190935200502,0.0,0.005167523082982628,0.0035488825329899054,0.003592016064773329,0.0035369177960422604,0.0017170184155341772,0.006195749258206318
152.9272437249757,0.0,0.005153322453804732,0.003539413401783209,0.003582155636993045,0.0035264720574508246,0.0017108121751594485,0.006178129170665736
155.3254181103709,0.0,0.005140185295855471,0.003530652514285748,0.0035730267987252873,0.003516803540200897,0.0017050632119022247,0.0061618177341855596
157.7568862562034,0.0,0.005128133731990614,0.0035226175357541134,0.0035646527215793533,0.003507926763480995,0.0016997849745246096,0.0061468443567647135
160.22211406445058,0.0,0.005117196405147295,0.003515321179402564,0.003557048322925027,0.0034998681840900936,0.001694993653182486,0.006133244297160667
162.72156473620885,0.0,0.005107398838728017,0.0035087908140911672,0.003550233065387154,0.003492642871950169,0.00169069591590576,0.0061210485260816405
165.25571767786073,0.0,0.005098768274315768,0.0035030311652326507,0.003544226627435698,0.003486274344931095,0.0016869063564901587,0.0061102929292604635
167.8250536462293,0.0,0.005091344579547075,0.0034980778988453753,0.003539055656653023,0.003480789244257654,0.0016836453234954085,0.006101023450069576
170.43006015034018,0.0,0.005085163609334753,0.0034939499744399694,0.0035347453446303856,0.003476217127738268,0.001680928518614122,0.006093282764976671
173.0712334770823,0.0,0.005080265271768969,0.003490677353291005,0.0035313261591511935,0.0034725888585624975,0.0016787703800016374,0.006087126755737415
175.74907497749663,0.0,0.005076697126210172,0.0034882859012099754,0.003528826715559985,0.0034699319260649286,0.0016771900482976942,0.006082606020429537
178.46409410526712,0.0,0.005074505480272107,0.003486810190637568,0.0035272814176183775,0.0034682867057054256,0.0016762153646427969,0.006079782779029541
181.216807005616,0.0,0.005073745556551268,0.0034862935851696086,0.003526732533793542,0.003467695091806222,0.001675866544806226,0.006078721767538209


==> figdata/pipe/retau_180_les_r1.2_long/hom_temp_diff_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.230415970335,,,,,,,
-34.7030139453677,,,,,,,
-33.232289605285736,,,,,,,
-31.816125369792193,,,,,,,
-30.452511698401253,,,,,,,
-29.139482266551507,,,,,,,
-27.87517878949262,,,,,,,
-26.65776459043646,,,,,,,
-25.48553264036819,,,,,,,
-24.35679751823517,,,,,,,
-23.269938626871408,,,,,,,
-22.223400192997552,,,,,,,
-21.21569126722089,,,,,,,
-20.245385724035344,,,,,,,
-19.311057437934846,,,,,,,
-18.411409931186597,,,,,,,
-17.5451467260578,,,,,,,
-16.711014560740097,,,,,,,
-15.907824997311751,,,,,,,
-15.134432813775463,,,,,,,
-14.38975761202057,,,,,,,
-13.6726973859742,,,,,,,
-12.982236561412329,,,,,,,
-12.317402780035358,,,,,,,
-11.677223683543694,,,,,,,
-11.060791737524383,,,,,,,
-10.467242623488891,,,,,,,
-9.895733630910906,,,,,,,
-9.345400441301894,,,,,,,
-8.815508383946609,,,,,,,
-8.30525796424316,,,,,,,
-7.813936119438506,,,,,,,
-7.340851394741829,,,,,,,
-6.8853339433245155,,,,,,,
-6.4466923103957425,,,,,,,
-6.024343080975752,,,,,,,
-5.617659624160361,,,,,,,
-5.226058524969812,,,,,,,
-4.848999584348773,,,,,,,
-4.485920995279701,,,,,,,
-4.136304166669476,,,,,,,
-3.7996737233494096,,,,,,,
-3.4755326821885957,,,,,,,
-3.1634056680183433,,,,,,,
-2.8628821295566005,,,,,,,
-2.5734866916346766,,,,,,,
-2.294830410932733,,,,,,,
-2.0265243441309315,,,,,,,
-1.76815793994722,,,,,,,
-1.5193854709861874,,,,,,,
-1.2798612098524214,,,,,,,
-1.049196213226084,,,,,,,
-0.8271095775984026,,,,,,,
-0.6132555755739658,,,,,,,
-0.4073316956817882,,,,,,,
-0.20903542645088424,,,,,,,
-0.01810747233469516,,,,,,,
0.018118276315801783,0.0,-0.01051513638028223,-0.00037395317872912504,0.00252304689853311,0.004928995789730717,0.0032691081937483712,0.01679144879170602
0.2933929109313734,0.0,0.00017845001374183767,0.00042111406189904166,0.0004460070946392669,0.00048037527642552647,0.0002287248733450209,0.0019377841777226124
0.5725029588397951,0.0,0.0006077767818128965,0.0005036245384812954,0.00043878340352754286,0.00040077634170221366,0.0001619837260167234,0.0015833395574014197
0.8554808319843868,0.0,0.0008718294605076782,0.0006047451442940943,0.00050979755821845,0.00044961363010243005,0.00017561656855424879,0.0016035306870578747
1.1423913542517883,0.0,0.0011267707086399792,0.0007325753616729269,0.0006234015024513262,0.0005549829700137732,0.00022134708266952074,0.0017641561850556542
1.4332777415664257,0.0,0.0014007610447963614,0.0008859264650769028,0.0007691634949196224,0.0006987131889246712,0.00028755295734472774,0.0020100623555965313
1.7282156217960458,0.0,0.0016995683189482413,0.001062017937658144,0.0009411318595271556,0.0008721068274444299,0.0003690756310981147,0.002317669039014758
2.0272374068839683,0.0,0.00202254153635395,0.0012576707563476397,0.0011347186605379367,0.0010693195785658194,0.00046266700193520194,0.00267279998954284
2.3304187246979393,0.0,0.002366692416706284,0.0014696031686478594,0.0013459137951352673,0.0012856344234506434,0.0005658451512040585,0.0030649980881181094
2.6378027911623856,0.0,0.002728133701220603,0.0016945764047153755,0.0015710588081889743,0.0015169460483954733,0.0006765049387824629,0.0034856638254234795
2.949454430163947,0.0,0.0031026361131165636,0.0019294368190014843,0.0018067282272782315,0.0017595167206079232,0.0007927645294081298,0.0039272883280685456
3.265427661608156,0.0,0.0034859390589712103,0.002171162446663155,0.0020497153645075983,0.0020099059921709905,0.0009129087375085998,0.004383150193672636
3.5857981133627597,0.0,0.003873888443104434,0.0024168951744045764,0.0022970334698115824,0.0022649364588651633,0.0010353685512012323,0.004847166562548466
3.910609001352184,0.0,0.004262540679824234,0.002663955418590769,0.0025458941876825847,0.0025216752202956716,0.0011586950422974862,0.0053138103070689
4.239935953444176,0.0,0.004648212660686157,0.0029098584438873587,0.0027937466900265218,0.002777432961884374,0.0012815669209971237,0.005778090495762944
4.573832989544267,0.0,0.005027537178220909,0.0031523455801001354,0.0030382656693528354,0.0030297855301206766,0.0014027882455265317,0.006235539149609615
4.9123649335390995,0.0,0.005397487640775855,0.0033893782874796496,0.0032773633377216616,0.0032765547654716176,0.0015212864139082516,0.0066822039409359935
5.255596609315311,0.0,0.005755396476083252,0.0036191635435942615,0.0035092086545545076,0.0035158305085851715,0.001636127457252723,0.007114647332749691
5.603592840759542,0.0,0.006098977305087905,0.0038401593125436673,0.003732222018431708,0.0037459748591786024,0.0017465022606160119,0.0075299500778269746
5.956418451758433,0.0,0.006426330440315153,0.004051072944437184,0.003945089817967595,0.003965619783794727,0.0018517420745367552,0.0079257012255185
6.314149070179728,0.0,0.006735944086570411,0.004250867182632234,0.004146751836159979,0.004173668165698752,0.0019513028997446558,0.008299987683884513
6.676849519910069,0.0,0.007026682567851106,0.004438758344634586,0.004336406198807374,0.004369293667520147,0.002044778343798237,0.00865138518883879
7.044573820854988,0.0,0.00729778133820469,0.004614196110228175,0.004513496147305451,0.004551914293319692,0.002131888491297751,0.008978925687237238
7.417408404863338,0.0,0.007548813781149244,0.004776869789466565,0.004677698994848933,0.004721195513633258,0.002212468157377856,0.009282069777508672
7.79541809582176,0.0,0.0077796427611778185,0.004926647843221499,0.0048288797348263746,0.00487700325688234,0.0022864539996358957,0.009560639031098717
8.178678521597998,0.0,0.007990378597903414,0.005063569151931624,0.004967071527479883,0.005019373268299487,0.0023538668405227448,0.009814760131654943
8.567254506078694,0.0,0.0081812914659809,0.005187776188183113,0.00509241781385672,0.005148450449813158,0.002414779654133614,0.010044760587256452
8.9612324811127,0.0,0.00835270468749516,0.005299435153671039,0.0052050882896346184,0.005264420358858546,0.0024692853530245973,0.010251053430972101
9.360677270586656,0.0,0.00850511222499195,0.005398835889503406,0.005305372046010115,0.005367582133443571,0.0025175413848088635,0.010434255475555654
9.765664502368308,0.0,0.008639480960183743,0.005486590923170498,0.005393889503852778,0.005458579613762504,0.0025598611750252687,0.010595528977000113
10.176280608306508,0.0,0.008756548507487416,0.005563160090717556,0.005471102794675886,0.005537891302366704,0.002596487262884084,0.010735786814989767
10.592590412287898,0.0,0.008857236229152354,0.0056291172866782535,0.005537592766475141,0.00560612125302673,0.002627723480880473,0.010856160995013964
11.01468034616133,0.0,0.00894251145515379,0.005685075332476197,0.005593978848436931,0.0056639151153639045,0.0026538888293405893,0.010957836460898429
11.442636841775654,0.0,0.009013369275180372,0.005731667177912847,0.005640901513795038,0.005711934862601131,0.0026753136626409546,0.01104202831289558
11.876524723017514,0.0,0.009070808357573457,0.005769532977106806,0.0056790069244523345,0.005750849584608364,0.002692334292222265,0.011109960062407609
12.316452029697976,0.0,0.009115829693578936,0.005799310190033102,0.005708941077231744,0.005781329792178491,0.0027052805157261606,0.011162851129294049
12.76247278172257,0.0,0.009149422453599065,0.0058216377373672135,0.005731349679580111,0.0058040453724690355,0.00271448645388217,0.011201911677049203
13.214695018902365,0.0,0.009172550343331531,0.005837136423193279,0.005746859188273223,0.005819645829197251,0.0027202768173280045,0.011228319109578555
13.673194369105104,0.0,0.009186151763913353,0.005846408088032273,0.005756081813151015,0.00582876271683741,0.002722961618257358,0.011243212560207105
14.138046460198538,0.0,0.009191133607213686,0.005850042481517548,0.005759610464612708,0.005832012401729703,0.0027228514096326872,0.01124769922348512
14.609370135974837,0.0,0.009188353311315955,0.00584859370936841,0.005758006966577911,0.005829974630873425,0.0027202290467893686,0.011242820006263976
15.08723022032064,0.0,0.009178632656821062,0.005842596064799865,0.005751812759798192,0.005823213622528467,0.0027153766910805732,0.011229576399095054
15.571723949065909,0.0,0.009162737824128353,0.005832545667558975,0.00574152866468336,0.005812238225963551,0.0027085461669271726,0.011208896126119194
16.062937754059494,0.0,0.00914139022412419,0.005818914145330867,0.005727631431604152,0.005797550649919714,0.0026999812817130042,0.011181661609466209
16.560979675112463,0.0,0.009115261978333677,0.005802142250984632,0.005710563085019604,0.005779607385651753,0.002689911898305475,0.011148680283689094
17.06593614407367,0.0,0.00908496537198511,0.005782621662082654,0.005690727588119504,0.005758820357744332,0.0026785408649412368,0.011110699091247733
17.577904396773075,0.0,0.00905106108784226,0.005760726745186684,0.005668495707697341,0.005735578092882054,0.0026660533282105714,0.011068398003781565
18.09697086505953,0.0,0.009014078082260957,0.005736800275372378,0.005644217615422109,0.005710237244607397,0.0026526298740312537,0.011022406277962915
18.6232543927252,0.0,0.00897447519275274,0.005711141613509385,0.0056181970954636284,0.005683114406650258,0.002638425889469831,0.01097329163483085
19.156841411618952,0.0,0.008932678198349198,0.005684035193958659,0.005590716064768353,0.005654498295902588,0.0026235778879661886,0.010921560682431108
19.697829157570737,0.0,0.008889070496204576,0.005655727624031659,0.005562028372395833,0.005624656218560675,0.002608220334892941,0.010867680146848135
20.24633647437273,0.0,0.008843984417210349,0.0056264374322687605,0.005532359873284376,0.005593810012802569,0.0025924548866071984,0.010812051911192944
20.802460597854886,0.0,0.008797727701299385,0.005596370903829806,0.005501909819172424,0.005562173609572785,0.002576391579881099,0.010755045508820338
21.366298763847173,0.0,0.008750580906092376,0.005565712379596244,0.005470860663403521,0.005529936950119385,0.002560115792925366,0.010696995763241013
21.93796981614176,0.0,0.008702776169047022,0.005534611048124027,0.005439375427205295,0.005497263019376808,0.0025437059127979555,0.010638184787832072
22.517570990568604,0.0,0.008654527782066657,0.005503215555630936,0.005407594082923017,0.005464297953957642,0.002527238542668897,0.01057887021431525
23.10522113091988,0.0,0.008606003483798919,0.005471629319172555,0.005375629592018427,0.005431154460444176,0.002510756570186068,0.010519258212752458
23.701039080987762,0.0,0.00855736373700866,0.005439961301044072,0.00534358377334665,0.005397943098120805,0.002494316858595802,0.010459532661517779
24.305122076602206,0.0,0.008508716778972136,0.005408285387078937,0.005311533826765746,0.005364740493889686,0.0024779531644552044,0.010399827565924502
24.91758896155539,0.0,0.00846016699210761,0.00537666941354531,0.005279546673886637,0.005331617991790827,0.002461696590134288,0.010340265892895495
25.53855857963948,0.0,0.008411806883921624,0.005345175757253351,0.005247691577640268,0.005298640656771436,0.002445575890102303,0.010280959632454234
26.168160578627763,0.0,0.008363713423981123,0.005313853427223236,0.0052160115064550094,0.0052658564383496476,0.002429612197402564,0.010221996259621946
26.806492194350195,0.0,0.00831594095181809,0.005282742165161558,0.005184548126097921,0.005233310231844701,0.0024138228095134107,0.010163441890162384
27.45369387856116,0.0,0.0082685343919362,0.005251869970713363,0.005153326799740787,0.005201027116677803,0.002398220153151165,0.01010534541579311
28.10987367107173,0.0,0.008221518423592755,0.005221254167644407,0.005122371004706583,0.005169027668310733,0.0023828077704741712,0.010047746023176929
28.775161219655175,0.0,0.008174925833643654,0.005190919759652246,0.005091700136865107,0.005137330971028087,0.0023675981131381363,0.00999066586338948
29.44969697606589,0.0,0.008128761793757322,0.005160867941744751,0.005061315540569433,0.0051059457880240355,0.002352587607375334,0.00993411789755494
30.133588980114936,0.0,0.008083033452487953,0.005131105772286482,0.005031231201821695,0.005074875061007678,0.002337776680366943,0.00987811133374894
30.826977683556702,0.0,0.008037748867831818,0.005101637454997476,0.0050014431815867955,0.0050441241290617445,0.0023231663701541727,0.009822649706651143
31.52999273416447,0.0,0.007992901985130807,0.0050724632249818935,0.0049719547675788345,0.005013690580197183,0.0023087545957849454,0.009767722692626046
32.242774583692615,0.0,0.007948488752412386,0.005043574321471622,0.004942760201111174,0.004983571931449049,0.0022945319853562296,0.009713326265296196
32.965442075933325,0.0,0.007904502193618823,0.005014977217523198,0.004913859255393005,0.004953765145749189,0.002280504362796254,0.00965945403093782
33.698146466622084,0.0,0.00786093698368906,0.004986656764010888,0.004885242332410833,0.004924263440724053,0.0022666571582157236,0.009606090633921927
34.44102820751328,0.0,0.007817784152508445,0.004958616155023243,0.004856911885433135,0.004895065817716482,0.002252991324338538,0.009553234882993422
35.19421694638018,0.0,0.007775034291038985,0.0049308444526108275,0.00482885645463238,0.004866161242607747,0.0022395000021293576,0.009500867781564004
35.9578639389583,0.0,0.007732682569747684,0.0049033372190923075,0.004801074621601842,0.004837548970159755,0.002226178377260135,0.00944898643400105
36.73210963700201,0.0,0.00769072320934483,0.004876097980167637,0.004773562181513924,0.004809222837390603,0.002213025797875412,0.009397582641535118
37.51710529624681,0.0,0.00764914519326898,0.0048491116529378875,0.00474630964495093,0.004781177849619622,0.00220003493969001,0.009346644909852264
38.31301297640929,0.0,0.007607945571849406,0.004822379598521831,0.004719319128065447,0.004753407433526702,0.0021871992239053117,0.009296166278921936
39.119951521281635,0.0,0.007567114466586755,0.004795893899279147,0.0046925784831308714,0.004725903725697034,0.002174515423540413,0.009246135283959012
39.93810459854265,0.0,0.007526646781041757,0.004769651539884734,0.004666089836139697,0.00469866739842284,0.00216198129428391,0.009196550184578767
40.76761265994672,0.0,0.007486534382442622,0.004743649452257914,0.004639845044732027,0.004671688181912881,0.0021495911575661886,0.009147400681430495
41.60863776521045,0.0,0.007446774421493885,0.004717880652927109,0.0046138370652892835,0.004644963736702756,0.002137341476370569,0.009098675849018134
42.461341974050434,0.0,0.007407357025720929,0.004692342549172279,0.004588068188767336,0.0046184865286655885,0.0021252258152910652,0.0090503731724354
43.32588734618328,0.0,0.007368280900544644,0.004667034022234118,0.0045625309330661334,0.004592253095718979,0.0021132400571641785,0.00900248721586605
44.20242513734447,0.0,0.007329534226518941,0.004641944223720662,0.0045372162967498575,0.004566257443645805,0.0021013812679329114,0.008955005033472574
45.09113901521282,0.0,0.007291124913142655,0.004617078745283276,0.004512132739385999,0.004540497934482746,0.002089650726783132,0.008907936109351366
45.992191039504924,0.0,0.007253057869990975,0.0045924420007421585,0.004487283659619701,0.004514984795209731,0.0020780443678134475,0.008861287564067899
46.9057540739185,0.0,0.007215328746090988,0.004568028712204963,0.004462661303662241,0.00448970771719015,0.0020665618256265894,0.008815053781703552
47.831990178170145,0.0,0.007177935685770853,0.004543841687644878,0.004438269097939429,0.0044646705067634684,0.002055204350102091,0.008769233479314797
48.77109382391977,0.0,0.007140879249625476,0.0045198788053322225,0.004414104261483365,0.004439870046800687,0.002043964517915553,0.008723824137976344
49.723237874865085,0.0,0.007104155840578441,0.004496137801896172,0.004390164908131933,0.0044153028097968505,0.002032842064006335,0.008678824118691475
50.6885951947038,0.0,0.0070677633243174665,0.004472613858464536,0.004366450579856851,0.004390968932053596,0.00202183548720547,0.008634234193013457
51.66736025509583,0.0,0.007031706786642555,0.00444931306197871,0.004342961917331412,0.004366866513369816,0.0020109461850108534,0.008590051726194758
52.65971672371998,0.0,0.006995980234790533,0.0044262299140021,0.004319693498927801,0.0043429936573529115,0.0020001685399633207,0.008546275471909892
53.66583746427397,0.0,0.006960585768021721,0.004403365624341182,0.004296647599664638,0.004319353416582183,0.0019895063072024044,0.008502909391799207
54.68593855637993,0.0,0.006925525271142652,0.004380718559330532,0.004273825236048134,0.0042959414489220915,0.0019789533631850986,0.008459952941280546
55.72020366771667,0.0,0.006890802689763165,0.0043582933413801594,0.004251225970139938,0.00427276063192128,0.0019685117231582616,0.008417411164028943
56.76881646596299,0.0,0.006856419604010844,0.0043360872837325815,0.004228850742848733,0.0042498109970492415,0.0019581824695409367,0.00837528804012444
57.83199303074104,0.0,0.006822386660941371,0.004314110010681826,0.0042067054868177856,0.004227098115719974,0.0019479652095242272,0.008333593020661612
58.90993863769184,0.0,0.006788704039737636,0.004292357977143668,0.004184789100154074,0.004204621261825858,0.0019378599589439105,0.008292329967309442
60.0028369544942,0.0,0.006755384439329992,0.004270843249444711,0.004163113255875706,0.004182390790435697,0.0019278683909673688,0.00825151372321109
61.110914864751365,0.0,0.006722435440979835,0.004249565778165598,0.004141678413015715,0.004160406173892239,0.0019179958446504664,0.00821115126812133
62.234377644104356,0.0,0.006689863604490753,0.004228534803260464,0.004120490135554045,0.004138678064478762,0.0019082402616656946,0.00817125249893813
63.373430568194195,0.0,0.006657672050678576,0.0042077492635401725,0.004099550749745884,0.004117205503718413,0.0018986031712986406,0.008131822345503581
64.52830052062413,0.0,0.006625871912584902,0.004187220281228088,0.004078868947094749,0.004095994248164425,0.001889089000916222,0.008092874269982842
65.69920358101629,0.0,0.00659446856162571,0.004166948259235026,0.004058449583339563,0.004075055202832578,0.001879698250303763,0.008054413232865931
66.88636663297392,0.0,0.006563465861913587,0.004146936889606767,0.004038293341873667,0.004054382727786798,0.0018704305198509186,0.008016447599993981
68.09001656010024,0.0,0.0065328705711220625,0.004127194452979266,0.004018405165163275,0.004033988592959004,0.0018612883617692422,0.007978982800807888
69.31036944201739,0.0,0.006502678593842459,0.004107712069937097,0.0039987831584842315,0.00401386785693747,0.001852272291619883,0.007942015986982742
70.54766296630973,0.0,0.006472888446926284,0.004088494543490917,0.003979427242606581,0.003994015159092035,0.0018433801041444209,0.007905548906525617
71.80213482056159,0.0,0.00644350456276821,0.004069540607558597,0.003960337423208449,0.003974441614097435,0.001834612153994275,0.007869582302691525
73.07403349633844,0.0,0.006414519800763241,0.004050847965610727,0.003941511058267455,0.003955136164861539,0.0018259700304299464,0.007834113145085864
74.3635750732624,0.0,0.006385930896605885,0.004032412537338548,0.00392294353042133,0.003936097908469494,0.0018174486808049117,0.007799137478965212
75.67102965086112,0.0,0.006357741599166911,0.004014234150044871,0.00390463684747111,0.0039173243317989215,0.0018090481713013418,0.007764654376942293
76.99663491671897,0.0,0.006329951989876514,0.003996316150349788,0.003886591268152939,0.003898819355841132,0.001800773323261673,0.007730664100651596
78.3406501663825,0.0,0.006302561812725482,0.003978657660496099,0.003868807660232454,0.003880581759491575,0.001792615403434672,0.007697170844682466
79.70331308743606,0.0,0.006275576408504735,0.0039612611186279345,0.003851285664307369,0.00386261282630751,0.0017845824272186839,0.007664169959638034
81.08490458338842,0.0,0.0062489895135904305,0.003944121470120798,0.0038340243483392378,0.003844913056210375,0.001776667829287426,0.007631657596109065
82.48567314580502,0.0,0.006222800526237471,0.003927243461398167,0.0038170273533300048,0.003827482696890039,0.001768875540693493,0.0075996303333942805
83.90588887421355,0.0,0.006197006530768601,0.003910623895765131,0.0038002924468050203,0.003810323564792828,0.0017612027006554953,0.007568084196965419
85.34581106416054,0.0,0.006171609639629816,0.0038942612081005468,0.003783821485711769,0.003793434444162802,0.0017536506694986187,0.007537014938889808
86.805742227117,0.0,0.0061465988868354415,0.003878154242701548,0.0037676063140490434,0.003776813002249302,0.0017462156398795337,0.007506411916607503
88.28593085464837,0.0,0.006121978546018925,0.003862302761994396,0.003751651774825504,0.0037604607080745645,0.0017388993810172337,0.007476275727019699
89.78667945822563,0.0,0.006097747151718957,0.0038467065081004836,0.003735956580205757,0.0037443785613786584,0.0017317038739554924,0.007446607803639038
91.30825273538592,0.0,0.0060739019527562554,0.003831363895341333,0.003720517911687926,0.0037285616579694203,0.001724621419721739,0.007417403183807236
92.85095859959074,0.0,0.006050445236281288,0.003816274964627331,0.003705337255889729,0.003713013404705201,0.00171765748043895,0.0073886633843507354
94.41507795434889,0.0,0.006027377533522449,0.0038014407026369934,0.00369041427919381,0.003697731157419115,0.001710811850077265,0.007360389372858878
96.00091331113134,0.0,0.006004695831292484,0.0037868565938430354,0.0036757455315648002,0.003682715796815783,0.001704081027715132,0.007332583015318139
97.60876718140909,0.0,0.005982405292690007,0.003772527104618284,0.0036613349976248877,0.0036679674116117944,0.0016974641585052463,0.007305248715403723
99.2389420766531,0.0,0.005960507386056468,0.0037584516001269996,0.003647185190559288,0.003653488403635663,0.0016909649047995856,0.007278387998722158
100.8917513123155,0.0,0.005938997071447627,0.0037446276960786395,0.0036332904737657046,0.003639269488445951,0.0016845781381058522,0.007252001092271199
102.5675028018578,0.0,0.005917871269670361,0.0037310567021768826,0.003619650450028322,0.0036253146804507974,0.0016783065361392069,0.0072260846318914496
104.26652606670376,0.0,0.005897130378646143,0.0037177307514628666,0.0036062626497508354,0.003611616578563348,0.001672144135954623,0.007200640719439155
105.98913442230547,0.0,0.005876777083599016,0.0037046589723728207,0.0035931295504882943,0.0035981766773356405,0.0016660942295292358,0.007175674109740182
107.73565739008669,0.0,0.005856823816433598,0.0036918421360707665,0.0035802545850678325,0.003584998647238935,0.0016601604229342648,0.007151192124429162
109.5064298934617,0.0,0.005837275816167109,0.003679284002432004,0.0035676434500455656,0.0035720842236084405,0.0016543384898595193,0.007127206041480427
111.30178685584484,0.0,0.0058181473777092485,0.0036669968932163677,0.0035553036309776687,0.00355944264071395,0.001648634803211646,0.007103727600326959
113.12206860264095,0.0,0.005799448751159453,0.003654984050998511,0.003543244155551184,0.003547078207762011,0.0016430483748151037,0.007080770601327835
114.96762086124544,0.0,0.00578120011715999,0.003643260048630248,0.003531476282147894,0.003535004404267905,0.0016375853889452063,0.0070583508002550754
116.83879476104428,0.0,0.005763402276850238,0.0036318221775992754,0.003520000790234512,0.0035232208498325868,0.0016322435594797735,0.007036480496869224
118.73595223540454,0.0,0.005746071039022693,0.0036206833631300395,0.003508826827002487,0.0035117358384890718,0.0016270316737401203,0.007015171184548086
120.6594444137122,0.0,0.005729198220114418,0.0036098353277362882,0.0034979480777057592,0.0035005461998918186,0.0016219431434287834,0.006994423014613282
122.60963863132486,0.0,0.005712791192826083,0.0035992832275202336,0.003487370084136243,0.0034896571558802325,0.0016169876303948616,0.006974247466018602
124.58691302758126,0.0,0.005696837379803865,0.0035890154932036733,0.0034770835642243814,0.0034790550078043214,0.0016121589178823559,0.0069546325198572845
126.59164033982958,0.0,0.005681333314677461,0.0035790327553721912,0.003467083246123881,0.003468743828616505,0.0016074565378825234,0.0069355787289460125
128.62419870740857,0.0,0.0056662791296167025,0.003569335512364047,0.0034573709458929347,0.00345872155113236,0.001602885792423736,0.006917083585156636
130.68497167164747,0.0,0.005651679621626604,0.003559924925635727,0.0034479517809207216,0.0034489961312711426,0.0015984468611609515,0.006899157775954512
132.77435897984728,0.0,0.0056375446092689074,0.003550810892658074,0.0034388305191221935,0.0034395747720978864,0.0015941425841643486,0.006881806498693299
134.89275497731836,0.0,0.005623893526181201,0.0035420076036585257,0.003430024553057409,0.003430475147659484,0.0015899830736918474,0.0068650534792853435
137.04055941136164,0.0,0.005610742563633808,0.0035335269620404564,0.003421544375288965,0.003421711861627763,0.0015859711918753128,0.006848917276211175
139.21818283325922,0.0,0.005598115736734854,0.003525384008053356,0.003413405290301874,0.003413301738050878,0.0015821168535237184,0.006833420766118259
141.42603849528837,0.0,0.005586027958387474,0.0035175912573617296,0.0034056191841678185,0.0034052598300207126,0.0015784285985505075,0.006818588330895103
143.6645477527123,0.0,0.0055745049568112215,0.0035101646987885093,0.003398203720585302,0.003397605364734213,0.0015749129216831026,0.00680444984033568
145.9341373627847,0.0,0.005563567803983149,0.0035031228172104356,0.003391175763989729,0.003390359321520764,0.0015715798012798654,0.006791036089822011
148.23523408275926,0.0,0.005553231841093131,0.003496475781932684,0.003384545659314231,0.0033835310919096973,0.0015684331795002837,0.00677837816811544
150.56827817486612,0.0,0.0055435168732926865,0.0034902354015986514,0.0033783285800903506,0.0033771322473858945,0.001565478576089241,0.0067664973575818355
152.93371260233062,0.0,0.005534433746520184,0.0034844102491766726,0.0033725281667091878,0.0033711664366464777,0.0015627194477696449,0.006755416296226224
155.33198843136395,0.0,0.005525998822200062,0.0034790113806921763,0.003367156405308158,0.003365646067800876,0.0015601665354136873,0.006745150199362726
157.76355942917263,0.0,0.005518213510062209,0.003474038127587953,0.0033622102850148217,0.0033605654321831047,0.0015578174385630916,0.006735702118130238
160.22889151744184,0.0,0.005511087067294307,0.0034694981396066193,0.0033576990988857247,0.0033559316534501615,0.0015556816205821722,0.006727077387395752
162.72844791686157,0.0,0.005504628909547282,0.003465392830435343,0.0033536183783795526,0.00335174412845185,0.0015537617929912706,0.0067192749085984715
165.26270805409337,0.0,0.005498853178823149,0.003461730988354672,0.0033499792257503103,0.003348013321705867,0.0015520627870362347,0.006712310653845366
167.83215270629654,0.0,0.005493788074726114,0.0034585315605566436,0.0033467992456368556,0.003344753754735086,0.0015505893794529602,0.006706207376490081
170.43726940311848,0.0,0.005489471312482008,0.0034558153428818628,0.0033441020959081857,0.0033419924283746294,0.0015493489988953613,0.006701017848544044
173.0785544524413,0.0,0.005485961612244683,0.0034536183232913853,0.003341921146583937,0.0033397611817318484,0.00154835156231381,0.006696809518284663
175.7565092265132,0.0,0.005483330293202249,0.003451981134303894,0.0033402979860224224,0.0033381018676428287,0.001547610556157819,0.006693669866258745
178.47164320056828,0.0,0.005481663468743125,0.0034509539152283164,0.003339284465285308,0.0033370667302450308,0.0015471470682335564,0.006691699498403203
181.22447254166187,0.0,0.005481031185785801,0.0034505884677500376,0.003338920574748494,0.0033366997933670373,0.0015469881162268884,0.006690980761725918


==> figdata/pipe/retau_180_les_r1.2_long/hom_temp_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.228883475547285,,-0.8257354494115889,-1.6514364095084921,-0.8257267995532014,-0.41287044029248643,-0.8257268945749593,
-34.701546057501524,,-0.7938005620751111,-1.5875666380843834,-0.7937919153471547,-0.3969029995750879,-0.7937920119886285,
-33.230883926956075,,-0.7628363629826612,-1.5256382488339366,-0.7628277280582383,-0.38142090841505527,-0.7628278250299928,
-31.814779593184646,,-0.7328197033119591,-1.4656049462053609,-0.7328110841409817,-0.36641259003090226,-0.7328111828140073,
-30.4512236007021,,-0.7037275959098944,-1.4074207481161602,-0.703718999147481,-0.3518665529310708,-0.7037190978318402,
-29.13824970811975,,-0.6755372470458156,-1.3510400727629253,-0.6755286762082303,-0.33777139734843964,-0.6755287772790091,
-27.873999709290047,,-0.6482260701367343,-1.296417746570677,-0.6482175316700227,-0.32411583185527015,-0.6482176329676935,
-26.656637005113662,,-0.621771718140869,-1.2435090690432133,-0.6217632131362064,-0.310888681941301,-0.6217633169167898,
-25.48445463878064,,-0.5961520912505612,-1.1922698417201034,-0.5961436231758729,-0.2980788955585653,-0.5961437290274552,
-24.355767260529248,,-0.5713453619766103,-1.1426564171701945,-0.5713369325719946,-0.28567556070388617,-0.5713370421075529,
-23.268954341742432,,-0.5473299876523907,-1.0946257010691345,-0.5473216011675923,-0.2736679053187121,-0.5473217114297438,
-22.222460174947827,,-0.5240847312791637,-1.048135221900968,-0.5240763884321443,-0.26204530995835135,-0.5240765010379375,
-21.214793873817747,,-0.5015886686869249,-1.003143129732886,-0.5015803703487416,-0.2507973125887432,-0.5015804846879844,
-20.244529373169186,,-0.4798212021872157,-0.9596082321113604,-0.4798129495978411,-0.23991361481166998,-0.4798130674349063,
-19.310240607819143,,-0.4587620739622255,-0.917490009659091,-0.45875386827897224,-0.2293840866341211,-0.4587539886837197,
-18.410631154873975,,-0.43839137394566524,-0.8767486441937181,-0.43838321557155546,-0.2191987732094737,-0.4383833390653798,
-17.544404591440042,,-0.41868954925897633,-0.8373450292125776,-0.41868143836495064,-0.20934789793935565,-0.41868156480297664,
-16.71030770872016,,-0.39963740741026943,-0.7992407806597,-0.39962934514977627,-0.1998218648530803,-0.39962947400797383,
-15.907152119061822,,-0.381216130604624,-0.7623982572682609,-0.3812081154403298,-0.19061126356413333,-0.38120824721393176,
-15.133792648908983,,-0.36340727039346826,-0.7267805692021123,-0.3633993031078377,-0.18170687123648252,-0.36339943689216075,
-14.389148945850273,,-0.34619276030247637,-0.692351581439646,-0.34618484022715557,-0.17309965353385123,-0.3461849775905341,
-13.672119050426101,,-0.32955491598871334,-0.6590759218050453,-0.32954704190287415,-0.16478076835503772,-0.32954718177422176,
-12.98168743136978,,-0.313476433809381,-0.6269189861971242,-0.31346860521715303,-0.15674156418595708,-0.3134687479736902,
-12.316881771511081,,-0.2979403972924199,-0.5958469419199773,-0.29793261471590066,-0.1489735826860931,-0.29793275983359196,
-11.676729753679773,,-0.2829302764643559,-0.5658267249939953,-0.282922537339466,-0.14146855796713764,-0.2829226851091627,
-11.060323881850309,,-0.2684299241954156,-0.5368260453736227,-0.26842222831260176,-0.13421841737489457,-0.2684223794063246,
-10.466799874093594,,-0.25442357967484225,-0.5088133807350868,-0.25441592654570605,-0.12721528035326618,-0.254416079802523,
-9.895315055528762,,-0.2408958656448431,-0.48175797478583005,-0.24088825341310421,-0.12045145737378304,-0.2408884095583992,
-9.34500514422672,,-0.22783178404011406,-0.45562983229395776,-0.22782421224245408,-0.11391945039848025,-0.227824370728729,
-8.81513550054774,,-0.2152167154017325,-0.43039971535097876,-0.2152091829062202,-0.10761194926105781,-0.21520934380684437,
-8.304906663707408,,-0.203036415214543,-0.4060391326755992,-0.2030289209211078,-0.1015218312353924,-0.20302908435358663,
-7.813605601114223,,-0.1912770089345859,-0.38252033783934114,-0.19126955188761827,-0.09564215988821836,-0.1912697175780181,
-7.34054088722491,,-0.17992499098870546,-0.3598163177006371,-0.17991756978241455,-0.08996618194278355,-0.17991773777732425,
-6.885042703544423,,-0.1689672168565476,-0.3379007841158175,-0.168959830854613,-0.0844873252455494,-0.16896000096851066,
-6.446419624529486,,-0.1583909002674483,-0.31674816526799016,-0.15838354799276616,-0.07919919653948161,-0.15838372037201867,
-6.02408825987796,,-0.14818360751300208,-0.2963335918994968,-0.1481762882130644,-0.07409557913614002,-0.1481764625551176,
-5.617422005191254,,-0.13833325182259235,-0.2766328934163881,-0.1383259643254986,-0.06917042945438548,-0.13832614049452369,
-5.225837470167229,,-0.12882808798469653,-0.2576225759262323,-0.1288208310532111,-0.06441787488270448,-0.1288210097169145,
-4.848794478600201,,-0.11965670638453278,-0.2392798225471397,-0.11964947930164979,-0.05983221069581495,-0.11964965986883604,
-4.48573124723626,,-0.11080802692770923,-0.22158247299073605,-0.11080082860778034,-0.05540789690061695,-0.11080101094952757,
-4.136129206917951,,-0.10227129308233644,-0.20450901326686782,-0.10226412236825468,-0.0511395551060029,-0.10226430674009479,
-3.7995130025842707,,-0.09403606500525291,-0.18803856410757785,-0.09402892092063081,-0.047021965495642616,-0.0940291071140615,
-3.475385672125991,,-0.08609221349330883,-0.17215086797653592,-0.08608509541583843,-0.04305006356491625,-0.08608528332497933,
-3.1632718604821104,,-0.0784299136645022,-0.1568262745317042,-0.07842282039370506,-0.03921893667882096,-0.07842301000113426,
-2.86276103373631,,-0.07103963819354277,-0.14204572878835864,-0.07103256905380156,-0.03552382128139702,-0.07103276022020259,
-2.573377836827588,,-0.06391215025479334,-0.12779075721044428,-0.06390510417529127,-0.0319600989212225,-0.06390529696759302,
-2.2947333428878522,,-0.05703849720958308,-0.1140434552032649,-0.057031473507480085,-0.028523293495321348,-0.05703166791384591,
-2.026438625049011,,-0.050410004215795286,-0.10078647293598164,-0.05040300205620431,-0.02520906733333701,-0.050403198041089496,
-1.7680831493947446,,-0.04401826715090066,-0.08800300179932306,-0.04401128561899884,-0.0220132184958024,-0.044011483115751274,
-1.5193212031534158,,-0.037855146050880986,-0.07567676210356238,-0.03784818450912364,-0.018931677055624294,-0.037848383434185125,
-1.2798070735533873,,-0.031912758519963495,-0.0637919891496586,-0.031905816178816514,-0.01596050176792359,-0.03190601657516965,
-1.0491518337265666,,-0.026183473235412168,-0.05233342029553654,-0.02617654936498475,-0.013095877043146424,-0.026176751123815376,
-0.8270745920459988,,-0.020659903325598482,-0.04128628176329837,-0.020652997270921184,-0.010334109404632228,-0.020653200328401972,
-0.6132296357400463,,-0.01533489988135159,-0.030636275814050963,-0.01532801098255701,-0.007671624457102993,-0.015328215362622953,
-0.4073144661335264,,-0.010201545678527784,-0.020369568188269214,-0.01019467334965674,-0.005104963629361761,-0.010194878923924698,
-0.2090265845512564,,-0.005253148832144483,-0.010472774863875925,-0.005246292411340919,-0.0026307809377348486,-0.005246499217465455,
-0.018106706414508254,,-0.00048323648260382155,-0.0009329503171214789,-0.0004763954052155387,-0.00024583998487570326,-0.0004766033758271823,
0.018117509938621924,0.00042197641277938556,0.00042249814991441144,0.00042571200425721656,0.0004293362643911396,0.00043342638668616133,0.0004291280438423088,0.00045280059304233437
0.2933805008307793,0.0073095768827023695,0.007310092937042288,0.007313300221911644,0.007316903189103356,0.007320973189027479,0.007316690461493156,0.007340304821849784
0.572478742783289,0.01430295973660912,0.014303552860290378,0.014306720485184485,0.014310305905752487,0.014314364100060827,0.014310074462003443,0.014333700271623444
0.855444646368492,0.021403377649629022,0.02140421283270989,0.02140727520606454,0.021410850790645756,0.02141491408831632,0.021410572624956943,0.02143434843409815
1.1423430327310704,0.028612074191099887,0.0286133993472979,0.028616257829943603,0.028619835505156198,0.028623929324046164,0.02861946895160014,0.0286436025672319
1.4332171159674787,0.03593028256948822,0.03593242875735232,0.035934951655469186,0.035938547491953174,0.03594270601073229,0.035938037013601404,0.0359628063131015
1.7281425207465126,0.04335922432480402,0.043362606043941807,0.0433646283829609,0.04336826242888031,0.04337252852260445,0.043367539146373084,0.04339329209992962
2.027151657640513,0.05090010784789949,0.05090522347334017,0.05090654691203333,0.05091024345453628,0.05091466826064329,0.05090922462372884,0.050936379680414395
2.330320151318276,0.05855412703806756,0.05856155909490794,0.05856195135891582,0.05856573894376057,0.05857038214310145,0.05856432798402054,0.05859337471811834
2.637691215876256,0.06632246022932586,0.06633287526013201,0.06633207043923071,0.06633598176124716,0.06634091120553015,0.06633406822830731,0.0663655671443484
2.949329672459135,0.07420626815586691,0.07422041748026335,0.07421811615024075,0.07422218752051354,0.074227479121858,0.07421964652026063,0.07425423014525838
3.2652895386874814,0.08220669327670505,0.08222541317729948,0.08222128173010346,0.08222555378001394,0.08223129089847687,0.08222224586920428,0.08226061766242844
3.5856464392300906,0.090324858029325,0.09034906918936254,0.0903427408858495,0.09034725745317837,0.09035353131054949,0.09034302860012426,0.0903859649512432
3.910443588183418,0.09856186325811636,0.09859257304070254,0.09858364665205498,0.09858845573644143,0.09859536373559478,0.09858313560616681,0.09863148539481442
4.239756610216258,0.10691878762475543,0.10695708888249499,0.10694512990516498,0.10695028247145742,0.10695792929824922,0.10694368526214319,0.10699837001842476
4.573639522949181,0.11539668558877839,0.11544375813531121,0.1154282984437769,0.11543384853952067,0.11544234456787046,0.11542577129531059,0.11548778603777815
4.912157147526866,0.12399658675739651,0.12405369795080333,0.12403423557246074,0.12404024061303454,0.12404970182334668,0.12403046205743443,0.12410087606366368
5.255374305093998,0.1327194938644806,0.13278799945919934,0.13276399968483524,0.13277051911013257,0.13278106675400822,0.13275880044155675,0.1328387566877728
5.603355816795258,0.1415663825229734,0.1416477285281453,0.1416186221419071,0.1416257184631269,0.14163747839185567,0.1416117998705733,0.14170251759895186
5.956166503775327,0.15053820027363027,0.15063392237885484,0.15059910796681342,0.15060684530522522,0.15061994643779408,0.15059044676998892,0.15069321947564662
6.313881990703002,0.15963586407780866,0.15974759082638754,0.1597064335173174,0.15971487797181025,0.1597294534954752,0.1596956969879707,0.15981189580685426
6.6765670987229635,0.16886026174801888,0.16898971420027112,0.1689415461840649,0.16895076544817317,0.1689669517056439,0.16892847675400863,0.16905954883295524
7.044275845455782,0.17821224895978363,0.17836124386351868,0.17830536505414082,0.17831542805470413,0.17833336218844725,0.17828968070119022,0.17843715119561887
7.417094659094365,0.18769265077745312,0.18786309954707342,0.18779877717579394,0.1878097544337856,0.18782957569958278,0.1877801720465137,0.1879456434259195
7.795088360783395,0.19730225982540459,0.19749617079069398,0.19742264083572972,0.19743460285421596,0.19745645106401608,0.1974007811344893,0.19758593416927794
8.178332575191668,0.2070418362900104,0.20726131520575328,0.20717778252062924,0.20719080025697476,0.20721481565187788,0.20715230619628777,0.20735890006526259
8.566892123463866,0.21691210910678677,0.2171593575314379,0.21706499591139228,0.21707914108897586,0.2171054630882472,0.21703551182658215,0.2172653827465798
8.960853433792899,0.22691377314206337,0.22719108961340714,0.22708504504944554,0.22710038801508164,0.22712915367306666,0.22705112904461405,0.22730618954842852
9.360281327323447,0.23704749169845835,0.23735726856233,0.23723865862193141,0.2372552700699073,0.23728661480379792,0.23719985535871116,0.2374820928902779
9.765251428724307,0.2473138950675638,0.24765862044273435,0.24752653494710375,0.2475444840059531,0.24757854114626585,0.24748235389416517,0.24779383233113766
10.17585016618839,0.2577135816533976,0.2580958361634271,0.2579493395551878,0.25796869435371966,0.25800559283850255,0.2578992548572834,0.25824210966717687
10.592142360860374,0.26824711463750645,0.2686695692833828,0.2685077021447138,0.26852852957985696,0.2685683938249575,0.26845115230235816,0.2688275904585136
11.014214440933172,0.2789150269498024,0.2793804409646857,0.2792022209468131,0.27922458694380214,0.2792675355945942,0.27913860606317054,0.27955090414236666
11.44215283459969,0.28971781882969505,0.29022903601491434,0.2900334603132274,0.29005742641941057,0.29010357435736345,0.28996214454391017,0.29041264291703495
11.876022363004614,0.3006559615465655,0.3012159050253724,0.30100195165236465,0.301027579893554,0.3010770326750773,0.3009222583496093,0.30141336277219194
12.315931061389078,0.3117298913644005,0.3123415620616661,0.3121081929177861,0.31213554066679133,0.31218839800525505,0.31201940833638925,0.3125535818709002
12.761932947373651,0.32294001869230216,0.32360648686399524,0.32335264873060954,0.3233817706935886,0.3234381255109666,0.3232540190294646,0.32383378232687904
13.21413605619947,0.33428671998499704,0.3350111214897836,0.3347357491518167,0.3347666982055781,0.33482663333030815,0.33462648418295116,0.33525440727892447
13.67261601253533,0.3457703432316088,0.34655587347193373,0.3462578929802861,0.3462907179214153,0.3463543067328639,0.3461371618167901,0.3468158628020219
14.137448441050028,0.35739120797357615,0.35824111540571596,0.35791944334208714,0.3579541895944896,0.3580214981925097,0.35778637895140075,0.35851851810396085
14.60875218050881,0.36914960233210614,0.37006718263514143,0.369720733864003,0.3697574417846018,0.3698285240682449,0.3695744313901281,0.3703627059740753
15.086592052056364,0.3810457902464087,0.38203437707790994,0.38166206107531075,0.3817007701198192,0.38177567044559596,0.3815015806406559,0.3823487193477883
15.571065287409711,0.39308000412115884,0.39414296447554253,0.3937436928861744,0.39378443561075593,0.3938631864841803,0.39356805979479015,0.3944768185665608
16.06225831476176,0.4052524512187882,0.4063931760060186,0.40596586166590415,0.40600866984588607,0.4060912930430296,0.4057740694525056,0.40674722188450546
16.560279169353645,0.41756331268411007,0.4187852077159206,0.41832877207272967,0.4183736705819748,0.41846017683385917,0.41811977910568565,0.41916011748697096
17.065214279378278,0.43001274493509867,0.43131922350013524,0.4308325933056645,0.4308796045826495,0.4309699923549761,0.4306053315108858,0.43171565416713187
17.577160876552686,0.4426008770769699,0.4439953530982435,0.443477468706453,0.4435266090399057,0.443620863497304,0.443230840849039,0.44441394716964705
18.09620538906977,0.4553278130539332,0.4568136913558394,0.45626350540188815,0.4563147884796566,0.4564128857329092,0.45599638842194345,0.4572550760893002
18.622466655694787,0.4681936357049751,0.4697743040888671,0.4691907862645693,0.4692442199381384,0.4693461213231932,0.4689020343328521,0.47023908702511635
19.15603110462064,0.48119840528658275,0.4828772225306598,0.4822593616567399,0.4823149501610045,0.4824206059900803,0.4819478080256488,0.4833659958489747
19.69699596756436,0.494342152045896,0.4961224469262697,0.4954692523505928,0.4955269961774861,0.4956363438360162,0.495133711452849,0.49663577955223553
20.24548008329119,0.507624892809503,0.5095099468446728,0.5088204521504663,0.5088803491534803,0.5089933129824418,0.5084597242764652,0.5100483871820602
20.801580683518157,0.5210466180276153,0.5230396635927459,0.5223129291797677,0.5223749683721134,0.5224914637814733,0.5219258006101777,0.5236037369648409
21.365394999962284,0.5346072964572115,0.536711506295014,0.5359466209181577,0.5360107916253485,0.5361307198790113,0.5355318671284484,0.5373017131824244
21.93704187138882,0.5483068784220103,0.5505253574955686,0.5497214400292646,0.5497877252914765,0.5499109762009743,0.549277830515296,0.5511421750915713
22.51661852951479,0.5621452903598924,0.5644810682724035,0.563637272002146,0.5637056518188027,0.5638321052546531,0.5631635748830249,0.5651249463048362
23.104243813105445,0.5761224447534367,0.5785784702741441,0.5776939784861649,0.5777644301268644,0.5778939554917433,0.577188956392279,0.5792498303200796
23.70003656092603,0.5902382289628425,0.5928173558380578,0.5918913950299073,0.591963890248646,0.592096343956922,0.5913538171740361,0.5935165948063592
24.30409400469357,0.6044925139617401,0.6071975021916554,0.6062293345070268,0.6063038427511374,0.6064390731233238,0.6056579723629664,0.6079249866204977
24.916534983173317,0.6188851519787919,0.6217186564293393,0.6207075816991366,0.6207840713107895,0.6209219164112031,0.6201012178771358,0.622474724153138
25.537478335130526,0.6334159746348217,0.6363805400779413,0.6353259022617528,0.635404335890765,0.6355446259661183,0.6346833304448183,0.6371654990210232
26.167053702854552,0.6480847983768879,0.651182850367342,0.6500840370264354,0.6501643735127467,0.6503069300347292,0.6494040630229284,0.6519969773795493
26.80535831806242,0.6628914133881845,0.6661252603005189,0.6649817024800878,0.6650638978642702,0.665208535945488,0.6642631519771557,0.6669688034652522
27.452532626567614,0.6778355981836331,0.6812074186382493,0.680018589879626,0.6801026031683933,0.6802491264303681,0.6792603119356686,0.682080594551363
28.108684663611264,0.6929171119279471,0.6964289468874103,0.695194371299919,0.6952801558088039,0.6954283634675016,0.6943952380475351,0.697331944723764
28.773944071482738,0.7081356865777857,0.7117894515418739,0.7105086958349337,0.7105962014726896,0.7107458881101445,0.7096676052776815,0.7127224226746572
29.44845129599551,0.7234910448856218,0.7272885063323065,0.7259611874414289,0.7260503639884256,0.7262013205881043,0.7250770669082278,0.7282515755747144
30.132314372390724,0.7389828815768991,0.7429256652731954,0.7415514453031553,0.7416422421409953,0.7417942510360662,0.7406232567992886,0.7439189246369053
30.825673746481847,0.7546108725620085,0.7587004556602811,0.7572790499337841,0.7573714112145713,0.7575242573711992,0.7563057894446014,0.759723971802222
31.52865906055825,0.7703746716904064,0.7746123829213796,0.7731435487318835,0.7732374265064663,0.7733908810213125,0.7721242534737665,0.7756661840598048
32.24141076043341,0.786273906962975,0.790660924475171,0.7891444744461693,0.7892398091618229,0.7893936511857569,0.7880782139190327,0.7917450149445201
32.964047684872575,0.8023081862646533,0.8068455342150257,0.8052813232841781,0.8053780620448697,0.8055320663341539,0.804167219287314,0.8079598848979345
33.69672108321334,0.818477092137906,0.8231656390606464,0.8215535739361675,0.8216516597562918,0.8218055993118828,0.8203907856777752,0.8243101949668368
34.439571401269184,0.8347801746467076,0.8396206357148245,0.8379606698495883,0.8380600472891441,0.8382136945475032,0.8367484062873976,0.8407953124777375
35.19272828132946,0.8512169561604214,0.8562098922577273,0.8545020271082214,0.8546026402595078,0.8547557723481545,0.8532395460003958,0.8574145770319933
35.95634297273177,0.8677869346077625,0.8729327493831304,0.8711770304675744,0.8712788273236222,0.8714312182315613,0.8698636388208916,0.8741673020684778
36.73055592128959,0.8844895666651665,0.889788512376886,0.8879850343816686,0.8880879560165993,0.8882393858899413,0.8866200928799005,0.8910527697477207
37.51551837634051,0.9013242780794811,0.9067764532165359,0.9049253536152545,0.9050293479717565,0.905179595906877,0.9035082722964032,0.9080702229402966
38.311392390746235,0.9182904566909966,0.9238958077319128,0.9219972688706924,0.922102282876299,0.9222511329044121,0.920527516722112,0.925218874685741
39.11829680327202,0.9353874478972951,0.9411457761805518,0.9392000229162047,0.9393060022969935,0.9394532434780735,0.9376771161942864,0.9424979022829747
39.936415273827784,0.9526145576571265,0.9585255127363319,0.9565328105044715,0.9566397057896036,0.9567851326533183,0.9549563297624909,0.9599064384558265
40.765888248227014,0.9699710432433646,0.9760341348807522,0.9739947897496677,0.9741025489878513,0.9742459598257409,0.9723643695241986,0.97744357505924
41.60687777933142,0.9874561106016485,0.9936707087541908,0.9915850642122652,0.9916936411196199,0.9918348394394236,0.9899003948736523,0.9951083628699767
42.4595459200027,1.00506891528059,1.0114342522366397,1.0093026922760568,1.0094120379036737,1.0095508356842793,1.0075635189247605,1.0128997983079118
43.324054723102556,1.0228085598558572,1.0293237337112513,1.027146674627841,1.0272567419626806,1.0273929561440074,1.0253528042421092,1.0308168308102528
44.20055543796859,1.040674078595983,1.0473380601230309,1.0451159542842923,1.0452267003380098,1.045360155494789,1.0432672483344327,1.0488583520656696
45.089231724510725,1.0586644444098612,1.065476083512094,1.0632094134745687,1.0633207957406774,1.063451324189761,1.0613057884572648,1.06702319810889
45.99024563559067,1.0767785623899562,1.0837365860324921,1.0814258663669476,1.0815378427440345,1.081665284992211,1.0794672974580573,1.0853101344613891
46.90377002759424,1.0950152661140367,1.1021182843889816,1.09976406369576,1.0998765916228654,1.1000007951821256,1.0977505747806664,1.1037178720347787
47.82996695338315,1.1133733022580174,1.1206198240262808,1.1182226661713612,1.1183357165213073,1.1184565353404123,1.1161543488809706,1.1222450314492405
48.76903087639143,1.1318513473733105,1.1392397680563229,1.1368002749674782,1.1369138008953394,1.1370311052271227,1.1346772590874565,1.140890176223173
49.72113465300492,1.150447973164499,1.157976601618906,1.1554953907731393,1.1556093638393368,1.1557230220790105,1.153317867093587,1.159651774515299
50.68645113960942,1.1691616703493644,1.176828719192462,1.1743064303454265,1.1744208154171636,1.1745307133348162,1.1720746384932819,1.1785282111879571
51.66517479963898,1.1879908221615127,1.1957944161465255,1.1932317095560372,1.1933464762514965,1.1934525028796408,1.190945941691691,1.1975177777618433
52.657489293003536,1.2069337078481255,1.2148718897336745,1.2122694446909732,1.212384565376055,1.2124866192724726,1.209930029490405,1.2166186654904156
53.66356747608891,1.2259884897540012,1.2340592350464852,1.2314177455537139,1.2315331899771764,1.231631179283296,1.2290250666736213,1.2358289600467465
54.683625419377364,1.2451532187695349,1.2533544286488065,1.250674603916363,1.2507903439957315,1.2508841904558297,1.248229086984462,1.2551466344225486
55.71784678277884,1.2644258077252586,1.2727553295481246,1.2700378837568507,1.2701539009266676,1.270243521401323,1.2675399954440525,1.2745695441284532
56.76641522620327,1.2838040422714405,1.2922596639590407,1.2895053354047503,1.2896215961477897,1.2897069356746922,1.2869555800816332,1.2940954172429202
57.829546820132926,1.30328557014768,1.3118650311006654,1.309074556366537,1.3091910426925657,1.3092720366924788,1.3064734764295147,1.3137218432666316
58.90744683152597,1.3228678849482072,1.3315688856320809,1.3287430094928947,1.328859698204977,1.3289362973939125,1.3260911807290439,1.3334462784381416
60.00029892029232,1.3425483271645906,1.3513685244503733,1.3485079995946019,1.3486248714171583,1.3486970312879156,1.3458060327177328,1.3532660238730558
61.10832996043838,1.362324067801947,1.3712610968678165,1.3683666788749183,1.3684837121279891,1.368551400201416,1.3656152135658641,1.37317822516209
62.2317452189223,1.382192111194313,1.391243576158501,1.3883160236084666,1.3884331995042258,1.3884963852900136,1.3855157287810753,1.3931798636784913
63.37074996270225,1.4021492803170226,1.4113127724210774,1.408352838118381,1.4084701341374901,1.4085287994505729,1.4055044035460156,1.4132677420172473
64.5255710657846,1.4221922011319272,1.431465293529895,1.4284737333997222,1.4285911389792318,1.4286452670057845,1.4255778768054923,1.4334384825186715
65.69642459865165,1.4423173048806153,1.4516975681848627,1.4486751337467512,1.4487926291548088,1.4488422153785219,1.445732590831945,1.4536885084627913
66.88353743530976,1.4625208160512337,1.4720058158934004,1.4689532560978316,1.4690708234792338,1.469115859899688,1.465964777411134,1.4740140500099261
68.08713644976532,1.4827987340576245,1.49238604059032,1.4893041015025243,1.4894217259885822,1.4894622142554241,1.4862704583264978,1.4944111138702936
69.30743771250063,1.5031468370160508,1.5128340266575147,1.5097234430011335,1.509841106956379,1.50987706248944,1.5066454161276825,1.5148754912952715
70.54467890104617,1.5235606646702464,1.5333453237017975,1.5302068238898938,1.5303245122345475,1.530355942476424,1.5270852067918685,1.5354027338401997
71.79909769293243,1.5440354929082565,1.5539152316185776,1.550749538536715,1.5508672339880663,1.5508941564371237,1.5475851311281035,1.5559881555523871
73.07094256921404,1.5645663580794578,1.5745388032135594,1.5713466250089676,1.5714643128090373,1.5714867522967289,1.5681402356788017,1.5766268097006215
74.36042960037328,1.5851480175813586,1.59521081769679,1.5919928539401431,1.5921105201621177,1.592128494109084,1.588745296656746,1.5973134853669686
75.66782887451298,1.6057749433540927,1.6159257772831332,1.6126827196526246,1.6128003450508566,1.6128138924030582,1.6093948057053193,1.6180426983271667
76.99337806916364,1.6264413148774484,1.6366779007490813,1.6334104168157908,1.6335279872242714,1.6335371334963502,1.6300829633976637,1.6388086631843861
78.33733646890398,1.6471410104533586,1.6574610899489843,1.6541698494678643,1.6542873503751143,1.6542921296939432,1.6508036662533458,1.6596053015932901
79.69994175126453,1.6678675867160544,1.678268943955144,1.674954595588476,1.6750720073995848,1.675072457912251,1.6715504923633506,1.6804262157980647
81.08147480787221,1.6886142701509006,1.699094731810314,1.695757902780155,1.6958752188566122,1.6958713728158703,1.692316690570866,1.7012646793562438
82.48218411978166,1.70937394689978,1.719931372584686,1.7165726902253462,1.7166898858533712,1.7166817942864636,1.7130951644494323,1.7221136305728926
83.90233977509573,1.7301391432485969,1.740771444428391,1.737391511823029,1.7375085749461172,1.7374962711444797,1.7338784688988558,1.7429656514183856
85.3422010583931,1.7509020110800568,1.7616071446582224,1.75820655225503,1.7583234659364446,1.7583069959350683,1.7546587679936725,1.7638129431774627
86.802070468349,1.7716543281654897,1.782430291999864,1.7790096161062052,1.7791263615320938,1.7791057695423953,1.77542786419205,1.7846473368316729
88.28219648601804,1.7923874622381422,1.803232302736696,1.7997921033162736,1.7999086678513843,1.7998839981628423,1.7961771445916306,1.8054602669066815
89.78288161007536,1.8130923655117448,1.8240041848077841,1.8205450106793852,1.8206613736691093,1.8206326685028915,1.8168975928561066,1.8262427350590815
91.30439052686181,1.8337595634089363,1.8447365096298136,1.841258885267584,1.8413750309223906,1.841342337260895,1.8375797407585572,1.8469853262589555
92.84703113681456,1.8543791282207667,1.8654193981042428,1.8619238389316832,1.8620397475434078,1.862003110838109,1.8582136913370328,1.8676781705991463
94.41108433156063,1.8749406621659823,1.8860425033601227,1.882529508097506,1.8826451683005534,1.8826046330854833,1.878789069066495,1.888310932779935
95.99685260977516,1.8954332975754111,1.9065950021343057,1.9030650582821282,1.9031804480206727,1.9031360577899448,1.899295015552539,1.9088727932522485
97.60463847013335,1.9158456482135544,1.927065562103516,1.9235191357887353,1.9236342419711319,1.9235860440459727,1.919720170988123,1.929352430707345
99.23474441131039,1.9361658115345348,1.947442330627341,1.9438798743131214,1.9439946797327596,1.9439427164569243,1.940052653258125,1.9497379946908768
100.88748373550554,1.9563813407050328,1.967712906285484,1.9641348645526484,1.9642493476670193,1.9641936663485977,1.9602800355782135,1.9700170962333081
102.56316434315609,1.9764792330901775,1.9878643236715803,1.984271129504025,1.9843852704704983,1.9843259164533154,1.980389330273623,1.9901767789287241
104.26211574174746,1.9964458964681515,2.0078830416048166,2.0042751072197627,2.0043888873691977,2.004325909591292,2.0003669623940614,2.0102035046202165
105.98465123347898,2.0162671406536696,2.0277549059252706,2.02413263660584,2.024246048970685,2.0241794860614157,2.020198757744438,2.0300831285434904
107.73110032583611,2.0359281524671586,2.0474651494906646,2.0438289341561275,2.04394195323367,2.043871855524051,2.0398699236649898,2.0498008855357557
109.50179792806637,2.055413473293428,2.066998339584164,2.0633485679589083,2.0634611773979654,2.0633875893096323,2.05936501351613,2.069341353730592
111.29707894941727,2.0747069741482878,2.0863383829990574,2.082675424667434,2.0827876129896277,2.082710582631925,2.078667908608291,2.08868844589819
113.1172837008984,2.0937918309774672,2.105468491526084,2.1017927109352263,2.1019044617831737,2.101824037650599,2.0977618024980207,2.1078253756413874
114.96275789528141,2.1126505053564317,2.1243711505242127,2.120682906011551,2.120794205835459,2.120710435105673,2.1166291720961086,2.1267346365596125
116.83385264709999,2.131264712447918,2.143028109805887,2.139327751110107,2.139438582159182,2.139351518189331,2.135251744138755,2.145397979182019
118.73092987441193,2.149615414788043,2.1614203394583478,2.1577082106441594,2.157818562853994,2.1577282532979627,2.1536104861512295,2.1637963805137392
120.65434069175095,2.167682767106215,2.1795280272656767,2.1758044651040924,2.1759143295342165,2.175820830747973,2.171685569919439,2.1819100339442974
122.60445241893689,2.1854461229563875,2.197330541154307,2.1935958797368156,2.193705239604734,2.1936086143036775,2.1894563583709385,2.199718309816791
124.58164317931374,2.202883994103473,2.214806406245236,2.2110609749192647,2.2111698260330948,2.211070117133797,2.2069013718548365,2.2171997342885277
126.58628569446343,2.2199740342639838,2.231933283345465,2.228177403214483,2.2282857404017857,2.228183013502112,2.2239982670262592,2.2343319740741863
128.61875808772993,2.236692996869946,2.2486879462549445,2.2449219589869993,2.245029761834493,2.24492407352218,2.2407238199959707,2.2510918034811502
130.67944388421927,2.253016755832102,2.265046260795275,2.2612704711650364,2.2613777417817653,2.2612691678650743,2.2570539028431513,2.2674550876057946
132.76874281432364,2.268920238781168,2.2809831395547984,2.277197884803517,2.2773046264453374,2.277193226250737,2.272963432283965,2.28339674921926
134.88704920667325,2.2843774159726795,2.296472562052628,2.29267817479224,2.2927843761275506,2.292670219256105,2.288426411556531,2.298890764860194
137.03476279166023,2.299361282869456,2.3114875204864545,2.307684323605882,2.3077899823295573,2.3076731547732034,2.3034158237712905,2.313910107492055
139.21229410320095,2.3138438485379758,2.325999980829942,2.3221883199167297,2.3222934441718945,2.3221740143028997,2.317903681516775,2.3284267775651357
141.42005637609276,2.3277960834373794,2.339980905438621,2.336161115475032,2.3362657117190735,2.3361437685968536,2.331860963130627,2.342411705731028
143.65847094777604,2.3411879232615207,2.3534001842813845,2.3495726366060263,2.3496767012061235,2.3495523412462447,2.345257595015293,2.3558347974716045
145.92796455745335,2.3539882258815963,2.3662266622846984,2.36239170342683,2.3624952540295387,2.3623685718287386,2.358062443421735,2.368664879652911
148.22896394432712,2.3661647726198245,2.3784280533035833,2.3745860690052862,2.37468911651784,2.374560215472894,2.370243277847668,2.3808696649275585
150.56190935200502,2.3776842292877376,2.3899709674266254,2.3861223513180225,2.3862249092362977,2.3860939029516746,2.3817667568957495,2.3924157645875956
152.9272437249757,2.3885121164304275,2.4008208895512135,2.3969660482256425,2.397068138572325,2.3969351376679024,2.3925984120397326,2.403268652811434
155.3254181103709,2.39861283120212,2.4109421456075153,2.4070814996254013,2.407183139127772,2.407048281298463,2.4027026177001995,2.413392646282867
157.7568862562034,2.4079495956205954,2.420297883166831,2.4164318810913405,2.41653309970005,2.4163965064521866,2.412042592162644,2.4227508870038097
160.22211406445058,2.416484447717946,2.428850073246903,2.4249791666767058,2.425079999670076,2.4249418247538626,2.420580373519843,2.4313053371760898
162.72156473620885,2.4241782327782153,2.436559477869176,2.4326841670931074,2.4327846304966165,2.4326450216032653,2.4282767810158012,2.439016745376922
165.25571767786073,2.4309905872233495,2.443385644904644,2.43950642301278,2.4396065687936326,2.439465687340356,2.435091440697504,2.445844651819559
167.8250536462293,2.436879909769189,2.4492869050888,2.445404305523694,2.4455041633984425,2.445362175148661,2.440982751233192,2.451747371243695
170.43006015034018,2.4418033802777352,2.4542203499682738,2.4503349191358432,2.450434533408674,2.4502916190108257,2.4459078772164924,2.456681978730243
173.0712334770823,2.445716940598454,2.458141831436354,2.4542541493355614,2.454353564808669,2.4542099099975743,2.4498227377561994,2.460604329624531
175.74907497749663,2.4485753110168886,2.4610059862616374,2.45711664175236,2.457215908989466,2.4570717006619613,2.452682037161033,2.463469029945156
178.46409410526712,2.4503319647744037,2.4627661877581373,2.4588758072396235,2.4589749751807477,2.4588304185523957,2.454439248862234,2.4652294508567447
181.216807005616,2.4509391440147157,2.4633745856060383,2.4594838374301355,2.459582950832261,2.459438253654731,2.455046590929526,2.4658377211403493


==> figdata/pipe/retau_180_les_r1.2_long/hom_temp_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.230415970335,,-23.461614349031944,-46.913409812040335,-23.45478627443832,-11.726711945634229,-23.45147099064195,
-34.7030139453677,,-22.554607653002947,-45.09941238801606,-22.547791012761465,-11.273215538959311,-22.544481380312735,
-33.232289605285736,,-21.675138023505134,-43.34051799541456,-21.668353408159415,-10.833500196545744,-21.665059637220452,
-31.816125369792193,,-20.822551246812356,-41.635415087404986,-20.815817018780734,-10.407237523862303,-20.81254829912359,
-30.452511698401253,,-19.996197545133015,-39.98280151647286,-19.98953029698516,-9.994101439028329,-19.986294665034414,
-29.139482266551507,,-19.19543231609802,-38.381385296457395,-19.188846601742036,-9.593768506335284,-19.185651387062997,
-27.87517878949262,,-18.41961669980785,-36.82988676816984,-18.413125585457923,-9.205918277219963,-18.40997719186054,
-26.65776459043646,,-17.668118310943953,-35.32703867491891,-17.66173318400974,-8.83023364132185,-17.658637231063487,
-25.48553264036819,,-16.94031176846192,-33.87158832359885,-16.93404260911983,-8.46640100846548,-16.931004060306787,
-24.35679751823517,,-16.23557909392076,-32.462297996575,-16.229434589600974,-8.11411062013058,-16.22645775761438,
-23.269938626871408,,-15.553310339251992,-31.09794604674638,-15.547298009977817,-7.773056771499509,-15.544386601867291,
-22.223400192997552,,-14.892903928129776,-29.777327936072098,-14.887030218125352,-7.442938026869593,-14.884187406488525,
-21.21569126722089,,-14.25376723605716,-28.499256746141015,-14.248037470384839,-7.123457411064046,-14.245265940422494,
-20.245385724035344,,-13.635316641197921,-27.2625640373129,-13.629735309361822,-6.814322586626477,-13.627037324845817,
-19.311057437934846,,-13.036978053225102,-26.066100520309185,-13.031548799612917,-6.515246013551253,-13.028926213714415,
-18.411409931186597,,-12.458187235310968,-24.908736529390044,-12.452912926208251,-6.225945067830097,-12.450367156066383,
-17.5451467260578,,-11.898389868000276,-23.78936244865962,-11.893272639904836,-5.946142201232684,-11.890804864566421,
-16.711014560740097,,-11.357041905718656,-22.706889321972895,-11.352083285853192,-5.675564984228935,-11.34969429480509,
-15.907824997311751,,-10.833609694282826,-21.6602489365437,-10.828810645515729,-5.413946237889878,-10.8265009525432,
-15.134432813775463,,-10.327570104734857,-20.648394441845902,-10.322931106914531,-5.161024111344938,-10.320700967436972,
-14.38975761202057,,-9.838410745663225,-19.670300340589673,-9.833931759718467,-4.916542114495693,-9.831781235229654,
-13.6726973859742,,-9.365629912382184,-18.724962649245875,-9.36131055267484,-4.680249147615738,-9.35923948692374,
-12.982236561412329,,-8.908736812914125,-17.811399258554495,-8.90457626928496,-4.451899602827287,-8.902584338470707,
-12.317402780035358,,-8.467251467727744,-16.928649820601454,-8.463248673625513,-4.2312532810392876,-8.461335328736387,
-11.677223683543694,,-8.040704863186606,-16.075775798110165,-8.036858375089611,-4.018075480922035,-8.035022996205274,
-11.060791737524383,,-7.628638754265398,-15.25186051529903,-7.624946999004554,-3.812136968777014,-7.6231887724324325,
-10.467242623488891,,-7.230605897939699,-14.456009098238416,-7.227067005385152,-3.6132139650705235,-7.225385035416301,
-9.895733630910906,,-6.84616982733447,-13.687348357735015,-6.8427817583786705,-3.4210881173468026,-6.8411750417024795,
-9.345400441301894,,-6.474904857298054,-12.945026714607739,-6.471665413046328,-3.2355464876246343,-6.470132862567482,
-8.815508383946609,,-6.116395995308859,-12.228214023934655,-6.11330284091663,-3.0563814875281876,-6.111843281871502,
-8.30525796424316,,-5.770238880668977,-11.536101330528636,-5.767289548050947,-2.8833908555249734,-5.765901748701678,
-7.813936119438506,,-5.436039595267308,-10.86790080174953,-5.433231556007834,-2.7163775878058316,-5.431914195663676,
-7.340851394741829,,-5.113414743875694,-10.222845366100783,-5.1107453276080825,-2.555149887479378,-5.109497019330427,
-6.8853339433245155,,-4.801991082192328,-9.600188540989551,-4.799457583209965,-2.399521122853029,-4.798276962272073,
-6.4466923103957425,,-4.501405578477346,-8.99920418966104,-4.499005219026449,-2.249309738935193,-4.497890859139963,
-6.024343080975752,,-4.211305156244371,-8.419186036304952,-4.209035133991329,-2.104339177379875,-4.207985600684477,
-5.617659624160361,,-3.9313465958865437,-7.859447678066745,-3.9292040568208804,-1.9644378043332953,-3.928217906015625,
-5.226058524969812,,-3.6611963617630106,-7.3193219440720085,-3.659178431770872,-1.8294388415918696,-3.6582542022653843,
-4.848999584348773,,-3.4005304335693007,-6.79816081090649,-3.398634229377865,-1.6991802608380375,-3.3977704360500107,
-4.485920995279701,,-3.149034121737557,-6.295334894925548,-3.1472567589783456,-1.5735047244189269,-3.1464519373939726,
-4.136304166669476,,-2.906401926379471,-5.810233192256392,-2.904740508993401,-1.4522594788640157,-2.903993190552161,
-3.7996737233494096,,-2.6723373485126753,-5.342262682446614,-2.670788987978063,-1.3352962717498988,-2.6700977009122933,
-3.4755326821885957,,-2.4465526776115842,-4.890848005825049,-2.445114506680208,-1.2224712617046605,-2.444477793319318,
-3.1634056680183433,,-2.2287688469050337,-4.455431017920612,-2.227438009802978,-1.1136449239166213,-2.226854419701564,
-2.8628821295566005,,-2.0187152194341498,-4.035470516359262,-2.0174888986306283,-1.008681961894807,-2.0169569945776686,
-2.5734866916346766,,-1.8161294184487657,-3.630441759817413,-1.8150048122105478,-0.90745119997106,-1.8145231791410368,
-2.294830410932733,,-1.6207571322057064,-3.2398361835426495,-1.6197314759759658,-0.8098255026593378,-1.6192987083343777,
-2.0265243441309315,,-1.4323519237054092,-2.8631609639378683,-1.4314224906691726,-0.7156816728200124,-1.431037205419439,
-1.76815793994722,,-1.2506750463500793,-2.4999386456204418,-1.2498391445516237,-0.624900362055651,-1.2494999821258543,
-1.5193854709861874,,-1.0754952493211334,-2.1497067901630764,-1.0747502315463124,-0.5373659696887263,-1.074455850067731,
-1.2798612098524214,,-0.9065885973314545,-1.8120175931874944,-0.9059318565700777,-0.4529665533121728,-0.905680940253367,
-1.049196213226084,,-0.7437382744731551,-1.4864374835411511,-0.7431672547663857,-0.3715937363994614,-0.7429585131722608,
-0.8271095775984026,,-0.5867344146116228,-1.1725467871452309,-0.586246602868305,-0.2931426122436697,-0.5860787697407043,
-0.6132555755739658,,-0.4353739044504726,-0.8699393470041857,-0.43496683781217194,-0.21751165430771785,-0.4348386704805263,
-0.4073316956817882,,-0.2894602076214234,-0.5782221617237827,-0.2891314720927192,-0.14460262521776365,-0.2890417587247756,
-0.20903542645088424,,-0.14880318857458386,-0.29701502260800833,-0.1485504197485937,-0.07432048691169847,-0.14849797172791973,
-0.01810747233469516,,-0.013218930452315768,-0.025950167178447028,-0.013039815227495153,-0.006573313058646905,-0.013023472530575918,
0.018118276315801783,0.012660546929686737,0.01252741955207212,0.012655812477917935,0.012692490083351417,0.012722950712198854,0.012701935627391915,0.012873135855131564
0.2933929109313734,0.20827173669786817,0.20830890279214384,0.20835944285488772,0.2083646273700482,0.20837178529095593,0.20831937362446568,0.20867532237390807
0.5725029588397951,0.4068267916546778,0.40707405153286497,0.40703167960986675,0.40700530049896616,0.4069898382079436,0.4068926909742334,0.40747093660691536
0.8554808319843868,0.6083112963618148,0.6088416400711427,0.6086791696645089,0.6086214119753367,0.6085848014120043,0.6084181259042947,0.609286742192815
1.1423913542517883,0.8126958465744585,0.8136115684494121,0.8132912075281931,0.8132024823862491,0.8131468789291085,0.8128757344291957,0.8141295689787621
1.4332777415664257,1.0199342070256536,1.0213628911311106,1.020837793732295,1.0207187031849174,1.0206468485079379,1.020227492123181,1.0219843383803813
1.7282156217960458,1.229961610672141,1.2320520144591618,1.2312678519653057,1.23111916672994,1.2310342685903026,1.2304155595298263,1.2328122546163722
2.0272374068839683,1.4426932333546063,1.4456111403432832,1.4445076664445773,1.4443302842879262,1.4442359334748973,1.4433607199075948,1.4465492638136304
2.3304187246979393,1.6580229184811126,1.661946948749007,1.6604595542158036,1.6602544743997467,1.660154529819982,1.6589611027101208,1.6631047555563137
2.6378027911623856,1.875822156131165,1.8809396497728033,1.8790008800963878,1.878769183052151,1.8786676771384012,1.8770911590840655,1.8823606415637195
2.949454430163947,2.0959394370955406,2.1024423744839775,2.099983419815869,2.0997262300392063,2.099627277580491,2.0976010235370572,2.1041707955831837
3.265427661608156,2.318199951443595,2.3262810552008366,2.3232331401220248,2.3229516015020697,2.3228593154170514,2.3203162564345585,2.328360970009737
3.5857981133627597,2.5424057195940994,2.5522547157289175,2.548550447709166,2.5482457106258485,2.5481641070016363,2.5450380465205615,2.5547291835865487
3.910609001352184,2.768336225433846,2.7801363712101868,2.775710949722071,2.7753841165397284,2.7753170702949674,2.771543882893668,2.783046639001987
4.239935953444176,2.9957495287431115,3.0096744096308603,3.004466735805097,3.004118894073186,3.004070022229793,2.999588782242742,3.0130592406228285
4.573832989544267,3.2243838963212905,3.240594606236902,3.234548268645404,3.2341804312182973,3.2341530879939184,3.2289070241501143,3.2444896683401727
4.9123649335390995,3.453960007168095,3.4726027136185187,3.4656667842222135,3.4652798890655445,3.4652770962893302,3.4592144696011817,3.4770400723398285
5.255596609315311,3.6841836457710766,3.70538758334319,3.697517308909757,3.6971122149057845,3.6971366110321084,3.690211439791484,3.710395313119822
5.603592840759542,3.914748895103635,3.9386248597699898,3.9297821545294362,3.9293596071265715,3.9294134460446903,3.921586012898677,3.9442267588509936
5.956418451758433,4.145341728402757,4.171981064137499,4.162134810124135,4.161695473847474,4.1617805775715,4.153017832094573,4.178196468419752
6.314149070179728,4.375643933742868,4.405118026623301,4.3942442149437,4.393788643259499,4.393906419533564,4.38418214043903,4.411961724501998
6.676849519910069,4.605337100935031,4.637697342861249,4.625779079421662,4.625307713287123,4.625459171166942,4.614753994504913,4.645179646119671
7.044573820854988,4.834106559816819,4.869384812455944,4.856412075501554,4.855925281150216,4.8561109985618796,4.844412335957398,4.877511643381601
7.417408404863338,5.061644809899156,5.099854223995407,5.085823628076573,5.085321660738704,5.085541824667256,5.072843537865016,5.108627350213606
7.79541809582176,5.287654233352529,5.328790294332642,5.313704643676976,5.313187679724736,5.313442140269857,5.29974421152307,5.338207586798876
8.178678521597998,5.511848295770699,5.555890050428116,5.539757920771291,5.539226040504411,5.539514319765411,5.524822452704105,5.565945764675762
8.567254506078694,5.733950747831819,5.7808618701514085,5.763697200985636,5.763150420763854,5.763471709138699,5.747796975435486,5.79154691031291
8.9612324811127,5.953691973190703,6.003421404043075,5.985243177727558,5.98468146556045,5.985034710424741,5.968393337576522,6.014723587719431
9.360677270586656,6.170817145199817,6.223300637539647,6.204132374270886,6.203555625983002,6.20393951305714,6.1863524327409465,6.235205027785772
9.765664502368308,6.385118582726434,6.440282693150414,6.420151116385789,6.419559206830658,6.419972260853561,6.401463599884289,6.4527722916912955
10.176280608306508,6.596382284660045,6.6541438261096015,6.633079015329182,6.6324717702123985,6.632912332741349,6.613509707243278,6.667199638618329
10.592590412287898,6.8044192799928105,6.864687628957908,6.8427221541876255,6.842099382977764,6.842565679532882,6.822299412308605,6.87828915117399
11.01468034616133,7.0090608560395555,7.071739463034558,7.048907895016051,7.048269394215648,7.048759581766583,7.027662124349568,7.085864998644522
11.442636841775654,7.210158477732133,7.275146298624505,7.251484706426499,7.250830271603875,7.251342433305971,7.229447913217418,7.289773251783717
11.876524723017514,7.407583619117071,7.4747763905187865,7.450321917088246,7.449651337783499,7.450183518296025,7.427527310517327,7.489881577284409
12.316452029697976,7.601227397312436,7.670518891728504,7.645309272814429,7.644622356638331,7.645172599721642,7.62179084968599,7.6860787671485475
12.76247278172257,7.79099999005903,7.862283140304066,7.836356369612986,7.835652935355662,7.836219307498237,7.8121485539942395,7.878274083823562
13.214695018902365,7.97683014597397,8.049998022068118,8.02339199176066,8.022671865591654,8.023252472263199,7.998529332095825,8.066396540335871
13.673194369105104,8.158664369477338,8.233611098566186,8.206363250834588,8.205626309074086,8.206219288173335,8.180880099411667,8.250393967190755
14.138046460198538,8.336466071479254,8.413087644954226,8.38523475214314,8.384480868702434,8.38508444499472,8.359165029873337,8.430232134438041
14.609370135974837,8.510214745438864,8.588409605275128,8.559987533864412,8.559216621230172,8.559829081508054,8.533364478783822,8.605893558036485
15.08723022032064,8.679904837938317,8.759574495941916,8.730618015787291,8.729830025339004,8.730449778032849,8.703474049216052,8.777376492452818
15.571723949065909,8.845544855308484,8.92659426372924,8.89713689963151,8.89633180464998,8.896957269245982,8.869503421920712,8.944693648770565
16.062937754059494,9.007156155585397,9.089494084813225,9.059568023948334,9.058745826291494,9.059375599609139,9.031475308606943,9.107871127780774
16.560979675112463,9.164771790655744,9.24831108649921,9.21794710028294,9.21710779812609,9.217740573384829,9.189424219340681,9.266946901222738
17.06593614407367,9.318435727168728,9.403093393071124,9.372320715461377,9.371464406439442,9.372098924536681,9.34339553806128,9.421970062534431
17.577904396773075,9.46820152570405,9.5538987961052,9.522745247461987,9.521871985412114,9.52250713495387,9.493444255893822,9.572999348570555
18.09697086505953,9.614131353288572,9.700793884000232,9.669285704683587,9.66839560282979,9.669030324216667,9.639634085329169,9.720102215074222
18.6232543927252,9.756295196568209,9.84385282578298,9.81201478005901,9.81110798590405,9.811741338355356,9.782036458400142,9.863353869035649
19.156841411618952,9.894769792333257,9.983156586734916,9.951012012069002,9.95008864076844,9.950719751262358,9.92072949156694,10.00283612105891
19.697829157570737,10.029637792936795,10.11879195032961,10.086362692461341,10.085422922905966,10.086051057518748,10.055797298179948,10.138636688459172
20.24633647437273,10.160987143132362,10.250850755089699,10.218157301543283,10.217201380675986,10.217825774753571,10.187329043904326,10.270848263592873
20.802460597854886,10.288910199635861,10.37942922991538,10.346490757309219,10.34551885569182,10.34613890441954,10.315418461240354,10.399567897069113
21.366298763847173,10.413503000932762,10.504627201458261,10.471461563500018,10.470473824868801,10.471089015957796,10.440162774425126,10.524896198414236
21.93796981614176,10.53486475245468,10.626547322366475,10.593171131304105,10.59216783691811,10.592777674872483,10.561662350216025,10.646936590406112
22.517570990568604,10.653097010114115,10.745294534153201,10.71172329929582,10.710704634470813,10.711308706309794,10.680019927476868,10.76579474076462
23.10522113091988,10.768303077228286,10.860975131025517,10.827223240063386,10.82618948590606,10.826787394517595,10.795339664929196,10.88157763781083
23.701039080987762,10.880587168107967,10.973696310177697,10.939777141235112,10.938728497143957,10.939319958515561,10.907726800112801,10.994393024969286
24.305122076602206,10.990053984070368,11.083565240806436,11.049491332435625,11.048428027564741,11.049012771708743,11.017286823117727,11.104348650444901
24.91758896155539,11.096808239628256,11.190689090414907,11.156472109078246,11.15539435666054,11.155972182090112,11.124125214633123,11.211552187388483
25.53855857963948,11.20095671074403,11.295176995509973,11.260827793012346,11.259735876936514,11.260306555366316,11.228349500421904,11.316113294532052
26.168160578627763,11.30260210281443,11.397133827747659,11.362662473735012,11.361556605435597,11.362119982867641,11.330063042745815,11.418137259233395
26.806492194350195,11.401846101598712,11.496663180521326,11.462079114760312,11.460959521438813,11.461515499464127,11.42936813778931,11.517728101892887
27.45369387856116,11.498789516340988,11.59386765292249,11.559179663701414,11.558046536520123,11.558595032424448,11.526366145095917,11.614988756267113
28.10987367107173,11.59353171005494,11.68884814460366,11.65406448581378,11.652918080728673,11.653458996237651,11.621156867500899,11.710020572189219
28.775161219655175,11.686170363026593,11.781703939023657,11.746832335678686,11.745672838263442,11.746206087965277,11.713838517927906,11.80292298634623
29.44969697606589,11.776801000480452,11.87253181050584,11.83757951522014,11.836407106402378,11.836932707945252,11.804506956568707,11.893793130075267
30.133588980114936,11.865516734541128,11.96142610323748,11.926399955948895,11.925214892561687,11.925732749503222,11.893255662863645,11.98272562987739
30.826977683556702,11.952408211325718,12.048478666894164,12.013385064734038,12.012187501877795,12.012697641984863,11.980175644124627,12.069812530336474
31.52999273416447,12.037563159120097,12.133778221590767,12.098623255563131,12.097413378659116,12.097915776139509,12.06535493838577,12.155142737953357
32.242774583692615,12.121066518266428,12.217410679154106,12.182200018106805,12.180978043447938,12.181472725146087,12.14887869308922,12.238802392041709
32.965442075933325,12.203000145320406,12.299458786737823,12.264197913034621,12.262963970528055,12.263450942113868,12.230829140391016,12.320874464263657
33.698146466622084,12.283443131954318,12.380002504357343,12.344696446733623,12.343450728330302,12.343930041895213,12.311285486256901,12.401438999976495
34.44102820751328,12.362471078458697,12.45911820894172,12.423771827264359,12.422514511172988,12.422986188057374,12.390323618545853,12.480572668405427
35.19421694638018,12.440156516402991,12.536879159903918,12.50149699315151,12.500228246493862,12.500692323895088,12.468016246947965,12.5583487986473
35.9578639389583,12.516568856073205,12.613355509899609,12.57794181400052,12.57666183715763,12.577118370852837,12.544432971018084,12.634837745394483
36.73210963700201,12.591774393978696,12.688614245557304,12.653173119667905,12.651882012023949,12.652331042957494,12.6196403155536,12.710106634449682
37.51710529624681,12.665836543354098,12.762719366068428,12.727254598930683,12.725952525501194,12.726394160482082,12.693701826289884,12.784219620011063
38.31301297640929,12.73881583556397,12.835732053090757,12.800247241158722,12.79893437280565,12.79936861745107,12.766678163672987,12.857237985767936
39.119951521281635,12.810769859495617,12.907710421427522,12.872208952509844,12.870885402490627,12.871312324503656,12.838627076142519,12.929219970708182
39.93810459854265,12.881753388592777,12.978709796269206,12.943194863479095,12.941860807150947,12.942280463274288,12.909603498456494,13.000221080096342
40.76761265994672,12.951819369943413,13.048783610971679,13.013258260803385,13.011913804867307,13.012326231428247,12.979660486335433,13.070294851273797
41.60863776521045,13.021017814905672,13.117982397311525,13.082449422936037,13.081094669527879,13.081499970470867,13.048848176346029,13.13949183522779
42.461341974050434,13.089396801134,13.18635463649133,13.150816734686964,13.149451846207436,13.149850003928394,13.117214725122361,13.207860726786349
43.32588734618328,13.157003081113665,13.253947575624641,13.218407262123858,13.217032314657695,13.217423369243296,13.184806987056907,13.275448833150504
44.20242513734447,13.223883235418114,13.320808140199597,13.285267763817917,13.28388285394017,13.284266890675742,13.25167165593835,13.342303176353338
45.09113901521282,13.290069386974377,13.386968942979141,13.351430683864313,13.350035944164059,13.350412919575069,13.317840990127866,13.408456475962392
45.992191039504924,13.35559801300315,13.452466938279798,13.41693282226309,13.415528369731346,13.415898334962787,13.383351538232851,13.47394580758646
46.9057540739185,13.420504781487201,13.517338135424115,13.481810032661318,13.480395948851159,13.480758925373232,13.448239084349261,13.538807252913617
47.831990178170145,13.484823845725346,13.581617044023913,13.546096750466102,13.544673122690988,13.54502914103826,13.512537914353445,13.603075414455942
48.77109382391977,13.548587784943072,13.645336614318301,13.60982575971442,13.608392664021672,13.608741754025889,13.57628061764336,13.666783282096851
49.723237874865085,13.611827821801837,13.708528367923035,13.673028475424344,13.671585990640645,13.671928163429909,13.63949851796601,13.729962481401165
50.6885951947038,13.674573460561579,13.771222109341823,13.73573454732988,13.734282809777747,13.734618087785993,13.702221198456545,13.792642930309638
51.66736025509583,13.736852505678018,13.833446024669303,13.797972062962007,13.79651113297418,13.796839506884167,13.764476576818371,13.854852779256902
52.65971672371998,13.798690680778515,13.895226048047233,13.859766858243841,13.85829679520599,13.858618306884912,13.826290387770891,13.916618092488125
53.66583746427397,13.86011233375132,13.956586834404815,13.921143475951272,13.919664352141218,13.919979057314325,13.887687114657854,13.97796361308537
54.68593855637993,13.921139329118798,14.017550531345709,13.982123922544899,13.98063584569813,13.980943728578977,13.948688614613525,14.038911512732152
55.72020366771667,13.981792636556353,14.078138410864044,14.042729390304816,14.041232396521991,14.04153348969752,14.009315959272184,14.099483133988441
56.76881646596299,14.042091751060026,14.138370224223314,14.102979486538805,14.101473661192653,14.101767987005255,14.069588728962636,14.15969831416101
57.83199303074104,14.102053997216046,14.19826366229853,14.162891809536612,14.161377185141538,14.16166476309546,14.129524307785454,14.21957477598424
58.90993863769184,14.161695554665183,14.25783511448667,14.222482621549128,14.220959263862044,14.22124012089783,14.189138937431323,14.279129007101044
60.0028369544942,14.22103095932412,14.317099490577974,14.281766753396896,14.2802347218231,14.280508868238899,14.248447235397572,14.338375991443197
61.110914864751365,14.280073251337456,14.37607012186203,14.340757361936031,14.3392167224588,14.339484156255953,14.307462372494824,14.39732909292404
62.234377644104356,14.338834033677182,14.434758877609912,14.39946629242676,14.397917057868298,14.398177851562565,14.366195974085583,14.456000267106724
63.373430568194195,14.397325073329412,14.49317774207465,14.457905407303661,14.456347638128117,14.45660181936015,14.424659880371852,14.51440156307619
64.52830052062413,14.4555552162064,14.55133587349429,14.516083810184114,14.514517531490803,14.514765087226014,14.482863046567472,14.572542207073953
65.69920358101629,14.513533414790599,14.60924245461254,14.57401055758871,14.57243585843064,14.572676864644032,14.540814478156106,14.63043141038233
66.88636663297392,14.571267744461323,14.6669057628669,14.631693872199165,14.630110797976437,14.630345240726424,14.598522288363489,14.68807754880028
68.09001656010024,14.62876447564835,14.724332300583193,14.689140231246185,14.687548778377254,14.6877767446722,14.65599282471394,14.745487135796619
69.31036944201739,14.686029780003642,14.781528311482605,14.746355761790417,14.744756028552915,14.744977562883623,14.713232306039043,14.802666463301737
70.54766296630973,14.743068149614604,14.83849838511249,14.803345103298618,14.801737116648784,14.801952187295692,14.770245228115648,14.859620195903618
71.80213482056159,14.799884680370074,14.89524780483648,14.860113412064024,14.858497217528914,14.85870595792758,14.827036728682394,14.91635359093259
73.07403349633844,14.856488680982299,14.951785921796278,14.916670057931778,14.91504569540542,14.91524811664731,14.883616184071196,14.972876094247804
74.3635750732624,14.91287922535638,15.008111841558938,14.973014106512522,14.971381608433452,14.971577778084562,14.93998261803151,15.02918682064214
75.67102965086112,14.969051721120927,15.064221083948375,15.029140999733636,15.027500432042913,15.027690351652021,14.996131456763129,15.085281234086
76.99663491671897,15.025004153476662,15.120111708415868,15.085048820234272,15.083400203423524,15.083583930491828,15.052060780138135,15.141157413698085
78.3406501663825,15.080734014911142,15.175781273221393,15.140735092825478,15.139078474189962,15.139256036249154,15.107767971001376,15.196813001087133
79.70331308743606,15.136239389544446,15.23122801637095,15.196197986120495,15.194533371316925,15.194704821952566,15.163251256373208,15.252246100775684
81.08490458338842,15.191517180587006,15.286448812144025,15.25143436966267,15.24976182734559,15.249927243338288,15.218507460439824,15.307453638074655
82.48567314580502,15.246563930237107,15.341440256285503,15.30644089874092,15.304760481803116,15.304919889867119,15.273533204252924,15.36243217996137
83.90588887421355,15.301375264245666,15.396197986687934,15.36121318799209,15.359524965088102,15.359678454988757,15.328324087684793,15.417177360574836
85.34581106416054,15.355944964483346,15.450715862451773,15.415745025272264,15.414049118973365,15.414196735034286,15.382873927651097,15.471682951081428
86.805742227117,15.410266150352134,15.504986875117728,15.470029539404281,15.468325966401373,15.468467843916907,15.437175798118586,15.52594195582123
88.28593085464837,15.464329210383953,15.559001502038496,15.524057131805609,15.522345988512576,15.522482212756334,15.491220122875735,15.57994479949419
89.78667945822563,15.518121974679698,15.612747558750828,15.577815635473193,15.576097004583433,15.576227697914547,15.544994766619764,15.633679342874165
91.30825273538592,15.57162979758464,15.666210350219783,15.631290377782728,15.629564325160725,15.62968957940001,15.598484963873533,15.687130854022309
92.85095859959074,15.624835049476731,15.719372258269514,15.68446371630248,15.682730332902688,15.68285027146174,15.651673164280089,15.740281696093316
94.41507795434889,15.677717761191557,15.77221328500227,15.737315675613406,15.735575034682633,15.735689746634336,15.704539386519572,15.793111868391712
96.00091331113134,15.730257924087097,15.824713338269023,15.789826155029779,15.788078349361927,15.78818799343212,15.757063558176599,15.84560134616783
97.60876718140909,15.782434948499013,15.876851870866444,15.841974612119095,15.840219729923685,15.840324405565985,15.809225066158026,15.897729561132474
99.2389420766531,15.834228433552296,15.928608469082992,15.893740614745157,15.891978796999082,15.892078603514799,15.86100355812801,15.949476091752087
100.8917513123155,15.88561795304583,15.979962591547107,15.945103678002132,15.943335017424518,15.943429997767458,15.912378517759834,16.000820471792725
102.5675028018578,15.936580866624436,16.03089150067181,15.996041153476638,15.994265718730228,15.994355987196402,15.963327334456602,16.05173994870965
104.26652606670376,15.98709449037203,16.081372470957483,16.046530203185426,16.044748152110696,16.04483374587651,16.013827216675057,16.10221181394492
105.98913442230547,16.037137368046867,16.131384049417935,16.09654949288858,16.094760880229238,16.094841821695802,16.063856750073942,16.152214639453113
107.73565739008669,16.086678266752276,16.180895107152292,16.14606774340688,16.144272670375322,16.144348986577146,16.11338473334721,16.201717193681695
109.5064298934617,16.1356869255221,16.229875380589696,16.195054700295426,16.19325330329393,16.193324958225844,16.162380813463315,16.25068929086112
111.30178685584484,16.184133698483993,16.278295373522322,16.243480866475732,16.241673207786445,16.241740194073394,16.210815424559147,16.299101375725296
113.12206860264095,16.23198774154076,16.32612432257727,16.291315397852095,16.289501637238953,16.289563871527438,16.258657682619518,16.346922723142175
114.96762086124544,16.27921598726303,16.373329392635867,16.338525404492444,16.336705652414004,16.33676308747603,16.305874593507248,16.394120404454252
116.83879476104428,16.325783426599067,16.41987548397129,16.385075768914472,16.383250197161892,16.38330276715751,16.352431081450597,16.440659483276438
118.73595223540454,16.371651998717432,16.465724674128218,16.430928566736142,16.42909729045288,16.429144915776597,16.39828919507079,16.486501940062283
120.6594444137122,16.41678087546459,16.51083586723631,16.47604275103655,16.47420592257004,16.474248575372656,16.443407960642727,16.531606785445806
122.60963863132486,16.46112605081163,16.555165026738706,16.520374305712412,16.518532089352423,16.51856973712869,16.487743488018165,16.575930017459314
124.58691302758126,16.504640900467262,16.598665155689286,16.5638763123688,16.562028916075707,16.56206145404405,16.5312490044814,16.61942461280222
126.59164033982958,16.547275438828166,16.641286026045922,16.606498679635894,16.604646220271125,16.604673698387018,16.573874464916457,16.662040370383718
128.62419870740857,16.588976719622675,16.68297449219077,16.648188343341808,16.64633096575519,16.646353370914067,16.61556695471741,16.70372405818452
130.68497167164747,16.62968905972686,16.723674734499703,16.688889504316155,16.687027425736503,16.687044792958105,16.656270734006466,16.74441990831498
132.77435897984728,16.66935458155318,16.763328811614404,16.728544307374936,16.726677666822294,16.72669007303904,16.695927909542167,16.78406985424153
134.89275497731836,16.707912634463916,16.801876156164877,16.76709218805645,16.765221185030462,16.76522871352571,16.73447793274943,16.82261334822674
137.04055941136164,16.74529962699631,16.839253192354303,16.80446959471575,16.802594412747588,16.802597217356514,16.77185718980405,16.85998679890698
139.21818283325922,16.781449582230223,16.87539407922172,16.840610636219363,16.838731471013137,16.838729733256255,16.80799979644082,16.896124288290995
141.42603849528837,16.816297297189475,16.910233604048134,16.875450157543266,16.873567201871456,16.87356115886528,16.842840621765088,16.930960705708955
143.6645477527123,16.849774286133098,16.943703436412296,16.908919769014833,16.907033251803252,16.907023169642223,16.87631121338377,16.964427730084072
145.9341373627847,16.88179602919944,16.9757190460609,16.940935034064818,16.93904516674628,16.93903138373105,16.908327118848256,16.996440915294745
148.23523408275926,16.9122735824906,17.006191358654167,16.971406937489196,16.969513944633352,16.969496785991836,16.938799353518164,17.02691136851535
150.56827817486612,16.941115799616153,17.035029160903733,17.00024428172255,16.998348455300615,16.998328188089737,16.967636753455498,17.05574781490874
152.93371260233062,16.968230996073594,17.06214054631701,17.02735527406671,17.025456833047084,17.025433726896825,16.994747580645406,17.082858460262603
155.33198843136395,16.993527992270163,17.087434207940472,17.05264866955338,17.05074785889812,17.05072219293541,17.020040725962318,17.108151890995103
157.76355942917263,17.016916465470445,17.110819443809806,17.076033882085472,17.07413091702989,17.074102926706658,17.043425714690926,17.13153734575096
160.22889151744184,17.03830535659118,17.1322049408905,17.097419725327924,17.095514859133555,17.095484744858517,17.0648115350803,17.152923355275053
162.72844791686157,17.057600747583813,17.151496509786476,17.116712034918915,17.114805430941974,17.114773460735,17.084104195905503,17.172215456287947
165.26270805409337,17.074703111271486,17.168594396752365,17.13381114014873,17.1319030119801,17.131869444752198,17.101204122570184,17.18931382287652
167.83215270629654,17.08950567496469,17.183391797444774,17.14861026969587,17.146700819665966,17.146665863237594,17.11600448096439,17.204111443982704
170.43726940311848,17.101894453218016,17.19577481220805,17.160995442461786,17.15908493430302,17.159048854991532,17.12839125626832,17.216494553192945
173.0785544524413,17.111750333064673,17.20562473851018,17.170847787558536,17.16893645335781,17.168899492578532,17.1382453384268,17.22634446556965
175.7565092265132,17.118951999053667,17.212820867137957,17.178046298393454,17.17613439993892,17.1760968046938,17.145445469877764,17.233540612191668
178.47164320056828,17.123378254386527,17.217242851425066,17.182470243615434,17.180558085384604,17.18052011026864,17.149870638851052,17.23796275606237
181.22447254166187,17.124908729981392,17.218770888784157,17.18399974255634,17.18208744008062,17.182049409402154,17.151400760278143,17.239491164840008


==> figdata/pipe/retau_180_les_r1.2_long/hom_trms_profile_Pr_0.025.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.228883475547285,,0.00035687431350636505,0.0022628147380978456,0.003974255753711549,0.00522014634711123,0.012519250064421627,
-34.701546057501524,,0.00035695959402058083,0.0022635822455320813,0.003975427488290671,0.005221357712779811,0.012522256490670836,
-33.230883926956075,,0.00035720609302863644,0.0022657909804504684,0.0039787554972332394,0.005224785868508451,0.012530754891757076,
-31.814779593184646,,0.000357623337402228,0.002269419399129656,0.003984105205968217,0.005230245184938881,0.012544257624272904,
-30.4512236007021,,0.0003582352156997969,0.002274573472372621,0.003991375948688084,0.005237569779121282,0.012562327180123557,
-29.13824970811975,,0.00035906232031274323,0.002281303148975641,0.0040004910884283785,0.005246612417627574,0.012584555510490508,
-27.873999709290047,,0.0003601373835376592,0.0022897415720250698,0.004011391145509774,0.005257238455147514,0.01261057790007244,
-26.656637005113662,,0.0003614841071493721,0.0023000121780416267,0.0040240310973256865,0.0052693257694501425,0.012640053312111436,
-25.48445463878064,,0.0003631372913436106,0.002312241919723589,0.004038371826772321,0.005282764231857933,0.012672671881809882,
-24.355767260529248,,0.00036512356513389917,0.0023265285538596075,0.004054380270900425,0.005297449625478044,0.012708147306052176,
-23.268954341742432,,0.00036747103436385987,0.002343008743312595,0.0040720202051184205,0.005313286547732723,0.012746215837922953,
-22.222460174947827,,0.0003702008483741687,0.002361747181183719,0.00409125435789948,0.005330183532347707,0.012786623283707709,
-21.214793873817747,,0.0003733324115015536,0.0023828182227159534,0.004112043461190524,0.005348055810508607,0.012829139703184337,
-20.244529373169186,,0.00037688636204267893,0.002406286540568972,0.004134347242799891,0.0053668229713898655,0.01287355043517811,
-19.310240607819143,,0.00038088151364955433,0.0024322037462285056,0.00415812213646972,0.005386409426314474,0.012919657194884521,
-18.410631154873975,,0.0003853268191996358,0.0024605756515831308,0.004183314770558524,0.0054067409415114644,0.012967265955913925,
-17.544404591440042,,0.0003902300736179449,0.0024914029991278683,0.004209868113644763,0.005427747037505682,0.013016196941558663,
-16.71030770872016,,0.00039560703661844886,0.0025246975841395304,0.004237730151343102,0.005449362173452956,0.013066289340645857,
-15.907152119061822,,0.00040146248592083514,0.0025604471607578354,0.004266840384498601,0.005471522743646863,0.013117386547148564,
-15.133792648908983,,0.0004078030092975972,0.002598608068474615,0.004297133307240187,0.005494166830785134,0.013169340860347862,
-14.389148945850273,,0.00041462836129091825,0.002639129902249168,0.004328540084228902,0.005517235129883415,0.013222010921885761,
-13.672119050426101,,0.0004219388542225271,0.002681954111394792,0.004360989404295841,0.005540670608910696,0.013275266006993275,
-12.98168743136978,,0.0004297361517520993,0.0027270170718084784,0.004394411071617268,0.005564419404190778,0.013328984131174467,
-12.316881771511081,,0.00043802020947423316,0.0027742510388371415,0.004428732328305833,0.005588429741937317,0.013383050963683382,
-11.676729753679773,,0.00044678941081102025,0.0028235829651129004,0.00446388222179981,0.005612652604396801,0.013437360437462888,
-11.060323881850309,,0.0004560420887268997,0.00287492781008514,0.0044997866608613235,0.0056370406002100365,0.0134918110097834,
-10.466799874093594,,0.0004657731853753981,0.002928192426887101,0.004536370453622972,0.005661548411585247,0.013546307925711522,
-9.895315055528762,,0.0004759757303560049,0.002983274855895396,0.00457355889910197,0.005686132768191458,0.013600760483965567,
-9.34500514422672,,0.00048664279461984943,0.0030400704131838146,0.004611276609208264,0.005710752285084633,0.013655084346733726,
-8.81513550054774,,0.0004977669188007423,0.0030984729055014942,0.004649451143694884,0.005735368177232354,0.013709201377671145,
-8.304906663707408,,0.0005093418837731784,0.0031583851885725093,0.004688013041680786,0.005759944341480712,0.0137630412034883,
-7.813605601114223,,0.0005213632110331812,0.003219713054976367,0.00472689658806535,0.005784446989074063,0.013816540494903811,
-7.34054088722491,,0.0005338161203931318,0.0032823285832839677,0.0047660288870040625,0.005808842390436107,0.013869632115039417,
-6.885042703544423,,0.000546692760658311,0.003346128202924019,0.004805345600400431,0.005833100389297024,0.013922260019020768,
-6.446419624529486,,0.0005599830242308025,0.0034110016393165063,0.004844783420456833,0.0058571924151643775,0.013974371472016163,
-6.02408825987796,,0.0005736753199704111,0.0034768405233173245,0.004884280752469965,0.005881091853351078,0.014025917650870258,
-5.617422005191254,,0.0005877577672986613,0.0035435339423744426,0.004923778907393248,0.005904773952180778,0.014076854365303421,
-5.225837470167229,,0.0006022179333560556,0.003610976087990797,0.004963221589921085,0.005928215773779068,0.014127140778789307,
-4.848794478600201,,0.0006170430045760465,0.003679059098464629,0.005002555133034446,0.005951396211021027,0.014176740545597874,
-4.48573124723626,,0.0006322197183382144,0.003747678490565561,0.005041728628141134,0.0059742958949195275,0.014225620493282676,
-4.136129206917951,,0.0006477342758272405,0.0038167316707221075,0.0050806940058402816,0.0059968970761320305,0.01427375103935872,
-3.7995130025842707,,0.0006635723550988638,0.0038861184342893177,0.005119405811783558,0.006019183713738404,0.014321105937019124,
-3.475385672125991,,0.0006797191499499669,0.003955740629007131,0.005157821332473854,0.006041141263468263,0.014367662005925494,
-3.1632718604821104,,0.0006961592518172164,0.0040255032644875574,0.0051959007664170425,0.006062756739765559,0.014413399099191638,
-2.86276103373631,,0.0007128768998488678,0.004095314212345767,0.005233606906623607,0.006084018557018916,0.014458299754458002,
-2.573377836827588,,0.0007298559694436749,0.004165084690193009,0.00527090532031227,0.0061049165087802785,0.01450234937085418,
-2.2947333428878522,,0.0007470800098700179,0.004234728877154774,0.005307764262143276,0.006125441732824341,0.014545535777521108,
-2.026438625049011,,0.0007645322771619368,0.004304164770073719,0.005344154516206652,0.006145586626324322,0.014587849213043099,
-1.7680831493947446,,0.0007821958024283505,0.004373313830558649,0.005380049507345617,0.006165344775715015,0.014629282129568216,
-1.5193212031534158,,0.0008000534156970174,0.004442101259238321,0.005415425020394025,0.006184710881301518,0.01466982915293827,
-1.2798070735533873,,0.0008180877503375991,0.004510455871451191,0.005450259320444241,0.00620368072258676,0.014709486839636106,
-1.0491518337265666,,0.0008362812500350531,0.004578310304598799,0.005484532981054227,0.006222251125113222,0.014748253669498982,
-0.8270745920459988,,0.0008546162111140715,0.004645600998720172,0.00551822873468256,0.006240419826629184,0.014786129760288922,
-0.6132296357400463,,0.0008730747667752123,0.00471226816073212,0.005551331493580052,0.006258185440881585,0.014823116837884726,
-0.4073144661335264,,0.0008916389297469009,0.004778255760091513,0.005583828214843246,0.0062755474643101505,0.01485921817538513,
-0.2090265845512564,,0.0009102905929740293,0.00484351155127919,0.005615707768853604,0.006292506124543729,0.014894438397964027,
-0.018106706414508254,,0.0009290115765482711,0.004907986973388086,0.005646960871702418,0.006309062419350065,0.01492878335137592,
0.018117509938621924,0.025796158226031183,0.0009326518792598479,0.004917298166416351,0.005652953961103384,0.006313814229406264,0.014935348999393448,4.630855828033267e-09
0.2933805008307793,0.025796915720596367,0.0009612509023295042,0.004965149511475537,0.0056991495102238126,0.006362591759373371,0.014985742401722367,1.2639398747451644e-06
0.572478742783289,0.025799036313589218,0.0009919569247714766,0.005014880239028338,0.005747193029250824,0.006413234845751155,0.01503775849854812,4.8240605428096884e-06
0.855444646368492,0.02580255168995918,0.0010248649583528618,0.005066568454646714,0.005797163062138737,0.006465822309924299,0.015091452891938036,1.0790524370486424e-05
1.1423430327310704,0.025807496373108047,0.0010600744293112177,0.005120295885464875,0.00584914185762738,0.006520436762646078,0.015146884348703848,1.9274024139885758e-05
1.4332171159674787,0.025813907511170988,0.0010976888415579588,0.005176147564251547,0.005903214997465007,0.0065771642315864375,0.01520411447761788,3.039005867722578e-05
1.7281425207465126,0.025821824741759956,0.0011378155011202665,0.005234211458183853,0.005959471111182753,0.006636093799061486,0.015263207371291287,4.425861775943643e-05
2.027151657640513,0.025831289919568422,0.0011805651998806758,0.005294578320785137,0.006018001605361132,0.006697317460424842,0.015324229520293579,6.100387392264645e-05
2.330320151318276,0.025842347007038906,0.0012260519918613245,0.005357341427533149,0.006078900476294762,0.006760929735387315,0.015387249466128817,8.07539458587629e-05
2.637691215876256,0.025855041772866856,0.0012743930205881481,0.005422596410153185,0.0061422640525211685,0.006827027601386212,0.015452337666008837,0.00010364064450745709
2.949329672459135,0.025869422046201535,0.0013257082743344847,0.005490441049646659,0.006208190930715912,0.006895710229492455,0.01551956649663604,0.00012979924504456845
3.2652895386874814,0.02588553714167493,0.0013801204408608098,0.005560975148697262,0.006276781757425016,0.006967078889863869,0.015589009783596584,0.00015936845424932997
3.5856464392300906,0.025903438297635112,0.0014377550379240784,0.005634300681094688,0.006348139257989047,0.0070412368807356565,0.01566074319761851,0.00019249000130477372
3.910443588183418,0.02592317828348439,0.0014987397250577697,0.005710521318366086,0.006422367894643361,0.007118289311954647,0.015734843933335286,0.0002293086871426231
4.239756610216258,0.025944811496264045,0.0015632048775377802,0.005789742659907922,0.006499574164234238,0.007198343183910104,0.015811390479360567,0.0002699722220956066
4.573639522949181,0.02596839399292741,0.0016312829515138035,0.005872071970272444,0.006579866200923451,0.007281507170388978,0.015890463003588623,0.00031463096358268976
4.912157147526866,0.025993983201657377,0.0017031085516182433,0.005957618255986714,0.00666335362865031,0.007367891430637152,0.015972142821966642,0.0003634378284726194
5.255374305093998,0.026021638170254553,0.001778818267470903,0.006046491796243584,0.006750147871914067,0.007457607691377337,0.016056512459934832,0.00041654796906875305
5.603355816795258,0.02605141915059345,0.0018585500712941898,0.006138804465181672,0.006840361264284135,0.007550768533426756,0.01614365560419434,0.00047411844850256765
5.956166503775327,0.026083387329692398,0.0019424438145905524,0.006234668936694335,0.006934107446689221,0.007647488117450444,0.016233656537701754,0.0005363081984394436
6.313881990703002,0.026117605147521785,0.0020306400792827403,0.0063341987399638654,0.007031500587181334,0.007747880469282365,0.016326600290037494,0.0006032771340200666
6.6765670987229635,0.026154135287441687,0.002123279959789401,0.0064375078831318865,0.00713265543500778,0.007852060064859449,0.01642257177808153,0.0006751859035309879
7.044275845455782,0.02619304117795944,0.0022205047544322366,0.006544710059201334,0.007237686299412958,0.007960141455956183,0.016521655786904444,0.0007521954489259319
7.417094659094365,0.026234385838573335,0.002322455671463773,0.006655919080480652,0.007346707289144776,0.008072238060405214,0.01662393645016063,0.0008344663582789489
7.795088360783395,0.026278232504578655,0.0024292728972403832,0.006771247648838597,0.0074598317906517785,0.008188462982416322,0.01672949738581257,0.000922158588605878
8.178332575191668,0.026324644377511974,0.002541096030206921,0.0068908079397466205,0.0075771722788744965,0.008308927468600024,0.016838420881197066,0.0010154307580827464
8.566892123463866,0.026373684393337964,0.0026580637426529266,0.007014711775929019,0.007698840822421273,0.00843374283294618,0.01695078920772793,0.0011144410057769352
8.960853433792899,0.026425418157471795,0.00278031522534463,0.0071430707008038104,0.007824949490541949,0.008563020394843336,0.017066684791782576,0.0012193476316324963
9.360281327323447,0.026479910617547998,0.0029079878740979424,0.007275996145088563,0.007955609490304747,0.008696869355481243,0.01718618890641988,0.0013303064907761132
9.765251428724307,0.026537220562372843,0.0030412127307394635,0.007413592769457538,0.008090925663827929,0.008835392844650816,0.017309376967141906,0.0014474664941093885
10.17585016618839,0.02659740971890916,0.0031801195434011643,0.007555965063265948,0.00823100233941183,0.00897869334034344,0.017436323582886725,0.001570975853447162
10.592142360860374,0.026660538440549116,0.0033248357679321033,0.007703215209075255,0.008375941250444016,0.009126870292442168,0.017567101560328927,0.0017009783118089377
11.014214440933172,0.026726665375392714,0.0034754838861005737,0.007855441540238648,0.008525840603438174,0.009280019483921301,0.01770178157378296,0.0018376138256205193
11.44215283459969,0.02679584896245287,0.0036321836777954805,0.008012740292932348,0.00868079689927958,0.009438233995998744,0.017840429995070278,0.001981017507238192
11.876022363004614,0.026868143645003558,0.0037950490177151262,0.008175203304190977,0.008840899603045469,0.009601601407730167,0.017983111271898337,0.0021313187520521693
12.315931061389078,0.02694360373372079,0.00396418802108488,0.008342916667705239,0.009006235647597931,0.00977020480735119,0.01812988379523139,0.0022886401111719902
12.761932947373651,0.02702227826802012,0.004139702137789665,0.008515962233075679,0.009176885913431672,0.0099441203298568,0.01828080265814369,0.002453096545941277
13.21413605619947,0.027104214500144556,0.004321687457475468,0.008694416478852319,0.00935292531374406,0.010123419719088596,0.018435916559549643,0.0026247960869028317
13.67261601253533,0.02718945688231084,0.004510232120440135,0.008878349072239226,0.009534422409802469,0.01030816774729793,0.018595271013146272,0.002803839055648607
14.137448441050028,0.02727804530021831,0.004705416150172209,0.009067824724021905,0.009721441319831948,0.010498422614270374,0.018758905534317902,0.002990316189935735
14.60875218050881,0.027370018105161,0.004907312898195727,0.009262899272945919,0.009914037544594632,0.010694236234789501,0.01892685247400553,0.003184309253864454
15.086592052056364,0.027465406627699147,0.005115986126227297,0.009463625217461875,0.010112259674053973,0.010895651719003667,0.019099141050613444,0.003385891830434825
15.571065287409711,0.02756423978782087,0.005331490997951573,0.00967004404942983,0.010316150173481265,0.011102706576536461,0.019275791244971537,0.003595124766020488
16.06225831476176,0.02766654168167284,0.00555387200540843,0.00988219191802076,0.010525740750187173,0.0113154263934653,0.019456816639822207,0.0038120612809401486
16.560279169353645,0.02777232876598551,0.005783165606896142,0.010100092298422951,0.01074105615833291,0.0115338298172059,0.01964222512832068,0.004036738659187295
17.065214279378278,0.027881610752917018,0.006019393398280748,0.010323763374805811,0.010962110080269573,0.011757925745579371,0.01983201324405706,0.004269185733022625
17.577160876552686,0.027994393834525504,0.00626256706539864,0.010553208437147134,0.011188907549275186,0.01198771305449694,0.020026169785093056,0.004509415569169087
18.09620538906977,0.02811067641922624,0.006512689059739743,0.010788428287557843,0.011421443148093348,0.012223178349397266,0.02022467897292666,0.004757430638384208
18.622466655694787,0.02823044805601615,0.006769744751162114,0.011029404374131788,0.011659699205919288,0.01246429915725596,0.020427508322987287,0.005013218592943323
19.15603110462064,0.028353689097992525,0.007033710369334684,0.011276113165871729,0.011903649858201387,0.012711041573378507,0.020634621333766104,0.005276750983987869
19.69699596756436,0.028480379558304222,0.007304548136313906,0.011528518614090518,0.012153255797318631,0.012963360207858196,0.020845971759367504,0.005547989820519585
20.24548008329119,0.02861048115920518,0.007582207474852145,0.01178657318616898,0.01240846568927563,0.013221198700498173,0.021061500743435345,0.0058268795585256355
20.801580683518157,0.028743951500182024,0.007866620815529031,0.012050212900252157,0.01266921917438668,0.013484485209678852,0.021281138441042645,0.0061133481402150655
21.365394999962284,0.02888073872452818,0.008157710015908742,0.012319366605501555,0.012935437303768827,0.013753136548823191,0.021504807178475114,0.006407311617731145
21.93704187138882,0.02902078152675571,0.008455380500775135,0.0125939504254186,0.013207035532035376,0.014027062194839231,0.021732415942186407,0.006708666341611313
22.51661852951479,0.029164009065247694,0.008759526326419036,0.012873863577955993,0.013483911260017151,0.014306150471787736,0.021963860006064602,0.007017298622548466
23.104243813105445,0.029310333029383056,0.009070015331517252,0.013158991836904835,0.013765947926840048,0.014590276232399325,0.02219902896230406,0.007333068489491654
23.70003656092603,0.02945965958011355,0.009386713683013852,0.013449208481389087,0.014053016330647197,0.014879307326605458,0.022437790324404332,0.007655828740720517
24.30409400469357,0.029611883445417715,0.00970946212929538,0.013744370232636053,0.014344971171034449,0.01517308764382612,0.02268000601420472,0.007985409904125957
24.916534983173317,0.029766885767049982,0.010038087432525534,0.014044324701645483,0.014641654938276393,0.015471455136165619,0.022925523122646327,0.008321624276786566
25.537478335130526,0.029924538131431224,0.010372404003775692,0.014348899520503555,0.014942895501896853,0.015774229086490444,0.02317417550149015,0.008664274537608225
26.167053702854552,0.030084693196507754,0.010712208395934964,0.01465790876809375,0.01524850728378312,0.01608121588040883,0.023425787059778696,0.009013142907325106
26.80535831806242,0.030247202704294193,0.011057278391866703,0.014971152014115035,0.015558288465644105,0.016392206428169055,0.02368016337313247,0.009367990213767384
27.452532626567614,0.030411893541369726,0.011407377844042096,0.015288418195624431,0.01587201713472945,0.016706977322973066,0.023937097675127066,0.009728564392337708
28.108684663611264,0.030578582261020462,0.011762256949866228,0.015609473383432219,0.01618946464309152,0.01702528945933087,0.02419636996446751,0.010094594201536581
28.773944071482738,0.030747080221585097,0.01212163658233136,0.01593407054322658,0.016510381378708305,0.017346886434152,0.02445774506486931,0.010465792424571395
29.44845129599551,0.03091717087288115,0.01248523563230177,0.016261946265986992,0.016834501120889564,0.017671494493694137,0.024720977487227173,0.010841853836589843
30.132314372390724,0.031088635110965726,0.012852750630615747,0.016592829322256763,0.017161550099261447,0.017998836293139423,0.02498580391380026,0.011222457478217214
30.825673746481847,0.03126123674879523,0.013223863544971182,0.016926421159878257,0.017491232391665442,0.018328602970364014,0.025251945001078253,0.01160725971171784
31.52865906055825,0.03143472597105939,0.01359823710596021,0.017262421146118336,0.017823233491174723,0.018660490808952636,0.025519114530521903,0.011995914073290061
32.24141076043341,0.031608840356807694,0.013975521770066777,0.01760049957044512,0.018157239660333474,0.01899416276189841,0.025787011636610204,0.012388043711135449
32.964047684872575,0.03178329895982305,0.014355348532861112,0.017940320998670278,0.018492902456763136,0.019329274336152467,0.02605531102675938,0.01278326323034126
33.69672108321334,0.03195780608494463,0.014737331790167561,0.018281532200763832,0.018829872015589333,0.019665466781324657,0.026323685530136455,0.013181161927628728
34.439571401269184,0.03213206285027857,0.015121076749704207,0.018623764952464733,0.019167776056819165,0.02000236598685829,0.02659178457721196,0.013581322236567432
35.19272828132946,0.032305750312358016,0.015506167400326435,0.018966635925503926,0.019506233288184967,0.0203395811361751,0.02685925519175841,0.013983313765890565
35.95634297273177,0.032478528488014045,0.01589217460270524,0.019309749572841067,0.0198448407958937,0.020676709612677497,0.027125720689792965,0.014386681581295645
36.73055592128959,0.032650054379317346,0.01627865755568511,0.019652691421497667,0.02018319433110233,0.021013338876258676,0.02739079286467739,0.014790959342164399
37.51551837634051,0.03281997175092463,0.016665157245888813,0.019995038607321318,0.02052086350323417,0.021349040623907137,0.027654082061304805,0.015195670303825959
38.311392390746235,0.032987906056242675,0.017051205320520596,0.020336354686615925,0.020857412351205508,0.02168337130709131,0.027915168539267347,0.01560032600924906
39.11829680327202,0.03315347320021478,0.01743631231167691,0.020676182095142697,0.02119238809089945,0.022015873486334006,0.02817364208760419,0.016004411437801767
39.936415273827784,0.03331627467037374,0.017819987309597208,0.021014065699405563,0.02152532371385458,0.022346079025301988,0.028429057126063233,0.016407411659583194
40.765888248227014,0.03347589920779374,0.018201710409573454,0.021349518183017335,0.021855746453776095,0.022673515585585863,0.028680965212734815,0.016808796882969792
41.60687777933142,0.03363193273099652,0.018580970450610912,0.02168206095074481,0.022183164564346505,0.022997686035380285,0.028928917255696577,0.017208019552676274
42.4595459200027,0.03378394365703754,0.018957234246824096,0.022011188848412116,0.022507084844018248,0.02331809278097559,0.029172449233119103,0.01760453058263764
43.324054723102556,0.033931480978233335,0.019329952101340267,0.02233639331223854,0.0228269937210545,0.023634226132161453,0.02941107273226425,0.017997762866086578
44.20055543796859,0.034074103472095996,0.019698576025575707,0.022657153907595245,0.023142372554117756,0.023945561435665466,0.02964431023453117,0.018387144929374256
45.089231724510725,0.03421134894406474,0.020062537782249607,0.022972943869028324,0.023452691496845198,0.024251571303447957,0.02987166723049731,0.01877208566409254
45.99024563559067,0.03434274798315642,0.020421278962604747,0.02328322697912659,0.023757419323333126,0.02455172365297137,0.030092640688484926,0.019152008085624138
46.90377002759424,0.03446781560811957,0.020774213873978736,0.023587443441049776,0.024056010357088174,0.024845467772203166,0.030306719447165224,0.019526296940577916
47.82996695338315,0.03458608376118697,0.02112075444172248,0.02388506614679385,0.024347900343967804,0.025132252254198472,0.0305133834122626,0.01989436489768287
48.76903087639143,0.034697035156379556,0.021460318839188832,0.02417550973862144,0.024632557536109153,0.02541152373989285,0.03071212556160887,0.020255585475484502
49.72113465300492,0.03480020046621651,0.021792300427929595,0.02445822017708488,0.024909394473667,0.0256827156015751,0.03090240060860604,0.020609353729898094
50.68645113960942,0.03489506914325665,0.022116098307569353,0.024732630344203248,0.02517784904313542,0.02594525593879951,0.031083683263132083,0.020955043677436263
51.66517479963898,0.03498112936309775,0.022431115671264202,0.02499816205499891,0.025437357985417287,0.026198588499914577,0.03125543658509445,0.02129203856878676
52.657489293003536,0.03505788058480777,0.02273674511055469,0.025254243714136065,0.025687337556392444,0.026442136610987887,0.03141714538012045,0.02161970791102388
53.66356747608891,0.03512480813715261,0.023032373521241014,0.025500292574066163,0.025927216000302955,0.02667532225838333,0.031568251836301194,0.021937425273552493
54.683625419377364,0.03518139119447595,0.023317393997647835,0.025735733280534388,0.026156416948040988,0.026897563075230994,0.03170821808919412,0.02224457329651898
55.71784678277884,0.03522713413612144,0.023591195577202025,0.02595999293200932,0.026374360052105198,0.027108310169855578,0.03183652299651075,0.02254051739353028
56.76641522620327,0.03526152442787035,0.023853180201065822,0.02617247171246508,0.026580485029273956,0.0273069590174674,0.03195260703352372,0.02282463477292474
57.829546820132926,0.03528403848078962,0.024102739165873074,0.026372610067879585,0.026774193234435206,0.027492965723020724,0.03205595561096413,0.023096314313472876
58.90744683152597,0.035294175419027664,0.024339259580124884,0.02655982942520752,0.026954927807479177,0.027665750685970953,0.032146029790686405,0.02335492851683968
60.00029892029232,0.03529143426760576,0.02456216728852467,0.026733570854131205,0.027122125788331824,0.0278247631647934,0.032222312114951475,0.023599881801007017
61.10832996043838,0.03527531996737288,0.024770861111742842,0.026893254537778435,0.027275218306783006,0.02796943325800335,0.03228427260695284,0.023830565603384812
62.2317452189223,0.03524533781323254,0.024964768080064422,0.027038340709229138,0.027413661950948614,0.028099230648048663,0.03233140251280835,0.024046369894418232
63.37074996270225,0.03520098757549103,0.025143297248283795,0.027168264483511954,0.027536915075098995,0.02821360213062956,0.03236320490808324,0.024246723975582706
64.5255710657846,0.03514181564070296,0.02530590130778171,0.027282509121285922,0.027644423595681093,0.02831201975571105,0.032379183717148714,0.024431039190667546
65.69642459865165,0.035067347836709464,0.02545202626964961,0.02738053713439665,0.02773568178241592,0.02839396079548456,0.03237885525043748,0.024598770426706582
66.88353743530976,0.034977127054254493,0.025581128005999258,0.027461820816293156,0.027810168891666532,0.028458943458863583,0.03236175158802633,0.024749344941159594
68.08713644976532,0.03487071788503781,0.025692685235457667,0.027525869782232294,0.027867373550568446,0.028506445483434235,0.03232739993150629,0.024882243204017263
69.30743771250063,0.03474767896912371,0.02578618719873837,0.027572191642247494,0.027906836811809086,0.028535990019950167,0.03227537469365465,0.02499692633155532
70.54467890104617,0.0346075929674193,0.02586113324922716,0.027600308246416412,0.02792806471555851,0.028547133169608826,0.0322052366365159,0.0250929111641089
71.79909769293243,0.03445009792780579,0.025917066964251032,0.02760977090435398,0.02793062765169273,0.028539433332816156,0.03211659012038576,0.025169699243714108
73.07094256921404,0.034274780672565244,0.02595351768751624,0.027600158969215246,0.027914086406116888,0.028512442299856635,0.03200903719782504,0.025226839293969752
74.36042960037328,0.03408129963112897,0.025970067900492937,0.027571040814920213,0.027878030895392748,0.028465803845082245,0.03188221262924409,0.02526388229806411
75.66782887451298,0.03386931624151258,0.025966308466258723,0.02752203701098571,0.02782208425348161,0.028399075649569696,0.03173578089829465,0.02528039914219291
76.99337806916364,0.033638525848619386,0.02594182817114832,0.0274527834750579,0.02774588484632204,0.028311967768125206,0.031569407043769676,0.025276023726713226
78.33733646890398,0.033388636727996274,0.02589632702135916,0.027362925432817063,0.027649068974505565,0.02820411794739133,0.03138281151949997,0.025250372651253808
79.69994175126453,0.03311939059647091,0.025829425874192284,0.027252165636773924,0.027531375826852562,0.028075245352723207,0.031175719967068784,0.025203123574224825
81.08147480787221,0.03283056476108819,0.025740850755620843,0.027120240848591347,0.027392480392805018,0.02792508993322815,0.03094790664941387,0.0251339823483698
82.48218411978166,0.03252196687189525,0.02563035799150937,0.02696687705675,0.02723220118881854,0.027753385025309267,0.030699156870906946,0.02504266578630013
83.90233977509573,0.03219341991587632,0.02549769808606476,0.026791875825319084,0.02705028104596765,0.027559978536984445,0.03042929557976609,0.024928930162150413
85.3422010583931,0.03184482323914408,0.02534269393080275,0.026595073943651227,0.0268465752543809,0.02734468131128649,0.0301382318879776,0.0247926333963684
86.802070468349,0.03147607543639076,0.025165218978922887,0.026376327728299457,0.026620959234198504,0.027107390342052628,0.029825855574273457,0.024633591926653077
88.28219648601804,0.031087128968758124,0.02496515248695441,0.026135566082127953,0.02637333077794979,0.02684801792111924,0.029492126563022563,0.0244516758132535
89.78288161007536,0.030678004490253506,0.024742437096841662,0.025872699406362255,0.0261036432826534,0.02656654139538129,0.029137020686668593,0.024246866998950692
91.30439052686181,0.030248740563488398,0.024497065689430383,0.025587768096275016,0.02581193238427845,0.02626298385256403,0.02876062665912364,0.024019122682230006
92.84703113681456,0.029799448624930863,0.024229100160749716,0.025280835136904815,0.025498260084420347,0.02593741549287563,0.02836301832012411,0.023768517790052957
94.41108433156063,0.029330290644255293,0.023938639262197223,0.024952014792676374,0.025162719566746226,0.025589962848085,0.027944361536016208,0.0234951330445116
95.99685260977516,0.028841461259426313,0.023625849486504466,0.02460145711536468,0.02480550746286473,0.02522082196442801,0.027504880058213957,0.02319912076579191
97.60463847013335,0.02833325008660653,0.023290942291156833,0.02422941364809452,0.02442684601143083,0.024830219724672403,0.027044843149599887,0.02288070170376182
99.23474441131039,0.02780600182608095,0.022934207035061757,0.02383618717157988,0.024027039989059435,0.024418498760591087,0.026564597552519876,0.0225401734644483
100.88748373550554,0.02726013256926539,0.022556005362283003,0.023422129202067543,0.02360647618929374,0.023986022745709767,0.026064546654479003,0.022177887798176598
102.56316434315609,0.02669611775196883,0.02215679655943029,0.02298768371233979,0.023165602518956985,0.023533262458397947,0.025545180500259772,0.021794276169037965
104.26211574174746,0.026114535788620986,0.021737069568663957,0.022533387839954094,0.022704954396687627,0.023060751388360213,0.0250070901404109,0.021389838861866232
105.98465123347898,0.025516024836354317,0.02129743209305978,0.022059846677209265,0.022225081559168573,0.02256910085385769,0.024450905028297276,0.0209651900247974
107.73110032583611,0.024901309822752522,0.020838530885080517,0.021567732754035132,0.021726738701604843,0.022059028971987443,0.02387734546461066,0.020520966561619777
109.50179792806637,0.024271201864642166,0.02036116026335258,0.02105779870009121,0.021210668135817855,0.021531304287351317,0.023287236799216595,0.020057958721696124
111.29707894941727,0.02362661436957872,0.019866177079656298,0.020530953533921953,0.020677745929476334,0.020986823820081196,0.022681506862481982,0.019577004280035906
113.1172837008984,0.022968568155255577,0.019354514575487064,0.019988135041464315,0.020128943647469782,0.02042655011058601,0.022061159944805685,0.0190790551026449
114.96275789528141,0.022298148215600604,0.018827242172951526,0.01943041037254859,0.019565309063811296,0.01985158976052045,0.021427294805026503,0.018565162566658827
116.83385264709999,0.021616614023189436,0.01828550066905562,0.018858927834796042,0.01898804549969906,0.019263098433909092,0.020781160189580893,0.01803648928742012
118.73092987441193,0.020925232455665046,0.0177305813539891,0.018274991779524727,0.018398408811393704,0.018662401758755033,0.020124050504405796,0.017494296957707715
120.65434069175095,0.02022549085895027,0.01716383926211447,0.01767997401099235,0.017797797036003298,0.01805087117608798,0.019457434422127617,0.01693993976668031
122.60445241893689,0.01951890825491348,0.016586766584186736,0.017075373358526966,0.017187729556502142,0.0174300186667064,0.018782838403852264,0.01637491016825684
124.58164317931374,0.01880717005072612,0.01600096292246561,0.01646278951792733,0.01656979150488497,0.016801542647086252,0.018101955572770872,0.01580080306452274
126.58628569446343,0.01809206133378821,0.015408154976065971,0.01584401408885368,0.01594573642703627,0.01616712736039281,0.017416574043840886,0.01521934602623407
128.61875808772993,0.017375538018108445,0.014810170287089825,0.01522077562274034,0.015317427913850885,0.015528685607665332,0.01672861286370467,0.01463236163428862
130.67944388421927,0.016659589064208488,0.014208957574176409,0.014595203952225444,0.014686863212199324,0.01488817566918939,0.01604006512913198,0.01404178005481415
132.76874281432364,0.015946377193328143,0.01360665858876228,0.013969319901756004,0.014056108186879655,0.014247762222456127,0.015353208537665225,0.013449739999341041
134.88704920667325,0.015238221679299177,0.013005433833047178,0.01334534347190002,0.013427435338976931,0.013609693560298975,0.01467021374865692,0.012858382833784912
137.03476279166023,0.014537587104114761,0.01240759399700934,0.012725638058304112,0.012803216885279337,0.012976314169989647,0.013993614909916038,0.012270130380890162
139.21229410320095,0.01384698693324489,0.011815659305206734,0.01211268818911411,0.012185857396269158,0.012350147220963078,0.013325885838362589,0.011687263325762335
141.42005637609276,0.013169096086867844,0.011232142849911635,0.011509095350701253,0.011578038610354075,0.011733808761840348,0.012669725802948532,0.011112489703428905
143.65847094777604,0.012506752304769412,0.010659816228781233,0.010917540372002574,0.010982460264049863,0.011130031411415513,0.012027952177675872,0.010548445912482139
145.92796455745335,0.01186288612109238,0.010101374757349514,0.010340927105879506,0.010401951033723185,0.010541723560581895,0.011403478960061742,0.009997903486600323
148.22896394432712,0.011240511846919515,0.009559804202805272,0.009782123588363873,0.009839472884534971,0.00997177595330637,0.010799341990606264,0.009463829170492813
150.56190935200502,0.010642767405941967,0.009038143879170657,0.009244210838034433,0.009298121888049352,0.009423346530216321,0.010218660842208642,0.008949197827131054
152.9272437249757,0.010072984201895833,0.008539452588360922,0.008730334026418601,0.008780949853956955,0.008899576902143241,0.009664691683885956,0.008457089898095675
155.3254181103709,0.009534445827404493,0.008066912262046961,0.008243702498629027,0.008291289395310951,0.008403679407217748,0.009140793003681816,0.007990666344870157
157.7568862562034,0.009030592318284817,0.0076238272154519416,0.007787586476046171,0.007832349283813721,0.007939041075608139,0.008650325023316629,0.007553176608659771
160.22211406445058,0.008564899283814584,0.007213421206074254,0.007365385890481785,0.0074075478525561225,0.007508977695708396,0.008196724475464842,0.007147892164711577
162.72156473620885,0.00814088125025603,0.0068390798235132165,0.006980357563553283,0.0070202484292726216,0.007116938442455274,0.0077835438508372275,0.0067781499030804375
165.25571767786073,0.007762066024790663,0.006504158292781068,0.006636056754936638,0.0066738457978463925,0.006766350545442228,0.00741428865945107,0.006447273079940897
167.8250536462293,0.007432037659112844,0.006211954066210964,0.006335718855877103,0.006371741228361342,0.006460645143535824,0.007092451902019559,0.006158580955980204
170.43006015034018,0.007154316516161923,0.005965771864559262,0.006082785941333382,0.006117314065563229,0.006203168299732502,0.006821515252544695,0.005915359049540761
173.0712334770823,0.0069323996432515324,0.005768874607476697,0.005880506724862143,0.005913859628227437,0.005997289916487411,0.006604988356625259,0.005720792872666374
175.74907497749663,0.006769620142440003,0.00562433972096586,0.005732085651483277,0.005764550687430751,0.00584624053157285,0.006446184595906633,0.005577977349846317
178.46409410526712,0.006669293651687736,0.00553521933683476,0.005640595099697301,0.005672517856916464,0.005753116032516397,0.006348261497832412,0.005489908494380407
181.216807005616,0.0066345602399442115,0.005504385597527254,0.005608890817609162,0.005640641209135496,0.005720885548870225,0.006314380456468586,0.0054594463051231


==> figdata/pipe/retau_180_les_r1.2_long/hom_trms_profile_Pr_0.71.csv <==
y+,IF_0,K0.25_L1.0_0,K1.0_L0.5_0,K1.0_L1.0_0,K1.0_L2.0_0,K4.0_L1.0_0,MBC_0
-36.230415970335,,0.09484609106070097,0.05815397388408184,0.13130241917666,0.27172838381803177,1.0234018584830764,
-34.7030139453677,,0.09470598828349201,0.058189051521304776,0.13142313150172416,0.2719579978065633,1.0243001786789971,
-33.232289605285736,,0.09430929011953412,0.05827827971077613,0.13177498579355762,0.27261690323394944,1.0268556267341507,
-31.816125369792193,,0.09368812942290836,0.05844811261405048,0.1323726194565989,0.2736941713996055,1.0309665434640076,
-30.452511698401253,,0.09287687269392844,0.058713075242983526,0.1332333150674622,0.27519349726602366,1.036563797566809,
-29.139482266551507,,0.09190321802909902,0.059116958660440685,0.134395593928385,0.27712729880650533,1.0435924518861146,
-27.87517878949262,,0.09079628152575187,0.059661529115737556,0.1358898473853097,0.2795140425685778,1.052017538157416,
-26.65776459043646,,0.0895801216960994,0.06039952466525632,0.13776167716134716,0.2823745294356339,1.0618191673141764,
-25.48553264036819,,0.08827883312949796,0.061347714910692214,0.14004748001283016,0.2857325236388389,1.072978172392107,
-24.35679751823517,,0.08691765376786731,0.06254241341674807,0.14279096512740427,0.2896110285781984,1.0854859556380763,
-23.269938626871408,,0.08551745102260172,0.06402361909836418,0.14602917334304868,0.2940319356134039,1.0993313365384174,
-22.223400192997552,,0.08409756666354137,0.06580533911329091,0.14979881681551221,0.2990152296093629,1.114505473480452,
-21.21569126722089,,0.0826728520295058,0.0679226222128641,0.15413466408401952,0.3045788286031513,1.1309976862173166,
-20.245385724035344,,0.08126303721278273,0.07040538624830794,0.15907053339107033,0.31073850594844116,1.1487972270250852,
-19.311057437934846,,0.07988555978522026,0.0732929171473943,0.1646390248838576,0.31750718035960074,1.1678929669586167,
-18.411409931186597,,0.07854997827716946,0.07659891121006655,0.17086619202624148,0.3248945183690169,1.1882654433765503,
-17.5451467260578,,0.07726956174323239,0.08035186255695963,0.1777785577487174,0.33290703867050375,1.2098924527711925,
-16.711014560740097,,0.07605902141889422,0.08459187211905526,0.18540429964409424,0.34155021633806226,1.2327557449493591,
-15.907824997311751,,0.07493062060543458,0.08936009124187744,0.19376838515646852,0.35082637805479233,1.2568298532734852,
-15.134432813775463,,0.07389527785552849,0.094681435462736,0.20289159459283132,0.36073449753610853,1.2820843993029012,
-14.38975761202057,,0.07296044103582164,0.10058590028098661,0.21279472869219593,0.37127100446838224,1.30848475915596,
-13.6726973859742,,0.07213690950658719,0.10711213598188751,0.22349586617305292,0.3824304813817783,1.335994221137525,
-12.982236561412329,,0.07143311147736585,0.11429397206820362,0.23501427118228435,0.394205187557177,1.3645742524903501,
-12.317402780035358,,0.07085969123984037,0.12217892741812733,0.2473665002240426,0.40658582285611783,1.394185028184191,
-11.677223683543694,,0.07042571078314179,0.13081267380602088,0.26057000221555476,0.4195609547746263,1.4247831337915535,
-11.060791737524383,,0.07014202838634755,0.1402421765815752,0.2746385168655125,0.43311724593796824,1.4563229145243,
-10.467242623488891,,0.07001661424436516,0.15051404408831778,0.2895850641452269,0.4472393934687116,1.4887560947041614,
-9.895733630910906,,0.07005813178295159,0.16167538841750057,0.30541923013406397,0.4619103595302528,1.522031252141434,
-9.345400441301894,,0.07027519778511195,0.17377450611384226,0.32215000936184657,0.47711160756263554,1.5560955484534955,
-8.815508383946609,,0.07067779773883522,0.18686554782524512,0.33978477373292004,0.4928234434050268,1.590896258477514,
-8.30525796424316,,0.07127767726421415,0.20101298987277177,0.3583311012742019,0.5090252624681048,1.6263803587396255,
-7.813936119438506,,0.07211615447054502,0.2163001403985182,0.37779616839175284,0.5256957019836338,1.6624966790783553,
-7.340851394741829,,0.07310776414488276,0.23272779928234721,0.39817751705212284,0.5428107707620139,1.699186034068274,
-6.8853339433245155,,0.07434094211053939,0.25040678604399225,0.4194784709201263,0.5603468019392579,1.7363937344113245,
-6.4466923103957425,,0.07589031752208068,0.2694369579679741,0.4416990308878634,0.5782790937095316,1.774064632765248,
-6.024343080975752,,0.07772706709137073,0.28986741277449485,0.4648349156102132,0.5965821501770228,1.8121431798170693,
-5.617659624160361,,0.0798237822358696,0.31174776187840986,0.4888802152740657,0.6152299160494221,1.8505742342406546,
-5.226058524969812,,0.08218490326023221,0.33514912520369977,0.5138274039609304,0.6341958645710555,1.8893032197035045,
-4.848999584348773,,0.08484404020102419,0.360158408395845,0.5396674207843503,0.6534532004123361,1.9282764275538593,
-4.485920995279701,,0.08785077848813955,0.38687204533455916,0.566389496943289,0.672974838997276,1.967440751335792,
-4.136304166669476,,0.09125736012286507,0.41538859633663217,0.5939806668997946,0.6927335476140333,2.006744421237768,
-3.7996737233494096,,0.09511054168299378,0.4458047028569638,0.6224256623625604,0.7127020694025575,2.0461366870223783,
-3.4755326821885957,,0.09944901073629449,0.4782129699829978,0.6517070786582959,0.7328531868923188,2.0855681691745005,
-3.1634056680183433,,0.10430523689012294,0.5127045766295654,0.6818053200725723,0.7531598200109709,2.124990897643934,
-2.8628821295566005,,0.10971053821782975,0.5493702609747353,0.7126986995147291,0.7735951263545972,2.164358432672751,
-2.5734866916346766,,0.11570162625176766,0.5883043488586996,0.744363753870133,0.7941326069860765,2.203626038539987,
-2.294830410932733,,0.12232717217248992,0.6296065455642706,0.7767752167277476,0.814746173830688,2.242750673119834,
-2.0265243441309315,,0.12965356977964476,0.6733841350680795,0.8099062121683905,0.8354102284633032,2.281691092258371,
-1.76815793994722,,0.13776905426328553,0.7197528032242667,0.8437283719780326,0.8560997399667237,2.320407901401751,
-1.5193854709861874,,0.1467861687826414,0.7688360252345764,0.8782118171579009,0.8767903061027797,2.358863646945973,
-1.2798612098524214,,0.15684215103116994,0.8207637749355869,0.9133252849965028,0.8974582161793978,2.3970227816147047,
-1.049196213226084,,0.168097749348694,0.8756703817056187,0.9490360891697421,0.9180804987509572,2.4348517313508804,
-0.8271095775984026,,0.1807344392534219,0.9336913821565519,0.9853101788360519,0.9386349772349776,2.4723188738716098,
-0.6132555755739658,,0.19495055256301766,0.9949602257219072,1.0221121233253982,0.9591002924454104,2.5093945755242895,
-0.4073316956817882,,0.2109565477662837,1.0596046410292503,1.0594051888530327,0.9794559588588114,2.546051157767616,
-0.20903542645088424,,0.22896980374538697,1.1277430399406068,1.097151334223145,0.999682380907105,2.582262894342941,
-0.01810747233469516,,0.24920922877518156,1.1994810712500692,1.1353113179657217,1.0197608825071824,2.6180059813922254,
0.018118276315801783,4.937461372531678,0.2534312262565275,1.2102123569309602,1.1427489036942517,1.0255704944125028,2.624871834029972,1.5668182029490927e-05
0.2933929109313734,4.938346323029897,0.29031905009658177,1.2670365425380659,1.2016166637388466,1.0868566656523446,2.6781663536662665,0.006563909341475921
0.5725029588397951,4.941131217396581,0.3362614636187978,1.3291904175154827,1.265848155052074,1.1537008987294965,2.7344532375145065,0.02522429567811972
0.8554808319843868,4.945854750656409,0.39172630154795757,1.3970828251510687,1.3358459164157062,1.2264895998715621,2.793943162138205,0.05645810080313205
1.1423913542517883,4.952768525380568,0.4572388124122776,1.4712156315103877,1.4121052633409594,1.3057011996816916,2.8569948456751515,0.10076969759538312
1.4332777415664257,4.962285948012905,0.5333345907475682,1.5521371121018062,1.4951677518256377,1.3918596746110092,2.9240674341090727,0.15865835929088137
1.7282156217960458,4.974933048280901,0.6205161705403377,1.6403985784151207,1.5855778190280636,1.4854913693350753,2.9956754485344086,0.23057394880355986
2.0272374068839683,4.991302076087375,0.7192140868421327,1.7365149704161245,1.6838434924832835,1.587085760875175,3.072347240371465,0.3168772585570303
2.3304187246979393,5.012008747335235,0.8297531900763012,1.8409302240681427,1.790401786064632,1.6970610834529636,3.1545873998740537,0.4178059900341443
2.6378027911623856,5.037653547385453,0.9523247358501925,1.9539878900504597,1.905589346317246,1.8157350735147346,3.242844077269869,0.5334467510349568
2.949454430163947,5.068787920078126,1.0869648875304854,2.075907464406908,2.0296189440952817,1.9433016131824383,3.3374812149998827,0.663713874846368
3.265427661608156,5.105885511179129,1.233539666333543,2.206766811444202,2.1625618410288476,2.0798132805425773,3.438756453968871,0.808335134427917
3.5857981133627597,5.1493189120302505,1.391736825148398,2.3464906382398567,2.3043364143794194,2.225170174560558,3.54680459032688,0.9668446553466096
3.910609001352184,5.199342085785946,1.561064043496802,2.4948451098288116,2.4547029502184454,2.3791146892109825,3.6616267849440263,1.1385828700328435
4.239935953444176,5.256078178329683,1.7408537391452057,2.651438261664794,2.6132636450250377,2.5412321643997635,3.7830851162619137,1.322703240422492
4.573832989544267,5.319512954008735,1.930273341336959,2.8157254580955673,2.779468778879581,2.7109565191888256,3.9109023547227775,1.51818505671821
4.9123649335390995,5.389492903724833,2.1283408635010006,2.9870199811904024,2.95262691456338,2.8875811316710003,4.044666424438541,1.7238518223312036
5.255596609315311,5.46572828086656,2.3339443450273563,3.1645071678864602,3.131919136806172,3.0702731291791556,4.183838368841821,1.9383940664433459
5.603592840759542,5.547800025067566,2.5458648895065683,3.3472616222300227,3.3164165675632993,3.2580907976404605,4.327764624251025,2.1603955816503904
5.956418451758433,5.635170166971235,2.762801483839048,3.5342670208184552,3.505099736807405,3.4500035547448396,4.475690705597953,2.3883621234011434
6.314149070179728,5.727194874132233,2.983396853055285,3.724436765950302,3.696879716646702,3.6449125456760076,4.62677790851904,2.6207510320509693
6.676849519910069,5.823140493338565,3.206263985284019,3.9166357242183665,3.890619663149913,3.841672526822447,4.7801207993826225,2.8560004887251083
7.044573820854988,5.922201150471917,3.4300113132698113,4.109702123721268,4.08515635526918,4.039113848078541,4.934765704458604,3.0925582003357674
7.417408404863338,6.02351869022487,3.6532670885338754,4.302468965759971,4.27932260745816,4.236064132436362,5.089731734198812,3.3289073400304754
7.79541809582176,6.1262041401198895,3.8747022208612765,4.49378691347226,4.471968987094245,4.431370211426674,5.24403119133777,3.5635899042368613
8.178678521597998,6.22936248584743,4.093051584087936,4.682547004387939,4.6619871236393,4.623921544946273,5.396694625241163,3.7952264211410935
8.567254506078694,6.332121127388315,4.307135035330006,4.867706569511522,4.848335559416689,4.812675833755483,5.546799089167382,4.022532643497255
8.9612324811127,6.433662679221545,4.515878259022964,5.048320281681683,5.030069764884279,4.996688400385817,5.693501667063566,4.244331932724785
9.360677270586656,6.533167985563658,4.718265408283191,5.223482767291793,5.206286430978043,5.175057023195609,5.835980215106877,4.459515797862219
9.765664502368308,6.629959622498554,4.913525358269388,5.392473299599357,5.376266894467341,5.347065389756338,5.973560559130094,4.667271396936131
10.176280608306508,6.723341274333776,5.100883705332694,5.554581704055933,5.539303127999779,5.5120084250679495,6.105575363715221,4.8667640933283405
10.592590412287898,6.812585941027388,5.2795931567697085,5.709100008500874,5.694689996333404,5.6691846961578385,6.231338764656075,5.057205034080729
11.01468034616133,6.897090124274675,5.449070783265323,5.855469367079381,5.841871217716695,5.8180417314797515,6.350299967793703,5.2379793409352615
11.442636841775654,6.976356763805405,5.608873983260069,5.993258520713164,5.980418252723743,5.958155662682927,6.46202360787475,5.408622186995298
11.876524723017514,7.049978778691597,5.758681557637501,6.122145186556237,6.110011589943898,6.089211901965531,6.566172231049924,5.56879740616805
12.316452029697976,7.117627138393048,5.898274502477181,6.241900170833473,6.230425013846168,6.210989289855127,6.6624924067041595,5.718278456696425
12.76247278172257,7.179041210521872,6.027523121610593,6.352374624327235,6.341512503981246,6.323346759025685,6.750803355324909,5.8569333918422775
13.214695018902365,7.2340197540500775,6.146373807172125,6.453488923772741,6.443197256894857,6.426212715448849,6.830986982031884,5.984711453717846
13.673194369105104,7.282416041264017,6.254839068426015,6.545224564723784,6.535463209456325,6.519576897713814,6.9029816280733725,6.101633061689146
14.138046460198538,7.324134066029324,6.352990508766193,6.6276173513452665,6.618349079948766,6.603482742055087,6.9667759945968175,6.207780231592389
14.609370135974837,7.359123621510586,6.440952204052492,6.700752541563331,6.691942709664068,6.678023203817844,7.022406005816366,6.303291167800108
15.08723022032064,7.38738109113579,6.518897012575671,6.7647608860671475,6.756377553374299,6.743335901272283,7.0699507023870005,6.388353824526834
15.571723949065909,7.408946822388514,6.587042119048706,6.81981804228955,6.811830878115501,6.799604880090752,7.109533247973849,6.46320326073597
16.062937754059494,7.423905841944217,6.6456478172622395,6.866139964680771,6.858521391432878,6.84705156865461,7.141318183198036,6.528117133063792
16.560979675112463,7.432373180116885,6.695000448508599,6.903969166216828,6.8966947059624335,6.885925776641728,7.165495824791128,6.583401993937674
17.06593614407367,7.434503143727582,6.735422836651204,6.933586797077396,6.926631546598223,6.9165138688075025,7.182295138793735,6.629399293197631
17.577904396773075,7.430484615314425,6.7672668071011035,6.955300764223054,6.9486440361019275,6.939129757611623,7.191975703543874,6.6664804312212755
18.09697086505953,7.420537012787784,6.790904999382557,6.969443404514233,6.9630651771650545,6.9541118975894065,7.1948214502045245,6.695038201675237
18.6232543927252,7.404901916783968,6.806728862704299,6.9763667023270886,6.970248472596082,6.961816169882859,7.191137243022438,6.715481790036963
19.156841411618952,7.383840137202797,6.815140951820792,6.976434184082775,6.970559370363011,6.962611802944937,7.181243836467854,6.728232720360447
19.697829157570737,7.357624743054653,6.816547340955146,6.97001642444128,6.964369490174328,6.956872152436124,7.165468324511995,6.733713947820636
20.24633647437273,7.326533645147734,6.811354782470258,6.957484777175972,6.952050291254135,6.944973619311944,7.144142831499364,6.732349388853931
20.802460597854886,7.290847350305719,6.799962443234772,6.93920526023827,6.933970698950166,6.9272855503853945,7.117594457021451,6.7245546916860945
21.366298763847173,7.250845430404538,6.782760035328807,6.915537372119031,6.91049181266054,6.904171391730592,7.086149354923571,6.710735259088113
21.93796981614176,7.2068060018159406,6.760132153836023,6.886836371093817,6.881967899398747,6.875987839102303,7.050127378411676,6.691289441662913
22.517570990568604,7.159008250148462,6.73245391495592,6.853449806518701,6.848748587716962,6.843087035440331,7.009845265220989,6.666606670887322
23.10522113091988,7.107734708470289,6.700101211697167,6.8157286391338125,6.811184683078888,6.805821403223162,6.965624677619211,6.637074277358247
23.701039080987762,7.053280188770194,6.663449633425705,6.77402559947241,6.7696305140761694,6.764545897344934,6.917791108996066,6.6030814082367755
24.305122076602206,6.995946599503287,6.622882848993543,6.728700260704847,6.724446267558485,6.7196230464522,6.866678913590701,6.565021771944988
24.91758896155539,6.936032818410351,6.578769650224609,6.6801026656859275,6.675982975822058,6.6714038518580185,6.812615142440368,6.523274972052297
25.53855857963948,6.873720279929953,6.5313645535919065,6.628466231080707,6.624472922004886,6.620123974302922,6.755809211135684,6.478105255477761
26.168160578627763,6.80920433722201,6.480926166014081,6.574031803415336,6.570159101472501,6.566026151352337,6.696481655723719,6.429781507653126
26.806492194350195,6.742742506392525,6.427769672626687,6.5170982688014485,6.513339983136399,6.5094098959204105,6.6349122327632415,6.378627643422041
27.45369387856116,6.674573802698133,6.372186980818323,6.457942268496025,6.454293870769862,6.4505545865084954,6.571360279837439,6.324943482371634
28.10987367107173,6.604918803589698,6.314451118610489,6.396821887459009,6.393277761348952,6.389717849098587,6.506067152880377,6.269006555287775
28.775161219655175,6.533990173602194,6.254816959146239,6.333979571221361,6.330535058852743,6.327145767051766,6.4392608893228855,6.211082492545512
29.44969697606589,6.4619726064498115,6.193515631101966,6.269633666110899,6.266285432309135,6.263055113962517,6.37114507661522,6.15140681193975
30.133588980114936,6.389035563846192,6.130755677605954,6.203981398853563,6.20072374342983,6.197645515238443,6.301903739766803,6.0901931663093904
30.826977683556702,6.315346076930483,6.066739453495592,6.1372149663158035,6.134045315492367,6.13110994901023,6.2317173511962025,6.027649823812895
31.52999273416447,6.241046522412906,6.001644135128784,6.0695009917188365,6.0664157386066595,6.063615759317569,6.160741783019989,5.963960249871032
32.242774583692615,6.166267962474327,5.935632285227468,6.000995366355656,5.997989768207858,5.995318237966337,6.089121129352848,5.89929044075999
32.965442075933325,6.091134858897492,5.868856478026303,5.931838926192967,5.928911805175104,5.926361364157696,6.016988291089558,5.833796658830404
33.698146466622084,6.015780931984776,5.801476290476667,5.86218710137443,5.859334961239096,5.856899253136105,5.9444894676473305,5.76764271992535
34.44102820751328,5.940292804866384,5.733601634146693,5.792141750904825,5.789361248433137,5.787034191715031,5.871719168031876,5.700941725923527
35.19421694638018,5.8647526741656675,5.665339769501219,5.721803861239269,5.719092553212918,5.716868834778672,5.798770403067575,5.633804541741627
35.9578639389583,5.789245739021824,5.596793685151634,5.6512713329073385,5.648625924370646,5.646500225367499,5.725734065987787,5.566336764797707
36.73210963700201,5.713849550974281,5.528060556164401,5.580634321706748,5.578053322090952,5.576020650096731,5.652695195539135,5.498637745563503
37.51710529624681,5.638635908188549,5.459229154518752,5.509979027647836,5.507459671666618,5.505514654805382,5.579732484858759,5.430798617619645
38.31301297640929,5.56367900412036,5.390388867491665,5.439388680940368,5.436929494342965,5.435068579695692,5.506926850021771,5.362911829968342
39.119951521281635,5.4890425665660265,5.321618537903774,5.368940230474308,5.366538287540878,5.3647575252566195,5.434347903233423,5.295058674364724
39.93810459854265,5.414785296164795,5.252989691569998,5.298699237026481,5.296352341925827,5.294647600470859,5.36205829886288,5.227310598625954
40.76761265994672,5.340974459529187,5.184583654423198,5.2287433634132015,5.226450303000181,5.224818405517192,5.29013122033733,5.1597505527633745
41.60863776521045,5.267657646984648,5.116456098897959,5.159127190935418,5.156886998747084,5.155322868667646,5.218617350771471,5.092439079466854
42.461341974050434,5.1948812519846355,5.048667834866529,5.089907411795719,5.08771674888731,5.08621929576943,5.1475701232660755,5.025436152323453
43.32588734618328,5.122705460608925,4.981286913734237,5.021148931515422,5.01900760427925,5.01757408534477,5.077052386131483,4.958811377324455
44.20242513734447,5.051125429132013,4.914319995681136,4.952855941149091,4.950762651485014,4.949389032041345,5.007062554218575,4.8925728979328635
45.09113901521282,4.979889454293208,4.847530735133448,4.884787725485548,4.8827409655144365,4.881425812610592,4.937355191540663,4.8264877098147005
45.992191039504924,4.909145881842529,4.7810692204629435,4.817093763068169,4.81509160987329,4.813832292077811,4.868080363975094,4.760705534813664
46.9057540739185,4.839012162645668,4.715059376939117,4.7498972277689,4.747938209127913,4.746733318803372,4.7993576528880135,4.695351254530429
47.831990178170145,4.769572214168103,4.649590290708553,4.683283476699812,4.681367357078742,4.680214310777976,4.731271491216637,4.630514330813882
48.77109382391977,4.700879476755363,4.58472192669792,4.617312130489849,4.61543786824156,4.614334133471174,4.663880460617149,4.5662557283174845
49.723237874865085,4.632976026912797,4.52050206330319,4.552029574175083,4.550195790243708,4.549139779950307,4.597227812105236,4.502625349134637
50.6885951947038,4.565865615658903,4.456942353882832,4.4874458524947825,4.485649919191724,4.484640172792038,4.531320499021581,4.439632369343773
51.66736025509583,4.4995419342583896,4.3940399812983335,4.423556151243225,4.421797688035362,4.420833377475026,4.466152786370254,4.377279459604072
52.65971672371998,4.43396755317543,4.33176753286232,4.360330743958634,4.358609565212092,4.357687714636093,4.4016924426057145,4.31553826116718
53.66583746427397,4.369127813834432,4.270114693707137,4.297757318944864,4.2960718981389485,4.295191580818853,4.337924348903964,4.254397770065162
54.68593855637993,4.304999297607928,4.209063824237416,4.235818228118984,4.23416733233131,4.233326627049073,4.274829106730566,4.193842643503377
55.72020366771667,4.241562401536064,4.148599374533808,4.174495706605868,4.172878538427063,4.172076986577598,4.212388576657505,4.133858106633755
56.76881646596299,4.178815657776683,4.088725171972687,4.1137933800612405,4.112208233657789,4.111444469929155,4.150602934092418,4.074448310184066
57.83199303074104,4.116724501273797,4.029409155309491,4.05367576391387,4.05212323024906,4.051396217460518,4.089438408704997,4.015581532793574
58.90993863769184,4.055256123664522,3.9706238323683656,3.994117121225266,3.992595566084327,3.9919042001994955,4.028865304871538,3.9572323102957996
60.0028369544942,3.9943804310993336,3.9123422456644414,3.9350864899339437,3.933595309014343,3.9329388183572993,3.9688537434530673,3.8993718103243555
61.110914864751365,3.934073782008452,3.8545424652016087,3.8765649241236213,3.875103119577962,3.8744807024155508,3.9093799306878423,3.8419811011260117
62.234377644104356,3.8743371384390115,3.7972287875512363,3.818552151714452,3.8171201565722948,3.8165302135695947,3.8504478056541367,3.7850635998307918
63.373430568194195,3.8151628942052875,3.7403968063766824,3.7610458210346804,3.7596422385266353,3.75908442209385,3.7920504929329315,3.7286147208021965
64.52830052062413,3.7564882181117727,3.6839862032703383,3.7039822645962643,3.7026079556864357,3.702082279154689,3.7341254313934087,3.6725745115687016
65.69920358101629,3.6983313761530097,3.6280167306528335,3.6473833819853785,3.6460359844052963,3.6455406649749977,3.676692509057056,3.616964539199796
66.88636663297392,3.6406871547531248,3.572486031202169,3.5912451016397,3.589924439232685,3.5894600625626323,3.61974706172942,3.561781069731442
68.09001656010024,3.5835446977015626,3.5173839956958313,3.5355563757620057,3.534262827299229,3.5338279455660997,3.5632791782769515,3.5070150656387638
69.31036944201739,3.5269442855531623,3.462753958843625,3.480360796174618,3.4790934866328995,3.4786867891092887,3.5073296176867137,3.4527101675077154
70.54766296630973,3.4709144498909548,3.4086240500520972,3.425685706385076,3.4244443597356127,3.4240680221302573,3.4519279213048963,3.3988933607702894
71.80213482056159,3.4155260864270907,3.355065567180553,3.371603147550874,3.3703871816147637,3.370038205145507,3.397144699135725,3.345637429721259
73.07403349633844,3.360823440110184,3.3021235209417146,3.318156988014479,3.316966212530986,3.3166450792834206,3.343023123497292,3.292985054377356
74.3635750732624,3.3064595216485353,3.249456573718165,3.265005555169959,3.2638392841013997,3.263545616084297,3.2892204344118445,3.240597243208533
75.67102965086112,3.2524390563473156,3.1970722264171507,3.212155192717378,3.2110128925100194,3.2107468899577047,3.2357419859324272,3.1884820015160567
76.99663491671897,3.1988520670439904,3.1450595525000056,3.159694331940145,3.158575798412225,3.158336507634661,3.182674555098755,3.136729747963127
78.3406501663825,3.1457251250552027,3.0934490306465365,3.1076520454432837,3.1065570139430916,3.1063445290630067,3.130050588840201,3.0853666164236073
79.70331308743606,3.09310880233577,3.0422889682583785,3.056078363080676,3.0550067119015303,3.0548205418189758,3.0779160871501072,3.0344458506600476
81.08490458338842,3.0409894883659043,2.9915714381580165,3.004963875899653,3.003915439640136,3.0037530950870983,3.0262619181548374,2.9839576961570753
82.48567314580502,2.9893473298357813,2.941277663061354,2.9542869936647276,2.953260922985724,2.953124205910226,2.975065515305118,2.933884185846945
83.90588887421355,2.9381585899199156,2.8913883012069284,2.904029054991495,2.9030244939372762,2.9029118735887054,2.9243066967839453,2.8842056346034175
85.34581106416054,2.8873800240839667,2.8418607932587516,2.8541481173808037,2.853163220634763,2.8530754428661234,2.8739418429856625,2.8348817071422783
86.805742227117,2.8370004852868185,2.7926898987693334,2.80463468104504,2.8036711652610147,2.803607066912429,2.823961947007918,2.7859071952789844
88.28593085464837,2.786978756418259,2.743833913814518,2.7554495269558186,2.7545064311494043,2.7544652963716807,2.7743262618258266,2.7372416332345706
89.78667945822563,2.7372853881723382,2.695265726901428,2.70656349979042,2.705639920408983,2.705622054244962,2.725003059166888,2.688855923041435
91.30825273538592,2.6879146207534843,2.646980479079153,2.6579720297409537,2.657068892047913,2.657073172235594,2.6759926494763238,2.6407465064658786
92.85095859959074,2.638845137379574,2.598958408641455,2.609655383518301,2.6087713334828497,2.6087980328150326,2.6272698507334633,2.5928945594307207
94.41507795434889,2.590039680676725,2.5511619656493347,2.56157527955529,2.5607104346233367,2.560760063383909,2.5787981225441765,2.5452625238301145
96.00091331113134,2.541501227518619,2.503596908477253,2.5137376071866746,2.5128919102229434,2.5129621841338645,2.5305824915582327,2.4978544802937463
97.60876718140909,2.4932059137232754,2.456238315350909,2.4661174796408054,2.4652906134858723,2.4653819606343363,2.482599345343007,2.450646944130268
99.2389420766531,2.4451551753698952,2.4090892606694463,2.418717960162052,2.417908121905511,2.4180204192201895,2.4348488750412014,2.403644155040538
100.8917513123155,2.397405917153889,2.362208566784003,2.371596524096986,2.3708047334357567,2.3709375837591478,2.3873901266390516,2.35690347927491
102.5675028018578,2.350010265974098,2.3156497856860834,2.324804488321644,2.3240307841645467,2.3241834901370626,2.340273695418949,2.310479040000616
104.26652606670376,2.3031051018492623,2.2695473190385616,2.2784809495295537,2.2777236066714845,2.2778960496720497,2.2936393974802316,2.264504972983894
105.98913442230547,2.256735353584784,2.223947107427333,2.2326676274030706,2.231927370266003,2.2321196104188163,2.2475299235824124,2.2190270121926754
107.73565739008669,2.2105537312053305,2.178502576936814,2.1870203835324573,2.1862970470587384,2.18650892859518,2.2015978099469753,2.173701003287666
109.5064298934617,2.1646676750422063,2.1333225161831946,2.1416479239984736,2.1409405369818235,2.1411714319294903,2.155954324429059,2.128634640153989
111.30178685584484,2.1192134885269853,2.0885421698693833,2.096683450835768,2.095992601073723,2.0962432061311493,2.1107317445554967,2.083963166639102
113.12206860264095,2.0742832004914757,2.044255298890905,2.052221918937726,2.051546166529509,2.0518170114756624,2.066024658443451,2.03977963349803
114.96762086124544,2.0299166320541944,2.00049869293274,2.008301216983189,2.007640316582888,2.007930911506078,2.02187113256824,1.9961235139314966
116.83879476104428,1.9861384296443905,1.9573024388141453,1.9649503504452448,1.9643033484889407,1.9646134038417367,1.9782983154376392,1.9530206505574446
118.73595223540454,1.9429663718482113,1.9146822416838662,1.9221826355782317,1.921550469359308,1.9218809931170304,1.9353207340102079,1.9104894656722362
120.6594444137122,1.900404179528428,1.872647635461032,1.8800092435395244,1.879390786791363,1.8797402145335258,1.8929477529442187,1.868538784679961
122.60963863132486,1.8584644678623752,1.8312080475734143,1.8384378178075422,1.837833434070191,1.8382004365501865,1.8511861010135244,1.827176965815878
124.58691302758126,1.817151456835573,1.7903729883606037,1.7974783878986398,1.796886441000901,1.7972742135473028,1.8100447316286938,1.7864153248493733
126.59164033982958,1.7764849658018922,1.7501621059505628,1.7571496714171129,1.7565712043973793,1.7569769157355328,1.7695434486090789,1.7462732166854085
128.62419870740857,1.7365072993015875,1.7106187120964902,1.717493729295527,1.7169293147115023,1.7173546431086746,1.7297226480161327,1.706796093289595
130.68497167164747,1.6972475251635282,1.6717728210408536,1.67854182881947,1.6779896911236538,1.6784337320513896,1.6906131532914315,1.6680114660706482
132.77435897984728,1.658751218120551,1.633670608333769,1.6403392643031007,1.6397995900645725,1.6402629465808019,1.6522608881895,1.6299685312624808
134.89275497731836,1.6210760241979663,1.5963695742090496,1.6029430658052364,1.6024158337658956,1.602897729821474,1.6147218088945707,1.5927228782379146
137.04055941136164,1.584306517431735,1.559955758462492,1.566439229674144,1.565923844244898,1.5664244245734962,1.5780829927640814,1.5563604012165702
139.21818283325922,1.5485795656449017,1.5245631419409922,1.5309623419583265,1.5304586644032685,1.5309771527147993,1.542478595781427,1.5210174497079316
141.42603849528837,1.5141579886890182,1.4904572868964823,1.496776447170442,1.4962834532651859,1.4968199491068621,1.5081729770932417,1.4869562137727452
143.6645477527123,1.4808522891510052,1.4574502463264718,1.463693450571527,1.4632107584413365,1.4637638724478421,1.474976225250301,1.4539915086564446
145.9341373627847,1.4486579103435089,1.4255399886699645,1.4317088670382971,1.4312360002442281,1.431804310496815,1.4428838038378513,1.422121524872617
148.23523408275926,1.4178724330524757,1.395025743721954,1.401122123880221,1.4006588115916894,1.4012403269484504,1.4121942621380745,1.3916428713355218
150.56827817486612,1.3886978701550663,1.366107676813403,1.3721352477358324,1.3716787517890423,1.3722732094687962,1.38310903294631,1.3627601613690774
152.93371260233062,1.361272041433791,1.3389238994213606,1.344885171482939,1.3444364417168289,1.3450418747998658,1.3557670333887244,1.3356092260727772
155.33198843136395,1.3356991255053987,1.3135756743475633,1.3194745383570232,1.319033504122363,1.3196468876236693,1.3302687882824704,1.3102938231545895
157.76355942917263,1.312062415800544,1.2901500255207896,1.295989905077521,1.2955553018540296,1.296175658923061,1.3067024593125336,1.2868987194494272
160.22889151744184,1.2904484854553215,1.2687338449718952,1.2745155773418755,1.274085766798576,1.2747123996603953,1.2851513595061659,1.265510223409878
162.72844791686157,1.270948874401256,1.2494154815712746,1.255144703101214,1.2547207327740102,1.2553511373305462,1.2657081829473373,1.2462212271027293
165.26270805409337,1.253667259923494,1.2322993220956613,1.2379800142422175,1.2375609526108176,1.2381937433076569,1.2484768466510716,1.229130978141615
167.83215270629654,1.2387140057151864,1.2174913830339915,1.223127819263058,1.2227134842156946,1.2233489732522942,1.2335667090955265,1.2143501375592942
170.43726940311848,1.2261949735136954,1.2050988038882129,1.2106963682160916,1.2102848427763575,1.210920897442233,1.2210839434666114,1.2019790302413833
173.0785544524413,1.2161974200664725,1.195205442021229,1.2007689955890966,1.2003610900457633,1.2009971367625156,1.2111152723217071,1.192104125068802
175.7565092265132,1.2087800366465695,1.1878687109914465,1.1934059057407085,1.1929999640389706,1.1936357025831033,1.2037192895520492,1.1847815458935385
178.47164320056828,1.2039800076954328,1.1831211426164878,1.188641262120594,1.1882345256107987,1.1888701496062362,1.1989324748320036,1.180042434925211
181.22447254166187,1.2018495794178423,1.1810151063602674,1.186525630187218,1.186120648392385,1.1867547239848166,1.1968071188628369,1.1779380312239527


==> figdata/pipe/retau_180_les_r1.2_long/inhom_trms_profile_Pr_0.025.csv <==
y+,IF_2,K0.25_L1.0_2,K1.0_L0.5_2,K1.0_L1.0_2,K1.0_L2.0_2,K4.0_L1.0_2
-36.228883475547285,,0.001132134498574474,0.007697033489530632,0.014440368450528302,0.019225780909680815,0.07681424023846435
-34.701546057501524,,0.001132194142216064,0.007699319234767132,0.014444210046602027,0.019229480805591902,0.07682679798998981
-33.230883926956075,,0.001132650629853525,0.007706503720358767,0.014455134170028769,0.01924010874701976,0.07686234977259736
-31.814779593184646,,0.0011333050923128078,0.007718363632785282,0.014472852265008312,0.01925710695437632,0.07691888886673036
-30.4512236007021,,0.0011344885825233986,0.0077357089150835575,0.01449714717650173,0.019280006652826483,0.07699433556632686
-29.13824970811975,,0.0011360564971255368,0.007759052037998216,0.014527791212547516,0.01930815152107826,0.07708721426066534
-27.873999709290047,,0.0011382923051010579,0.007789244903339068,0.014564901688589963,0.01934123523966491,0.0771958973713708
-26.656637005113662,,0.0011413730098550358,0.007826908120250674,0.014608337639646179,0.019378987046408756,0.07731876952366769
-25.48445463878064,,0.0011452047501850147,0.007873377630775806,0.014658224091552097,0.019420999006071835,0.07745478558461041
-24.355767260529248,,0.0011501072802416377,0.007928766632140196,0.014714451371287447,0.019467104540555655,0.07760241798418943
-23.268954341742432,,0.0011561908430744985,0.007994114303438077,0.014777153254831064,0.019516848703134054,0.07776097322468793
-22.222460174947827,,0.0011634031563878852,0.00806963112453017,0.01484625992431535,0.019569952264326982,0.07792903629730684
-21.214793873817747,,0.0011718255064519555,0.008156247232000209,0.014921744941307989,0.01962620223902977,0.07810570664451089
-20.244529373169186,,0.0011817009124084057,0.00825412476851658,0.015003510740772389,0.019685434909246735,0.0782901019786668
-19.310240607819143,,0.001193052307242284,0.008363637272183505,0.01509144792308831,0.01974744443470101,0.07848141194585294
-18.410631154873975,,0.0012058152213828238,0.00848504248273731,0.015185432279834349,0.019811838774168512,0.07867881088539687
-17.544404591440042,,0.0012202434019299435,0.008618278496978878,0.015285410160923775,0.01987843443571555,0.0788815683388726
-16.71030770872016,,0.0012363345004240698,0.00876361747179521,0.015391039161827963,0.019947090750376244,0.07908890510908545
-15.907152119061822,,0.0012539899947806206,0.00892087514178691,0.015502163850017526,0.020017599207346935,0.07930021137783463
-15.133792648908983,,0.0012733277268463297,0.009090247716113695,0.015618642935544092,0.020089797694435186,0.07951494379589037
-14.389148945850273,,0.0012944630830834308,0.009271130391019062,0.015740197598658242,0.020163402592283334,0.07973235998863759
-13.672119050426101,,0.001317320802417809,0.009463666456396593,0.015866308154482832,0.020238283249439562,0.07995204285554491
-12.98168743136978,,0.0013418282376697907,0.009667396445253058,0.01599713219605858,0.02031430120123152,0.08017347990534299
-12.316881771511081,,0.001368378570304307,0.009882219159837387,0.01613204768931208,0.020391218180276987,0.08039615447046941
-11.676729753679773,,0.001396641548250543,0.010107612553905755,0.016270864052823047,0.020468949150436098,0.08061956550341717
-11.060323881850309,,0.0014266651847814969,0.010343222512223676,0.01641327592625909,0.02054725300502838,0.08084342680250506
-10.466799874093594,,0.0014585479942785052,0.010588835705297062,0.016558923991902234,0.020626070896241123,0.08106724879341147
-9.895315055528762,,0.0014923422205231109,0.010843772435995394,0.016707397012283073,0.020705159056039184,0.08129076024496265
-9.34500514422672,,0.0015279514120453686,0.011107666430004489,0.01685866859872474,0.020784480469320455,0.08151341530205444
-8.81513550054774,,0.0015654433483543887,0.011379924758806217,0.017012209110987265,0.02086386940682747,0.08173518789638254
-8.304906663707408,,0.001604664298774415,0.011660283928576891,0.017167846491068475,0.020943160888052044,0.08195562100151954
-7.813605601114223,,0.0016457827389213698,0.011948177946758575,0.01732506880994744,0.021022241562895998,0.08217442212747102
-7.34054088722491,,0.0016887654115686655,0.012242892006485975,0.01748371134486269,0.021101112572250294,0.08239145028707064
-6.885042703544423,,0.001733488415081657,0.012544101640317875,0.01764356410130269,0.021179536015886354,0.08260629686233383
-6.446419624529486,,0.0017799072779172633,0.012851092914879465,0.017804199962237408,0.021257535026510486,0.08281891658330737
-6.02408825987796,,0.0018282966409850852,0.013163556215732595,0.017965382516160776,0.021334873683975086,0.08302906002599617
-5.617422005191254,,0.0018782874049838578,0.013480785328326373,0.01812695521576121,0.021411583708288152,0.08323656545063948
-5.225837470167229,,0.0019300696610169334,0.01380230085527889,0.018288523468903334,0.021487558923563087,0.08344128266498893
-4.848794478600201,,0.001983482976119137,0.01412757149005998,0.01844988110012736,0.021562719141518576,0.08364301935108433
-4.48573124723626,,0.0020385468966530565,0.014456158780817623,0.018610851872828377,0.021637043130035193,0.08384173622795812
-4.136129206917951,,0.002095214430197717,0.014787421062392303,0.018771195825184245,0.021710362711654885,0.08403722362661015
-3.7995130025842707,,0.002153394522726584,0.015120962577071753,0.018930658248120322,0.02178270342494668,0.08422932031085463
-3.475385672125991,,0.002213269185679367,0.0154561975610439,0.019089225743236193,0.021854024961813243,0.08441821848516923
-3.1632718604821104,,0.00227439235841624,0.015792545664901684,0.01924647880494252,0.02192419060630758,0.08460358049538068
-2.86276103373631,,0.002337101392416815,0.016129894966092073,0.01940236229048323,0.02199333019025154,0.08478538794462455
-2.573377836827588,,0.0024010606152747153,0.01646742059908616,0.019556624077223424,0.022061234453835864,0.08496373797653153
-2.2947333428878522,,0.0024663315827831893,0.016804903853189734,0.019709384957264164,0.02212794917458722,0.08513836824921527
-2.026438625049011,,0.0025328405438043862,0.017141793755851866,0.019860246763438165,0.022193452875470122,0.08530946215695666
-1.7680831493947446,,0.0026005754171346623,0.017477738453175046,0.02000917279503664,0.022257705808583182,0.08547679529609996
-1.5193212031534158,,0.0026693885609049618,0.017812440078058805,0.020156009357889634,0.022320728041956495,0.08564054848311374
-1.2798070735533873,,0.0027392420234405887,0.018145330923699562,0.02030081834538406,0.022382407344335737,0.08580054382804998
-1.0491518337265666,,0.0028099997787666606,0.018476229338792026,0.02044324704661904,0.02244287944639517,0.08595677398245523
-0.8270745920459988,,0.0028816146187145663,0.018804655365607263,0.0205834819459991,0.022502013982744005,0.08610953070520519
-0.6132296357400463,,0.002954178612105343,0.019130499936959738,0.020721294285326104,0.02255985410456582,0.08625847148968944
-0.4073144661335264,,0.0030273732145462136,0.019453322486420982,0.02085660721610906,0.022616318629886136,0.08640387799817376
-0.2090265845512564,,0.003101279183452133,0.019772801937732478,0.020989451386517834,0.02267150082361584,0.08654553178401762
-0.018106706414508254,,0.0031756981874052205,0.020088826567831706,0.02111971117364855,0.022725397983208936,0.08668369528402527
0.018117509938621924,0.18754010884761677,0.0031902104677670766,0.020134450207069575,0.021144751960337674,0.022740876567780014,0.08671008619236746
0.2933805008307793,0.18754370839653797,0.0033045574681360673,0.02036888936322208,0.0213374396510829,0.022899787690362494,0.08691256713511625
0.572478742783289,0.18755384247421938,0.003427958731474092,0.020612295011493798,0.021537811026795965,0.023064903792031966,0.0871214041788309
0.855444646368492,0.18757047020355913,0.003560674956952083,0.02086495000813693,0.02174625180391519,0.023236512623030937,0.08733652179488886
1.1423430327310704,0.18759340711765093,0.0037032398160936485,0.021127189514292745,0.021962896012446977,0.02341474126026402,0.08755816743487409
1.4332171159674787,0.18762290292278735,0.0038559025285997838,0.021399190670832367,0.022188144248496727,0.023599880290145165,0.08778646051979402
1.7281425207465126,0.18765838301980006,0.004019085729896642,0.021681230387391927,0.022422168445958866,0.023792066866687236,0.08802150903664514
2.027151657640513,0.18770029710527936,0.004193249309992278,0.02197383109710686,0.022665335200969364,0.023991630432986584,0.0882632449042723
2.330320151318276,0.1877483148543728,0.004378739492980811,0.022277071093530696,0.022917795957683493,0.024198790919670747,0.08851210099948796
2.637691215876256,0.1878024134114915,0.004576058443383894,0.02259144847948717,0.023180058818085176,0.02441368087682898,0.0887679722606024
2.949329672459135,0.18786271049816405,0.004785605392925939,0.02291709186330376,0.023452196714533767,0.024636660327736853,0.08903098345733639
3.2652895386874814,0.18792872992016552,0.005007747907753841,0.023254558755263725,0.02373460586926639,0.024867969019109037,0.08930137230273279
3.5856464392300906,0.18800076596092088,0.005243082572316977,0.023604149764883647,0.024027560330617474,0.02510778799031075,0.08957916819471907
3.910443588183418,0.18807858415582465,0.005491969689335552,0.023966031546028006,0.02433140767224135,0.02535640046539658,0.08986454269258766
4.239756610216258,0.18816208380059654,0.005754791425623601,0.02434064805271997,0.024646402353745867,0.025614078144168988,0.09015754294785693
4.573639522949181,0.18825116291876648,0.006032108379547499,0.024728381583554355,0.024972914318634045,0.02588103022812239,0.09045826899574759
4.912157147526866,0.188345718369048,0.0063244541099792195,0.02512955023165442,0.025311209366279806,0.02615748421731813,0.0907668020756224
5.255374305093998,0.1884457535084273,0.0066321430599481385,0.025544533317530742,0.025661638779429584,0.02644376379898428,0.09108329468082395
5.603355816795258,0.18855087030531334,0.006955742354993154,0.02597361499202268,0.026024563530793417,0.02674005794052653,0.09140786812480145
5.956166503775327,0.18866132522706336,0.007295772248783079,0.026417296617125257,0.026400160915947504,0.02704665836189263,0.09174050038847674
6.313881990703002,0.1887766437815195,0.00765274396577417,0.02687583211019934,0.026789053945302004,0.0273639447140585,0.09208132538939305
6.6765670987229635,0.18889676397546157,0.008027106730571713,0.027349631009924925,0.027191194905201905,0.027691941687180272,0.09243051253811362
7.044275845455782,0.18902156463082193,0.008419378409635376,0.027839115163975088,0.027607239055753175,0.028031098924861067,0.09278801897591124
7.417094659094365,0.18915099641571456,0.008830027029804365,0.028344511068536617,0.02803736677565784,0.028381608091908383,0.09315393656641348
7.795088360783395,0.18928477760731116,0.009259584448768,0.028866442170327168,0.028481896453581703,0.028743742992660484,0.09352837530536824
8.178332575191668,0.18942280089545172,0.009708608975472613,0.029405053826393093,0.028941268114725516,0.02911772117812046,0.09391133709846028
8.566892123463866,0.18956486996989444,0.010177635619509925,0.029960830420669313,0.0294157369755001,0.029503859486251054,0.09430290622156931
8.960853433792899,0.1897109018974966,0.010667102068829258,0.03053415051522371,0.029905714363922527,0.02990236003881031,0.09470314407328478
9.360281327323447,0.18986050495568754,0.01117752616809165,0.031125457792643203,0.030411518511429366,0.03031364024448069,0.09511213400804507
9.765251428724307,0.1900136762253492,0.011709330885604274,0.03173505492031995,0.030933510572098772,0.030737724113673995,0.09552979919751632
10.17585016618839,0.19017047087549252,0.012263249504479093,0.0323632876613387,0.031471951169382964,0.031175049311111234,0.09595639012997946
10.592142360860374,0.19033043432070115,0.01283966236752608,0.03301065009880453,0.03202730650138951,0.031625758783161005,0.09639177684283137
11.014214440933172,0.1904934877969669,0.013438971868793998,0.03367752310436704,0.03259976758275525,0.0320901524629524,0.09683605329328147
11.44215283459969,0.1906595890302563,0.014061761710037007,0.0343641319363556,0.03318986085770713,0.03256849760783731,0.09728924567040895
11.876022363004614,0.1908285337393177,0.014708538342455285,0.035071026043164,0.033797840277077384,0.033061022791505475,0.09775143470110646
12.315931061389078,0.19100025918311125,0.015379738759191007,0.03579860858412851,0.03442398665571848,0.03356789796023056,0.0982225507926647
12.761932947373651,0.191174605566916,0.01607581023975922,0.03654707949551394,0.035068632448372196,0.034089497187240754,0.09870281780437516
13.21413605619947,0.19135170331387705,0.016797292308973446,0.03731696309946651,0.03573214718392434,0.034626020482254036,0.09919205712272594
13.67261601253533,0.191531230350226,0.017544425021333826,0.038108493856985226,0.036414868452883595,0.03517757241099064,0.09969050246423931
14.137448441050028,0.19171331146086218,0.01831785403616271,0.038922138994568214,0.0371171109682096,0.035744521403710455,0.10019801162690921
14.60875218050881,0.19189787141542927,0.019117895994575706,0.039758216614475525,0.037839160139044294,0.036327041617615595,0.10071475179734084
15.086592052056364,0.19208508810521532,0.019944945104905513,0.04061705214243785,0.03858151778135674,0.036925266966257864,0.10124068171450655
15.571065287409711,0.1922747855496517,0.020799295538719956,0.041499134493814926,0.039344139622531936,0.037539540030214875,0.10177597200570515
16.06225831476176,0.192467098823378,0.021681597180367877,0.04240454661543261,0.040127552468447805,0.03816998915745954,0.10232063352240967
16.560279169353645,0.1926621504267208,0.02259184840588007,0.04333380816091979,0.04093194907306968,0.03881684130561245,0.10287472917883057
17.065214279378278,0.1928600751441516,0.02353060718984191,0.04428722011815423,0.041757685622699055,0.03948022403123073,0.10343833102685535
17.577160876552686,0.19306104711672745,0.024498028013447262,0.04526501848090693,0.04260500386793695,0.040160399532321436,0.1040114576141551
18.09620538906977,0.1932653312037568,0.025494400569142033,0.04626755391704179,0.04347418190846506,0.040857479238665485,0.10459428108188033
18.622466655694787,0.19347305364736134,0.026520204116834076,0.047295154258468676,0.04436549135225232,0.04157166377447886,0.1051868244312927
19.15603110462064,0.193684491242568,0.027575523360584477,0.048348093594305766,0.045279116342322887,0.04230312732050654,0.1057891936072893
19.69699596756436,0.1938999765659073,0.028660518149376146,0.04942651753907112,0.04621539728725394,0.04305195567540424,0.10640159375542661
20.24548008329119,0.19411993753978007,0.029775399748362293,0.05053086250664712,0.047174501061729365,0.043818340063047266,0.10702399106480949
20.801580683518157,0.19434460073852278,0.030920413770646794,0.051661317509839405,0.04815662587736126,0.04460241628823319,0.10765660187892816
21.365394999962284,0.19457450254203706,0.032095646801621455,0.05281816709335631,0.04916196139696349,0.04540421469883467,0.10829953207180866
21.93704187138882,0.19481002235669306,0.033301285442025534,0.0540014944838459,0.05019074477936125,0.04622397689099042,0.10895299698277809
22.51661852951479,0.19505154648279743,0.03453725071860765,0.05521161366089243,0.051243195287039675,0.047061722012908404,0.10961710279251756
23.104243813105445,0.19529989911723453,0.03580376482065292,0.0564487030907109,0.052319410601730794,0.04791756586290715,0.11029195601074178
23.70003656092603,0.1955554568114901,0.03710080539737277,0.057712951105672865,0.05341949813726201,0.048791584122726855,0.11097779977860403
24.30409400469357,0.1958187810616324,0.03842832015938308,0.05900442342281809,0.05454369536190388,0.049683778858756966,0.11167477706653742
24.916534983173317,0.19609046719479134,0.03978636811629782,0.060323389758833314,0.055692020525418294,0.050594287553296244,0.11238313885036552
25.537478335130526,0.1963712811819974,0.04117483835177268,0.06166990968249727,0.05686463126781985,0.05152309998513571,0.11310295244391802
26.167053702854552,0.19666189762654482,0.04259361251974461,0.06304411219525798,0.0580615812791506,0.0524701998496451,0.1138345482428598
26.80535831806242,0.19696288459161115,0.044042672539470355,0.06444598909309422,0.059282951216905466,0.05343568922340787,0.11457803564515819
27.452532626567614,0.1972752141463212,0.04552171804837842,0.06587574626365038,0.06052876534736063,0.05441944430946165,0.11533367437109812
28.108684663611264,0.19759936144753107,0.04703062047048776,0.0673332948524922,0.06179903063694201,0.05542151080535549,0.11610168720277152
28.773944071482738,0.19793637836721156,0.04856925525938136,0.06881868948787996,0.06309370209840458,0.056441842437083556,0.11688214977136022
29.44845129599551,0.1982867733804611,0.050137191870096555,0.07033190924946087,0.06441279233292935,0.057480323287660534,0.11767550529714865
30.132314372390724,0.19865169177890682,0.05173425115861686,0.07187289831794216,0.06575632323878489,0.05853692875698359,0.11848177407985744
30.825673746481847,0.19903158714127647,0.05336012154426263,0.07344160938025349,0.06712412151372722,0.05961150269454733,0.11930128283996295
31.52865906055825,0.19942756553466232,0.05501441009379215,0.0750380061521601,0.06851612629940017,0.060703972676965555,0.12013414848824938
32.24141076043341,0.19984034188385985,0.05669668486546794,0.07666174854542708,0.06993218236490238,0.06181414667246479,0.12098072835687902
32.964047684872575,0.2002707814020076,0.05840673229944099,0.0783129471974316,0.07137215240252952,0.06294189376137366,0.12184108300258234
33.69672108321334,0.20071965837328914,0.060143776755895544,0.0799912776641001,0.0728357748142998,0.06408703952217418,0.12271545944604917
34.439571401269184,0.20118783593090123,0.06190755369834768,0.081696428378178,0.07432295695278202,0.0652493496077766,0.12360403181683724
35.19272828132946,0.20167622588780276,0.0636974136923859,0.08342843548765051,0.07583341251428635,0.06642859911683179,0.12450700883613659
35.95634297273177,0.2021855835722218,0.06551292858970133,0.08518670358138446,0.07736680871133306,0.06762451986052495,0.12542456679613956
36.73055592128959,0.20271670035769912,0.06735343092908876,0.08697118933932621,0.07892298128153483,0.06883689428983794,0.1263568363569419
37.51551837634051,0.20327045072262018,0.06921832456670445,0.08878142368859719,0.08050148374471916,0.07006535726638582,0.12730399585641414
38.311392390746235,0.20384750370869048,0.07110700310347727,0.09061707338133775,0.08210200711657334,0.07130966939028514,0.1282661692851438
39.11829680327202,0.204448709612385,0.07301864652707465,0.0924777184139692,0.08372419669263602,0.07256941982299026,0.12924352053509308
39.936415273827784,0.2050747582159745,0.07495274111195327,0.09436291836796422,0.08536763278248,0.07384432264889777,0.13023611413853903
40.765888248227014,0.20572649917867708,0.07690849127522285,0.09627230384573401,0.08703193944096335,0.07513395126514498,0.13124407506053126
41.60687777933142,0.20640443566183092,0.07888510463712499,0.09820536294819608,0.08871658027292445,0.07643791682820349,0.13226750460384226
42.4595459200027,0.2071094206043388,0.08088184682443335,0.10016156936423137,0.09042103928348177,0.07775577924760886,0.1333064586290639
43.324054723102556,0.20784205527298033,0.08289800383178113,0.10214042705085649,0.09214498515434218,0.0790871923021562,0.1343609919364365
44.20055543796859,0.2086029662280716,0.08493269557868681,0.10414142057513436,0.09388778147189113,0.08043164194926523,0.13543117155554732
45.089231724510725,0.20939268043368794,0.08698508219274431,0.1061639239273636,0.09564893223737872,0.08178863906951347,0.13651701774009192
45.99024563559067,0.21021193067490074,0.08905438918945113,0.10820734080475637,0.09742780913627241,0.08315772030178138,0.13761853086419806
46.90377002759424,0.21106114163848372,0.09113971200295307,0.11027117135397585,0.09922386682519711,0.08453841994745255,0.13873573875175851
47.82996695338315,0.21194088201485303,0.09324024352711888,0.11235469255234076,0.1010365570066234,0.08593018016896609,0.1398686014679489
48.76903087639143,0.21285153751870264,0.0953550672496855,0.11445728410075408,0.10286521417033248,0.08733248952568687,0.14101713164183463
49.72113465300492,0.21379367862591417,0.09748334742606618,0.11657830887761997,0.10470929177559835,0.08874485396595405,0.14218128317041331
50.68645113960942,0.21476768335990287,0.0996242406345731,0.11871713731432657,0.10656807984536437,0.09016671427921134,0.143360904903741
51.66517479963898,0.21577387512016571,0.1017767907123242,0.1208730682650884,0.10844101464277071,0.09159748946132047,0.14455597644732496
52.657489293003536,0.2168127066271468,0.10394017976058456,0.12304541944391921,0.11032741325854296,0.0930366179173529,0.14576645820716044
53.66356747608891,0.21788437776837805,0.10611350174049466,0.1252334601277708,0.11222650736823774,0.0944836240465822,0.14699224380069148
54.683625419377364,0.21898921089024082,0.10829582461282185,0.12743663462161814,0.11413781214041786,0.09593777650414223,0.14823308627591017
55.71784678277884,0.22012744099867507,0.11048640244320589,0.1296540966147907,0.11606059805306128,0.09739862041685585,0.1494889885851494
56.76641522620327,0.2212991891311305,0.11268434640135458,0.13188522137251285,0.11799412956734308,0.09886550665242871,0.15075970688278442
57.829546820132926,0.22250477067606558,0.11488865780015292,0.1341292981780961,0.119937754662918,0.10033789404161371,0.15204510862429318
58.90744683152597,0.22374416983209292,0.11709864492556235,0.13638560973822766,0.12189081510806683,0.10181514044708949,0.15334501097109873
60.00029892029232,0.22501739750362712,0.11931336341573776,0.1386534230629042,0.12385259511513172,0.10329671336532474,0.15465920391720292
61.10832996043838,0.22632466135140883,0.12153203016854029,0.14093206675422046,0.12582243240669894,0.10478193249811439,0.15598745869127
62.2317452189223,0.22766579152109506,0.12375375861301662,0.14322073777014555,0.1277996251867628,0.10627027281142451,0.15732955999470188
63.37074996270225,0.2290408565817728,0.1259778425333998,0.14551888824197434,0.12978350434601868,0.10776109408429932,0.1586852409279991
64.5255710657846,0.2304497258598573,0.12820339354596086,0.14782570297875963,0.13177333884650336,0.10925382439321056,0.16005416219941382
65.69642459865165,0.23189228578848106,0.1304296223319765,0.15014047576579514,0.13376847569728598,0.11074782151029698,0.16143618041266547
66.88353743530976,0.23336827146407688,0.13265575512228087,0.15246245529861313,0.13576823698742657,0.11224250576341353,0.16283086391202076
68.08713644976532,0.23487761601158588,0.13488109397203804,0.15479103269773203,0.13777195857937682,0.1137372789739854,0.16423797347607755
69.30743771250063,0.23642006295319906,0.13710480704144426,0.15712547557676781,0.13977893495008697,0.1152315775958458,0.16565713507354252
70.54467890104617,0.23799510346214384,0.13932618467277746,0.15946504829821123,0.14178847623510463,0.11672480263375558,0.16708803769920802
71.79909769293243,0.23960272373312433,0.14154449406219136,0.1618091117278455,0.1437999299229728,0.11821632903184641,0.16853032761546055
73.07094256921404,0.24124233610004664,0.143759010386459,0.16415693325306677,0.14581265508368196,0.11970563546757888,0.16998361881269258
74.36042960037328,0.2429136830305517,0.14596903086447038,0.16650780089008896,0.14782594149105532,0.12119209199021137,0.1714474902948052
75.66782887451298,0.24461606685667164,0.14817391316398565,0.1688609725978941,0.1498391642997773,0.12267515264815368,0.17292156691203173
76.99337806916364,0.24634923691873437,0.15037287546339334,0.1712158864439274,0.15185158217772288,0.12415419711681401,0.17440537619251759
78.33733646890398,0.24811243190192234,0.1525652449673461,0.1735716515838007,0.1538626140898401,0.12562872580731907,0.1758984959727956
79.69994175126453,0.24990517344703694,0.15475038334151242,0.17592765561209023,0.15587146889319822,0.12709806951688682,0.17740038731330451
81.08147480787221,0.2517266542025871,0.15692756045122697,0.17828298103385326,0.15787748109844837,0.12856166864963575,0.17891056096870256
82.48218411978166,0.2535761470082625,0.15909604303474428,0.1806370142218297,0.15987997699856793,0.13001893271232426,0.18042843706153244
83.90233977509573,0.25545275712839327,0.1612551092630805,0.18298875313940616,0.16187810584968898,0.13146921368190756,0.18195345140353444
85.3422010583931,0.25735563995252586,0.16340405613735684,0.1853375155624909,0.16387117762933148,0.13291191275458594,0.1834849165635481
86.802070468349,0.25928370202588713,0.16554198060806194,0.18768224017811005,0.16585834418690656,0.1343463764338838,0.18502214667753814
88.28219648601804,0.26123569735413915,0.16766812902317604,0.19002198276531734,0.1678386891217536,0.13577186328050242,0.18656430453604356
89.78288161007536,0.26321049608259073,0.16978157027065316,0.19235570237250435,0.16981134928133643,0.13718772154506872,0.18811057908100604
91.30439052686181,0.26520666310831187,0.17188143590938568,0.19468224855031335,0.17177531972138288,0.13859314888498273,0.18966006850350456
92.84703113681456,0.2672227066116273,0.17396670291390182,0.1970004724975894,0.1737296296877254,0.13998738007076644,0.1912118110497963
94.41108433156063,0.2692569724130479,0.17603633274866543,0.1993090583600972,0.17567309538948112,0.1413696209757991,0.1927647173336676
95.99685260977516,0.2713075614206099,0.1780892569102023,0.20160672488663087,0.17760460584816024,0.1427389791290959,0.1943176288138151
97.60463847013335,0.273372771202465,0.1801242779578919,0.20389195895634846,0.17952298283235027,0.14409457359237995,0.1958693624823166
99.23474441131039,0.2754504148487857,0.18214022815423536,0.2061632890667581,0.1814269463403189,0.14543546698286292,0.19741859483624924
100.88748373550554,0.27753829815370157,0.18413587932098097,0.2084191114747119,0.1833151524673313,0.14676076217900763,0.19896396176961018
102.56316434315609,0.27963411324006104,0.1861098719301969,0.21065779967202178,0.18518618165177675,0.14806940924688644,0.20050399245785816
104.26211574174746,0.2817354301051163,0.1880608800859294,0.21287763781370717,0.1870387362280708,0.1493605120989896,0.20203721260129112
105.98465123347898,0.2838397035863451,0.18998752084742737,0.2150767850266788,0.18887123116381596,0.150632973680153,0.20356199110692758
107.73110032583611,0.2859442104537512,0.19188838463937843,0.2172534666750639,0.19068221097326374,0.15188579701445848,0.20507670169709752
109.50179792806637,0.28804613414964786,0.1937619583951174,0.21940569663037485,0.1924700995920733,0.1531179596903674,0.20657960051609134
111.29707894941727,0.2901425330644501,0.19560671860507317,0.22153152402363283,0.19423326118511872,0.15432834250570754,0.20806894478090443
113.1172837008984,0.2922303668812318,0.1974212089711527,0.22362896017178546,0.1959701520137009,0.15551596915605176,0.20954290718109025
114.96275789528141,0.29430653435147097,0.19920387054444272,0.22569584841144255,0.1976790540625587,0.15667974362128928,0.21099963244169387
116.83385264709999,0.29636787164966155,0.20095313362753486,0.22773026168827679,0.19935834916028825,0.15781865829574424,0.21243725352561652
118.73092987441193,0.29841100675115234,0.2026674164046182,0.22972991984005198,0.20100639436142045,0.15893171027011094,0.2138537888565969
120.65434069175095,0.300432686279683,0.20434518766147627,0.23169276560026023,0.20262143169827573,0.16001781609594762,0.21524733530576062
122.60445241893689,0.3024294196772558,0.2059848661500082,0.23361656796455982,0.20420177238823783,0.1610760085241484,0.2166159527060062
124.58164317931374,0.30439788030636294,0.20758482155091929,0.23549918421554336,0.20574571769576824,0.16210530271510293,0.21795769830709363
126.58628569446343,0.3063344872777111,0.20914347686037393,0.23733826924315932,0.20725156173709533,0.16310476520955974,0.21927056403492454
128.61875808772993,0.3082358084969322,0.21065922915870355,0.23913162506347804,0.20871749417392213,0.1640733442131668,0.2205526042524353
130.67944388421927,0.310098187325463,0.21213044792495822,0.24087686517300047,0.21014181099103407,0.16501020119729262,0.22180179544129405
132.76874281432364,0.3119180451395488,0.2135553238194457,0.2425716145915865,0.2115226020580177,0.1659142508035929,0.2230161745276938
134.88704920667325,0.31369164151613493,0.21493222120997307,0.24421339266535436,0.21285806299720383,0.1667845819249684,0.22419364335774725
137.03476279166023,0.31541516646517703,0.21625928306165224,0.2457996633373369,0.21414620814530025,0.16762024586524157,0.22533217853775
139.21229410320095,0.3170847631583575,0.21753469419264593,0.24732783303456332,0.21538517578604793,0.16842025157005622,0.22642964620884903
141.42005637609276,0.3186965004483864,0.21875652659997039,0.24879515948173422,0.21657290545057478,0.16918365212223752,0.22748400467434401
143.65847094777604,0.32024628782873593,0.21992276338880862,0.2501988905583388,0.21770733369179066,0.1699094289651819,0.2284930043454456
145.92796455745335,0.3217299390327855,0.22103140697988205,0.25153616304294024,0.21878631445460153,0.17059661824764147,0.2294545049850772
148.22896394432712,0.32314329562353683,0.22208033527905927,0.25280400879647935,0.21980774075214216,0.17124421453191266,0.230366288812897
150.56190935200502,0.32448194571094824,0.22306741165885904,0.2539994343653744,0.22076939634348644,0.17185118112260303,0.23122611262104606
152.9272437249757,0.32574150713466854,0.22399039524636377,0.25511938260567923,0.22166897405542088,0.1724165187134099,0.23203167955278145
155.3254181103709,0.3269173772557055,0.22484703167632358,0.25616064037687003,0.22250421623956987,0.17293921690030473,0.23278070440114224
157.7568862562034,0.3280048900546124,0.22563492295060042,0.25711992248524257,0.2232727366918111,0.17341820297230065,0.23347076450754337
160.22211406445058,0.32899933029155753,0.22635166720449473,0.2579939646823807,0.22397207817758702,0.17385242837119702,0.23409946195541598
162.72156473620885,0.32989582646391125,0.22699482088506504,0.25877931203249843,0.22459971878959323,0.17424068931975445,0.2346643803864678
165.25571767786073,0.3306894793457006,0.22756174234875048,0.2594725088062378,0.2251531185623574,0.17458187470850386,0.23516298692435372
167.8250536462293,0.33137531742124227,0.2280498174113701,0.2600699416716258,0.22562965707776414,0.1748747837700174,0.23559268206572034
170.43006015034018,0.33194831976447997,0.22845629345782975,0.26056795899916263,0.2260265447641832,0.1751180884064124,0.23595084255404777
173.0712334770823,0.332403371876226,0.22877825677086774,0.2609628089890002,0.22634100667773674,0.17531038079535488,0.2362347626968229
175.74907497749663,0.3327353526467303,0.22901273400677333,0.2612504854910442,0.22656999439821832,0.1754501712221258,0.23644161183949022
178.46409410526712,0.3329389514142629,0.2291564296641121,0.2614268478375907,0.22671033757460735,0.1755357087880172,0.23656835579505975
181.216807005616,0.3330086945019444,0.2292057400218553,0.26148739335287313,0.2267584971324961,0.17556501662060456,0.2366117784275723


==> figdata/pipe/retau_180_les_r1.2_long/inhom_trms_profile_Pr_0.71.csv <==
y+,IF_2,K0.25_L1.0_2,K1.0_L0.5_2,K1.0_L1.0_2,K1.0_L2.0_2,K4.0_L1.0_2
-36.230415970335,,0.3175742298993758,0.19888919578963438,0.43145872688784626,0.866330691817265,3.52893461834379
-34.7030139453677,,0.31714370174374884,0.19901284681836154,0.4318243874957293,0.8669815496626234,3.5317071995960183
-33.232289605285736,,0.3158470229281411,0.19931124311912143,0.4328472203892134,0.8688625166184726,3.5395129246197046
-31.816125369792193,,0.3138304938635077,0.19978349434908205,0.4346006502372455,0.8719513061225104,3.552090183015696
-30.452511698401253,,0.31119473270563175,0.20055940496922714,0.4371339119248847,0.8762667394658027,3.569209196144829
-29.139482266551507,,0.3080202303551915,0.20174677691141785,0.44059984806056485,0.8818544163410517,3.590724599432329
-27.87517878949262,,0.30440664307242477,0.20335370727939975,0.4450758246072231,0.8887708438520754,3.616531854672795
-26.65776459043646,,0.3004252231815115,0.2055353363859975,0.4506887802504368,0.8971062301930494,3.646576649948264
-25.48553264036819,,0.2961721683242808,0.20840730651919548,0.457634066258106,0.9069209236430775,3.6807983967863827
-24.35679751823517,,0.29170453632166704,0.21205756909366294,0.46598262890351716,0.9183067853227462,3.7191712587379393
-23.269938626871408,,0.2871010410273722,0.21657568730427934,0.4758834537829302,0.9313179059642235,3.7616897581860873
-22.223400192997552,,0.2824135025364897,0.22207201905359947,0.48746241271073987,0.9460345372786783,3.808310302585221
-21.21569126722089,,0.2777032896838749,0.2285619701585605,0.5007977560115046,0.9625100387203944,3.8589945295622914
-20.245385724035344,,0.2730350193997246,0.2362590294505647,0.516045682015234,0.9807825755771771,3.913708907311254
-19.311057437934846,,0.2684311772678603,0.24520547066333737,0.5332599240023724,1.0009104930984871,3.9724341024234953
-18.411409931186597,,0.2639665747469044,0.25545434832112063,0.5525688155468315,1.0229124064796573,4.035081162852279
-17.5451467260578,,0.2596476536306841,0.2671619560013587,0.5740402944104321,1.0468053675840843,4.10159223738081
-16.711014560740097,,0.2555535307382705,0.28038998055085956,0.5977513696570498,1.0726135710487168,4.171893646923148
-15.907824997311751,,0.25169551675994856,0.2952848517185381,0.623787845704505,1.1003325736862912,4.245905703310934
-15.134432813775463,,0.2481182930701644,0.3119085983300813,0.6522216486111876,1.129963842864983,4.32354811988559
-14.38975761202057,,0.2448541638257192,0.3304283068849155,0.68311495640286,1.1614835014559262,4.404672514103817
-13.6726973859742,,0.24191876592917302,0.3509032715014871,0.7165236613626456,1.1948864597097415,4.4891781692615185
-12.982236561412329,,0.239347964319329,0.3734674163534016,0.7525007814559546,1.2301288453574242,4.576945367936807
-12.317402780035358,,0.23717680314760223,0.3982593803193746,0.7911089329030346,1.2671952934536481,4.66782750138424
-11.677223683543694,,0.2354328877876315,0.42543835808146163,0.8323928998885451,1.306037374218682,4.7616943516492585
-11.060791737524383,,0.2341364390224665,0.4551607613216068,0.8764050505829472,1.3466094956114485,4.858390906149026
-10.467242623488891,,0.23332696189618168,0.48758080103786305,0.9231637979868346,1.3888651338605618,4.957763824106507
-9.895733630910906,,0.23302858170945326,0.5228314881102067,0.9727187967098794,1.432749188872665,5.059652319237139
-9.345400441301894,,0.23326601774034683,0.5610985830213572,1.0250829843516691,1.4781976613811942,5.163893047633917
-8.815508383946609,,0.23406417631852705,0.6025455260701678,1.0802871545956614,1.5251520918784862,5.270305314607249
-8.30525796424316,,0.23547103978765013,0.6473863275003113,1.1383302291322746,1.5735438874676462,5.3787415755464005
-7.813936119438506,,0.23760233835221076,0.6958724063850841,1.199260456334705,1.6233121748592367,5.489025544617446
-7.340851394741829,,0.24020890403294845,0.7480420788503016,1.2630430638018535,1.6743670669852875,5.600970239202108
-6.8853339433245155,,0.24355180903685075,0.8042398116307194,1.329699333567435,1.7266466626234316,5.714416816389418
-6.4466923103957425,,0.24785611196214727,0.8647683467457092,1.3992105751392456,1.7800678634533267,5.8291883020451385
-6.024343080975752,,0.25303876119943675,0.9298030503326433,1.471568145306349,1.8345523895928564,5.945105673841485
-5.617659624160361,,0.25902089252470767,0.9995117060626881,1.5467457184406064,1.8900263150103132,6.062012947218706
-5.226058524969812,,0.2658228928716919,1.0741185508376134,1.6247156612426923,1.9463962613652126,6.179728877437767
-4.848999584348773,,0.2735434883380005,1.153920161820525,1.7054359046599972,2.003592564514398,6.298099473828344
-4.485920995279701,,0.28234207119098503,1.2392037207627729,1.7888807732704528,2.0615222139629896,6.416956781131301
-4.136304166669476,,0.2923649688793238,1.3302841330646107,1.8749904847274501,2.120110135996605,6.536142151866148
-3.7996737233494096,,0.3037719620705128,1.4274590279894597,1.9637142831891736,2.179269462080659,6.6555116524336135
-3.4755326821885957,,0.31667396465132774,1.5310233757073421,2.0549990477920868,2.2389207294692537,6.774905616235296
-3.1634056680183433,,0.3311799054646945,1.6412627600037641,2.148762803380567,2.2989821982040075,6.894183093765291
-2.8628821295566005,,0.3473890329748719,1.7584587569635683,2.244941408212314,2.3593716065115,7.013207676909814
-2.5734866916346766,,0.36542091293992585,1.8829016525669067,2.343457295432816,2.4200120410026162,7.13184362913529
-2.294830410932733,,0.385437405400695,2.01489646349387,2.4442119036220706,2.480828775764614,7.249959154294427
-2.0265243441309315,,0.40764425055845993,2.1547631822208104,2.5471307084864803,2.5417382371533157,7.367434596481376
-1.76815793994722,,0.43231795884429675,2.302851715088543,2.652107118795414,2.602674455811222,7.484158762064877
-1.5193854709861874,,0.4598068747832258,2.4595317029894743,2.759050803521661,2.6635664072506504,7.60000699138719
-1.2798612098524214,,0.49052483071168385,2.625167260725583,2.867852480675504,2.7243387882454773,7.71488889820712
-1.049196213226084,,0.5249622233656981,2.800154385878792,2.9784047306976604,2.784929026770821,7.828701001469002
-0.8271095775984026,,0.5636704684184711,2.984883235237111,3.090602659112108,2.8452720600881105,7.9413519666483205
-0.6132555755739658,,0.6072459623843179,3.1797230707857187,3.204322990055086,2.9053077654153916,8.052752138879995
-0.4073316956817882,,0.6563119466991776,3.3850378365876703,3.319450955788397,2.9649750940724,8.16282666446062
-0.20903542645088424,,0.711530627818283,3.601142341020419,3.4358687468756175,3.0242168149525783,8.271499888459129
-0.01810747233469516,,0.7735466312808482,3.828334435725052,3.5534449683286935,3.0829783692212924,8.378697881447374
0.018118276315801783,16.927117646997367,0.786481756090137,3.862303650626927,3.576359101110583,3.0999846610908883,8.399298610763829
0.2933929109313734,16.92989359122633,0.8992622702821417,4.041925593387486,3.7575130435828537,3.2791873691910225,8.559027531080664
0.5725029588397951,16.938232678409047,1.0392526052965845,4.237755034081636,3.954582233818154,3.474154572803153,8.727269725268266
0.8554808319843868,16.952137872145265,1.2077945561932577,4.4509365919625274,4.168690991997607,3.6859184643772402,8.904550769877568
1.1423913542517883,16.972180621578648,1.406282774874497,4.682820283116003,4.401126146828815,3.9156614791303843,9.091748651642893
1.4332777415664257,16.999381602687542,1.6360643605282383,4.934811027528068,4.653248196459686,4.164648390989501,9.289970757770407
1.7282156217960458,17.035091978661814,1.8983428604728159,5.208283305236737,4.926382512576902,4.434108214942469,9.500458710857425
2.0272374068839683,17.080854463171992,2.194080920949215,5.504488788980593,5.221739966654807,4.725157377278542,9.724487509540195
2.3304187246979393,17.13831331237136,2.523948177330625,5.824473605353545,5.540328000654043,5.038709283124453,9.963266527957494
2.6378027911623856,17.20908231068451,2.888230037951006,6.169010459056805,5.882881510782616,5.375431468315541,10.21788034838636
2.949454430163947,17.29468803517182,3.286804907067335,6.538536800869501,6.249818574946254,5.7356771850888,10.489208004109534
3.265427661608156,17.396470854464837,3.7191005137932476,6.9331330794786,6.641196182797027,6.119460711030234,10.777874750706012
3.5857981133627597,17.515521854813638,4.184089874591833,7.352471645781379,7.056688100480112,6.526418672043528,11.08420710776678
3.910609001352184,17.652633155514515,4.6802829760610365,7.79582834201697,7.495564327752499,6.955812953287623,11.408209436068638
4.239935953444176,17.808269347305618,5.205750322748208,8.262063681773162,7.9567055187689135,7.406531673545069,11.749554863222427
4.573832989544267,17.982535486738076,5.758142155912224,8.749662809571692,8.438613191663011,7.87709879082962,12.107570153149505
4.9123649335390995,18.175173198079683,6.3347425242696005,9.256745819288021,8.939437158914405,8.365699542384247,12.481252916672918
5.255596609315311,18.385560071507033,6.932508918279492,9.78110309014851,9.457014764849305,8.870226897538716,12.869290809124776
5.603592840759542,18.612731802214423,7.548141576293823,10.320255795252884,9.988905321051622,9.38831217311717,13.270085576221915
5.956418451758433,18.85539347704642,8.178139757116341,10.871485720398185,10.532447929757343,9.91737371562689,13.681788357530962
6.314149070179728,19.111966004559577,8.818869814752833,11.431906725693247,11.084812305227121,10.454672048376233,14.10233965444598
6.676849519910069,19.380612917326694,9.466633623665942,11.998507778084582,11.643050754207058,10.997361594063408,14.52950686325018
7.044573820854988,19.659297049314763,10.117737669460693,12.568218657835322,12.204156152123053,11.542536922230715,14.960938495616505
7.417408404863338,19.945824815348512,10.768535815862666,13.137952390771076,12.76510892575337,12.087290039055612,15.39420159243993
7.79541809582176,20.237904498055315,11.415506006737237,13.704674276901029,13.32293826963033,12.628760715977476,15.826848487589672
8.178678521597998,20.533203677070414,12.05529471987027,14.265447698358122,13.874776597307942,13.16418996436224,16.25645653728419
8.567254506078694,20.82942573960393,12.684760639835545,14.817505015671756,14.417917044655315,13.690978827477187,16.680711890667492
8.9612324811127,21.12437863973579,13.301026500555821,15.358307391181572,14.949877042229405,14.206744081425674,17.097463331502805
9.360677270586656,21.415854048205592,13.901382595412992,15.885429938038811,15.468292780510836,14.709218567749401,17.504619251502632
9.765664502368308,21.70200784460552,14.483714000625147,16.39691066646746,15.971246369008325,15.196571231975408,17.90043822355066
10.176280608306508,21.98091322864764,15.045917375629426,16.890810990072975,16.456851303805667,15.666991928568686,18.283178949590397
10.592590412287898,22.250570294947426,15.58599498428433,17.365230571003213,16.92324965585367,16.118709414183442,18.65107439014092
11.01468034616133,22.509290171676813,16.10234913148735,17.818633382525853,17.368949967111593,16.550299902940477,19.002672801746144
11.442636841775654,22.75563767097458,16.5937457443895,18.249810134490723,17.792769928243903,16.96064036122036,19.336800255011212
11.876524723017514,22.98841925488695,17.059248056498454,18.65782801288579,18.193807322157404,17.34887670703522,19.652519593719177
12.316452029697976,23.20663134510422,17.49819311770014,19.041995815203972,18.571393572496657,17.71437614870528,19.949099531081778
12.76247278172257,23.409454264177917,17.910149650159678,19.40183330976817,18.925064414253843,18.056705095815868,20.22599138139115
13.214695018902365,23.596226715253817,18.294887558531034,19.737046285154264,19.254537571076195,18.375607388064452,20.482801704778524
13.673194369105104,23.766431003125746,18.652356205137067,20.0475074145321,19.559693627654266,18.67097858524382,20.71928412857737
14.138046460198538,23.919691727963315,18.982669764725607,20.33323170063071,19.840556115459762,18.942853008641773,20.935326014761543
14.609370135974837,24.055756101695433,19.286080738251666,20.59437758973674,20.09728463941259,19.19139448905463,21.130930655582265
15.08723022032064,24.174505837020423,19.562978792267288,20.831223478841174,20.330158798350613,19.416881871427638,21.30622151792499
15.571723949065909,24.27594622533203,19.81387429776615,21.044175129350563,20.539576607051544,19.619708935250532,21.46143724760482
16.062937754059494,24.360202530304388,20.0393968085102,21.23374895380335,20.7260497798251,19.800377577006273,21.59692413115654
16.560979675112463,24.427488318055218,20.24024283541831,21.40053158466329,20.890159116047823,19.95945143217364,21.713097180145287
17.06593614407367,24.4781327627278,20.41721796248505,21.545218820057297,21.032588293839353,20.097595735634773,21.810477807781773
17.577904396773075,24.512561551128723,20.571196949375572,21.668583676097146,21.154097651540106,20.215547147496572,21.889664268795677
18.09697086505953,24.531286732820632,20.703123307436737,21.77146632017989,21.255508954894598,20.31411006856893,21.95132955467455
18.6232543927252,24.534894596189393,20.81398807097836,21.854759666448075,21.337705852938733,20.394128786900794,21.996200220285775
19.156841411618952,24.524029085370703,20.904817242794568,21.91940233968755,21.40160373069683,20.456498648512536,22.02505037201966
19.697829157570737,24.499374774713797,20.976660792619334,21.966351009226386,21.448149075635307,20.502126852214516,22.038684313916818
20.24633647437273,24.461643489032635,21.0305680774488,21.996576711518692,21.47828636934919,20.5319290684927,22.03791835655685
20.802460597854886,24.41156343607638,21.067583676235866,22.01104673511125,21.4929665429974,20.546820680825217,22.023573251176717
21.366298763847173,24.349865476362343,21.08873602135069,22.010716760855924,21.49312960043623,20.547710892617363,21.996469067791644
21.93796981614176,24.277290146007683,21.09504097030007,21.996533706788124,21.47970199953283,20.535488560444396,21.957421937403726
22.517570990568604,24.194587009990904,21.08750384675895,21.96944116637336,21.453608840035475,20.511048280483532,21.907245652887397
23.10522113091988,24.10252241491221,21.067123309646544,21.93037830242631,21.41577036876381,20.475276808515908,21.84676463634486
23.701039080987762,24.001887364954033,21.034902090910364,21.88029770552996,21.367120462538022,20.429069277587075,21.776816651828145
24.305122076602206,23.893499467649413,20.99185145386582,21.820165929816635,21.308604676257666,20.373340523745394,21.698260145113313
24.91758896155539,23.77816853738606,20.938955187162723,21.75091897106188,21.24114423717903,20.308975983201076,21.611939452478165
25.53855857963948,23.656412167235217,20.876926419610257,21.673224510093828,21.1653928321412,20.23659854874864,21.518417213489624
26.168160578627763,23.52877062880281,20.806470590527187,21.587745830139397,21.081995711311546,20.156839081370396,21.418276844440822
26.806492194350195,23.395960847008194,20.72844488981301,21.495304794073185,20.991761778367405,20.070471440070765,21.31225667852606
27.45369387856116,23.258650575422273,20.643645343804465,21.39666925814478,20.895440915471255,19.9782154004665,21.201045166250093
28.10987367107173,23.117466048093487,20.552817466537793,21.292553052152794,20.793734894001144,19.88074916773682,21.08528295855916
28.775161219655175,22.97300006080191,20.456672517878197,21.18363681596704,20.687310671628914,19.77871342275794,20.96558446577745
29.44969697606589,22.82578657699816,20.355843978726565,21.070533377200768,20.57676713881872,19.67268170331939,20.842501314656843
30.133588980114936,22.676307879332235,20.25091637643271,20.953800598575352,20.462649717136127,19.563185177712807,20.71653013570217
30.826977683556702,22.525041056524973,20.142457858471783,20.833985610065632,20.345496659748665,19.450735093697396,20.588162750381905
31.52999273416447,22.372397522378424,20.03097104463846,20.711564576573426,20.22577618948901,19.335782982698788,20.45782607130414
32.242774583692615,22.218761981817536,19.91691537705499,20.58698473173088,20.10392022197847,19.218749429924255,20.325919597049747
32.965442075933325,22.06449344205841,19.80072531364745,20.46065651790818,19.980338670261236,19.100023682925958,20.192814443158856
33.698146466622084,21.91000254873355,19.68287110224526,20.333039885270345,19.855475577953122,18.980036393312673,20.05892416830412
34.44102820751328,21.755523450438535,19.563660891886233,20.204422285130846,19.72961737658975,18.859061855206402,19.9245036867199
35.19421694638018,21.60129962976463,19.443397221061936,20.07509483825836,19.603044032141735,18.737371519649844,19.789808946638427
35.9578639389583,21.447565205057018,19.322374027806237,19.945331408714328,19.476031877866173,18.615230501317242,19.655087051498665
36.73210963700201,21.294537846895945,19.200863066116398,19.815394723095597,19.348832841619902,18.49288169898488,19.5205669888734
37.51710529624681,21.14242165463192,19.079116180646395,19.685522346865827,19.221681320664548,18.370552471149338,19.386463227252282
38.31301297640929,20.991414568897532,18.957381837358852,19.555951348245088,19.094812773590515,18.24846881135509,19.2529873535728
39.119951521281635,20.84169426943199,18.835876392491308,19.42688944095233,18.96842632777082,18.12682531735118,19.12032316861126
39.93810459854265,20.69341072998322,18.714792753307965,19.29851418968482,18.842704047270487,18.005792654388195,18.98863169599327
40.76761265994672,20.54676033765945,18.594358398714725,19.171051995035725,18.717858978646078,17.88558342312246,18.85811334575647
41.60863776521045,20.401858221477266,18.474727451280398,19.044646492880442,18.594037204780786,17.766332617193296,18.728898374775248
42.461341974050434,20.25883832302318,18.35606584607953,18.919451987011616,18.471388769930904,17.64819253666214,18.601123430934308
43.32588734618328,20.117871814879383,18.238572404886714,18.79566574299837,18.350109204700846,17.53134350014006,18.474965933428148
44.20242513734447,19.978942073995675,18.1222838741318,18.673305371568325,18.230216272646967,17.415807485442524,18.350432415187008
45.09113901521282,19.841146561377705,18.006407714737357,18.551552201184126,18.11090715060903,17.300819192134085,18.226699932728227
45.992191039504924,19.7049195674017,17.89137576558411,18.430832951100918,17.992603717253253,17.186779040566883,18.10418412848889
46.9057540739185,19.570618661654795,17.77754398113168,18.31151067084322,17.87565716435122,17.074027768069104,17.9832265519989
47.831990178170145,19.438489869857666,17.6651697175445,18.193838923376077,17.760319950725936,16.962807470249565,17.86407210343101
48.77109382391977,19.308698049667182,17.5544345406335,18.077998071511864,17.646763440987566,16.853285470204764,17.74687968685131
49.723237874865085,19.18137914021212,17.445490044484703,17.96413234351189,17.53513701946388,16.74559939406005,17.631789782178956
50.6885951947038,19.056549991702127,17.338384046998556,17.852282545321728,17.425475901552698,16.639790069629157,17.51883264468024
51.66736025509583,18.934200046052506,17.23313014209681,17.742457134672602,17.317789068106418,16.535861482147695,17.408003281953572
52.65971672371998,18.814206113456336,17.129641446001955,17.634559415038048,17.21198277364933,16.433730015680116,17.299201336434592
53.66583746427397,18.69653096762473,17.027908992724036,17.528572547744048,17.10804030709007,16.333376337615412,17.192402126737456
54.68593855637993,18.581115232428985,16.927897369029825,17.42445324961035,17.005921502576804,16.234763077500215,17.08755583462267
55.72020366771667,18.467910883990918,16.82958059045984,17.32217081956222,16.905596221534804,16.13786110387547,16.984628422100762
56.76881646596299,18.356929227160634,16.732991115670277,17.22175184026328,16.80708585194639,16.042692757935622,16.883634945896947
57.83199303074104,18.248064482188195,16.638041459212555,17.1231050780039,16.71030656403966,15.949176782886347,16.784485058044247
58.90993863769184,18.14123077861389,16.54467197678173,17.02616419412002,16.61519004790233,15.857249210058463,16.687104653870122
60.0028369544942,18.03634564779474,16.452826556941936,16.930859733212436,16.521673873034715,15.766848370787379,16.59142467185474
61.110914864751365,17.933358298693427,16.362465755419873,16.837154307951597,16.42971990295383,15.67793941873827,16.497401732532648
62.234377644104356,17.83233183444733,16.273666763101954,16.745123488685127,16.339395497933737,15.590587781179048,16.40509999289905
63.373430568194195,17.733279277974997,16.18645065509188,16.654778177853267,16.25071978012981,15.504811883946918,16.314534371773178
64.52830052062413,17.636000234085365,16.100640843639827,16.565944636799117,16.163518824439848,15.420440395174692,16.225523576646573
65.69920358101629,17.540627090706824,16.016374006117577,16.47875191954662,16.077918292158422,15.337600465013853,16.138194212460352
66.88636663297392,17.44723638394034,15.93372827505561,16.393279131006054,15.99399734812475,15.256359845169133,16.0526180798418
68.09001656010024,17.3558371124583,15.852722943272198,16.309544070078186,15.911767956051644,15.176736667470731,15.96880735042614
69.31036944201739,17.266660137483377,15.77357920300603,16.227772505679646,15.83145352476922,15.098938592906205,15.886977273837458
70.54766296630973,17.179872154647573,15.696453673292858,16.148123507370634,15.753211263780043,15.023115095861977,15.807282678139169
71.80213482056159,17.095768081272652,15.621626556272842,16.07087973290501,15.677314623055075,14.949527394638954,15.729998995137588
73.07403349633844,17.014605157591976,15.549331179366277,15.996289847192912,15.604002507696276,14.878405647026968,15.655364821052894
74.3635750732624,16.935129645377668,15.478428387616903,15.923172323128512,15.532126885847397,14.808648703437758,15.582222011196624
75.67102965086112,16.85739224631886,15.408968844656878,15.851581251741301,15.46173628128689,14.74030307798694,15.510619910419203
76.99663491671897,16.781756454143192,15.341281312323327,15.78185399745546,15.39316160428277,14.67368346044073,15.440892166832656
78.3406501663825,16.708363106315026,15.275501707222462,15.7141289588241,15.326536678621196,14.60891819559904,15.373170486646561
79.70331308743606,16.63748482002552,15.211880887703865,15.648664113566626,15.262114002338697,14.54624821452494,15.307708791054969
81.08490458338842,16.5691755178276,15.150473326483159,15.58551298161703,15.199942428735293,14.485716617206895,15.244553626708035
82.48567314580502,16.503455511044283,15.091303115676537,15.52469920923108,15.140045916997828,14.427349810748735,15.18372856261662
83.90588887421355,16.44036194093405,15.03440381410815,15.466253830748679,15.082454839167747,14.371168977510424,15.12525997838732
85.34581106416054,16.3798344520596,14.979728180558018,15.410129205528827,15.027120225426652,14.317130275917183,15.069098810413072
86.805742227117,16.321978386903755,14.927373696184938,15.35642586510456,14.974139283878227,14.265322799576905,15.015335592884648
88.28593085464837,16.266713614182322,14.87727465653632,15.305070788315668,14.923441557924392,14.215681106859247,14.963900930618083
89.78667945822563,16.213981366091232,14.829382864964543,15.25601548150839,14.874977409665863,14.168154220546647,14.914739715288736
91.30825273538592,16.163827051419997,14.783743144201313,15.20930711095823,14.828790819817788,14.12278469836483,14.867892855176754
92.85095859959074,16.1162160502239,14.740326605176657,15.164912239861742,14.78485424931507,14.079546076866995,14.823332873010417
94.41507795434889,16.071037329607492,14.699037028403747,15.122728816129637,14.743065255914477,14.038336986716757,14.780952253161805
96.00091331113134,16.028393609020995,14.659966511665697,15.082857691543712,14.703523136598683,13.999254629108286,14.740851393254685
97.60876718140909,15.988236869521957,14.623078758235959,15.045256447252834,14.666184807417444,13.962255376465814,14.702985376971755
99.2389420766531,15.950634402324777,14.588442360501123,15.009995365311795,14.631120290301764,13.92740646603496,14.667419806852203
100.8917513123155,15.915943043895927,14.556385655994509,14.977410960428086,14.59865442789588,13.895020743999371,14.634481240595132
102.5675028018578,15.884447524345536,14.527176102112923,14.947775918326867,14.569060232318643,13.865354805289476,14.604439516175676
104.26652606670376,15.856852954209163,14.501459783666219,14.921756880637043,14.542979935642721,13.839024194537334,14.57793967688699
105.98913442230547,15.83337181820231,14.479430820784494,14.899552493244265,14.520610548283981,13.816214704578714,14.555178790341754
107.73565739008669,15.81232693356878,14.459551176739243,14.879581730540055,14.500410317298163,13.795458342420611,14.534608683502524
109.5064298934617,15.7940422271377,14.442118158960346,14.862150339037184,14.482679170072881,13.777038009487073,14.516534468161261
111.30178685584484,15.779040990358846,14.427608397212559,14.847748561153914,14.467894184313437,13.761414871303067,14.501433792782187
113.12206860264095,15.767685249111516,14.416356841392513,14.836726373421701,14.45639486535563,13.748911268837308,14.489647478749731
114.96762086124544,15.760054115878004,14.408444607823078,14.82915923379142,14.448259943819718,13.73960202778543,14.481248117707677
116.83879476104428,15.756166135249213,14.403891494321147,14.825071992295165,14.443510541269479,13.733510980159526,14.476258127051988
118.73595223540454,15.755938775540812,14.40263406142169,14.82439207566486,14.442079585265297,13.730570031985875,14.474602899940201
120.6594444137122,15.759222381462639,14.404542639865952,14.826983999450741,14.443833427461474,13.73065767002208,14.476149765768412
122.60963863132486,15.765811365920543,14.409436718416456,14.832664842572376,14.448593779150656,13.733603361623771,14.480712899405546
124.58691302758126,15.775469482517554,14.417113698934097,14.84121611190786,14.456151954094025,13.739212887933416,14.488084193491154
126.59164033982958,15.787961294508827,14.427365876414507,14.852423572299376,14.466296958090883,13.747287888113448,14.498049354291286
128.62419870740857,15.803172850191938,14.440092718462513,14.866178639729977,14.478928093884525,13.757735571593301,14.510506058113869
130.68497167164747,15.820875584278602,14.455091145609456,14.882271929230289,14.493841060672437,13.770362267930778,14.525249018913131
132.77435897984728,15.840970551371171,14.47227337939807,14.900611995449944,14.510946278859763,13.785084324846627,14.542185941303712
134.89275497731836,15.863426104715359,14.491621123591726,14.921174938056657,14.530223802741876,13.801890555858218,14.56129740243941
137.04055941136164,15.888364627875191,14.513249025893867,14.944076894652545,14.551791803596391,13.820893261684017,14.582699506733944
139.21818283325922,15.916052000266975,14.537405200347157,14.969573688689213,14.575898542529616,13.842333622999426,14.606644896635636
141.42603849528837,15.947324478101667,14.564861851658195,14.998450469981012,14.60331633374746,13.866954614634196,14.633912817816244
143.6645477527123,15.979912625120388,14.593534269080642,15.028568088532193,14.63196119414547,13.892780000541315,14.662420583527565
145.9341373627847,16.012193945996426,14.621931594170778,15.058394035034869,14.66034600089075,13.918400624656554,14.690685771285121
148.23523408275926,16.0448313585443,14.65066496252184,15.088555235430556,14.689087368276926,13.944416149496307,14.719328807124361
150.56827817486612,16.07820754194267,14.680099627454803,15.119424068722328,14.718547545930257,13.971174256408343,14.74871145014342
152.93371260233062,16.112488085811545,14.710401204057177,15.151163118853955,14.748889510483075,13.998839085898386,14.778990785631217
155.33198843136395,16.14764099712392,14.74155802159286,15.183755193081964,14.780098794920482,14.027394905788686,14.810138938126478
157.76355942917263,16.183445321969323,14.773380898901333,15.216998441455708,14.81197886748849,14.056663582334775,14.841963078643081
160.22889151744184,16.219492641728916,14.805499427980694,15.250505858013438,14.844155378674817,14.086291237844803,14.874084456518613
162.72844791686157,16.25517567204034,14.837355826458586,15.283701294974577,14.876065807021268,14.11574890507747,14.905948848387412
165.26270805409337,16.28965747776892,14.868183753947848,15.315792585167655,14.906946175309006,14.14431425567584,14.936793685729215
167.83215270629654,16.32183106706833,14.8969739707518,15.345740846860416,14.935780377741361,14.171031843586936,14.965609608473606
170.43726940311848,16.350282039991097,14.922451372311386,15.37222370457664,14.961293431519827,14.19469530258509,14.991114243570866
173.0785544524413,16.37334589468816,14.943113921479782,15.393690964388467,14.98197604663873,14.213881266862789,15.011793238913905
175.7565092265132,16.38930580100446,14.957413694116855,15.408545591183005,14.996278774898652,14.2271315070068,15.026089647357221
178.47164320056828,16.39676649598099,14.964077100177693,15.415478528796717,15.002931594466649,14.233244090394063,15.032726852215989
181.22447254166187,16.39514411248466,14.962528397574562,15.413910185786845,15.001369378357117,14.2316861947395,15.031154201692997


==> figdata/pipe/retau_180_les_r1.2_long/nudecomp.csv <==
k,HFphi_0.025,HFphi_0.71,HFr_0.025,HFr_0.71,HFz_0.025,HFz_0.71,Nu_0.025,Nu_0.71,Nu_L / HFphi_0.025,Nu_L / HFphi_0.71,Nu_L / HFr_0.025,Nu_L / HFr_0.71,Nu_L / HFz_0.025,Nu_L / HFz_0.71,Nu_L / Nu_0.025,Nu_L / Nu_0.71,Nu_L / RSS_0.025,Nu_L / RSS_0.71,Nu_L / azim_cond_0.025,Nu_L / azim_cond_0.71,Nu_orig_0.025,Nu_orig_0.71,RSS_0.025,RSS_0.71,azim_cond_0.025,azim_cond_0.71,bccode_0.025,bccode_0.71,diffusionCoeff_0.025,diffusionCoeff_0.71,lam_0.025,lam_0.71,nu_lam_0.025,nu_lam_0.71,r_0.025,r_0.71,sum_0.025,sum_0.71,y+_0.025,y+_0.71,z_0.025,z_0.71
0,0.0,0.0,0.010893938874356746,0.11128058452287248,-0.0011538589527550639,-0.0008089817970209425,0.1549510331359712,0.054139816328564475,0.0,0.0,0.04753718781537489,0.48558800519071627,-0.0050350208847493695,-0.003530102387000476,0.6761499627751469,0.2362464712519177,0.28101183225899024,0.28096549775816176,0.0,0.0,6.453651710230866,18.470694357941408,0.06439854489268526,0.06438792656957874,0.0,0.0,5.0,5.0,0.0075471698113207,0.0002657454158915,0.22916666666666669,0.22916666666666669,4.363636363636363,4.363636363636363,0.49995002150535583,0.49995002150535583,0.9996639619647627,0.9992698718137952,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
1,0.013710902247809267,0.09434476861100967,0.014092908044440243,0.13656599097243183,-0.001086395499223514,-0.0008560389701112135,0.18101958947094296,0.05727001773012952,0.03656240599415804,0.2515860496293591,0.037581088118507314,0.3641759759264849,-0.0028970546645960375,-0.0022827705869632358,0.4827189052558479,0.15272004728034538,0.20533286218390293,0.20550872822789948,0.23982865129426714,0.02534264480474744,5.524263992215708,17.461143537832434,0.0769998233189636,0.07706577308546231,0.08993574423535018,0.00950349180178029,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,4.285714285714286,4.285714285714286,0.49995002150535583,0.49995002150535583,0.9991268581820872,0.9970506752818731,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
2,0.018099866479126356,0.13883164995315944,0.00753992991259577,0.08995700546232352,-0.00047917810857829227,-0.000609130463702571,0.13596836651262162,0.0513486290014913,0.048266310611003616,0.37021773320842516,0.02010647976692205,0.23988534789952937,-0.0012778082895421126,-0.0016243479032068558,0.3625823107003243,0.13692967733731012,0.20533286218390293,0.20550872822789948,0.36467440373904836,0.046962224487897886,7.354651862403395,19.474716646688996,0.0769998233189636,0.07706577308546231,0.13675290140214313,0.017610834182961707,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,6.0,6.0,0.49995002150535583,0.49995002150535583,0.9996845587116592,0.9978793632578551,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
3,0.01904843559374446,0.16395152664420498,0.004206506439679906,0.06128943434102637,-0.0001956315139835184,-0.00044718604832311116,0.10864455140581507,0.04662457302317993,0.05079582824998522,0.4372040710512133,0.011217350505813082,0.16343849157607032,-0.0005216840372893824,-0.0011924961288616296,0.2897188037488402,0.12433219472847981,0.20533286218390293,0.20550872822789948,0.44293480470751684,0.06867547060441559,9.204327203347228,21.447917592786077,0.0769998233189636,0.07706577308546231,0.16610055176531882,0.02575330147665585,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,7.777777777777778,7.777777777777778,0.49995002150535583,0.49995002150535583,0.9994779653587689,0.9979664600592169,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
4,0.018460959949085382,0.17799913738779913,0.0025057378562493753,0.0427190298237411,-8.717953288884786e-05,-0.0003345458640861422,0.09036794901111209,0.04270122234082205,0.04922922653089435,0.47466436636746434,0.006681967616665001,0.1139174128633096,-0.00023247875437026097,-0.0008921223042297126,0.24098119736296555,0.11386992624219212,0.20533286218390293,0.20550872822789948,0.49731443767025263,0.08980332069207338,11.065870266426375,23.418533362310978,0.0769998233189636,0.07706577308546231,0.18649291412634475,0.03367624525952752,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,9.6,9.6,0.49995002150535583,0.49995002150535583,0.9993072126103102,0.9968716320887092,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
5,0.017545167988422,0.18675729480178643,0.0014430731697516511,0.03053851293097749,-1.6679591986001368e-05,-0.00025632225235175724,0.07730654547234568,0.039425900571467894,0.046787114635792,0.4980194528047638,0.0038481951193377363,0.08143603448260664,-4.4478911962670314e-05,-0.0006835260062713526,0.20615078792625513,0.10513573485724771,0.20533286218390293,0.20550872822789948,0.5374740945872694,0.11045425189018933,12.935515277392946,25.364036978363647,0.0769998233189636,0.07706577308546231,0.20155278547022604,0.041420344458821,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,11.454545454545455,11.454545454545455,0.49995002150535583,0.49995002150535583,0.9995485755405945,0.9998706762564356,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
6,0.016210047803204293,0.19272735656700135,0.0007956521213586586,0.021995569318122507,2.0508041691776226e-05,-0.00019719824930348497,0.06749326505755977,0.03670628918872523,0.04322679414187811,0.5139396175120036,0.002121738990289756,0.05865485151499335,5.468811117806993e-05,-0.0005258619981426266,0.17998204015349273,0.09788343783660061,0.20533286218390293,0.20550872822789948,0.568874761480929,0.13086017896545782,14.81629313898472,27.243287788054634,0.0769998233189636,0.07706577308546231,0.21332803555534838,0.04907256711204669,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,13.333333333333334,13.333333333333334,0.49995002150535583,0.49995002150535583,0.9995928850616705,1.0063209520588121,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
7,0.01489140403316564,0.19341934151221557,0.0004499513789552955,0.015706333794184086,3.806300017531773e-05,-0.00015129398155931914,0.05988301716224694,0.03428122238291363,0.03971041075510837,0.5157849106992415,0.001199870343880788,0.04188355678449089,0.00010150133380084728,-0.0004034506174915177,0.15968804576599183,0.09141659302110301,0.20533286218390293,0.20550872822789948,0.5943339161682902,0.14936601634082391,16.699225379552967,29.170488404124637,0.0769998233189636,0.07706577308546231,0.22287521856310885,0.05601225612780897,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,15.23076923076923,15.23076923076923,0.49995002150535583,0.49995002150535583,1.0003666065509749,1.0035563544560673,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
8,0.013488098469966112,0.19109334508923917,0.0002648081988213943,0.011069895102509927,3.4214919306116964e-05,-0.00011799362728983765,0.05379679816042152,0.03212612553820948,0.035968262586576295,0.5095822535713044,0.0007061551968570515,0.029519720273359806,9.12397848163119e-05,-0.0003146496727729004,0.1434581284277907,0.08566966810189194,0.20533286218390293,0.20550872822789948,0.6157520694684039,0.16614926367088362,18.58846686410611,31.12731408618327,0.0769998233189636,0.07706577308546231,0.23090702605065147,0.06230597387658136,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,17.142857142857142,17.142857142857142,0.49995002150535583,0.49995002150535583,1.0013087176483473,0.9961149841725663,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
9,0.012182748549520183,0.18967304476952157,0.0001457828455684195,0.007973443029782671,3.465529961201593e-05,-9.436614626881242e-05,0.048822936124438596,0.03028088249985696,0.032487329465387155,0.5057947860520575,0.00038875425484911864,0.021262514746087122,9.241413229870914e-05,-0.0002516430567168331,0.13019449633183625,0.08074901999961856,0.20533286218390293,0.20550872822789948,0.6333467364415277,0.18360861125967068,20.48217660345594,33.024136598552694,0.0769998233189636,0.07706577308546231,0.2375050261655729,0.06885322922237651,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,19.066666666666666,19.066666666666666,0.49995002150535583,0.49995002150535583,1.0018425928098018,0.9966720172286165,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305
10,0.011001075746010978,0.1892382877346047,2.3247368656533645e-05,0.0057817238433175815,3.618088894295384e-05,-7.586555446085638e-05,0.04467088659295938,0.02866745260013882,0.029336201989362605,0.5046354339589458,6.199298308408972e-05,0.015417930248846884,9.648237051454358e-05,-0.00020230814522895034,0.11912236424789169,0.07644654026703684,0.20533286218390293,0.20550872822789948,0.6477999984763867,0.20109958551141904,22.385944767830306,34.88276457445534,0.0769998233189636,0.07706577308546231,0.242924999428645,0.07541234456678214,5.0,5.0,0.0075471698113207,0.0002657454158915,0.375,0.375,21.0,21.0,0.49995002150535583,0.49995002150535583,1.0017499022511427,1.002905910068919,181.216807005616,181.22447254166187,24.884260177612305,24.884260177612305


==> figdata/pipe/retau_180_les_r1.2_long/straub_diss_ktheta_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,-0.00035536380278735204,-0.0012731994241492314,-0.0005852117722313534
0.06754992985421193,-0.0003552692167818882,-0.0012737923758990347,-0.0005852961181351804
0.13647842970542684,-0.0003553320561440716,-0.001274529444943616,-0.0005855034717788688
0.2068136336352351,-0.0003555421761211435,-0.0012753989526807883,-0.0005858217801512438
0.2785842498901542,-0.00035588535528387194,-0.0012763849456173093,-0.0005862347790727203
0.3518195725992455,-0.00035634860144055836,-0.0012774726842152302,-0.000586727366853278
0.42654949373098033,-0.00035692031639800664,-0.0012786488122471097,-0.0005872857686698391
0.5028045152939807,-0.0003575904443007805,-0.0012799015097075986,-0.0005878976847031562
0.5806157617868227,-0.0003583505990342359,-0.0012812206246946374,-0.0005885524175395483
0.660014992901969,-0.00035919416582625937,-0.0012825977793101968,-0.0005892409739921374
0.7410346164888582,-0.0003601163719009044,-0.0012840264443357077,-0.0005899561362142998
0.8237077017816014,-0.00036111432086678713,-0.0012855019772541369,-0.000590692496806888
0.9080679928966529,-0.00036218698551713694,-0.0012870216181733334,-0.0005914464526136994
0.9941499226058853,-0.0003633351539425497,-0.0012885844384210477,-0.0005922161521221918
1.0819886263908212,-0.0003645613243909784,-0.0012901912371121233,-0.0005930013919181748
1.1716199567836076,-0.00036586954524714805,-0.0012918443819304444,-0.0005938034585785941
1.2630804980007326,-0.0003672651979573727,-0.001293547591837805,-0.0005946249138382299
1.3564075808753473,-0.0003687547228267724,-0.0012953056615545345,-0.0005954693229652646
1.4516392980943518,-0.0003703452905181472,-0.001297124130612555,-0.0005963409291816049
1.548814519746399,-0.00037204442596484107,-0.001299008903747435,-0.0005972442808470065
1.6479729091872455,-0.000373859596485991,-0.001300965834593883,-0.0005981838232041474
1.7491549392289298,-0.00037579778241307745,-0.0013030002913426582,-0.0005991634730075339
1.852401908659232,-0.00037786505680327835,-0.0013051167315233797,-0.0006001862026355129
1.957755959098306,-0.00038006621119150984,-0.001307318323780965,-0.000601253670677302
2.065260092199413,-0.0003824044772586977,-0.001309606667878637,-0.0006023659489378257
2.1749581872005415,-0.00038488141029499785,-0.0013119816807462279,-0.0006035214118416134
2.286895018834338,-0.0003874970200272215,-0.0013144417368530002,-0.0006047168739609473
2.4011162756035134,-0.0003902502584394081,-0.001316984176248696,-0.0006059480855273504
2.5176685784292125,-0.00039314000331918086,-0.0013196063240166133,-0.000607210724990191
2.6365994996799187,-0.00039616671092107243,-0.0013223072011906245,-0.0006085020624783127
2.7579575825888125,-0.0003993349513792738,-0.0013250901494884458,-0.0006098235084339464
2.8817923610672613,-0.00040240334660950506,-0.0013277047714112416,-0.0006109300426628781
3.0081543799228365,-0.0004061791146005259,-0.0013309830702453059,-0.0006126274677058434
3.1370952154897456,-0.0004097689628166746,-0.0013340019980652685,-0.0006140176113264024
3.2686674966804596,-0.00041364296323630277,-0.0013372460063763591,-0.0006155685402639324
3.402924926466915,-0.0004178612502789899,-0.0013407768794599882,-0.0006173377249948762
3.539922303800016,-0.0004219073257150165,-0.0013440595852015989,-0.0006188046281000371
3.679715545976652,-0.000426287520910144,-0.0013476175484832466,-0.0006204739749883633
3.8223617114630324,-0.00043082318706945904,-0.0013512656065463669,-0.000622164070890577
3.9679190231838115,-0.0004355571712115873,-0.001355048257711143,-0.0006239155114400311
4.116446892286658,-0.0004403277377179106,-0.0013587975517053714,-0.0006255636959073841
4.2680059423915955,-0.00044531169902634873,-0.001362697366521487,-0.0006272837435122253
4.422658034335414,-0.0004505743520784051,-0.0013668162855404215,-0.0006291390604130571
4.580466291420939,-0.000456084462263158,-0.0013711228640967915,-0.0006310965155140632
4.74149512518168,-0.0004618325183547688,-0.001375608417721732,-0.0006331449195212983
4.905810261672234,-0.00046774358538612327,-0.001380196139568801,-0.0006352076917075437
5.073478768295259,-0.0004738630283369027,-0.0013849348594978936,-0.0006373289950165183
5.244569081175882,-0.00048014545549993374,-0.001389778930113024,-0.0006394622900831205
5.419151033094891,-0.0004865510343815176,-0.0013946884551791592,-0.0006415667354611926
5.5972958819918475,-0.0004933870636849097,-0.0013999882141002384,-0.0006439501901300996
5.77907634004995,-0.0005002218001528735,-0.0014052276938359652,-0.0006461790627043611
5.964566603374555,-0.0005073685673525087,-0.0014107389901020144,-0.0006485678136372982
6.1538423822772135,-0.0005146237762703472,-0.0014163109336223368,-0.0006509122810926754
6.3469809321778765,-0.0005223990722531389,-0.0014223818727951121,-0.000653626732493504
6.5440610851377485,-0.0005302970965661762,-0.0014285362109191112,-0.0006563125500711126
6.745163282035561,-0.0005381696253085425,-0.0014346201765131747,-0.0006588216994125571
6.950369605400692,-0.0005463427779888039,-0.0014409836179514394,-0.0006614835608404971
7.159763812916132,-0.0005548539275093756,-0.001447671524658099,-0.000664337547604889
7.373431371605355,-0.0005635199189164139,-0.0014544939613532594,-0.0006672013870007061
7.591459492716799,-0.0005724338368689292,-0.0014615554055427877,-0.0006701711141430429
7.81393716732031,-0.0005815480496091655,-0.0014688104865558304,-0.0006732014769255094
8.040955202630013,-0.0005909452842702322,-0.0014763537569138236,-0.0006763787485206178
8.272606259068487,-0.0006006131810269534,-0.0014841785774836703,-0.0006796938713217229
8.508984888087337,-0.0006102568394977402,-0.0014919728358030301,-0.0006828532806544737
8.750187570759637,-0.0006202622209301377,-0.0015001596408253473,-0.0006862498143653791
8.99631275715995,-0.0006306083353615308,-0.0015087241172873239,-0.0006898666790090551
9.247460906548028,-0.0006411404424949077,-0.001517506047483927,-0.0006935525164842855
9.503734528372599,-0.0006517645749492513,-0.0015264098768371216,-0.0006972173466212952
9.76523822411195,-0.0006626246956956436,-0.0015355998905617098,-0.000701011591267334
10.03207872996844,-0.0006736941018894748,-0.001545055036178077,-0.0007049138302000299
10.30436496043423,-0.0006851112421327129,-0.0015549362667735714,-0.000709069709627439
10.582208052746264,-0.000696607602128196,-0.0015649565422295036,-0.0007132142845503587
10.865721412248332,-0.0007083743167298861,-0.00157533547897724,-0.0007175469398308542
11.155020758679028,-0.0007204480988388004,-0.0015861242661979738,-0.0007221116499480976
11.450224173404212,-0.0007326437350412225,-0.0015971260877383731,-0.000726728196222149
11.75145214761359,-0.0007450758896419968,-0.0016084789258936725,-0.0007315198761751498
12.058827631500721,-0.0007575537911752734,-0.0016199782844609116,-0.000736301301942093
12.372476084446765,-0.0007704080970609611,-0.0016320072582777971,-0.0007414147830700984
12.692525526228449,-0.000783520077392629,-0.0016444444818477484,-0.000746748828060105
13.019106589270981,-0.000796650353971375,-0.0016570287774309847,-0.0007520692746703305
13.352352571967447,-0.0008099900938967221,-0.0016699892902054053,-0.0007575783792113482
13.692399493086283,-0.0008234775996771994,-0.001683267546034545,-0.000763222691980841
14.039386147289166,-0.0008373465127614748,-0.0016971462900554517,-0.000769248466632637
14.393454161781913,-0.0008512848733030462,-0.0017112794446418615,-0.0007753488454981897
14.754748054121448,-0.0008654159249763383,-0.0017258234870823877,-0.0007816586649992629
15.123415291202617,-0.0008797248214371306,-0.001740775856339071,-0.000788172820691134
15.499606349448701,-0.0008941478951622044,-0.001756076676738648,-0.0007948368986260637
15.883474776230413,-0.0009087805507236023,-0.0017718544098723522,-0.0008017582627420784
16.2751772525383,-0.0009234680507181433,-0.0017879415401361885,-0.0008087902350752586
16.674873656934096,-0.0009383953149825628,-0.0018045754440630954,-0.0008161316014296742
17.08272713080736,-0.0009534770247991243,-0.0018216727414529196,-0.0008237066161617593
17.498904144963756,-0.0009686719261956346,-0.0018392020209822765,-0.0008314843641224429
17.92357456757232,-0.0009840017463409775,-0.001857208601487784,-0.0008394981201650739
18.356911733499416,-0.0009994684876554357,-0.001875714901947811,-0.0008477611648477453
18.79909251505769,-0.0010149865443527231,-0.001894635891524827,-0.0008561975382766892
19.250297394198782,-0.001030593720734119,-0.0019140383822119468,-0.0008648570140338695
19.71071053617948,-0.0010462853720065795,-0.0019339378250880735,-0.000873746107663453
20.180519864731217,-0.00106207748240986,-0.0019543771197724183,-0.0008828923357451372
20.65991713876361,-0.0010779488367988388,-0.0019753521853977025,-0.0008922850735314655
21.149098030633386,-0.0010938307274030294,-0.001996798926161228,-0.0009018652946837786
21.648262206010724,-0.0011097612650383369,-0.0020187889233075564,-0.0009116825040090302
22.157613405375336,-0.0011255638290293046,-0.0020411175917449645,-0.0009215669693225522
22.677359527175955,-0.0011416122707445598,-0.0020642938426966807,-0.0009319104232179788
23.207712712686796,-0.001157541225011882,-0.0020878681824906997,-0.000942350189541274
23.74888943259583,-0.0011734443974248466,-0.002111986151055347,-0.0009529911492994933
24.301110575360145,-0.001189274480869262,-0.0021366096634403793,-0.0009637941625342378
24.864601537364553,-0.0012050598237339965,-0.0021618009385923308,-0.0009747970059173644
25.439592314920073,-0.0012207360228953987,-0.002187498067260004,-0.0009859421105152502
26.02631759813998,-0.0012363732284968593,-0.002213820993598436,-0.0009973088725099037
26.625016866731738,-0.0012517941839315025,-0.0022405513076919565,-0.0010087232769740476
27.235934487743716,-0.001267107844096967,-0.0022678615095368545,-0.0010203031815450177
27.859319815306957,-0.0012822767986289303,-0.002295723876915755,-0.0010320163222509806
28.495427292412323,-0.0012972263702954437,-0.0023240563327321657,-0.0010437915830655863
29.144516554764728,-0.0013120128188377031,-0.002352960141027324,-0.0010556910885775265
29.806852536756974,-0.0013264534912205913,-0.002382195365597181,-0.0010675320333048037
30.48270557960622,-0.0013406355557019844,-0.0024119046626794355,-0.0010794066492982048
31.172351541697267,-0.001354602309629027,-0.002442170640365122,-0.0010913617254847262
31.87607191117793,-0.0013681868735280632,-0.0024727670365767393,-0.0011032283048954276
32.59415392085208,-0.0013814314261204202,-0.002503770205146282,-0.0011150504759979073
33.326890665417544,-0.0013942715252123876,-0.0025350976292982537,-0.0011267625421724455
34.07458122109658,-0.0014067831737027486,-0.002566876493532829,-0.0011384416021540588
34.83753076770786,-0.0014187956358205072,-0.0025988579584796546,-0.0011499117837691754
35.61605071322956,-0.0014303773864466768,-0.00263115399060541,-0.0011612409660259981
36.41045882090477,-0.0014413950179007068,-0.002663563178311907,-0.0011722900750583106
37.2210793389407,-0.0014519066919176041,-0.002696178354086048,-0.0011831150297497129
38.048243132854914,-0.001461903893937134,-0.002728987929479085,-0.0011937028828742867
38.89228782052246,-0.0014713211796531717,-0.0027618866939265107,-0.0012039818504913093
39.75355790997916,-0.0014801232745037698,-0.0027948132614365423,-0.0012139103518473402
40.632404940037,-0.0014882586250797942,-0.0028276750481863403,-0.0012234295619396461
41.52918762376951,-0.0014957195180862557,-0.002860447451600584,-0.0012325248354867913
42.44427199492513,-0.0015025125005428642,-0.0028931285672427033,-0.0012411955090543714
43.37803155732883,-0.0015085851291205766,-0.00292561272138757,-0.0012493802127445163
44.330847437332594,-0.0015138728900705042,-0.0029577691786184836,-0.001257004807730423
45.30310853937725,-0.001518433025584323,-0.0029896724278261804,-0.0012641189014039435
46.29521170472894,-0.0015221724872142865,-0.0030211333014548663,-0.001270618431638657
47.30756187345516,-0.0015250572415949444,-0.0030520585812718053,-0.001276459200183977
48.3405722497064,-0.00152711409310783,-0.0030824603371779253,-0.0012816586360147354
49.39466447037093,-0.0015283160835575281,-0.0031122510976904472,-0.001286179097963383
50.47026877717146,-0.0015286377124167738,-0.0031413417925201513,-0.001289984170779285
51.56782419227405,-0.0015280019482255516,-0.0031695413019372882,-0.0012929848343240986
52.68777869748079,-0.0015264798587720334,-0.003196930271157158,-0.001295242513652065
53.83058941707949,-0.0015240010819327094,-0.0032233210491520044,-0.001296674629137269
54.996722804425104,-0.0015205602133380334,-0.0032486422236197147,-0.0012972646167129975
56.186654832328784,-0.0015161784519258804,-0.003272871684807958,-0.0012970227769570056
57.40087118733255,-0.0015108089920542575,-0.0032958501206759145,-0.0012958902803755267
58.639867467948626,-0.0015044432309065036,-0.0033174873156379524,-0.0012938470976312328
59.90414938694464,-0.0014970866980645514,-0.00333771730224216,-0.001290887592282523
61.19423297775688,-0.0014887491010600123,-0.0033564802403399955,-0.0012870103549503492
62.510644805116314,-0.0014794091644372725,-0.003373647657472933,-0.001282182659267877
63.85392217997289,-0.0014690609985132704,-0.003389118945188413,-0.0012763875540150811
65.22461337880613,-0.001457749967510692,-0.0034028992335069755,-0.001269660170562363
66.62327786741147,-0.0014454750470541398,-0.0034148930977369197,-0.0012619888758701717
68.05048652925365,-0.0014321980055396059,-0.003424918665499057,-0.0012533247305175227
69.50682189848037,-0.0014179634248123478,-0.0034329726974172002,-0.001243702899797573
70.9928783976913,-0.001402764579489673,-0.0034389357384820483,-0.0012331070389642001
72.5092625805596,-0.0013866417345968077,-0.003442792999104695,-0.0012215686846112686
74.0565933794048,-0.0013696105061462261,-0.0034444730914140196,-0.0012090948849410137
75.63550235781828,-0.0013516654911827966,-0.0034438529360650842,-0.0011956719228546004
77.24663396844429,-0.0013328504144585547,-0.0034409237587322387,-0.0011813361058910922
78.89064581602182,-0.0013131768891195216,-0.0034355998112092475,-0.0011660916847483075
80.56820892579483,-0.0012926718579720237,-0.0034278314249047443,-0.0011499587795021698
82.28000801739995,-0.0012714066717141046,-0.003417681450124928,-0.0011330026125193856
84.02674178434395,-0.0012493704653789184,-0.0034050070675686072,-0.00111520579236975
85.80912317918477,-0.0012265929843995396,-0.003389766901001953,-0.0010965922701075925
87.62787970453253,-0.0012031299197824282,-0.0033719880305402767,-0.0010772125015211386
89.48375370998943,-0.0011790220033520006,-0.0033516629889666014,-0.0010571021969083317
91.37750269514953,-0.0011542898626890252,-0.003328732631134376,-0.0010362771867277686
93.30989961878227,-0.0011290205954318097,-0.0033033231582720365,-0.0010148206271863613
95.28173321432593,-0.0011032229961341587,-0.0032753530424483547,-0.000992737166943004
97.29380831181942,-0.0010769640962402162,-0.003244906886359833,-0.0009700904237926195
99.34694616640463,-0.0010502903654817989,-0.003212018388035207,-0.0009469235896428292
101.44198479353237,-0.001023281683449815,-0.0031768246433963036,-0.0009233136986883265
103.5797793110097,-0.000995987741902636,-0.0031393827610488186,-0.0008993075975569587
105.76120228802736,-0.0009684646413827939,-0.0030997742551133302,-0.0008749587989965759
107.98714410131069,-0.0009407894441922723,-0.003058150529552005,-0.0008503421857467321
110.25851329853857,-0.000913032973590288,-0.003014652239724475,-0.0008255267319970506
112.57623696917926,-0.0008852626031091269,-0.002969418112242228,-0.0008005783908321271
114.94126112289429,-0.0008575572172431069,-0.002922632273915744,-0.0007755751523620905
117.35455107566469,-0.0008300066633889542,-0.002874525496617952,-0.0007506064246715138
119.81709184379775,-0.0008026718272188584,-0.002825246119014129,-0.0007257327891711757
122.32988854597434,-0.0007756512275133976,-0.0027750747702433975,-0.0007010528566859635
124.89396681350149,-0.0007490284285013628,-0.002724254240157483,-0.0006766503582212973
127.51037320893735,-0.0007228922198109452,-0.0026730541796067303,-0.0006526144399486653
130.18017565325965,-0.0006973342860940849,-0.0026217617216635733,-0.0006290373569436716
132.9044638617518,-0.0006724582180223435,-0.0025707118544554186,-0.0006060235266561934
135.68434978878463,-0.0006483574534627483,-0.0025202101584009657,-0.0005836673611038508
138.52096808167525,-0.000625127620960974,-0.0024705746246728904,-0.0005620656868739863
141.41547654380852,-0.0006028791750691209,-0.0024221806413735314,-0.0005413303852541276
144.36905660720984,-0.0005817107783215041,-0.002375365611483481,-0.0005215613821157774
147.38291381476222,-0.0005617349161367728,-0.002330518263907967,-0.0005028720206687639
150.4582783122646,-0.0005430648813219455,-0.0022880295716280743,-0.0004853758281554741
153.5964053505324,-0.0005258170465212655,-0.002248298066604695,-0.00046918882969040893
156.79857579774438,-0.0005101118472065277,-0.0022117313459437634,-0.00045443061218918885
160.06609666224642,-0.0004960732271426236,-0.0021787426516709993,-0.0004412237775716033
163.400301626024,-0.00048382701907576916,-0.002149742318321526,-0.0004296921838841426
166.80255158906238,-0.0004735010871548949,-0.002125134639967699,-0.0004199609545208072
170.2742352248158,-0.00046522700561877305,-0.0021053200766412254,-0.0004121581321142185
173.8167695470132,-0.00045913972142196786,-0.0020906904872094473,-0.0004064144367354444
177.4316004880309,-0.00045537924257258653,-0.002081633123424907,-0.00040286494642946324
181.1202034890694,-0.0004540922114975315,-0.0020785337331509393,-0.00040165028553766787


==> figdata/pipe/retau_180_les_r1.2_long/straub_diss_ktheta_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,-0.01596752943872643,-0.11500318454880312,-0.107277298624218
0.06754992985421193,-0.016020804789778652,-0.11508305393012254,-0.10735092895161383
0.13647842970542684,-0.016178187629970673,-0.11517448571189748,-0.10743511389278723
0.2068136336352351,-0.016441918068524165,-0.11527664037926616,-0.10752900404527169
0.2785842498901542,-0.016813809988850608,-0.11538850168046828,-0.10763157167668902
0.3518195725992455,-0.017295515447754792,-0.11550902501304688,-0.10774175886217048
0.42654949373098033,-0.017888505584073785,-0.11563714018372356,-0.1078584799871183
0.5028045152939807,-0.0185940501099892,-0.11577175396843285,-0.10798062404374315
0.5806157617868227,-0.019413195358216517,-0.11591175240259556,-0.10810705665425693
0.660014992901969,-0.020346740875065557,-0.11605600272784877,-0.10823662175037552
0.7410346164888582,-0.021395214571327918,-0.11620335491980514,-0.10836814283786465
0.8237077017816014,-0.02255884647145271,-0.11635264272317714,-0.10850042377742763
0.9080679928966529,-0.023837541138130382,-0.11650268412724409,-0.10863224902075853
0.9941499226058853,-0.02523084889612528,-0.11665228122799291,-0.10876238325488827
1.0819886263908212,-0.02673793603819693,-0.1168002194455229,-0.10888957043121424
1.1716199567836076,-0.028357554269728108,-0.11694526609909323,-0.10901253219040881
1.2630804980007326,-0.03008800974009583,-0.11708616839057438,-0.10912996574378471
1.3564075808753473,-0.031927132121014744,-0.11722165091360078,-0.10924054133913755
1.4516392980943518,-0.033872244328587355,-0.11735041289454387,-0.10934289952863513
1.548814519746399,-0.03592013365046329,-0.1174711254872483,-0.10943564857258126
1.6479729091872455,-0.03806702523665255,-0.11758242959178408,-0.10951736246116468
1.7491549392289298,-0.04030855914692223,-0.11768293485458241,-0.10958658022272695
1.852401908659232,-0.04263977242474392,-0.11777122074062035,-0.10964180741875632
1.957755959098306,-0.04505508799356331,-0.11784584085642778,-0.10968152101100831
2.065260092199413,-0.04754831255266153,-0.11790533205565383,-0.10970417913448843
2.1749581872005415,-0.050112646094762986,-0.11794823028829733,-0.10970823773247583
2.286895018834338,-0.05274070618387177,-0.11797309567317511,-0.10969217651834556
2.4011162756035134,-0.05542457072675098,-0.11797854989363321,-0.10965453733563624
2.5176685784292125,-0.058155843648819545,-0.11796332974935657,-0.10959397870205177
2.6365994996799187,-0.06092574864019467,-0.11792636154541922,-0.1095093511466713
2.7579575825888125,-0.06372525694731038,-0.11786686194941083,-0.10939979886721286
2.8817923610672613,-0.06653829420718191,-0.11777736185879686,-0.10925782980924356
3.0081543799228365,-0.06937726563314978,-0.11767998314870488,-0.10910535956273588
3.1370952154897456,-0.07220782187678143,-0.11754948460374345,-0.10891725908686178
3.2686674966804596,-0.07503288742971731,-0.11739909539044552,-0.1087066257325093
3.402924926466915,-0.07784412901918959,-0.11723083123950864,-0.10847542675828026
3.539922303800016,-0.08061788447059666,-0.11703117105625424,-0.10821023824052844
3.679715545976652,-0.08335824508516851,-0.11681520599061837,-0.10792603025550646
3.8223617114630324,-0.08605119726760946,-0.11657951309931525,-0.1076194281160507
3.9679190231838115,-0.08868910786637428,-0.11632717479612495,-0.10729352426479706
4.116446892286658,-0.09125952623827549,-0.11605616408172698,-0.10694637250563171
4.2680059423915955,-0.09375952287728602,-0.11577403003582305,-0.10658552086647759
4.422658034335414,-0.09618388863527161,-0.1154856648073773,-0.10621589723856321
4.580466291420939,-0.09852571238917995,-0.1151938012125916,-0.10584030569942865
4.74149512518168,-0.10077943399592261,-0.11490208175731063,-0.10546246687899649
4.905810261672234,-0.10293882094537542,-0.11461284261567224,-0.1050848173721531
5.073478768295259,-0.10500159309307328,-0.11433193396688,-0.10471326868626486
5.244569081175882,-0.10696404345184327,-0.11406291637240544,-0.10435147650641731
5.419151033094891,-0.1088236412206142,-0.11380984861483903,-0.10400358789552494
5.5972958819918475,-0.11058669562780613,-0.11358506435396666,-0.1036818939654227
5.77907634004995,-0.11224242037922713,-0.11338215599106055,-0.10338028007963294
5.964566603374555,-0.11379720934974981,-0.11321158986551291,-0.10310933184846617
6.1538423822772135,-0.11525060570418151,-0.11307616542590138,-0.10287179955325254
6.3469809321778765,-0.11661385601915739,-0.11298947189794557,-0.1026811188479223
6.5440610851377485,-0.11788038624087849,-0.11294565254417717,-0.10253170212098897
6.745163282035561,-0.11905020258037517,-0.11294477221323299,-0.10242375157168801
6.950369605400692,-0.1201341084983511,-0.11299734915001537,-0.10236764292455638
7.159763812916132,-0.12113666707763972,-0.11310643402312648,-0.10236642159243765
7.373431371605355,-0.12205855991461327,-0.11327007846673763,-0.10241820154352323
7.591459492716799,-0.12290613363396183,-0.11349152990228106,-0.10252614740619681
7.81393716732031,-0.12368313618846875,-0.11377051896779818,-0.1026899461591779
8.040955202630013,-0.1243958115739668,-0.11410875725350193,-0.10291117452003036
8.272606259068487,-0.12504824676623835,-0.11450507476786342,-0.10318858143761539
8.508984888087337,-0.12563954024389867,-0.11495246594210601,-0.10351522096583937
8.750187570759637,-0.12618066733090846,-0.11545614025595922,-0.1038959488269764
8.99631275715995,-0.12667472857907383,-0.11601260080452014,-0.10432715870707174
9.247460906548028,-0.12712216530108386,-0.11661526030630977,-0.10480225443258254
9.503734528372599,-0.12752434150680297,-0.11725834368998572,-0.10531539856214127
9.76523822411195,-0.12788594286084762,-0.11793954009822019,-0.10586409156363438
10.03207872996844,-0.12820835326179825,-0.11865299997594107,-0.106442417636258
10.30436496043423,-0.12849494001415235,-0.11939505036858448,-0.10704654901130632
10.582208052746264,-0.1287428428674167,-0.12015547052201433,-0.10766638800639826
10.865721412248332,-0.12895549825374575,-0.12093095180723779,-0.10829846757317742
11.155020758679028,-0.1291334907688381,-0.1217153810792412,-0.10893663733492781
11.450224173404212,-0.12927497763864962,-0.12250023402355387,-0.10957249463080809
11.75145214761359,-0.12938131566202984,-0.12328086773548322,-0.1102012861339185
12.058827631500721,-0.12945021457460956,-0.12404899732988413,-0.11081488377024348
12.372476084446765,-0.12948535137025283,-0.1248031935833547,-0.11141164297860348
12.692525526228449,-0.1294819629658819,-0.12553349462570942,-0.11198201805656052
13.019106589270981,-0.1294386397138773,-0.126233400019549,-0.11251980252841405
13.352352571967447,-0.12935627420664297,-0.1268999263396508,-0.11302185260594207
13.692399493086283,-0.1292321529924476,-0.12752633637686503,-0.11348181648072776
14.039386147289166,-0.12906615346268188,-0.1281090625238558,-0.11389639504900433
14.393454161781913,-0.1288546993911847,-0.12864111916096108,-0.11425905171017056
14.754748054121448,-0.12859791133292212,-0.12911988539615107,-0.11456743567732249
15.123415291202617,-0.12829427725026837,-0.12954138852941147,-0.11481792891452118
15.499606349448701,-0.1279435614817828,-0.1299032557819994,-0.11500843592086041
15.883474776230413,-0.1275447466774125,-0.13020270537942505,-0.11513657609978405
16.2751772525383,-0.12709720982186123,-0.13043754451569908,-0.11520048042929937
16.674873656934096,-0.1266016631398428,-0.13060735364257098,-0.11520000115696635
17.08272713080736,-0.12605797533889068,-0.1307109447874582,-0.11513431042145511
17.498904144963756,-0.1254640429703205,-0.13074535005650245,-0.11500103347196688
17.92357456757232,-0.1248204754638397,-0.13071054018376593,-0.11480049106864773
18.356911733499416,-0.12412665660857666,-0.1306054126232547,-0.11453209152830024
18.79909251505769,-0.12338129108932701,-0.13042820098886249,-0.11419468964422161
19.250297394198782,-0.1225850364684401,-0.13017935392725502,-0.11378916554475173
19.71071053617948,-0.12173747877524016,-0.12985826149619825,-0.11331544406556758
20.180519864731217,-0.12083740072872529,-0.1294635077726474,-0.11277281593217925
20.65991713876361,-0.11988583278854849,-0.1289961882323606,-0.11216274871855902
21.149098030633386,-0.1188858416023379,-0.1284595763516323,-0.11148863532734907
21.648262206010724,-0.11783880611177396,-0.1278552375367885,-0.11075237483159532
22.157613405375336,-0.11674601522014744,-0.12718470224508763,-0.1099557813268276
22.677359527175955,-0.1156087455634132,-0.1264494482487525,-0.10910071704220901
23.207712712686796,-0.11443185804038986,-0.12565491024036168,-0.10819246289711314
23.74888943259583,-0.11320485013967799,-0.12478988825748198,-0.10722185660981803
24.301110575360145,-0.11192955924089576,-0.12385652830103075,-0.1061913382534377
24.864601537364553,-0.1106114661713622,-0.12286091617181172,-0.10510679091337047
25.439592314920073,-0.10925181756617708,-0.1218046887561713,-0.10397011845264587
26.02631759813998,-0.10785496182317517,-0.12069293905996097,-0.10278622111653862
26.625016866731738,-0.10642456696687139,-0.11952983164208131,-0.10155918802996501
27.235934487743716,-0.1049623391117696,-0.11831780554524803,-0.10029145568990872
27.859319815306957,-0.10347173863297192,-0.11706091130638156,-0.09898695018402051
28.495427292412323,-0.10195617097325442,-0.11576337240581261,-0.09764958229849187
29.144516554764728,-0.1004177832164828,-0.11442767751594919,-0.09628188759477754
29.806852536756974,-0.09885749388520977,-0.11305493188137268,-0.09488534529342137
30.48270557960622,-0.09727817709985558,-0.11164858386604357,-0.09346314191329749
31.172351541697267,-0.09568121465056918,-0.11021032201264665,-0.09201706977570305
31.87607191117793,-0.09406535772526693,-0.10873874585572785,-0.09054636480667855
32.59415392085208,-0.09243231479462077,-0.1072358644332941,-0.08905300113934354
33.326890665417544,-0.09078193537834078,-0.10570134624513626,-0.08753719057015391
34.07458122109658,-0.08911964070702472,-0.1041415321207697,-0.08600439917871
34.83753076770786,-0.08743953662059349,-0.10254914984901506,-0.08444931823902678
35.61605071322956,-0.08575590644899837,-0.10094107983066157,-0.08288595622606539
36.41045882090477,-0.08408018186705764,-0.09933022705398212,-0.08132549755382347
37.2210793389407,-0.0824292980426627,-0.09773727079968123,-0.079784324323875
38.048243132854914,-0.08073068628415654,-0.09607721273410325,-0.07819358860409371
38.89228782052246,-0.07903375253205967,-0.09440737740771858,-0.0766005422551521
39.75355790997916,-0.07734331182318625,-0.09273342782907705,-0.0750101172315041
40.632404940037,-0.07566490256266863,-0.09106214528383869,-0.07342790737352263
41.52918762376951,-0.07399531016156789,-0.08938959635070941,-0.07185106601862766
42.44427199492513,-0.07234337857235644,-0.08772712563315585,-0.07028841930847235
43.37803155732883,-0.07071087214432203,-0.08607641370785941,-0.06874175029593683
44.330847437332594,-0.06909453701528188,-0.08443368081458674,-0.06720805164295214
45.30310853937725,-0.06750777094209545,-0.08281519430111595,-0.06570044180505887
46.29521170472894,-0.06594194873603314,-0.08121102647719411,-0.06421079048047833
47.30756187345516,-0.06439874625824131,-0.07962323890903313,-0.06274085025147236
48.3405722497064,-0.06287994944057262,-0.07805412767824584,-0.06129243638339359
49.39466447037093,-0.06138260650600664,-0.07650053000150846,-0.05986283257056999
50.47026877717146,-0.05990001193082739,-0.07495497802626222,-0.05844572617685694
51.56782419227405,-0.05843066584822709,-0.07341482771434266,-0.05703949904746487
52.68777869748079,-0.05697080712275558,-0.07187606487742892,-0.05564067340459781
53.83058941707949,-0.05552488915217321,-0.07034236385816459,-0.05425318429787594
54.996722804425104,-0.05408718401726816,-0.06880774564132125,-0.05287184538963944
56.186654832328784,-0.05267756354492594,-0.06729514147957437,-0.05151574608771226
57.40087118733255,-0.051265626608609935,-0.06577557028641476,-0.050157404589313045
58.639867467948626,-0.04989754526073731,-0.06429581143562765,-0.04883915409821759
59.90414938694464,-0.04855268478940994,-0.06283398101175713,-0.04754205503554513
61.19423297775688,-0.04723301361076398,-0.061393411812626066,-0.046268284472874434
62.510644805116314,-0.045938424491006116,-0.05997374874424888,-0.04501770696887573
63.85392217997289,-0.04467555765916644,-0.05858389563218369,-0.04379682568323892
65.22461337880613,-0.04344136726631827,-0.05721995228496275,-0.0426027152552062
66.62327786741147,-0.042235423564782146,-0.05588197392204946,-0.041435132604998835
68.05048652925365,-0.04105649966240773,-0.05456914773786274,-0.040293058366676154
69.50682189848037,-0.039902846541484946,-0.05327934674762407,-0.039174818141548676
70.9928783976913,-0.03876788000827469,-0.052004592038913736,-0.03807403531038577
72.5092625805596,-0.037646974201805065,-0.05073847507497658,-0.03698610227615118
74.0565933794048,-0.036535736916870766,-0.049474447346317764,-0.03590661931715601
75.63550235781828,-0.035441500835096736,-0.048221717430271684,-0.03484272016029433
77.24663396844429,-0.03437591156660319,-0.04699856185134248,-0.033806292623543205
78.89064581602182,-0.03333029491823581,-0.0457905903004466,-0.032788347589100625
80.56820892579483,-0.03230403624494058,-0.04459795947173091,-0.031788529953856025
82.28000801739995,-0.0313049497113629,-0.043431679762260526,-0.030814588242741872
84.02674178434395,-0.030330511893692527,-0.04228827981164242,-0.029864050233403477
85.80912317918477,-0.029382303199844872,-0.04116987410166223,-0.02893845937578782
87.62787970453253,-0.02845980722840508,-0.04007642486259973,-0.02803742361184542
89.48375370998943,-0.027556710875935045,-0.038999604752715675,-0.027154804517402382
91.37750269514953,-0.026668775309794387,-0.0379344630320945,-0.026286478664778908
93.30989961878227,-0.02578947143563783,-0.03687152353935154,-0.025425908895673425
95.28173321432593,-0.024919054200388847,-0.03581071966654524,-0.024573375705688506
97.29380831181942,-0.02407330156278395,-0.03477554266251592,-0.023744650217131166
99.34694616640463,-0.02324732898520571,-0.03375810746086732,-0.022934734181293912
101.44198479353237,-0.02244410700114526,-0.032763132153269925,-0.022146619005734624
103.5797793110097,-0.02166636448066805,-0.031795078995379505,-0.02138309940663006
105.76120228802736,-0.0209125423854147,-0.030851930680236984,-0.020642672942333153
107.98714410131069,-0.020181795044118614,-0.029932606648200053,-0.019924491848531064
110.25851329853857,-0.019470897115484748,-0.029032671654367372,-0.019225408498841894
112.57623696917926,-0.01877451488946724,-0.028144995754449953,-0.01854029375414558
114.94126112289429,-0.01808869610983509,-0.027264290205436772,-0.017865378411991185
117.35455107566469,-0.01742301659049825,-0.026404919760581975,-0.017210201152346446
119.81709184379775,-0.01677978532550192,-0.025569848282621276,-0.01657685968566427
122.32988854597434,-0.016156365380047603,-0.02475506081261606,-0.01596270755924706
124.89396681350149,-0.015557753850255618,-0.023968460661978275,-0.015372759161352927
127.51037320893735,-0.014985377176193885,-0.023212654239807798,-0.014808466510177413
130.18017565325965,-0.014438858735236206,-0.02248762037702359,-0.014269539177490806
132.9044638617518,-0.013915020773746128,-0.021788906969800584,-0.013752886954776566
135.68434978878463,-0.013408494013804935,-0.021108478464102402,-0.013253142063053627
138.52096808167525,-0.012927765816988864,-0.02045956275365293,-0.012778699713860222
141.41547654380852,-0.01247359335669967,-0.019843578985162542,-0.012330320798887889
144.36905660720984,-0.012047486293796716,-0.019263037619783756,-0.011909515593717739
147.38291381476222,-0.011651669324640603,-0.018721403400168958,-0.01151847295117209
150.4582783122646,-0.011285569074833654,-0.01821820284810713,-0.011156653739177862
153.5964053505324,-0.010948113480233734,-0.017752357477375264,-0.010823099519772892
156.79857579774438,-0.010635971426941086,-0.017318584677745046,-0.010514646028907716
160.06609666224642,-0.010356628281338967,-0.01692834493002945,-0.010238676585541909
163.400301626024,-0.01011192282466595,-0.016584840289167402,-0.009996862538014661
166.80255158906238,-0.00990650512744016,-0.01629575530072548,-0.00979385179330834
170.2742352248158,-0.009748452793040022,-0.01607437109628358,-0.009637680089180653
173.8167695470132,-0.009638281773987645,-0.015922052560084936,-0.00952883478804829
177.4316004880309,-0.009569925508375522,-0.015828183920321426,-0.00946126559084498
181.1202034890694,-0.009529878473910739,-0.015768916329432753,-0.009421662994054137


==> figdata/pipe/retau_180_les_r1.2_long/straub_temp_diff_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,0.0,-1.0071746318807406,-1.007089652014707
0.06754992985421193,0.0,0.015729243295084405,0.0036942026307562603
0.13647842970542684,0.0,0.013845469643553932,0.0018309816341832708
0.2068136336352351,0.0,0.013222293350351855,0.0012121594728855545
0.2785842498901542,0.0,0.01291468799988027,0.0009038330656110372
0.3518195725992455,0.0,0.012734285949451918,0.0007197898109805312
0.42654949373098033,0.0,0.012618442597279733,0.0005980471280520039
0.5028045152939807,0.0,0.0125403895451075,0.0005120699986642663
0.5806157617868227,0.0,0.012486804253335482,0.0004486062387172307
0.660014992901969,0.0,0.012450339522334541,0.0004003043451064059
0.7410346164888582,0.0,0.012426637038592592,0.0003627622750124182
0.8237077017816014,0.0,0.01241297052987278,0.00033318652162583895
0.9080679928966529,0.0,0.012407567632550132,0.0003097218557612802
0.9941499226058853,0.0,0.01240924490861528,0.00029109050206410636
1.0819886263908212,0.0,0.012417199398108814,0.0002763859911141253
1.1716199567836076,0.0,0.012430883641015855,0.0002649494871518332
1.2630804980007326,0.0,0.012449927644159864,0.0002562924996936111
1.3564075808753473,0.0,0.012474088460378674,0.00025004687539764703
1.4516392980943518,0.0,0.012503216641392756,0.000245931458827231
1.548814519746399,0.0,0.01253723334818968,0.00024372927962534874
1.6479729091872455,0.0,0.012576114389689197,0.00024327158109316294
1.7491549392289298,0.0,0.012619878881377167,0.0002444264092755777
1.852401908659232,0.0,0.012668581055091721,0.0002470903112321565
1.957755959098306,0.0,0.012722304262104078,0.0002511821961006522
2.065260092199413,0.0,0.012781156530863313,0.00025663872806225285
2.1749581872005415,0.0,0.012845267245070069,0.0002634108222376863
2.286895018834338,0.0,0.012914784641185006,0.0002714609465028772
2.4011162756035134,0.0,0.012989873913369143,0.0002807610201513988
2.5176685784292125,0.0,0.013070715774025965,0.00029129075996459086
2.6365994996799187,0.0,0.013157505359416621,0.00030303636528272726
2.7579575825888125,0.0,0.013250451398543195,0.0003159894623467885
2.8817923610672613,0.0,0.013349775749730064,0.0003301462522888876
3.0081543799228365,0.0,0.013455713554704873,0.00034550763383855987
3.1370952154897456,0.0,0.01356850948355226,0.000362076201801953
3.2686674966804596,0.0,0.013688422710353088,0.0003798586709782281
3.402924926466915,0.0,0.013815723188667084,0.0003988640571284119
3.539922303800016,0.0,0.013950692924487251,0.00041910337412520704
3.679715545976652,0.0,0.014093625925712505,0.00044058958095649636
3.8223617114630324,0.0,0.014244826792859877,0.0004633374613194352
3.9679190231838115,0.0,0.014404612899394431,0.0004873635652218322
4.116446892286658,0.0,0.014573313268270827,0.0005126856387955847
4.2680059423915955,0.0,0.014751268349712632,0.0005393220768159512
4.422658034335414,0.0,0.01493882935705515,0.0005672925600539447
4.580466291420939,0.0,0.015136361748649296,0.0005966191285886602
4.74149512518168,0.0,0.015344240368579953,0.0006273228323989688
4.905810261672234,0.0,0.015562853544811128,0.0006594262389725269
5.073478768295259,0.0,0.015792600680922142,0.000692952441710748
5.244569081175882,0.0,0.01603389522471188,0.0007279261040451512
5.419151033094891,0.0,0.01628716116776352,0.0007643712949680914
5.5972958819918475,0.0,0.01655283472283564,0.0008023131744225864
5.77907634004995,0.0,0.016831363485868556,0.0008417772320572503
5.964566603374555,0.0,0.01712321060155686,0.0008827889831775071
6.1538423822772135,0.0,0.017428846572815404,0.0009253767204704388
6.3469809321778765,0.0,0.017748756751194028,0.0009695656774448835
6.5440610851377485,0.0,0.01808343582468308,0.00101538222869757
6.745163282035561,0.0,0.018433393656996477,0.0010628536552683698
6.950369605400692,0.0,0.018799149994056075,0.0011120067740948425
7.159763812916132,0.0,0.01918123485891199,0.0011628682056210593
7.373431371605355,0.0,0.01958018958090002,0.001215464275255096
7.591459492716799,0.0,0.01999656666993266,0.00126982087497729
7.81393716732031,0.0,0.02043092883819919,0.0013259636434406197
8.040955202630013,0.0,0.020883847664380006,0.0013839168548059888
8.272606259068487,0.0,0.021355905384917495,0.001443704824941161
8.508984888087337,0.0,0.021847693828005,0.0015053502435471433
8.750187570759637,0.0,0.022359812737822393,0.0015688749876974217
8.99631275715995,0.0,0.022892869207961075,0.0016342987621535965
9.247460906548028,0.0,0.023447476827214597,0.0017016401096203726
9.503734528372599,0.0,0.024024259578902196,0.0017709158345311504
9.76523822411195,0.0,0.024623845335959293,0.0018421403007622406
10.03207872996844,0.0,0.025246868086810537,0.0019153255025072813
10.30436496043423,0.0,0.025893966183915706,0.001990480879171086
10.582208052746264,0.0,0.026565783072846072,0.002067612927446172
10.865721412248332,0.0,0.027262965345486334,0.0021467247697397607
11.155020758679028,0.0,0.027986161984312252,0.0022278160537478886
11.450224173404212,0.0,0.02873602376243367,0.0023108830730245167
11.75145214761359,0.0,0.02951320437578664,0.002395917775035672
12.058827631500721,0.0,0.030318357873814206,0.0024829078774850633
12.372476084446765,0.0,0.031152137799147717,0.0025718365381914854
12.692525526228449,0.0,0.03201519480008619,0.002662682102478886
13.019106589270981,0.0,0.032908182141981435,0.0027554180369375736
13.352352571967447,0.0,0.03383174833897118,0.0028500122612598044
13.692399493086283,0.0,0.03478654030232464,0.002946427521757
14.039386147289166,0.0,0.03577319889406971,0.0030446204893694873
14.393454161781913,0.0,0.036792363030740516,0.0031445422036848747
14.754748054121448,0.0,0.03784466676591669,0.0032461376049910395
15.123415291202617,0.0,0.03893073850419615,0.003349345581557861
15.499606349448701,0.0,0.040051201666286396,0.0034540986978284227
15.883474776230413,0.0,0.041206672926013876,0.0035603232059768786
16.2751772525383,0.0,0.04239776410223417,0.003667939210862503
16.674873656934096,0.0,0.04362507819667116,0.00377686017544554
17.08272713080736,0.0,0.04488921075213104,0.003886993320291854
17.498904144963756,0.0,0.04619075094779812,0.003998239524664271
17.92357456757232,0.0,0.04753028001451054,0.004110493472138765
18.356911733499416,0.0,0.04890837123088976,0.004223643803676014
18.79909251505769,0.0,0.050325591382555546,0.0043375734195856275
19.250297394198782,0.0,0.05178249967823323,0.004452159254769494
19.71071053617948,0.0,0.05327964673999164,0.004567272954593138
20.180519864731217,0.0,0.054817574378036804,0.004682780683013199
20.65991713876361,0.0,0.056396819621109984,0.004798543845307535
21.149098030633386,0.0,0.058017907415718994,0.004914418930352271
21.648262206010724,0.0,0.05968136152046122,0.005030258449488789
22.157613405375336,0.0,0.06138769760350682,0.005145911260334923
22.677359527175955,0.0,0.06313742251987065,0.005261221967225005
23.207712712686796,0.0,0.0649310344051004,0.005376032449768475
23.74888943259583,0.0,0.06676903072298623,0.005490182182405601
24.301110575360145,0.0,0.06865190320984116,0.005603508346581743
24.864601537364553,0.0,0.07058013814176856,0.005715846764835053
25.439592314920073,0.0,0.07255421750547808,0.005827031886347145
26.02631759813998,0.0,0.07457461912764463,0.005936897662148555
26.625016866731738,0.0,0.07664181584242735,0.006045277849280772
27.235934487743716,0.0,0.07875628254577283,0.006152007172901319
27.859319815306957,0.0,0.08091848768805976,0.006256920934164079
28.495427292412323,0.0,0.08312889839382565,0.006359856419776433
29.144516554764728,0.0,0.08538798106422552,0.0064606531538586864
29.806852536756974,0.0,0.08769620420876856,0.006559153467240009
30.48270557960622,0.0,0.09005403564208025,0.006655203196312964
31.172351541697267,0.0,0.09246194146421494,0.00674865214546827
31.87607191117793,0.0,0.09492038553199156,0.00683935441799477
32.59415392085208,0.0,0.0974298388744832,0.006927169806786093
33.326890665417544,0.0,0.09999077077785357,0.007011963311884362
34.07458122109658,0.0,0.10260365077198896,0.007093606225443638
34.83753076770786,0.0,0.10526894886192917,0.007171977137040653
35.61605071322956,0.0,0.10798714059333747,0.007246961609459257
36.41045882090477,0.0,0.11075869859017762,0.007318452427085287
37.2210793389407,0.0,0.11358410338744784,0.007386351752642684
38.048243132854914,0.0,0.1164638270914855,0.0074505699884277465
38.89228782052246,0.0,0.11939834304860453,0.007511026349608763
39.75355790997916,0.0,0.12238812757254913,0.00756764988990577
40.632404940037,0.0,0.12543365340610313,0.007620379386559906
41.52918762376951,0.0,0.12853539321706653,0.007669163880953178
42.44427199492513,0.0,0.13169381163843408,0.00771396250082601
43.37803155732883,0.0,0.1349093669816639,0.007754745230774018
44.330847437332594,0.0,0.13818251386574554,0.0077914925963478154
45.30310853937725,0.0,0.1415136930927483,0.007824195984507565
46.29521170472894,0.0,0.1449033351318818,0.007852857455971973
47.30756187345516,0.0,0.1483518586414374,0.007877490131446452
48.3405722497064,0.0,0.15185966231028325,0.007898117968765161
49.39466447037093,0.0,0.1554271216768104,0.0079147753249178
50.47026877717146,0.0,0.15905458836794617,0.007927507360324215
51.56782419227405,0.0,0.16274238974014454,0.007936369299699653
52.68777869748079,0.0,0.16649081943773236,0.00794142668922282
53.83058941707949,0.0,0.17030012978745201,0.007942754358436721
54.996722804425104,0.0,0.17417053597980514,0.007940436859960043
56.186654832328784,0.0,0.17810220001898758,0.007934567321271624
57.40087118733255,0.0,0.18209523117253612,0.007925247554303905
58.639867467948626,0.0,0.18614967931445348,0.007912587155367579
59.90414938694464,0.0,0.1902655271817144,0.007896702935853206
61.19423297775688,0.0,0.1944426823268537,0.007877718749104812
62.510644805116314,0.0,0.1986809638408995,0.007855764237804319
63.85392217997289,0.0,0.20298010770629205,0.007830974777946365
65.22461337880613,0.0,0.20733974365441732,0.007803490228131427
66.62327786741147,0.0,0.2117593865130496,0.007773454616838205
68.05048652925365,0.0,0.21623843521752084,0.007741015449156841
69.50682189848037,0.0,0.2207761573827567,0.007706322964055712
70.9928783976913,0.0,0.2253716760539104,0.00766952948846189
72.5092625805596,0.0,0.23002395585847024,0.007630788938852273
74.0565933794048,0.0,0.2347317913560285,0.00759025611918851
75.63550235781828,0.0,0.23949379904440904,0.007548086105290119
77.24663396844429,0.0,0.24430839120138703,0.007504433495163942
78.89064581602182,0.0,0.24917377327668322,0.007459452766232388
80.56820892579483,0.0,0.25408792114417356,0.00741329684142511
82.28000801739995,0.0,0.25904855914338887,0.007366116683590329
84.02674178434395,0.0,0.26405314474953423,0.007318061760706485
85.80912317918477,0.0,0.26909886686896,0.0072692782945564804
87.62787970453253,0.0,0.27418260578094844,0.007219910001454499
89.48375370998943,0.0,0.27930091864297,0.007170097545822651
91.37750269514953,0.0,0.2844500219518238,0.007119978220095691
93.30989961878227,0.0,0.28962576599030676,0.007069686161010225
95.28173321432593,0.0,0.29482360469126023,0.007019352369310505
97.29380831181942,0.0,0.30003859028432234,0.006969104334492826
99.34694616640463,0.0,0.30526533584086146,0.006919065014144188
101.44198479353237,0.0,0.3104979813760329,0.0068693547016445144
103.5797793110097,0.0,0.3157301749311583,0.006820089418024589
105.76120228802736,0.0,0.32095504932051533,0.0067713812425356235
107.98714410131069,0.0,0.32616518991884647,0.006723338114484001
110.25851329853857,0.0,0.3313525998215736,0.00667606359399886
112.57623696917926,0.0,0.336508677370831,0.0066296570935671095
114.94126112289429,0.0,0.34162418469242395,0.00658421383004959
117.35455107566469,0.0,0.3466892094998981,0.006539825438168778
119.81709184379775,0.0,0.3516931481954684,0.006496580497555415
122.32988854597434,0.0,0.3566246657323646,0.006454564811871899
124.89396681350149,0.0,0.36147166530553143,0.006413862120044245
127.51037320893735,0.0,0.36622126218661655,0.00637455408853338
130.18017565325965,0.0,0.37085975078177813,0.00633672105922245
132.9044638617518,0.0,0.3753725709524933,0.006300442043540411
135.68434978878463,0.0,0.3797442701861482,0.006265795709938349
138.52096808167525,0.0,0.38395849137575144,0.006232861280541568
141.41547654380852,0.0,0.38799792622536233,0.0062017187659486606
144.36905660720984,0.0,0.3918443076607938,0.006172451579602001
147.38291381476222,0.0,0.3954783884248978,0.006145145843414301
150.4582783122646,0.0,0.3988799282647677,0.006119891546626954
153.5964053505324,0.0,0.40202769307428055,0.006096782787262889
156.79857579774438,0.0,0.4048994608433074,0.006075917861436242
160.06609666224642,0.0,0.40747202465386345,0.006057400617388353
163.400301626024,0.0,0.40972121382950344,0.0060413415541322735
166.80255158906238,0.0,0.4116219192372714,0.006027860058970269
170.2742352248158,0.0,0.41314813032136266,0.0060170873157983085
173.8167695470132,0.0,0.41427297595381174,0.006009167044926711
177.4316004880309,0.0,0.4149687703243876,0.006004256814491571
181.1202034890694,0.0,0.41520706772496796,0.006002534753748012


==> figdata/pipe/retau_180_les_r1.2_long/straub_temp_diff_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,0.0,-1.011327090365718,-1.0113205316747227
0.06754992985421193,0.0,0.0018295859398065328,0.0012538632987129095
0.13647842970542684,0.0,0.0006714161421257359,9.458990134825207e-05
0.2068136336352351,0.0,0.0002988032233186555,-0.00028082319919242593
0.2785842498901542,0.0,0.00012721294414719253,-0.00045663947238272495
0.3518195725992455,0.0,4.011219989252801e-05,-0.0005493921581486427
0.42654949373098033,0.0,-1.1853940804495977e-06,-0.0005978147091699748
0.5028045152939807,0.0,-1.3144938372011694e-05,-0.0006184343169920448
0.5806157617868227,0.0,-3.904906574647704e-06,-0.000619458614593893
0.660014992901969,0.0,2.2093271427658934e-05,-0.0006054026205635221
0.7410346164888582,0.0,6.225361491418724e-05,-0.0005789392849347985
0.8237077017816014,0.0,0.00011498378203600446,-0.0005417408255677936
0.9080679928966529,0.0,0.00017927387198546363,-0.0004948996881455336
0.9941499226058853,0.0,0.0002544693009383092,-0.0004391555379368306
1.0819886263908212,0.0,0.00034014068634746764,-0.0003750252925452946
1.1716199567836076,0.0,0.00043600545159128146,-0.0003028814571479632
1.2630804980007326,0.0,0.000541878511636007,-0.00022300138807107572
1.3564075808753473,0.0,0.0006576400571476348,-0.00013559945988961264
1.4516392980943518,0.0,0.0007832137824279606,-4.0848786353242517e-05
1.548814519746399,0.0,0.0009185517067034077,6.110365710165766e-05
1.6479729091872455,0.0,0.0010636232806440216,0.0001701262029538686
1.7491549392289298,0.0,0.0012184073515530969,0.0002860945280758198
1.852401908659232,0.0,0.0013828860817932664,0.00040888565264740606
1.957755959098306,0.0,0.0015570402324436294,0.0005383733143546898
2.065260092199413,0.0,0.001740845422847137,0.0006744243292333696
2.1749581872005415,0.0,0.001934269104080233,0.0008168956778458192
2.286895018834338,0.0,0.002137268067902598,0.0009656321389879263
2.4011162756035134,0.0,0.0023497863687083065,0.0011204643490723143
2.5176685784292125,0.0,0.002571753574220681,0.0012812072036032518
2.6365994996799187,0.0,0.0028030832873098266,0.0014476585438740752
2.7579575825888125,0.0,0.0030436719003010815,0.00161959809109824
2.8817923610672613,0.0,0.003293398013915372,0.0017967869801276404
3.0081543799228365,0.0,0.003552121681581699,0.0019789670926233516
3.1370952154897456,0.0,0.0038196787735553794,0.0021658569511435743
3.2686674966804596,0.0,0.004095890535873892,0.002357159111409546
3.402924926466915,0.0,0.004380554222807476,0.002552553180364514
3.539922303800016,0.0,0.004673448902223543,0.0027517004877630757
3.679715545976652,0.0,0.004974333257562025,0.002954242726353584
3.8223617114630324,0.0,0.0052829445311721734,0.0031598015161424797
3.9679190231838115,0.0,0.005599001346228372,0.0033679810711828573
4.116446892286658,0.0,0.005922203262585635,0.00357836821460511
4.2680059423915955,0.0,0.006252232987038253,0.00379053465039747
4.422658034335414,0.0,0.0065887554473493815,0.0040040368989620045
4.580466291420939,0.0,0.006931420133046151,0.004218418962987247
4.74149512518168,0.0,0.00727986339159159,0.004433214508444028
4.905810261672234,0.0,0.007633709517385068,0.004647948506382615
5.073478768295259,0.0,0.007992573224413047,0.004862139953755618
5.244569081175882,0.0,0.008356060943163213,0.00507530374423526
5.419151033094891,0.0,0.008723773295978843,0.0052869533540318425
5.5972958819918475,0.0,0.009095305824657451,0.00549660252379236
5.77907634004995,0.0,0.009470252618825947,0.005703768521764463
5.964566603374555,0.0,0.009848205883146832,0.005907972950236262
6.1538423822772135,0.0,0.010228764516322597,0.006108749738911401
6.3469809321778765,0.0,0.010611527652803598,0.006305640293585935
6.5440610851377485,0.0,0.010996102583150424,0.006498201180731078
6.745163282035561,0.0,0.011382108223753074,0.006686006958210866
6.950369605400692,0.0,0.011769173551180234,0.006868650737823723
7.159763812916132,0.0,0.012156940216317746,0.007045746919638551
7.373431371605355,0.0,0.012545064781500637,0.007216933372760526
7.591459492716799,0.0,0.012933220938478929,0.007381873808864903
7.81393716732031,0.0,0.013321099931750346,0.007540258968527391
8.040955202630013,0.0,0.01370841143888879,0.007691808175125603
8.272606259068487,0.0,0.014094885852591554,0.007836271279035412
8.508984888087337,0.0,0.014480275650198493,0.00797342999088868
8.750187570759637,0.0,0.014864353894532556,0.008103097916011048
8.99631275715995,0.0,0.015246915673394312,0.008225121785358835
9.247460906548028,0.0,0.015627777324979553,0.008339381432206139
9.503734528372599,0.0,0.01600678021175561,0.008445791185460516
9.76523822411195,0.0,0.016383785655992078,0.008544298034058873
10.03207872996844,0.0,0.01675867689521704,0.008634882101796748
10.30436496043423,0.0,0.017131357088460364,0.008717555348212835
10.582208052746264,0.0,0.01750174970309404,0.008792361087066158
10.865721412248332,0.0,0.017869796731921905,0.008859372621162764
11.155020758679028,0.0,0.01823545719799413,0.008918691877176643
11.450224173404212,0.0,0.018598706869299653,0.008970448079462345
11.75145214761359,0.0,0.01895953690138996,0.009014796288076665
12.058827631500721,0.0,0.01931795246186674,0.009051915751964401
12.372476084446765,0.0,0.01967397177678909,0.009082008466713809
12.692525526228449,0.0,0.02002762301521477,0.009105296643039162
13.019106589270981,0.0,0.020378943518543968,0.00912201779832178
13.352352571967447,0.0,0.020727979300082522,0.009132427069370896
13.692399493086283,0.0,0.02107478351552272,0.009136793469280535
14.039386147289166,0.0,0.021419413823849043,0.009135396960714193
14.393454161781913,0.0,0.021761932917544913,0.009128526548482174
14.754748054121448,0.0,0.022102406651520967,0.009116478201058209
15.123415291202617,0.0,0.02244090302313806,0.009099552651674392
15.499606349448701,0.0,0.02277749153414943,0.009078053509531392
15.883474776230413,0.0,0.023112242004665218,0.009052285098622548
16.2751772525383,0.0,0.023445224601270187,0.00902255055513046
16.674873656934096,0.0,0.02377650826077904,0.00898914995998834
17.08272713080736,0.0,0.02410616070879179,0.008952378607361311
17.498904144963756,0.0,0.024434248548286464,0.008912525313145236
17.92357456757232,0.0,0.024760836794994967,0.00886987110184001
18.356911733499416,0.0,0.025085988590827002,0.008824687544040977
18.79909251505769,0.0,0.025409765821508223,0.00877723576290057
19.250297394198782,0.0,0.025732228750376063,0.008727765305584834
19.71071053617948,0.0,0.026053436073177894,0.008676513385497797
20.180519864731217,0.0,0.0263734452259603,0.008623704213998051
20.65991713876361,0.0,0.026692313244393473,0.008569547988837689
21.149098030633386,0.0,0.02701009592630621,0.008514241198825268
21.648262206010724,0.0,0.027326849995131797,0.008457965161346115
22.157613405375336,0.0,0.027642632026360303,0.008400886455209422
22.677359527175955,0.0,0.02795749997474073,0.008343157680796853
23.207712712686796,0.0,0.02827151385123683,0.00828491829152811
23.74888943259583,0.0,0.028584737327131737,0.008226295353350066
24.301110575360145,0.0,0.028897236818997474,0.008167403216344793
24.864601537364553,0.0,0.029209084065820123,0.00810834460186105
25.439592314920073,0.0,0.02952035689408561,0.008049211774889153
26.02631759813998,0.0,0.029831139614000746,0.007990086970063315
26.625016866731738,0.0,0.030141524017460286,0.007931043861888476
27.235934487743716,0.0,0.030451609702116356,0.007872147240206795
27.859319815306957,0.0,0.030761504039543697,0.007813455045119877
28.495427292412323,0.0,0.031071321408389307,0.007755016808224102
29.144516554764728,0.0,0.03138118423970959,0.0076968757451962855
29.806852536756974,0.0,0.03169122186618156,0.0076390677768845006
30.48270557960622,0.0,0.03200157006216542,0.00758162190968692
31.172351541697267,0.0,0.03231237083369476,0.007524561026236665
31.87607191117793,0.0,0.03262377140465911,0.007467901345861172
32.59415392085208,0.0,0.032935926192225295,0.007411653753867542
33.326890665417544,0.0,0.03324899363803957,0.007355822775605869
34.07458122109658,0.0,0.033563135577433734,0.007300407588065605
34.83753076770786,0.0,0.03387851838095379,0.007245402537694456
35.61605071322956,0.0,0.03419531201744741,0.007190798570997359
36.41045882090477,0.0,0.034513693067785844,0.007136585682457008
37.2210793389407,0.0,0.03483384461262817,0.007082751310951041
38.048243132854914,0.0,0.03515595149370454,0.00702928280970605
38.89228782052246,0.0,0.03548019638360467,0.006976171879802706
39.75355790997916,0.0,0.035806775541156854,0.006923411075197006
40.632404940037,0.0,0.036135894771405,0.00687099505174138
41.52918762376951,0.0,0.036467766596810725,0.006818921068464379
42.44427199492513,0.0,0.036802608643622614,0.006767190358512698
43.37803155732883,0.0,0.03714064131672612,0.006715807642749594
44.330847437332594,0.0,0.03748208646629947,0.006664782613175602
45.30310853937725,0.0,0.037827165401984386,0.006614128199005309
46.29521170472894,0.0,0.03817609640195285,0.006563861700590534
47.30756187345516,0.0,0.038529093690723215,0.006514002845009248
48.3405722497064,0.0,0.03888636521875344,0.006464570603223807
49.39466447037093,0.0,0.039248111270926866,0.006415582125759212
50.47026877717146,0.0,0.039614523520148825,0.00636704940904842
51.56782419227405,0.0,0.03998578467142555,0.006318979614542641
52.68777869748079,0.0,0.040362069119300514,0.006271373483146325
53.83058941707949,0.0,0.04074354028521432,0.006224227795923687
54.996722804425104,0.0,0.04113035049249136,0.006177535835965031
56.186654832328784,0.0,0.04152264175268261,0.006131287309829148
57.40087118733255,0.0,0.04192055854509413,0.006085470717354324
58.639867467948626,0.0,0.04232423011619191,0.006040081418293042
59.90414938694464,0.0,0.04273377179509974,0.005995119509568658
61.19423297775688,0.0,0.043149296356567834,0.005950589076325841
62.510644805116314,0.0,0.0435709099841981,0.005906498924726611
63.85392217997289,0.0,0.04399871252485177,0.005862861821416709
65.22461337880613,0.0,0.04443279830695679,0.005819694088855298
66.62327786741147,0.0,0.04487325644660167,0.005777015571859279
68.05048652925365,0.0,0.04532017064225147,0.00573484724966411
69.50682189848037,0.0,0.04577361214402753,0.005693211284997224
70.9928783976913,0.0,0.04623362936668873,0.005652127179915034
72.5092625805596,0.0,0.04670024269286199,0.005611610044490067
74.0565933794048,0.0,0.047173440850652115,0.005571670810408547
75.63550235781828,0.0,0.0476531866548604,0.005532318779852163
77.24663396844429,0.0,0.04813942931209647,0.005493564041611387
78.89064581602182,0.0,0.04863207135002012,0.0054554242950175524
80.56820892579483,0.0,0.049130980473880204,0.005417926990714639
82.28000801739995,0.0,0.049635991334337604,0.005381105045035639
84.02674178434395,0.0,0.05014689725986754,0.005344994204006692
85.80912317918477,0.0,0.050663452513346474,0.0053096287718970014
87.62787970453253,0.0,0.05118536725549738,0.005275035724845667
89.48375370998943,0.0,0.05171230427234774,0.005241226714839398
91.37750269514953,0.0,0.052243880659427866,0.005208193060652011
93.30989961878227,0.0,0.05277967657386773,0.005175907861829643
95.28173321432593,0.0,0.05331925735582255,0.005144337316721481
97.29380831181942,0.0,0.053862196548273955,0.0051134584735264
99.34694616640463,0.0,0.05440807143079751,0.005083258065099239
101.44198479353237,0.0,0.05495641093903969,0.0050537325085082685
103.5797793110097,0.0,0.05550667213325955,0.005024886079122881
105.76120228802736,0.0,0.05605817972968108,0.004996727149981783
107.98714410131069,0.0,0.05661010767633301,0.004969257895700574
110.25851329853857,0.0,0.05716150699659117,0.004942469403134142
112.57623696917926,0.0,0.057711346409418995,0.004916349664302544
114.94126112289429,0.0,0.058258538765557644,0.004890894661255363
117.35455107566469,0.0,0.05880198032315542,0.004866113107132364
119.81709184379775,0.0,0.059340544923321525,0.00484202101394815
122.32988854597434,0.0,0.05987303745915673,0.004818634356317464
124.89396681350149,0.0,0.06039818660041241,0.004795962171674439
127.51037320893735,0.0,0.06091468473607087,0.004774004817841293
130.18017565325965,0.0,0.06142121375621046,0.004752761605176126
132.9044638617518,0.0,0.061916382521622015,0.004732240015656863
135.68434978878463,0.0,0.062398582840222705,0.004712464903013913
138.52096808167525,0.0,0.06286589255550767,0.00469347679853982
141.41547654380852,0.0,0.0633161111296976,0.004675327615919711
144.36905660720984,0.0,0.06374684145800225,0.00465806951971226
147.38291381476222,0.0,0.06415556977864845,0.00464178956155159
150.4582783122646,0.0,0.06453966043195258,0.004626614992563116
153.5964053505324,0.0,0.06489630751803133,0.004612677552249478
156.79857579774438,0.0,0.06522247089737832,0.00460009164506503
160.06609666224642,0.0,0.06551488197677169,0.004588961818115855
163.400301626024,0.0,0.06577022248607167,0.004579381570023688
166.80255158906238,0.0,0.06598532274675994,0.004571438755088586
170.2742352248158,0.0,0.06615722133330437,0.004565197858143577
173.8167695470132,0.0,0.06628314822744952,0.004560666062438212
177.4316004880309,0.0,0.06636054886895382,0.004557847795661596
181.1202034890694,0.0,0.0663869041143097,0.004556840675705276


==> figdata/pipe/retau_180_les_r1.2_long/straub_temp_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,-6.153661152472626e-06,4.4150253487805725e-08,4.3627316187452374e-08
0.06754992985421193,0.0016828428838577885,0.001709312729005389,0.0016890596464664853
0.13647842970542684,0.00340700990564765,0.003454181557871582,0.0034132480782123717
0.2068136336352351,0.005167032471713879,0.005235352490805673,0.0051732957390711745
0.2785842498901542,0.006963658849055304,0.007053592330428459,0.006969952834180715
0.3518195725992455,0.008797653348488421,0.008909685181912225,0.008803985809729202
0.42654949373098033,0.010669796618965463,0.010804432835126528,0.010676177660190335
0.5028045152939807,0.012580885936938745,0.012738655147410521,0.012587328231183668
0.5806157617868227,0.014531735490451768,0.014713190426982287,0.014538254517652173
0.660014992901969,0.01652317665785336,0.016728895817231148,0.016529790957264458
0.7410346164888582,0.018556058281273585,0.01878664768240194,0.018562789719190963
0.8237077017816014,0.02063124693531043,0.020887341995512967,0.020638120988713607
0.9080679928966529,0.022749627191723718,0.023031894729720333,0.022756673248475415
0.9941499226058853,0.02491210188131567,0.025221242254749292,0.024919353557559774
1.0819886263908212,0.02711959235461471,0.02745634174047739,0.027127087830026254
1.1716199567836076,0.029373038743410695,0.029738171570213082,0.02938082111496185
1.2630804980007326,0.03167340022564709,0.03206773176670091,0.03168151788056472
1.3564075808753473,0.034021655296567525,0.03444604443430542,0.03403016230517029
1.4516392980943518,0.03641880204935109,0.036874154221194125,0.036427758578467834
1.548814519746399,0.03886585846864652,0.03935312880554566,0.0388753312163331
1.6479729091872455,0.04136386274038608,0.04188405940980858,0.04137392539267505
1.7491549392289298,0.04391387358088369,0.044468061346686544,0.043924607291320444
1.852401908659232,0.04651697058739405,0.047106274599717765,0.04652846448013406
1.957755959098306,0.04917425461084041,0.04979986443986169,0.049186606308105174
2.065260092199413,0.0518868481490868,0.05255002207717341,0.05190016432379894
2.1749581872005415,0.05465589575564732,0.055357965343147304,0.054670292710088456
2.286895018834338,0.057482564453763596,0.058224939394306986,0.05749816872511763
2.4011162756035134,0.060368044138853216,0.06115221742061363,0.06038499313251019
2.5176685784292125,0.06331354794293441,0.06414110133274167,0.06333199059443076
2.6365994996799187,0.06632031252208823,0.06719292238953578,0.06634040998853934
2.7579575825888125,0.06938959821159897,0.07030904171026621,0.06941152459343032
2.8817923610672613,0.07252269330928161,0.07349085500172697,0.07254663640468356
3.0081543799228365,0.07572091471215768,0.07673979365062471,0.07574707686623197
3.1370952154897456,0.07898556249053018,0.08005727884424665,0.07901416128299395
3.2686674966804596,0.08231801264144513,0.08344481639515741,0.08234928185232468
3.402924926466915,0.08571963308004862,0.08690391180251669,0.08575382356067449
3.539922303800016,0.08919183877206768,0.09043612672614718,0.08922921937264149
3.679715545976652,0.09273607060906323,0.09404305809804783,0.09277692915555244
3.8223617114630324,0.09635377945675669,0.09772632235595562,0.0963984237723187
3.9679190231838115,0.10004645068228521,0.10148758107632187,0.10009520967717753
4.116446892286658,0.10381559400289028,0.10532853117642603,0.10386881876701859
4.2680059423915955,0.10766275396046632,0.10925091613540625,0.107720818860528
4.422658034335414,0.1115894893735403,0.11325650571333253,0.11165279326064212
4.580466291420939,0.11559738120516665,0.11734710498428455,0.1156663488140084
4.74149512518168,0.1196880415917627,0.12152456367119131,0.11976312463301834
4.905810261672234,0.12386311198675425,0.12579077545820863,0.12394479057283911
5.073478768295259,0.128124261935549,0.13014767724183499,0.12821304595569963
5.244569081175882,0.1324731878004443,0.1345972490137202,0.1325696184919303
5.419151033094891,0.13691161557366355,0.1391415171222507,0.13701626688255578
5.5972958819918475,0.14144128492290906,0.14378253913522346,0.14155476512920998
5.77907634004995,0.14606397103646643,0.14852242682517056,0.1461869243617088
5.964566603374555,0.15078147546268184,0.1533633384218428,0.15091458368808755
6.1538423822772135,0.15559563592677925,0.15830748839274672,0.15573962050607268
6.3469809321778765,0.1605082889832713,0.16335711156098573,0.16066391231121488
6.5440610851377485,0.16552130966738146,0.16851450364836906,0.16568937706368847
6.745163282035561,0.17063661816726436,0.17378203012224014,0.17081797992060607
6.950369605400692,0.17585614605959982,0.17916209212675085,0.1760516992852843
7.159763812916132,0.18118184401923199,0.18465713552153562,0.18139253462507773
7.373431371605355,0.18661568788541047,0.19026965843297686,0.18684251258723733
7.591459492716799,0.19215968631597763,0.19600222029466843,0.19240369469699073
7.81393716732031,0.19781586970523693,0.20185743166225112,0.19807816635656167
8.040955202630013,0.20358628088252437,0.20783794575903267,0.20386802736804496
8.272606259068487,0.20947299341858355,0.21394647884672627,0.2097754105898768
8.508984888087337,0.2154781188249114,0.22018581879163254,0.2158024888635636
8.750187570759637,0.22160377468993908,0.22655879359400072,0.22195144330922945
8.99631275715995,0.227852097218838,0.23306828547922848,0.22822447561927683
9.247460906548028,0.23422522678946914,0.23971721736696427,0.23462379383005902
9.503734528372599,0.2407253680887774,0.24650861681896896,0.24115167245489913
9.76523822411195,0.2473547149776229,0.2534455392223522,0.24781037706666673
10.03207872996844,0.254115488788484,0.26053110901274223,0.2546022026647427
10.30436496043423,0.26100991521390143,0.2677684971321169,0.2615294504594088
10.582208052746264,0.26804025045516455,0.2751609496035478,0.2685944539420816
10.865721412248332,0.2752087626497623,0.28271176960865696,0.275799560117392
11.155020758679028,0.2825177242555916,0.29042431105004785,0.2831471217771565
11.450224173404212,0.2899694274841092,0.29830199584267186,0.29063951292577683
11.75145214761359,0.29756618340674434,0.3063483149929504,0.2982791275148181
12.058827631500721,0.30531031488341687,0.3145668222726192,0.3060683722693183
12.372476084446765,0.3132041522165301,0.3229611311256447,0.31400966209911385
12.692525526228449,0.3212500117416344,0.3315348934470728,0.32210539839832
13.019106589270981,0.32945025955962864,0.34029186870794,0.330358032747093
13.352352571967447,0.3378072419952054,0.3492358515934691,0.3387699967768341
13.692399493086283,0.3463233214022091,0.358370711579802,0.34734373796781487
14.039386147289166,0.3550008415064171,0.3677003572171883,0.35608168434221094
14.393454161781913,0.36384216824181687,0.37722878138166155,0.3649862852953335
14.754748054121448,0.3728496667740842,0.38696003816693253,0.3740599880984079
15.123415291202617,0.3820256964900874,0.39689823898202636,0.383305232568668
15.499606349448701,0.3913726231928477,0.407047567051008,0.3927244628609838
15.883474776230413,0.4008928008424747,0.41741225936518417,0.40232010878442326
16.2751772525383,0.41058859476143617,0.4279966331451993,0.4120946087676946
16.674873656934096,0.4204623459886707,0.43880504871118226,0.42205037347850977
17.08272713080736,0.4305163858936086,0.44984192667223255,0.43218980020985326
17.498904144963756,0.44075304487604067,0.4611117590013935,0.44251528112068017
17.92357456757232,0.45117463972003113,0.4726190966813701,0.4530291901313949
18.356911733499416,0.4617834730850925,0.48436855061502776,0.4637338819898283
18.79909251505769,0.47258184239102763,0.4963648030860137,0.4746317008291618
19.250297394198782,0.4835720339565049,0.5086126026492602,0.485724973662832
19.71071053617948,0.4947563074382123,0.521116748720903,0.4970159945402893
20.180519864731217,0.506136897453338,0.5338820944749552,0.5085070255396927
20.65991713876361,0.517716038146004,0.5469135761642798,0.5202003212544665
21.149098030633386,0.5294959083506766,0.5602161529383682,0.5320980730662193
21.648262206010724,0.5414787060928621,0.5737948925068217,0.544202483929404
22.157613405375336,0.5536665938771862,0.5876549113152826,0.5565157130370901
22.677359527175955,0.5660616939116238,0.6018013702524356,0.5690398701304362
23.207712712686796,0.5786660809987451,0.6162394682131391,0.5817770086277747
23.74888943259583,0.591481835090909,0.6309745039101822,0.5947291781231417
24.301110575360145,0.604511003580067,0.6460118344871297,0.6078983860342284
24.864601537364553,0.6177555956844067,0.6613568709656626,0.6212865920074582
25.439592314920073,0.6312175864703835,0.6770150845324386,0.6348957114739695
26.02631759813998,0.6448989121021275,0.692992002847976,0.6487276109457087
26.625016866731738,0.6588014606680234,0.7092932008932642,0.6627840985452736
27.235934487743716,0.672927111940891,0.7259243497016188,0.6770669643603912
27.859319815306957,0.687277675868423,0.7428911460214603,0.6915779179461478
28.495427292412323,0.7018549238439687,0.7601993504954003,0.7063186203871294
29.144516554764728,0.7166605830679488,0.7778547833644316,0.7212906785241929
29.806852536756974,0.7316963530198878,0.795863345813131,0.736495661690765
30.48270557960622,0.7469638805437914,0.8142309924656286,0.7519350769491168
31.172351541697267,0.7624647464137515,0.8329637171651872,0.7676103557604805
31.87607191117793,0.7782004605779718,0.8520675483172062,0.7835228493361113
32.59415392085208,0.7941725165790006,0.8715486169078355,0.7996738844572259
33.326890665417544,0.8103823271343037,0.8914130806492134,0.8160646982807689
34.07458122109658,0.8268312364376972,0.9116671398685225,0.8326964516438828
34.83753076770786,0.8435205142708737,0.9323170321516425,0.8495702241138492
35.61605071322956,0.8604513837405426,0.9533690682902645,0.8666870418853165
36.41045882090477,0.8776249686786581,0.9748295680597517,0.8840478252607551
37.2210793389407,0.8950423544851267,0.99670493781311,0.9016534521488674
38.048243132854914,0.9127044792341158,1.0190015358892621,0.9195046478354011
38.89228782052246,0.930612200928382,1.0417257557400459,0.9376020536908225
39.75355790997916,0.9487662990238115,1.064884029865273,0.9559462302021653
40.632404940037,0.9671674347803434,1.0884827795802507,0.9745376175636956
41.52918762376951,0.9858161694153623,1.1125284383909082,0.9933765551751021
42.44427199492513,1.0047129190514612,1.1370273929637256,1.0124632368331197
43.37803155732883,1.023857961254748,1.1619859906867631,1.0317977188967784
44.330847437332594,1.0432514555988943,1.1874105643276478,1.051379941591322
45.30310853937725,1.062893383236839,1.2133073512625299,1.0712096693779203
46.29521170472894,1.0827835683928515,1.2396825186789757,1.0912865134111092
47.30756187345516,1.1029216740895265,1.2665421543766333,1.111609928692925
48.3405722497064,1.1233071565113306,1.2938922019698658,1.1321791689486154
49.39466447037093,1.143939252201737,1.321738437544576,1.1529932743682683
50.47026877717146,1.1648169794468823,1.3500864646368007,1.1740510746248782
51.56782419227405,1.1859391422527716,1.3789417123493648,1.1953511932526586
52.68777869748079,1.2073042810862273,1.4083093601549557,1.2168919995260585
53.83058941707949,1.2289106414613244,1.4381942831993688,1.2386715768149206
54.996722804425104,1.250756203266118,1.4686010815690438,1.2606877539253558
56.186654832328784,1.2728386018691202,1.4995339571311028,1.282938025444764
57.40087118733255,1.2951551408780606,1.5309967156605495,1.3054195659907486
58.639867467948626,1.3177027693657968,1.562992717315007,1.328129207373273
59.90414938694464,1.340478050640298,1.5955248136208913,1.3510634075982362
61.19423297775688,1.3634771302875166,1.6285952807919422,1.3742182196407582
62.510644805116314,1.3866956820990926,1.6622057167725537,1.3975892364472444
63.85392217997289,1.4101289510866009,1.6963570774579197,1.421171635336212
65.22461337880613,1.4337716488543324,1.731049494986761,1.444960071905539
66.62327786741147,1.457617924763451,1.766282202281784,1.4689486515502896
68.05048652925365,1.4816613800729317,1.802053518422135,1.4931309437064952
69.50682189848037,1.5058950080422748,1.8383607213397237,1.517499921324208
70.9928783976913,1.5303111472754063,1.875199935420847,1.5420479137459568
72.5092625805596,1.5549014300273116,1.9125660079321862,1.5667665546605696
74.0565933794048,1.579656747266437,1.9504524052799248,1.5916467465585933
75.63550235781828,1.6045672312061123,1.9888511332298329,1.616678642828983
77.24663396844429,1.6296221476973907,2.0277525128674894,1.641851538727032
78.89064581602182,1.6548099073268439,2.067145135991112,1.6671538836676418
80.56820892579483,1.6801179792111764,2.107015663825894,1.6925731925196843
82.28000801739995,1.7055328086435426,2.1473486252944296,1.7180959623197025
84.02674178434395,1.7310397697563344,2.1881262646470043,1.7437076257016504
85.80912317918477,1.7566231927306108,2.229328503410153,1.7693925755772422
87.62787970453253,1.7822661901936772,2.270932578416263,1.7951339916855107
89.48375370998943,1.8079506216922203,2.3129128911919863,1.8209138040077841
91.37750269514953,1.833657040668495,2.3552408261387647,1.8467126388611799
93.30989961878227,1.8593646003824016,2.397884497023415,1.8725097245659974
95.28173321432593,1.8850509420425654,2.4408084558022103,1.898282778838863
97.29380831181942,1.9106922001511442,2.4839735943517436,1.9240080134450992
99.34694616640463,1.936262861661193,2.5273367944023843,1.9496599902854999
101.44198479353237,1.9617356277434663,2.5708505801512573,1.9752114856012895
103.5797793110097,1.987081365721556,2.6144629129232677,2.0006334383166675
105.76120228802736,2.0122690331329256,2.6581169399082496,2.0258948739188174
107.98714410131069,2.0372655619443596,2.7017506708710672,2.0509627871463056
110.25851329853857,2.0620357295949403,2.745296629521199,2.075802011258814
112.57623696917926,2.086542090787884,2.788681610037483,2.1003751493611023
114.94126112289429,2.1107448585026165,2.8318263498822986,2.1246424539916755
117.35455107566469,2.1346017473206444,2.87464513969634,2.1485616701281316
119.81709184379775,2.1580679221919934,2.9170456237673488,2.172087984167706
122.32988854597434,2.181095813282412,2.9589283786245124,2.1951738375701457
124.89396681350149,2.203634999872718,3.000186613002264,2.2177688109248055
127.51037320893735,2.2256320939894723,3.0407058886133393,2.239819506153784
130.18017565325965,2.2470305960812396,3.0803638029429585,2.2612694021801447
132.9044638617518,2.2677707429022096,3.119029676996258,2.2820587010359015
135.68434978878463,2.2877893362079362,3.1565642280258714,2.3021241568159905
138.52096808167525,2.307019671140915,3.192819463646363,2.321399004722617
141.41547654380852,2.3253913062186875,3.227638310694025,2.339812729120638
144.36905660720984,2.3428299773873174,3.260854567843604,2.3572909819819805
147.38291381476222,2.3592574487309386,3.292292782434486,2.3737554298355517
150.4582783122646,2.374591372655482,3.3217682090384373,2.38912361432369
153.5964053505324,2.3887451891346188,3.3490869068646956,2.403308849686892
156.79857579774438,2.401628045257299,3.3740459459281453,2.416220139994004
160.06609666224642,2.4131446634165394,3.3964336052015427,2.427762047390566
163.400301626024,2.4231952667117764,3.4160297727348325,2.437834616970339
166.80255158906238,2.431675489114566,3.432606420906134,2.446333288671777
170.2742352248158,2.4384762879395194,3.445928207134709,2.4531488126815555
173.8167695470132,2.4434838673876373,3.455753200825443,2.458167170118353
177.4316004880309,2.4465796031368763,3.461833732551314,2.461269495391207
181.1202034890694,2.447639936615592,3.463917337544278,2.4623319803997887


==> figdata/pipe/retau_180_les_r1.2_long/straub_temp_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,-0.0001093263277451162,1.2383491937210515e-06,1.2376321561196976e-06
0.06754992985421193,0.0478580146214766,0.047945574972135106,0.04791802202955973
0.13647842970542684,0.09682349614752893,0.09688850500577942,0.09683265467247772
0.2068136336352351,0.14680576258402303,0.14684962861908488,0.1467645361201143
0.2785842498901542,0.1978251469563312,0.19785031287570184,0.19773481218560102
0.3518195725992455,0.2499023186612058,0.24991234279296554,0.24976502428703018
0.42654949373098033,0.30305827718283634,0.30305791793934855,0.3028771044870007
0.5028045152939807,0.35731434391414546,0.3573096470391153,0.3570933684619155
0.5806157617868227,0.41269215189351416,0.41269054036921693,0.41243650618484845
0.660014992901969,0.4692136332597218,0.469223999723879,0.46892957009654224
0.7410346164888582,0.5269010042209814,0.526933805713196,0.5265959605303663
0.8237077017816014,0.5857767473288681,0.5858441021547047,0.5854594081501717
0.9080679928966529,0.6458635908439828,0.6459793773106879,0.6455439531542896
0.9941499226058853,0.7071844849775147,0.7073644417190414,0.7068739209945939
1.0819886263908212,0.769762574792267,0.7700244023627814,0.769473894357465
1.1716199567836076,0.833621169546761,0.8339846329212453,0.8333686811522193
1.2630804980007326,0.8987837082679999,0.8992707398461188,0.8985832782534805
1.3564075808753473,0.9652737213401293,0.9659085240053946,0.96514283074487
1.4516392980943518,1.0331147878983755,1.0339239376390876,1.0330725864131263
1.548814519746399,1.1023304888177514,1.1033430363696062,1.1023978452419527
1.6479729091872455,1.1729443550834995,1.1741919260064662,1.1731439036529059
1.7491549392289298,1.2449798113217128,1.2464967038763624,1.2453359932332968
1.852401908659232,1.3184601142519354,1.320283394393334,1.318999213676241
1.957755959098306,1.3934082857943049,1.3955778785555069,1.3941584596313772
2.065260092199413,1.4698470405167572,1.4724058170095262,1.4708383411211334
2.1749581872005415,1.5477987070361239,1.5507925662544793,1.549063097110077
2.286895018834338,1.6272851428827892,1.6307630874560448,1.6288565017160546
2.4011162756035134,1.7083276421900166,1.7123418471969223,1.7102417624096253
2.5176685784292125,1.7909468353640756,1.7955527092891623,1.7932414093508147
2.6365994996799187,1.8751625796135163,1.8804188165014197,1.877877174743047
2.7579575825888125,1.9609938388481862,1.9669624606921519,1.9641698607262401
2.8817923610672613,2.0484586719346507,2.055205061656388,2.0521393158057126
3.0081543799228365,2.137574112604742,2.145167035956113,2.1418043014316304
3.1370952154897456,2.2283547586886385,2.2368663580603525,2.233181056332358
3.2686674966804596,2.3208152087195173,2.330321013768424,2.3262857394346486
3.402924926466915,2.41496756757858,2.4255464639546793,2.42113190072368
3.539922303800016,2.51082281628363,2.522557018418069,2.5177318486518847
3.679715545976652,2.6083900606671286,2.621365062094599,2.6160958780313477
3.8223617114630324,2.7076759252778277,2.7219804269994605,2.716231643771743
3.9679190231838115,2.8086850625705235,2.8244108940169874,2.8181446606961753
4.116446892286658,2.9114197019676875,2.9286617212254367,2.9218378336885835
4.2680059423915955,3.0158797633478813,3.0347357462892264,3.027311560092284
4.422658034335414,3.122062129130835,3.1426326329911087,3.134562981096727
4.580466291420939,3.229960701699026,3.252348916335731,3.243586029172777
4.74149512518168,3.339566476207088,3.3638780639410144,3.3543714907613227
4.905810261672234,3.45086733885712,3.477210257704987,3.4669067925504855
5.073478768295259,3.5638478821999215,3.592332197359074,3.581175809377073
5.244569081175882,3.678489229228355,3.7092269094065564,3.697158679386587
5.419151033094891,3.794768974905055,3.8278736791527406,3.814831741464705
5.5972958819918475,3.912660654702384,3.948247499945007,3.934166995131764
5.77907634004995,4.032134222018922,4.070319551694454,4.055132582270002
5.964566603374555,4.1531557637024505,4.194056896728171,4.177692495612522
6.1538423822772135,4.275687661869914,4.319422664108528,4.301806767758029
6.3469809321778765,4.399687527452133,4.446374933313386,4.427430374404422
6.5440610851377485,4.525109274851924,4.574867840638161,4.554514345284704
6.745163282035561,4.65190326116969,4.704851727534753,4.683005918742794
6.950369605400692,4.780015463996206,4.8362722955693025,4.812847720739792
7.159763812916132,4.909387728299286,4.969070861410945,4.943978031763263
7.373431371605355,5.039957995169865,5.103184594715313,5.076331036222518
7.591459492716799,5.1716605834230265,5.238546812367259,5.209837129232136
7.81393716732031,5.304426046004544,5.37508683544395,5.344422792070819
8.040955202630013,5.438181115883505,5.512729940099232,5.480010561848471
8.272606259068487,5.572849324435432,5.651397999537041,5.616519683538897
8.508984888087337,5.708351354825488,5.791009855951545,5.753866494716583
8.750187570759637,5.844604556204435,5.931480826701455,5.891963959203724
8.99631275715995,5.981523494664526,6.072723278986103,6.0307222538701275
9.247460906548028,6.119019934012367,6.214646614988223,6.170048775233369
9.503734528372599,6.257004429523122,6.35715892421048,6.309849782381376
9.76523822411195,6.395385019057747,6.500165636397532,6.450029094703131
10.03207872996844,6.534068386970588,6.64357072787908,6.590489297137156
10.30436496043423,6.672959738830268,6.787276594953088,6.731131634689916
10.582208052746264,6.8119636965336925,6.9311849801369885,6.8718569410656025
10.865721412248332,6.950984287308677,7.075196963609667,7.012565647193792
11.155020758679028,7.089925185185303,7.219213212436729,7.153158043344205
11.450224173404212,7.228690402813842,7.363134696664696,7.293534994754792
11.75145214761359,7.367184654732625,7.506863064053383,7.433598323611684
12.058827631500721,7.505313606871454,7.650300898340397,7.573251073332926
12.372476084446765,7.642984196150784,7.7933520515163,7.712397843331185
12.692525526228449,7.7801046394965345,7.935921642235294,7.8509448001530355
13.019106589270981,7.916585808112167,8.07791746315539,7.988801044755707
13.352352571967447,8.052340527805983,8.21924927558356,8.125877940413911
13.692399493086283,8.187284414616336,8.359829661234388,8.262089941386945
14.039386147289166,8.321335689726471,8.499573822431886,8.39735439449548
14.393454161781913,8.454416153508024,8.638400590697675,8.53159251581724
14.754748054121448,8.58645108740248,8.776232321029644,8.664729281565238
15.123415291202617,8.717369471660225,8.912995114590617,8.796693634151696
15.499606349448701,8.847104397589332,9.04861924310716,8.927418884715058
15.883474776230413,8.975593030122962,9.18303910837055,9.056842657160844
16.2751772525383,9.102777132226034,9.31619378658638,9.184907399093628
16.674873656934096,9.228602747684292,9.448026697150055,9.311560041704386
17.08272713080736,9.353020561021633,9.578485977778255,9.436752342206335
17.498904144963756,9.475986131679536,9.707524732061108,9.560441097945143
17.92357456757232,9.597459821660241,9.83510095795089,9.682588053183455
18.356911733499416,9.71740687020593,9.961177628084341,9.803159949573816
18.79909251505769,9.835797536217905,10.08572284828097,9.922128650109446
19.250297394198782,9.952607054713273,10.208709816107762,10.039471073265519
19.71071053617948,10.067815460825258,10.33011664733042,10.155168996433831
20.180519864731217,10.18140756727141,10.44992636207002,10.26920901461372
20.65991713876361,10.293373196379093,10.568127138078287,10.381582751952479
21.149098030633386,10.403706467935516,10.684711577623586,10.492286134165298
21.648262206010724,10.512406505022739,10.799677460673342,10.601320073004128
22.157613405375336,10.619476684358728,10.913026970656968,10.70868970219777
22.677359527175955,10.724924505053623,11.024766581632758,10.814404241313929
23.207712712686796,10.828761515470749,11.13490699664712,10.918476919824869
23.74888943259583,10.93100316802396,11.243463022303969,11.02092482859253
24.301110575360145,11.031668447341637,11.35045318297313,11.121768531700106
24.864601537364553,11.13077986096462,11.455899745641672,11.221032059764775
25.439592314920073,11.22836314341111,11.559828430741003,11.318742616237786
26.02631759813998,11.324447042602767,11.662268203382007,11.414930359361039
26.625016866731738,11.419062968512836,11.763250929235157,11.509628057777778
27.235934487743716,11.512245011556434,11.862811403443486,11.602871099352743
27.859319815306957,11.604029294810672,11.960986688837975,11.69469685604793
28.495427292412323,11.69445394313906,12.05781608030194,11.785144630031105
29.144516554764728,11.783558810362006,12.15334084038943,11.874255398361575
29.806852536756974,11.871385360999582,12.24760406833396,11.962071678377773
30.48270557960622,11.95797634830052,12.340650366212374,12.048637203778313
31.172351541697267,12.043375603444252,12.432525622032214,12.13399671813426
31.87607191117793,12.127627822375159,12.52327678013311,12.218195750511978
32.59415392085208,12.210778734565942,12.6129520417172,12.301280798611632
33.326890665417544,12.29287457096089,12.701600279363989,12.383298777707632
34.07458122109658,12.373961925628993,12.789270887368883,12.46429689116529
34.83753076770786,12.454087625443375,12.876013661979968,12.544322503529433
35.61605071322956,12.533298252545604,12.96187829689913,12.623422675709893
36.41045882090477,12.611640042600609,13.046914316112325,12.701644092360935
37.2210793389407,12.68915944824737,13.13117165673248,12.779033608964312
38.048243132854914,12.765901985161124,13.214699416124834,12.85563712053581
38.89228782052246,12.841910811174463,13.29754432869567,12.931498188258313
39.75355790997916,12.917229859395162,13.379754209584053,13.006661151664563
40.632404940037,12.991903046842582,13.461377088223582,13.081170348390142
41.52918762376951,13.065973720048921,13.54246060003173,13.155069563528565
42.44427199492513,13.13948418214932,13.623051476284031,13.228401572822591
43.37803155732883,13.212475376229046,13.703195185083644,13.301207819340366
44.330847437332594,13.28498647799931,13.782935489871297,13.373528024894151
45.30310853937725,13.357054904324555,13.862314429473825,13.44540017782291
46.29521170472894,13.428715835669111,13.941371785966046,13.516860069230972
47.30756187345516,13.500002250918351,14.020145102468959,13.587941303988465
48.3405722497064,13.57094531126086,14.098670046998281,13.658675645377997
49.39466447037093,13.64157430721678,14.17698033353704,13.729092947509377
50.47026877717146,13.71191711442728,14.25510817746309,13.799221568187615
51.56782419227405,13.782000038976722,14.333084124876825,13.869088216270642
52.68777869748079,13.851848256803768,14.410937513574943,13.938718370654053
53.83058941707949,13.921485143661517,14.488695734442304,14.008135638453235
54.996722804425104,13.990932210804038,14.566384156351097,14.077361695914838
56.186654832328784,14.06020942705567,14.644026466062993,14.146416610689315
57.40087118733255,14.129337293405147,14.721647004616718,14.215320961759787
58.639867467948626,14.198332626724255,14.79926612408397,14.284091711793677
59.90414938694464,14.267209780822519,14.876901467749004,14.352743408526637
61.19423297775688,14.33598255125903,14.954570110925891,14.421290092426952
62.510644805116314,14.404662991173259,15.03228726571438,14.489744117641674
63.85392217997289,14.47326114557693,15.110066002018277,14.558115875778729
65.22461337880613,14.541784962686938,15.187917160957145,14.626413702675691
66.62327786741147,14.610239860650093,15.265848900663407,14.694643443833668
68.05048652925365,14.678629090482223,15.343867065657195,14.762808786150616
69.50682189848037,14.746953058813773,15.421974368434096,14.830910578387535
70.9928783976913,14.815209218716337,15.500170110724419,14.89894666541757
72.5092625805596,14.883392864911619,15.578450923796202,14.966912661808449
74.0565933794048,14.951497422643342,15.656811001939086,15.034802244404984
75.63550235781828,15.019515132695236,15.735242890779062,15.102607878328119
77.24663396844429,15.08743785854876,15.813738506841018,15.170321664648531
78.89064581602182,15.15525244104972,15.892283759090416,15.237930773413748
80.56820892579483,15.222941283642449,15.97085931460411,15.305418068101158
82.28000801739995,15.290483879596733,16.049442204942224,15.372763579542266
84.02674178434395,15.357856488343828,16.128005339796594,15.439944142259991
85.80912317918477,15.4250330405988,16.20651846956798,15.506934239838625
87.62787970453253,15.491984815680784,16.284947747987992,15.573705589032265
89.48375370998943,15.558680110447337,16.363255310394916,15.640226680289855
91.37750269514953,15.625084397947157,16.441399442526997,15.706462854080648
93.30989961878227,15.691160894895491,16.519335291996597,15.772376897932615
95.28173321432593,15.75687259291079,16.597017337815107,15.837931260585327
97.29380831181942,15.822183801315582,16.67440137504496,15.903089881144112
99.34694616640463,15.88705854573671,16.751442761918415,15.96781656422003
101.44198479353237,15.951455798804902,16.828090558759953,16.032070189533357
103.5797793110097,16.01532621909144,16.904283680641743,16.095801408862364
105.76120228802736,16.078607542151765,16.979945013552715,16.158947956991536
107.98714410131069,16.141225781679367,17.05498231120824,16.221435695341263
110.25851329853857,16.203100541251725,17.129294186206955,16.28318386991277
112.57623696917926,16.264148755592693,17.202774678481024,16.34410899786742
114.94126112289429,16.324284393401648,17.275313348554626,16.40412474879015
117.35455107566469,16.38341900314921,17.3467964849984,16.463142573100075
119.81709184379775,16.441461998622852,17.417107312957217,16.521071903120212
122.32988854597434,16.49831686612494,17.486121209863477,16.577816222597463
124.89396681350149,16.553882420596008,17.553706899996453,16.63327421447953
127.51037320893735,16.608056043883195,17.619730541875338,16.68734298345167
130.18017565325965,16.660734997886987,17.68405756352778,16.73991949949896
132.9044638617518,16.711811698437913,17.74654662418771,16.790896002491383
135.68434978878463,16.761163265482754,17.807036100002477,16.840149659105027
138.52096808167525,16.808644082823992,17.865334495738576,16.88753506384164
141.41547654380852,16.854087364177158,17.92122263271703,16.932885744272017
144.36905660720984,16.897308991545454,17.97445906889638,16.976017831524132
147.38291381476222,16.93810769805219,18.02478164839284,17.016730829557446
150.4582783122646,16.97626125343006,18.07190339013055,17.05480387826285
153.5964053505324,17.01152762123589,18.1155129490951,17.089996312823835
156.79857579774438,17.043646400217703,18.15527513154111,17.122048735624787
160.06609666224642,17.072338418414272,18.190830654964188,17.150682727562327
163.400301626024,17.09731763653909,18.221812021409303,17.175612777820696
166.80255158906238,17.118305699564278,18.247862626027725,17.19656098566072
170.2742352248158,17.135041291402235,18.26864801067284,17.213266145204948
173.8167695470132,17.147283632823196,18.283859575555734,17.225486667350417
177.4316004880309,17.154807136005342,18.293209553291703,17.232996135895185
181.1202034890694,17.157373736829125,18.296398661949375,17.235557155361384


==> figdata/pipe/retau_180_les_r1.2_long/straub_trms_profile_Pr_0.025.csv <==
y+,IF,IT,MBC
0.0,0.02521339649503725,5.621623225233153e-16,2.6739030226476857e-16
0.06754992985421193,0.025213436819935976,1.4516295848238142e-07,6.663930910978298e-08
0.13647842970542684,0.02521356117681538,5.931071627917796e-07,2.724440246742132e-07
0.2068136336352351,0.025213774252937894,1.3626667551529361e-06,6.260320988595751e-07
0.2785842498901542,0.025214080963894492,2.4736335967948212e-06,1.136471703393626e-06
0.3518195725992455,0.025214486458428508,3.946798473283658e-06,1.813298527324869e-06
0.42654949373098033,0.02521499612439173,5.803994110080914e-06,2.6665337470667004e-06
0.5028045152939807,0.0252156155949604,8.06814019143772e-06,3.7067028047386945e-06
0.5806157617868227,0.025216350755224375,1.0763290573629186e-05,4.9448551265327955e-06
0.660014992901969,0.02521720774927167,1.3914682896041526e-05,6.392584922132157e-06
0.7410346164888582,0.02521819298789629,1.7548790802741513e-05,8.06205321190628e-06
0.8237077017816014,0.02521931315705817,2.169337899175914e-05,9.966011229527605e-06
0.9080679928966529,0.02522057522721875,2.6377561308150704e-05,1.2117825342534997e-05
0.9941499226058853,0.02522198646366323,3.1631862088706786e-05,1.4531503620900385e-05
1.0819886263908212,0.025223554437899594,3.748828094982452e-05,1.722172416270561e-05
1.1716199567836076,0.025225287040193587,4.398036118455101e-05,2.020386525552597e-05
1.2630804980007326,0.025227192493258385,5.1143261899714435e-05,2.3494037411640093e-05
1.3564075808753473,0.025229279367066693,5.9013833979504114e-05,2.7109117264777025e-05
1.4516392980943518,0.025231556594694133,6.763069990924027e-05,3.1066783257230034e-05
1.548814519746399,0.02523403348903702,7.703433743527233e-05,3.5385552981598027e-05
1.6479729091872455,0.025236719760182835,8.726716697931742e-05,4.0084821976587176e-05
1.7491549392289298,0.02523962553315377,9.837364267637248e-05,4.5184903719597575e-05
1.852401908659232,0.02524276136570767,0.00011040034687781204,5.07070705233122e-05
1.957755959098306,0.025246138265884382,0.00012339608797382027,5.667359504805258e-05
2.065260092199413,0.025249767709056688,0.00013741200146894926,6.310779221315412e-05
2.1749581872005415,0.025253661654420424,0.00015250165442799276,7.003406146634787e-05
2.286895018834338,0.025257832561190532,0.0001687211537474705,7.747792970115466e-05
2.4011162756035134,0.025262293405326305,0.000186129259268773,8.546609566737064e-05
2.5176685784292125,0.02526705769848422,0.0002047875036235092,9.402647759049052e-05
2.6365994996799187,0.025272139512211095,0.00022476032201015238,0.00010318826702360481
2.7579575825888125,0.02527755351230396,0.00024611519700126197,0.00011298199385835519
2.8817923610672613,0.025283315009974272,0.00026892284489760885,0.00012343961228820664
3.0081543799228365,0.0252894399604682,0.0002932573391534532,0.00013459453249693284
3.1370952154897456,0.025295944838804266,0.0003191958782096171,0.00014648149123087765
3.2686674966804596,0.025302846978010534,0.00034681971137576575,0.00015913699783238458
3.402924926466915,0.025310164306137774,0.00037621359406518823,0.00017259903929370127
3.539922303800016,0.025317915545179842,0.00040746641835602066,0.0001869073650755853
3.679715545976652,0.02532612017873713,0.00044067122123437344,0.0002021034705550802
3.8223617114630324,0.025334798426794067,0.0004759252044168897,0.00021823058423001842
3.9679190231838115,0.02534397134154754,0.0005133301455198784,0.00023533383533413975
4.116446892286658,0.025353660799638765,0.0005529925047433426,0.000253460280601994
4.2680059423915955,0.02536388958683201,0.0005950237554316286,0.000272659036900822
4.422658034335414,0.02537468138380586,0.0006395404071186069,0.00029298127782088825
4.580466291420939,0.025386060853563663,0.0006866643187348067,0.0003144803573304193
4.74149512518168,0.02539805366022028,0.000736523005903834,0.0003372119068134045
4.905810261672234,0.025410686467157547,0.0007892498316195686,0.00036123386714833515
5.073478768295259,0.02542398694902977,0.0008449842192471079,0.0003866065362317741
5.244569081175882,0.02543798374416263,0.0009038718178463928,0.0004133925631539865
5.419151033094891,0.02545270659250259,0.0009660649128597745,0.0004416571409800912
5.5972958819918475,0.025468186325051174,0.0010317224768368566,0.0004714679810397206
5.77907634004995,0.02548445501364806,0.001101010812778111,0.0005028955767757536
5.964566603374555,0.0255015460546167,0.0011741037986169856,0.000536013281917424
6.1538423822772135,0.0255194939124444,0.0012511830360562065,0.0005708971619026821
6.3469809321778765,0.025538334234238687,0.0013324377608832062,0.0006076260022074899
6.5440610851377485,0.02555810400403152,0.0014180657640238462,0.0006462816220574116
6.745163282035561,0.025578841604527766,0.0015082738560291203,0.0006869489990191547
6.950369605400692,0.025600586687546646,0.0016032776388718117,0.0007297160731825418
7.159763812916132,0.02562338023540141,0.0017033019561244844,0.0007746738560435686
7.373431371605355,0.02564726461673727,0.0018085813458410698,0.0008219165317547179
7.591459492716799,0.02567228365541157,0.0019193605535967433,0.0008715415775499105
7.81393716732031,0.02569848259153523,0.0020358946920598134,0.0009236497153717572
8.040955202630013,0.02572590806038095,0.002158449404224173,0.0009783448561739303
8.272606259068487,0.0257546082009929,0.002287301611493235,0.0010357342998815972
8.508984888087337,0.02578463271449511,0.0024227400774968436,0.0010959288409195644
8.750187570759637,0.025816032714868292,0.0025650650994756817,0.0011590424712076487
8.99631275715995,0.025848860792593523,0.0027145891394321684,0.001225192497461635
9.247460906548028,0.025883170945163462,0.0028716368421540742,0.001294499372101718
9.503734528372599,0.025919018920451547,0.003036546901698194,0.001367087333915475
9.76523822411195,0.02595646177775271,0.003209670621140975,0.001443083567268243
10.03207872996844,0.025995558108256735,0.0033913732212792775,0.0015226185711613095
10.30436496043423,0.026036367874153525,0.003582033601849688,0.0016058258328016124
10.582208052746264,0.026078952543525137,0.0037820454070031533,0.0016928420562647274
10.865721412248332,0.026123374955838073,0.0039918168841558575,0.0017838068552377439
11.155020758679028,0.026169699225382457,0.004211770984104868,0.0018788625321767784
11.450224173404212,0.026217990802330702,0.004442346124000745,0.0019781541394900486
11.75145214761359,0.026268316392565133,0.004683996501944323,0.0020818293200148288
12.058827631500721,0.026320743851027444,0.0049371921841864595,0.0021900380407488314
12.372476084446765,0.02637534208241356,0.005202419228750476,0.002302932327617153
12.692525526228449,0.02643218075789586,0.005480179182127718,0.0024206657191223084
13.019106589270981,0.026491330664275083,0.005770991451748071,0.0025433939378433144
13.352352571967447,0.02655286312530044,0.006075391142413223,0.0026712736057591595
13.692399493086283,0.026616850090214236,0.006393930469825586,0.002804462473506207
14.039386147289166,0.026683363689398658,0.006727177549158892,0.0029431185122009255
14.393454161781913,0.02675247637512122,0.007075717979983369,0.003087400179417436
14.754748054121448,0.02682426055557918,0.007440154050398247,0.0032374656700950824
15.123415291202617,0.026898788321275888,0.007821104505901065,0.003393472392076675
15.499606349448701,0.026976131295622884,0.008219204970097307,0.0035555767000541153
15.883474776230413,0.027056360221092448,0.008635107077461394,0.0037239330853058154
16.2751772525383,0.027139544841048288,0.009069479275648148,0.003898694034927468
16.674873656934096,0.027225753278811844,0.009523005030584277,0.0040800088286501645
17.08272713080736,0.027315051791206857,0.009996383103099186,0.004268023169813451
17.498904144963756,0.027407504465766567,0.010490327575644654,0.004462878700910273
17.92357456757232,0.027503172690450092,0.011005566808502924,0.0046647120892718595
18.356911733499416,0.02760211469018822,0.011542842866388816,0.004873654292076637
18.79909251505769,0.02770438513272408,0.012102911356536792,0.005089829986169476
19.250297394198782,0.02781003456477351,0.012686540447894384,0.0053133566689987435
19.71071053617948,0.027919108698643776,0.013294509274033365,0.005544343527698481
20.180519864731217,0.028031647835796484,0.01392760706596907,0.005782890603744068
20.65991713876361,0.028147686516411904,0.014586633516641167,0.006029088428639647
21.149098030633386,0.028267252269729506,0.01527239460633059,0.00628301593448227
21.648262206010724,0.02839036568515894,0.01598570563846636,0.0065447411091609205
22.157613405375336,0.02851703911994364,0.0167273868413475,0.006814318844979789
22.677359527175955,0.028647275909606865,0.01749826156296078,0.00709178984630758
23.207712712686796,0.028781069539690937,0.018299154212108957,0.007377179489961415
23.74888943259583,0.02891840318751025,0.019130891868626158,0.007670497848577788
24.301110575360145,0.0290592486151418,0.019994300203557826,0.007971737873986341
24.864601537364553,0.02920356525919243,0.020890201144701623,0.008280874254785799
25.439592314920073,0.029351299294790963,0.021819411054425513,0.008597862394348644
26.02631759813998,0.029502382709663384,0.02278273822210742,0.008922637247730172
26.625016866731738,0.029656732187733334,0.023780979846270756,0.009255111993646545
27.235934487743716,0.029814248630125467,0.024814922407937593,0.009595177940114902
27.859319815306957,0.02997481547704586,0.02588533464984103,0.009942701996461198
28.495427292412323,0.03013829809451997,0.0269929670043265,0.010297526373908262
29.144516554764728,0.03030454275555181,0.02813854825411819,0.01065946744855271
29.806852536756974,0.030473375862921086,0.029322783776029503,0.011028315185228666
30.48270557960622,0.030644602722750745,0.03054635045336795,0.01140383157380698
31.172351541697267,0.03081800643917843,0.031809892150764775,0.011785749365183486
31.87607191117793,0.030993346960887683,0.03311401568386758,0.012173771082841026
32.59415392085208,0.031170360802409574,0.03445929168234196,0.012567569560486448
33.326890665417544,0.03134875942163695,0.035846245381500046,0.012966785536038446
34.07458122109658,0.03152822855885593,0.03727535353846016,0.013371027254081881
34.83753076770786,0.03170842743844475,0.03874703973875065,0.01377986972610632
35.61605071322956,0.031888988343340294,0.04026167236871004,0.014192854814162931
36.41045882090477,0.03206951538503474,0.04181955540141872,0.014609489463188931
37.2210793389407,0.03224958457587498,0.043420929232161995,0.015029246776229781
38.048243132854914,0.03242874248275836,0.0450659565573541,0.015451563464005582
38.89228782052246,0.03260650575140841,0.04675472184104022,0.01587584033146425
39.75355790997916,0.032782361407281184,0.04848722750588133,0.016301442965743346
40.632404940037,0.03295576643219831,0.05026338501013537,0.01672770104940461
41.52918762376951,0.03312614762584578,0.05208301085400081,0.017153908733960867
42.44427199492513,0.0332929009681442,0.05394581614946151,0.017579323670615536
43.37803155732883,0.033455391954269095,0.05585140158783834,0.018003167742730034
44.330847437332594,0.033612955895936915,0.05779925329991454,0.018424627998428963
45.30310853937725,0.03376489785062318,0.059788730831118075,0.018842856141630313
46.29521170472894,0.033910493437948684,0.06181906314586461,0.019256970029824974
47.30756187345516,0.0340489894204972,0.06388934181701295,0.0196660546227366
48.3405722497064,0.03417960414301176,0.06599850991967118,0.020069162267387267
49.39466447037093,0.03430152833226776,0.06814535394766723,0.0204653137969725
50.47026877717146,0.03441392610015035,0.07032849713528948,0.020853500037495067
51.56782419227405,0.03451593610420062,0.07254639313403716,0.02123268351179132
52.68777869748079,0.03460667259526517,0.07479731415891334,0.021601799382593576
53.83058941707949,0.034685227095080894,0.07707934141801688,0.021959757276585178
54.996722804425104,0.03475067072907673,0.07939036247871621,0.022305444610679476
56.186654832328784,0.034802056370013774,0.08172805737396839,0.022637728326905495
57.40087118733255,0.03483841999746618,0.08408989295980024,0.022955457002009835
58.639867467948626,0.03485878302978546,0.08647311472503817,0.023257463541715987
59.90414938694464,0.03486215567115151,0.08887473928166191,0.02354256884063009
61.19423297775688,0.03484753945229865,0.09129154641280272,0.023809584649758315
62.510644805116314,0.03481393044693999,0.09372006946785891,0.024057316822624478
63.85392217997289,0.03476032258168524,0.09615659672898114,0.02428456990534136
65.22461337880613,0.03468571131333575,0.09859715803680004,0.024490150278867355
66.62327786741147,0.034589097728977974,0.10103752076796281,0.024672870711250478
68.05048652925365,0.0344694925442104,0.10347319108868176,0.0248315552994561
69.50682189848037,0.0343259206936325,0.10589940907471354,0.024965044084532203
70.9928783976913,0.03415742620833523,0.10831114677487731,0.02507219812766017
72.5092625805596,0.03396307743543912,0.11070310789944739,0.02515190488538131
74.0565933794048,0.033741972862583916,0.11306973177666677,0.02520308430791868
75.63550235781828,0.03349324730785134,0.11540520199620685,0.025224695532993946
77.24663396844429,0.03321607869577332,0.11770344794290079,0.025215743163961187
78.89064581602182,0.03290969415418807,0.11995816118639221,0.0251752841466628
80.56820892579483,0.032573378034548,0.12216280693773152,0.025102435478695218
82.28000801739995,0.032206479897096796,0.12431063960809825,0.024996382114654013
84.02674178434395,0.031808422813283034,0.12639472597943122,0.024856385339376945
85.80912317918477,0.03137871104888028,0.12840797878620322,0.02468179120262661
87.62787970453253,0.03091694128967707,0.13034317883903704,0.024472040539494023
89.48375370998943,0.030422812443053403,0.13219301401818226,0.02422667883092496
91.37750269514953,0.02989613601949956,0.13395012254411154,0.02394536640025419
93.30989961878227,0.029336848054368075,0.135607141492729,0.02362788973409199
95.28173321432593,0.02874502293125349,0.1371567657995418,0.023274174563573648
97.29380831181942,0.02812088515940147,0.1385918241569848,0.022884298117116588
99.34694616640463,0.027464824754861915,0.1399053543125765,0.02245850342329098
101.44198479353237,0.02677741441984115,0.1410906922617111,0.02199721570003505
103.5797793110097,0.026059425063734775,0.14214157505316793,0.021501057749078584
105.76120228802736,0.025311842332512147,0.14305225097552032,0.020970866147057222
107.98714410131069,0.024535885198958468,0.14381759759176363,0.020407708959553444
110.25851329853857,0.02373302590463747,0.14443324860743362,0.019812904393532813
112.57623696917926,0.02290500878709082,0.14489573149739957,0.019188038475882886
114.94126112289429,0.022053871765302716,0.14520261456193237,0.018534984754136563
117.35455107566469,0.021181970970431032,0.14535266714618508,0.017855926694864563
119.81709184379775,0.020292001058471055,0.14534602585562362,0.017153376582886883
122.32988854597434,0.01938702017859403,0.14518436680864455,0.016430197984293907
124.89396681350149,0.018470471755548733,0.14487107999143123,0.015689625618100132
127.51037320893735,0.017546204935183673,0.14441144307506826,0.01493528377601525
130.18017565325965,0.016618494335870735,0.14381278393336794,0.014171203732427542
132.9044638617518,0.015692057241774617,0.14308462230279925,0.013401838564519711
135.68434978878463,0.014772067573963626,0.1422387825091709,0.012632074680899573
138.52096808167525,0.013864160075228796,0.14128946450192037,0.01186723462079338
141.41547654380852,0.012974435820951098,0.1402532815057746,0.011113080031577917
144.36905660720984,0.012109454466018164,0.1391492508821215,0.010375802917568143
147.38291381476222,0.011276222594131248,0.13799874108697535,0.009662012824718267
150.4582783122646,0.010482173777877048,0.1368253612668886,0.008978716015992655
153.5964053505324,0.009735137963372978,0.13565477576858656,0.00833328381841288
156.79857579774438,0.009043300358149717,0.1345144300613453,0.007733410108439179
160.06609666224642,0.00841515312303712,0.1334331798555356,0.007187060571365177
163.400301626024,0.007859431602892843,0.13244080172895198,0.0067024063069848604
166.80255158906238,0.007385035301651248,0.13156738617198135,0.006287741550621301
170.2742352248158,0.007000929176413265,0.1308426005847844,0.005951381080560623
173.8167695470132,0.006716022973970085,0.1302947973133999,0.005701535068322027
177.4316004880309,0.006539030451832041,0.12994995718116067,0.005546163286151091
181.1202034890694,0.006478312752413412,0.12983049126773638,0.005492812453250908


==> figdata/pipe/retau_180_les_r1.2_long/straub_trms_profile_Pr_0.71.csv <==
y+,IF,IT,MBC
0.0,4.957286656629236,-9.055876472813851e-11,-9.106621595153359e-11
0.06754992985421193,4.957335714657382,0.0003703099922210467,0.00034524456100068924
0.13647842970542684,4.95749262423966,0.0015191943079685749,0.0014168638191808672
0.2068136336352351,4.957762378404807,0.0034946172931909682,0.0032595450419311825
0.2785842498901542,4.958150894606849,0.00634705092247005,0.005920311376754989
0.3518195725992455,4.958665113126409,0.01012956393676085,0.009448602456554678
0.42654949373098033,4.959313103014361,0.014897907819552204,0.013896351533848812
0.5028045152939807,4.960104173391038,0.020710598620064566,0.019318058163764203
0.5806157617868227,4.961048989908324,0.027628993493538933,0.025770855321442417
0.660014992901969,4.962159696090534,0.03571736070194235,0.033314569717539426
0.7410346164888582,4.963450039162195,0.04504294168141906,0.04201177394380471
0.8237077017816014,4.964935499844203,0.05567600363516895,0.05192782893895092
0.9080679928966529,4.966633425452238,0.06768988095168939,0.0631309151127184
0.9941499226058853,4.968563165460487,0.08116100357828081,0.07569205030303458
1.0819886263908212,4.970746208497423,0.09616891029863285,0.08968509256771175
1.1716199567836076,4.973206319516863,0.11279624467157576,0.10518672562860713
1.2630804980007326,4.975969675635367,0.13112873118718965,0.12227642459407795
1.3564075808753473,4.9790649988459945,0.15125512898825175,0.1410363993867668
1.4516392980943518,4.982523683509106,0.17326716029328473,0.16155151310199545
1.548814519746399,4.986379916186341,0.19725941044714093,0.18390917232232518
1.6479729091872455,4.990670785029363,0.22332919632414913,0.20819918622408298
1.7491549392289298,4.995436375569595,0.25157639962784695,0.234513591142555
1.852401908659232,5.000719849392938,0.2821032614859436,0.26294643712973625
1.957755959098306,5.00656750184505,0.3150141346502884,0.29359353296308904
2.065260092199413,5.013028794627304,0.35041518960805035,0.32655214607474964
2.1749581872005415,5.020156358951876,0.3884140710308103,0.36192065400700313
2.286895018834338,5.028005964881933,0.42911950128519544,0.3997981443143596
2.4011162756035134,5.03663645266425,0.47264082827060694,0.4402839603945839
2.5176685784292125,5.046109622366542,0.5190875157287218,0.483477191633156
2.6365994996799187,5.0564900790909935,0.5685685755060452,0.5294761076095222
2.7579575825888125,5.067845032621166,0.6211919432039701,0.5783775380989653
2.8817923610672613,5.080244065211245,0.6770638692445536,0.6302762657730024
3.0081543799228365,5.093758786484519,0.7362881499095788,0.685264265691239
3.1370952154897456,5.10846215719461,0.798964388001446,0.7434290424774882
3.2686674966804596,5.124428583471202,0.8651889065774058,0.8048544361452277
3.402924926466915,5.141732864492468,0.9350521409503924,0.8696181488438504
3.539922303800016,5.160449913530065,1.0086387292759,0.9377917825650706
3.679715545976652,5.180653962235692,1.0860260472282386,1.0094394314351507
3.8223617114630324,5.20241769876623,1.16728273750275,1.0846162724934312
3.9679190231838115,5.2258116144372835,1.2524681132574647,1.1633679697067814
4.116446892286658,5.250903085384822,1.3416308045349392,1.2457293808902472
4.2680059423915955,5.277755563850336,1.4348078872364682,1.3317237176110832
4.422658034335414,5.306427536449342,1.5320233087397672,1.4213610637427565
4.580466291420939,5.336971670976996,1.6332870216703277,1.5146375586986898
4.74149512518168,5.369433967545218,1.73859419613116,1.6115346614578614
4.905810261672234,5.403852819749457,1.8479242248006602,1.7120182326245914
5.073478768295259,5.440258256811061,1.961239965357901,1.8160378582703192
5.244569081175882,5.478671029799751,2.078486883500697,1.9235260829588734
5.419151033094891,5.519102094230536,2.199592724868645,2.0343981648033673
5.5972958819918475,5.561551564634097,2.3244664345837966,2.1485511274913325
5.77907634004995,5.606007587040618,2.4529978386418496,2.2658634949493552
5.964566603374555,5.652442250402029,2.5850542203928497,2.3861920040172864
6.1538423822772135,5.700816598866874,2.7204852672357043,2.509376628105176
6.3469809321778765,5.751078724847349,2.8591210408152263,2.6352387369322643
6.5440610851377485,5.803162025851624,3.0007718146355495,2.7635809735896593
6.745163282035561,5.856985476600408,3.1452290190254653,2.8941882932372627
6.950369605400692,5.912453201502997,3.2922648930528653,3.0268278174384466
7.159763812916132,5.969454743870039,3.4416335820125927,3.16125002475103
7.373431371605355,6.027865317306589,3.593072235385351,3.2971899422752617
7.591459492716799,6.087546303489999,3.746302389386261,3.434368613038157
7.81393716732031,6.148345586548997,3.9010308908317026,3.5724941497516367
8.040955202630013,6.210098070251433,4.056951059931863,3.7112630236154853
8.272606259068487,6.272626654719345,4.213744748660601,3.850362155213536
8.508984888087337,6.335743139109457,4.371084112598022,3.989470740675515
8.750187570759637,6.399248902244368,4.5286325443448385,4.12826134972478
8.99631275715995,6.4629361551539795,4.686046846931622,4.266402116729791
9.247460906548028,6.526589010793739,4.842978782707131,4.403558375258437
9.503734528372599,6.589985408446753,4.999078491972075,4.539395918786719
9.76523822411195,6.652897784910499,5.153994648789684,4.673581397226237
10.03207872996844,6.715094941758419,5.307377405198042,4.805785135864095
10.30436496043423,6.776343371792626,5.458879863523747,4.935682653122108
10.582208052746264,6.836409053186759,5.608160616311434,5.062957077967948
10.865721412248332,6.895058828339069,5.75488521039326,5.187300609827616
11.155020758679028,6.952061822271846,5.8987277547229064,5.308416073712806
11.450224173404212,7.007191143078676,6.03937302109026,5.426018876753189
11.75145214761359,7.060225050281625,6.176517748619731,5.5398382136154645
12.058827631500721,7.1109481196684525,6.3098717906346184,5.649618117774252
12.372476084446765,7.159152645847389,6.439159512140882,5.755118730564567
12.692525526228449,7.2046394525214055,6.564120381645277,5.856116802049591
13.019106589270981,7.247221921485063,6.684513465574685,5.9524096742351675
13.352352571967447,7.286723463805416,6.800114202119546,6.043812254364518
13.692399493086283,7.322978733797101,6.9107157111700745,6.1301580454214095
14.039386147289166,7.355836356465152,7.016131081290566,6.21130118453655
14.393454161781913,7.3851599104826215,7.116194526440813,6.287117246365213
14.754748054121448,7.410827727738348,7.210760735834139,6.357502462373776
15.123415291202617,7.432733403112033,7.299705107883049,6.422373748052936
15.499606349448701,7.450786087119317,7.382923866729412,6.481668545534246
15.883474776230413,7.464910553194966,7.460333718961105,6.535344333811231
16.2751772525383,7.475047761180576,7.531872303631346,6.583378758031129
16.674873656934096,7.481154712025738,7.597497547594228,6.6257688602579075
17.08272713080736,7.483204641281144,7.657187692915076,6.662530843889803
17.498904144963756,7.481187009487306,7.710941090326045,6.693699626394985
17.92357456757232,7.475107266381458,7.758775653506902,6.719328103161741
18.356911733499416,7.464986495291061,7.800728276134108,6.739486383653017
18.79909251505769,7.450860914836391,7.836854163174522,6.754260927006422
19.250297394198782,7.432780905351984,7.8672256148666415,6.763753199437601
19.71071053617948,7.410810681296192,7.891931445014405,6.7680789823753145
20.180519864731217,7.385027593805891,7.9110761365977815,6.767367351102424
20.65991713876361,7.355519858157018,7.924777344916915,6.761758219628876
21.149098030633386,7.322387934350094,7.933166939111273,6.751403249871195
21.648262206010724,7.285741555621243,7.93638806797834,6.7364628972595595
22.157613405375336,7.245700776630082,7.934595756940275,6.717107024168807
22.677359527175955,7.202394238826026,7.927955120154204,6.693513036012579
23.207712712686796,7.155951322319285,7.916632443400925,6.665857773892414
23.74888943259583,7.1065093059683155,7.900802788347364,6.634324558143428
24.301110575360145,7.05421643994361,7.8806532790932655,6.599105777160848
24.864601537364553,6.999224341134112,7.856375011225747,6.560395457631343
25.439592314920073,6.941688380856057,7.828163166699601,6.5183894722302105
26.02631759813998,6.881764167203179,7.796213252735043,6.473282198921519
26.625016866731738,6.8196098105561935,7.760723358469888,6.425268563610154
27.235934487743716,6.7553815964262744,7.72188958258801,6.374539994209214
27.859319815306957,6.689234696833691,7.6799066682343895,6.3212850593754935
28.495427292412323,6.621322936462893,7.634967776015597,6.265689246499669
29.144516554764728,6.551796487888607,7.587262009138127,6.207932813178099
29.806852536756974,6.4808017111053955,7.53697439956727,6.148190794525727
30.48270557960622,6.4084811168916715,7.484285901203816,6.086633011179542
31.172351541697267,6.334971999921596,7.42937183583671,6.02342272784804
31.87607191117793,6.260405242973922,7.372400502863634,5.958715590739712
32.59415392085208,6.184905663568214,7.3135338885813725,5.8926602266098245
33.326890665417544,6.108595413167736,7.252931361299993,5.825401453207085
34.07458122109658,6.031593535187669,7.190749099126124,5.757079849646214
34.83753076770786,5.954013568544105,7.1271371334159435,5.687829464178174
35.61605071322956,5.8759643444274925,7.062240156210731,5.617778483807082
36.41045882090477,5.797545975625011,6.996193193513309,5.547045576130128
37.2210793389407,5.718856064038508,6.929128162867656,5.4757455066635154
38.048243132854914,5.639938070992876,6.861113748007027,5.403940016768307
38.89228782052246,5.560871429810159,6.792257526394742,5.331723088703035
39.75355790997916,5.481752885213648,6.722687106791589,5.2592039874882515
40.632404940037,5.402668293018008,6.652518025783812,5.186480531623403
41.52918762376951,5.323693873581296,6.581854774298813,5.1136402894867885
42.44427199492513,5.244893837908544,6.510787030248154,5.040758079532218
43.37803155732883,5.166324720452018,6.439395130871569,4.967900472697165
44.330847437332594,5.088038821352017,6.367753454148487,4.895128831531534
45.30310853937725,5.010077921905062,6.2959224359104695,4.822493026669062
46.29521170472894,4.932481466202613,6.223958485026087,4.750039554660611
47.30756187345516,4.855286846866398,6.151914599715477,4.677812131741408
48.3405722497064,4.778523789929353,6.079833636816134,4.605846285203098
49.39466447037093,4.702221112107711,6.007756782733167,4.5341760039475645
50.47026877717146,4.62640221031069,5.935718670317405,4.462829762506046
51.56782419227405,4.551093129474633,5.863757110447961,4.391838440967043
52.68777869748079,4.476317938364314,5.791908208265812,4.321231227491039
53.83058941707949,4.402109214536993,5.720219199553289,4.251045888187098
54.996722804425104,4.3284962227180985,5.648733568385597,4.1813168909125675
56.186654832328784,4.255498824685912,5.5774822772982375,4.112069116474303
57.40087118733255,4.183095100871001,5.506443680603555,4.0432867505479715
58.639867467948626,4.1112384120545205,5.435565359043093,3.9749301897724036
59.90414938694464,4.039947858526139,5.364872583401074,3.9070221456444303
61.19423297775688,3.969236367198815,5.294384009629992,3.839579674223616
62.510644805116314,3.8991049205678845,5.224103284147444,3.772608167927603
63.85392217997289,3.8295436140392196,5.15401878034074,3.70610186277418
65.22461337880613,3.7605324669545706,5.084103411373039,3.640043839833682
66.62327786741147,3.692051096144509,5.01432600880199,3.574415112399739
68.05048652925365,3.624077526372839,4.944651448663128,3.5091941708618344
69.50682189848037,3.5565945710907063,4.875050851129866,3.4443641020369795
70.9928783976913,3.4895930319077566,4.805507449150223,3.3799165756756895
72.5092625805596,3.4230709992922788,4.7360171496416195,3.3158516392953046
74.0565933794048,3.357030708666104,4.666584113608537,3.252174624731145
75.63550235781828,3.2914764482535825,4.597215121351584,3.188892993962057
77.24663396844429,3.226389476816163,4.527884513190342,3.1259903562384905
78.89064581602182,3.1617309590490925,4.4585373860430195,3.0634299969358953
80.56820892579483,3.0975272622210515,4.389200533423284,3.0012380218835224
82.28000801739995,3.033794336307463,4.319888285810687,2.939430466181986
84.02674178434395,2.9705264908769946,4.250586524751785,2.8780025695567466
85.80912317918477,2.907698957978468,4.181254402310099,2.8169315253512166
87.62787970453253,2.8452820306734594,4.111842356076137,2.7561900954745586
89.48375370998943,2.7832550680488857,4.042311858796461,2.6957608749389244
91.37750269514953,2.7216062862077153,3.9726367757075,2.6356365532392347
93.30989961878227,2.6603327908737446,3.90280522486983,2.575819654520115
95.28173321432593,2.599436201074995,3.8328136652083997,2.516317012965288
97.29380831181942,2.538890960764686,3.7626202589499385,2.457107051055998
99.34694616640463,2.478630781473469,3.6921310154845264,2.398127762683106
101.44198479353237,2.4186782784271297,3.621377249694002,2.33940360666938
103.5797793110097,2.359096798876321,3.550453067692209,2.280998639313778
105.76120228802736,2.2999624234525133,3.4794743507490193,2.222990004363018
107.98714410131069,2.241347478166218,3.4085521852180944,2.165451860141187
110.25851329853857,2.1833135938544355,3.337779527510244,2.1084477147002056
112.57623696917926,2.1259279765003956,3.267253119935511,2.0520463333577013
114.94126112289429,2.0692696700794957,3.1970862971427065,1.9963290099956197
117.35455107566469,2.0134161602578624,3.127397234133622,1.9413773855350058
119.81709184379775,1.9584061341767616,3.058257133194929,1.8872370925994741
122.32988854597434,1.9043379140551049,2.989821453464889,1.834011491146166
124.89396681350149,1.8513405659648492,2.9222887523922036,1.7818314999018228
127.51037320893735,1.799512920411137,2.85581179558466,1.7307976408393333
130.18017565325965,1.7489222023520006,2.7904962248723844,1.680978715897184
132.9044638617518,1.6996365300966108,2.7264531343745637,1.632444055151662
135.68434978878463,1.6517643381417104,2.6638583084170624,1.5853022291146186
138.52096808167525,1.6054489149391797,2.602938838427741,1.5396926059996032
141.41547654380852,1.5608173134510963,2.5438942030306286,1.495736531555666
144.36905660720984,1.5180893240223674,2.4870633157003406,1.4536480774483558
147.38291381476222,1.4775525823290157,2.432888271578845,1.413710164781066
150.4582783122646,1.4394966405753797,2.3818016829724167,1.376206072073665
153.5964053505324,1.4041996973085265,2.3342112531705212,1.3414059221990833
156.79857579774438,1.371953904221361,2.2905562307302496,1.3095963276525977
160.06609666224642,1.343071490598281,2.251311676913668,1.281088948087862
163.400301626024,1.3178079162374963,2.2168503637521657,1.2561401588245942
166.80255158906238,1.2964411827335653,2.187572258066057,1.23502199780583
170.2742352248158,1.2792944285787509,2.1639644230720134,1.218050391098192
173.8167695470132,1.2667093459595504,2.146564530742768,1.205571834579749
177.4316004880309,1.258980906811015,2.1358505522765268,1.197897560013954
181.1202034890694,1.2563417813374778,2.1321882912811696,1.1952759696334507


==> figdata/pipe/retau_180_les_r1.2_long/t_spectra_const_0.025.pgf <==
986.25332 124.38028 1.05
984.92754 120.44348 1.05
983.10089 116.61439 1.05
980.76136 112.89007 1.05
977.89045 109.26765 1.05
974.4573 105.74434 1.05
970.41233 102.31743 1.05
965.68847 98.984292 1.05
960.2031 95.742343 1.05
954.59444 92.956956 1.05
954.14106 92.589097 1.05
949.58321 89.522128 1.05
944.2592 86.539069 1.05
938.08388 83.637632 1.05
930.98976 80.815578 1.05
922.93486 78.070738 1.05
913.90686 75.401003 1.05
906.86472 73.574467 1.05
892.72338 75.401003 1.05
876.74893 78.070738 1.05
864.13008 80.815578 1.05
863.68068 80.93599 1.05
863.34344 80.815578 1.05
854.76842 78.070738 1.05
845.87032 75.401003 1.05
836.6521 72.804312 1.05
827.08893 70.278664 1.05
824.42247 69.640101 1.05
816.84844 67.822126 1.05
806.13746 65.432797 1.05
795.08675 63.10884 1.05
788.57801 61.84116 1.05
755.7206 62.427329 1.05
725.49177 62.437823 1.05
708.55656 60.848473 1.05
697.58824 59.859196 1.05
677.82512 58.649945 1.05
671.75164 58.292666 1.05
663.26642 56.511571 1.05
652.89808 54.431709 1.05
647.76051 53.465604 1.05
640.40474 52.408749 1.05
625.97448 50.441146 1.05
625.42394 50.372475 1.05
624.92213 50.441146 1.05
612.68519 52.408749 1.05
604.57648 53.943992 1.05
601.35405 52.408749 1.05
596.9182 50.441146 1.05
592.33503 48.527367 1.05
587.58471 46.665963 1.05
585.07401 45.769722 1.05
579.82372 46.665963 1.05
570.4567 48.527367 1.05
566.79045 49.375138 1.05
564.66529 48.527367 1.05
559.35997 46.665963 1.05
553.64208 44.855476 1.05
549.61498 43.710914 1.05
533.44983 44.620416 1.05
518.20841 44.478388 1.05
512.19443 43.094534 1.05
504.82007 41.381776 1.05
503.81373 41.162198 1.05
495.48525 41.381776 1.05
490.19714 41.544576 1.05
489.21813 41.381776 1.05
478.08469 39.715872 1.05
477.29722 39.609756 1.05
469.3396 38.095549 1.05
465.05883 37.297462 1.05
453.43236 37.187926 1.05
447.66283 38.095549 1.05
442.37303 39.140132 1.05
435.34143 38.095549 1.05
431.84034 37.654599 1.05
421.79754 36.601477 1.05
421.16687 36.519563 1.05
412.21123 35.412988 1.05
406.41047 34.986694 1.05
403.05098 34.774537 1.05
397.22128 33.495765 1.05
394.28901 32.932819 1.05
385.89988 33.265255 1.05
377.8603 32.47845 1.05
370.14886 33.205301 1.05
367.74775 32.045629 1.05
364.53853 30.635164 1.05
362.74589 29.929069 1.05
360.72748 30.635164 1.05
357.23028 32.045629 1.05
355.63322 32.791526 1.05
352.41948 32.045629 1.05
348.79412 31.266719 1.05
342.2131 31.833889 1.05
338.55406 30.635164 1.05
335.87582 29.825326 1.05
329.76899 29.432896 1.05
323.88026 29.83368 1.05
318.19815 30.342817 1.05
314.57308 29.2633 1.05
312.71197 28.764517 1.05
309.71735 27.928968 1.05
307.41177 27.360431 1.05
302.28824 26.948132 1.05
298.62416 26.631151 1.05
297.33269 26.531614 1.05
292.53701 26.118958 1.05
289.38864 26.631151 1.05
287.89356 26.924839 1.05
286.41645 26.631151 1.05
283.39522 26.151884 1.05
279.0353 25.632801 1.05
274.80749 25.870972 1.05
270.70589 26.548238 1.05
266.72492 26.602837 1.05
262.85934 25.372791 1.05
262.84507 25.368835 1.05
259.1042 24.485467 1.05
255.45485 25.024116 1.05
251.90687 24.942723 1.05
248.45609 24.982184 1.05
245.09857 24.245232 1.05
243.55267 24.141058 1.05
241.83059 24.046309 1.05
238.64861 23.900045 1.05
236.64337 22.946869 1.05
235.54928 22.498856 1.05
234.27657 22.946869 1.05
232.52941 23.695758 1.05
229.586 23.19278 1.05
228.71117 22.946869 1.05
226.71618 22.480625 1.05
224.68282 22.946869 1.05
223.91721 23.178164 1.05
223.62953 22.946869 1.05
221.88555 21.78536 1.05
221.18652 21.397114 1.05
219.62382 21.78536 1.05
218.52162 22.144868 1.05
215.92017 21.900845 1.05
213.37993 22.151546 1.05
211.49776 21.78536 1.05
210.89877 21.684351 1.05
210.27584 21.78536 1.05
208.47465 22.132818 1.05
207.8875 21.78536 1.05
206.10562 20.858303 1.05
204.9564 20.655636 1.05
203.78982 20.481912 1.05
202.9254 20.655636 1.05
201.52549 21.001574 1.05
199.31093 21.153535 1.05
197.1445 21.477227 1.05
195.45116 20.655636 1.05
195.02467 20.480805 1.05
192.94994 20.000429 1.05
190.91889 20.412742 1.05
188.93015 19.609972 1.05
186.98242 19.62819 1.05
186.72316 19.556809 1.05
185.07443 19.201141 1.05
183.96824 19.556809 1.05
183.20499 19.859758 1.05
182.09308 19.556809 1.05
181.37294 19.394305 1.05
179.57717 19.484923 1.05
177.81661 19.454517 1.05
176.09024 18.931575 1.05
174.39706 19.46265 1.05
172.73614 19.182197 1.05
171.3773 18.48806 1.05
171.10655 18.370059 1.05
170.84523 18.48806 1.05
169.50742 19.215969 1.05
167.93791 18.715706 1.05
166.3972 18.674034 1.05
165.98582 18.48806 1.05
164.88449 18.067632 1.05
163.39905 18.141171 1.05
161.94013 18.155419 1.05
160.50703 18.197554 1.05
159.09907 18.138742 1.05
157.7156 18.062837 1.05
156.59148 17.448545 1.05
156.35599 17.340189 1.05
155.01961 17.287412 1.05
153.89782 17.448545 1.05
153.70588 17.484533 1.05
153.62052 17.448545 1.05
152.41424 17.053835 1.05
151.835 17.448545 1.05
151.14412 18.013131 1.05
150.63484 17.448545 1.05
149.89499 16.701628 1.05
148.66635 17.258018 1.05
147.45768 17.102657 1.05
146.38999 17.448545 1.05
146.2685 17.49995 1.05
145.09835 17.505226 1.05
145.03104 17.448545 1.05
143.94678 16.705155 1.05
142.81334 16.879085 1.05
141.69761 16.911006 1.05
140.59918 16.529228 1.05
139.77105 16.437476 1.05
139.51765 16.415301 1.05
138.45263 15.942281 1.05
137.40374 16.361558 1.05
136.37063 16.095283 1.05
135.35294 15.85896 1.05
134.35033 15.919018 1.05
133.36246 15.486809 1.05
132.38901 15.734675 1.05
131.42967 15.801405 1.05
130.48413 15.812106 1.05
129.80497 15.454063 1.05
129.5521 15.349068 1.05
128.63329 15.273931 1.05
127.72742 15.450666 1.05
127.69386 15.454063 1.05
126.83423 15.568292 1.05
125.95343 15.454978 1.05
125.95118 15.454063 1.05
125.08479 15.180188 1.05
124.22804 15.326846 1.05
123.38295 15.293588 1.05
122.54929 15.198567 1.05
121.72681 14.895677 1.05
120.9153 15.127612 1.05
120.11453 15.001865 1.05
119.3243 14.652867 1.05
118.54441 14.803557 1.05
117.77464 14.881132 1.05
117.0148 14.627994 1.05
116.26471 14.585657 1.05
115.52417 14.599614 1.05
115.29586 14.497562 1.05
114.793 14.325356 1.05
114.07103 14.245213 1.05
113.35809 13.859153 1.05
112.654 14.311167 1.05
111.95861 14.435182 1.05
111.27174 13.895833 1.05
110.59326 13.808649 1.05
109.923 14.216254 1.05
109.26081 14.134014 1.05
108.60655 14.13761 1.05
107.96567 13.567228 1.05
107.96009 13.563309 1.05
107.94145 13.567228 1.05
107.32127 13.744238 1.05
106.68997 13.755161 1.05
106.40268 13.567228 1.05
106.06605 13.388831 1.05
105.78665 13.567228 1.05
105.44939 13.848279 1.05
105.2189 13.567228 1.05
104.83985 13.202706 1.05
104.23732 13.477564 1.05
103.64168 13.167299 1.05
103.21119 13.567228 1.05
103.05281 13.754736 1.05
102.55862 13.567228 1.05
102.47059 13.541046 1.05
101.89491 13.51879 1.05
101.32567 13.074501 1.05
100.76275 13.014695 1.05
100.20605 13.199732 1.05
99.655463 12.829673 1.05
99.110898 12.794548 1.05
98.572252 12.969521 1.05
98.039429 13.280626 1.05
97.547501 12.662357 1.05
97.512335 12.628373 1.05
96.990879 12.548437 1.05
96.47497 12.618176 1.05
96.360035 12.662357 1.05
95.96452 12.8656 1.05
95.50139 12.662357 1.05
95.459444 12.648618 1.05
94.959656 12.541355 1.05
94.465075 12.426246 1.05
93.975618 12.562063 1.05
93.491208 12.45997 1.05
93.011766 12.302708 1.05
92.537216 12.366134 1.05
92.067484 12.103291 1.05
91.602497 12.340339 1.05
91.142183 12.457573 1.05
90.686472 12.120147 1.05
90.235295 12.267821 1.05
89.788586 12.045586 1.05
89.346277 12.114991 1.05
88.908306 12.088493 1.05
88.602612 11.782237 1.05
88.474606 11.6826 1.05
88.05655 11.782237 1.05
88.045118 11.786014 1.05
87.619779 11.906554 1.05
87.48713 11.782237 1.05
87.19853 11.57296 1.05
86.851632 11.782237 1.05
86.781313 11.839205 1.05
86.368068 12.043334 1.05
86.076463 11.782237 1.05
85.958741 11.703983 1.05
85.553275 11.73847 1.05
85.151617 11.558116 1.05
84.753712 11.584917 1.05
84.359508 11.551743 1.05
83.968955 11.252653 1.05
83.582001 11.359339 1.05
83.198598 11.53594 1.05
82.818696 11.100948 1.05
82.442247 11.27314 1.05
82.069205 11.592683 1.05
81.699524 11.166918 1.05
81.333158 11.331501 1.05
80.970064 11.297594 1.05
80.610197 11.197145 1.05
80.253515 11.022476 1.05
79.899975 11.149349 1.05
79.549537 10.929371 1.05
79.202159 11.011723 1.05
79.090588 10.926198 1.05
78.857801 10.789626 1.05
78.516426 10.867028 1.05
78.177993 10.704351 1.05
77.894277 10.926198 1.05
77.842465 10.982971 1.05
77.509805 11.085499 1.05
77.331761 10.926198 1.05
77.179976 10.828838 1.05
76.852942 10.697367 1.05
76.528668 10.898363 1.05
76.207119 10.746899 1.05
75.888261 10.820859 1.05
75.57206 10.63209 1.05
75.258483 10.707267 1.05
74.947497 10.644134 1.05
74.639071 10.727016 1.05
74.333173 10.429144 1.05
74.029773 10.441589 1.05
73.728839 10.643513 1.05
73.430341 10.739532 1.05
73.134251 10.343708 1.05
72.840539 10.529825 1.05
72.549177 10.109329 1.05
72.260137 10.209728 1.05
71.97339 10.354998 1.05
71.68891 10.568619 1.05
71.406671 10.238284 1.05
71.223811 10.093581 1.05
71.126644 10.037353 1.05
71.025268 10.093581 1.05
70.848806 10.230973 1.05
70.57313 10.306322 1.05
70.29959 10.160092 1.05
70.028163 10.326767 1.05
69.758824 10.250073 1.05
69.55366 10.093581 1.05
69.491549 10.05912 1.05
69.226314 9.9848566 1.05
68.979906 10.093581 1.05
68.963096 10.10404 1.05
68.701872 10.12646 1.05
68.607539 10.093581 1.05
68.44262 10.05092 1.05
68.185317 9.8107373 1.05
67.947395 10.093581 1.05
67.929941 10.121369 1.05
67.856374 10.093581 1.05
67.676471 10.044837 1.05
67.424886 9.7968105 1.05
67.175164 9.9131626 1.05
66.927285 9.7834117 1.05
66.681229 9.890593 1.05
66.436976 10.000734 1.05
66.194505 9.8690352 1.05
65.953798 10.00381 1.05
65.714835 9.6253834 1.05
65.477597 9.7478574 1.05
65.242066 9.7853534 1.05
65.008223 9.6242202 1.05
64.776051 9.5510669 1.05
64.545531 9.6045967 1.05
64.316647 9.5880853 1.05
64.089379 9.9254123 1.05
63.863712 9.5800143 1.05
63.639629 9.5294878 1.05
63.417113 9.5433348 1.05
63.196147 9.7201215 1.05
62.976716 9.4023481 1.05
62.758804 9.3775349 1.05
62.542394 9.6656039 1.05
62.327472 9.3635544 1.05
62.235304 9.2837492 1.05
62.114022 9.2090538 1.05
62.03886 9.2837492 1.05
61.902028 9.4709001 1.05
61.691477 9.5170462 1.05
61.482354 9.3141005 1.05
61.359192 9.2837492 1.05
61.274643 9.2692422 1.05
61.258025 9.2837492 1.05
61.068331 9.5137349 1.05
60.954762 9.2837492 1.05
60.863404 9.1477933 1.05
60.659847 9.2571594 1.05
60.569564 9.2837492 1.05
60.457648 9.3301155 1.05
60.375384 9.2837492 1.05
60.256792 9.2362818 1.05
60.197326 9.2837492 1.05
60.057266 9.4417977 1.05
59.861605 9.2837492 1.05
59.859057 9.2822926 1.05
59.662152 9.0206399 1.05
59.466539 9.1393308 1.05
59.272204 9.2571741 1.05
59.079135 9.0265835 1.05
58.887319 9.1759111 1.05
58.696745 8.9890708 1.05
58.507401 9.1977732 1.05
58.319274 9.1377353 1.05
58.132354 9.0733541 1.05
57.946627 9.0942855 1.05
57.762084 9.1797205 1.05
57.578712 8.8124418 1.05
57.396501 9.066397 1.05
57.21544 8.9621753 1.05
57.035517 9.0470835 1.05
56.856722 8.8153516 1.05
56.679045 8.8921341 1.05
56.502475 8.8707556 1.05
56.327001 8.8215553 1.05
56.152614 8.7710136 1.05
55.979303 8.9443852 1.05
55.807059 8.8928279 1.05
55.635872 8.8309402 1.05
55.465732 9.0878029 1.05
55.296629 8.7045762 1.05
55.128554 8.597231 1.05
54.961498 8.724841 1.05
54.795451 8.8407161 1.05
54.630405 8.7164487 1.05
54.466349 8.7258931 1.05
54.303276 8.6402156 1.05
54.141177 8.8208124 1.05
53.980043 8.6326627 1.05
53.819864 8.7597082 1.05
53.70413 8.496075 1.05
53.660634 8.424244 1.05
53.57302 8.496075 1.05
53.502343 8.5779573 1.05
53.386736 8.496075 1.05
53.344983 8.4753019 1.05
53.20537 8.496075 1.05
53.188546 8.4996414 1.05
53.182433 8.496075 1.05
53.033024 8.4336808 1.05
52.878409 8.493999 1.05
52.862522 8.496075 1.05
52.724693 8.5215141 1.05
52.571868 8.6113408 1.05
52.419926 8.502263 1.05
52.41237 8.496075 1.05
52.26886 8.412058 1.05
52.118662 8.4713588 1.05
51.969325 8.4931496 1.05
51.820841 8.369952 1.05
51.673203 8.4299062 1.05
51.526404 8.4775788 1.05
51.380437 8.3189756 1.05
51.235295 8.4959532 1.05
51.09097 8.3374226 1.05
50.947456 8.4342164 1.05
50.804746 8.3065691 1.05
50.662833 8.334387 1.05
50.521711 8.3912949 1.05
50.381373 8.2735379 1.05
50.241813 8.404915 1.05
50.103023 8.4066615 1.05
49.964998 8.2072624 1.05
49.827732 8.41225 1.05
49.691217 8.4391607 1.05
49.555449 8.1938914 1.05
49.420421 8.2019215 1.05
49.286126 8.2044723 1.05
49.152559 8.1833744 1.05
49.019714 8.096194 1.05
48.887586 8.2362944 1.05
48.756168 8.1520646 1.05
48.625454 8.0700491 1.05
48.495439 8.1673139 1.05
48.366118 8.1107643 1.05
48.237485 8.2672224 1.05
48.109534 8.2653824 1.05
47.98226 8.1371546 1.05
47.855658 8.1164711 1.05
47.729722 8.355097 1.05
47.604447 8.0267416 1.05
47.479828 8.1032817 1.05
47.35586 8.270501 1.05
47.232537 8.2375493 1.05
47.109855 8.1599527 1.05
46.987809 8.0329395 1.05
46.866394 8.1922473 1.05
46.745604 8.1967041 1.05
46.625435 8.1753318 1.05
46.505883 8.2740819 1.05
46.386942 8.1218103 1.05
46.268608 8.3334706 1.05
46.150876 8.1509271 1.05
46.033742 8.2764158 1.05
45.917201 8.1764503 1.05
45.801248 8.1337776 1.05
45.68588 8.3687201 1.05
45.575598 8.496075 1.05
45.571091 8.5034878 1.05
45.569473 8.496075 1.05
45.456878 8.1330825 1.05
45.343236 8.0566469 1.05
45.23016 8.2128995 1.05
45.117648 8.2472364 1.05
45.005693 8.1483412 1.05
44.894293 8.2561591 1.05
44.783443 8.1656115 1.05
44.673139 8.0887265 1.05
44.563377 8.1852262 1.05
44.454153 8.4313133 1.05
44.345463 8.3557859 1.05
44.237303 8.255933 1.05
44.12967 8.2665418 1.05
44.022559 8.3105699 1.05
43.915967 8.2439401 1.05
43.80989 8.2301304 1.05
43.704324 8.0852106 1.05
43.599265 8.0523187 1.05
43.494711 8.4774083 1.05
43.390656 8.3191662 1.05
43.287099 8.2586748 1.05
43.184034 8.4219531 1.05
43.110582 8.496075 1.05
43.081459 8.5398768 1.05
42.97937 8.5162572 1.05
42.969382 8.496075 1.05
42.877764 8.3621062 1.05
42.833068 8.496075 1.05
42.776638 8.7288905 1.05
42.675987 8.7466767 1.05
42.607472 8.496075 1.05
42.575808 8.412197 1.05
42.561192 8.496075 1.05
42.476099 9.1328135 1.05
42.376856 8.9846081 1.05
42.278075 8.817142 1.05
42.179754 8.9036695 1.05
42.081889 8.9146362 1.05
41.984478 9.1490735 1.05
41.887516 9.1740213 1.05
41.845003 9.2837492 1.05
41.791001 9.4741267 1.05
41.768506 9.2837492 1.05
41.694929 8.8040459 1.05
41.599299 9.2343546 1.05
41.504106 9.2454777 1.05
41.493605 9.2837492 1.05
41.409348 9.6833059 1.05
41.354147 9.2837492 1.05
41.315021 9.0750742 1.05
41.268543 9.2837492 1.05
41.221123 9.5741358 1.05
41.127652 9.6908329 1.05
41.034603 9.6192485 1.05
40.941974 9.9135156 1.05
40.875139 10.093581 1.05
40.849762 10.186101 1.05
40.811779 10.093581 1.05
40.757965 9.9923585 1.05
40.74445 10.093581 1.05
40.666579 10.844008 1.05
40.575603 10.238668 1.05
40.485032 10.704439 1.05
40.423373 10.926198 1.05
40.394865 11.059906 1.05
40.371999 10.926198 1.05
40.305098 10.617176 1.05
40.264944 10.926198 1.05
40.21573 11.368987 1.05
40.177535 10.926198 1.05
40.126757 10.463053 1.05
40.066261 10.926198 1.05
40.038177 11.205011 1.05
39.949987 11.416214 1.05
39.862185 11.657003 1.05
39.841512 11.782237 1.05
39.774768 12.302194 1.05
39.687734 12.109459 1.05
39.6013 12.662357 1.05
39.601079 12.664394 1.05
39.600323 12.662357 1.05
39.514802 12.508424 1.05
39.494673 12.662357 1.05
39.428901 13.296095 1.05
39.357621 13.567228 1.05
39.343372 13.62984 1.05
39.258213 14.004732 1.05
39.173422 14.046305 1.05
39.088996 14.143025 1.05
39.004934 14.367255 1.05
38.988246 14.497562 1.05
38.921232 15.108822 1.05
38.837889 15.079126 1.05
38.754902 15.450458 1.05
38.751411 15.454063 1.05
38.672269 15.580315 1.05
38.609371 16.437476 1.05
38.589988 16.701018 1.05
38.508056 16.922189 1.05
38.455193 16.437476 1.05
38.426471 16.225075 1.05
38.371023 16.437476 1.05
38.345231 16.553365 1.05
38.304932 17.448545 1.05
38.270694 18.48806 1.05
38.264334 18.748317 1.05
38.254313 18.48806 1.05
38.20114 17.448545 1.05
38.183778 17.192517 1.05
38.174322 17.448545 1.05
38.143125 18.48806 1.05
38.115378 19.556809 1.05
38.10356 20.086949 1.05
38.083622 19.556809 1.05
38.031771 18.48806 1.05
38.023678 18.358141 1.05
38.015801 18.48806 1.05
37.96355 19.556809 1.05
37.94413 20.07026 1.05
37.916751 20.655636 1.05
37.864915 21.750795 1.05
37.806249 20.655636 1.05
37.78603 20.356672 1.05
37.773558 20.655636 1.05
37.734011 21.78536 1.05
37.707473 22.672297 1.05
37.667137 21.78536 1.05
37.629241 20.85898 1.05
37.551334 21.501638 1.05
37.533115 21.78536 1.05
37.473749 22.92009 1.05
37.472497 22.946869 1.05
37.430398 24.141058 1.05
37.396483 25.357669 1.05
37.378407 24.141058 1.05
37.357404 22.946869 1.05
37.331086 21.78536 1.05
37.319536 21.405357 1.05
37.30815 21.78536 1.05
37.282085 22.946869 1.05
37.261201 24.141058 1.05
37.242904 25.327216 1.05
37.169868 24.141058 1.05
37.166587 24.105197 1.05
37.130633 22.946869 1.05
37.090581 21.835019 1.05
37.055729 22.946869 1.05
37.021964 24.141058 1.05
37.014886 24.426176 1.05
36.946895 24.141058 1.05
36.9395 24.110182 1.05
36.937588 24.141058 1.05
36.864419 25.278745 1.05
36.789644 24.72906 1.05
36.734699 24.141058 1.05
36.715171 23.994619 1.05
36.663683 22.946869 1.05
36.640999 22.467951 1.05
36.617343 22.946869 1.05
36.567126 24.003199 1.05
36.528386 22.946869 1.05
36.49355 21.802924 1.05
36.459381 22.946869 1.05
36.423687 24.141058 1.05
36.42027 24.260766 1.05
36.347283 24.440665 1.05
36.316335 24.141058 1.05
36.274589 23.629648 1.05
36.202184 23.402902 1.05
36.160812 22.946869 1.05
36.130068 22.603024 1.05
36.099082 22.946869 1.05
36.058239 23.432385 1.05
35.986695 23.101738 1.05
35.915434 23.458852 1.05
35.844455 23.131623 1.05
35.773756 23.601871 1.05
35.703335 23.268406 1.05
35.665314 24.141058 1.05
35.633191 24.927195 1.05
35.563322 24.756534 1.05
35.544778 24.141058 1.05
35.497943 22.946869 1.05
35.493727 22.86077 1.05
35.424403 22.78984 1.05
35.35535 22.627797 1.05
35.342327 22.946869 1.05
35.296436 24.141058 1.05
35.286565 24.408551 1.05
35.268793 24.141058 1.05
35.218047 23.446642 1.05
35.149795 23.477235 1.05
35.128732 22.946869 1.05
35.081807 21.962403 1.05
35.046977 22.946869 1.05
35.014082 23.988064 1.05
34.946617 24.135303 1.05
34.902472 22.946869 1.05
34.879412 22.442992 1.05
34.826123 22.946869 1.05
34.812465 23.087329 1.05
34.803001 22.946869 1.05
34.745775 22.318542 1.05
34.721885 22.946869 1.05
34.688271 24.141058 1.05
34.679339 24.599386 1.05
34.665588 24.141058 1.05
34.626196 22.946869 1.05
34.613157 22.571873 1.05
34.547227 22.904099 1.05
34.539294 22.946869 1.05
34.481548 23.426496 1.05
34.45431 24.141058 1.05
34.416118 25.039675 1.05
34.350936 24.348223 1.05
34.286001 24.673533 1.05
34.250621 24.141058 1.05
34.22131 23.770597 1.05
34.198014 24.141058 1.05
34.156863 25.193539 1.05
34.147681 25.368835 1.05
34.092659 26.327424 1.05
34.041904 25.368835 1.05
34.028695 25.149481 1.05
33.976641 24.141058 1.05
33.964971 23.940447 1.05
33.954403 24.141058 1.05
33.901485 25.348693 1.05
33.861301 24.141058 1.05
33.838236 23.621635 1.05
33.795491 24.141058 1.05
33.775222 24.448711 1.05
33.753871 24.141058 1.05
33.712443 23.633064 1.05
33.693584 24.141058 1.05
33.655837 25.368835 1.05
33.649897 25.616075 1.05
33.644764 25.368835 1.05
33.611957 24.141058 1.05
33.587582 23.397337 1.05
33.525498 23.690944 1.05
33.499368 24.141058 1.05
33.463643 24.788007 1.05
33.409086 25.368835 1.05
33.402015 25.453716 1.05
33.38883 25.368835 1.05
33.340615 25.005962 1.05
33.312676 24.141058 1.05
33.279439 23.425581 1.05
33.257776 24.141058 1.05
33.227018 25.368835 1.05
33.218488 25.766995 1.05
33.209021 25.368835 1.05
33.172251 24.141058 1.05
33.157759 23.745826 1.05
33.123288 24.141058 1.05
33.097252 24.524205 1.05
33.083119 24.141058 1.05
33.036966 23.121199 1.05
33.01031 24.141058 1.05
32.985744 25.368835 1.05
32.976899 25.921458 1.05
32.959401 25.368835 1.05
32.91705 24.521961 1.05
32.896079 24.141058 1.05
32.857417 23.413338 1.05
32.798001 24.00883 1.05
32.792436 24.141058 1.05
32.746568 25.368835 1.05
32.738798 25.603925 1.05
32.728854 25.368835 1.05
32.684109 24.141058 1.05
32.67981 24.010896 1.05
32.621033 23.967546 1.05
32.609497 24.141058 1.05
32.562467 24.953428 1.05
32.504112 24.728022 1.05
32.490446 25.368835 1.05
32.464903 26.631151 1.05
32.445965 27.519125 1.05
32.430304 26.631151 1.05
32.405404 25.368835 1.05
32.388026 24.592613 1.05
32.360779 25.368835 1.05
32.330293 26.379037 1.05
32.272766 26.384534 1.05
32.223952 25.368835 1.05
32.215443 25.219348 1.05
32.158323 24.732944 1.05
32.101406 24.603085 1.05
32.04469 24.674505 1.05
31.994935 25.368835 1.05
31.988173 25.478036 1.05
31.982171 25.368835 1.05
31.931856 24.557223 1.05
31.921333 24.141058 1.05
31.884495 22.946869 1.05
31.875737 22.724304 1.05
31.86795 22.946869 1.05
31.830174 24.141058 1.05
31.819815 24.491085 1.05
31.764088 24.869059 1.05
31.728487 24.141058 1.05
31.708557 23.846688 1.05
31.656005 22.946869 1.05
31.653219 22.90468 1.05
31.651585 22.946869 1.05
31.611367 24.141058 1.05
31.598074 24.576703 1.05
31.543121 24.609217 1.05
31.488358 24.398221 1.05
31.433786 24.796324 1.05
31.415945 24.141058 1.05
31.379402 23.129849 1.05
31.356823 24.141058 1.05
31.336213 25.368835 1.05
31.325206 26.175788 1.05
31.303219 25.368835 1.05
31.271197 24.428076 1.05
31.217374 25.096031 1.05
31.181177 24.141058 1.05
31.163736 23.73068 1.05
31.141056 24.141058 1.05
31.110282 24.936946 1.05
31.057011 25.097098 1.05
31.008453 24.141058 1.05
31.003922 24.067368 1.05
31.001034 24.141058 1.05
30.959212 25.368835 1.05
30.951014 25.618756 1.05
30.898287 25.803184 1.05
30.890429 25.368835 1.05
30.861511 24.141058 1.05
30.845739 23.61309 1.05
30.831595 24.141058 1.05
30.804831 25.368835 1.05
30.793369 26.017739 1.05
30.768444 25.368835 1.05
30.741177 24.847429 1.05
30.689161 24.714592 1.05
30.637321 24.310061 1.05
30.601472 25.368835 1.05
30.585657 26.003566 1.05
30.534166 25.753013 1.05
30.482848 25.978718 1.05
30.442609 25.368835 1.05
30.431702 25.243366 1.05
30.380728 24.453148 1.05
30.329924 25.054714 1.05
30.298308 24.141058 1.05
30.279289 23.665325 1.05
30.263643 24.141058 1.05
30.228824 25.175036 1.05
30.179289 25.368835 1.05
30.178526 25.372349 1.05
30.178349 25.368835 1.05
30.128396 24.442654 1.05
30.083285 24.141058 1.05
30.078432 24.115918 1.05
30.075629 24.141058 1.05
30.028633 24.645036 1.05
29.978999 25.215856 1.05
29.929529 24.172645 1.05
29.880221 25.258975 1.05
29.831076 24.392125 1.05
29.782092 24.448006 1.05
29.733269 24.752606 1.05
29.684606 24.270209 1.05
29.647186 25.368835 1.05
29.636102 25.778048 1.05
29.587756 25.458604 1.05
29.581427 25.368835 1.05
29.539567 24.886576 1.05
29.491535 24.20572 1.05
29.44366 25.005688 1.05
29.395939 25.071319 1.05
29.348373 24.691754 1.05
29.30096 24.708421 1.05
29.253701 24.47827 1.05
29.206593 25.204311 1.05
29.159637 25.304536 1.05
29.151618 25.368835 1.05
29.112832 25.748328 1.05
29.066177 26.152822 1.05
29.050964 25.368835 1.05
29.019671 24.150723 1.05
28.973314 24.34009 1.05
28.927104 25.04201 1.05
28.898663 24.141058 1.05
28.881042 23.652926 1.05
28.866919 24.141058 1.05
28.837121 25.368835 1.05
28.835126 25.467125 1.05
28.829446 25.368835 1.05
28.789356 24.824056 1.05
28.743731 24.811402 1.05
28.71755 24.141058 1.05
28.698251 23.707354 1.05
28.683088 24.141058 1.05
28.652914 25.146367 1.05
28.622793 25.368835 1.05
28.60772 25.527032 1.05
28.581801 25.368835 1.05
28.562668 25.287388 1.05
28.517758 25.239501 1.05
28.50923 25.368835 1.05
28.47299 26.070519 1.05
28.456503 25.368835 1.05
28.428361 24.420101 1.05
28.383872 25.085368 1.05
28.339522 25.235563 1.05
28.295311 25.099905 1.05
28.285433 25.368835 1.05
28.251237 26.494404 1.05
28.234626 26.631151 1.05
28.207301 26.92017 1.05
28.163501 26.974051 1.05
28.155058 26.631151 1.05
28.120261 25.368835 1.05
28.119836 25.355654 1.05
28.117619 25.368835 1.05
28.076307 25.692649 1.05
28.032912 25.998632 1.05
27.989652 25.990321 1.05
27.950359 26.631151 1.05
27.946524 26.705071 1.05
27.944429 26.631151 1.05
27.90353 25.541312 1.05
27.860667 26.014401 1.05
27.817936 25.518428 1.05
27.775336 26.161281 1.05
27.759591 26.631151 1.05
27.732866 27.670113 1.05
27.708841 26.631151 1.05
27.690526 25.966168 1.05
27.648315 25.629569 1.05
27.606232 26.336714 1.05
27.584397 26.631151 1.05
27.564277 26.958204 1.05
27.52245 27.00451 1.05
27.505087 26.631151 1.05
27.480749 26.24838 1.05
27.450866 26.631151 1.05
27.439174 26.83247 1.05
27.397726 27.517003 1.05
27.369948 27.928968 1.05
27.356402 28.227826 1.05
27.342361 27.928968 1.05
27.315202 27.471473 1.05
27.275079 27.928968 1.05
27.274127 27.941202 1.05
27.273764 27.928968 1.05
27.233175 26.838009 1.05
27.192345 27.136991 1.05
27.170616 26.631151 1.05
27.151638 26.234487 1.05
27.13493 26.631151 1.05
27.111053 27.295504 1.05
27.070589 26.754064 1.05
27.030245 27.371428 1.05
27.011486 27.928968 1.05
26.990021 28.721523 1.05
26.959024 27.928968 1.05
26.949917 27.757162 1.05
26.934295 27.928968 1.05
26.909932 28.223981 1.05
26.870066 28.152863 1.05
26.857846 27.928968 1.05
26.830317 27.571752 1.05
26.790686 27.876544 1.05
26.751172 27.019683 1.05
26.723114 27.928968 1.05
26.711774 28.410974 1.05
26.672492 28.052241 1.05
26.633325 28.967752 1.05
26.594273 28.231446 1.05
26.58897 27.928968 1.05
26.561065 26.631151 1.05
26.555336 26.416254 1.05
26.551335 26.631151 1.05
26.530431 27.928968 1.05
26.516512 28.824361 1.05
26.477802 28.502036 1.05
26.465339 27.928968 1.05
26.439205 27.027202 1.05
26.407114 27.928968 1.05
26.40072 28.181109 1.05
26.362346 28.955012 1.05
26.329914 27.928968 1.05
26.324085 27.768441 1.05
26.321102 27.928968 1.05
26.301214 29.2633 1.05
26.285934 30.471792 1.05
26.271993 29.2633 1.05
26.253669 27.928968 1.05
26.247893 27.593532 1.05
26.237683 27.928968 1.05
26.209963 28.928246 1.05
26.182142 27.928968 1.05
26.172142 27.60884 1.05
26.160169 27.928968 1.05
26.13443 28.82572 1.05
26.096826 28.958566 1.05
26.059331 28.486934 1.05
26.02958 29.2633 1.05
26.021943 29.517037 1.05
26.012686 29.2633 1.05
25.984662 28.566546 1.05
25.947488 29.023816 1.05
25.91042 28.728804 1.05
25.873458 29.005728 1.05
25.836602 28.7772 1.05
25.80586 29.2633 1.05
25.79985 29.375636 1.05
25.793615 29.2633 1.05
25.763202 28.805633 1.05
25.736578 27.928968 1.05
25.726659 27.611933 1.05
25.717192 27.928968 1.05
25.690219 28.8677 1.05
25.669263 27.928968 1.05
25.653882 27.297921 1.05
25.639414 27.928968 1.05
25.617647 29.003359 1.05
25.581515 28.368251 1.05
25.552673 27.928968 1.05
25.545485 27.829739 1.05
25.509556 27.510172 1.05
25.497184 27.928968 1.05
25.473728 29.143143 1.05
25.438 28.506374 1.05
25.402373 28.949929 1.05
25.366845 28.602835 1.05
25.331417 28.89203 1.05
25.308846 27.928968 1.05
25.296087 27.469867 1.05
25.260856 27.654187 1.05
25.245727 27.928968 1.05
25.225722 28.42275 1.05
25.190687 28.350846 1.05
25.155748 28.437028 1.05
25.120906 29.227016 1.05
25.086161 28.886221 1.05
25.051511 28.736264 1.05
25.031601 29.2633 1.05
25.016958 29.689155 1.05
25.008606 29.2633 1.05
24.982499 27.989892 1.05
24.948135 28.155813 1.05
24.913866 28.232252 1.05
24.87969 27.967413 1.05
24.845609 29.221152 1.05
24.840704 29.2633 1.05
24.81162 29.604108 1.05
24.804002 29.2633 1.05
24.777724 28.302897 1.05
24.761906 27.928968 1.05
24.743921 27.615415 1.05
24.715789 27.928968 1.05
24.71021 28.022954 1.05
24.676591 28.964011 1.05
24.655895 27.928968 1.05
24.643063 27.396724 1.05
24.609626 27.323598 1.05
24.578148 27.928968 1.05
24.57628 27.974652 1.05
24.554099 29.2633 1.05
24.543023 30.227475 1.05
24.530105 29.2633 1.05
24.509857 28.274826 1.05
24.489895 27.928968 1.05
24.47678 27.736108 1.05
24.46943 27.928968 1.05
24.443793 28.800963 1.05
24.410894 28.86327 1.05
24.378084 28.738707 1.05
24.345362 28.809037 1.05
24.323539 27.928968 1.05
24.312727 27.595576 1.05
24.305527 27.928968 1.05
24.281918 29.2633 1.05
24.28018 29.373076 1.05
24.26613 29.2633 1.05
24.24772 29.14309 1.05
24.22632 29.2633 1.05
24.215346 29.347494 1.05
24.213708 29.2633 1.05
24.183059 28.080632 1.05
24.150858 28.759421 1.05
24.118742 28.544736 1.05
24.086712 28.568079 1.05
24.054767 28.459783 1.05
24.022906 28.856552 1.05



==> figdata/pipe/retau_180_les_r1.2_long/t_spectra_const_0.71.pgf <==
6572.972 124.38554 1.05
6545.5193 120.44857 1.05
6506.4339 116.61932 1.05
6462.1555 112.89484 1.05
6424.8451 109.27228 1.05
6402.8709 105.74882 1.05
6394.0136 102.32176 1.05
6393.5395 98.988479 1.05
6399.1634 95.746393 1.05
6405.157 92.593014 1.05
6403.4388 89.525915 1.05
6388.8657 86.54273 1.05
6360.3809 83.64117 1.05
6319.6447 80.818997 1.05
6269.0059 78.07404 1.05
6209.6282 75.404193 1.05
6142.3196 72.807391 1.05
6068.8208 70.281637 1.05
6046.0205 69.553973 1.05
5962.2845 67.824995 1.05
5833.8442 65.435565 1.05
5689.1114 63.11151 1.05
5526.6229 60.851047 1.05
5350.6292 58.652426 1.05
5168.5767 56.513961 1.05
4987.351 54.434011 1.05
4811.7169 52.410966 1.05
4643.1926 50.44328 1.05
4534.5154 49.178239 1.05
4498.6396 48.52942 1.05
4392.3116 46.667937 1.05
4285.4373 44.857373 1.05
4176.4037 43.096357 1.05
4062.7017 41.383526 1.05
3943.4443 39.717552 1.05
3818.9024 38.09716 1.05
3689.3239 36.521108 1.05
3627.6123 35.824134 1.05
3565.7361 34.988174 1.05
3451.7585 33.497182 1.05
3337.1583 32.046985 1.05
3218.9485 30.63646 1.05
3093.8511 29.264538 1.05
3023.0103 28.574861 1.05
2968.6044 27.930149 1.05
2856.8425 26.632278 1.05
2751.5144 25.369908 1.05
2651.7364 24.142079 1.05
2591.1516 23.412307 1.05
2541.233 22.94784 1.05
2403.2777 21.786282 1.05
2267.2577 20.710916 1.05
2261.3124 20.65651 1.05
2130.6147 19.557637 1.05
2015.3402 18.587809 1.05
1987.3538 18.488842 1.05
1813.8062 17.927782 1.05
1732.5027 17.449283 1.05
1648.9147 16.963459 1.05
1524.3909 16.438171 1.05
1511.5051 16.391105 1.05
1426.5384 15.454717 1.05
1395.2355 15.17113 1.05
1295.5758 14.734633 1.05
1282.7359 14.498176 1.05
1224.9091 13.567802 1.05
1209.2041 13.349663 1.05
1133.6288 13.116201 1.05
1072.2162 12.662892 1.05
1066.9448 12.632559 1.05
1007.6701 12.393909 1.05
954.63482 12.379138 1.05
906.90308 12.191092 1.05
897.06277 11.782735 1.05
871.75753 10.92666 1.05
863.71722 10.711497 1.05
853.44898 10.92666 1.05
825.40675 11.782735 1.05
824.45734 11.824641 1.05
823.87296 11.782735 1.05
808.64722 10.92666 1.05
791.75259 10.094008 1.05
788.61137 9.974774 1.05
772.81913 10.094008 1.05
755.75256 10.292935 1.05
725.52246 10.446365 1.05
716.40595 10.094008 1.05
697.61775 9.5662831 1.05
671.78006 9.4672402 1.05
647.78791 9.6153507 1.05
625.4504 9.4482631 1.05
604.60205 9.4505513 1.05
601.33302 9.2841419 1.05
585.09876 8.6867522 1.05
566.81442 8.6896856 1.05
562.50302 8.4964344 1.05
549.63823 8.0926412 1.05
533.4724 7.8528328 1.05
518.23033 8.1833459 1.05
503.83504 7.9327811 1.05
490.21788 7.8095763 1.05
484.51584 7.7302701 1.05
477.31741 7.6684159 1.05
465.0785 7.569385 1.05
453.45154 7.2938042 1.05
442.39174 7.3763578 1.05
431.85861 7.0773421 1.05
421.81538 7.3557489 1.05
416.03833 6.9850763 1.05
412.22867 6.8215296 1.05
403.06803 6.7998026 1.05
394.30569 6.675876 1.05
385.9162 6.5084112 1.05
377.87628 6.3774984 1.05
372.85594 6.2602696 1.05
370.16452 6.2233438 1.05
367.90326 6.2602696 1.05
362.76123 6.4223627 1.05
355.64827 6.3081454 1.05
354.96938 6.2602696 1.05
348.80888 6.0045032 1.05
342.22758 6.0035021 1.05
335.89003 6.1153362 1.05
329.78294 5.7391163 1.05
323.89396 5.9351867 1.05
318.21161 5.5668314 1.05
316.99425 5.555299 1.05
312.7252 5.5345846 1.05
307.42477 5.4116513 1.05
303.98725 5.555299 1.05
302.30103 5.6793663 1.05
301.21532 5.555299 1.05
297.34527 5.2876555 1.05
292.54938 5.2907199 1.05
287.90574 5.4680087 1.05
283.40721 5.2302036 1.05
279.0471 5.3199174 1.05
274.81911 5.0464701 1.05
270.71734 5.0222607 1.05
266.7362 4.9890636 1.05
262.87046 5.01409 1.05
259.504 4.8696136 1.05
259.11516 4.8610137 1.05
255.46566 4.8483231 1.05
251.91752 4.8127127 1.05
248.4666 4.7475593 1.05
245.10894 4.7101454 1.05
241.84082 4.7339856 1.05
238.6587 4.6865009 1.05
235.55924 4.6427942 1.05
232.53925 4.4693865 1.05
229.59572 4.6269582 1.05
226.72577 4.4115938 1.05
223.92669 4.3371006 1.05
221.19587 4.3830899 1.05
218.53086 4.4802304 1.05
216.69514 4.2026838 1.05
215.9293 4.1405487 1.05
214.28328 4.2026838 1.05
213.38896 4.2732174 1.05
212.08103 4.2026838 1.05
210.90769 4.1724104 1.05
208.48347 4.12497 1.05
206.11434 4.0742157 1.05
203.79844 4.0585837 1.05
201.53402 4.08196 1.05
199.31936 4.0080129 1.05
197.15284 3.9470223 1.05
195.03292 4.0165983 1.05
192.9581 3.902078 1.05
190.92696 3.9416569 1.05
188.93814 3.8301876 1.05
186.99033 3.8577743 1.05
185.08226 3.8700436 1.05
183.21274 3.7122691 1.05
181.38062 3.5761561 1.05
179.58477 3.6677012 1.05
177.82413 3.649985 1.05
176.09768 3.7031329 1.05
174.84011 3.554002 1.05
174.40444 3.5310543 1.05
173.34729 3.554002 1.05
172.74344 3.5858657 1.05
172.38713 3.554002 1.05
171.11379 3.5059678 1.05
169.51459 3.5343001 1.05
167.94501 3.4704599 1.05
166.40423 3.4360008 1.05
164.89147 3.4545594 1.05
163.40596 3.4001019 1.05
161.94698 3.5175901 1.05
160.51382 3.4369701 1.05
159.1058 3.3444526 1.05
157.72227 3.3573658 1.05
156.3626 3.3336496 1.05
155.02617 3.3572726 1.05
153.71239 3.3041583 1.05
152.42069 3.3108987 1.05
151.15051 3.3048963 1.05
149.90134 3.2508776 1.05
148.67264 3.2456085 1.05
147.46391 3.2093237 1.05
146.27469 3.228218 1.05
145.10449 3.1704258 1.05
143.95287 3.1555906 1.05
142.81938 3.1949987 1.05
141.70361 3.0463816 1.05
140.60513 3.0209286 1.05
139.52355 3.067994 1.05
138.45849 3.0512018 1.05
137.77185 2.9230819 1.05
137.40956 2.8963213 1.05
136.51676 2.9230819 1.05
136.3764 2.9342251 1.05
135.88897 2.9230819 1.05
135.35867 2.918497 1.05
134.35601 2.8922144 1.05
133.3681 2.8856768 1.05
132.39461 2.8782029 1.05
131.43523 2.8905562 1.05
130.48965 2.8776647 1.05
129.55758 2.8783482 1.05
128.63873 2.8356732 1.05
127.73283 2.8368263 1.05
126.83959 2.7873146 1.05
125.95876 2.8415387 1.05
125.09008 2.8328721 1.05
124.2333 2.7622496 1.05
123.38817 2.8038194 1.05
122.55447 2.7264659 1.05
121.73196 2.7646701 1.05
120.92041 2.7226321 1.05
120.11961 2.6892364 1.05
119.32935 2.7417299 1.05
118.54942 2.715206 1.05
117.77962 2.7035427 1.05
117.01975 2.6800435 1.05
116.26963 2.6350672 1.05
115.52905 2.6891014 1.05
114.79786 2.6338179 1.05
114.07586 2.6796746 1.05
113.36288 2.6420615 1.05
112.65877 2.619777 1.05
111.96334 2.6448923 1.05
111.27645 2.5949602 1.05
110.59794 2.5087907 1.05
109.92765 2.5830549 1.05
109.26543 2.4871083 1.05
108.61115 2.5268428 1.05
107.96465 2.5242674 1.05
107.32581 2.498524 1.05
106.69448 2.5182832 1.05
106.07054 2.5081136 1.05
105.45385 2.4625137 1.05
104.84429 2.4301444 1.05
104.24173 2.4738391 1.05
103.64607 2.4150408 1.05
103.05717 2.4074563 1.05
102.47492 2.4103101 1.05
101.89922 2.4302428 1.05
101.32995 2.4284075 1.05
100.76701 2.3151349 1.05
100.21028 2.3540108 1.05
99.659679 2.350125 1.05
99.521438 2.309405 1.05
99.11509 2.2705975 1.05
98.576421 2.3002838 1.05
98.043576 2.2869346 1.05
97.51646 2.2952272 1.05
96.994981 2.2830732 1.05
96.479051 2.3066369 1.05
95.96858 2.2742908 1.05
95.463482 2.2577614 1.05
94.963673 2.2512013 1.05
94.469071 2.2305975 1.05
93.979593 2.2593315 1.05
93.495163 2.2718763 1.05
93.0157 2.2344206 1.05
92.54113 2.2458687 1.05
92.071378 2.228382 1.05
91.606371 2.2279914 1.05
91.146038 2.2168216 1.05
90.690308 2.2152369 1.05
90.239112 2.2230427 1.05
89.792384 2.2104032 1.05
89.350057 2.2123749 1.05
88.912066 2.1966125 1.05
88.478349 2.2038257 1.05
88.048842 2.210711 1.05
87.623486 2.1703655 1.05
87.202219 2.1529069 1.05
86.784983 2.1892847 1.05
86.371722 2.1713687 1.05
85.962377 2.1639371 1.05
85.556894 2.1846992 1.05
85.155218 2.156436 1.05
84.757297 2.1450033 1.05
84.363077 2.1561442 1.05
83.972507 2.1616646 1.05
83.585537 2.1534159 1.05
83.202117 2.1179044 1.05
82.822199 2.1176081 1.05
82.445734 2.1162745 1.05
82.072677 2.1495229 1.05
81.70298 2.0692851 1.05
81.336599 2.1194306 1.05
80.973489 2.1230415 1.05
80.613607 2.1088741 1.05
80.256909 2.0521858 1.05
79.903355 2.071771 1.05
79.552901 2.0864286 1.05
79.205509 2.0571692 1.05
78.861137 2.0716715 1.05
78.519747 2.0606398 1.05
78.1813 2.0780715 1.05
77.845758 2.053089 1.05
77.513083 2.0469067 1.05
77.183241 2.0193045 1.05
76.856193 2.0470615 1.05
76.531905 2.0322349 1.05
76.210343 2.0115645 1.05
75.891471 2.0317636 1.05
75.575256 2.0172172 1.05
75.261666 2.0209345 1.05
74.950668 1.975247 1.05
74.642229 1.9850386 1.05
74.336318 1.9756185 1.05
74.032904 1.9609439 1.05
73.731957 1.9510857 1.05
73.433448 1.9605421 1.05
73.137345 1.970998 1.05
72.843621 1.9968478 1.05
72.552246 1.937588 1.05
72.263193 1.9550892 1.05
71.976435 1.9660142 1.05
71.691943 1.9449166 1.05
71.409691 1.9383312 1.05
71.129653 1.9163643 1.05
70.851803 1.9257849 1.05
70.576115 1.9142129 1.05
70.302564 1.9107938 1.05
70.031126 1.91952 1.05
69.761775 1.8962412 1.05
69.494489 1.8903773 1.05
69.229243 1.8683205 1.05
68.966013 1.9159993 1.05
68.704779 1.8692902 1.05
68.445515 1.8572893 1.05
68.188201 1.8932015 1.05
67.932815 1.8769953 1.05
67.679334 1.85104 1.05
67.427738 1.8659663 1.05
67.178006 1.8390533 1.05
66.930116 1.8499178 1.05
66.68405 1.8056283 1.05
66.439786 1.8228632 1.05
66.197305 1.8460994 1.05
65.956587 1.821745 1.05
65.717614 1.8021978 1.05
65.480367 1.8169838 1.05
65.244826 1.8282898 1.05
65.010973 1.803732 1.05
64.778791 1.7391483 1.05
64.548262 1.7940234 1.05
64.319367 1.812036 1.05
64.09209 1.8018759 1.05
63.866414 1.7567936 1.05
63.675282 1.7125282 1.05
63.642321 1.7107684 1.05
63.614049 1.7125282 1.05
63.419796 1.7654909 1.05
63.198821 1.7349924 1.05
62.97938 1.7276034 1.05
62.761459 1.7626551 1.05
62.54504 1.7416063 1.05
62.330108 1.7164298 1.05
62.27473 1.7125282 1.05
62.116649 1.7101082 1.05
61.999956 1.7125282 1.05
61.904647 1.7217389 1.05
61.866106 1.7125282 1.05
61.694087 1.7035124 1.05
61.484954 1.709702 1.05
61.277235 1.7096361 1.05
61.070914 1.7080949 1.05
60.949003 1.7125282 1.05
60.865978 1.7265114 1.05
60.829891 1.7125282 1.05
60.662413 1.6982459 1.05
60.460205 1.6858083 1.05
60.259341 1.6957578 1.05
60.059806 1.6935268 1.05
59.861589 1.6858205 1.05
59.664676 1.6856185 1.05
59.469054 1.683494 1.05
59.274711 1.6805413 1.05
59.081634 1.6929657 1.05
58.88981 1.6890191 1.05
58.699228 1.6809391 1.05
58.509876 1.6740326 1.05
58.321741 1.6841297 1.05
58.134813 1.6862814 1.05
57.949078 1.6816753 1.05
57.764527 1.6717427 1.05
57.581148 1.6759206 1.05
57.398929 1.6743315 1.05
57.21786 1.6657423 1.05
57.037929 1.6636986 1.05
56.859127 1.659936 1.05
56.681442 1.6763644 1.05
56.504865 1.6576924 1.05
56.329384 1.6648964 1.05
56.154989 1.6695908 1.05
55.981671 1.661098 1.05
55.80942 1.6717316 1.05
55.638226 1.6565927 1.05
55.468078 1.6548108 1.05
55.298968 1.6597165 1.05
55.130886 1.6506685 1.05
54.963823 1.6455639 1.05
54.797769 1.650763 1.05
54.632715 1.639131 1.05
54.468653 1.6403292 1.05
54.305573 1.6344604 1.05
54.143467 1.6476184 1.05
53.982326 1.6445462 1.05
53.822141 1.6413817 1.05
53.662904 1.6339008 1.05
53.504606 1.6479756 1.05
53.34724 1.6401419 1.05
53.190796 1.6436273 1.05
53.035268 1.621402 1.05
52.880646 1.6286474 1.05
52.726923 1.6324726 1.05
52.574091 1.6183604 1.05
52.422143 1.632325 1.05
52.271071 1.6254174 1.05
52.120866 1.6260363 1.05
51.971523 1.6149898 1.05
51.823033 1.6104347 1.05
51.675389 1.621867 1.05
51.528584 1.6122333 1.05
51.382611 1.6096691 1.05
51.237462 1.6163008 1.05
51.093131 1.6187639 1.05
50.949611 1.6051018 1.05
50.806895 1.6231456 1.05
50.664976 1.5955434 1.05
50.523848 1.6152232 1.05
50.383504 1.6046334 1.05
50.243938 1.6040416 1.05
50.105142 1.6060766 1.05
49.967112 1.6140579 1.05
49.829839 1.5819275 1.05
49.693319 1.6051877 1.05
49.557545 1.5936226 1.05
49.422511 1.5927849 1.05
49.288211 1.593137 1.05
49.154638 1.5833281 1.05
49.021788 1.612343 1.05
48.889654 1.5940477 1.05
48.75823 1.6009828 1.05
48.627511 1.5842929 1.05
48.497491 1.5891618 1.05
48.368164 1.5852822 1.05
48.239525 1.5765087 1.05
48.111569 1.6043789 1.05
47.98429 1.576406 1.05
47.857682 1.579361 1.05
47.731741 1.5955135 1.05
47.606461 1.5914877 1.05
47.481836 1.5891591 1.05
47.357863 1.5836926 1.05
47.234535 1.5819102 1.05
47.111848 1.5848614 1.05
46.989797 1.5709634 1.05
46.868376 1.5937698 1.05
46.747581 1.569883 1.05
46.627408 1.5824647 1.05
46.50785 1.5769041 1.05
46.388904 1.5858541 1.05
46.270565 1.5742162 1.05
46.152828 1.5746895 1.05
46.035689 1.5604968 1.05
45.919143 1.5730794 1.05
45.803186 1.5748743 1.05
45.687812 1.5774146 1.05
45.573019 1.5878887 1.05
45.458801 1.5658824 1.05
45.345154 1.5647875 1.05
45.232074 1.5748222 1.05
45.119556 1.5826587 1.05
45.007597 1.5801856 1.05
44.896192 1.5855427 1.05
44.785337 1.5731011 1.05
44.675028 1.5717394 1.05
44.565262 1.5939167 1.05
44.456033 1.5846189 1.05
44.347339 1.5750209 1.05
44.239174 1.579406 1.05
44.131537 1.5713082 1.05
44.024421 1.5882904 1.05
43.917825 1.6020971 1.05
43.811743 1.5730247 1.05
43.706172 1.5940514 1.05
43.601109 1.5845055 1.05
43.49655 1.6050556 1.05
43.392492 1.5964436 1.05
43.28893 1.5960622 1.05
43.185861 1.5934065 1.05
43.083282 1.5996531 1.05
42.981188 1.5994989 1.05
42.879578 1.596196 1.05
42.778447 1.605778 1.05
42.677792 1.6053135 1.05
42.577609 1.6024083 1.05
42.477896 1.6150469 1.05
42.378648 1.6048585 1.05
42.279864 1.6091169 1.05
42.181538 1.627055 1.05
42.083669 1.6284403 1.05
41.986254 1.6212791 1.05
41.889288 1.6153914 1.05
41.792769 1.6223931 1.05
41.696693 1.6211796 1.05
41.601059 1.6173929 1.05
41.505862 1.6399186 1.05
41.411099 1.6336198 1.05
41.316769 1.623001 1.05
41.222867 1.6427766 1.05
41.129391 1.6337304 1.05
41.036338 1.6454644 1.05
40.943706 1.6369541 1.05
40.85149 1.6393125 1.05
40.759689 1.6541292 1.05
40.668299 1.6626238 1.05
40.577319 1.6594228 1.05
40.486745 1.6456868 1.05
40.396574 1.6491565 1.05
40.306803 1.6682195 1.05
40.217431 1.6712559 1.05
40.128455 1.6623779 1.05
40.039871 1.6721785 1.05
39.951677 1.6654974 1.05
39.863872 1.6693793 1.05
39.776451 1.6782545 1.05
39.689413 1.6840845 1.05
39.602754 1.6717185 1.05
39.516474 1.6860569 1.05
39.430569 1.6736078 1.05
39.345036 1.6948112 1.05
39.259873 1.7058734 1.05
39.175079 1.7015719 1.05
39.09065 1.7001045 1.05
39.006584 1.6957085 1.05
38.922879 1.6960957 1.05
38.839532 1.7071325 1.05
38.756542 1.6914338 1.05
38.673905 1.6826717 1.05
38.59162 1.7001058 1.05
38.509685 1.7002504 1.05
38.428096 1.6894299 1.05
38.360954 1.7125282 1.05
38.346853 1.7573869 1.05
38.332919 1.7125282 1.05
38.265953 1.6892321 1.05
38.185393 1.697946 1.05
38.105171 1.7065309 1.05
38.025286 1.7113051 1.05
38.003379 1.7125282 1.05
37.945735 1.7383314 1.05
37.929534 1.7125282 1.05
37.866517 1.6997026 1.05
37.787628 1.6946076 1.05
37.744887 1.7125282 1.05
37.709068 1.8337681 1.05
37.630833 1.9489707 1.05
37.575561 1.7125282 1.05
37.552922 1.7010341 1.05
37.497449 1.7125282 1.05
37.475334 1.7520669 1.05
37.398065 1.7532903 1.05
37.380173 1.7125282 1.05
37.321114 1.6956272 1.05
37.276547 1.7125282 1.05
37.24448 1.8145438 1.05
37.172019 1.7125282 1.05
37.168159 1.7119193 1.05
37.09215 1.7072909 1.05
37.016452 1.7087562 1.05
36.941062 1.709065 1.05
36.865979 1.7016782 1.05
36.7912 1.7120249 1.05
36.716724 1.7057686 1.05
36.676176 1.7125282 1.05
36.642549 1.754731 1.05
36.568672 1.7344596 1.05
36.557942 1.7125282 1.05
36.495094 1.6976599 1.05
36.42181 1.7071497 1.05
36.348821 1.695467 1.05
36.297122 1.7125282 1.05
36.276123 1.7714334 1.05
36.25262 1.7125282 1.05
36.203716 1.6982755 1.05
36.131597 1.7014141 1.05
36.059764 1.693495 1.05
36.010149 1.7125282 1.05
35.988217 1.7758936 1.05
35.938155 1.7125282 1.05
35.916954 1.7091268 1.05
35.882724 1.7125282 1.05
35.845971 1.7451018 1.05
35.812923 1.7125282 1.05
35.775269 1.7082575 1.05
35.704846 1.7044778 1.05
35.674863 1.7125282 1.05
35.634699 1.7928498 1.05
35.564827 1.7146451 1.05
35.563358 1.7125282 1.05
35.495228 1.7006114 1.05
35.438658 1.7125282 1.05
35.425901 1.7341126 1.05
35.397319 1.7125282 1.05
35.356845 1.7086995 1.05
35.306251 1.7125282 1.05
35.288057 1.723892 1.05
35.219537 1.8169845 1.05
35.151282 1.79369 1.05
35.130553 1.7125282 1.05
35.083291 1.6882452 1.05
35.022086 1.7125282 1.05
35.015563 1.7307869 1.05
34.967668 1.7125282 1.05
34.948095 1.7115086 1.05
34.944528 1.7125282 1.05
34.880888 1.8509025 1.05
34.813938 1.7765771 1.05
34.747244 1.7372335 1.05
34.680806 1.7764253 1.05
34.614621 1.7542444 1.05
34.548689 1.7866514 1.05
34.483007 1.7778138 1.05
34.417574 1.8438947 1.05
34.352389 1.717242 1.05
34.287451 1.8254135 1.05
34.222758 1.7992696 1.05
34.158308 1.7408811 1.05
34.094101 1.8569217 1.05
34.032679 1.7125282 1.05
34.030134 1.7117094 1.05
34.027886 1.7125282 1.05
33.966407 1.893999 1.05
33.902919 1.9314235 1.05
33.839667 1.8627516 1.05
33.776651 1.9019733 1.05
33.713869 1.9808093 1.05
33.65132 1.8981759 1.05
33.589003 1.8415992 1.05
33.526916 1.8516454 1.05
33.465058 1.7525858 1.05
33.403428 2.0508699 1.05
33.342025 1.8656272 1.05
33.280847 1.9141224 1.05
33.219893 1.9399094 1.05
33.159162 1.9535908 1.05
33.098652 1.8226499 1.05
33.038363 1.9764719 1.05
32.978294 1.8733962 1.05
32.918442 1.9337441 1.05
32.858807 2.0592876 1.05
32.799388 1.9566179 1.05
32.740183 1.9688301 1.05
32.681192 1.9334757 1.05
32.622413 1.968026 1.05
32.563845 1.9000801 1.05
32.505487 1.8742206 1.05
32.447337 2.0115502 1.05
32.389396 2.0698521 1.05
32.33166 1.9530713 1.05
32.274131 1.9655326 1.05
32.216806 2.0644284 1.05
32.159684 1.9815063 1.05
32.102764 2.0760548 1.05
32.046045 2.0435453 1.05
31.989527 1.9607611 1.05
31.933207 1.8966044 1.05
31.877085 2.0215277 1.05
31.821161 2.0846984 1.05
31.765432 1.9071841 1.05
31.709898 1.9718452 1.05
31.654558 2.0138273 1.05
31.59941 1.9956251 1.05
31.544455 2.0465339 1.05
31.48969 2.098931 1.05
31.435115 2.0052857 1.05
31.380729 2.0182277 1.05
31.326531 2.0178296 1.05
31.27252 2.0234796 1.05
31.218695 2.1330096 1.05
31.165054 2.0087303 1.05
31.111598 2.0823705 1.05
31.058325 2.059292 1.05
31.005233 2.0378942 1.05
30.952323 2.1099703 1.05
30.899594 2.1421331 1.05
30.847043 2.0893066 1.05
30.794672 2.0509211 1.05
30.742477 2.1481507 1.05
30.690459 2.0503389 1.05
30.638617 2.0516345 1.05
30.58695 2.1406493 1.05
30.535457 2.0347209 1.05
30.484137 2.1650084 1.05
30.432989 2.08206 1.05
30.382013 2.0979459 1.05
30.331207 2.1034998 1.05
30.28057 2.1696862 1.05
30.230103 2.1709186 1.05
30.179803 2.1321352 1.05
30.12967 2.1011336 1.05
30.079704 2.103033 1.05
30.029903 2.1637674 1.05
29.980267 2.0468858 1.05
29.930795 2.1115183 1.05
29.881485 2.0803194 1.05
29.832338 2.1315307 1.05
29.783352 2.1355427 1.05
29.734527 2.1170991 1.05
29.685862 2.1629531 1.05
29.637355 2.0665795 1.05
29.589007 2.1761551 1.05
29.540817 2.1362856 1.05
29.492783 2.1320327 1.05
29.444905 2.1032672 1.05
29.397182 2.1244044 1.05
29.349614 2.1564214 1.05
29.3022 2.1972598 1.05
29.254938 2.2069023 1.05
29.207829 2.1813361 1.05
29.160871 2.1101373 1.05
29.114063 2.1806181 1.05
29.067406 2.1222595 1.05
29.020898 2.0252503 1.05
28.974539 2.2106813 1.05
28.928328 2.1407064 1.05
28.882264 2.1576276 1.05
28.836346 2.1416383 1.05
28.790574 2.1104471 1.05
28.744947 2.1529632 1.05
28.699464 2.1276473 1.05
28.654126 2.0642898 1.05
28.60893 2.1294094 1.05
28.563876 2.1739634 1.05
28.518965 2.1169205 1.05
28.474194 2.0995885 1.05
28.429564 2.1051527 1.05
28.385073 2.0255255 1.05
28.340721 2.0960362 1.05
28.296508 2.0779372 1.05
28.252432 2.0820668 1.05
28.208494 2.1048424 1.05
28.164692 2.0116974 1.05
28.121026 2.1366464 1.05
28.077495 2.0861255 1.05
28.034098 1.953255 1.05
27.990836 2.0692032 1.05
27.947707 2.0266835 1.05
27.90471 1.8762134 1.05
27.861846 2.0300386 1.05
27.819113 2.0605612 1.05
27.776511 1.9637551 1.05
27.734039 1.9996447 1.05
27.691697 1.9994103 1.05
27.649484 1.9815941 1.05
27.6074 1.9495302 1.05
27.565443 1.8749333 1.05
27.523614 1.9744109 1.05
27.481911 1.9628983 1.05
27.440335 1.9779284 1.05
27.398884 1.985914 1.05
27.357559 1.8951939 1.05
27.316358 1.8324342 1.05
27.275281 1.9011823 1.05
27.234327 1.8566585 1.05
27.193496 1.9097867 1.05
27.152787 1.9017834 1.05
27.1122 1.9313933 1.05
27.071734 1.7959069 1.05
27.031388 1.9049841 1.05
26.991163 1.7328274 1.05
26.951057 1.7745546 1.05
26.911071 1.8239416 1.05
26.871202 1.7400124 1.05
26.831452 1.8424493 1.05
26.791819 1.8666449 1.05
26.752303 1.8295101 1.05
26.712904 1.7925597 1.05
26.67362 1.7227782 1.05
26.634452 1.7461747 1.05
26.595398 1.7353251 1.05
26.569896 1.7125282 1.05
26.556459 1.7105605 1.05
26.517634 1.7095169 1.05
26.478922 1.6901114 1.05
26.440323 1.7022352 1.05
26.401836 1.7017577 1.05
26.363462 1.7010052 1.05
26.325198 1.7105457 1.05
26.287046 1.6758515 1.05
26.249004 1.6950799 1.05
26.211072 1.6919344 1.05
26.173249 1.6989253 1.05
26.135535 1.7008393 1.05
26.09793 1.6923386 1.05
26.060433 1.7015628 1.05
26.024337 1.7125282 1.05
26.023044 1.7148065 1.05
25.985762 1.7627536 1.05
25.97689 1.7125282 1.05
25.948586 1.6843852 1.05
25.911516 1.7001379 1.05
25.874553 1.7043979 1.05
25.849917 1.7125282 1.05
25.837694 1.7390684 1.05
25.830071 1.7125282 1.05
25.800941 1.69607 1.05
25.764292 1.6936704 1.05
25.727747 1.6948254 1.05
25.691305 1.6922645 1.05
25.654967 1.7065325 1.05
25.618731 1.6873173 1.05
25.582597 1.706008 1.05
25.546566 1.6972819 1.05
25.510635 1.6975447 1.05
25.474806 1.7027931 1.05
25.439076 1.69199 1.05
25.403448 1.7020738 1.05
25.367918 1.6789262 1.05
25.335461 1.7125282 1.05
25.332488 1.7311351 1.05
25.328842 1.7125282 1.05
25.297157 1.6860758 1.05
25.261924 1.6930151 1.05
25.226789 1.6835564 1.05
25.191752 1.7015209 1.05
25.156812 1.7039574 1.05
25.121969 1.7112303 1.05
25.087222 1.7016929 1.05
25.052571 1.6946894 1.05
25.018016 1.7055717 1.05
24.983556 1.6899464 1.05
24.949191 1.7060491 1.05
24.91492 1.6983736 1.05
24.880743 1.6914995 1.05
24.84666 1.7023179 1.05
24.815569 1.7125282 1.05
24.81267 1.7183305 1.05
24.778773 1.7605049 1.05
24.767665 1.7125282 1.05
24.744968 1.6975163 1.05
24.720427 1.7125282 1.05
24.711256 1.7473383 1.05
24.697434 1.7125282 1.05
24.677635 1.7047662 1.05
24.649161 1.7125282 1.05
24.644105 1.7220889 1.05
24.610667 1.7709977 1.05
24.577319 1.7737444 1.05
24.561574 1.7125282 1.05
24.544062 1.7006453 1.05
24.520917 1.7125282 1.05
24.510894 1.7452718 1.05
24.486969 1.7125282 1.05
24.477816 1.7106209 1.05
24.444827 1.7089103 1.05
24.425957 1.7125282 1.05
24.411927 1.7307932 1.05
24.379115 1.7481263 1.05
24.346391 1.8091598 1.05
24.313755 1.7228614 1.05
24.308262 1.7125282 1.05
24.281207 1.7050388 1.05
24.259784 1.7125282 1.05
24.248745 1.7364782 1.05
24.224627 1.7125282 1.05
24.216371 1.7112513 1.05
24.211909 1.7125282 1.05
24.184082 1.7723884 1.05
24.15188 1.8410841 1.05
24.119763 1.7295266 1.05
24.087731 1.7333907 1.05
24.055785 1.8916729 1.05
24.029844 1.7125282 1.05
24.023923 1.7062506 1.05

24.023923 7.6057588 1.05
24.034893 6.9850763 1.05
24.049205 6.2602696 1.05
24.055785 6.0393627 1.05
24.087731 6.2575245 1.05
24.087806 6.2602696 1.05
24.107167 6.9850763 1.05
24.119763 7.3588683 1.05
24.15188 7.130778 1.05
24.15655 6.9850763 1.05
24.182258 6.2602696 1.05
24.184082 6.2009158 1.05
24.185997 6.2602696 1.05
24.201829 6.9850763 1.05
24.208535 7.7302701 1.05
24.214585 8.4964344 1.05
24.216371 8.6081488 1.05
24.218034 8.4964344 1.05
24.22308 7.7302701 1.05
24.226899 6.9850763 1.05
24.23284 6.2602696 1.05
24.244548 5.555299 1.05
24.248745 5.4371197 1.05
24.253973 5.555299 1.05
24.278835 6.2602696 1.05
24.281207 6.3112335 1.05
24.302445 6.9850763 1.05
24.313599 7.7302701 1.05
24.313755 7.7373217 1.05
24.314136 7.7302701 1.05
24.346391 7.2310535 1.05
24.379115 7.4564848 1.05
24.409641 6.9850763 1.05
24.411927 6.9091231 1.05
24.413316 6.9850763 1.05
24.4233 7.7302701 1.05
24.444827 8.1065309 1.05
24.462883 7.7302701 1.05
24.477816 7.3069113 1.05
24.510894 7.1060686 1.05
24.544062 7.2506708 1.05
24.55402 6.9850763 1.05
24.577319 6.5707667 1.05
24.589815 6.9850763 1.05
24.610667 7.4293092 1.05
24.644105 7.5618986 1.05
24.655282 7.7302701 1.05
24.677635 8.0673912 1.05
24.711256 7.7568989 1.05
24.744968 7.9480292 1.05
24.778773 8.0541216 1.05
24.795899 7.7302701 1.05
24.802721 6.9850763 1.05
24.805548 6.2602696 1.05
24.81267 5.6563229 1.05
24.823527 6.2602696 1.05
24.825797 6.9850763 1.05
24.827819 7.7302701 1.05
24.84563 8.4964344 1.05
24.84666 8.5160875 1.05
24.847158 8.4964344 1.05
24.864949 7.7302701 1.05
24.880743 7.3718648 1.05
24.911077 7.7302701 1.05
24.91492 8.1415867 1.05
24.916619 7.7302701 1.05
24.934559 6.9850763 1.05
24.949191 6.7801082 1.05
24.954714 6.9850763 1.05
24.964414 7.7302701 1.05
24.968664 8.4964344 1.05
24.97605 9.2841419 1.05
24.983556 9.5754682 1.05
24.998061 9.2841419 1.05
25.009803 8.4964344 1.05
25.012078 7.7302701 1.05
25.013369 6.9850763 1.05
25.016733 6.2602696 1.05
25.018016 6.1691938 1.05
25.019729 6.2602696 1.05
25.025762 6.9850763 1.05
25.039567 7.7302701 1.05
25.052571 7.9276459 1.05
25.073837 8.4964344 1.05
25.087222 8.9092687 1.05
25.121969 9.0345131 1.05
25.12981 9.2841419 1.05
25.152616 10.094008 1.05
25.156812 10.32964 1.05
25.166382 10.094008 1.05
25.178867 9.2841419 1.05
25.183748 8.4964344 1.05
25.190052 7.7302701 1.05
25.191752 7.615278 1.05
25.195353 7.7302701 1.05
25.226789 8.2417222 1.05
25.243098 8.4964344 1.05
25.261412 9.2841419 1.05
25.261924 9.3285104 1.05
25.262769 9.2841419 1.05
25.297157 8.8437338 1.05
25.332488 8.9269927 1.05
25.350401 8.4964344 1.05
25.367918 7.9175536 1.05
25.387299 8.4964344 1.05
25.403448 8.7341557 1.05
25.432005 9.2841419 1.05
25.439076 9.601169 1.05
25.45939 10.094008 1.05
25.474806 10.297561 1.05
25.501096 10.92666 1.05
25.510635 11.204681 1.05
25.524569 11.782735 1.05
25.533001 12.662892 1.05
25.539305 13.567802 1.05
25.544779 14.498176 1.05
25.546566 14.708344 1.05
25.549573 15.454717 1.05
25.554336 16.438171 1.05
25.563752 17.449283 1.05
25.574943 18.488842 1.05
25.579054 19.557637 1.05
25.573308 20.65651 1.05
25.561485 21.786282 1.05
25.546566 22.589495 1.05
25.510635 22.771437 1.05
25.493318 21.786282 1.05
25.479685 20.65651 1.05
25.474806 19.746555 1.05
25.471151 20.65651 1.05
25.459496 21.786282 1.05
25.44283 22.94784 1.05
25.439076 23.440874 1.05
25.435522 22.94784 1.05
25.418172 21.786282 1.05
25.403448 20.749238 1.05
25.398004 20.65651 1.05
25.367918 20.314783 1.05
25.360869 20.65651 1.05
25.346692 21.786282 1.05
25.334465 22.94784 1.05
25.332488 23.292764 1.05
25.326773 22.94784 1.05
25.297157 22.516549 1.05
25.289189 22.94784 1.05
25.283612 24.142079 1.05
25.280559 25.369908 1.05
25.272619 26.632278 1.05
25.261924 27.328093 1.05
25.226789 27.084355 1.05
25.220138 26.632278 1.05
25.200134 25.369908 1.05
25.191752 24.742859 1.05
25.156812 24.590438 1.05
25.155469 24.142079 1.05
25.148005 22.94784 1.05
25.121969 21.9017 1.05
25.105249 22.94784 1.05
25.098303 24.142079 1.05
25.098899 25.369908 1.05
25.102142 26.632278 1.05
25.103109 27.930149 1.05
25.087222 28.789416 1.05
25.077912 27.930149 1.05
25.073817 26.632278 1.05
25.068948 25.369908 1.05
25.052571 24.48633 1.05
25.047061 24.142079 1.05
25.028135 22.94784 1.05
25.018016 22.289544 1.05
25.008763 22.94784 1.05
24.993246 24.142079 1.05
24.983556 24.921831 1.05
24.954564 24.142079 1.05
24.949191 23.928718 1.05
24.944524 24.142079 1.05
24.923269 25.369908 1.05
24.915072 26.632278 1.05
24.91492 26.658142 1.05
24.892858 27.930149 1.05
24.880743 28.731958 1.05
24.877005 27.930149 1.05
24.873854 26.632278 1.05
24.866806 25.369908 1.05
24.848428 24.142079 1.05
24.84666 24.069939 1.05
24.844541 24.142079 1.05
24.822552 25.369908 1.05
24.81267 26.120833 1.05
24.778773 26.201642 1.05
24.768531 25.369908 1.05
24.757297 24.142079 1.05
24.747079 22.94784 1.05
24.744968 22.71456 1.05
24.730884 22.94784 1.05
24.715276 24.142079 1.05
24.711256 24.920274 1.05
24.677635 25.331847 1.05
24.654793 24.142079 1.05
24.644105 23.639551 1.05
24.637731 24.142079 1.05
24.625323 25.369908 1.05
24.610667 26.201043 1.05
24.602617 26.632278 1.05
24.5852 27.930149 1.05
24.578202 29.264538 1.05
24.577319 29.8201 1.05
24.57636 29.264538 1.05
24.569851 27.930149 1.05
24.556805 26.632278 1.05
24.544062 25.479482 1.05
24.510894 25.67074 1.05
24.504198 25.369908 1.05
24.491403 24.142079 1.05
24.481676 22.94784 1.05
24.477816 22.614894 1.05
24.474357 22.94784 1.05
24.461944 24.142079 1.05
24.448223 25.369908 1.05
24.444827 25.808506 1.05
24.43845 25.369908 1.05
24.411927 24.58593 1.05
24.402636 24.142079 1.05
24.379115 23.228967 1.05
24.371125 24.142079 1.05
24.354464 25.369908 1.05
24.346391 25.899595 1.05
24.328542 25.369908 1.05
24.313755 24.959331 1.05
24.307536 25.369908 1.05
24.296472 26.632278 1.05
24.291955 27.930149 1.05
24.289966 29.264538 1.05
24.28323 30.63646 1.05
24.281207 30.744629 1.05
24.280104 30.63646 1.05
24.273236 29.264538 1.05
24.269121 27.930149 1.05
24.262768 26.632278 1.05
24.249475 25.369908 1.05
24.248745 25.316279 1.05
24.216371 25.116514 1.05
24.184082 25.019547 1.05
24.177126 25.369908 1.05
24.167784 26.632278 1.05
24.16899 27.930149 1.05
24.173091 29.264538 1.05
24.175006 30.63646 1.05
24.153644 32.046985 1.05
24.15188 32.078157 1.05
24.150757 32.046985 1.05
24.133898 30.63646 1.05
24.134866 29.264538 1.05
24.139563 27.930149 1.05
24.142924 26.632278 1.05
24.140207 25.369908 1.05
24.126123 24.142079 1.05
24.119763 23.867806 1.05
24.114396 24.142079 1.05
24.099289 25.369908 1.05
24.089755 26.632278 1.05
24.087731 27.09759 1.05
24.085675 26.632278 1.05
24.07234 25.369908 1.05
24.055785 24.708942 1.05
24.023923 24.305279 1.05

38.105171 43.295825 1.05
38.098782 43.096357 1.05
38.05023 41.383526 1.05
38.025286 40.829055 1.05
38.004282 39.717552 1.05
37.945735 38.502593 1.05
37.885939 39.717552 1.05
37.866517 40.241351 1.05
37.787628 41.142314 1.05
37.7238 39.717552 1.05
37.709068 39.127421 1.05
37.679438 38.09716 1.05
37.630833 36.532055 1.05
37.603765 38.09716 1.05
37.584099 39.717552 1.05
37.565428 41.383526 1.05
37.552922 42.144543 1.05
37.543182 41.383526 1.05
37.521046 39.717552 1.05
37.499766 38.09716 1.05
37.485762 36.521108 1.05
37.475334 35.971993 1.05
37.47068 36.521108 1.05
37.460233 38.09716 1.05
37.40112 39.717552 1.05
37.398065 39.766778 1.05
37.39502 39.717552 1.05
37.329909 38.09716 1.05
37.321114 37.460204 1.05
37.307715 36.521108 1.05
37.301773 34.988174 1.05
37.305561 33.497182 1.05
37.310916 32.046985 1.05
37.309983 30.63646 1.05
37.24448 29.742602 1.05
37.216942 30.63646 1.05
37.172518 32.046985 1.05
37.168159 32.164349 1.05
37.09215 32.160899 1.05
37.079872 32.046985 1.05
37.016452 31.493537 1.05
37.000521 30.63646 1.05
36.976682 29.264538 1.05
36.952569 27.930149 1.05
36.941062 27.484517 1.05
36.927388 27.930149 1.05
36.881333 29.264538 1.05
36.865979 29.709776 1.05
36.843346 29.264538 1.05
36.7912 28.743556 1.05
36.754466 29.264538 1.05
36.716724 29.796341 1.05
36.680784 29.264538 1.05
36.667602 27.930149 1.05
36.658482 26.632278 1.05
36.642549 25.884932 1.05
36.570325 26.632278 1.05
36.568672 26.754774 1.05
36.495094 27.646723 1.05
36.42181 26.639398 1.05
36.386205 27.930149 1.05
36.36787 29.264538 1.05
36.348821 30.390742 1.05
36.330561 29.264538 1.05
36.316783 27.930149 1.05
36.300788 26.632278 1.05
36.289593 25.369908 1.05
36.282915 24.142079 1.05
36.276123 23.899169 1.05
36.265864 24.142079 1.05
36.203716 24.729207 1.05
36.189604 25.369908 1.05
36.174112 26.632278 1.05
36.140524 27.930149 1.05
36.131597 28.125829 1.05
36.094013 27.930149 1.05
36.059764 27.773559 1.05
36.026024 26.632278 1.05
36.002371 25.369908 1.05
35.98852 24.142079 1.05
35.988217 24.121301 1.05
35.987244 24.142079 1.05
35.955449 25.369908 1.05
35.935646 26.632278 1.05
35.926372 27.930149 1.05
35.92052 29.264538 1.05
35.916954 29.811904 1.05
35.913122 29.264538 1.05
35.906471 27.930149 1.05
35.900989 26.632278 1.05
35.892522 25.369908 1.05
35.878946 24.142079 1.05
35.845971 22.965633 1.05
35.809431 24.142079 1.05
35.778888 25.369908 1.05
35.775269 25.596134 1.05
35.719145 26.632278 1.05
35.713368 27.930149 1.05
35.723174 29.264538 1.05
35.727303 30.63646 1.05
35.719088 32.046985 1.05
35.704846 32.765748 1.05
35.696487 32.046985 1.05
35.692469 30.63646 1.05
35.697273 29.264538 1.05
35.702745 27.930149 1.05
35.702685 26.632278 1.05
35.692223 25.369908 1.05
35.671797 24.142079 1.05
35.6388 22.94784 1.05
35.634699 22.840423 1.05
35.630399 22.94784 1.05
35.596597 24.142079 1.05
35.573064 25.369908 1.05
35.564827 25.673785 1.05
35.495228 25.498263 1.05
35.425901 26.421268 1.05
35.421309 26.632278 1.05
35.392504 27.930149 1.05
35.356845 29.130728 1.05
35.342149 27.930149 1.05
35.330493 26.632278 1.05
35.3114 25.369908 1.05
35.288057 24.579784 1.05
35.235537 24.142079 1.05
35.219537 23.891302 1.05
35.214494 24.142079 1.05
35.18432 25.369908 1.05
35.151282 26.30508 1.05
35.127799 25.369908 1.05
35.100953 24.142079 1.05
35.083291 23.375703 1.05
35.043025 22.94784 1.05
35.015563 22.609753 1.05
35.001106 22.94784 1.05
34.966467 24.142079 1.05
34.948095 24.761866 1.05
34.906365 25.369908 1.05
34.880888 25.948881 1.05
34.813938 26.246477 1.05
34.796038 26.632278 1.05
34.762788 27.930149 1.05
34.748347 29.264538 1.05
34.747244 29.51986 1.05
34.745662 29.264538 1.05
34.729465 27.930149 1.05
34.706604 26.632278 1.05
34.680806 25.634193 1.05
34.614621 26.628567 1.05
34.583424 25.369908 1.05
34.563442 24.142079 1.05
34.548689 23.597916 1.05
34.483007 24.087966 1.05
34.417574 23.484127 1.05
34.369509 22.94784 1.05
34.359166 21.786282 1.05
34.35727 20.65651 1.05
34.352389 19.772325 1.05
34.348627 20.65651 1.05
34.347935 21.786282 1.05
34.346227 22.94784 1.05
34.324943 24.142079 1.05
34.287451 25.297228 1.05
34.273028 25.369908 1.05
34.222758 25.629692 1.05
34.175867 25.369908 1.05
34.158308 24.941708 1.05
34.139425 25.369908 1.05
34.094101 25.654171 1.05
34.030134 25.849476 1.05
33.966407 26.179907 1.05
33.960514 26.632278 1.05
33.950206 27.930149 1.05
33.946008 29.264538 1.05
33.939839 30.63646 1.05
33.91349 32.046985 1.05
33.902919 32.29709 1.05
33.892318 32.046985 1.05
33.871839 30.63646 1.05
33.871052 29.264538 1.05
33.872845 27.930149 1.05
33.871938 26.632278 1.05
33.865776 25.369908 1.05
33.84673 24.142079 1.05
33.839667 23.928246 1.05
33.834805 24.142079 1.05
33.812542 25.369908 1.05
33.799694 26.632278 1.05
33.79508 27.930149 1.05
33.796197 29.264538 1.05
33.797248 30.63646 1.05
33.780755 32.046985 1.05
33.776651 32.167794 1.05
33.771775 32.046985 1.05
33.742109 30.63646 1.05
33.738722 29.264538 1.05
33.739968 27.930149 1.05
33.727452 26.632278 1.05
33.713869 26.097767 1.05
33.690623 25.369908 1.05
33.65132 24.274136 1.05
33.632473 24.142079 1.05
33.589003 23.944621 1.05
33.579862 24.142079 1.05
33.526916 25.287518 1.05
33.484803 24.142079 1.05
33.465058 23.480024 1.05
33.421828 24.142079 1.05
33.403428 24.353215 1.05
33.369801 25.369908 1.05
33.350545 26.632278 1.05
33.342025 27.396394 1.05
33.315116 26.632278 1.05
33.29046 25.369908 1.05
33.280847 24.532359 1.05
33.256232 25.369908 1.05
33.219893 25.991751 1.05
33.159162 25.371582 1.05
33.159122 25.369908 1.05
33.098652 24.411332 1.05
33.079182 25.369908 1.05
33.06262 26.632278 1.05
33.052063 27.930149 1.05
33.044259 29.264538 1.05
33.038363 29.848021 1.05
33.02036 30.63646 1.05
32.978294 31.839856 1.05
32.961713 32.046985 1.05
32.918442 32.337883 1.05
32.901334 32.046985 1.05
32.885115 30.63646 1.05
32.918442 30.162144 1.05
32.939061 29.264538 1.05
32.946678 27.930149 1.05
32.942216 26.632278 1.05
32.927294 25.369908 1.05
32.918442 24.958879 1.05
32.858807 24.954884 1.05
32.825201 24.142079 1.05
32.799388 23.112643 1.05
32.767511 24.142079 1.05
32.748421 25.369908 1.05
32.740183 25.881274 1.05
32.720433 26.632278 1.05
32.712338 27.930149 1.05
32.707149 29.264538 1.05
32.681192 30.516123 1.05
32.650206 29.264538 1.05
32.641031 27.930149 1.05
32.622413 26.782265 1.05
32.617239 26.632278 1.05
32.563845 25.679353 1.05
32.505487 26.480669 1.05
32.493827 26.632278 1.05
32.447337 27.165865 1.05
32.389396 27.141741 1.05
32.37847 26.632278 1.05
32.356226 25.369908 1.05
32.336629 24.142079 1.05
32.33166 23.830454 1.05
32.320994 24.142079 1.05
32.274131 25.04073 1.05
32.265388 25.369908 1.05
32.242999 26.632278 1.05
32.23271 27.930149 1.05
32.237351 29.264538 1.05
32.238251 30.63646 1.05
32.216806 31.934093 1.05
32.159684 30.888438 1.05
32.151509 30.63646 1.05
32.148615 29.264538 1.05
32.159684 28.26489 1.05
32.16922 27.930149 1.05
32.183828 26.632278 1.05
32.178747 25.369908 1.05
32.170645 24.142079 1.05
32.159684 23.376453 1.05
32.151693 24.142079 1.05
32.138453 25.369908 1.05
32.102764 26.491649 1.05
32.097086 26.632278 1.05
32.046045 27.911521 1.05
32.01566 26.632278 1.05
32.001652 25.369908 1.05
31.989527 24.64156 1.05
31.977614 25.369908 1.05
31.962645 26.632278 1.05
31.947985 27.930149 1.05
31.933207 28.798287 1.05
31.910438 27.930149 1.05
31.877085 26.693461 1.05
31.874577 26.632278 1.05
31.821161 26.070376 1.05
31.796904 25.369908 1.05
31.769556 24.142079 1.05
31.765432 24.008308 1.05
31.709898 23.633202 1.05
31.698154 24.142079 1.05
31.664521 25.369908 1.05
31.654558 25.829498 1.05
31.626086 26.632278 1.05
31.604669 27.930149 1.05
31.59941 28.157667 1.05
31.569629 29.264538 1.05
31.544455 29.677184 1.05
31.48969 29.334553 1.05
31.488393 29.264538 1.05
31.475481 27.930149 1.05
31.46037 26.632278 1.05
31.435715 25.369908 1.05
31.435115 25.344334 1.05
31.434668 25.369908 1.05
31.411241 26.632278 1.05
31.385082 27.930149 1.05
31.380729 28.196108 1.05
31.365722 27.930149 1.05
31.326531 27.606952 1.05
31.283306 26.632278 1.05
31.27252 25.470206 1.05
31.265227 26.632278 1.05
31.248167 27.930149 1.05
31.231428 29.264538 1.05
31.218695 30.545845 1.05
31.191144 29.264538 1.05
31.166145 27.930149 1.05
31.165054 27.813382 1.05
31.137493 26.632278 1.05
31.111598 26.210324 1.05
31.058325 26.276895 1.05
31.044723 26.632278 1.05
31.005233 27.332706 1.05
30.989453 27.930149 1.05
30.952323 28.918722 1.05
30.899594 28.179197 1.05
30.896058 27.930149 1.05
30.884935 26.632278 1.05
30.847043 26.18961 1.05
30.826366 26.632278 1.05
30.811658 27.930149 1.05
30.800739 29.264538 1.05
30.794672 29.644714 1.05
30.781114 29.264538 1.05
30.763626 27.930149 1.05
30.742477 26.683861 1.05
30.695882 27.930149 1.05
30.690459 28.084326 1.05
30.68718 27.930149 1.05
30.638617 27.382031 1.05
30.59532 27.930149 1.05
30.58695 28.336031 1.05
30.579287 27.930149 1.05
30.563403 26.632278 1.05
30.548256 25.369908 1.05
30.537271 24.142079 1.05
30.535457 23.709585 1.05
30.517879 22.94784 1.05
30.484137 21.850018 1.05
30.480187 22.94784 1.05
30.483998 24.142079 1.05
30.484137 24.17808 1.05
30.502502 25.369908 1.05
30.490164 26.632278 1.05
30.484137 27.252603 1.05
30.47478 27.930149 1.05
30.432989 28.716542 1.05
30.42439 27.930149 1.05
30.408427 26.632278 1.05
30.382542 25.369908 1.05
30.382013 25.348986 1.05
30.380744 25.369908 1.05
30.331207 26.554613 1.05
30.28057 26.627816 1.05
30.254443 25.369908 1.05
30.230103 24.21312 1.05
30.228648 24.142079 1.05
30.208799 22.94784 1.05
30.197946 21.786282 1.05
30.179803 21.030841 1.05
30.157954 21.786282 1.05
30.12967 22.792936 1.05
30.102213 21.786282 1.05
30.079704 21.35369 1.05
30.045761 20.65651 1.05
30.029903 20.102148 1.05
30.015295 20.65651 1.05
30.001887 21.786282 1.05
29.980267 22.39648 1.05
29.949379 21.786282 1.05
29.930795 20.870604 1.05
29.926156 20.65651 1.05
29.881485 20.313569 1.05
29.845391 20.65651 1.05
29.832338 21.013169 1.05
29.823316 20.65651 1.05
29.80476 19.557637 1.05
29.783352 18.692511 1.05
29.75186 19.557637 1.05
29.744681 20.65651 1.05
29.742068 21.786282 1.05
29.738616 22.94784 1.05
29.736142 24.142079 1.05
29.734527 24.449592 1.05
29.732848 24.142079 1.05
29.731656 22.94784 1.05
29.730011 21.786282 1.05
29.723082 20.65651 1.05
29.685862 20.013918 1.05
29.664089 19.557637 1.05
29.637355 18.635498 1.05
29.630592 18.488842 1.05
29.607685 17.449283 1.05
29.601152 16.438171 1.05
29.595345 15.454717 1.05
29.589007 14.700557 1.05
29.582211 15.454717 1.05
29.572369 16.438171 1.05
29.560306 17.449283 1.05
29.548628 18.488842 1.05
29.540817 19.057741 1.05
29.522547 19.557637 1.05
29.492783 19.769716 1.05
29.476626 19.557637 1.05
29.444905 19.198439 1.05
29.401087 19.557637 1.05
29.397182 19.589104 1.05
29.349614 20.161457 1.05
29.326718 20.65651 1.05
29.3022 21.240549 1.05
29.286618 20.65651 1.05
29.263389 19.557637 1.05
29.254938 19.15802 1.05
29.239337 19.557637 1.05
29.207829 20.178331 1.05
29.179928 19.557637 1.05
29.160871 18.900132 1.05
29.139899 19.557637 1.05
29.114063 20.088235 1.05
29.067406 19.943011 1.05
29.051377 19.557637 1.05
29.034722 18.488842 1.05
29.03356 17.449283 1.05
29.035601 16.438171 1.05
29.031973 15.454717 1.05
29.020898 15.131096 1.05
29.009493 15.454717 1.05
29.001181 16.438171 1.05
29.003409 17.449283 1.05
29.004886 18.488842 1.05
28.996712 19.557637 1.05
28.974539 20.398607 1.05
28.945328 19.557637 1.05
28.928328 19.075194 1.05
28.905619 18.488842 1.05
28.886277 17.449283 1.05
28.883281 16.438171 1.05
28.882264 15.993246 1.05
28.836346 15.707347 1.05
28.80769 16.438171 1.05
28.805773 17.449283 1.05
28.80826 18.488842 1.05
28.804454 19.557637 1.05
28.790574 20.017283 1.05
28.7786 19.557637 1.05
28.744947 18.503279 1.05
28.699464 18.970798 1.05
28.654126 18.959884 1.05
28.629559 19.557637 1.05
28.60893 19.995212 1.05
28.593746 19.557637 1.05
28.563876 18.722581 1.05
28.518965 19.521851 1.05
28.516791 19.557637 1.05
28.474194 19.815626 1.05
28.447957 20.65651 1.05
28.432643 21.786282 1.05
28.429564 22.217332 1.05
28.425315 21.786282 1.05
28.407846 20.65651 1.05
28.385073 20.114831 1.05
28.340721 20.110529 1.05
28.296508 19.938661 1.05
28.252432 19.930939 1.05
28.237053 20.65651 1.05
28.213413 21.786282 1.05
28.208494 22.015699 1.05
28.194019 21.786282 1.05
28.167469 20.65651 1.05
28.164692 20.578381 1.05
28.155321 20.65651 1.05
28.121026 21.303752 1.05
28.094933 20.65651 1.05
28.077495 20.311578 1.05
28.044491 19.557637 1.05
28.034098 19.465975 1.05
28.031428 19.557637 1.05
28.002924 20.65651 1.05
27.990836 21.03748 1.05
27.947707 21.30554 1.05
27.931822 20.65651 1.05
27.912349 19.557637 1.05
27.90471 19.24772 1.05
27.868715 19.557637 1.05
27.861846 19.766088 1.05
27.844918 20.65651 1.05
27.819113 21.713075 1.05
27.80015 20.65651 1.05
27.776511 19.769895 1.05
27.762906 20.65651 1.05
27.755593 21.786282 1.05
27.776511 22.831899 1.05
27.799743 22.94784 1.05
27.795843 24.142079 1.05
27.776511 24.307866 1.05
27.76972 24.142079 1.05
27.734039 23.030494 1.05
27.730488 22.94784 1.05
27.707501 21.786282 1.05
27.691697 20.667368 1.05
27.691577 20.65651 1.05
27.672536 19.557637 1.05
27.649484 18.674949 1.05
27.6074 19.435852 1.05
27.565443 19.192564 1.05
27.548221 19.557637 1.05
27.523614 20.450042 1.05
27.485427 19.557637 1.05
27.481911 19.444638 1.05
27.440335 19.43971 1.05
27.410256 18.488842 1.05
27.398884 18.241162 1.05
27.374413 18.488842 1.05
27.357559 19.02627 1.05
27.348267 18.488842 1.05
27.357559 17.557512 1.05
27.358568 17.449283 1.05
27.360771 16.438171 1.05
27.357559 16.260441 1.05
27.352582 16.438171 1.05
27.353942 17.449283 1.05
27.316358 17.719743 1.05
27.302026 17.449283 1.05
27.281314 16.438171 1.05
27.275281 16.041023 1.05
27.268155 15.454717 1.05
27.248932 14.498176 1.05
27.237601 13.567802 1.05
27.246517 12.662892 1.05
27.275281 11.827315 1.05
27.302652 12.662892 1.05
27.313657 13.567802 1.05
27.316358 13.72582 1.05
27.32105 13.567802 1.05
27.357559 13.121783 1.05
27.3734 12.662892 1.05
27.386392 11.782735 1.05
27.398884 11.327794 1.05
27.440335 11.533259 1.05
27.446442 11.782735 1.05
27.468929 12.662892 1.05
27.481911 13.100915 1.05
27.512198 13.567802 1.05
27.523614 13.714338 1.05
27.539067 13.567802 1.05
27.565443 13.417022 1.05
27.579974 12.662892 1.05
27.584778 11.782735 1.05
27.58562 10.92666 1.05
27.588092 10.094008 1.05
27.598532 9.2841419 1.05
27.6074 8.9698036 1.05
27.649484 9.032609 1.05
27.691697 9.0992743 1.05
27.723152 9.2841419 1.05
27.734039 9.329265 1.05
27.743447 9.2841419 1.05
27.776511 9.0815305 1.05
27.782856 9.2841419 1.05
27.796974 10.094008 1.05
27.80621 10.92666 1.05
27.819113 11.483942 1.05
27.861846 11.524009 1.05
27.883572 10.92666 1.05
27.90471 10.153476 1.05
27.9109 10.094008 1.05
27.947707 9.6854767 1.05
27.990836 9.5101267 1.05
28.034098 9.7813657 1.05
28.047911 10.094008 1.05
28.075633 10.92666 1.05
28.077495 10.972536 1.05
28.08698 10.92666 1.05
28.121026 10.57615 1.05
28.129638 10.094008 1.05
28.134972 9.2841419 1.05
28.14747 8.4964344 1.05
28.164692 8.2534233 1.05
28.172938 8.4964344 1.05
28.203646 9.2841419 1.05
28.208494 9.3674234 1.05
28.212567 9.2841419 1.05
28.245572 8.4964344 1.05
28.252432 8.3694934 1.05
28.296508 8.20689 1.05
28.340721 8.2267652 1.05
28.352826 8.4964344 1.05
28.371118 9.2841419 1.05
28.376342 10.094008 1.05
28.37459 10.92666 1.05
28.373059 11.782735 1.05
28.380169 12.662892 1.05
28.385073 12.870517 1.05
28.429564 12.929869 1.05
28.432271 12.662892 1.05
28.436153 11.782735 1.05
28.442479 10.92666 1.05
28.472059 10.094008 1.05
28.474194 10.067661 1.05
28.518965 9.9667508 1.05
28.563876 9.9638187 1.05
28.570011 10.094008 1.05
28.587532 10.92666 1.05
28.598299 11.782735 1.05
28.60893 12.246355 1.05
28.638296 11.782735 1.05
28.645635 10.92666 1.05
28.654126 10.319105 1.05
28.661091 10.094008 1.05
28.677183 9.2841419 1.05
28.684666 8.4964344 1.05
28.698369 7.7302701 1.05
28.699464 7.6996187 1.05
28.700569 7.7302701 1.05
28.716225 8.4964344 1.05
28.73662 9.2841419 1.05
28.744947 9.4289219 1.05
28.761424 10.094008 1.05
28.771595 10.92666 1.05
28.780708 11.782735 1.05
28.790574 12.543982 1.05
28.830191 11.782735 1.05
28.836346 11.582858 1.05
28.882264 11.375228 1.05
28.896739 10.92666 1.05
28.904747 10.094008 1.05
28.905291 9.2841419 1.05
28.918196 8.4964344 1.05
28.928328 8.2507992 1.05
28.9321 8.4964344 1.05
28.938388 9.2841419 1.05
28.941414 10.094008 1.05
28.94399 10.92666 1.05
28.946902 11.782735 1.05
28.974539 12.646477 1.05
28.993996 11.782735 1.05
29.020898 11.182726 1.05
29.03286 10.92666 1.05
29.05314 10.094008 1.05
29.066776 9.2841419 1.05
29.067406 9.2543983 1.05
29.068131 9.2841419 1.05
29.078415 10.094008 1.05
29.085071 10.92666 1.05
29.10127 11.782735 1.05
29.114063 12.008672 1.05
29.12156 11.782735 1.05
29.134841 10.92666 1.05
29.139174 10.094008 1.05
29.140052 9.2841419 1.05
29.14051 8.4964344 1.05
29.141904 7.7302701 1.05
29.148171 6.9850763 1.05
29.151454 6.2602696 1.05
29.158645 5.555299 1.05
29.160871 5.5043101 1.05
29.16244 5.555299 1.05
29.166815 6.2602696 1.05
29.169841 6.9850763 1.05
29.17768 7.7302701 1.05
29.180326 8.4964344 1.05
29.180191 9.2841419 1.05
29.181198 10.094008 1.05
29.186366 10.92666 1.05
29.197971 11.782735 1.05
29.207829 12.213276 1.05
29.251193 11.782735 1.05
29.254938 11.261847 1.05
29.260066 11.782735 1.05
29.3022 11.969624 1.05
29.312737 11.782735 1.05
29.336451 10.92666 1.05
29.338971 10.094008 1.05
29.339207 9.2841419 1.05
29.340709 8.4964344 1.05
29.349397 7.7302701 1.05
29.349614 7.6985888 1.05
29.349955 7.7302701 1.05
29.387323 8.4964344 1.05
29.397182 8.7707244 1.05
29.410307 9.2841419 1.05
29.444905 9.9631824 1.05
29.469715 9.2841419 1.05
29.492783 8.9373685 1.05
29.50511 9.2841419 1.05
29.517275 10.094008 1.05
29.525699 10.92666 1.05
29.538221 11.782735 1.05
29.540817 11.886758 1.05
29.546255 11.782735 1.05
29.561597 10.92666 1.05
29.566193 10.094008 1.05
29.573906 9.2841419 1.05
29.589007 8.7717063 1.05
29.637355 9.1954207 1.05
29.641983 9.2841419 1.05
29.662651 10.094008 1.05
29.685862 10.91135 1.05
29.731512 10.094008 1.05
29.734527 10.052846 1.05
29.758436 9.2841419 1.05
29.783352 8.8425999 1.05
29.811398 9.2841419 1.05
29.832338 9.7446241 1.05
29.85984 9.2841419 1.05
29.881485 8.6686109 1.05
29.908543 9.2841419 1.05
29.929119 10.094008 1.05
29.930795 10.14133 1.05
29.936612 10.094008 1.05
29.980267 9.7657742 1.05
30.009401 9.2841419 1.05
30.029903 8.6087374 1.05
30.044321 9.2841419 1.05
30.079704 9.9784005 1.05
30.100585 9.2841419 1.05
30.122928 8.4964344 1.05
30.12967 8.3511626 1.05
30.171071 8.4964344 1.05
30.179803 8.5483041 1.05
30.228496 8.4964344 1.05
30.230103 8.495539 1.05
30.275561 7.7302701 1.05
30.28057 7.423632 1.05
30.285722 7.7302701 1.05
30.331128 8.4964344 1.05
30.331207 8.4973192 1.05
30.352968 9.2841419 1.05
30.382013 9.9007249 1.05
30.40395 9.2841419 1.05
30.432989 8.5061663 1.05
30.433884 8.4964344 1.05
30.46821 7.7302701 1.05
30.484137 7.2427784 1.05
30.510116 7.7302701 1.05
30.535457 8.268256 1.05
30.553658 8.4964344 1.05
30.58695 8.8128154 1.05
30.604981 8.4964344 1.05
30.635237 7.7302701 1.05
30.638617 7.3487252 1.05
30.640278 7.7302701 1.05
30.653615 8.4964344 1.05
30.683165 9.2841419 1.05
30.690459 9.4012293 1.05
30.697992 9.2841419 1.05
30.726288 8.4964344 1.05
30.742477 7.8419443 1.05
30.794672 7.909055 1.05
30.820025 7.7302701 1.05
30.847043 7.3651267 1.05
30.89435 7.7302701 1.05
30.899594 7.7535866 1.05
30.930408 8.4964344 1.05
30.952323 8.9679174 1.05
30.972232 8.4964344 1.05
30.987945 7.7302701 1.05
31.001465 6.9850763 1.05
30.952323 6.6301373 1.05
30.906905 6.2602696 1.05
30.899594 6.2034745 1.05
30.847043 6.2252827 1.05
30.798736 5.555299 1.05
30.794672 5.1114716 1.05
30.792107 4.8696136 1.05
30.794672 4.8558643 1.05
30.847043 4.5815369 1.05
30.867026 4.2026838 1.05
30.899594 3.8859088 1.05
30.952323 3.9266659 1.05
30.990856 4.2026838 1.05
31.005233 4.6200197 1.05
31.013886 4.8696136 1.05
31.00946 5.555299 1.05
31.005233 6.1642551 1.05
31.002053 6.2602696 1.05
31.005233 6.5973232 1.05
31.006203 6.9850763 1.05
31.031657 7.7302701 1.05
31.058325 7.9370272 1.05
31.076398 7.7302701 1.05
31.111598 7.2676513 1.05
31.122297 6.9850763 1.05
31.133322 6.2602696 1.05
31.12946 5.555299 1.05
31.111598 5.1043397 1.05
31.103689 4.8696136 1.05
31.103769 4.2026838 1.05
31.111598 4.140279 1.05
31.12304 4.2026838 1.05
31.165054 4.6344787 1.05
31.173902 4.8696136 1.05
31.180345 5.555299 1.05
31.186029 6.2602696 1.05
31.198604 6.9850763 1.05
31.218695 7.6166412 1.05
31.231129 7.7302701 1.05
31.27252 8.1978648 1.05
31.294934 7.7302701 1.05
31.326531 7.1823174 1.05
31.356379 6.9850763 1.05
31.380729 6.7125455 1.05
31.395006 6.2602696 1.05
31.40879 5.555299 1.05
31.435115 5.1043318 1.05
31.457009 5.555299 1.05
31.4623 6.2602696 1.05
31.468786 6.9850763 1.05
31.47809 7.7302701 1.05
31.48938 8.4964344 1.05
31.48969 8.511369 1.05
31.490207 8.4964344 1.05
31.511462 7.7302701 1.05
31.529313 6.9850763 1.05
31.538118 6.2602696 1.05
31.532744 5.555299 1.05
31.517998 4.8696136 1.05
31.543814 4.2026838 1.05
31.544455 4.2015621 1.05
31.544795 4.2026838 1.05
31.564176 4.8696136 1.05
31.552739 5.555299 1.05
31.548963 6.2602696 1.05
31.557462 6.9850763 1.05
31.588914 7.7302701 1.05
31.59941 7.8633166 1.05
31.60757 7.7302701 1.05
31.638976 6.9850763 1.05
31.641231 6.2602696 1.05
31.630091 5.555299 1.05
31.616976 4.8696136 1.05
31.61815 4.2026838 1.05
31.654558 3.896581 1.05
31.709898 4.0697792 1.05
31.729933 4.2026838 1.05
31.758859 4.8696136 1.05
31.761139 5.555299 1.05
31.75518 6.2602696 1.05
31.74843 6.9850763 1.05
31.745778 7.7302701 1.05
31.752563 8.4964344 1.05
31.765432 8.8342721 1.05
31.774808 8.4964344 1.05
31.78273 7.7302701 1.05
31.784425 6.9850763 1.05
31.78062 6.2602696 1.05
31.77265 5.555299 1.05
31.773854 4.8696136 1.05
31.79054 4.2026838 1.05
31.821161 3.6423792 1.05
31.856567 4.2026838 1.05
31.854509 4.8696136 1.05
31.84803 5.555299 1.05
31.846963 6.2602696 1.05
31.852327 6.9850763 1.05
31.861805 7.7302701 1.05
31.874428 8.4964344 1.05
31.877085 8.6163398 1.05
31.879794 8.4964344 1.05
31.897663 7.7302701 1.05
31.919489 6.9850763 1.05
31.931444 6.2602696 1.05
31.923505 5.555299 1.05
31.909767 4.8696136 1.05
31.911864 4.2026838 1.05
31.933207 4.0624717 1.05
31.989527 4.1916307 1.05
31.991636 4.2026838 1.05
32.046045 4.68927 1.05
32.077223 4.8696136 1.05
32.085644 5.555299 1.05
32.087605 6.2602696 1.05
32.096057 6.9850763 1.05
32.102764 7.1515479 1.05
32.139774 6.9850763 1.05
32.159684 6.6583722 1.05
32.167849 6.2602696 1.05
32.173782 5.555299 1.05
32.179581 4.8696136 1.05
32.194328 4.2026838 1.05
32.216806 3.8537619 1.05
32.274131 4.1112669 1.05
32.312677 4.2026838 1.05
32.323165 4.8696136 1.05
32.299706 5.555299 1.05
32.278313 6.2602696 1.05
32.28701 6.9850763 1.05
32.33166 7.2949841 1.05
32.389396 7.1118215 1.05
32.393725 6.9850763 1.05
32.404641 6.2602696 1.05
32.405414 5.555299 1.05
32.398256 4.8696136 1.05
32.447337 4.4782321 1.05
32.485004 4.8696136 1.05
32.497488 5.555299 1.05
32.505487 6.1767901 1.05
32.507162 6.2602696 1.05
32.542596 6.9850763 1.05
32.563845 7.1713881 1.05
32.582253 6.9850763 1.05
32.60171 6.2602696 1.05
32.596853 5.555299 1.05
32.590973 4.8696136 1.05
32.592242 4.2026838 1.05
32.616905 3.554002 1.05
32.622413 3.5041463 1.05
32.629426 3.554002 1.05
32.66788 4.2026838 1.05
32.678704 4.8696136 1.05
32.672288 5.555299 1.05
32.657964 6.2602696 1.05
32.665823 6.9850763 1.05
32.681192 7.182541 1.05
32.689733 6.9850763 1.05
32.698868 6.2602696 1.05
32.695438 5.555299 1.05
32.691306 4.8696136 1.05
32.740183 4.4011565 1.05
32.746837 4.8696136 1.05
32.750457 5.555299 1.05
32.755046 6.2602696 1.05
32.763112 6.9850763 1.05
32.781098 7.7302701 1.05
32.799388 8.1227373 1.05
32.816661 7.7302701 1.05
32.850445 6.9850763 1.05
32.858807 6.6838752 1.05
32.870987 6.2602696 1.05
32.871367 5.555299 1.05
32.858807 5.0800763 1.05
32.856356 4.8696136 1.05
32.854824 4.2026838 1.05
32.858807 4.1025878 1.05
32.918442 4.1933291 1.05
32.920432 4.2026838 1.05
32.952217 4.8696136 1.05
32.960925 5.555299 1.05
32.978294 6.2490841 1.05
32.995692 5.555299 1.05
33.004562 4.8696136 1.05
33.025315 4.2026838 1.05
33.038363 4.1093359 1.05
33.050083 4.2026838 1.05
33.071898 4.8696136 1.05
33.078468 5.555299 1.05
33.085135 6.2602696 1.05
33.0925 6.9850763 1.05
33.098652 7.6405876 1.05
33.131125 6.9850763 1.05
33.159162 6.828258 1.05
33.219893 6.4894892 1.05
33.280847 6.5269183 1.05
33.289545 6.2602696 1.05
33.312052 5.555299 1.05
33.333789 4.8696136 1.05
33.342025 4.6851499 1.05
33.391492 4.2026838 1.05
33.403428 4.1012408 1.05
33.40866 4.2026838 1.05
33.406662 4.8696136 1.05
33.404736 5.555299 1.05
33.418408 6.2602696 1.05
33.43427 6.9850763 1.05
33.44941 7.7302701 1.05
33.464407 8.4964344 1.05
33.465058 8.5247091 1.05
33.465653 8.4964344 1.05
33.479273 7.7302701 1.05
33.498875 6.9850763 1.05
33.526916 6.4985234 1.05
33.589003 6.4774804 1.05
33.602266 6.2602696 1.05
33.635341 5.555299 1.05
33.65132 5.1400892 1.05
33.6958 4.8696136 1.05
33.713869 4.7727311 1.05
33.719727 4.8696136 1.05
33.752515 5.555299 1.05
33.776651 5.932369 1.05
33.805762 6.2602696 1.05
33.839667 6.6436601 1.05
33.902919 6.7302515 1.05
33.915478 6.2602696 1.05
33.922448 5.555299 1.05
33.915554 4.8696136 1.05
33.916745 4.2026838 1.05
33.966407 3.6668269 1.05
34.030134 4.1930845 1.05
34.094101 4.0847331 1.05
34.115701 4.2026838 1.05
34.151823 4.8696136 1.05
34.158308 5.1443626 1.05
34.173161 5.555299 1.05
34.20767 6.2602696 1.05
34.222758 6.5377019 1.05
34.2421 6.9850763 1.05
34.287451 7.6065085 1.05
34.352389 6.9912616 1.05
34.417574 7.3922054 1.05
34.474349 6.9850763 1.05
34.471446 6.2602696 1.05
34.465212 5.555299 1.05
34.466388 4.8696136 1.05
34.483007 4.4762584 1.05
34.531686 4.8696136 1.05
34.528915 5.555299 1.05
34.516939 6.2602696 1.05
34.548689 6.5935149 1.05
34.614621 6.3984778 1.05
34.659044 6.2602696 1.05
34.680806 6.1352818 1.05
34.747244 6.169363 1.05
34.768213 5.555299 1.05
34.776271 4.8696136 1.05
34.790435 4.2026838 1.05
34.813938 3.8948011 1.05
34.864816 4.2026838 1.05
34.868434 4.8696136 1.05
34.860919 5.555299 1.05
34.862594 6.2602696 1.05
34.880888 6.9123192 1.05
34.885669 6.9850763 1.05
34.934554 7.7302701 1.05
34.948095 7.9691671 1.05
35.007489 8.4964344 1.05
35.015563 8.552159 1.05
35.020647 8.4964344 1.05
35.066159 7.7302701 1.05
35.083291 7.0089272 1.05
35.151282 7.6970555 1.05
35.16884 6.9850763 1.05
35.177307 6.2602696 1.05
35.18085 5.555299 1.05
35.181268 4.8696136 1.05
35.219537 4.4226011 1.05
35.249794 4.2026838 1.05
35.288057 4.1187363 1.05
35.31525 4.2026838 1.05
35.35141 4.8696136 1.05
35.341122 5.555299 1.05
35.344068 6.2602696 1.05
35.356845 6.430206 1.05
35.361464 6.2602696 1.05
35.363783 5.555299 1.05
35.359143 4.8696136 1.05
35.372884 4.2026838 1.05
35.425901 3.8072184 1.05
35.495228 4.1614259 1.05
35.505152 4.2026838 1.05
35.531629 4.8696136 1.05
35.523851 5.555299 1.05
35.541762 6.2602696 1.05
35.564827 6.8513242 1.05
35.56718 6.2602696 1.05
35.57481 5.555299 1.05
35.586623 4.8696136 1.05
35.634699 4.3165817 1.05
35.704846 4.4351946 1.05
35.714999 4.2026838 1.05
35.775269 3.7110704 1.05
35.821488 3.554002 1.05
35.845971 3.5184547 1.05
35.853536 3.554002 1.05
35.908363 4.2026838 1.05
35.916954 4.6735465 1.05
35.94029 4.2026838 1.05
35.988217 4.0073677 1.05
36.059764 4.1087144 1.05
36.131597 4.026497 1.05
36.203716 3.7186082 1.05
36.276123 3.6236541 1.05
36.348821 3.6307972 1.05
36.42181 3.6484902 1.05
36.495094 3.632647 1.05
36.522194 3.554002 1.05
36.568672 3.4992821 1.05
36.585773 3.554002 1.05
36.642549 3.9383613 1.05
36.716724 3.6964179 1.05
36.744398 3.554002 1.05
36.7912 3.4511133 1.05
36.812616 3.554002 1.05
36.865979 4.0109441 1.05
36.932052 3.554002 1.05
36.941062 3.5230857 1.05
37.016452 3.3764598 1.05
37.09215 3.4435678 1.05
37.168159 3.3679265 1.05
37.24448 3.2895744 1.05
37.321114 3.3962142 1.05
37.398065 3.4877932 1.05
37.475334 3.3449302 1.05
37.552922 3.4360222 1.05
37.630833 3.0974583 1.05
37.709068 3.2296394 1.05
37.787628 3.3018903 1.05
37.866517 3.4392278 1.05
37.945735 3.4211044 1.05
38.025286 3.2829957 1.05
38.105171 3.3420068 1.05
38.185393 3.4729494 1.05
38.265953 3.4681706 1.05
38.346853 3.2639898 1.05
38.428096 3.454253 1.05
38.509685 3.4016314 1.05
38.59162 3.4319706 1.05
38.665114 3.554002 1.05
38.673905 3.5831737 1.05
38.678805 3.554002 1.05
38.756542 3.3555071 1.05
38.839532 3.3960918 1.05
38.922879 3.2910463 1.05
39.006584 3.3957502 1.05
39.09065 3.3374942 1.05
39.175079 3.25695 1.05
39.259873 3.2952341 1.05
39.345036 3.4453051 1.05
39.430569 3.4215791 1.05
39.516474 3.5079284 1.05
39.602754 3.4416301 1.05
39.689413 3.4510389 1.05
39.776451 3.5413148 1.05
39.863872 3.4969786 1.05
39.899759 3.554002 1.05
39.951677 3.759435 1.05
39.99011 3.554002 1.05
40.039871 3.4426284 1.05
40.083817 3.554002 1.05
40.128455 3.8015028 1.05
40.184271 3.554002 1.05
40.217431 3.4865915 1.05
40.255614 3.554002 1.05
40.306803 3.7554964 1.05
40.396574 3.8703877 1.05
40.486745 3.9726727 1.05
40.577319 4.0489833 1.05
40.668299 3.8509773 1.05
40.759689 3.8629381 1.05
40.848333 4.2026838 1.05
40.85149 4.2671823 1.05
40.859549 4.2026838 1.05
40.943706 4.0759085 1.05
41.036338 4.1333677 1.05
41.129391 4.1712385 1.05
41.222867 3.966458 1.05
41.298235 4.2026838 1.05
41.316769 4.4102273 1.05
41.411099 4.6741194 1.05
41.437436 4.8696136 1.05
41.419166 5.555299 1.05
41.411099 5.6923488 1.05
41.316769 6.2433073 1.05
41.313832 6.2602696 1.05
41.222867 6.6273791 1.05
41.129391 6.6894206 1.05
41.10231 6.2602696 1.05
41.036338 5.6333788 1.05
40.976517 6.2602696 1.05
40.943706 6.919371 1.05
40.878162 6.2602696 1.05
40.85149 5.9913472 1.05
40.83436 6.2602696 1.05
40.765882 6.9850763 1.05
40.759689 7.0470997 1.05
40.753201 6.9850763 1.05
40.668299 6.4176841 1.05
40.577319 6.5817978 1.05
40.561938 6.9850763 1.05
40.548958 7.7302701 1.05
40.540389 8.4964344 1.05
40.52779 9.2841419 1.05
40.506993 10.094008 1.05
40.486745 10.64495 1.05
40.433771 10.094008 1.05
40.396574 9.5122081 1.05
40.37826 10.094008 1.05
40.345108 10.92666 1.05
40.306803 11.551715 1.05
40.217431 11.74993 1.05
40.128455 11.603765 1.05
40.113108 11.782735 1.05
40.049718 12.662892 1.05
40.039871 12.812835 1.05
39.951677 13.250468 1.05
39.928054 12.662892 1.05
39.876058 11.782735 1.05
39.863872 11.583239 1.05
39.858079 11.782735 1.05
39.836587 12.662892 1.05
39.823089 13.567802 1.05
39.811204 14.498176 1.05
39.797088 15.454717 1.05
39.778738 16.438171 1.05
39.776451 16.553622 1.05
39.767103 16.438171 1.05
39.718449 15.454717 1.05
39.689413 14.930483 1.05
39.635352 14.498176 1.05
39.602754 14.129588 1.05
39.593855 14.498176 1.05
39.574736 15.454717 1.05
39.563577 16.438171 1.05
39.583858 17.449283 1.05
39.602754 17.663259 1.05
39.635351 18.488842 1.05
39.634769 19.557637 1.05
39.615127 20.65651 1.05
39.602754 21.217255 1.05
39.546397 21.786282 1.05
39.522248 22.94784 1.05
39.516474 23.100913 1.05
39.446949 24.142079 1.05
39.430569 24.304959 1.05
39.422238 24.142079 1.05
39.388779 22.94784 1.05
39.367983 21.786282 1.05
39.361489 20.65651 1.05
39.37702 19.557637 1.05
39.39762 18.488842 1.05
39.411016 17.449283 1.05
39.410871 16.438171 1.05
39.386189 15.454717 1.05
39.345036 14.975106 1.05
39.320674 15.454717 1.05
39.303013 16.438171 1.05
39.303967 17.449283 1.05
39.314013 18.488842 1.05
39.327345 19.557637 1.05
39.335924 20.65651 1.05
39.327929 21.786282 1.05
39.277754 22.94784 1.05
39.259873 23.095934 1.05
39.196788 24.142079 1.05
39.175079 24.605553 1.05
39.100059 25.369908 1.05
39.09065 25.558557 1.05
39.081408 25.369908 1.05
39.006584 24.805298 1.05
38.98061 25.369908 1.05
38.952954 26.632278 1.05
38.943739 27.930149 1.05
38.941528 29.264538 1.05
38.93805 30.63646 1.05
38.922879 31.941424 1.05
38.898328 30.63646 1.05
38.887702 29.264538 1.05
38.871636 27.930149 1.05
38.839532 26.710435 1.05
38.773614 27.930149 1.05
38.756542 28.037938 1.05
38.683906 29.264538 1.05
38.673905 29.737289 1.05
38.643051 30.63646 1.05
38.59162 31.791348 1.05
38.563108 32.046985 1.05
38.509685 32.369217 1.05
38.491924 32.046985 1.05
38.457449 30.63646 1.05
38.436894 29.264538 1.05
38.428096 28.827263 1.05
38.409242 29.264538 1.05
38.386564 30.63646 1.05
38.382626 32.046985 1.05
38.381247 33.497182 1.05
38.36775 34.988174 1.05
38.346853 35.731168 1.05
38.32994 36.521108 1.05
38.296741 38.09716 1.05
38.27068 39.717552 1.05
38.265953 40.028478 1.05
38.186886 41.383526 1.05
38.185393 41.414125 1.05
38.112999 43.096357 1.05
38.105171 43.295825 1.05

34.287451 32.993487 1.05
34.278035 32.046985 1.05
34.27855 30.63646 1.05
34.287451 29.846798 1.05
34.296382 30.63646 1.05
34.297953 32.046985 1.05
34.287451 32.993487 1.05

33.159162 32.876855 1.05
33.098652 32.958134 1.05
33.090143 32.046985 1.05
33.098652 31.798463 1.05
33.130653 30.63646 1.05
33.159162 29.518244 1.05
33.176574 29.264538 1.05
33.219893 28.528776 1.05
33.232402 29.264538 1.05
33.232456 30.63646 1.05
33.219893 30.974386 1.05
33.181753 32.046985 1.05
33.159162 32.876855 1.05

32.799388 32.7889 1.05
32.783939 32.046985 1.05
32.773845 30.63646 1.05
32.773793 29.264538 1.05
32.780748 27.930149 1.05
32.799388 27.363188 1.05
32.810656 27.930149 1.05
32.832661 29.264538 1.05
32.848128 30.63646 1.05
32.823537 32.046985 1.05
32.799388 32.7889 1.05

31.821161 33.222338 1.05
31.804854 32.046985 1.05
31.807271 30.63646 1.05
31.821161 29.876564 1.05
31.842242 30.63646 1.05
31.84847 32.046985 1.05
31.821161 33.222338 1.05

30.28057 32.208761 1.05
30.275764 32.046985 1.05
30.26382 30.63646 1.05
30.28057 29.550312 1.05
30.301249 30.63646 1.05
30.292102 32.046985 1.05
30.28057 32.208761 1.05

24.949191 32.185544 1.05
24.945477 32.046985 1.05
24.949191 31.890276 1.05
24.949787 32.046985 1.05
24.949191 32.185544 1.05

24.346391 32.673149 1.05
24.333401 32.046985 1.05
24.327711 30.63646 1.05
24.336313 29.264538 1.05
24.346391 28.423959 1.05
24.354955 29.264538 1.05
24.360491 30.63646 1.05
24.354351 32.046985 1.05
24.346391 32.673149 1.05

34.614621 30.691503 1.05
34.612976 30.63646 1.05
34.614621 30.30222 1.05
34.615512 30.63646 1.05
34.614621 30.691503 1.05

24.444827 29.68398 1.05
24.442423 29.264538 1.05
24.443409 27.930149 1.05
24.444827 27.499918 1.05
24.46358 27.930149 1.05
24.464485 29.264538 1.05
24.444827 29.68398 1.05

28.077495 26.857396 1.05
28.060125 26.632278 1.05
28.034098 25.996331 1.05
28.018144 25.369908 1.05
28.017153 24.142079 1.05
28.032634 22.94784 1.05
28.034098 22.89332 1.05
28.077495 21.876562 1.05
28.12022 22.94784 1.05
28.121026 23.063545 1.05
28.122504 22.94784 1.05
28.164692 22.183393 1.05
28.186145 22.94784 1.05
28.18261 24.142079 1.05
28.164692 24.827437 1.05
28.121026 24.457676 1.05
28.111408 25.369908 1.05
28.083432 26.632278 1.05
28.077495 26.857396 1.05

25.874553 26.80028 1.05
25.872727 26.632278 1.05
25.865437 25.369908 1.05
25.866873 24.142079 1.05
25.872996 22.94784 1.05
25.874553 22.648312 1.05
25.876806 22.94784 1.05
25.884214 24.142079 1.05
25.883145 25.369908 1.05
25.87591 26.632278 1.05
25.874553 26.80028 1.05

25.764292 26.684181 1.05
25.76356 26.632278 1.05
25.727747 25.569824 1.05
25.72108 25.369908 1.05
25.721569 24.142079 1.05
25.727747 23.788533 1.05
25.748826 22.94784 1.05
25.758175 21.786282 1.05
25.753509 20.65651 1.05
25.742514 19.557637 1.05
25.734825 18.488842 1.05
25.735523 17.449283 1.05
25.748244 16.438171 1.05
25.764292 15.956286 1.05
25.775945 16.438171 1.05
25.794772 17.449283 1.05
25.800941 18.287881 1.05
25.808917 17.449283 1.05
25.822833 16.438171 1.05
25.829598 15.454717 1.05
25.83072 14.498176 1.05
25.837694 13.715223 1.05
25.843245 14.498176 1.05
25.874553 15.213177 1.05
25.891923 15.454717 1.05
25.903518 16.438171 1.05
25.9072 17.449283 1.05
25.905074 18.488842 1.05
25.889895 19.557637 1.05
25.874553 20.480603 1.05
25.83912 19.557637 1.05
25.837694 19.522676 1.05
25.800941 18.72621 1.05
25.79455 19.557637 1.05
25.777995 20.65651 1.05
25.770147 21.786282 1.05
25.771777 22.94784 1.05
25.772716 24.142079 1.05
25.770605 25.369908 1.05
25.764559 26.632278 1.05
25.764292 26.684181 1.05

25.546566 27.889423 1.05
25.540915 26.632278 1.05
25.546566 26.069377 1.05
25.550316 26.632278 1.05
25.546566 27.889423 1.05

30.899594 25.815959 1.05
30.902517 25.369908 1.05
30.904326 24.142079 1.05
30.899594 23.881896 1.05
30.894864 24.142079 1.05
30.894209 25.369908 1.05
30.899594 25.815959 1.05

30.029903 25.397655 1.05
30.029633 25.369908 1.05
30.025688 24.142079 1.05
30.029903 23.705596 1.05
30.034133 24.142079 1.05
30.030319 25.369908 1.05
30.029903 25.397655 1.05

28.563876 25.733432 1.05
28.557243 25.369908 1.05
28.548023 24.142079 1.05
28.563876 23.902174 1.05
28.56791 24.142079 1.05
28.570323 25.369908 1.05
28.563876 25.733432 1.05

28.385073 26.480616 1.05
28.359887 25.369908 1.05
28.368226 24.142079 1.05
28.385073 23.830028 1.05
28.403457 24.142079 1.05
28.409632 25.369908 1.05
28.385073 26.480616 1.05

28.252432 25.688826 1.05
28.248794 25.369908 1.05
28.245159 24.142079 1.05
28.252432 23.774853 1.05
28.270975 22.94784 1.05
28.296508 22.031899 1.05
28.311156 22.94784 1.05
28.313792 24.142079 1.05
28.296508 24.424252 1.05
28.257524 25.369908 1.05
28.252432 25.688826 1.05

27.861846 25.937212 1.05
27.847801 25.369908 1.05
27.830671 24.142079 1.05
27.848364 22.94784 1.05
27.861846 22.874337 1.05
27.90471 22.879315 1.05
27.906663 22.94784 1.05
27.913696 24.142079 1.05
27.90471 24.786798 1.05
27.88579 25.369908 1.05
27.861846 25.937212 1.05

27.6074 25.861749 1.05
27.594181 25.369908 1.05
27.6074 24.315442 1.05
27.610149 24.142079 1.05
27.641224 22.94784 1.05
27.649484 22.623197 1.05
27.664137 22.94784 1.05
27.672433 24.142079 1.05
27.649484 25.111846 1.05
27.633282 25.369908 1.05
27.6074 25.861749 1.05

30.794672 24.419716 1.05
30.797759 24.142079 1.05
30.801511 22.94784 1.05
30.797029 21.786282 1.05
30.794672 21.608777 1.05
30.791996 21.786282 1.05
30.784061 22.94784 1.05
30.788201 24.142079 1.05
30.794672 24.419716 1.05

30.690459 23.662278 1.05
30.698705 22.94784 1.05
30.696572 21.786282 1.05
30.690459 21.466193 1.05
30.684064 21.786282 1.05
30.6856 22.94784 1.05
30.690459 23.662278 1.05

39.516474 20.676499 1.05
39.517303 20.65651 1.05
39.516474 19.636029 1.05
39.516166 20.65651 1.05
39.516474 20.676499 1.05

25.654967 19.570981 1.05
25.654849 19.557637 1.05
25.654204 18.488842 1.05
25.654967 18.284019 1.05
25.656334 17.449283 1.05
25.654967 17.204898 1.05
25.650688 16.438171 1.05
25.639987 15.454717 1.05
25.62746 14.498176 1.05
25.618731 13.831317 1.05
25.582597 14.118613 1.05
25.559769 13.567802 1.05
25.562817 12.662892 1.05
25.567653 11.782735 1.05
25.574594 10.92666 1.05
25.582597 10.558538 1.05
25.607238 10.92666 1.05
25.618731 11.541535 1.05
25.624037 11.782735 1.05
25.654967 12.20058 1.05
25.683096 12.662892 1.05
25.691305 12.929854 1.05
25.708467 12.662892 1.05
25.726428 11.782735 1.05
25.727747 11.704122 1.05
25.728431 11.782735 1.05
25.731951 12.662892 1.05
25.729759 13.567802 1.05
25.727747 13.739102 1.05
25.717693 14.498176 1.05
25.714404 15.454717 1.05
25.716103 16.438171 1.05
25.719118 17.449283 1.05
25.714338 18.488842 1.05
25.691305 19.286262 1.05
25.655393 19.557637 1.05
25.654967 19.570981 1.05

29.980267 18.282755 1.05
29.998285 17.449283 1.05
29.988687 16.438171 1.05
29.980267 16.318161 1.05
29.972654 16.438171 1.05
29.962401 17.449283 1.05
29.980267 18.282755 1.05

26.951057 17.734978 1.05
26.949251 17.449283 1.05
26.951057 17.259219 1.05
26.952778 17.449283 1.05
26.951057 17.734978 1.05

29.832338 16.502986 1.05
29.833626 16.438171 1.05
29.844556 15.454717 1.05
29.836177 14.498176 1.05
29.832338 14.349274 1.05
29.830314 14.498176 1.05
29.826345 15.454717 1.05
29.831449 16.438171 1.05
29.832338 16.502986 1.05

29.3022 17.147566 1.05
29.313911 16.438171 1.05
29.304479 15.454717 1.05
29.3022 15.376271 1.05
29.294961 15.454717 1.05
29.284154 16.438171 1.05
29.3022 17.147566 1.05

25.510635 17.421105 1.05
25.528201 16.438171 1.05
25.529209 15.454717 1.05
25.510635 15.296073 1.05
25.501084 15.454717 1.05
25.482736 16.438171 1.05
25.510635 17.421105 1.05

25.439076 17.195761 1.05
25.468114 16.438171 1.05
25.45722 15.454717 1.05
25.439076 15.039119 1.05
25.418273 15.454717 1.05
25.403448 16.357654 1.05
25.402751 16.438171 1.05
25.403448 16.908765 1.05
25.439076 17.195761 1.05

26.09793 14.871567 1.05
26.095276 14.498176 1.05
26.09174 13.567802 1.05
26.093735 12.662892 1.05
26.09793 12.172562 1.05
26.101849 12.662892 1.05
26.102624 13.567802 1.05
26.099547 14.498176 1.05
26.09793 14.871567 1.05

25.911516 13.996637 1.05
25.909681 13.567802 1.05
25.911516 12.808971 1.05
25.914923 13.567802 1.05
25.911516 13.996637 1.05

27.691697 11.812786 1.05
27.691745 11.782735 1.05
27.691697 11.77506 1.05
27.691196 11.782735 1.05
27.691697 11.812786 1.05

35.564827 9.4182472 1.05
35.567357 9.2841419 1.05
35.571106 8.4964344 1.05
35.567443 7.7302701 1.05
35.564827 7.0845706 1.05
35.559801 7.7302701 1.05
35.556117 8.4964344 1.05
35.56163 9.2841419 1.05
35.564827 9.4182472 1.05

31.989527 7.9196186 1.05
31.992827 7.7302701 1.05
31.989527 7.3226973 1.05
31.987294 7.7302701 1.05
31.989527 7.9196186 1.05

41.696693 6.5107304 1.05
41.621135 6.2602696 1.05
41.601059 6.2103814 1.05
41.563661 5.555299 1.05
41.544102 4.8696136 1.05
41.583934 4.2026838 1.05
41.601059 4.144485 1.05
41.696693 4.1890049 1.05
41.70024 4.2026838 1.05
41.745532 4.8696136 1.05
41.734296 5.555299 1.05
41.705517 6.2602696 1.05
41.696693 6.5107304 1.05

30.638617 6.8825273 1.05
30.625637 6.2602696 1.05
30.604631 5.555299 1.05
30.59536 4.8696136 1.05
30.614204 4.2026838 1.05
30.638617 4.0532549 1.05
30.651411 4.2026838 1.05
30.662362 4.8696136 1.05
30.656836 5.555299 1.05
30.645481 6.2602696 1.05
30.638617 6.8825273 1.05

29.349614 6.745734 1.05
29.344515 6.2602696 1.05
29.343451 5.555299 1.05
29.349614 5.2215615 1.05
29.365472 5.555299 1.05
29.356653 6.2602696 1.05
29.349614 6.745734 1.05

42.083669 5.8939833 1.05
42.069575 5.555299 1.05
42.061613 4.8696136 1.05
42.083669 4.7043428 1.05
42.104795 4.8696136 1.05
42.100302 5.555299 1.05
42.083669 5.8939833 1.05

30.432989 5.7761326 1.05
30.425473 5.555299 1.05
30.414458 4.8696136 1.05
30.432989 4.466239 1.05
30.45943 4.8696136 1.05
30.450452 5.555299 1.05
30.432989 5.7761326 1.05

30.28057 5.8240677 1.05
30.27796 5.555299 1.05
30.28057 5.417433 1.05
30.283245 5.555299 1.05
30.28057 5.8240677 1.05



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.025_IF_0.pgf <==
312.94142 181.21681 0.1
312.71197 177.97007 0.1
312.34716 181.21681 0.1

298.34549 181.21681 0.1
297.9774 175.72492 0.1
297.33269 172.42994 0.1
295.89887 175.72492 0.1
295.09458 181.21681 0.1

279.61774 181.21681 0.1
279.38803 175.72492 0.1
279.0353 172.74437 0.1
275.10795 175.72492 0.1
274.80749 176.1834 0.1
273.76054 181.21681 0.1

256.78984 181.21681 0.1
256.50274 175.72492 0.1
255.75335 170.38329 0.1
255.45485 168.94703 0.1
253.65019 165.18782 0.1
251.90687 162.10239 0.1
248.45609 164.47547 0.1
248.10947 165.18782 0.1
246.19286 170.38329 0.1
245.09857 174.96502 0.1
243.27756 170.38329 0.1
241.83059 168.00466 0.1
238.64861 169.45374 0.1
237.13488 165.18782 0.1
235.54928 162.54343 0.1
234.62436 160.13449 0.1
232.79956 155.21943 0.1
232.52941 154.48204 0.1
232.31175 155.21943 0.1
231.12369 160.13449 0.1
230.15701 165.18782 0.1
229.586 169.17591 0.1
228.58911 165.18782 0.1
226.71618 160.61089 0.1
223.92999 165.18782 0.1
223.91721 165.2257 0.1
221.18652 166.85212 0.1
220.94778 165.18782 0.1
219.90905 160.13449 0.1
218.61599 155.21943 0.1
218.52162 154.9153 0.1
218.43603 155.21943 0.1
217.04329 160.13449 0.1
215.92017 163.67312 0.1
213.37993 164.10196 0.1
211.49375 160.13449 0.1
210.89877 159.1049 0.1
209.45393 155.21943 0.1
208.47465 153.04549 0.1
206.52592 155.21943 0.1
206.10562 155.75023 0.1
205.86094 155.21943 0.1
203.78982 151.58884 0.1
201.52549 151.92454 0.1
199.31093 152.08511 0.1
198.68337 150.43885 0.1
197.1445 146.4212 0.1
195.23356 150.43885 0.1
195.02467 151.08627 0.1
194.72308 150.43885 0.1
192.94994 147.40529 0.1
190.91889 146.63789 0.1
189.80464 145.78907 0.1
188.93015 145.091 0.1
188.44432 145.78907 0.1
186.98242 148.04134 0.1
185.35545 145.78907 0.1
185.07443 145.41176 0.1
183.61427 141.26651 0.1
183.20499 140.03192 0.1
181.37294 140.07922 0.1
179.57717 140.95972 0.1
178.32188 136.86769 0.1
177.81661 134.93151 0.1
177.45864 136.86769 0.1
176.6641 141.26651 0.1
176.09024 144.4314 0.1
174.39706 144.11877 0.1
173.79288 141.26651 0.1
172.97445 136.86769 0.1
172.73614 135.48309 0.1
171.89464 136.86769 0.1
171.10655 138.14402 0.1
169.50742 136.88576 0.1
169.49977 136.86769 0.1
167.93791 132.97744 0.1
167.32005 136.86769 0.1
166.48376 141.26651 0.1
166.3972 141.66714 0.1
166.31447 141.26651 0.1
165.45744 136.86769 0.1
164.88449 133.70461 0.1
163.39905 134.76698 0.1
162.95672 132.58923 0.1
162.19704 128.42782 0.1
161.94013 126.94719 0.1
161.74337 128.42782 0.1
161.14714 132.58923 0.1
160.50703 136.28645 0.1
159.80694 132.58923 0.1
159.10902 128.42782 0.1
159.09907 128.36763 0.1
157.7156 125.04178 0.1
156.35599 128.4235 0.1
155.15653 124.38028 0.1
155.01961 123.92379 0.1
153.70588 121.98483 0.1
152.95283 124.38028 0.1
152.41424 126.2181 0.1
151.14412 125.14164 0.1
150.73887 124.38028 0.1
149.89499 122.55524 0.1
148.66635 121.11334 0.1
147.45768 121.23198 0.1
146.2685 120.55646 0.1
146.21282 120.44348 0.1
145.09835 118.48075 0.1
144.57438 116.61439 0.1
143.94678 114.12285 0.1
143.63082 112.89007 0.1
142.81334 109.40398 0.1
141.69761 112.87689 0.1
140.59918 111.99889 0.1
140.02925 112.89007 0.1
139.51765 113.58401 0.1
139.37381 112.89007 0.1
138.67548 109.26765 0.1
138.45263 108.03301 0.1
137.92839 105.74434 0.1
137.40374 103.12958 0.1
136.91706 105.74434 0.1
136.37063 108.33781 0.1
135.35294 107.97169 0.1
134.35033 107.24125 0.1
134.15587 105.74434 0.1
133.74887 102.31743 0.1
133.40839 98.984292 0.1
133.36246 98.466202 0.1
132.38901 97.297012 0.1
131.42967 97.370696 0.1
130.81224 95.742343 0.1
130.48413 94.837596 0.1
129.88229 92.589097 0.1
129.5521 91.174852 0.1
129.12999 92.589097 0.1
128.63329 93.816812 0.1
128.2744 92.589097 0.1
127.72742 90.265306 0.1
126.95098 92.589097 0.1
126.83423 92.922735 0.1
126.79498 92.589097 0.1
126.4827 89.522128 0.1
126.22964 86.539069 0.1
126.02185 83.637632 0.1
125.95343 82.515284 0.1
125.86982 83.637632 0.1
125.5936 86.539069 0.1
125.1966 89.522128 0.1
125.08479 90.1767 0.1
124.99715 89.522128 0.1
124.67462 86.539069 0.1
124.45276 83.637632 0.1
124.30535 80.815578 0.1
124.22804 78.60386 0.1
124.10024 80.815578 0.1
123.89148 83.637632 0.1
123.6446 86.539069 0.1
123.38295 89.456055 0.1
123.19583 86.539069 0.1
123.01601 83.637632 0.1
122.84905 80.815578 0.1
122.69737 78.070738 0.1
122.5636 75.401003 0.1
122.54929 75.058167 0.1
121.72681 73.353819 0.1
121.70292 72.804312 0.1
121.63784 70.278664 0.1
121.61754 67.822126 0.1
121.64144 65.432797 0.1
121.71278 63.10884 0.1
121.72681 62.845251 0.1
122.17064 60.848473 0.1
122.54929 59.510663 0.1
122.63136 58.649945 0.1
122.95672 56.511571 0.1
123.38295 54.763491 0.1
123.72239 56.511571 0.1
123.99417 58.649945 0.1
124.17667 60.848473 0.1
124.22804 61.76258 0.1
124.2597 60.848473 0.1
124.37429 58.649945 0.1
124.54464 56.511571 0.1
124.79396 54.431709 0.1
125.08479 52.763989 0.1
125.54387 54.431709 0.1
125.9499 56.511571 0.1
125.95343 56.536213 0.1
125.95562 56.511571 0.1
126.19119 54.431709 0.1
126.48705 52.408749 0.1
126.83423 50.521829 0.1
127.00043 50.441146 0.1
127.72742 50.123033 0.1
128.63329 48.862779 0.1
129.5521 49.713218 0.1
129.99462 48.527367 0.1
130.48413 47.377429 0.1
130.63606 46.665963 0.1
131.06279 44.855476 0.1
131.42967 43.439077 0.1
131.8304 44.855476 0.1
132.31126 46.665963 0.1
132.38901 46.978012 0.1
132.50613 46.665963 0.1
133.20793 44.855476 0.1
133.36246 44.47165 0.1
134.19353 43.094534 0.1
134.35033 42.893363 0.1
135.35294 42.421106 0.1
136.24237 43.094534 0.1
136.37063 43.191392 0.1
136.41031 43.094534 0.1
137.15873 41.381776 0.1
137.40374 40.865769 0.1
138.45263 41.270476 0.1
139.51765 41.310766 0.1
140.59918 40.352382 0.1
141.55341 39.715872 0.1
141.69761 39.624078 0.1
142.81334 38.236372 0.1
143.14265 38.095549 0.1
143.94678 37.733097 0.1
144.18469 38.095549 0.1
145.09835 39.56059 0.1
146.2685 38.662804 0.1
146.78744 38.095549 0.1
147.45768 37.422276 0.1
147.93241 36.519563 0.1
148.66635 35.240337 0.1
149.77469 36.519563 0.1
149.89499 36.661014 0.1
150.19057 36.519563 0.1
151.14412 36.054433 0.1
152.07075 34.986694 0.1
152.41424 34.617711 0.1
153.70588 34.059439 0.1
155.01961 34.071277 0.1
155.9888 34.986694 0.1
156.35599 35.351131 0.1
156.88268 34.986694 0.1
157.7156 34.453919 0.1
159.09907 34.175877 0.1
159.68387 33.495765 0.1
160.50703 32.608264 0.1
161.94013 33.01036 0.1
162.6771 32.045629 0.1
163.39905 31.210041 0.1
164.88449 31.332389 0.1
166.3972 31.669979 0.1
167.93791 30.64204 0.1
169.50742 31.10962 0.1
170.32658 30.635164 0.1
171.10655 30.210962 0.1
172.73614 29.610607 0.1
174.39706 29.392395 0.1
176.09024 29.956501 0.1
177.18045 29.2633 0.1
177.81661 28.868726 0.1
179.57717 29.127337 0.1
181.37294 28.562467 0.1
183.20499 29.107514 0.1
184.43504 27.928968 0.1
185.07443 27.373929 0.1
186.98242 26.658027 0.1
187.31396 26.631151 0.1
188.93015 26.495073 0.1
190.91889 25.679226 0.1
192.94994 26.079644 0.1
195.02467 26.10298 0.1
197.1445 25.882873 0.1
197.78838 25.368835 0.1
199.31093 24.284761 0.1
201.52549 25.196191 0.1
203.78982 24.636073 0.1
206.10562 24.18218 0.1
208.47465 25.10579 0.1
210.28532 24.141058 0.1
210.89877 23.837324 0.1
213.12608 22.946869 0.1
213.37993 22.841265 0.1
214.63621 22.946869 0.1
215.92017 23.049744 0.1
216.69621 22.946869 0.1
218.52162 22.702949 0.1
221.18652 21.962697 0.1
221.71211 21.78536 0.1
223.91721 21.017549 0.1
225.48771 21.78536 0.1
226.71618 22.409498 0.1
228.51167 21.78536 0.1
229.586 21.406724 0.1
232.52941 20.880398 0.1
234.68083 20.655636 0.1
235.54928 20.564137 0.1
236.65006 20.655636 0.1
238.64861 20.823782 0.1
240.08031 20.655636 0.1
241.83059 20.443714 0.1
244.01327 19.556809 0.1
245.09857 19.124014 0.1
248.45609 18.736798 0.1
251.30832 19.556809 0.1
251.90687 19.733648 0.1
252.17361 19.556809 0.1
253.84302 18.48806 0.1
255.45485 17.53933 0.1
259.1042 18.203591 0.1
261.42863 17.448545 0.1
262.85934 16.97201 0.1
266.72492 16.788028 0.1
268.49385 16.437476 0.1
270.70589 15.97571 0.1
274.80749 16.00517 0.1
276.41283 16.437476 0.1
279.0353 17.154681 0.1
280.76677 16.437476 0.1
283.12024 15.454063 0.1
283.39522 15.334388 0.1
284.76925 14.497562 0.1
286.30205 13.567228 0.1
287.78811 12.662357 0.1
287.89356 12.594725 0.1
288.21199 12.662357 0.1
292.53701 13.49915 0.1
297.33269 12.766173 0.1
298.11131 12.662357 0.1
302.28824 12.011669 0.1
307.41177 11.964288 0.1
307.85771 11.782237 0.1
309.7904 10.926198 0.1
311.53573 10.093581 0.1
312.71197 9.4847008 0.1
313.28265 9.2837492 0.1
315.25142 8.496075 0.1
316.91131 7.7299431 0.1
318.19815 7.041554 0.1
319.7409 7.7299431 0.1
321.65209 8.496075 0.1
323.81074 9.2837492 0.1
323.88026 9.3067771 0.1
323.93171 9.2837492 0.1
325.53794 8.496075 0.1
326.97363 7.7299431 0.1
328.23957 6.9847808 0.1
329.34067 6.2600048 0.1
329.76899 5.9390141 0.1
330.63028 5.5550641 0.1
331.95936 4.8694076 0.1
333.06454 4.2025061 0.1
333.96894 3.5538517 0.1
334.69357 2.9229583 0.1
335.25705 2.3093073 0.1
335.67558 1.7124558 0.1
335.87582 1.307616 0.1
335.91058 1.1319392 0.1
335.97745 0.56730385 0.1
336.00001 0.01811751 0.1
342.2131 0.014535308 0.1
348.79412 0.014730376 0.1
355.63322 0.010596383 0.1
362.74589 0.014224652 0.1
370.14886 0.013050856 0.1
377.8603 0.010315683 0.1
385.89988 0.010805212 0.1
394.28901 0.0095193532 0.1
403.05098 0.0050417179 0.1
412.21123 0.0055405177 0.1
421.79754 0.0056971708 0.1
431.84034 0.0041023457 0.1
442.37303 0.0039388854 0.1
453.43236 0.0034797189 0.1
465.05883 0.0027873264 0.1
477.29722 0.00070835627 0.1
490.19714 -0.0021919598 0.1
503.81373 -7.6830691e-05 0.1
518.20841 -0.0013437352 0.1
533.44983 -0.0035343046 0.1
549.61498 -0.0027493921 0.1
566.79045 -0.0043863693 0.1
585.07401 -0.0038475727 0.1
604.57648 -0.0048215829 0.1
625.42394 -0.0055583692 0.1
647.76051 -0.0058945438 0.1
671.75164 -0.0069132916 0.1
697.58824 -0.0066649457 0.1
725.49177 -0.0075318882 0.1
755.7206 -0.0076039248 0.1
788.57801 -0.0085091977 0.1
824.42247 -0.0093678478 0.1
863.68068 -0.0094891829 0.1
906.86472 -0.009851365 0.1
954.59444 -0.010385101 0.1
1007.6275 -0.010722504 0.1
1066.8997 -0.010619591 0.1
1133.5809 -0.011436341 0.1
1209.153 -0.011377283 0.1
1295.521 -0.012050615 0.1
1395.1765 -0.012325846 0.1
1511.4412 -0.012961673 0.1
1648.8449 -0.013243721 0.1
1813.7294 -0.01319996 0.1
2015.2549 -0.013421227 0.1
2267.1618 -0.013709627 0.1
2591.042 -0.01289447 0.1
3022.8824 -0.013402193 0.1
3627.4589 -0.013118673 0.1
4534.3236 -0.01301827 0.1
6045.7648 -0.011479314 0.1
9068.6472 -0.0097357396 0.1
18137.294 -4.2406587e-05 0.1

18137.294 100.73596 0.1
17891.848 102.31743 0.1
17317.782 105.74434 0.1
16653.249 109.26765 0.1
15878.879 112.89007 0.1
14970.607 116.61439 0.1
13898.289 120.44348 0.1
12623.638 124.38028 0.1
11097.56 128.42782 0.1
9257.3562 132.58923 0.1
9068.6472 132.99604 0.1
7122.7557 136.86769 0.1
6045.7648 138.79123 0.1
5817.8974 141.26651 0.1
5405.5849 145.78907 0.1
4985.898 150.43885 0.1
4573.8442 155.21943 0.1
4534.3236 155.74414 0.1
4460.1678 155.21943 0.1
3692.4689 150.43885 0.1
3627.4589 150.07497 0.1
3611.4968 150.43885 0.1
3426.8118 155.21943 0.1
3259.2478 160.13449 0.1
3116.1241 165.18782 0.1
3022.8824 169.56999 0.1
3011.974 170.38329 0.1
2967.5658 175.72492 0.1
2951.6079 181.21681 0.1

585.07401 146.64546 0.5
582.33861 145.78907 0.5
567.48774 141.26651 0.5
566.79045 141.05718 0.5
553.52678 136.86769 0.5
549.61498 135.72054 0.5
545.4201 136.86769 0.5
533.44983 139.94175 0.5
528.03023 136.86769 0.5
521.73622 132.58923 0.5
518.20841 129.72239 0.5
503.81373 131.84219 0.5
501.98596 132.58923 0.5
490.19714 136.24502 0.5
488.24309 136.86769 0.5
477.29722 140.76934 0.5
469.56912 136.86769 0.5
465.05883 134.44219 0.5
453.43236 133.06185 0.5
442.37303 136.66811 0.5
440.06377 136.86769 0.5
431.84034 137.60012 0.5
429.47067 136.86769 0.5
421.79754 134.42235 0.5
418.21183 136.86769 0.5
412.21123 140.3388 0.5
403.05098 140.72846 0.5
399.67608 136.86769 0.5
396.54908 132.58923 0.5
394.28901 129.02013 0.5
385.89988 129.77035 0.5
377.8603 129.90909 0.5
376.18008 128.42782 0.5
372.58279 124.38028 0.5
370.14886 120.75078 0.5
366.94835 124.38028 0.5
362.74589 128.16777 0.5
355.63322 124.66028 0.5
348.79412 127.12848 0.5
345.22624 124.38028 0.5
342.2131 121.7192 0.5
335.87582 122.23835 0.5
329.76899 121.31202 0.5
327.80021 120.44348 0.5
323.88026 118.85107 0.5
318.19815 120.05615 0.5
316.49638 116.61439 0.5
314.5821 112.89007 0.5
312.71197 109.53027 0.5
309.56439 112.89007 0.5
307.41177 115.39815 0.5
304.09018 116.61439 0.5
302.28824 117.25648 0.5
297.33269 117.11318 0.5
294.78564 116.61439 0.5
292.53701 116.08175 0.5
291.22789 116.61439 0.5
287.89356 117.70861 0.5
286.96044 116.61439 0.5
284.51392 112.89007 0.5
283.39522 110.56983 0.5
283.02083 109.26765 0.5
282.04621 105.74434 0.5
281.12789 102.31743 0.5
280.27505 98.984292 0.5
279.50474 95.742343 0.5
279.0353 93.504398 0.5
278.59782 95.742343 0.5
277.84345 98.984292 0.5
276.94637 102.31743 0.5
275.89625 105.74434 0.5
274.80749 108.89467 0.5
272.26062 105.74434 0.5
270.70589 103.40917 0.5
270.37368 102.31743 0.5
269.54685 98.984292 0.5
268.92259 95.742343 0.5
268.45405 92.589097 0.5
268.11043 89.522128 0.5
267.87179 86.539069 0.5
267.72614 83.637632 0.5
267.6679 80.815578 0.5
267.69693 78.070738 0.5
267.81785 75.401003 0.5
268.03962 72.804312 0.5
268.37484 70.278664 0.5
268.83885 67.822126 0.5
269.44929 65.432797 0.5
270.22592 63.10884 0.5
270.70589 61.946019 0.5
271.40878 60.848473 0.5
273.06724 58.649945 0.5
274.80749 56.727347 0.5
275.74841 58.649945 0.5
276.67381 60.848473 0.5
277.48692 63.10884 0.5
278.19692 65.432797 0.5
278.80872 67.822126 0.5
279.0353 68.89415 0.5
279.29156 67.822126 0.5
279.98519 65.432797 0.5
280.79497 63.10884 0.5
281.72983 60.848473 0.5
282.80339 58.649945 0.5
283.39522 57.596783 0.5
284.00176 56.511571 0.5
285.30744 54.431709 0.5
286.74831 52.408749 0.5
287.89356 50.971297 0.5
291.12129 52.408749 0.5
292.53701 53.18557 0.5
294.25502 52.408749 0.5
297.33269 51.231287 0.5
300.13953 52.408749 0.5
302.28824 53.419003 0.5
307.41177 53.164045 0.5
310.18829 52.408749 0.5
312.71197 51.759025 0.5
316.00897 52.408749 0.5
318.19815 52.884533 0.5
323.88026 53.347088 0.5
325.21807 52.408749 0.5
328.16583 50.441146 0.5
329.76899 49.432995 0.5
334.42216 48.527367 0.5
335.87582 48.258873 0.5
341.18421 46.665963 0.5
342.2131 46.364329 0.5
343.57836 46.665963 0.5
348.79412 47.894841 0.5
351.66046 46.665963 0.5
355.63322 44.93335 0.5
360.68723 46.665963 0.5
362.74589 47.347914 0.5
366.84085 48.527367 0.5
370.14886 49.67299 0.5
371.58221 48.527367 0.5
374.30578 46.665963 0.5
377.49451 44.855476 0.5
377.8603 44.668943 0.5
378.6063 44.855476 0.5
385.12661 46.665963 0.5
385.89988 46.906455 0.5
387.59213 46.665963 0.5
394.28901 45.782024 0.5
395.73096 44.855476 0.5
398.68894 43.094534 0.5
401.84043 41.381776 0.5
403.05098 40.761314 0.5
408.04213 41.381776 0.5
412.21123 41.894685 0.5
417.99946 43.094534 0.5
421.79754 44.036917 0.5
431.84034 43.177137 0.5
432.38026 43.094534 0.5
442.37303 41.678301 0.5
453.43236 42.549459 0.5
463.79121 41.381776 0.5
465.05883 41.242523 0.5
477.29722 40.156043 0.5
478.41853 39.715872 0.5
482.67991 38.095549 0.5
487.04445 36.519563 0.5
490.19714 35.425307 0.5
493.50093 36.519563 0.5
497.91485 38.095549 0.5
502.03575 39.715872 0.5
503.81373 40.468684 0.5
518.20841 40.035311 0.5
518.71223 39.715872 0.5
521.43228 38.095549 0.5
524.36276 36.519563 0.5
527.51665 34.986694 0.5
530.906 33.495765 0.5
533.44983 32.463771 0.5
538.02828 33.495765 0.5
544.11947 34.986694 0.5
549.61498 36.462942 0.5
560.27725 34.986694 0.5
566.79045 34.078577 0.5
577.98025 34.986694 0.5
585.07401 35.57731 0.5
592.63761 34.986694 0.5
604.57648 33.98163 0.5
617.24381 33.495765 0.5
625.42394 33.168628 0.5
647.76051 33.054644 0.5
655.31542 32.045629 0.5
665.86098 30.635164 0.5
671.75164 29.844632 0.5
681.01966 30.635164 0.5
695.90173 32.045629 0.5
697.58824 32.21802 0.5
699.55154 32.045629 0.5
714.92619 30.635164 0.5
725.49177 29.608857 0.5
755.7206 30.071724 0.5
761.62736 29.2633 0.5
771.60605 27.928968 0.5
781.51612 26.631151 0.5
788.57801 25.711025 0.5
791.07049 25.368835 0.5
799.84944 24.141058 0.5
808.28964 22.946869 0.5
816.40687 21.78536 0.5
824.20367 20.655636 0.5
824.42247 20.623121 0.5
863.68068 19.88174 0.5
874.74868 19.556809 0.5
905.71114 18.48806 0.5
906.86472 18.442371 0.5
916.68088 17.448545 0.5
926.18431 16.437476 0.5
934.94652 15.454063 0.5
942.99752 14.497562 0.5
950.37034 13.567228 0.5
954.59444 12.999947 0.5
957.79494 12.662357 0.5
965.87943 11.782237 0.5
973.55373 10.926198 0.5
980.78983 10.093581 0.5
987.56366 9.2837492 0.5
993.8543 8.496075 0.5
999.64741 7.7299431 0.5
1004.9326 6.9847808 0.5
1007.6275 6.573384 0.5
1015.0711 6.9847808 0.5
1028.655 7.7299431 0.5
1042.1485 8.496075 0.5
1055.3441 9.2837492 0.5
1066.8997 10.014553 0.5
1069.1934 9.2837492 0.5
1071.5366 8.496075 0.5
1073.6814 7.7299431 0.5
1075.6279 6.9847808 0.5
1077.3776 6.2600048 0.5
1078.933 5.5550641 0.5
1080.2985 4.8694076 0.5
1081.4789 4.2025061 0.5
1082.4803 3.5538517 0.5
1083.3093 2.9229583 0.5
1083.9726 2.3093073 0.5
1084.4774 1.7124558 0.5
1084.8308 1.1319392 0.5
1085.0397 0.56730385 0.5
1085.1109 0.01811751 0.5
1133.5809 0.015245118 0.5
1209.153 0.015540412 0.5
1295.521 0.012173749 0.5
1395.1765 0.010797598 0.5
1511.4412 0.0076184619 0.5
1648.8449 0.0062082231 0.5
1813.7294 0.0064270264 0.5
2015.2549 0.0053206896 0.5
2267.1618 0.0038786907 0.5
2591.042 0.0079544781 0.5
3022.8824 0.0054158602 0.5
3627.4589 0.006833462 0.5
4534.3236 0.0073354753 0.5
6045.7648 0.015030255 0.5
7282.6512 0.01811751 0.5
7283.5102 0.56730385 0.5
7286.0118 1.1319392 0.5
7290.196 1.7124558 0.5
7296.093 2.3093073 0.5
7303.7214 2.9229583 0.5
7313.0862 3.5538517 0.5
7324.1775 4.2025061 0.5
7336.9684 4.8694076 0.5
7351.4133 5.5550641 0.5
7367.4473 6.2600048 0.5
7384.9842 6.9847808 0.5
7403.9163 7.7299431 0.5
7424.1138 8.496075 0.5
7445.4225 9.2837492 0.5
7467.6726 10.093581 0.5
7490.6607 10.926198 0.5
7514.1677 11.782237 0.5
7537.9496 12.662357 0.5
7561.7396 13.567228 0.5
7585.2475 14.497562 0.5
7608.1594 15.454063 0.5
7630.1373 16.437476 0.5
7650.8196 17.448545 0.5
7669.8207 18.48806 0.5
7686.7304 19.556809 0.5
7701.1134 20.655636 0.5
7712.51 21.78536 0.5
7720.4346 22.946869 0.5
7724.3755 24.141058 0.5
7723.7945 25.368835 0.5
7718.1254 26.631151 0.5
7706.7739 27.928968 0.5
7689.1156 29.2633 0.5
7664.4925 30.635164 0.5
7632.2079 32.045629 0.5
7591.5198 33.495765 0.5
7541.6318 34.986694 0.5
7481.6819 36.519563 0.5
7410.7272 38.095549 0.5
7327.7267 39.715872 0.5
7231.515 41.381776 0.5
7120.7703 43.094534 0.5
6993.9759 44.855476 0.5
6849.3732 46.665963 0.5
6684.9226 48.527367 0.5
6498.2387 50.441146 0.5
6286.5436 52.408749 0.5
6046.6242 54.431709 0.5
6045.7648 54.438455 0.5
5956.4854 56.511571 0.5
5857.7227 58.649945 0.5
5748.935 60.848473 0.5
5629.1906 63.10884 0.5
5497.4419 65.432797 0.5
5352.5092 67.822126 0.5
5193.061 70.278664 0.5
5017.5831 72.804312 0.5
4824.3305 75.401003 0.5
4611.2581 78.070738 0.5
4534.3236 78.988699 0.5
3627.4589 79.404897 0.5
3498.9864 80.815578 0.5
3238.8777 83.637632 0.5
3022.8824 85.959846 0.5
2591.042 84.573007 0.5
2545.5183 86.539069 0.5
2471.6236 89.522128 0.5
2388.7203 92.589097 0.5
2295.2506 95.742343 0.5
2267.1618 96.640463 0.5
2015.2549 96.90349 0.5
1921.8562 98.984292 0.5
1813.7294 101.20596 0.5
1800.8107 102.31743 0.5
1761.4617 105.74434 0.5
1720.9767 109.26765 0.5
1678.3279 112.89007 0.5
1648.8449 115.294 0.5
1592.0808 112.89007 0.5
1511.4412 109.93204 0.5
1395.1765 109.84733 0.5
1312.3125 112.89007 0.5
1295.521 113.40537 0.5
1209.153 114.4956 0.5
1133.5809 115.46604 0.5
1126.4334 116.61439 0.5
1100.699 120.44348 0.5
1070.207 124.38028 0.5
1066.8997 124.76803 0.5
1007.6275 127.7091 0.5
954.59444 127.75479 0.5
947.43994 128.42782 0.5
909.56513 132.58923 0.5
906.86472 132.93393 0.5
905.3381 132.58923 0.5
886.32086 128.42782 0.5
866.72817 124.38028 0.5
863.68068 123.77534 0.5
860.58471 124.38028 0.5
838.91077 128.42782 0.5
824.42247 130.94017 0.5
788.57801 130.37034 0.5
762.1192 132.58923 0.5
755.7206 133.18722 0.5
749.97326 132.58923 0.5
725.49177 130.25984 0.5
711.03431 128.42782 0.5
697.58824 126.77543 0.5
694.19846 128.42782 0.5
685.7552 132.58923 0.5
677.10281 136.86769 0.5
671.75164 139.52025 0.5
663.34702 141.26651 0.5
647.76051 144.45326 0.5
641.10071 141.26651 0.5
632.79585 136.86769 0.5
625.5708 132.58923 0.5
625.42394 132.49793 0.5
621.06153 132.58923 0.5
604.57648 132.89407 0.5
599.16727 136.86769 0.5
592.93065 141.26651 0.5
586.30296 145.78907 0.5
585.07401 146.64546 0.5

262.85934 111.88242 0.5
259.79484 109.26765 0.5
259.1042 108.37977 0.5
258.5059 105.74434 0.5
257.69161 102.31743 0.5
256.82205 98.984292 0.5
255.87249 95.742343 0.5
255.45485 94.389519 0.5
254.98738 92.589097 0.5
254.40987 89.522128 0.5
254.04133 86.539069 0.5
253.82883 83.637632 0.5
253.73487 80.815578 0.5
253.73379 78.070738 0.5
253.80902 75.401003 0.5
253.95093 72.804312 0.5
254.15503 70.278664 0.5
254.42073 67.822126 0.5
254.75034 65.432797 0.5
255.14845 63.10884 0.5
255.45485 61.632116 0.5
259.1042 62.14138 0.5
260.3731 60.848473 0.5
262.85934 58.789394 0.5
263.6697 60.848473 0.5
264.3604 63.10884 0.5
264.90315 65.432797 0.5
265.32238 67.822126 0.5
265.63732 70.278664 0.5
265.86337 72.804312 0.5
266.01293 75.401003 0.5
266.09588 78.070738 0.5
266.11948 80.815578 0.5
266.08831 83.637632 0.5
266.00436 86.539069 0.5
265.86696 89.522128 0.5
265.67269 92.589097 0.5
265.41522 95.742343 0.5
265.08472 98.984292 0.5
264.66649 102.31743 0.5
264.1385 105.74434 0.5
263.46803 109.26765 0.5
262.85934 111.88242 0.5

245.09857 101.73229 0.5
244.55181 98.984292 0.5
244.01013 95.742343 0.5
243.56991 92.589097 0.5
243.21866 89.522128 0.5
242.9521 86.539069 0.5
242.77263 83.637632 0.5
242.68826 80.815578 0.5
242.71153 78.070738 0.5
242.85861 75.401003 0.5
243.14837 72.804312 0.5
243.60131 70.278664 0.5
244.23839 67.822126 0.5
245.07942 65.432797 0.5
245.09857 65.387701 0.5
245.13277 65.432797 0.5
246.50604 67.822126 0.5
247.38611 70.278664 0.5
247.93122 72.804312 0.5
248.24586 75.401003 0.5
248.39645 78.070738 0.5
248.42187 80.815578 0.5
248.34109 83.637632 0.5
248.15796 86.539069 0.5
247.86333 89.522128 0.5
247.43495 92.589097 0.5
246.83581 95.742343 0.5
246.01205 98.984292 0.5
245.09857 101.73229 0.5

235.54928 90.240664 0.5
235.50357 89.522128 0.5
235.38172 86.539069 0.5
235.33002 83.637632 0.5
235.35241 80.815578 0.5
235.45454 78.070738 0.5
235.54928 76.693977 0.5
235.75406 78.070738 0.5
235.96516 80.815578 0.5
236.00405 83.637632 0.5
235.89221 86.539069 0.5
235.64202 89.522128 0.5
235.54928 90.240664 0.5

221.18652 87.843931 0.5
221.09451 86.539069 0.5
220.96939 83.637632 0.5
220.92742 80.815578 0.5
220.96727 78.070738 0.5
221.08922 75.401003 0.5
221.18652 74.16472 0.5
221.30427 75.401003 0.5
221.45015 78.070738 0.5
221.49743 80.815578 0.5
221.44798 83.637632 0.5
221.29844 86.539069 0.5
221.18652 87.843931 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.025_K0.25_L1.0_0.pgf <==
2235.364 181.21681 0.1
2216.0418 175.72492 0.1
2159.0121 170.38329 0.1
2062.3591 165.18782 0.1
2015.2549 163.45586 0.1
1985.4029 165.18782 0.1
1921.2206 170.38329 0.1
1881.7025 175.72492 0.1
1867.9785 181.21681 0.1

1551.0176 181.21681 0.1
1540.9561 175.72492 0.1
1512.6709 170.38329 0.1
1511.4412 170.23929 0.1
1511.0122 170.38329 0.1
1501.311 175.72492 0.1
1497.9444 181.21681 0.1

313.77258 181.21681 0.1
313.36589 175.72492 0.1
312.71197 172.54072 0.1
311.68743 175.72492 0.1
311.07194 181.21681 0.1

299.47768 181.21681 0.1
299.02897 175.72492 0.1
297.77451 170.38329 0.1
297.33269 169.21297 0.1
296.4512 170.38329 0.1
293.99283 175.72492 0.1
293.1314 181.21681 0.1

279.98262 181.21681 0.1
279.71612 175.72492 0.1
279.0353 170.61352 0.1
275.30264 175.72492 0.1
274.80749 177.09168 0.1
270.70589 180.34267 0.1
267.06173 175.72492 0.1
266.72492 175.58373 0.1
266.54308 175.72492 0.1
263.82228 181.21681 0.1

257.6322 181.21681 0.1
257.34283 175.72492 0.1
256.57924 170.38329 0.1
255.53172 165.18782 0.1
255.45485 164.87905 0.1
252.3195 160.13449 0.1
251.90687 159.55462 0.1
251.03113 160.13449 0.1
248.45609 162.15704 0.1
246.27327 165.18782 0.1
245.09857 167.32351 0.1
242.77851 165.18782 0.1
241.83059 164.50427 0.1
239.9935 165.18782 0.1
238.64861 165.88312 0.1
238.36919 165.18782 0.1
235.54928 160.96195 0.1
235.24094 160.13449 0.1
233.35624 155.21943 0.1
232.52941 152.94238 0.1
231.80754 155.21943 0.1
230.54403 160.13449 0.1
229.586 164.83606 0.1
227.74531 160.13449 0.1
226.71618 158.33127 0.1
224.90876 160.13449 0.1
223.91721 161.62336 0.1
221.18652 165.00974 0.1
220.26374 160.13449 0.1
219.09039 155.21943 0.1
218.52162 153.16544 0.1
217.98548 155.21943 0.1
216.62083 160.13449 0.1
215.92017 162.49972 0.1
213.37993 161.18141 0.1
212.89941 160.13449 0.1
210.89877 156.59246 0.1
210.24582 155.21943 0.1
208.47465 152.08652 0.1
206.10562 154.02497 0.1
203.92517 150.43885 0.1
203.78982 150.25579 0.1
202.50552 150.43885 0.1
201.52549 150.61564 0.1
199.31093 150.68087 0.1
199.20634 150.43885 0.1
197.1445 145.81457 0.1
195.02467 149.19045 0.1
193.0625 145.78907 0.1
192.94994 145.61582 0.1
190.91889 145.12338 0.1
188.93015 143.13907 0.1
187.41531 145.78907 0.1
186.98242 146.58984 0.1
186.4933 145.78907 0.1
185.07443 143.54832 0.1
184.01751 141.26651 0.1
183.20499 139.38272 0.1
181.37294 139.22064 0.1
179.57717 140.03028 0.1
178.71459 136.86769 0.1
177.81661 133.02891 0.1
177.05372 136.86769 0.1
176.20064 141.26651 0.1
176.09024 141.85031 0.1
174.39706 142.41243 0.1
174.12795 141.26651 0.1
173.19154 136.86769 0.1
172.73614 134.46286 0.1
171.10655 136.39932 0.1
169.50742 135.79883 0.1
168.30271 132.58923 0.1
167.93791 131.58069 0.1
167.77208 132.58923 0.1
167.04508 136.86769 0.1
166.3972 140.14243 0.1
165.69176 136.86769 0.1
164.88449 132.83867 0.1
163.39905 133.2106 0.1
163.26795 132.58923 0.1
162.45499 128.42782 0.1
161.94013 125.57174 0.1
161.5583 128.42782 0.1
160.9344 132.58923 0.1
160.50703 135.00186 0.1
160.05573 132.58923 0.1
159.35099 128.42782 0.1
159.09907 126.89294 0.1
158.03186 124.38028 0.1
157.7156 123.69194 0.1
157.46101 124.38028 0.1
156.35599 127.46915 0.1
155.44299 124.38028 0.1
155.01961 123.0084 0.1
153.74804 120.44348 0.1
153.70588 120.34851 0.1
153.67366 120.44348 0.1
152.42847 124.38028 0.1
152.41424 124.4288 0.1
152.35037 124.38028 0.1
151.14412 123.57564 0.1
149.89499 120.63644 0.1
149.72485 120.44348 0.1
148.66635 119.20317 0.1
147.45768 119.83492 0.1
146.2685 117.90777 0.1
145.40083 116.61439 0.1
145.09835 116.20932 0.1
144.12215 112.89007 0.1
143.94678 112.24179 0.1
143.1808 109.26765 0.1
142.81334 107.72036 0.1
142.38079 109.26765 0.1
141.69761 111.25768 0.1
140.59918 110.10212 0.1
139.51765 111.8857 0.1
138.96026 109.26765 0.1
138.45263 106.68766 0.1
138.2539 105.74434 0.1
137.60039 102.31743 0.1
137.40374 101.178 0.1
137.2032 102.31743 0.1
136.54245 105.74434 0.1
136.37063 106.5499 0.1
135.35294 105.8601 0.1
135.07088 105.74434 0.1
134.35033 105.48332 0.1
133.9781 102.31743 0.1
133.6355 98.984292 0.1
133.36246 95.816388 0.1
133.21098 95.742343 0.1
132.38901 95.292209 0.1
131.42967 94.822377 0.1
130.65132 92.589097 0.1
130.48413 92.074379 0.1
129.83187 89.522128 0.1
129.5521 88.260355 0.1
129.22455 89.522128 0.1
128.63329 91.212294 0.1
128.09292 89.522128 0.1
127.72742 88.160084 0.1
127.21763 89.522128 0.1
126.83423 90.547993 0.1
126.72676 89.522128 0.1
126.45519 86.539069 0.1
126.23 83.637632 0.1
126.04372 80.815578 0.1
125.95343 79.185486 0.1
125.83968 80.815578 0.1
125.58706 83.637632 0.1
125.23517 86.539069 0.1
125.08479 87.506317 0.1
124.9725 86.539069 0.1
124.70635 83.637632 0.1
124.52308 80.815578 0.1
124.40059 78.070738 0.1
124.32162 75.401003 0.1
124.27412 72.804312 0.1
124.25065 70.278664 0.1
124.2478 67.822126 0.1
124.2656 65.432797 0.1
124.30759 63.10884 0.1
124.38104 60.848473 0.1
124.49768 58.649945 0.1
124.67523 56.511571 0.1
124.94037 54.431709 0.1
125.08479 53.612154 0.1
125.31379 54.431709 0.1
125.75363 56.511571 0.1
125.95343 57.874362 0.1
126.06824 56.511571 0.1
126.29544 54.431709 0.1
126.57545 52.408749 0.1
126.83423 50.88376 0.1
127.38737 50.441146 0.1
127.72742 50.201771 0.1
128.63329 49.128883 0.1
129.5521 50.144537 0.1
130.0886 48.527367 0.1
130.48413 47.500455 0.1
130.65714 46.665963 0.1
131.07312 44.855476 0.1
131.42967 43.446099 0.1
131.8083 44.855476 0.1
132.26006 46.665963 0.1
132.38901 47.22064 0.1
132.57599 46.665963 0.1
133.19982 44.855476 0.1
133.36246 44.400333 0.1
134.19953 43.094534 0.1
134.35033 42.917962 0.1
135.35294 42.278627 0.1
136.35052 43.094534 0.1
136.37063 43.110875 0.1
136.37725 43.094534 0.1
137.11946 41.381776 0.1
137.40374 40.781033 0.1
138.45263 41.081177 0.1
139.51765 41.052662 0.1
140.59918 40.03101 0.1
141.08514 39.715872 0.1
141.69761 39.340913 0.1
142.70437 38.095549 0.1
142.81334 37.971397 0.1
143.94678 37.346058 0.1
144.38201 38.095549 0.1
145.09835 39.399328 0.1
146.2685 38.330424 0.1
146.44216 38.095549 0.1
147.45768 36.842775 0.1
147.64014 36.519563 0.1
148.57429 34.986694 0.1
148.66635 34.846693 0.1
148.79015 34.986694 0.1
149.89499 36.281706 0.1
151.14412 35.613859 0.1
151.63271 34.986694 0.1
152.41424 34.052617 0.1
153.70588 33.632538 0.1
155.01961 33.560836 0.1
156.35599 34.936335 0.1
157.7156 33.973964 0.1
159.09907 33.683366 0.1
159.26352 33.495765 0.1
160.50703 32.177134 0.1
161.94013 32.448001 0.1
162.27174 32.045629 0.1
163.39905 30.826528 0.1
164.88449 30.899477 0.1
166.3972 31.213753 0.1
167.24343 30.635164 0.1
167.93791 30.18645 0.1
169.2559 30.635164 0.1
169.50742 30.723377 0.1
169.63937 30.635164 0.1
171.10655 29.716974 0.1
172.73614 29.278186 0.1
173.31268 29.2633 0.1
174.39706 29.234211 0.1
174.62335 29.2633 0.1
176.09024 29.453536 0.1
176.44594 29.2633 0.1
177.81661 28.556925 0.1
179.57717 28.756509 0.1
181.37294 28.188501 0.1
183.20499 28.785963 0.1
184.03524 27.928968 0.1
185.07443 26.979572 0.1
186.43047 26.631151 0.1
186.98242 26.490775 0.1
188.93015 26.284875 0.1
190.91889 25.699423 0.1
192.94994 25.979415 0.1
195.02467 26.046706 0.1
197.1445 26.071723 0.1
198.10444 25.368835 0.1
199.31093 24.586844 0.1
201.52549 25.330574 0.1
203.78982 24.726557 0.1
206.10562 24.358423 0.1
208.29526 25.368835 0.1
208.47465 25.457227 0.1
208.64327 25.368835 0.1
210.89877 24.281349 0.1
211.35511 24.141058 0.1
213.37993 23.521004 0.1
215.92017 23.658699 0.1
218.52162 23.431716 0.1
220.09857 22.946869 0.1
221.18652 22.627009 0.1
223.91721 22.296554 0.1
225.85441 22.946869 0.1
226.71618 23.246573 0.1
228.12323 22.946869 0.1
229.586 22.638013 0.1
232.52941 22.356873 0.1
235.54928 21.847916 0.1
238.64861 22.405446 0.1
241.83059 22.162095 0.1
243.1449 21.78536 0.1
245.09857 21.251066 0.1
248.45609 21.146768 0.1
251.3697 21.78536 0.1
251.90687 21.909527 0.1
252.14817 21.78536 0.1
254.55789 20.655636 0.1
255.45485 20.279413 0.1
258.05241 20.655636 0.1
259.1042 20.809653 0.1
260.20977 20.655636 0.1
262.85934 20.288126 0.1
266.72492 20.448509 0.1
270.70589 20.010403 0.1
274.80749 19.841596 0.1
279.0353 20.637909 0.1
283.39522 19.753323 0.1
284.05785 19.556809 0.1
287.89356 18.510744 0.1
292.53701 18.652941 0.1
297.10833 18.48806 0.1
297.33269 18.479739 0.1
297.56803 18.48806 0.1
302.28824 18.652138 0.1
307.41177 18.621048 0.1
309.03175 18.48806 0.1
312.71197 18.181392 0.1
318.19815 18.246787 0.1
321.40462 18.48806 0.1
323.88026 18.676954 0.1
325.28077 18.48806 0.1
329.76899 17.912373 0.1
335.87582 17.584305 0.1
337.58875 17.448545 0.1
342.2131 17.082026 0.1
348.79412 17.332278 0.1
354.89858 16.437476 0.1
355.63322 16.335211 0.1
356.85501 16.437476 0.1
362.74589 16.938003 0.1
370.14886 17.206598 0.1
377.8603 16.586191 0.1
385.89988 16.921056 0.1
394.28901 16.772217 0.1
396.4263 16.437476 0.1
403.05098 15.482409 0.1
412.21123 16.146836 0.1
421.79754 16.200457 0.1
431.84034 15.95734 0.1
442.37303 15.901149 0.1
453.43236 15.893125 0.1
465.05883 15.489809 0.1
470.55597 15.454063 0.1
477.29722 15.408156 0.1
488.8798 14.497562 0.1
490.19714 14.400449 0.1
491.56127 14.497562 0.1
503.81373 15.428426 0.1
518.20841 15.337869 0.1
526.42144 14.497562 0.1
533.44983 13.866826 0.1
544.93066 14.497562 0.1
549.61498 14.772588 0.1
565.74679 14.497562 0.1
566.79045 14.479397 0.1
568.39551 14.497562 0.1
585.07401 14.681467 0.1
604.57648 14.631429 0.1
611.76524 14.497562 0.1
625.42394 14.240011 0.1
647.20047 14.497562 0.1
647.76051 14.504072 0.1
648.30331 14.497562 0.1
671.75164 14.21049 0.1
689.25144 14.497562 0.1
697.58824 14.636327 0.1
712.25667 14.497562 0.1
725.49177 14.369536 0.1
755.7206 14.489777 0.1
788.57801 13.991749 0.1
824.42247 13.735685 0.1
863.68068 13.789835 0.1
906.86472 14.236381 0.1
954.59444 14.149311 0.1
1007.6275 13.642079 0.1
1045.3297 14.497562 0.1
1066.8997 15.051967 0.1
1091.6889 14.497562 0.1
1133.5809 13.643478 0.1
1209.153 14.435483 0.1
1295.521 14.328365 0.1
1393.6415 14.497562 0.1
1395.1765 14.500201 0.1
1395.5259 14.497562 0.1
1511.4412 13.651254 0.1
1581.2163 13.567228 0.1
1648.8449 13.481669 0.1
1663.7636 13.567228 0.1
1813.0664 14.497562 0.1
1813.7294 14.502029 0.1
2015.2549 14.676097 0.1
2138.576 14.497562 0.1
2267.1618 14.306449 0.1
2308.0085 14.497562 0.1
2495.4077 15.454063 0.1
2591.042 16.008 0.1
3022.8824 16.308221 0.1
3627.4589 16.278579 0.1
3697.5128 16.437476 0.1
4105.0181 17.448545 0.1
4459.2542 18.48806 0.1
4534.3236 18.731831 0.1
4946.1385 19.556809 0.1
5416.5653 20.655636 0.1
5823.9561 21.78536 0.1
6045.7648 22.492275 0.1
6285.2961 22.946869 0.1
6852.3662 24.141058 0.1
7356.5635 25.368835 0.1
7804.8195 26.631151 0.1
8203.1994 27.928968 0.1
8557.0409 29.2633 0.1
8871.0661 30.635164 0.1
9068.6472 31.62238 0.1
9288.5338 32.045629 0.1
9963.8422 33.495765 0.1
10566.772 34.986694 0.1
11103.099 36.519563 0.1
11577.771 38.095549 0.1
11995.017 39.715872 0.1
12358.45 41.381776 0.1
12671.147 43.094534 0.1
12935.696 44.855476 0.1
13154.263 46.665963 0.1
13328.613 48.527367 0.1
13460.147 50.441146 0.1
13549.939 52.408749 0.1
13598.755 54.431709 0.1
13607.054 56.511571 0.1
13574.968 58.649945 0.1
13502.261 60.848473 0.1
13388.261 63.10884 0.1
13231.809 65.432797 0.1
13031.186 67.822126 0.1
12784.009 70.278664 0.1
12487.109 72.804312 0.1
12136.415 75.401003 0.1
11726.732 78.070738 0.1
11251.447 80.815578 0.1
10702.225 83.637632 0.1
10068.685 86.539069 0.1
9338.0457 89.522128 0.1
9068.6472 90.530907 0.1
8791.0489 92.589097 0.1
8312.1418 95.742343 0.1
7750.2341 98.984292 0.1
7093.1956 102.31743 0.1
6327.0574 105.74434 0.1
6045.7648 106.91341 0.1
5862.8155 109.26765 0.1
5558.4515 112.89007 0.1
5214.0344 116.61439 0.1
4826.3766 120.44348 0.1
4534.3236 123.16375 0.1
4377.6823 124.38028 0.1
3788.8838 128.42782 0.1
3627.4589 129.42253 0.1
3022.8824 130.18844 0.1
2976.5091 132.58923 0.1
2900.1076 136.86769 0.1
2827.068 141.26651 0.1
2756.8881 145.78907 0.1
2689.4065 150.43885 0.1
2625.0737 155.21943 0.1
2591.042 158.0545 0.1
2549.0861 160.13449 0.1
2457.6756 165.18782 0.1
2378.6993 170.38329 0.1
2323.404 175.72492 0.1
2302.9517 181.21681 0.1

123.38295 85.496815 0.1
123.26703 83.637632 0.1
123.09741 80.815578 0.1
122.93975 78.070738 0.1
122.79879 75.401003 0.1
122.67989 72.804312 0.1
122.58918 70.278664 0.1
122.54929 68.468455 0.1
122.48026 67.822126 0.1
122.45192 65.432797 0.1
122.54929 64.116478 0.1
122.56984 63.10884 0.1
122.68492 60.848473 0.1
122.88977 58.649945 0.1
123.21724 56.511571 0.1
123.38295 55.762771 0.1
123.52425 56.511571 0.1
123.80246 58.649945 0.1
123.9826 60.848473 0.1
124.09724 63.10884 0.1
124.1645 65.432797 0.1
124.19368 67.822126 0.1
124.18784 70.278664 0.1
124.14525 72.804312 0.1
124.06126 75.401003 0.1
123.93089 78.070738 0.1
123.75366 80.815578 0.1
123.53783 83.637632 0.1
123.38295 85.496815 0.1

647.76051 144.19923 0.5
642.0917 141.26651 0.5
634.2397 136.86769 0.5
627.30095 132.58923 0.5
625.42394 131.36897 0.5
604.57648 132.08126 0.5
603.87957 132.58923 0.5
597.83114 136.86769 0.5
591.26243 141.26651 0.5
585.07401 145.25677 0.5
570.99374 141.26651 0.5
566.79045 140.061 0.5
551.39713 136.86769 0.5
549.61498 136.53679 0.5
546.79829 136.86769 0.5
533.44983 138.35095 0.5
530.62891 136.86769 0.5
523.54877 132.58923 0.5
518.20841 128.59993 0.5
503.81373 131.02573 0.5
499.91626 132.58923 0.5
490.19714 135.6177 0.5
486.32582 136.86769 0.5
477.29722 140.08066 0.5
471.42095 136.86769 0.5
465.05883 133.17185 0.5
460.77369 132.58923 0.5
453.43236 131.56592 0.5
449.94462 132.58923 0.5
442.37303 134.86274 0.5
431.84034 136.01547 0.5
421.89754 132.58923 0.5
421.79754 132.55271 0.5
421.75044 132.58923 0.5
415.45681 136.86769 0.5
412.21123 138.76511 0.5
403.05098 139.10981 0.5
400.84241 136.86769 0.5
397.23217 132.58923 0.5
394.28901 128.457 0.5
393.4084 128.42782 0.5
385.89988 128.14373 0.5
384.18934 128.42782 0.5
377.8603 129.26657 0.5
376.90535 128.42782 0.5
373.19434 124.38028 0.5
370.50828 120.44348 0.5
370.14886 119.83581 0.5
369.54413 120.44348 0.5
364.73794 124.38028 0.5
362.74589 125.6751 0.5
358.39592 124.38028 0.5
355.63322 123.49679 0.5
352.69431 124.38028 0.5
348.79412 125.46431 0.5
347.11259 124.38028 0.5
342.2131 120.82281 0.5
335.87582 121.04852 0.5
333.0295 120.44348 0.5
329.76899 119.55289 0.5
324.35496 116.61439 0.5
323.88026 116.36931 0.5
323.04634 116.61439 0.5
318.19815 118.13316 0.5
317.41209 116.61439 0.5
315.4443 112.89007 0.5
313.33924 109.26765 0.5
312.71197 108.25382 0.5
311.62156 109.26765 0.5
308.05023 112.89007 0.5
307.41177 113.57999 0.5
302.28824 115.09783 0.5
297.33269 115.5234 0.5
292.53701 114.78887 0.5
287.89356 115.0942 0.5
286.07532 112.89007 0.5
283.88121 109.26765 0.5
283.39522 108.2427 0.5
282.67148 105.74434 0.5
281.71173 102.31743 0.5
280.81672 98.984292 0.5
280.00386 95.742343 0.5
279.29497 92.589097 0.5
279.0353 91.212946 0.5
278.80078 92.589097 0.5
278.14651 95.742343 0.5
277.36203 98.984292 0.5
276.44404 102.31743 0.5
275.38403 105.74434 0.5
274.80749 107.4324 0.5
273.58638 105.74434 0.5
271.4572 102.31743 0.5
270.70589 100.87097 0.5
270.21406 98.984292 0.5
269.53065 95.742343 0.5
269.0087 92.589097 0.5
268.61787 89.522128 0.5
268.33811 86.539069 0.5
268.15686 83.637632 0.5
268.06736 80.815578 0.5
268.06773 78.070738 0.5
268.1603 75.401003 0.5
268.35121 72.804312 0.5
268.64996 70.278664 0.5
269.06872 67.822126 0.5
269.62216 65.432797 0.5
270.32745 63.10884 0.5
270.70589 62.098567 0.5
271.43695 60.848473 0.5
272.95772 58.649945 0.5
274.73437 56.511571 0.5
274.80749 56.434287 0.5
274.85127 56.511571 0.5
275.92303 58.649945 0.5
276.85176 60.848473 0.5
277.65282 63.10884 0.5
278.33728 65.432797 0.5
278.91174 67.822126 0.5
279.0353 68.462005 0.5
279.16853 67.822126 0.5
279.78749 65.432797 0.5
280.52704 63.10884 0.5
281.39826 60.848473 0.5
282.41739 58.649945 0.5
283.39522 56.875104 0.5
283.61665 56.511571 0.5
285.03705 54.431709 0.5
286.61397 52.408749 0.5
287.89356 50.949286 0.5
292.53701 52.273373 0.5
297.31666 50.441146 0.5
297.33269 50.43589 0.5
297.34812 50.441146 0.5
302.28824 52.313082 0.5
307.41177 52.141055 0.5
312.71197 51.133344 0.5
317.21751 52.408749 0.5
318.19815 52.718854 0.5
323.88026 52.867752 0.5
324.49057 52.408749 0.5
327.26578 50.441146 0.5
329.76899 48.798015 0.5
331.23039 48.527367 0.5
335.87582 47.724192 0.5
340.7313 46.665963 0.5
342.2131 46.355191 0.5
343.80204 46.665963 0.5
348.79412 47.729666 0.5
351.42324 46.665963 0.5
355.63322 45.005845 0.5
362.74589 46.272681 0.5
363.85505 46.665963 0.5
368.42558 48.527367 0.5
370.14886 49.355609 0.5
371.22542 48.527367 0.5
374.04316 46.665963 0.5
377.36612 44.855476 0.5
377.8603 44.616626 0.5
378.84697 44.855476 0.5
385.48903 46.665963 0.5
385.89988 46.792393 0.5
386.62937 46.665963 0.5
394.28901 45.474332 0.5
395.4645 44.855476 0.5
399.1344 43.094534 0.5
403.05098 41.427415 0.5
412.21123 42.593611 0.5
414.85267 43.094534 0.5
421.79754 44.624278 0.5
431.84034 44.185146 0.5
442.37303 43.204861 0.5
453.43236 43.306269 0.5
455.54649 43.094534 0.5
465.05883 42.191434 0.5
477.29722 41.881607 0.5
479.08346 41.381776 0.5
485.50434 39.715872 0.5
490.19714 38.608027 0.5
494.50456 39.715872 0.5
500.20286 41.381776 0.5
503.81373 42.588242 0.5
517.66082 43.094534 0.5
518.20841 43.115603 0.5
518.24786 43.094534 0.5
521.7247 41.381776 0.5
525.59639 39.715872 0.5
529.91808 38.095549 0.5
533.44983 36.924519 0.5
539.7221 38.095549 0.5
547.6311 39.715872 0.5
549.61498 40.150371 0.5
561.55116 39.715872 0.5
566.79045 39.527905 0.5
572.69403 39.715872 0.5
585.07401 40.119249 0.5
604.57648 40.913962 0.5
625.42394 40.104523 0.5
647.76051 40.745734 0.5
671.75164 39.772156 0.5
687.97538 41.381776 0.5
697.58824 42.471566 0.5
725.49177 42.222394 0.5
755.7206 42.984619 0.5
774.33923 41.381776 0.5
788.57801 40.338764 0.5
824.42247 39.879056 0.5
853.3573 41.381776 0.5
863.68068 42.008664 0.5
900.12515 43.094534 0.5
906.86472 43.299379 0.5
938.33207 43.094534 0.5
954.59444 42.994898 0.5
996.80086 41.381776 0.5
1007.6275 41.003733 0.5
1011.2002 41.381776 0.5
1025.8838 43.094534 0.5
1038.9741 44.855476 0.5
1050.6855 46.665963 0.5
1061.2095 48.527367 0.5
1066.8997 49.653273 0.5
1085.8483 48.527367 0.5
1115.4167 46.665963 0.5
1133.5809 45.495372 0.5
1149.7516 46.665963 0.5
1172.6064 48.527367 0.5
1193.4523 50.441146 0.5
1209.153 52.044703 0.5
1295.521 51.096696 0.5
1322.3489 52.408749 0.5
1355.6305 54.431709 0.5
1382.1399 56.511571 0.5
1395.1765 57.816025 0.5
1413.6855 56.511571 0.5
1448.2298 54.431709 0.5
1487.1771 52.408749 0.5
1511.4412 51.301345 0.5
1575.5834 52.408749 0.5
1648.8449 53.89179 0.5
1654.9909 54.431709 0.5
1674.661 56.511571 0.5
1690.5105 58.649945 0.5
1702.8607 60.848473 0.5
1712.0047 63.10884 0.5
1718.2086 65.432797 0.5
1721.7108 67.822126 0.5
1722.7214 70.278664 0.5
1721.4218 72.804312 0.5
1717.9676 75.401003 0.5
1712.4905 78.070738 0.5
1705.0998 80.815578 0.5
1695.8837 83.637632 0.5
1684.908 86.539069 0.5
1672.2063 89.522128 0.5
1657.7652 92.589097 0.5
1648.8449 94.312768 0.5
1554.327 95.742343 0.5
1511.4412 96.193653 0.5
1483.3644 95.742343 0.5
1395.1765 93.387609 0.5
1379.539 95.742343 0.5
1353.1126 98.984292 0.5
1319.2076 102.31743 0.5
1295.521 104.23689 0.5
1258.6421 105.74434 0.5
1209.153 107.73462 0.5
1133.5809 108.45699 0.5
1130.0166 109.26765 0.5
1112.9393 112.89007 0.5
1093.6295 116.61439 0.5
1071.2832 120.44348 0.5
1066.8997 121.1278 0.5
1011.3151 124.38028 0.5
1007.6275 124.5485 0.5
954.59444 125.59129 0.5
932.79874 128.42782 0.5
906.86472 132.13466 0.5
891.67219 128.42782 0.5
875.01253 124.38028 0.5
863.68068 121.67133 0.5
851.79961 124.38028 0.5
832.52907 128.42782 0.5
824.42247 130.00398 0.5
788.57801 129.87713 0.5
757.61178 132.58923 0.5
755.7206 132.77835 0.5
754.34586 132.58923 0.5
725.49177 129.03004 0.5
715.73063 128.42782 0.5
697.58824 127.31297 0.5
695.13029 128.42782 0.5
686.05477 132.58923 0.5
676.79578 136.86769 0.5
671.75164 139.21929 0.5
662.0372 141.26651 0.5
647.76051 144.19923 0.5

262.85934 109.71301 0.5
262.12865 109.26765 0.5
259.1042 106.56027 0.5
258.92675 105.74434 0.5
258.19864 102.31743 0.5
257.45583 98.984292 0.5
256.68213 95.742343 0.5
255.8648 92.589097 0.5
255.45485 91.047628 0.5
255.103 89.522128 0.5
254.60735 86.539069 0.5
254.2993 83.637632 0.5
254.13348 80.815578 0.5
254.07787 78.070738 0.5
254.11114 75.401003 0.5
254.22015 72.804312 0.5
254.39795 70.278664 0.5
254.64221 67.822126 0.5
254.95402 65.432797 0.5
255.33711 63.10884 0.5
255.45485 62.521685 0.5
259.1042 61.960494 0.5
260.17018 60.848473 0.5
262.77599 58.649945 0.5
262.85934 58.589717 0.5
262.88478 58.649945 0.5
263.67377 60.848473 0.5
264.30195 63.10884 0.5
264.79654 65.432797 0.5
265.17865 67.822126 0.5
265.46483 70.278664 0.5
265.66817 72.804312 0.5
265.79904 75.401003 0.5
265.86549 78.070738 0.5
265.87322 80.815578 0.5
265.82555 83.637632 0.5
265.72349 86.539069 0.5
265.56569 89.522128 0.5
265.34818 92.589097 0.5
265.06417 95.742343 0.5
264.70331 98.984292 0.5
264.25024 102.31743 0.5
263.68211 105.74434 0.5
262.96498 109.26765 0.5
262.85934 109.71301 0.5

245.09857 98.497441 0.5
244.57164 95.742343 0.5
244.07156 92.589097 0.5
243.67513 89.522128 0.5
243.37491 86.539069 0.5
243.17107 83.637632 0.5
243.06989 80.815578 0.5
243.08237 78.070738 0.5
243.22309 75.401003 0.5
243.50891 72.804312 0.5
243.95759 70.278664 0.5
244.58636 67.822126 0.5
245.09857 66.299015 0.5
245.96156 67.822126 0.5
246.87226 70.278664 0.5
247.42326 72.804312 0.5
247.72736 75.401003 0.5
247.85538 78.070738 0.5
247.84825 80.815578 0.5
247.72547 83.637632 0.5
247.4901 86.539069 0.5
247.13073 89.522128 0.5
246.62061 92.589097 0.5
245.91483 95.742343 0.5
245.09857 98.497441 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.025_K1.0_L0.5_0.pgf <==
2152.3291 181.21681 0.1
2132.9654 175.72492 0.1
2075.8789 170.38329 0.1
2015.2549 167.09168 0.1
1972.9424 170.38329 0.1
1931.5712 175.72492 0.1
1917.173 181.21681 0.1

1538.9466 181.21681 0.1
1528.7366 175.72492 0.1
1511.4412 172.51772 0.1
1505.513 175.72492 0.1
1502.0841 181.21681 0.1

313.45398 181.21681 0.1
313.0424 175.72492 0.1
312.71197 174.16289 0.1
312.21696 175.72492 0.1
311.61469 181.21681 0.1

299.10132 181.21681 0.1
298.66973 175.72492 0.1
297.4572 170.38329 0.1
297.33269 170.04405 0.1
297.07088 170.38329 0.1
294.55822 175.72492 0.1
293.68165 181.21681 0.1

279.84825 181.21681 0.1
279.58427 175.72492 0.1
279.0353 171.60332 0.1
274.94484 175.72492 0.1
274.80749 176.00361 0.1
271.91275 181.21681 0.1

268.44504 181.21681 0.1
266.72492 179.3456 0.1
266.08449 181.21681 0.1

257.37336 181.21681 0.1
257.08353 175.72492 0.1
256.32163 170.38329 0.1
255.45485 166.11596 0.1
254.99965 165.18782 0.1
252.12432 160.13449 0.1
251.90687 159.79004 0.1
251.46469 160.13449 0.1
248.45609 162.94755 0.1
246.85367 165.18782 0.1
245.09857 168.36666 0.1
242.0455 165.18782 0.1
241.83059 165.01081 0.1
241.42404 165.18782 0.1
238.64861 166.85453 0.1
238.00896 165.18782 0.1
235.54928 161.33727 0.1
235.09977 160.13449 0.1
233.23367 155.21943 0.1
232.52941 153.27872 0.1
231.91152 155.21943 0.1
230.63734 160.13449 0.1
229.59661 165.18782 0.1
229.586 165.25693 0.1
229.56777 165.18782 0.1
227.48748 160.13449 0.1
226.71618 158.84115 0.1
225.32945 160.13449 0.1
223.91721 162.11375 0.1
221.28316 165.18782 0.1
221.18652 165.35338 0.1
221.16432 165.18782 0.1
220.19972 160.13449 0.1
219.00493 155.21943 0.1
218.52162 153.51937 0.1
218.06721 155.21943 0.1
216.68204 160.13449 0.1
215.92017 162.64967 0.1
213.37993 161.96792 0.1
212.54367 160.13449 0.1
210.89877 157.18732 0.1
210.02238 155.21943 0.1
208.47465 152.31215 0.1
206.10562 154.37421 0.1
203.78982 150.54665 0.1
201.52549 150.9201 0.1
199.31093 151.0285 0.1
199.06173 150.43885 0.1
197.1445 145.98557 0.1
195.02467 149.59576 0.1
192.94994 146.00652 0.1
192.21523 145.78907 0.1
190.91889 145.50667 0.1
188.93015 143.67623 0.1
187.62226 145.78907 0.1
186.98242 146.88608 0.1
186.29188 145.78907 0.1
185.07443 143.91785 0.1
183.88279 141.26651 0.1
183.20499 139.65796 0.1
181.37294 139.42823 0.1
179.57717 140.18124 0.1
178.62942 136.86769 0.1
177.81661 133.52948 0.1
177.15971 136.86769 0.1
176.31319 141.26651 0.1
176.09024 142.44775 0.1
174.39706 142.8783 0.1
174.02972 141.26651 0.1
173.12858 136.86769 0.1
172.73614 134.74036 0.1
171.10655 136.71083 0.1
169.50742 136.11424 0.1
168.15241 132.58923 0.1
167.93791 132.00878 0.1
167.84323 132.58923 0.1
167.12899 136.86769 0.1
166.3972 140.59329 0.1
165.62528 136.86769 0.1
164.88449 133.02026 0.1
163.39905 133.68349 0.1
163.17348 132.58923 0.1
162.38713 128.42782 0.1
161.94013 125.87868 0.1
161.60705 128.42782 0.1
161.00147 132.58923 0.1
160.50703 135.43106 0.1
159.98439 132.58923 0.1
159.29811 128.42782 0.1
159.09907 127.18435 0.1
157.90478 124.38028 0.1
157.7156 123.97049 0.1
157.56456 124.38028 0.1
156.35599 127.7404 0.1
155.33464 124.38028 0.1
155.01961 123.38154 0.1
153.70588 120.77362 0.1
152.52634 124.38028 0.1
152.41424 124.75076 0.1
151.86659 124.38028 0.1
151.14412 123.95176 0.1
149.89499 121.11068 0.1
149.30387 120.44348 0.1
148.66635 119.6972 0.1
147.45768 120.25812 0.1
146.2685 118.49574 0.1
145.09835 116.8495 0.1
145.02372 116.61439 0.1
143.9594 112.89007 0.1
143.94678 112.84216 0.1
143.05717 109.26765 0.1
142.81334 108.21178 0.1
142.52237 109.26765 0.1
141.69761 111.7225 0.1
140.59918 110.5564 0.1
139.51765 112.29296 0.1
138.89746 109.26765 0.1
138.45263 106.92295 0.1
138.19044 105.74434 0.1
137.50855 102.31743 0.1
137.40374 101.73812 0.1
137.30195 102.31743 0.1
136.64757 105.74434 0.1
136.37063 107.03895 0.1
135.35294 106.34178 0.1
134.35033 106.02572 0.1
134.31529 105.74434 0.1
133.91602 102.31743 0.1
133.57855 98.984292 0.1
133.36246 96.463037 0.1
132.38901 95.909948 0.1
131.96115 95.742343 0.1
131.42967 95.511194 0.1
130.48413 92.906921 0.1
130.39071 92.589097 0.1
129.60472 89.522128 0.1
129.5521 89.287501 0.1
129.48902 89.522128 0.1
128.63329 91.882239 0.1
127.89838 89.522128 0.1
127.72742 88.86038 0.1
127.47411 89.522128 0.1
126.83423 91.168905 0.1
126.66119 89.522128 0.1
126.39313 86.539069 0.1
126.17261 83.637632 0.1
125.992 80.815578 0.1
125.95343 80.096344 0.1
125.90576 80.815578 0.1
125.67005 83.637632 0.1
125.3424 86.539069 0.1
125.08479 88.25302 0.1
124.88797 86.539069 0.1
124.63439 83.637632 0.1
124.46157 80.815578 0.1
124.34743 78.070738 0.1
124.27501 75.401003 0.1
124.23264 72.804312 0.1
124.22804 72.21006 0.1
124.21978 72.804312 0.1
124.14415 75.401003 0.1
124.02158 78.070738 0.1
123.85012 80.815578 0.1
123.63653 83.637632 0.1
123.39635 86.539069 0.1
123.38295 86.69015 0.1
123.37293 86.539069 0.1
123.19174 83.637632 0.1
123.01995 80.815578 0.1
122.86097 78.070738 0.1
122.71914 75.401003 0.1
122.59941 72.804312 0.1
122.54929 71.391194 0.1
122.31447 70.278664 0.1
122.09592 67.822126 0.1
122.12954 65.432797 0.1
122.34332 63.10884 0.1
122.54929 61.84918 0.1
122.60301 60.848473 0.1
122.81024 58.649945 0.1
123.14271 56.511571 0.1
123.38295 55.467271 0.1
123.57859 56.511571 0.1
123.85109 58.649945 0.1
124.03018 60.848473 0.1
124.14678 63.10884 0.1
124.21816 65.432797 0.1
124.22804 66.104242 0.1
124.23391 65.432797 0.1
124.27778 63.10884 0.1
124.35235 60.848473 0.1
124.46909 58.649945 0.1
124.64517 56.511571 0.1
124.90628 54.431709 0.1
125.08479 53.41444 0.1
125.36576 54.431709 0.1
125.79513 56.511571 0.1
125.95343 57.603239 0.1
126.04631 56.511571 0.1
126.27535 54.431709 0.1
126.55913 52.408749 0.1
126.83423 50.818515 0.1
127.35705 50.441146 0.1
127.72742 50.203792 0.1
128.63329 49.128187 0.1
129.5521 50.082878 0.1
130.08135 48.527367 0.1
130.48413 47.501928 0.1
130.66075 46.665963 0.1
131.08387 44.855476 0.1
131.42967 43.509274 0.1
131.79843 44.855476 0.1
132.26088 46.665963 0.1
132.38901 47.202561 0.1
132.57704 46.665963 0.1
133.22462 44.855476 0.1
133.36246 44.483692 0.1
134.24221 43.094534 0.1
134.35033 42.965682 0.1
135.35294 42.37955 0.1
136.29979 43.094534 0.1
136.37063 43.147607 0.1
136.39259 43.094534 0.1
137.1506 41.381776 0.1
137.40374 40.85692 0.1
138.45263 41.241405 0.1
139.51765 41.236437 0.1
140.59918 40.22534 0.1
141.33643 39.715872 0.1
141.69761 39.479705 0.1
142.81334 38.119328 0.1
142.85994 38.095549 0.1
143.94678 37.513365 0.1
144.29384 38.095549 0.1
145.09835 39.520722 0.1
146.2685 38.500924 0.1
146.59007 38.095549 0.1
147.45768 37.093375 0.1
147.77371 36.519563 0.1
148.66635 35.029801 0.1
149.89499 36.427322 0.1
151.14412 35.776375 0.1
151.79364 34.986694 0.1
152.41424 34.282718 0.1
153.70588 33.848072 0.1
155.01961 33.761902 0.1
156.22572 34.986694 0.1
156.35599 35.128074 0.1
156.53826 34.986694 0.1
157.7156 34.161262 0.1
159.09907 33.866013 0.1
159.42769 33.495765 0.1
160.50703 32.363826 0.1
161.94013 32.683549 0.1
162.45168 32.045629 0.1
163.39905 30.994832 0.1
164.88449 31.098882 0.1
166.3972 31.404216 0.1
167.53979 30.635164 0.1
167.93791 30.380487 0.1
168.69263 30.635164 0.1
169.50742 30.917766 0.1
169.93799 30.635164 0.1
171.10655 29.91625 0.1
172.73614 29.454966 0.1
174.39706 29.343135 0.1
176.09024 29.672929 0.1
176.84075 29.2633 0.1
177.81661 28.747909 0.1
179.57717 28.926219 0.1
181.37294 28.362696 0.1
183.20499 28.943006 0.1
184.21655 27.928968 0.1
185.07443 27.163176 0.1
186.9798 26.631151 0.1
186.98242 26.630428 0.1
188.93015 26.423904 0.1
190.91889 25.77968 0.1
192.94994 26.089049 0.1
195.02467 26.149146 0.1
197.1445 26.100878 0.1
198.138 25.368835 0.1
199.31093 24.601285 0.1
201.49253 25.368835 0.1
201.52549 25.380681 0.1
201.57243 25.368835 0.1
203.78982 24.797132 0.1
206.10562 24.387708 0.1
208.25295 25.368835 0.1
208.47465 25.476529 0.1
208.67612 25.368835 0.1
210.89877 24.273125 0.1
211.28688 24.141058 0.1
213.37993 23.426784 0.1
215.92017 23.589145 0.1
218.52162 23.34733 0.1
219.87007 22.946869 0.1
221.18652 22.569415 0.1
223.91721 22.092414 0.1
226.18951 22.946869 0.1
226.71618 23.152854 0.1
227.56574 22.946869 0.1
229.586 22.459788 0.1
232.52941 22.127261 0.1
234.77462 21.78536 0.1
235.54928 21.670806 0.1
236.30013 21.78536 0.1
238.64861 22.157294 0.1
241.83059 21.892366 0.1
242.17868 21.78536 0.1
245.09857 20.925589 0.1
248.45609 20.7644 0.1
251.90687 21.549752 0.1
253.64035 20.655636 0.1
255.45485 19.828633 0.1
259.1042 20.407584 0.1
262.85934 19.806611 0.1
266.72492 19.881939 0.1
269.27983 19.556809 0.1
270.70589 19.375362 0.1
274.80749 19.283696 0.1
276.24259 19.556809 0.1
279.0353 20.112713 0.1
281.43244 19.556809 0.1
283.39522 19.120562 0.1
285.37514 18.48806 0.1
287.89356 17.744579 0.1
292.53701 17.926522 0.1
297.33269 17.664619 0.1
302.28824 17.787761 0.1
307.41177 17.752378 0.1
310.06631 17.448545 0.1
312.71197 17.140167 0.1
318.19815 17.138671 0.1
322.19933 17.448545 0.1
323.88026 17.579739 0.1
324.79164 17.448545 0.1
329.76899 16.763265 0.1
334.56828 16.437476 0.1
335.87582 16.347019 0.1
342.2131 15.640758 0.1
348.79412 15.91847 0.1
351.19845 15.454063 0.1
355.63322 14.641773 0.1
362.34169 15.454063 0.1
362.74589 15.504173 0.1
370.14886 15.580562 0.1
371.55787 15.454063 0.1
377.8603 14.897952 0.1
385.89988 15.202781 0.1
394.28901 15.014855 0.1
396.77954 14.497562 0.1
401.54827 13.567228 0.1
403.05098 13.286373 0.1
406.25484 13.567228 0.1
412.21123 14.100982 0.1
421.79754 14.016096 0.1
431.84034 13.59929 0.1
442.37303 13.569256 0.1
442.57725 13.567228 0.1
453.43236 13.453564 0.1
465.05883 12.857531 0.1
473.08891 12.662357 0.1
477.29722 12.555422 0.1
484.2157 11.782237 0.1
490.19714 11.155396 0.1
497.02732 11.782237 0.1
503.81373 12.445284 0.1
518.20841 12.053846 0.1
520.33796 11.782237 0.1
527.44375 10.926198 0.1
533.44983 10.265472 0.1
544.76206 10.926198 0.1
549.61498 11.225524 0.1
557.28333 10.926198 0.1
566.79045 10.549254 0.1
585.07401 10.877038 0.1
604.57648 10.531387 0.1
618.54608 10.093581 0.1
625.42394 9.8746431 0.1
647.76051 10.019405 0.1
671.75164 9.3466425 0.1
697.58824 9.598397 0.1
713.30012 9.2837492 0.1
725.49177 9.0351455 0.1
755.7206 9.0373643 0.1
772.88225 8.496075 0.1
788.57801 8.0047873 0.1
803.84889 7.7299431 0.1
824.42247 7.3545043 0.1
863.68068 7.2155986 0.1
906.86472 7.3574472 0.1
948.40404 6.9847808 0.1
954.59444 6.9271957 0.1
986.42947 6.2600048 0.1
1007.6275 5.8225012 0.1
1026.8173 6.2600048 0.1
1056.5635 6.9847808 0.1
1066.8997 7.2501305 0.1
1073.9402 6.9847808 0.1
1093.5162 6.2600048 0.1
1113.435 5.5550641 0.1
1133.5809 4.8716979 0.1
1191.7903 5.5550641 0.1
1209.153 5.7670372 0.1
1228.7873 5.5550641 0.1
1290.9406 4.8694076 0.1
1295.521 4.8176108 0.1
1395.1765 4.7405066 0.1
1424.1846 4.2025061 0.1
1459.5972 3.5538517 0.1
1494.6245 2.9229583 0.1
1511.4412 2.6202537 0.1
1550.5306 2.3093073 0.1
1623.8471 1.7124558 0.1
1648.8449 1.50389 0.1
1690.2305 1.7124558 0.1
1803.4528 2.3093073 0.1
1813.7294 2.3651204 0.1
1839.1089 2.3093073 0.1
2015.2549 1.8948846 0.1
2039.1072 1.7124558 0.1
2113.3559 1.1319392 0.1
2184.6655 0.56730385 0.1
2253.136 0.01811751 0.1
2259.8646 -0.018106706 0.1
2267.1618 -0.048135029 0.1
2274.9794 -0.018106706 0.1
2282.1493 0.01811751 0.1
2353.0669 0.56730385 0.1
2423.1662 1.1319392 0.1
2492.3603 1.7124558 0.1
2560.5563 2.3093073 0.1
2591.042 2.581746 0.1
2659.0514 2.3093073 0.1
2801.446 1.7124558 0.1
2933.7439 1.1319392 0.1
3022.8824 0.72363838 0.1
3065.4113 0.56730385 0.1
3207.684 0.01811751 0.1
3221.3461 -0.018106706 0.1
3406.1451 -0.39754808 0.1
3594.0234 -0.80734736 0.1
3627.4589 -0.88436192 0.1
4534.3236 -0.99015221 0.1
6045.7648 -0.93559146 0.1
6931.2588 -1.2499677 0.1
7986.587 -1.7280237 0.1
8862.8896 -2.2443457 0.1
9068.6472 -2.388945 0.1
9221.3915 -2.2443457 0.1
9768.418 -1.7280237 0.1
10263.606 -1.2499677 0.1
10712.199 -0.80734736 0.1
11118.929 -0.39754808 0.1
11488.042 -0.018106706 0.1
11514.202 0.01811751 0.1
11778.8 0.56730385 0.1
12051.025 1.1319392 0.1
12330.385 1.7124558 0.1
12616.299 2.3093073 0.1
12908.097 2.9229583 0.1
13205.026 3.5538517 0.1
13506.251 4.2025061 0.1
13810.868 4.8694076 0.1
14117.912 5.5550641 0.1
14426.368 6.2600048 0.1
14735.186 6.9847808 0.1
15043.293 7.7299431 0.1
15349.61 8.496075 0.1
15653.058 9.2837492 0.1
15952.609 10.093581 0.1
16247.222 10.926198 0.1
16535.928 11.782237 0.1
16817.807 12.662357 0.1
17091.995 13.567228 0.1
17357.695 14.497562 0.1
17614.18 15.454063 0.1
17860.794 16.437476 0.1
18096.952 17.448545 0.1
18137.294 17.630307 0.1

18137.294 66.705095 0.1
17989.769 67.822126 0.1
17644.931 70.278664 0.1
17265.814 72.804312 0.1
16848.525 75.401003 0.1
16388.105 78.070738 0.1
15878.274 80.815578 0.1
15311.154 83.637632 0.1
14676.95 86.539069 0.1
13963.565 89.522128 0.1
13156.166 92.589097 0.1
12236.625 95.742343 0.1
11182.752 98.984292 0.1
9967.3001 102.31743 0.1
9068.6472 104.55737 0.1
8705.3099 105.74434 0.1
7548.4783 109.26765 0.1
6223.8435 112.89007 0.1
6045.7648 113.35997 0.1
5766.9303 116.61439 0.1
5410.9381 120.44348 0.1
5012.3211 124.38028 0.1
4570.2956 128.42782 0.1
4534.3236 128.75935 0.1
3627.9041 132.58923 0.1
3627.4589 132.59096 0.1
3022.8824 134.51272 0.1
2976.9992 136.86769 0.1
2898.2551 141.26651 0.1
2823.2147 145.78907 0.1
2751.5827 150.43885 0.1
2683.7094 155.21943 0.1
2620.8814 160.13449 0.1
2591.042 162.89906 0.1
2549.958 165.18782 0.1
2474.9721 170.38329 0.1
2422.6949 175.72492 0.1
2403.3087 181.21681 0.1

647.76051 144.31672 0.5
641.83748 141.26651 0.5
633.98597 136.86769 0.5
627.06164 132.58923 0.5
625.42394 131.52317 0.5
604.57648 132.38321 0.5
604.29727 132.58923 0.5
598.35026 136.86769 0.5
591.91648 141.26651 0.5
585.07401 145.7635 0.5
570.63421 141.26651 0.5
566.79045 140.06781 0.5
551.39906 136.86769 0.5
549.61498 136.53062 0.5
547.05176 136.86769 0.5
533.44983 138.54859 0.5
530.19775 136.86769 0.5
523.08047 132.58923 0.5
518.20841 128.97717 0.5
503.81373 131.11026 0.5
500.21692 132.58923 0.5
490.19714 135.77181 0.5
486.74105 136.86769 0.5
477.29722 140.17335 0.5
471.13331 136.86769 0.5
465.05883 133.41494 0.5
458.93176 132.58923 0.5
453.43236 131.82605 0.5
450.91209 132.58923 0.5
442.37303 135.21256 0.5
431.84034 136.32898 0.5
421.79754 133.13695 0.5
416.05334 136.86769 0.5
412.21123 138.99505 0.5
403.05098 139.5269 0.5
400.51415 136.86769 0.5
397.04886 132.58923 0.5
394.28901 128.56853 0.5
391.95192 128.42782 0.5
385.89988 128.0105 0.5
383.66073 128.42782 0.5
377.8603 129.28547 0.5
376.89253 128.42782 0.5
373.20725 124.38028 0.5
370.52715 120.44348 0.5
370.14886 119.80375 0.5
369.56729 120.44348 0.5
365.29686 124.38028 0.5
362.74589 126.26124 0.5
357.11135 124.38028 0.5
355.63322 123.85654 0.5
354.07722 124.38028 0.5
348.79412 126.02837 0.5
346.40833 124.38028 0.5
342.2131 121.1164 0.5
335.87582 121.34852 0.5
332.03158 120.44348 0.5
329.76899 119.76184 0.5
323.88026 117.08321 0.5
318.19815 118.55185 0.5
317.19517 116.61439 0.5
315.21716 112.89007 0.5
313.1021 109.26765 0.5
312.71197 108.63317 0.5
312.06098 109.26765 0.5
308.60641 112.89007 0.5
307.41177 114.2435 0.5
302.28824 115.53882 0.5
297.33269 115.94323 0.5
292.53701 115.15896 0.5
287.89356 115.69074 0.5
285.6448 112.89007 0.5
283.56919 109.26765 0.5
283.39522 108.88817 0.5
282.49875 105.74434 0.5
281.55335 102.31743 0.5
280.67359 98.984292 0.5
279.8759 95.742343 0.5
279.18169 92.589097 0.5
279.0353 91.790424 0.5
278.9036 92.589097 0.5
278.26377 95.742343 0.5
277.49011 98.984292 0.5
276.57833 102.31743 0.5
275.51869 105.74434 0.5
274.80749 107.81242 0.5
273.28883 105.74434 0.5
271.15582 102.31743 0.5
270.70589 101.45291 0.5
270.06778 98.984292 0.5
269.39856 95.742343 0.5
268.88891 92.589097 0.5
268.5085 89.522128 0.5
268.23745 86.539069 0.5
268.06355 83.637632 0.5
267.98065 80.815578 0.5
267.98767 78.070738 0.5
268.08795 75.401003 0.5
268.28885 72.804312 0.5
268.60116 70.278664 0.5
269.03836 67.822126 0.5
269.61633 65.432797 0.5
270.35323 63.10884 0.5
270.70589 62.204058 0.5
271.5079 60.848473 0.5
273.05023 58.649945 0.5
274.80749 56.568279 0.5
275.84164 58.649945 0.5
276.76743 60.848473 0.5
277.57039 63.10884 0.5
278.26113 65.432797 0.5
278.84577 67.822126 0.5
279.0353 68.77931 0.5
279.24426 67.822126 0.5
279.88814 65.432797 0.5
280.65035 63.10884 0.5
281.54101 60.848473 0.5
282.57531 58.649945 0.5
283.39522 57.164813 0.5
283.78645 56.511571 0.5
285.18699 54.431709 0.5
286.74178 52.408749 0.5
287.89356 51.073204 0.5
292.16814 52.408749 0.5
292.53701 52.548422 0.5
292.84992 52.408749 0.5
297.33269 50.723942 0.5
301.58183 52.408749 0.5
302.28824 52.724112 0.5
307.41177 52.462076 0.5
307.64744 52.408749 0.5
312.71197 51.333 0.5
316.62687 52.408749 0.5
318.19815 52.89085 0.5
323.88026 52.979004 0.5
324.66956 52.408749 0.5
327.5427 50.441146 0.5
329.76899 49.017498 0.5
332.43111 48.527367 0.5
335.87582 47.93277 0.5
341.1019 46.665963 0.5
342.2131 46.406571 0.5
343.53794 46.665963 0.5
348.79412 47.78259 0.5
351.54152 46.665963 0.5
355.63322 45.028785 0.5
362.74589 46.65597 0.5
362.77796 46.665963 0.5
368.03321 48.527367 0.5
370.14886 49.426867 0.5
371.33778 48.527367 0.5
374.21028 46.665963 0.5
377.60027 44.855476 0.5
377.8603 44.731509 0.5
378.37462 44.855476 0.5
385.08548 46.665963 0.5
385.89988 46.915056 0.5
387.44546 46.665963 0.5
394.28901 45.668938 0.5
395.71999 44.855476 0.5
399.11676 43.094534 0.5
402.81853 41.381776 0.5
403.05098 41.280837 0.5
403.75957 41.381776 0.5
412.21123 42.594461 0.5
414.9537 43.094534 0.5
421.79754 44.552556 0.5
431.84034 44.016553 0.5
441.10867 43.094534 0.5
442.37303 42.979005 0.5
450.13165 43.094534 0.5
453.43236 43.144658 0.5
453.91858 43.094534 0.5
465.05883 42.000306 0.5
477.29722 41.625658 0.5
478.09144 41.381776 0.5
483.86202 39.715872 0.5
490.07047 38.095549 0.5
490.19714 38.06419 0.5
490.32063 38.095549 0.5
496.25584 39.715872 0.5
501.54593 41.381776 0.5
503.81373 42.180364 0.5
518.20841 42.522778 0.5
520.37571 41.381776 0.5
523.90756 39.715872 0.5
527.81694 38.095549 0.5
532.15245 36.519563 0.5
533.44983 36.086737 0.5
535.70713 36.519563 0.5
543.36576 38.095549 0.5
549.61498 39.512375 0.5
566.79045 38.508319 0.5
585.07401 39.356142 0.5
602.50312 39.715872 0.5
604.57648 39.762777 0.5
605.7866 39.715872 0.5
625.42394 38.959999 0.5
647.76051 39.562416 0.5
671.75164 38.267588 0.5
687.13113 39.715872 0.5
697.58824 40.841442 0.5
725.49177 40.318852 0.5
755.7206 41.078497 0.5
770.40617 39.715872 0.5
788.57801 38.268504 0.5
795.27935 38.095549 0.5
824.42247 37.32307 0.5
843.06426 38.095549 0.5
863.68068 39.080763 0.5
885.60993 39.715872 0.5
906.86472 40.3531 0.5
951.32383 39.715872 0.5
954.59444 39.67208 0.5
989.32408 38.095549 0.5
1007.6275 37.32943 0.5
1015.1341 38.095549 0.5
1029.3779 39.715872 0.5
1042.0998 41.381776 0.5
1053.481 43.094534 0.5
1063.6885 44.855476 0.5
1066.8997 45.468554 0.5
1074.3928 44.855476 0.5
1095.8036 43.094534 0.5
1116.5942 41.381776 0.5
1133.5809 40.016181 0.5
1154.5874 41.381776 0.5
1177.8495 43.094534 0.5
1198.9076 44.855476 0.5
1209.153 45.810029 0.5
1265.6932 44.855476 0.5
1295.521 44.407122 0.5
1310.3326 44.855476 0.5
1360.5381 46.665963 0.5
1395.1765 48.26251 0.5
1420.1433 46.665963 0.5
1451.5449 44.855476 0.5
1485.3637 43.094534 0.5
1511.4412 41.860528 0.5
1648.8449 42.659062 0.5
1657.7866 43.094534 0.5
1689.4239 44.855476 0.5
1716.5365 46.665963 0.5
1739.479 48.527367 0.5
1758.5724 50.441146 0.5
1774.1083 52.408749 0.5
1786.3535 54.431709 0.5
1795.5542 56.511571 0.5
1801.9388 58.649945 0.5
1805.7183 60.848473 0.5
1807.0859 63.10884 0.5
1806.2163 65.432797 0.5
1803.2639 67.822126 0.5
1798.3628 70.278664 0.5
1791.6288 72.804312 0.5
1783.1611 75.401003 0.5
1773.0439 78.070738 0.5
1761.3479 80.815578 0.5
1748.1299 83.637632 0.5
1733.4312 86.539069 0.5
1717.2679 89.522128 0.5
1699.6142 92.589097 0.5
1680.3829 95.742343 0.5
1659.3995 98.984292 0.5
1648.8449 100.51373 0.5
1511.4412 100.20932 0.5
1413.5013 98.984292 0.5
1395.1765 98.617301 0.5
1391.9566 98.984292 0.5
1357.8471 102.31743 0.5
1313.9111 105.74434 0.5
1295.521 106.94785 0.5
1224.4922 109.26765 0.5
1209.153 109.75834 0.5
1133.5809 110.47538 0.5
1121.3785 112.89007 0.5
1100.8977 116.61439 0.5
1077.2175 120.44348 0.5
1066.8997 121.94492 0.5
1029.5887 124.38028 0.5
1007.6275 125.50697 0.5
954.59444 126.36517 0.5
937.48264 128.42782 0.5
906.86472 132.54605 0.5
889.71006 128.42782 0.5
872.59531 124.38028 0.5
863.68068 122.31641 0.5
854.29408 124.38028 0.5
834.49075 128.42782 0.5
824.42247 130.32864 0.5
788.57801 130.05229 0.5
760.25314 132.58923 0.5
755.7206 133.05223 0.5
752.38484 132.58923 0.5
725.49177 129.235 0.5
714.67124 128.42782 0.5
697.58824 127.16043 0.5
694.81796 128.42782 0.5
685.81286 132.58923 0.5
676.5968 136.86769 0.5
671.75164 139.1305 0.5
661.9978 141.26651 0.5
647.76051 144.31672 0.5

262.85934 110.47153 0.5
261.20904 109.26765 0.5
259.1042 106.98616 0.5
258.83136 105.74434 0.5
258.08436 102.31743 0.5
257.31312 98.984292 0.5
256.49991 95.742343 0.5
255.63047 92.589097 0.5
255.45485 91.950642 0.5
254.91477 89.522128 0.5
254.45623 86.539069 0.5
254.17652 83.637632 0.5
254.0323 80.815578 0.5
253.99327 78.070738 0.5
254.03947 75.401003 0.5
254.15883 72.804312 0.5
254.34519 70.278664 0.5
254.59683 67.822126 0.5
254.91529 65.432797 0.5
255.30464 63.10884 0.5
255.45485 62.369949 0.5
259.1042 62.086958 0.5
260.26484 60.848473 0.5
262.82783 58.649945 0.5
262.85934 58.626768 0.5
262.8694 58.649945 0.5
263.68133 60.848473 0.5
264.3263 63.10884 0.5
264.83307 65.432797 0.5
265.22389 67.822126 0.5
265.51622 70.278664 0.5
265.72396 72.804312 0.5
265.85816 75.401003 0.5
265.92752 78.070738 0.5
265.9383 80.815578 0.5
265.8943 83.637632 0.5
265.79697 86.539069 0.5
265.6453 89.522128 0.5
265.43568 92.589097 0.5
265.16168 95.742343 0.5
264.81344 98.984292 0.5
264.3763 102.31743 0.5
263.82855 105.74434 0.5
263.1381 109.26765 0.5
262.85934 110.47153 0.5

245.09857 99.284196 0.5
245.03251 98.984292 0.5
244.42612 95.742343 0.5
243.93515 92.589097 0.5
243.54414 89.522128 0.5
243.24697 86.539069 0.5
243.04505 83.637632 0.5
242.94602 80.815578 0.5
242.96241 78.070738 0.5
243.11057 75.401003 0.5
243.40942 72.804312 0.5
243.87895 70.278664 0.5
244.53863 67.822126 0.5
245.09857 66.24048 0.5
246.02974 67.822126 0.5
246.97059 70.278664 0.5
247.54008 72.804312 0.5
247.85676 75.401003 0.5
247.99469 78.070738 0.5
247.99672 80.815578 0.5
247.88359 83.637632 0.5
247.65938 86.539069 0.5
247.31377 89.522128 0.5
246.82155 92.589097 0.5
246.14019 95.742343 0.5
245.20606 98.984292 0.5
245.09857 99.284196 0.5

235.54928 84.229393 0.5
235.53739 83.637632 0.5
235.54928 81.675816 0.5
235.57521 83.637632 0.5
235.54928 84.229393 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.025_K1.0_L1.0_0.pgf <==
2164.7882 181.21681 0.1
2145.9128 175.72492 0.1
2090.4293 170.38329 0.1
2015.2549 166.19065 0.1
1964.9277 170.38329 0.1
1926.207 175.72492 0.1
1912.6987 181.21681 0.1

1535.6268 181.21681 0.1
1524.6963 175.72492 0.1
1511.4412 173.43066 0.1
1507.1879 175.72492 0.1
1503.746 181.21681 0.1

313.44318 181.21681 0.1
313.03321 175.72492 0.1
312.71197 174.2007 0.1
312.22775 175.72492 0.1
311.62362 181.21681 0.1

299.08154 181.21681 0.1
298.65784 175.72492 0.1
297.4655 170.38329 0.1
297.33269 170.01566 0.1
297.06161 170.38329 0.1
294.65959 175.72492 0.1
293.82146 181.21681 0.1

279.89325 181.21681 0.1
279.6281 175.72492 0.1
279.0353 171.28324 0.1
274.83342 175.72492 0.1
274.80749 175.77995 0.1
272.1351 181.21681 0.1

268.33655 181.21681 0.1
266.72492 178.97887 0.1
266.08527 181.21681 0.1

257.31402 181.21681 0.1
257.02202 175.72492 0.1
256.25565 170.38329 0.1
255.45485 166.47867 0.1
254.85226 165.18782 0.1
252.11071 160.13449 0.1
251.90687 159.79852 0.1
251.47506 160.13449 0.1
248.45609 162.96766 0.1
246.8837 165.18782 0.1
245.09857 168.41887 0.1
241.83059 165.25439 0.1
238.64861 166.90556 0.1
237.98181 165.18782 0.1
235.54928 161.42076 0.1
235.06425 160.13449 0.1
233.18973 155.21943 0.1
232.52941 153.413 0.1
231.96168 155.21943 0.1
230.70333 160.13449 0.1
229.67654 165.18782 0.1
229.586 165.78547 0.1
229.43142 165.18782 0.1
227.37058 160.13449 0.1
226.71618 159.01908 0.1
225.44817 160.13449 0.1
223.91721 162.16055 0.1
221.18652 165.10483 0.1
220.21734 160.13449 0.1
218.99238 155.21943 0.1
218.52162 153.60708 0.1
218.09027 155.21943 0.1
216.70274 160.13449 0.1
215.92017 162.69838 0.1
213.37993 161.84385 0.1
212.53537 160.13449 0.1
210.89877 157.41599 0.1
209.97814 155.21943 0.1
208.47465 152.22407 0.1
206.10562 154.47133 0.1
203.78982 150.57142 0.1
201.52549 150.88659 0.1
199.31093 151.01765 0.1
199.06565 150.43885 0.1
197.1445 145.9905 0.1
195.02467 149.53055 0.1
192.94994 146.05633 0.1
192.08986 145.78907 0.1
190.91889 145.52115 0.1
188.93015 143.70434 0.1
187.61449 145.78907 0.1
186.98242 146.85115 0.1
186.28668 145.78907 0.1
185.07443 143.99441 0.1
183.88608 141.26651 0.1
183.20499 139.60394 0.1
181.37294 139.38194 0.1
179.57717 140.12215 0.1
178.63358 136.86769 0.1
177.81661 133.5475 0.1
177.16169 136.86769 0.1
176.30949 141.26651 0.1
176.09024 142.4169 0.1
174.39706 142.89265 0.1
174.02906 141.26651 0.1
173.13438 136.86769 0.1
172.73614 134.69095 0.1
171.10655 136.71826 0.1
169.50742 136.10656 0.1
168.14485 132.58923 0.1
167.93791 132.03443 0.1
167.84744 132.58923 0.1
167.13396 136.86769 0.1
166.3972 140.62289 0.1
165.61753 136.86769 0.1
164.88449 133.0758 0.1
163.39905 133.6608 0.1
163.18163 132.58923 0.1
162.40669 128.42782 0.1
161.94013 125.71973 0.1
161.59029 128.42782 0.1
160.99048 132.58923 0.1
160.50703 135.40155 0.1
159.9923 132.58923 0.1
159.30926 128.42782 0.1
159.09907 127.1069 0.1
157.93968 124.38028 0.1
157.7156 123.89414 0.1
157.53594 124.38028 0.1
156.35599 127.63634 0.1
155.35957 124.38028 0.1
155.01961 123.30298 0.1
153.70588 120.78993 0.1
152.53889 124.38028 0.1
152.41424 124.79478 0.1
151.82013 124.38028 0.1
151.14412 123.96684 0.1
149.89499 121.13689 0.1
149.26465 120.44348 0.1
148.66635 119.75897 0.1
147.45768 120.28432 0.1
146.2685 118.46788 0.1
145.09835 116.91044 0.1
145.00548 116.61439 0.1
143.95528 112.89007 0.1
143.94678 112.85735 0.1
143.05555 109.26765 0.1
142.81334 108.21783 0.1
142.51971 109.26765 0.1
141.69761 111.68236 0.1
140.59918 110.50335 0.1
139.51765 112.26666 0.1
138.90351 109.26765 0.1
138.45263 106.89464 0.1
138.19785 105.74434 0.1
137.51842 102.31743 0.1
137.40374 101.68045 0.1
137.29266 102.31743 0.1
136.6412 105.74434 0.1
136.37063 107.01314 0.1
135.35294 106.34858 0.1
134.35033 106.06826 0.1
134.30989 105.74434 0.1
133.91018 102.31743 0.1
133.57279 98.984292 0.1
133.36246 96.529011 0.1
132.38901 95.884333 0.1
132.05188 95.742343 0.1
131.42967 95.451116 0.1
130.48413 92.824932 0.1
130.41422 92.589097 0.1
129.62419 89.522128 0.1
129.5521 89.19966 0.1
129.46842 89.522128 0.1
128.63329 91.90158 0.1
127.91791 89.522128 0.1
127.72742 88.758191 0.1
127.4388 89.522128 0.1
126.83423 91.097563 0.1
126.66965 89.522128 0.1
126.40278 86.539069 0.1
126.18329 83.637632 0.1
126.00354 80.815578 0.1
125.95343 79.875305 0.1
125.89216 80.815578 0.1
125.65951 83.637632 0.1
125.3362 86.539069 0.1
125.08479 88.23611 0.1
124.88921 86.539069 0.1
124.63479 83.637632 0.1
124.46153 80.815578 0.1
124.34716 78.070738 0.1
124.27464 75.401003 0.1
124.23228 72.804312 0.1
124.22804 72.254 0.1
124.22036 72.804312 0.1
124.14399 75.401003 0.1
124.02007 78.070738 0.1
123.84689 80.815578 0.1
123.63161 83.637632 0.1
123.39028 86.539069 0.1
123.38295 86.621282 0.1
123.3775 86.539069 0.1
123.19659 83.637632 0.1
123.02482 80.815578 0.1
122.86566 78.070738 0.1
122.72345 75.401003 0.1
122.60323 72.804312 0.1
122.54929 71.29407 0.1
122.34601 70.278664 0.1
122.13514 67.822126 0.1
122.16426 65.432797 0.1
122.36553 63.10884 0.1
122.54929 61.923756 0.1
122.60739 60.848473 0.1
122.81661 58.649945 0.1
123.15258 56.511571 0.1
123.38295 55.518116 0.1
123.57019 56.511571 0.1
123.84551 58.649945 0.1
124.02671 60.848473 0.1
124.14495 63.10884 0.1
124.21757 65.432797 0.1
124.22804 66.127196 0.1
124.23421 65.432797 0.1
124.27856 63.10884 0.1
124.35383 60.848473 0.1
124.47156 58.649945 0.1
124.6491 56.511571 0.1
124.91245 54.431709 0.1
125.08479 53.455141 0.1
125.35237 54.431709 0.1
125.77916 56.511571 0.1
125.95343 57.728738 0.1
126.05647 56.511571 0.1
126.28487 54.431709 0.1
126.5676 52.408749 0.1
126.83423 50.858111 0.1
127.45933 50.441146 0.1
127.72742 50.282431 0.1
128.63329 49.216885 0.1
129.5521 50.140276 0.1
130.08805 48.527367 0.1
130.48413 47.497002 0.1
130.66024 46.665963 0.1
131.08437 44.855476 0.1
131.42967 43.513157 0.1
131.79831 44.855476 0.1
132.26259 46.665963 0.1
132.38901 47.192817 0.1
132.57574 46.665963 0.1
133.22921 44.855476 0.1
133.36246 44.498661 0.1
134.24154 43.094534 0.1
134.35033 42.963595 0.1
135.35294 42.352104 0.1
136.26984 43.094534 0.1
136.37063 43.175692 0.1
136.4035 43.094534 0.1
137.146 41.381776 0.1
137.40374 40.8369 0.1
138.45263 41.241325 0.1
139.51765 41.242104 0.1
140.59918 40.227104 0.1
141.35975 39.715872 0.1
141.69761 39.50098 0.1
142.81334 38.110642 0.1
142.84308 38.095549 0.1
143.94678 37.507878 0.1
144.29494 38.095549 0.1
145.09835 39.528553 0.1
146.2685 38.513737 0.1
146.60237 38.095549 0.1
147.45768 37.113983 0.1
147.78202 36.519563 0.1
148.66635 35.03151 0.1
149.89499 36.419051 0.1
151.14412 35.775009 0.1
151.78614 34.986694 0.1
152.41424 34.268038 0.1
153.70588 33.837864 0.1
155.01961 33.750744 0.1
156.23825 34.986694 0.1
156.35599 35.114258 0.1
156.52042 34.986694 0.1
157.7156 34.147717 0.1
159.09907 33.856929 0.1
159.41644 33.495765 0.1
160.50703 32.340233 0.1
161.94013 32.677527 0.1
162.43595 32.045629 0.1
163.39905 30.955451 0.1
164.88449 31.074802 0.1
166.3972 31.379666 0.1
167.49511 30.635164 0.1
167.93791 30.349425 0.1
168.76022 30.635164 0.1
169.50742 30.902127 0.1
169.91039 30.635164 0.1
171.10655 29.892313 0.1
172.73614 29.433693 0.1
174.39706 29.307416 0.1
176.09024 29.626111 0.1
176.75959 29.2633 0.1
177.81661 28.708172 0.1
179.57717 28.8994 0.1
181.37294 28.336197 0.1
183.20499 28.887293 0.1
184.16683 27.928968 0.1
185.07443 27.122517 0.1
186.81616 26.631151 0.1
186.98242 26.584617 0.1
188.93015 26.375513 0.1
190.91889 25.735626 0.1
192.94994 26.035816 0.1
195.02467 26.106893 0.1
197.1445 26.047276 0.1
198.06756 25.368835 0.1
199.31093 24.556465 0.1
201.52549 25.340122 0.1
203.78982 24.760127 0.1
206.10562 24.326671 0.1
208.37674 25.368835 0.1
208.47465 25.416607 0.1
208.56506 25.368835 0.1
210.89877 24.231392 0.1
211.16643 24.141058 0.1
213.37993 23.391482 0.1
215.92017 23.530271 0.1
218.52162 23.284415 0.1
219.65275 22.946869 0.1
221.18652 22.50506 0.1
223.91721 22.021203 0.1
226.32456 22.946869 0.1
226.71618 23.103807 0.1
227.35961 22.946869 0.1
229.586 22.407228 0.1
232.52941 22.075846 0.1
234.36132 21.78536 0.1
235.54928 21.60275 0.1
236.74489 21.78536 0.1
238.64861 22.08715 0.1
241.83059 21.820274 0.1
241.94407 21.78536 0.1
245.09857 20.855997 0.1
248.45609 20.699277 0.1
251.90687 21.478395 0.1
253.49629 20.655636 0.1
255.45485 19.760246 0.1
259.1042 20.341016 0.1
262.85934 19.734911 0.1
266.72492 19.818727 0.1
268.76483 19.556809 0.1
270.70589 19.307877 0.1
274.80749 19.219309 0.1
276.57124 19.556809 0.1
279.0353 20.050637 0.1
281.12125 19.556809 0.1
283.39522 19.041982 0.1
285.14348 18.48806 0.1
287.89356 17.682014 0.1
292.53701 17.864331 0.1
297.33269 17.611075 0.1
302.28824 17.711605 0.1
307.41177 17.679917 0.1
309.50922 17.448545 0.1
312.71197 17.088936 0.1
318.19815 17.070144 0.1
322.96698 17.448545 0.1
323.88026 17.5217 0.1
324.3838 17.448545 0.1
329.76899 16.701541 0.1
333.69895 16.437476 0.1
335.87582 16.288567 0.1
342.2131 15.599763 0.1
348.79412 15.863766 0.1
350.95868 15.454063 0.1
355.63322 14.615337 0.1
362.5833 15.454063 0.1
362.74589 15.474175 0.1
370.14886 15.561136 0.1
371.32401 15.454063 0.1
377.8603 14.870228 0.1
385.89988 15.207822 0.1
394.28901 15.010614 0.1
396.78235 14.497562 0.1
401.61077 13.567228 0.1
403.05098 13.301892 0.1
406.03803 13.567228 0.1
412.21123 14.128732 0.1
421.79754 14.052045 0.1
431.84034 13.650891 0.1
442.37303 13.631232 0.1
448.9556 13.567228 0.1
453.43236 13.521435 0.1
465.05883 12.978144 0.1
477.29722 12.71042 0.1
477.7338 12.662357 0.1
485.97421 11.782237 0.1
490.19714 11.357759 0.1
494.97237 11.782237 0.1
503.81373 12.618783 0.1
518.20841 12.299773 0.1
522.37256 11.782237 0.1
529.87468 10.926198 0.1
533.44983 10.545143 0.1
539.88856 10.926198 0.1
549.61498 11.535092 0.1
566.79045 10.953636 0.1
585.07401 11.246246 0.1
604.57648 11.018819 0.1
607.72144 10.926198 0.1
625.42394 10.397651 0.1
647.76051 10.597964 0.1
668.64052 10.093581 0.1
671.75164 10.017292 0.1
678.37307 10.093581 0.1
697.58824 10.31431 0.1
710.8384 10.093581 0.1
725.49177 9.8446359 0.1
755.7206 9.9192875 0.1
778.50208 9.2837492 0.1
788.57801 9.0044209 0.1
824.2007 8.496075 0.1
824.42247 8.4928422 0.1
863.68068 8.4500018 0.1
872.53156 8.496075 0.1
906.86472 8.6747996 0.1
935.43482 8.496075 0.1
954.59444 8.3708163 0.1
985.9627 7.7299431 0.1
1007.6275 7.2913643 0.1
1026.2956 7.7299431 0.1
1056.4822 8.496075 0.1
1066.8997 8.7776835 0.1
1074.3045 8.496075 0.1
1094.8407 7.7299431 0.1
1115.778 6.9847808 0.1
1133.5809 6.374142 0.1
1182.6395 6.9847808 0.1
1209.153 7.330856 0.1
1238.8059 6.9847808 0.1
1295.521 6.2983278 0.1
1395.1765 6.2889478 0.1
1396.6633 6.2600048 0.1
1432.2167 5.5550641 0.1
1466.9819 4.8694076 0.1
1500.8976 4.2025061 0.1
1511.4412 3.9919735 0.1
1544.5827 3.5538517 0.1
1590.5509 2.9229583 0.1
1633.7054 2.3093073 0.1
1648.8449 2.0853855 0.1
1715.7512 2.3093073 0.1
1813.7294 2.6542167 0.1
1862.6965 2.3093073 0.1
1941.9451 1.7124558 0.1
2013.7871 1.1319392 0.1
2015.2549 1.1193708 0.1
2051.2825 0.56730385 0.1
2086.0156 0.01811751 0.1
2088.2688 -0.018106706 0.1
2111.584 -0.39754808 0.1
2136.1991 -0.80734736 0.1
2162.141 -1.2499677 0.1
2189.4296 -1.7280237 0.1
2218.0758 -2.2443457 0.1
2248.0801 -2.802002 0.1
2267.1618 -3.1697542 0.1
2325.2511 -2.802002 0.1
2411.1107 -2.2443457 0.1
2487.3749 -1.7280237 0.1
2555.324 -1.2499677 0.1
2591.042 -0.99339782 0.1
2613.7144 -1.2499677 0.1
2654.3891 -1.7280237 0.1
2696.5882 -2.2443457 0.1
2740.2572 -2.802002 0.1
2785.3255 -3.4043201 0.1
2831.7044 -4.0548435 0.1
2879.2863 -4.7574399 0.1
2927.9427 -5.516301 0.1
2977.5226 -6.3359212 0.1
3022.8824 -7.1340626 0.1
3028.1988 -7.2211619 0.1
3082.4438 -8.1772522 0.1
3136.6352 -9.2098963 0.1
3190.4269 -10.32523 0.1
3243.4418 -11.529845 0.1
3295.2731 -12.830892 0.1
3345.4867 -14.236106 0.1
3393.6243 -15.753829 0.1
3439.2065 -17.393069 0.1
3481.7353 -19.163529 0.1
3520.6962 -21.075731 0.1
3555.5562 -23.141019 0.1
3585.7569 -25.371666 0.1
3610.6966 -27.780895 0.1
3627.4589 -30.077255 0.1
3630.8957 -30.38301 0.1
3649.5977 -33.193439 0.1
3656.3085 -36.228883 0.1

18137.294 72.910232 0.1
17802.649 75.401003 0.1
17416.079 78.070738 0.1
16985.952 80.815578 0.1
16505.374 83.637632 0.1
15965.763 86.539069 0.1
15356.507 89.522128 0.1
14664.551 92.589097 0.1
13873.87 95.742343 0.1
12964.744 98.984292 0.1
11912.825 102.31743 0.1
10687.891 105.74434 0.1
9252.1202 109.26765 0.1
9068.6472 109.69223 0.1
7698.8802 112.89007 0.1
6045.7648 116.4807 0.1
6032.9845 116.61439 0.1
5657.5533 120.44348 0.1
5233.769 124.38028 0.1
4759.2005 128.42782 0.1
4534.3236 130.29274 0.1
3758.1149 132.58923 0.1
3627.4589 132.96281 0.1
3022.8824 134.8374 0.1
2981.0332 136.86769 0.1
2897.7985 141.26651 0.1
2818.4069 145.78907 0.1
2742.443 150.43885 0.1
2670.1977 155.21943 0.1
2603.005 160.13449 0.1
2591.042 161.17868 0.1
2522.9474 165.18782 0.1
2450.8407 170.38329 0.1
2400.9036 175.72492 0.1
2382.4727 181.21681 0.1

13497.949 -36.228883 0.1
13513.043 -33.193439 0.1
13554.387 -30.38301 0.1
13617.332 -27.780895 0.1
13697.877 -25.371666 0.1
13792.546 -23.141019 0.1
13898.297 -21.075731 0.1
14012.458 -19.163529 0.1
14132.687 -17.393069 0.1
14256.943 -15.753829 0.1
14383.461 -14.236106 0.1
14510.728 -12.830892 0.1
14637.464 -11.529845 0.1
14762.603 -10.32523 0.1
14885.271 -9.2098963 0.1
15004.767 -8.1772522 0.1
15120.541 -7.2211619 0.1
15232.177 -6.3359212 0.1
15339.375 -5.516301 0.1
15441.934 -4.7574399 0.1
15539.736 -4.0548435 0.1
15632.733 -3.4043201 0.1
15720.934 -2.802002 0.1
15804.397 -2.2443457 0.1
15883.213 -1.7280237 0.1
15957.507 -1.2499677 0.1
16027.422 -0.80734736 0.1
16093.121 -0.39754808 0.1
16154.775 -0.018106706 0.1
16160.703 0.01811751 0.1
16251.429 0.56730385 0.1
16346.281 1.1319392 0.1
16445.296 1.7124558 0.1
16548.482 2.3093073 0.1
16655.817 2.9229583 0.1
16767.243 3.5538517 0.1
16882.665 4.2025061 0.1
17001.949 4.8694076 0.1
17124.92 5.5550641 0.1
17251.358 6.2600048 0.1
17381.004 6.9847808 0.1
17513.552 7.7299431 0.1
17648.659 8.496075 0.1
17785.942 9.2837492 0.1
17924.977 10.093581 0.1
18065.315 10.926198 0.1
18137.294 11.359476 0.1

585.07401 145.96173 0.5
584.54883 145.78907 0.5
570.41449 141.26651 0.5
566.79045 140.1071 0.5
551.57194 136.86769 0.5
549.61498 136.48804 0.5
546.72653 136.86769 0.5
533.44983 138.50878 0.5
530.22697 136.86769 0.5
523.0032 132.58923 0.5
518.20841 129.08956 0.5
503.81373 131.06615 0.5
500.13101 132.58923 0.5
490.19714 135.75676 0.5
486.65782 136.86769 0.5
477.29722 140.1072 0.5
471.2888 136.86769 0.5
465.05883 133.31009 0.5
459.31146 132.58923 0.5
453.43236 131.82698 0.5
450.94065 132.58923 0.5
442.37303 135.24171 0.5
431.84034 136.23531 0.5
421.79754 133.31572 0.5
416.22393 136.86769 0.5
412.21123 139.03839 0.5
403.05098 139.54488 0.5
400.50417 136.86769 0.5
397.05558 132.58923 0.5
394.28901 128.53021 0.5
392.79208 128.42782 0.5
385.89988 127.88973 0.5
383.14279 128.42782 0.5
377.8603 129.24664 0.5
376.9312 128.42782 0.5
373.21802 124.38028 0.5
370.51605 120.44348 0.5
370.14886 119.82831 0.5
369.59148 120.44348 0.5
365.35515 124.38028 0.5
362.74589 126.32411 0.5
357.09346 124.38028 0.5
355.63322 123.84956 0.5
354.04387 124.38028 0.5
348.79412 126.00901 0.5
346.47489 124.38028 0.5
342.2131 121.01174 0.5
335.87582 121.30637 0.5
332.17215 120.44348 0.5
329.76899 119.72862 0.5
323.88026 117.09808 0.5
318.19815 118.62278 0.5
317.173 116.61439 0.5
315.22409 112.89007 0.5
313.14538 109.26765 0.5
312.71197 108.55093 0.5
311.99772 109.26765 0.5
308.63917 112.89007 0.5
307.41177 114.31661 0.5
302.28824 115.4416 0.5
297.33269 115.81875 0.5
292.53701 115.10193 0.5
287.89356 115.70725 0.5
285.65817 112.89007 0.5
283.6054 109.26765 0.5
283.39522 108.80309 0.5
282.51351 105.74434 0.5
281.55738 102.31743 0.5
280.66676 98.984292 0.5
279.85861 95.742343 0.5
279.15511 92.589097 0.5
279.0353 91.943071 0.5
278.92732 92.589097 0.5
278.27841 95.742343 0.5
277.49432 98.984292 0.5
276.57143 102.31743 0.5
275.50069 105.74434 0.5
274.80749 107.74305 0.5
273.32079 105.74434 0.5
271.15887 102.31743 0.5
270.70589 101.45827 0.5
270.06989 98.984292 0.5
269.40466 95.742343 0.5
268.89836 92.589097 0.5
268.52071 89.522128 0.5
268.25184 86.539069 0.5
268.0795 83.637632 0.5
267.99753 80.815578 0.5
268.00484 78.070738 0.5
268.10479 75.401003 0.5
268.30481 72.804312 0.5
268.61573 70.278664 0.5
269.05115 67.822126 0.5
269.62702 65.432797 0.5
270.3616 63.10884 0.5
270.70589 62.222502 0.5
271.52354 60.848473 0.5
273.07368 58.649945 0.5
274.80749 56.602239 0.5
275.82507 58.649945 0.5
276.754 60.848473 0.5
277.56188 63.10884 0.5
278.25895 65.432797 0.5
278.85091 67.822126 0.5
279.0353 68.738778 0.5
279.23736 67.822126 0.5
279.8849 65.432797 0.5
280.64819 63.10884 0.5
281.53675 60.848473 0.5
282.56516 58.649945 0.5
283.39522 57.135039 0.5
283.76785 56.511571 0.5
285.16806 54.431709 0.5
286.72718 52.408749 0.5
287.89356 51.063239 0.5
292.09465 52.408749 0.5
292.53701 52.581153 0.5
292.91906 52.408749 0.5
297.33269 50.733981 0.5
301.62411 52.408749 0.5
302.28824 52.700875 0.5
307.41177 52.438174 0.5
307.54245 52.408749 0.5
312.71197 51.315754 0.5
316.80398 52.408749 0.5
318.19815 52.824202 0.5
323.88026 52.93146 0.5
324.60297 52.408749 0.5
327.46992 50.441146 0.5
329.76899 48.966521 0.5
332.18996 48.527367 0.5
335.87582 47.899873 0.5
340.84859 46.665963 0.5
342.2131 46.340539 0.5
343.87105 46.665963 0.5
348.79412 47.715932 0.5
351.40657 46.665963 0.5
355.63322 44.99282 0.5
362.74589 46.641817 0.5
362.82454 46.665963 0.5
368.1553 48.527367 0.5
370.14886 49.360197 0.5
371.24784 48.527367 0.5
374.10347 46.665963 0.5
377.46573 44.855476 0.5
377.8603 44.666209 0.5
378.63555 44.855476 0.5
385.2528 46.665963 0.5
385.89988 46.865886 0.5
387.16802 46.665963 0.5
394.28901 45.649129 0.5
395.65698 44.855476 0.5
398.98579 43.094534 0.5
402.61721 41.381776 0.5
403.05098 41.190419 0.5
404.36018 41.381776 0.5
412.21123 42.53833 0.5
415.31933 43.094534 0.5
421.79754 44.447191 0.5
431.84034 43.909074 0.5
440.19479 43.094534 0.5
442.37303 42.899183 0.5
453.43236 43.056469 0.5
465.05883 41.968798 0.5
477.29722 41.568374 0.5
477.90178 41.381776 0.5
483.64116 39.715872 0.5
489.8273 38.095549 0.5
490.19714 38.003935 0.5
490.55803 38.095549 0.5
496.47504 39.715872 0.5
501.74227 41.381776 0.5
503.81373 42.113325 0.5
518.20841 42.464818 0.5
520.26661 41.381776 0.5
523.79273 39.715872 0.5
527.69426 38.095549 0.5
532.01963 36.519563 0.5
533.44983 36.042182 0.5
535.92292 36.519563 0.5
543.52174 38.095549 0.5
549.61498 39.485865 0.5
566.79045 38.498726 0.5
585.07401 39.298148 0.5
600.16097 39.715872 0.5
604.57648 39.850328 0.5
607.79521 39.715872 0.5
625.42394 38.987496 0.5
647.76051 39.632653 0.5
671.75164 38.400942 0.5
685.88172 39.715872 0.5
697.58824 40.957869 0.5
725.49177 40.49571 0.5
755.7206 41.370284 0.5
773.59518 39.715872 0.5
788.57801 38.527682 0.5
808.89009 38.095549 0.5
824.42247 37.756143 0.5
832.31061 38.095549 0.5
863.68068 39.650151 0.5
865.90122 39.715872 0.5
906.86472 40.969354 0.5
954.59444 40.445273 0.5
970.2256 39.715872 0.5
1007.6275 38.117953 0.5
1022.1745 39.715872 0.5
1035.3736 41.381776 0.5
1047.1912 43.094534 0.5
1057.7958 44.855476 0.5
1066.8997 46.577965 0.5
1088.5541 44.855476 0.5
1110.1688 43.094534 0.5
1131.2882 41.381776 0.5
1133.5809 41.202342 0.5
1136.2829 41.381776 0.5
1159.7167 43.094534 0.5
1180.8986 44.855476 0.5
1200.1588 46.665963 0.5
1209.153 47.604547 0.5
1261.3117 46.665963 0.5
1295.521 46.123404 0.5
1310.1914 46.665963 0.5
1352.563 48.527367 0.5
1386.7214 50.441146 0.5
1395.1765 51.020501 0.5
1403.2585 50.441146 0.5
1433.0581 48.527367 0.5
1465.3234 46.665963 0.5
1500.1057 44.855476 0.5
1511.4412 44.316529 0.5
1621.7103 44.855476 0.5
1648.8449 45.008999 0.5
1676.4219 46.665963 0.5
1702.1922 48.527367 0.5
1723.8353 50.441146 0.5
1741.6794 52.408749 0.5
1756.0204 54.431709 0.5
1767.128 56.511571 0.5
1775.2496 58.649945 0.5
1780.613 60.848473 0.5
1783.4261 63.10884 0.5
1783.8775 65.432797 0.5
1782.1347 67.822126 0.5
1778.3443 70.278664 0.5
1772.6328 72.804312 0.5
1765.1086 75.401003 0.5
1755.8638 78.070738 0.5
1744.9745 80.815578 0.5
1732.5021 83.637632 0.5
1718.4904 86.539069 0.5
1702.9559 89.522128 0.5
1685.8714 92.589097 0.5
1667.1453 95.742343 0.5
1648.8449 98.628362 0.5
1511.4412 98.913041 0.5
1395.1765 96.943943 0.5
1378.0332 98.984292 0.5
1344.0249 102.31743 0.5
1299.8912 105.74434 0.5
1295.521 106.03557 0.5
1209.153 109.10274 0.5
1197.151 109.26765 0.5
1133.5809 110.0093 0.5
1119.124 112.89007 0.5
1098.6668 116.61439 0.5
1074.937 120.44348 0.5
1066.8997 121.61385 0.5
1024.9881 124.38028 0.5
1007.6275 125.27839 0.5
954.59444 126.14477 0.5
936.23608 128.42782 0.5
906.86472 132.498 0.5
889.9235 128.42782 0.5
872.78165 124.38028 0.5
863.68068 122.27965 0.5
854.10538 124.38028 0.5
834.27001 128.42782 0.5
824.42247 130.2879 0.5
788.57801 130.05917 0.5
760.47777 132.58923 0.5
755.7206 133.07742 0.5
752.21366 132.58923 0.5
725.49177 129.23722 0.5
715.20757 128.42782 0.5
697.58824 127.05787 0.5
694.62141 128.42782 0.5
685.72021 132.58923 0.5
676.63975 136.86769 0.5
671.75164 139.18938 0.5
662.34882 141.26651 0.5
647.76051 144.42402 0.5
641.71168 141.26651 0.5
633.96315 136.86769 0.5
627.11536 132.58923 0.5
625.42394 131.4767 0.5
604.57648 132.3766 0.5
604.29393 132.58923 0.5
598.45583 136.86769 0.5
592.1231 141.26651 0.5
585.32762 145.78907 0.5
585.07401 145.96173 0.5

262.85934 110.45989 0.5
261.23327 109.26765 0.5
259.1042 106.94569 0.5
258.83988 105.74434 0.5
258.09222 102.31743 0.5
257.32005 98.984292 0.5
256.50577 95.742343 0.5
255.63544 92.589097 0.5
255.45485 91.933354 0.5
254.92052 89.522128 0.5
254.46286 86.539069 0.5
254.18347 83.637632 0.5
254.03933 80.815578 0.5
254.00032 78.070738 0.5
254.04651 75.401003 0.5
254.16585 72.804312 0.5
254.35216 70.278664 0.5
254.60369 67.822126 0.5
254.92194 65.432797 0.5
255.31091 63.10884 0.5
255.45485 62.399717 0.5
259.1042 62.075789 0.5
260.26449 60.848473 0.5
262.85259 58.649945 0.5
262.85934 58.645028 0.5
262.86147 58.649945 0.5
263.67273 60.848473 0.5
264.31692 63.10884 0.5
264.82285 65.432797 0.5
265.21286 67.822126 0.5
265.50449 70.278664 0.5
265.71167 72.804312 0.5
265.84555 75.401003 0.5
265.91484 78.070738 0.5
265.92583 80.815578 0.5
265.88234 83.637632 0.5
265.78578 86.539069 0.5
265.63511 89.522128 0.5
265.42666 92.589097 0.5
265.15392 95.742343 0.5
264.80695 98.984292 0.5
264.37102 102.31743 0.5
263.82439 105.74434 0.5
263.13499 109.26765 0.5
262.85934 110.45989 0.5

245.09857 99.320843 0.5
245.02463 98.984292 0.5
244.42005 95.742343 0.5
243.93079 92.589097 0.5
243.54153 89.522128 0.5
243.24614 86.539069 0.5
243.04594 83.637632 0.5
242.94836 80.815578 0.5
242.96566 78.070738 0.5
243.11388 75.401003 0.5
243.41158 72.804312 0.5
243.8784 70.278664 0.5
244.5335 67.822126 0.5
245.09857 66.214977 0.5
246.03593 67.822126 0.5
246.96696 70.278664 0.5
247.53058 72.804312 0.5
247.84363 75.401003 0.5
247.97934 78.070738 0.5
247.98017 80.815578 0.5
247.86674 83.637632 0.5
247.64323 86.539069 0.5
247.29967 89.522128 0.5
246.81158 92.589097 0.5
246.13781 95.742343 0.5
245.21728 98.984292 0.5
245.09857 99.320843 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.025_K1.0_L2.0_0.pgf <==
2141.2885 181.21681 0.1
2121.0646 175.72492 0.1
2061.7662 170.38329 0.1
2015.2549 167.91971 0.1
1986.5098 170.38329 0.1
1948.6514 175.72492 0.1
1935.4036 181.21681 0.1

1533.8292 181.21681 0.1
1523.3247 175.72492 0.1
1511.4412 173.58409 0.1
1507.4014 175.72492 0.1
1503.8977 181.21681 0.1

313.36628 181.21681 0.1
312.95845 175.72492 0.1
312.71197 174.55415 0.1
312.32969 175.72492 0.1
311.71022 181.21681 0.1

298.97087 181.21681 0.1
298.56377 175.72492 0.1
297.41676 170.38329 0.1
297.33269 170.14162 0.1
297.15844 170.38329 0.1
294.80881 175.72492 0.1
293.98876 181.21681 0.1

279.93131 181.21681 0.1
279.67584 175.72492 0.1
279.0353 170.74096 0.1
274.80749 175.59709 0.1
274.66778 175.72492 0.1
272.77454 181.21681 0.1

266.88713 181.21681 0.1
266.72492 180.93262 0.1
266.65047 181.21681 0.1

257.26118 181.21681 0.1
256.96252 175.72492 0.1
256.18048 170.38329 0.1
255.45485 166.93033 0.1
254.65402 165.18782 0.1
251.96307 160.13449 0.1
251.90687 160.04115 0.1
251.78369 160.13449 0.1
248.45609 163.18689 0.1
247.14195 165.18782 0.1
245.09857 169.16746 0.1
241.83059 165.76344 0.1
238.64861 167.30967 0.1
237.84407 165.18782 0.1
235.54928 161.55905 0.1
235.00199 160.13449 0.1
233.10738 155.21943 0.1
232.52941 153.66193 0.1
232.05037 155.21943 0.1
230.81858 160.13449 0.1
229.81653 165.18782 0.1
229.586 166.74859 0.1
229.19088 165.18782 0.1
227.13925 160.13449 0.1
226.71618 159.39788 0.1
225.88058 160.13449 0.1
223.91721 162.75123 0.1
221.22314 165.18782 0.1
221.18652 165.23659 0.1
221.17973 165.18782 0.1
220.17582 160.13449 0.1
218.92759 155.21943 0.1
218.52162 153.85621 0.1
218.15914 155.21943 0.1
216.79702 160.13449 0.1
215.92017 163.03883 0.1
213.37993 162.08305 0.1
212.3805 160.13449 0.1
210.89877 157.75624 0.1
209.8737 155.21943 0.1
208.47465 152.33091 0.1
206.10562 154.73044 0.1
203.78982 150.83074 0.1
201.52549 151.04398 0.1
199.31093 151.19728 0.1
198.9922 150.43885 0.1
197.1445 146.12193 0.1
195.02467 149.68689 0.1
192.94994 146.37286 0.1
191.48265 145.78907 0.1
190.91889 145.6236 0.1
188.93015 143.86745 0.1
187.6887 145.78907 0.1
186.98242 146.94868 0.1
186.17409 145.78907 0.1
185.07443 144.26329 0.1
183.83195 141.26651 0.1
183.20499 139.65261 0.1
181.37294 139.51058 0.1
179.57717 140.1989 0.1
178.59443 136.86769 0.1
177.81661 133.7626 0.1
177.21217 136.86769 0.1
176.37027 141.26651 0.1
176.09024 142.74671 0.1
174.39706 143.13159 0.1
173.98354 141.26651 0.1
173.10981 136.86769 0.1
172.73614 134.78751 0.1
171.1691 136.86769 0.1
171.10655 136.95041 0.1
170.93694 136.86769 0.1
169.50742 136.20768 0.1
168.10436 132.58923 0.1
167.93791 132.14213 0.1
167.86522 132.58923 0.1
167.15403 136.86769 0.1
166.3972 140.71047 0.1
165.59463 136.86769 0.1
164.88449 133.21085 0.1
163.39905 133.73669 0.1
163.16551 132.58923 0.1
162.38883 128.42782 0.1
161.94013 125.83526 0.1
161.60404 128.42782 0.1
161.00507 132.58923 0.1
160.50703 135.49235 0.1
159.97046 132.58923 0.1
159.28214 128.42782 0.1
159.09907 127.28797 0.1
157.86081 124.38028 0.1
157.7156 124.06552 0.1
157.59702 124.38028 0.1
156.35599 127.71836 0.1
155.34554 124.38028 0.1
155.01961 123.32866 0.1
153.70588 121.02545 0.1
152.63598 124.38028 0.1
152.41424 125.12955 0.1
151.48513 124.38028 0.1
151.14412 124.1384 0.1
149.89499 121.40887 0.1
149.06226 120.44348 0.1
148.66635 119.96609 0.1
147.45768 120.438 0.1
146.2685 118.84807 0.1
145.09835 117.20731 0.1
144.91709 116.61439 0.1
143.94678 113.07386 0.1
143.89764 112.89007 0.1
143.00387 109.26765 0.1
142.81334 108.43971 0.1
142.58019 109.26765 0.1
141.69761 111.83581 0.1
140.59918 110.76029 0.1
139.51765 112.52145 0.1
138.8574 109.26765 0.1
138.45263 107.12091 0.1
138.15114 105.74434 0.1
137.48306 102.31743 0.1
137.40374 101.87158 0.1
137.32667 102.31743 0.1
136.68486 105.74434 0.1
136.37063 107.23558 0.1
135.35294 106.62946 0.1
134.35033 106.24478 0.1
134.28733 105.74434 0.1
133.88596 102.31743 0.1
133.54804 98.984292 0.1
133.36246 96.828082 0.1
132.38901 96.085037 0.1
131.42967 95.750161 0.1
131.42687 95.742343 0.1
130.48413 93.062301 0.1
130.3464 92.589097 0.1
129.57779 89.522128 0.1
129.5521 89.404194 0.1
129.52319 89.522128 0.1
128.63329 92.189084 0.1
127.87199 89.522128 0.1
127.72742 88.908335 0.1
127.51335 89.522128 0.1
126.83423 91.440548 0.1
126.63641 89.522128 0.1
126.37449 86.539069 0.1
126.15872 83.637632 0.1
125.98183 80.815578 0.1
125.95343 80.276221 0.1
125.91874 80.815578 0.1
125.69075 83.637632 0.1
125.37383 86.539069 0.1
125.08479 88.503046 0.1
124.85699 86.539069 0.1
124.60457 83.637632 0.1
124.43349 80.815578 0.1
124.32108 78.070738 0.1
124.25014 75.401003 0.1
124.22804 74.028589 0.1
124.18817 75.401003 0.1
124.06553 78.070738 0.1
123.89255 80.815578 0.1
123.6759 83.637632 0.1
123.43155 86.539069 0.1
123.38295 87.081369 0.1
123.34768 86.539069 0.1
123.16905 83.637632 0.1
122.99981 80.815578 0.1
122.84315 78.070738 0.1
122.70302 75.401003 0.1
122.58402 72.804312 0.1
122.54929 71.821578 0.1
122.22843 70.278664 0.1
122.02817 67.822126 0.1
122.06884 65.432797 0.1
122.27495 63.10884 0.1
122.54929 61.28657 0.1
122.57231 60.848473 0.1
122.77429 58.649945 0.1
123.10231 56.511571 0.1
123.38295 55.299621 0.1
123.61168 56.511571 0.1
123.88379 58.649945 0.1
124.06367 60.848473 0.1
124.18178 63.10884 0.1
124.22804 64.559826 0.1
124.25615 63.10884 0.1
124.33065 60.848473 0.1
124.44704 58.649945 0.1
124.62242 56.511571 0.1
124.88231 54.431709 0.1
125.08479 53.28403 0.1
125.39758 54.431709 0.1
125.81659 56.511571 0.1
125.95343 57.47638 0.1
126.03558 56.511571 0.1
126.26472 54.431709 0.1
126.54888 52.408749 0.1
126.83423 50.762848 0.1
127.31243 50.441146 0.1
127.72742 50.193244 0.1
128.63329 49.060172 0.1
129.5521 49.986024 0.1
130.03648 48.527367 0.1
130.48413 47.364721 0.1
130.62889 46.665963 0.1
131.04353 44.855476 0.1
131.42967 43.321639 0.1
131.84442 44.855476 0.1
132.30172 46.665963 0.1
132.38901 47.035756 0.1
132.51965 46.665963 0.1
133.17465 44.855476 0.1
133.36246 44.352148 0.1
134.12941 43.094534 0.1
134.35033 42.82112 0.1
135.35294 42.179497 0.1
136.37063 43.071556 0.1
137.09454 41.381776 0.1
137.40374 40.72193 0.1
138.45263 41.088032 0.1
139.51765 41.101512 0.1
140.59918 40.114766 0.1
141.19089 39.715872 0.1
141.69761 39.392844 0.1
142.71347 38.095549 0.1
142.81334 37.977851 0.1
143.94678 37.370168 0.1
144.37107 38.095549 0.1
145.09835 39.410505 0.1
146.2685 38.394641 0.1
146.50524 38.095549 0.1
147.45768 36.996499 0.1
147.71506 36.519563 0.1
148.61277 34.986694 0.1
148.66635 34.901733 0.1
148.74203 34.986694 0.1
149.89499 36.325146 0.1
151.14412 35.681426 0.1
151.69589 34.986694 0.1
152.41424 34.14441 0.1
153.70588 33.692916 0.1
155.01961 33.642483 0.1
156.34338 34.986694 0.1
156.35599 35.000347 0.1
156.37371 34.986694 0.1
157.7156 34.049523 0.1
159.09907 33.761677 0.1
159.32525 33.495765 0.1
160.50703 32.204441 0.1
161.94013 32.56318 0.1
162.33596 32.045629 0.1
163.39905 30.813561 0.1
164.88449 30.93522 0.1
166.3972 31.253535 0.1
167.31262 30.635164 0.1
167.93791 30.233118 0.1
169.10205 30.635164 0.1
169.50742 30.779053 0.1
169.72039 30.635164 0.1
171.10655 29.758666 0.1
172.73614 29.308304 0.1
173.2644 29.2633 0.1
174.39706 29.163383 0.1
174.91383 29.2633 0.1
176.09024 29.494285 0.1
176.50053 29.2633 0.1
177.81661 28.546606 0.1
179.57717 28.765184 0.1
181.37294 28.221472 0.1
183.20499 28.747228 0.1
184.02198 27.928968 0.1
185.07443 26.987893 0.1
186.29485 26.631151 0.1
186.98242 26.432127 0.1
188.93015 26.249113 0.1
190.91889 25.608487 0.1
192.94994 25.908497 0.1
195.02467 25.988682 0.1
197.1445 25.936385 0.1
197.89746 25.368835 0.1
199.31093 24.424212 0.1
201.52549 25.233463 0.1
203.78982 24.631826 0.1
206.10562 24.231859 0.1
208.47465 25.296004 0.1
210.83286 24.141058 0.1
210.89877 24.111152 0.1
213.37993 23.316245 0.1
215.92017 23.423416 0.1
218.52162 23.173969 0.1
219.29057 22.946869 0.1
221.18652 22.406309 0.1
223.91721 21.926597 0.1
226.55657 22.946869 0.1
226.71618 23.011176 0.1
226.98145 22.946869 0.1
229.586 22.320478 0.1
232.52941 22.00466 0.1
233.85375 21.78536 0.1
235.54928 21.513663 0.1
237.27513 21.78536 0.1
238.64861 22.009805 0.1
241.14738 21.78536 0.1
241.83059 21.724002 0.1
245.09857 20.795976 0.1
248.37741 20.655636 0.1
248.45609 20.652166 0.1
248.47238 20.655636 0.1
251.90687 21.421912 0.1
253.40211 20.655636 0.1
255.45485 19.72735 0.1
259.1042 20.313115 0.1
262.85934 19.713978 0.1
266.72492 19.789967 0.1
268.6529 19.556809 0.1
270.70589 19.308861 0.1
274.80749 19.225598 0.1
276.52621 19.556809 0.1
279.0353 20.064477 0.1
281.17401 19.556809 0.1
283.39522 19.053918 0.1
285.20851 18.48806 0.1
287.89356 17.714032 0.1
292.53701 17.902128 0.1
297.33269 17.661416 0.1
302.28824 17.786061 0.1
307.41177 17.748673 0.1
310.35362 17.448545 0.1
312.71197 17.203611 0.1
318.19815 17.1884 0.1
321.43377 17.448545 0.1
323.88026 17.647345 0.1
325.29491 17.448545 0.1
329.76899 16.848023 0.1
335.87582 16.464051 0.1
336.13126 16.437476 0.1
342.2131 15.805186 0.1
348.79412 16.078453 0.1
352.13378 15.454063 0.1
355.63322 14.834519 0.1
360.72301 15.454063 0.1
362.74589 15.706791 0.1
370.14886 15.805019 0.1
374.23875 15.454063 0.1
377.8603 15.149479 0.1
384.21795 15.454063 0.1
385.89988 15.534063 0.1
389.08747 15.454063 0.1
394.28901 15.319597 0.1
398.49667 14.497562 0.1
403.05098 13.678754 0.1
412.21123 14.496096 0.1
421.79754 14.413229 0.1
431.84034 14.034966 0.1
442.37303 13.981624 0.1
453.43236 13.942653 0.1
461.35035 13.567228 0.1
465.05883 13.388734 0.1
477.29722 13.124279 0.1
481.88003 12.662357 0.1
490.19714 11.87195 0.1
499.14133 12.662357 0.1
503.81373 13.101793 0.1
518.20841 12.764935 0.1
519.05282 12.662357 0.1
526.66614 11.782237 0.1
533.44983 11.077636 0.1
546.04186 11.782237 0.1
549.61498 11.994205 0.1
555.82303 11.782237 0.1
566.79045 11.399623 0.1
585.07401 11.732304 0.1
604.57648 11.366705 0.1
620.36672 10.926198 0.1
625.42394 10.782227 0.1
642.50662 10.926198 0.1
647.76051 10.969575 0.1
649.17363 10.926198 0.1
671.75164 10.22143 0.1
697.58824 10.469316 0.1
715.42429 10.093581 0.1
725.49177 9.8762378 0.1
755.7206 10.041805 0.1
779.27045 9.2837492 0.1
788.57801 8.9840827 0.1
809.8813 8.496075 0.1
824.42247 8.1546828 0.1
863.68068 8.1168447 0.1
906.86472 7.9247339 0.1
929.14489 7.7299431 0.1
954.59444 7.4959747 0.1
972.25707 6.9847808 0.1
997.303 6.2600048 0.1
1007.6275 5.95809 0.1
1024.0791 6.2600048 0.1
1060.153 6.9847808 0.1
1066.8997 7.1301731 0.1
1070.1539 6.9847808 0.1
1086.4267 6.2600048 0.1
1102.8696 5.5550641 0.1
1119.4478 4.8694076 0.1
1133.5809 4.3006601 0.1
1202.3944 4.8694076 0.1
1209.153 4.9271366 0.1
1211.6501 4.8694076 0.1
1239.3082 4.2025061 0.1
1265.321 3.5538517 0.1
1289.801 2.9229583 0.1
1295.521 2.7696198 0.1
1342.6408 2.3093073 0.1
1395.1765 1.7579783 0.1
1396.426 1.7124558 0.1
1411.8024 1.1319392 0.1
1426.4123 0.56730385 0.1
1440.2855 0.01811751 0.1
1440.963 -0.018106706 0.1
1445.6445 -0.39754808 0.1
1450.6029 -0.80734736 0.1
1455.8459 -1.2499677 0.1
1461.3801 -1.7280237 0.1
1467.2105 -2.2443457 0.1
1473.3399 -2.802002 0.1
1479.7687 -3.4043201 0.1
1486.4945 -4.0548435 0.1
1493.5114 -4.7574399 0.1
1500.8093 -5.516301 0.1
1508.3737 -6.3359212 0.1
1511.4412 -6.6851606 0.1
1518.3536 -7.2211619 0.1
1530.0176 -8.1772522 0.1
1541.9014 -9.2098963 0.1
1553.9426 -10.32523 0.1
1566.0671 -11.529845 0.1
1578.1887 -12.830892 0.1
1590.2071 -14.236106 0.1
1602.0079 -15.753829 0.1
1613.4606 -17.393069 0.1
1624.4178 -19.163529 0.1
1634.713 -21.075731 0.1
1644.159 -23.141019 0.1
1648.8449 -24.390291 0.1
1719.1295 -23.141019 0.1
1813.7294 -21.728045 0.1
1828.4115 -23.141019 0.1
1847.3389 -25.371666 0.1
1863.2423 -27.780895 0.1
1875.5463 -30.38301 0.1
1883.5708 -33.193439 0.1
1886.4896 -36.228883 0.1

18137.294 75.433536 0.1
17835.543 78.070738 0.1
17492.656 80.815578 0.1
17106.678 83.637632 0.1
16670.747 86.539069 0.1
16176.436 89.522128 0.1
15613.438 92.589097 0.1
14969.151 95.742343 0.1
14228.108 98.984292 0.1
13371.282 102.31743 0.1
12375.191 105.74434 0.1
11210.688 109.26765 0.1
9841.3248 112.89007 0.1
9068.6472 114.75305 0.1
8384.2211 116.61439 0.1
6871.6004 120.44348 0.1
6045.7648 122.40503 0.1
5826.7826 124.38028 0.1
5348.5885 128.42782 0.1
4809.3978 132.58923 0.1
4534.3236 134.64919 0.1
3627.4589 135.07054 0.1
3340.5775 136.86769 0.1
3022.8824 139.02545 0.1
2974.0497 141.26651 0.1
2884.2167 145.78907 0.1
2798.9738 150.43885 0.1
2718.2999 155.21943 0.1
2643.3755 160.13449 0.1
2591.042 164.14453 0.1
2570.8209 165.18782 0.1
2491.5937 170.38329 0.1
2436.5992 175.72492 0.1
2416.2382 181.21681 0.1

14287.596 -36.228883 0.1
14294.766 -33.193439 0.1
14314.372 -30.38301 0.1
14344.132 -27.780895 0.1
14382.07 -25.371666 0.1
14426.48 -23.141019 0.1
14475.889 -21.075731 0.1
14529.03 -19.163529 0.1
14584.816 -17.393069 0.1
14642.323 -15.753829 0.1
14700.765 -14.236106 0.1
14759.482 -12.830892 0.1
14817.922 -11.529845 0.1
14875.632 -10.32523 0.1
14932.239 -9.2098963 0.1
14987.446 -8.1772522 0.1
15041.02 -7.2211619 0.1
15092.78 -6.3359212 0.1
15142.597 -5.516301 0.1
15190.377 -4.7574399 0.1
15236.064 -4.0548435 0.1
15279.63 -3.4043201 0.1
15321.069 -2.802002 0.1
15360.399 -2.2443457 0.1
15397.65 -1.7280237 0.1
15432.868 -1.2499677 0.1
15466.108 -0.80734736 0.1
15497.433 -0.39754808 0.1
15526.912 -0.018106706 0.1
15531.17 0.01811751 0.1
15617.842 0.56730385 0.1
15708.069 1.1319392 0.1
15801.903 1.7124558 0.1
15899.378 2.3093073 0.1
16000.508 2.9229583 0.1
16105.281 3.5538517 0.1
16213.656 4.2025061 0.1
16325.567 4.8694076 0.1
16440.911 5.5550641 0.1
16559.556 6.2600048 0.1
16681.332 6.9847808 0.1
16806.036 7.7299431 0.1
16933.429 8.496075 0.1
17063.24 9.2837492 0.1
17195.152 10.093581 0.1
17328.834 10.926198 0.1
17463.913 11.782237 0.1
17599.99 12.662357 0.1
17736.643 13.567228 0.1
17873.428 14.497562 0.1
18009.883 15.454063 0.1
18137.294 16.376971 0.1

585.07401 146.16239 0.5
583.91919 145.78907 0.5
569.62766 141.26651 0.5
566.79045 140.36691 0.5
552.18302 136.86769 0.5
549.61498 136.30725 0.5
546.19195 136.86769 0.5
533.44983 138.83252 0.5
529.71265 136.86769 0.5
522.74713 132.58923 0.5
518.20841 129.18436 0.5
503.81373 131.30096 0.5
500.6604 132.58923 0.5
490.19714 135.86993 0.5
487.0619 136.86769 0.5
477.29722 140.29748 0.5
471.04307 136.86769 0.5
465.05883 133.38261 0.5
457.41062 132.58923 0.5
453.43236 132.16307 0.5
452.03482 132.58923 0.5
442.37303 135.56145 0.5
431.84034 136.33941 0.5
421.79754 133.57374 0.5
416.73119 136.86769 0.5
412.21123 139.36258 0.5
403.05098 139.75447 0.5
400.3214 136.86769 0.5
396.90793 132.58923 0.5
394.28901 128.72743 0.5
387.98581 128.42782 0.5
385.89988 128.31482 0.5
385.26456 128.42782 0.5
377.8603 129.47175 0.5
376.66972 128.42782 0.5
372.97855 124.38028 0.5
370.29319 120.44348 0.5
370.14886 120.20232 0.5
369.93269 120.44348 0.5
365.8105 124.38028 0.5
362.74589 126.70659 0.5
356.48489 124.38028 0.5
355.63322 124.04781 0.5
354.67314 124.38028 0.5
348.79412 126.27397 0.5
346.18534 124.38028 0.5
342.2131 121.12171 0.5
335.87582 121.52994 0.5
330.9307 120.44348 0.5
329.76899 120.11753 0.5
323.88026 117.41666 0.5
318.19815 119.0118 0.5
316.98801 116.61439 0.5
315.05096 112.89007 0.5
312.98523 109.26765 0.5
312.71197 108.8097 0.5
312.25295 109.26765 0.5
308.85049 112.89007 0.5
307.41177 114.55019 0.5
302.28824 115.87854 0.5
297.33269 116.10443 0.5
292.53701 115.41697 0.5
287.89356 116.14116 0.5
285.38662 112.89007 0.5
283.4238 109.26765 0.5
283.39522 109.20274 0.5
282.40227 105.74434 0.5
281.44546 102.31743 0.5
280.55231 98.984292 0.5
279.74035 95.742343 0.5
279.0353 92.601877 0.5
278.37865 95.742343 0.5
277.58423 98.984292 0.5
276.65195 102.31743 0.5
275.57331 105.74434 0.5
274.80749 107.93779 0.5
273.12647 105.74434 0.5
270.91649 102.31743 0.5
270.70589 101.92805 0.5
269.9485 98.984292 0.5
269.28969 95.742343 0.5
268.78971 92.589097 0.5
268.41796 89.522128 0.5
268.15426 86.539069 0.5
267.98607 83.637632 0.5
267.90694 80.815578 0.5
267.91554 78.070738 0.5
268.01498 75.401003 0.5
268.21245 72.804312 0.5
268.5186 70.278664 0.5
268.94682 67.822126 0.5
269.51293 65.432797 0.5
270.23518 63.10884 0.5
270.70589 61.888924 0.5
271.33626 60.848473 0.5
272.90379 58.649945 0.5
274.73677 56.511571 0.5
274.80749 56.439087 0.5
274.84807 56.511571 0.5
275.91347 58.649945 0.5
276.84577 60.848473 0.5
277.65894 63.10884 0.5
278.36268 65.432797 0.5
278.96208 67.822126 0.5
279.0353 68.179291 0.5
279.1149 67.822126 0.5
279.76632 65.432797 0.5
280.53309 63.10884 0.5
281.42434 60.848473 0.5
282.45422 58.649945 0.5
283.39522 56.939581 0.5
283.64635 56.511571 0.5
285.01675 54.431709 0.5
286.54352 52.408749 0.5
287.89356 50.827305 0.5
292.52221 52.408749 0.5
292.53701 52.414917 0.5
292.55036 52.408749 0.5
297.33269 50.549514 0.5
302.13942 52.408749 0.5
302.28824 52.47343 0.5
303.93733 52.408749 0.5
307.41177 52.283216 0.5
312.71197 51.161111 0.5
317.42882 52.408749 0.5
318.19815 52.635313 0.5
323.88026 52.80542 0.5
324.42805 52.408749 0.5
327.29359 50.441146 0.5
329.76899 48.856251 0.5
331.63894 48.527367 0.5
335.87582 47.827286 0.5
340.59428 46.665963 0.5
342.2131 46.283414 0.5
344.18651 46.665963 0.5
348.79412 47.634788 0.5
351.23941 46.665963 0.5
355.63322 44.948484 0.5
362.74589 46.628739 0.5
362.86849 46.665963 0.5
368.25597 48.527367 0.5
370.14886 49.307957 0.5
371.17787 48.527367 0.5
374.02536 46.665963 0.5
377.37916 44.855476 0.5
377.8603 44.624586 0.5
378.76809 44.855476 0.5
385.12889 46.665963 0.5
385.89988 46.913365 0.5
387.39852 46.665963 0.5
394.28901 45.635018 0.5
395.66666 44.855476 0.5
399.08282 43.094534 0.5
402.81668 41.381776 0.5
403.05098 41.281073 0.5
403.78418 41.381776 0.5
412.21123 42.544798 0.5
415.16328 43.094534 0.5
421.79754 44.539346 0.5
431.84034 43.978559 0.5
440.98877 43.094534 0.5
442.37303 42.971072 0.5
447.29721 43.094534 0.5
453.43236 43.251408 0.5
455.0395 43.094534 0.5
465.05883 42.161072 0.5
477.29722 41.749994 0.5
478.52883 41.381776 0.5
484.49814 39.715872 0.5
490.19714 38.278561 0.5
495.49478 39.715872 0.5
500.84619 41.381776 0.5
503.81373 42.426478 0.5
518.20841 42.787574 0.5
520.92827 41.381776 0.5
524.56384 39.715872 0.5
528.5983 38.095549 0.5
533.08403 36.519563 0.5
533.44983 36.400211 0.5
534.07819 36.519563 0.5
541.88445 38.095549 0.5
549.10967 39.715872 0.5
549.61498 39.835842 0.5
551.70525 39.715872 0.5
566.79045 38.86845 0.5
585.07401 39.690677 0.5
586.0514 39.715872 0.5
604.57648 40.241653 0.5
618.92242 39.715872 0.5
625.42394 39.479516 0.5
633.25887 39.715872 0.5
647.76051 40.151411 0.5
655.61495 39.715872 0.5
671.75164 38.851313 0.5
681.12496 39.715872 0.5
697.00774 41.381776 0.5
697.58824 41.448924 0.5
702.65965 41.381776 0.5
725.49177 41.074993 0.5
734.88339 41.381776 0.5
755.7206 42.09625 0.5
762.57758 41.381776 0.5
780.8438 39.715872 0.5
788.57801 39.092294 0.5
824.42247 38.289414 0.5
853.50179 39.715872 0.5
863.68068 40.297197 0.5
903.57473 41.381776 0.5
906.86472 41.47428 0.5
915.23215 41.381776 0.5
954.59444 40.974293 0.5
978.92914 39.715872 0.5
1007.6275 38.356192 0.5
1019.9226 39.715872 0.5
1033.1345 41.381776 0.5
1044.9454 43.094534 0.5
1055.5294 44.855476 0.5
1065.0456 46.665963 0.5
1066.8997 47.053378 0.5
1071.3803 46.665963 0.5
1092.0266 44.855476 0.5
1111.6683 43.094534 0.5
1130.8974 41.381776 0.5
1133.5809 41.151194 0.5
1137.1573 41.381776 0.5
1161.1658 43.094534 0.5
1182.7252 44.855476 0.5
1202.2077 46.665963 0.5
1209.153 47.383791 0.5
1236.0971 46.665963 0.5
1295.521 45.266333 0.5
1336.1573 46.665963 0.5
1378.4439 48.527367 0.5
1395.1765 49.455817 0.5
1406.6955 48.527367 0.5
1432.3261 46.665963 0.5
1459.9281 44.855476 0.5
1489.5513 43.094534 0.5
1511.4412 41.907594 0.5
1648.8449 41.610222 0.5
1681.8567 43.094534 0.5
1714.5722 44.855476 0.5
1742.1253 46.665963 0.5
1764.9732 48.527367 0.5
1783.5263 50.441146 0.5
1798.1543 52.408749 0.5
1809.193 54.431709 0.5
1813.7294 55.625013 0.5
1820.7536 56.511571 0.5
1831.0033 58.649945 0.5
1835.2947 60.848473 0.5
1834.2442 63.10884 0.5
1828.2909 65.432797 0.5
1817.7052 67.822126 0.5
1813.7294 68.45886 0.5
1808.6984 70.278664 0.5
1800.0377 72.804312 0.5
1789.6871 75.401003 0.5
1777.7499 78.070738 0.5
1764.3127 80.815578 0.5
1749.4455 83.637632 0.5
1733.1995 86.539069 0.5
1715.5965 89.522128 0.5
1696.6114 92.589097 0.5
1676.1503 95.742343 0.5
1654.0226 98.984292 0.5
1648.8449 99.699459 0.5
1511.4412 99.27766 0.5
1492.7956 98.984292 0.5
1395.1765 96.495565 0.5
1373.4609 98.984292 0.5
1337.9122 102.31743 0.5
1295.521 105.4887 0.5
1287.6471 105.74434 0.5
1209.153 108.33103 0.5
1145.9361 109.26765 0.5
1133.5809 109.4236 0.5
1116.489 112.89007 0.5
1096.3028 116.61439 0.5
1072.8333 120.44348 0.5
1066.8997 121.31879 0.5
1020.0686 124.38028 0.5
1007.6275 125.01701 0.5
954.59444 125.73476 0.5
933.21368 128.42782 0.5
906.86472 132.13404 0.5
891.42169 128.42782 0.5
874.24924 124.38028 0.5
863.68068 121.94973 0.5
852.62678 124.38028 0.5
832.77602 128.42782 0.5
824.42247 130.01144 0.5
788.57801 129.9165 0.5
759.07986 132.58923 0.5
755.7206 132.93497 0.5
753.04918 132.58923 0.5
725.49177 129.36235 0.5
714.84549 128.42782 0.5
697.58824 126.94672 0.5
694.4483 128.42782 0.5
685.742 132.58923 0.5
676.87403 136.86769 0.5
671.75164 139.36057 0.5
663.00679 141.26651 0.5
647.76051 144.51994 0.5
641.47246 141.26651 0.5
633.69018 136.86769 0.5
626.83123 132.58923 0.5
625.42394 131.6652 0.5
604.57648 132.42223 0.5
604.35787 132.58923 0.5
598.60293 136.86769 0.5
592.34769 141.26651 0.5
585.61891 145.78907 0.5
585.07401 146.16239 0.5

262.85934 110.73989 0.5
260.91977 109.26765 0.5
259.1042 107.22255 0.5
258.77404 105.74434 0.5
258.008 102.31743 0.5
257.21241 98.984292 0.5
256.36837 95.742343 0.5
255.4605 92.589097 0.5
255.45485 92.569012 0.5
254.79072 89.522128 0.5
254.35137 86.539069 0.5
254.08488 83.637632 0.5
253.94977 80.815578 0.5
253.91696 78.070738 0.5
253.96723 75.401003 0.5
254.0889 72.804312 0.5
254.27604 70.278664 0.5
254.52698 67.822126 0.5
254.84322 65.432797 0.5
255.22875 63.10884 0.5
255.45485 61.98728 0.5
259.1042 61.823837 0.5
260.02977 60.848473 0.5
262.60354 58.649945 0.5
262.85934 58.46365 0.5
262.93985 58.649945 0.5
263.7428 60.848473 0.5
264.38051 63.10884 0.5
264.88153 65.432797 0.5
265.26795 67.822126 0.5
265.55712 70.278664 0.5
265.76284 72.804312 0.5
265.8961 75.401003 0.5
265.96553 78.070738 0.5
265.97732 80.815578 0.5
265.93516 83.637632 0.5
265.84038 86.539069 0.5
265.69177 89.522128 0.5
265.48553 92.589097 0.5
265.21502 95.742343 0.5
264.87015 98.984292 0.5
264.43604 102.31743 0.5
263.89072 105.74434 0.5
263.20179 109.26765 0.5
262.85934 110.73989 0.5

245.09857 99.886075 0.5
244.9059 98.984292 0.5
244.31918 95.742343 0.5
243.84369 92.589097 0.5
243.46469 89.522128 0.5
243.17624 86.539069 0.5
242.9795 83.637632 0.5
242.88147 80.815578 0.5
242.89379 78.070738 0.5
243.03173 75.401003 0.5
243.31312 72.804312 0.5
243.75705 70.278664 0.5
244.38256 67.822126 0.5
245.09857 65.728186 0.5
246.29364 67.822126 0.5
247.17094 70.278664 0.5
247.70018 72.804312 0.5
247.99158 75.401003 0.5
248.11437 78.070738 0.5
248.10863 80.815578 0.5
247.99365 83.637632 0.5
247.77296 86.539069 0.5
247.43655 89.522128 0.5
246.96044 92.589097 0.5
246.30475 95.742343 0.5
245.4107 98.984292 0.5
245.09857 99.886075 0.5

235.54928 85.563619 0.5
235.50964 83.637632 0.5
235.52525 80.815578 0.5
235.54928 80.093075 0.5
235.6018 80.815578 0.5
235.63409 83.637632 0.5
235.54928 85.563619 0.5

221.18652 82.803969 0.5
221.14304 80.815578 0.5
221.16062 78.070738 0.5
221.18652 77.350001 0.5
221.21867 78.070738 0.5
221.24036 80.815578 0.5
221.18652 82.803969 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.025_K4.0_L1.0_0.pgf <==
1518.1261 181.21681 0.1
1511.4412 176.58871 0.1
1508.4527 181.21681 0.1

313.08908 181.21681 0.1
312.71197 175.9507 0.1
312.11409 181.21681 0.1

298.55186 181.21681 0.1
298.16957 175.72492 0.1
297.33269 171.59265 0.1
295.49806 175.72492 0.1
294.67608 181.21681 0.1

279.73648 181.21681 0.1
279.50098 175.72492 0.1
279.0353 171.85495 0.1
274.99345 175.72492 0.1
274.80749 176.08389 0.1
273.58267 181.21681 0.1

256.97124 181.21681 0.1
256.67613 175.72492 0.1
255.90581 170.38329 0.1
255.45485 168.24582 0.1
254.02316 165.18782 0.1
251.90687 161.32047 0.1
248.45609 164.05506 0.1
247.84616 165.18782 0.1
245.70288 170.38329 0.1
245.09857 172.65886 0.1
244.06673 170.38329 0.1
241.83059 167.15957 0.1
238.64861 168.68043 0.1
237.38247 165.18782 0.1
235.54928 162.17616 0.1
234.77115 160.13449 0.1
232.93019 155.21943 0.1
232.52941 154.12448 0.1
232.20319 155.21943 0.1
231.00651 160.13449 0.1
230.03313 165.18782 0.1
229.586 168.29668 0.1
228.8045 165.18782 0.1
226.72268 160.13449 0.1
226.71618 160.12297 0.1
226.70454 160.13449 0.1
223.91721 164.35016 0.1
222.4106 165.18782 0.1
221.18652 166.17123 0.1
221.04651 165.18782 0.1
220.01789 160.13449 0.1
218.73907 155.21943 0.1
218.52162 154.50925 0.1
218.32633 155.21943 0.1
216.94868 160.13449 0.1
215.92017 163.44885 0.1
213.37993 163.3164 0.1
211.8087 160.13449 0.1
210.89877 158.61605 0.1
209.6025 155.21943 0.1
208.47465 152.77295 0.1
206.22849 155.21943 0.1
206.10562 155.37085 0.1
206.03511 155.21943 0.1
203.78982 151.33143 0.1
201.52549 151.64435 0.1
199.31093 151.78617 0.1
198.78517 150.43885 0.1
197.1445 146.27009 0.1
195.04668 150.43885 0.1
195.02467 150.50349 0.1
194.99358 150.43885 0.1
192.94994 147.05299 0.1
190.91889 146.19775 0.1
190.38062 145.78907 0.1
188.93015 144.63284 0.1
188.14558 145.78907 0.1
186.98242 147.62088 0.1
185.66522 145.78907 0.1
185.07443 144.99388 0.1
183.69965 141.26651 0.1
183.20499 139.83747 0.1
181.37294 139.86512 0.1
179.57717 140.63855 0.1
178.42996 136.86769 0.1
177.81661 134.49811 0.1
177.37071 136.86769 0.1
176.56073 141.26651 0.1
176.09024 143.82755 0.1
174.39706 143.75521 0.1
173.86442 141.26651 0.1
173.03016 136.86769 0.1
172.73614 135.17855 0.1
171.64191 136.86769 0.1
171.10655 137.68428 0.1
169.93951 136.86769 0.1
169.50742 136.57833 0.1
167.94348 132.58923 0.1
167.93791 132.57427 0.1
167.93555 132.58923 0.1
167.25062 136.86769 0.1
166.39768 141.26651 0.1
166.3972 141.26873 0.1
166.39673 141.26651 0.1
165.51505 136.86769 0.1
164.88449 133.45583 0.1
163.39905 134.32491 0.1
163.04499 132.58923 0.1
162.27547 128.42782 0.1
161.94013 126.50252 0.1
161.68363 128.42782 0.1
161.07851 132.58923 0.1
160.50703 135.86722 0.1
159.88418 132.58923 0.1
159.18028 128.42782 0.1
159.09907 127.93724 0.1
157.7156 124.69368 0.1
156.35599 128.09381 0.1
155.24909 124.38028 0.1
155.01961 123.62259 0.1
153.70588 121.59891 0.1
152.83581 124.38028 0.1
152.41424 125.82898 0.1
151.14412 124.72232 0.1
150.96043 124.38028 0.1
149.89499 122.10223 0.1
148.66635 120.58814 0.1
147.45768 120.90067 0.1
146.83434 120.44348 0.1
146.2685 119.92557 0.1
145.09835 117.93114 0.1
144.71626 116.61439 0.1
143.94678 113.65856 0.1
143.7485 112.89007 0.1
142.89111 109.26765 0.1
142.81334 108.92 0.1
142.72103 109.26765 0.1
141.69761 112.43157 0.1
140.59918 111.50162 0.1
139.71605 112.89007 0.1
139.51765 113.16092 0.1
139.46089 112.89007 0.1
138.74888 109.26765 0.1
138.45263 107.65113 0.1
138.02935 105.74434 0.1
137.40374 102.52941 0.1
136.81109 105.74434 0.1
136.37063 107.85663 0.1
135.35294 107.39046 0.1
134.35033 106.76822 0.1
134.21877 105.74434 0.1
133.81308 102.31743 0.1
133.47295 98.984292 0.1
133.36246 97.72349 0.1
132.38901 96.718477 0.1
131.42967 96.691603 0.1
131.08491 95.742343 0.1
130.48413 94.032258 0.1
130.08934 92.589097 0.1
129.5521 90.319355 0.1
128.84504 92.589097 0.1
128.63329 93.090765 0.1
128.48016 92.589097 0.1
127.72742 89.563821 0.1
126.83423 92.253209 0.1
126.55286 89.522128 0.1
126.29505 86.539069 0.1
126.08296 83.637632 0.1
125.95343 81.53987 0.1
125.79148 83.637632 0.1
125.49606 86.539069 0.1
125.08479 89.420304 0.1
124.75833 86.539069 0.1
124.52275 83.637632 0.1
124.36466 80.815578 0.1
124.26198 78.070738 0.1
124.22804 76.685992 0.1
124.16868 78.070738 0.1
124.00365 80.815578 0.1
123.79095 83.637632 0.1
123.5446 86.539069 0.1
123.38295 88.338619 0.1
123.26698 86.539069 0.1
123.08798 83.637632 0.1
122.92043 80.815578 0.1
122.76714 78.070738 0.1
122.6313 75.401003 0.1
122.54929 73.521171 0.1
122.28508 72.804312 0.1
121.75793 70.278664 0.1
121.72681 69.767113 0.1
121.70803 67.822126 0.1
121.72681 65.809069 0.1
121.74296 65.432797 0.1
122.01855 63.10884 0.1
122.41501 60.848473 0.1
122.54929 60.2894 0.1
122.70132 58.649945 0.1
123.02879 56.511571 0.1
123.38295 55.030178 0.1
123.66755 56.511571 0.1
123.9404 58.649945 0.1
124.12222 60.848473 0.1
124.22804 62.810636 0.1
124.29371 60.848473 0.1
124.40941 58.649945 0.1
124.5824 56.511571 0.1
124.83696 54.431709 0.1
125.08479 53.01904 0.1
125.47074 54.431709 0.1
125.88236 56.511571 0.1
125.95343 57.01089 0.1
125.99675 56.511571 0.1
126.22829 54.431709 0.1
126.51686 52.408749 0.1
126.83423 50.622506 0.1
127.19381 50.441146 0.1
127.72742 50.200481 0.1
128.63329 48.920558 0.1
129.5521 49.865445 0.1
130.02064 48.527367 0.1
130.48413 47.375045 0.1
130.63034 46.665963 0.1
131.04223 44.855476 0.1
131.42967 43.304901 0.1
131.85611 44.855476 0.1
132.32281 46.665963 0.1
132.38901 46.940261 0.1
132.48931 46.665963 0.1
133.17175 44.855476 0.1
133.36246 44.366251 0.1
134.1309 43.094534 0.1
134.35033 42.816691 0.1
135.35294 42.245837 0.1
136.37063 43.083781 0.1
137.11111 41.381776 0.1
137.40374 40.764934 0.1
138.45263 41.121774 0.1
139.51765 41.139143 0.1
140.59918 40.171233 0.1
141.30135 39.715872 0.1
141.69761 39.471481 0.1
142.77222 38.095549 0.1
142.81334 38.047025 0.1
143.94678 37.491973 0.1
144.31886 38.095549 0.1
145.09835 39.429595 0.1
146.2685 38.456922 0.1
146.5715 38.095549 0.1
147.45768 37.128254 0.1
147.77982 36.519563 0.1
148.66329 34.986694 0.1
148.66635 34.981738 0.1
148.67064 34.986694 0.1
149.89499 36.444828 0.1
151.14412 35.786718 0.1
151.79981 34.986694 0.1
152.41424 34.28817 0.1
153.70588 33.767811 0.1
155.01961 33.764141 0.1
156.26408 34.986694 0.1
156.35599 35.082292 0.1
156.48856 34.986694 0.1
157.7156 34.176818 0.1
159.09907 33.887681 0.1
159.42135 33.495765 0.1
160.50703 32.272269 0.1
161.94013 32.679472 0.1
162.41977 32.045629 0.1
163.39905 30.900891 0.1
164.88449 31.011904 0.1
166.3972 31.323699 0.1
167.44143 30.635164 0.1
167.93791 30.321589 0.1
168.97785 30.635164 0.1
169.50742 30.798426 0.1
169.7679 30.635164 0.1
171.10655 29.849618 0.1
172.73614 29.333281 0.1
173.33373 29.2633 0.1
174.39706 29.134423 0.1
174.88908 29.2633 0.1
176.09024 29.584907 0.1
176.60774 29.2633 0.1
177.81661 28.53567 0.1
179.57717 28.813311 0.1
181.37294 28.254586 0.1
183.20499 28.802289 0.1
184.07497 27.928968 0.1
185.07443 27.028469 0.1
186.21709 26.631151 0.1
186.98242 26.368292 0.1
188.93015 26.218358 0.1
190.91889 25.494515 0.1
192.94994 25.824719 0.1
195.02467 25.916794 0.1
197.1445 25.784704 0.1
197.66499 25.368835 0.1
199.31093 24.203878 0.1
201.52549 25.087418 0.1
203.78982 24.473456 0.1
205.85261 24.141058 0.1
206.10562 24.099922 0.1
206.21118 24.141058 0.1
208.47465 25.069061 0.1
210.24304 24.141058 0.1
210.89877 23.823067 0.1
213.37993 22.978588 0.1
215.92017 23.110093 0.1
217.35344 22.946869 0.1
218.52162 22.813646 0.1
221.18652 22.056378 0.1
222.29806 21.78536 0.1
223.91721 21.380453 0.1
224.87956 21.78536 0.1
226.71618 22.589681 0.1
229.50587 21.78536 0.1
229.586 21.762289 0.1
232.52941 21.359739 0.1
235.54928 20.962827 0.1
238.64861 21.369089 0.1
241.83059 21.017704 0.1
242.95403 20.655636 0.1
245.09857 19.986359 0.1
248.45609 19.77009 0.1
251.90687 20.589645 0.1
253.75497 19.556809 0.1
255.45485 18.710349 0.1
259.1042 19.371838 0.1
262.85934 18.576196 0.1
266.72492 18.523853 0.1
266.98104 18.48806 0.1
270.70589 17.960745 0.1
274.80749 17.940241 0.1
277.30532 18.48806 0.1
279.0353 18.883499 0.1
280.352 18.48806 0.1
283.39522 17.605304 0.1
283.78329 17.448545 0.1
286.37954 16.437476 0.1
287.89356 15.884044 0.1
292.53701 16.260524 0.1
297.33269 15.911089 0.1
302.28824 15.863142 0.1
307.41177 15.78812 0.1
309.43631 15.454063 0.1
312.71197 14.899576 0.1
318.19815 14.546094 0.1
323.88026 15.175684 0.1
327.83421 14.497562 0.1
329.76899 14.174482 0.1
335.87582 13.575066 0.1
335.9179 13.567228 0.1
340.72254 12.662357 0.1
342.2131 12.382619 0.1
348.79412 12.632772 0.1
351.65084 11.782237 0.1
354.6653 10.926198 0.1
355.63322 10.654235 0.1
356.8696 10.926198 0.1
360.75694 11.782237 0.1
362.74589 12.225502 0.1
370.14886 11.935934 0.1
371.24686 11.782237 0.1
377.32882 10.926198 0.1
377.8603 10.850435 0.1
379.26975 10.926198 0.1
385.89988 11.275456 0.1
390.7887 10.926198 0.1
394.28901 10.664687 0.1
395.8688 10.093581 0.1
398.10897 9.2837492 0.1
400.3057 8.496075 0.1
402.453 7.7299431 0.1
403.05098 7.512276 0.1
406.52618 7.7299431 0.1
412.21123 8.096376 0.1
421.79754 8.4235425 0.1
427.18498 7.7299431 0.1
431.84034 7.1096455 0.1
442.37303 7.0768571 0.1
444.42106 6.9847808 0.1
453.43236 6.5459152 0.1
456.55387 6.2600048 0.1
464.13951 5.5550641 0.1
465.05883 5.4676564 0.1
469.0734 4.8694076 0.1
473.39758 4.2025061 0.1
477.29722 3.5821151 0.1
477.37678 3.5538517 0.1
479.08666 2.9229583 0.1
480.71111 2.3093073 0.1
482.25542 1.7124558 0.1
483.72494 1.1319392 0.1
485.12485 0.56730385 0.1
486.46002 0.01811751 0.1
486.5472 -0.018106706 0.1
487.45336 -0.39754808 0.1
488.41862 -0.80734736 0.1
489.44568 -1.2499677 0.1
490.19714 -1.5800055 0.1
491.28865 -1.2499677 0.1
492.76953 -0.80734736 0.1
494.14991 -0.39754808 0.1
495.43587 -0.018106706 0.1
495.55907 0.01811751 0.1
497.43493 0.56730385 0.1
499.37957 1.1319392 0.1
501.39671 1.7124558 0.1
503.49004 2.3093073 0.1
503.81373 2.3991835 0.1
504.38414 2.3093073 0.1
508.03433 1.7124558 0.1
511.48868 1.1319392 0.1
514.75999 0.56730385 0.1
517.85955 0.01811751 0.1
518.06118 -0.018106706 0.1
518.20841 -0.044951051 0.1
519.15824 -0.39754808 0.1
520.25043 -0.80734736 0.1
521.41711 -1.2499677 0.1
522.66201 -1.7280237 0.1
523.98875 -2.2443457 0.1
525.40079 -2.802002 0.1
526.9013 -3.4043201 0.1
528.49302 -4.0548435 0.1
530.17816 -4.7574399 0.1
531.95814 -5.516301 0.1
533.44983 -6.1703071 0.1
537.1623 -5.516301 0.1
541.55425 -4.7574399 0.1
545.67411 -4.0548435 0.1
549.53171 -3.4043201 0.1
549.61498 -3.3906402 0.1
549.6545 -3.4043201 0.1
551.46121 -4.0548435 0.1
553.34049 -4.7574399 0.1
555.28968 -5.516301 0.1
557.30501 -6.3359212 0.1
559.38154 -7.2211619 0.1
561.51292 -8.1772522 0.1
563.6912 -9.2098963 0.1
565.90663 -10.32523 0.1
566.79045 -10.802336 0.1
568.63448 -10.32523 0.1
573.25906 -9.2098963 0.1
577.81121 -8.1772522 0.1
582.27264 -7.2211619 0.1
585.07401 -6.6528504 0.1
587.31726 -7.2211619 0.1
590.90491 -8.1772522 0.1
594.58392 -9.2098963 0.1
598.33965 -10.32523 0.1
602.15392 -11.529845 0.1
604.57648 -12.351292 0.1
606.72304 -12.830892 0.1
612.51851 -14.236106 0.1
618.26428 -15.753829 0.1
623.89572 -17.393069 0.1
625.42394 -17.893185 0.1
632.07035 -19.163529 0.1
640.63246 -21.075731 0.1
647.76051 -22.979421 0.1
647.98232 -23.141019 0.1
650.51531 -25.371666 0.1
652.68806 -27.780895 0.1
654.40024 -30.38301 0.1
655.53378 -33.193439 0.1
655.95022 -36.228883 0.1

18137.294 89.866206 0.1
17787.856 92.589097 0.1
17343.994 95.742343 0.1
16837.946 98.984292 0.1
16257.828 102.31743 0.1
15588.978 105.74434 0.1
14813.23 109.26765 0.1
13907.998 112.89007 0.1
12845.089 116.61439 0.1
11588.979 120.44348 0.1
10094.192 124.38028 0.1
9068.6472 126.80673 0.1
8528.9432 128.42782 0.1
7052.1489 132.58923 0.1
6045.7648 135.2173 0.1
5866.3797 136.86769 0.1
5379.5793 141.26651 0.1
4857.1594 145.78907 0.1
4534.3236 148.63128 0.1
4058.1473 145.78907 0.1
3627.4589 143.50606 0.1
3523.9605 145.78907 0.1
3333.0571 150.43885 0.1
3157.5496 155.21943 0.1
3022.8824 159.50836 0.1
3009.9173 160.13449 0.1
2924.8275 165.18782 0.1
2856.9085 170.38329 0.1
2811.8503 175.72492 0.1
2795.5038 181.21681 0.1

585.07401 146.29429 0.5
583.4521 145.78907 0.5
568.54866 141.26651 0.5
566.79045 140.73705 0.5
553.36831 136.86769 0.5
549.61498 135.87175 0.5
545.44671 136.86769 0.5
533.44983 139.56762 0.5
528.59201 136.86769 0.5
522.10541 132.58923 0.5
518.20841 129.49522 0.5
503.81373 131.63184 0.5
501.45378 132.58923 0.5
490.19714 136.06838 0.5
487.6816 136.86769 0.5
477.29722 140.54266 0.5
470.2157 136.86769 0.5
465.05883 134.01672 0.5
453.43236 132.68833 0.5
442.37303 136.21952 0.5
434.43683 136.86769 0.5
431.84034 137.08484 0.5
431.11681 136.86769 0.5
421.79754 133.97574 0.5
417.5642 136.86769 0.5
412.21123 139.97664 0.5
403.05098 140.29973 0.5
399.9733 136.86769 0.5
396.74832 132.58923 0.5
394.28901 128.79405 0.5
385.89988 129.25551 0.5
377.8603 129.74991 0.5
376.35537 128.42782 0.5
372.72206 124.38028 0.5
370.14886 120.55323 0.5
366.57945 124.38028 0.5
362.74589 127.63958 0.5
355.72158 124.38028 0.5
355.63322 124.33773 0.5
355.52096 124.38028 0.5
348.79412 126.73779 0.5
345.63317 124.38028 0.5
342.2131 121.46776 0.5
335.87582 121.9629 0.5
329.76899 120.84032 0.5
328.90884 120.44348 0.5
323.88026 118.29812 0.5
318.19815 119.6657 0.5
316.68516 116.61439 0.5
314.77405 112.89007 0.5
312.74783 109.26765 0.5
312.71197 109.20548 0.5
312.65119 109.26765 0.5
309.27861 112.89007 0.5
307.41177 115.07558 0.5
302.82287 116.61439 0.5
302.28824 116.78834 0.5
297.33269 116.74684 0.5
296.58993 116.61439 0.5
292.53701 115.74314 0.5
289.81028 116.61439 0.5
287.89356 117.11144 0.5
287.44805 116.61439 0.5
284.81292 112.89007 0.5
283.39522 110.08643 0.5
283.15689 109.26765 0.5
282.17072 105.74434 0.5
281.23953 102.31743 0.5
280.37248 98.984292 0.5
279.58669 95.742343 0.5
279.0353 93.183686 0.5
278.51589 95.742343 0.5
277.73907 98.984292 0.5
276.82203 102.31743 0.5
275.75524 105.74434 0.5
274.80749 108.46636 0.5
272.63199 105.74434 0.5
270.70589 102.83726 0.5
270.54755 102.31743 0.5
269.70681 98.984292 0.5
269.06951 95.742343 0.5
268.58919 92.589097 0.5
268.23511 89.522128 0.5
267.98717 86.539069 0.5
267.83306 83.637632 0.5
267.76669 80.815578 0.5
267.78718 78.070738 0.5
267.89819 75.401003 0.5
268.10751 72.804312 0.5
268.42635 70.278664 0.5
268.86858 67.822126 0.5
269.45034 65.432797 0.5
270.18993 63.10884 0.5
270.70589 61.802235 0.5
271.31243 60.848473 0.5
272.95806 58.649945 0.5
274.80749 56.599388 0.5
275.8258 58.649945 0.5
276.7607 60.848473 0.5
277.58002 63.10884 0.5
278.29294 65.432797 0.5
278.90421 67.822126 0.5
279.0353 68.445078 0.5
279.17972 67.822126 0.5
279.85438 65.432797 0.5
280.64561 63.10884 0.5
281.56226 60.848473 0.5
282.61798 58.649945 0.5
283.39522 57.257156 0.5
283.81565 56.511571 0.5
285.13007 54.431709 0.5
286.58426 52.408749 0.5
287.89356 50.790099 0.5
291.85846 52.408749 0.5
292.53701 52.749537 0.5
293.27119 52.408749 0.5
297.33269 50.818231 0.5
301.19366 52.408749 0.5
302.28824 52.914228 0.5
307.41177 52.646464 0.5
308.37903 52.408749 0.5
312.71197 51.406105 0.5
317.0236 52.408749 0.5
318.19815 52.711042 0.5
323.88026 53.066038 0.5
324.79314 52.408749 0.5
327.66969 50.441146 0.5
329.76899 49.096281 0.5
332.72409 48.527367 0.5
335.87582 47.954329 0.5
340.65792 46.665963 0.5
342.2131 46.260152 0.5
344.20326 46.665963 0.5
348.79412 47.672522 0.5
351.23561 46.665963 0.5
355.61195 44.855476 0.5
355.63322 44.846812 0.5
355.66173 44.855476 0.5
361.67912 46.665963 0.5
362.74589 46.977544 0.5
367.611 48.527367 0.5
370.14886 49.497435 0.5
371.36871 48.527367 0.5
374.09638 46.665963 0.5
377.30011 44.855476 0.5
377.8603 44.573663 0.5
378.95454 44.855476 0.5
385.24597 46.665963 0.5
385.89988 46.876919 0.5
387.23187 46.665963 0.5
394.28901 45.638305 0.5
395.58042 44.855476 0.5
398.73574 43.094534 0.5
402.13805 41.381776 0.5
403.05098 40.950858 0.5
406.57704 41.381776 0.5
412.21123 42.06758 0.5
417.03326 43.094534 0.5
421.79754 44.295954 0.5
431.84034 43.446422 0.5
434.80174 43.094534 0.5
442.37303 42.263934 0.5
453.43236 42.852154 0.5
465.05883 41.633401 0.5
469.30886 41.381776 0.5
477.29722 40.920601 0.5
480.87188 39.715872 0.5
486.02607 38.095549 0.5
490.19714 36.873036 0.5
494.32787 38.095549 0.5
499.25153 39.715872 0.5
503.72109 41.381776 0.5
503.81373 41.418857 0.5
513.70445 41.381776 0.5
518.20841 41.364318 0.5
521.16759 39.715872 0.5
524.44392 38.095549 0.5
528.03667 36.519563 0.5
531.97711 34.986694 0.5
533.44983 34.457532 0.5
536.0017 34.986694 0.5
542.88921 36.519563 0.5
549.28318 38.095549 0.5
549.61498 38.181635 0.5
550.50078 38.095549 0.5
566.79045 36.529833 0.5
585.07401 37.785863 0.5
604.57648 37.167845 0.5
625.42394 36.539386 0.5
647.76051 36.871167 0.5
651.69831 36.519563 0.5
669.22891 34.986694 0.5
671.75164 34.770329 0.5
674.3525 34.986694 0.5
691.08573 36.519563 0.5
697.58824 37.194841 0.5
712.63198 36.519563 0.5
725.49177 35.925415 0.5
746.86004 36.519563 0.5
755.7206 36.778494 0.5
757.99438 36.519563 0.5
772.51643 34.986694 0.5
788.29914 33.495765 0.5
788.57801 33.470708 0.5
811.53217 32.045629 0.5
824.42247 31.236976 0.5
863.68068 31.837658 0.5
884.59186 32.045629 0.5
906.86472 32.285191 0.5
913.8204 32.045629 0.5
954.59444 30.704312 0.5
955.74499 30.635164 0.5
979.37498 29.2633 0.5
1003.816 27.928968 0.5
1007.6275 27.727388 0.5
1010.5572 27.928968 0.5
1028.3242 29.2633 0.5
1043.9101 30.635164 0.5
1057.5555 32.045629 0.5
1066.8997 33.163129 0.5
1076.3504 32.045629 0.5
1088.8206 30.635164 0.5
1101.6143 29.2633 0.5
1114.7932 27.928968 0.5
1128.4075 26.631151 0.5
1133.5809 26.159748 0.5
1149.0939 26.631151 0.5
1187.3327 27.928968 0.5
1209.153 28.777481 0.5
1226.6964 27.928968 0.5
1253.9365 26.631151 0.5
1280.6212 25.368835 0.5
1295.521 24.66631 0.5
1338.2975 24.141058 0.5
1395.1765 23.386271 0.5
1400.9775 22.946869 0.5
1416.801 21.78536 0.5
1432.7693 20.655636 0.5
1448.8126 19.556809 0.5
1464.8618 18.48806 0.5
1480.8499 17.448545 0.5
1496.7133 16.437476 0.5
1511.4412 15.512956 0.5
1514.0896 15.454063 0.5
1556.1659 14.497562 0.5
1595.9466 13.567228 0.5
1633.6484 12.662357 0.5
1648.8449 12.289416 0.5
1719.8337 12.662357 0.5
1813.7294 13.192432 0.5
1877.2099 12.662357 0.5
1976.2127 11.782237 0.5
2015.2549 11.416371 0.5
2035.8411 10.926198 0.5
2070.4246 10.093581 0.5
2103.6699 9.2837492 0.5
2135.5864 8.496075 0.5
2166.1996 7.7299431 0.5
2195.5262 6.9847808 0.5
2223.5865 6.2600048 0.5
2250.4012 5.5550641 0.5
2267.1618 5.105623 0.5
2278.7628 5.5550641 0.5
2297.1668 6.2600048 0.5
2316.2179 6.9847808 0.5
2335.8969 7.7299431 0.5
2356.1787 8.496075 0.5
2377.0296 9.2837492 0.5
2398.417 10.093581 0.5
2420.2888 10.926198 0.5
2442.5925 11.782237 0.5
2465.2651 12.662357 0.5
2488.2346 13.567228 0.5
2511.419 14.497562 0.5
2534.7266 15.454063 0.5
2558.0562 16.437476 0.5
2581.2966 17.448545 0.5
2591.042 17.885593 0.5
2613.3016 17.448545 0.5
2665.0704 16.437476 0.5
2715.2945 15.454063 0.5
2763.8652 14.497562 0.5
2810.7122 13.567228 0.5
2855.7955 12.662357 0.5
2899.0994 11.782237 0.5
2940.6268 10.926198 0.5
2980.3949 10.093581 0.5
3018.4304 9.2837492 0.5
3022.8824 9.1874885 0.5
3035.3157 9.2837492 0.5
3141.0231 10.093581 0.5
3250.4714 10.926198 0.5
3363.4672 11.782237 0.5
3479.7667 12.662357 0.5
3599.0664 13.567228 0.5
3627.4589 13.783554 0.5
4246.4726 14.497562 0.5
4534.3236 14.914136 0.5
4569.5969 15.454063 0.5
4631.8901 16.437476 0.5
4693.4392 17.448545 0.5
4753.963 18.48806 0.5
4813.1705 19.556809 0.5
4870.7616 20.655636 0.5
4926.4282 21.78536 0.5
4979.8545 22.946869 0.5
5030.7181 24.141058 0.5
5078.6902 25.368835 0.5
5123.4357 26.631151 0.5
5164.6137 27.928968 0.5
5201.8777 29.2633 0.5
5234.8773 30.635164 0.5
5263.2596 32.045629 0.5
5286.6713 33.495765 0.5
5304.7606 34.986694 0.5
5317.1764 36.519563 0.5
5323.5667 38.095549 0.5
5323.5759 39.715872 0.5
5316.8375 41.381776 0.5
5302.9671 43.094534 0.5
5281.5538 44.855476 0.5
5252.1509 46.665963 0.5
5214.2715 48.527367 0.5
5167.3763 50.441146 0.5
5110.8662 52.408749 0.5
5044.0755 54.431709 0.5
4966.2651 56.511571 0.5
4876.6112 58.649945 0.5
4774.193 60.848473 0.5
4657.973 63.10884 0.5
4534.3236 65.30105 0.5
4504.1467 65.432797 0.5
3861.0342 67.822126 0.5
3627.4589 68.547544 0.5
3489.8012 70.278664 0.5
3282.0115 72.804312 0.5
3061.6993 75.401003 0.5
3022.8824 75.847035 0.5
2955.2587 75.401003 0.5
2653.0551 72.804312 0.5
2591.042 72.103113 0.5
2579.7948 72.804312 0.5
2535.5878 75.401003 0.5
2486.6378 78.070738 0.5
2432.4262 80.815578 0.5
2372.2647 83.637632 0.5
2305.2704 86.539069 0.5
2267.1618 88.086257 0.5
2015.2549 88.461781 0.5
1986.6333 89.522128 0.5
1897.5556 92.589097 0.5
1813.7294 95.19688 0.5
1808.1839 95.742343 0.5
1775.2635 98.984292 0.5
1741.5866 102.31743 0.5
1706.6278 105.74434 0.5
1669.6354 109.26765 0.5
1648.8449 111.16631 0.5
1592.3702 109.26765 0.5
1511.4412 106.94882 0.5
1395.1765 105.76871 0.5
1330.3725 109.26765 0.5
1295.521 110.7995 0.5
1209.153 112.25745 0.5
1166.2174 112.89007 0.5
1133.5809 113.33103 0.5
1114.3514 116.61439 0.5
1089.376 120.44348 0.5
1066.8997 123.46422 0.5
1052.5629 124.38028 0.5
1007.6275 126.68678 0.5
954.59444 126.94247 0.5
940.60964 128.42782 0.5
906.86472 132.57336 0.5
888.77001 128.42782 0.5
870.37461 124.38028 0.5
863.68068 122.95817 0.5
856.73382 124.38028 0.5
835.76631 128.42782 0.5
824.42247 130.4615 0.5
788.57801 130.08031 0.5
759.0134 132.58923 0.5
755.7206 132.90289 0.5
752.82724 132.58923 0.5
725.49177 129.89122 0.5
712.88265 128.42782 0.5
697.58824 126.70175 0.5
694.02061 128.42782 0.5
685.51944 132.58923 0.5
676.82499 136.86769 0.5
671.75164 139.37674 0.5
662.98095 141.26651 0.5
647.76051 144.48066 0.5
641.21895 141.26651 0.5
633.11093 136.86769 0.5
626.03893 132.58923 0.5
625.42394 132.19775 0.5
604.57648 132.58433 0.5
604.56996 132.58923 0.5
598.75712 136.86769 0.5
592.49142 141.26651 0.5
585.80483 145.78907 0.5
585.07401 146.29429 0.5

262.85934 111.35181 0.5
260.24941 109.26765 0.5
259.1042 107.90103 0.5
258.61624 105.74434 0.5
257.81998 102.31743 0.5
256.97896 98.984292 0.5
256.07081 95.742343 0.5
255.45485 93.697707 0.5
255.15995 92.589097 0.5
254.5488 89.522128 0.5
254.15419 86.539069 0.5
253.92158 83.637632 0.5
253.81188 80.815578 0.5
253.79807 78.070738 0.5
253.86251 75.401003 0.5
253.9947 72.804312 0.5
254.18948 70.278664 0.5
254.44573 67.822126 0.5
254.7653 65.432797 0.5
255.15241 63.10884 0.5
255.45485 61.613144 0.5
259.1042 61.947257 0.5
260.17265 60.848473 0.5
262.80355 58.649945 0.5
262.85934 58.609754 0.5
262.87726 58.649945 0.5
263.71184 60.848473 0.5
264.37487 63.10884 0.5
264.8963 65.432797 0.5
265.29923 67.822126 0.5
265.60181 70.278664 0.5
265.81853 72.804312 0.5
265.961 75.401003 0.5
266.03838 78.070738 0.5
266.05734 80.815578 0.5
266.02195 83.637632 0.5
265.9338 86.539069 0.5
265.79192 89.522128 0.5
265.59264 92.589097 0.5
265.32938 95.742343 0.5
264.99211 98.984292 0.5
264.56586 102.31743 0.5
264.02839 105.74434 0.5
263.34666 109.26765 0.5
262.85934 111.35181 0.5

245.09857 101.06324 0.5
244.67922 98.984292 0.5
244.12852 95.742343 0.5
243.6816 92.589097 0.5
243.32523 89.522128 0.5
243.05444 86.539069 0.5
242.87093 83.637632 0.5
242.78197 80.815578 0.5
242.79924 78.070738 0.5
242.93801 75.401003 0.5
243.21618 72.804312 0.5
243.65326 70.278664 0.5
244.2692 67.822126 0.5
245.08307 65.432797 0.5
245.09857 65.395127 0.5
245.12683 65.432797 0.5
246.48109 67.822126 0.5
247.3431 70.278664 0.5
247.87157 72.804312 0.5
248.17082 75.401003 0.5
248.30686 78.070738 0.5
248.31813 80.815578 0.5
248.22318 83.637632 0.5
248.02542 86.539069 0.5
247.71518 89.522128 0.5
247.26943 92.589097 0.5
246.64992 95.742343 0.5
245.80069 98.984292 0.5
245.09857 101.06324 0.5

235.54928 88.636663 0.5
235.45992 86.539069 0.5
235.40447 83.637632 0.5
235.42291 80.815578 0.5
235.52046 78.070738 0.5
235.54928 77.63053 0.5
235.61288 78.070738 0.5
235.82131 80.815578 0.5
235.85479 83.637632 0.5
235.73504 86.539069 0.5
235.54928 88.636663 0.5

221.18652 86.388544 0.5
221.06129 83.637632 0.5
221.01104 80.815578 0.5
221.04105 78.070738 0.5
221.15127 75.401003 0.5
221.18652 74.918096 0.5
221.22938 75.401003 0.5
221.36244 78.070738 0.5
221.39848 80.815578 0.5
221.3384 83.637632 0.5
221.18652 86.388544 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.025_MBC_0.pgf <==
1554.356 181.21681 0.1
1544.2458 175.72492 0.1
1515.8344 170.38329 0.1
1511.4412 169.87024 0.1
1509.9424 170.38329 0.1
1500.4297 175.72492 0.1
1497.1277 181.21681 0.1

313.86602 181.21681 0.1
313.45752 175.72492 0.1
312.71197 172.09097 0.1
311.53591 175.72492 0.1
310.91777 181.21681 0.1

299.5997 181.21681 0.1
299.12994 175.72492 0.1
297.81891 170.38329 0.1
297.33269 169.14895 0.1
296.40628 170.38329 0.1
293.95706 175.72492 0.1
293.09895 181.21681 0.1

279.98353 181.21681 0.1
279.7079 175.72492 0.1
279.0353 170.83498 0.1
275.58373 175.72492 0.1
274.80749 177.93621 0.1
270.70589 179.22145 0.1
268.44405 175.72492 0.1
266.72492 174.84469 0.1
265.4125 175.72492 0.1
262.85934 180.07053 0.1
262.69735 181.21681 0.1

257.67157 181.21681 0.1
257.38407 175.72492 0.1
256.62463 170.38329 0.1
255.58127 165.18782 0.1
255.45485 164.67662 0.1
252.30897 160.13449 0.1
251.90687 159.59461 0.1
250.96781 160.13449 0.1
248.45609 161.83546 0.1
246.04279 165.18782 0.1
245.09857 166.91088 0.1
243.06761 165.18782 0.1
241.83059 164.36393 0.1
239.51366 165.18782 0.1
238.64861 165.61543 0.1
238.47438 165.18782 0.1
235.54928 160.85063 0.1
235.2819 160.13449 0.1
233.38532 155.21943 0.1
232.52941 152.87552 0.1
231.78184 155.21943 0.1
230.51108 160.13449 0.1
229.586 164.64714 0.1
227.81279 160.13449 0.1
226.71618 158.2223 0.1
224.7691 160.13449 0.1
223.91721 161.39767 0.1
221.18652 164.48263 0.1
220.33297 160.13449 0.1
219.12207 155.21943 0.1
218.52162 153.10745 0.1
217.96626 155.21943 0.1
216.58576 160.13449 0.1
215.92017 162.3613 0.1
213.37993 160.98738 0.1
212.99091 160.13449 0.1
210.89877 156.41696 0.1
210.31978 155.21943 0.1
208.47465 152.00827 0.1
206.10562 153.96695 0.1
203.96604 150.43885 0.1
203.78982 150.20049 0.1
201.62811 150.43885 0.1
201.52549 150.45311 0.1
199.31093 150.532 0.1
199.27038 150.43885 0.1
197.16855 145.78907 0.1
197.1445 145.73841 0.1
197.09789 145.78907 0.1
195.02467 148.96763 0.1
193.16718 145.78907 0.1
192.94994 145.45805 0.1
190.91889 144.97765 0.1
188.93015 142.97919 0.1
187.28093 145.78907 0.1
186.98242 146.32432 0.1
186.65501 145.78907 0.1
185.07443 143.29356 0.1
184.10454 141.26651 0.1
183.20499 139.24665 0.1
181.37294 139.27222 0.1
179.57717 139.95975 0.1
178.74701 136.86769 0.1
177.81661 132.81344 0.1
177.00974 136.86769 0.1
176.15366 141.26651 0.1
176.09024 141.60081 0.1
174.39706 142.18736 0.1
174.17866 141.26651 0.1
173.2278 136.86769 0.1
172.73614 134.29703 0.1
171.10655 136.26268 0.1
169.50742 135.69515 0.1
168.37607 132.58923 0.1
167.93791 131.343 0.1
167.73298 132.58923 0.1
167.00281 136.86769 0.1
166.3972 139.93164 0.1
165.7313 136.86769 0.1
164.88449 132.68214 0.1
163.39905 133.04061 0.1
163.30357 132.58923 0.1
162.48578 128.42782 0.1
161.94013 125.40926 0.1
161.53563 128.42782 0.1
160.90896 132.58923 0.1
160.50703 134.86089 0.1
160.08117 132.58923 0.1
159.3732 128.42782 0.1
159.09907 126.76165 0.1
158.07962 124.38028 0.1
157.7156 123.59565 0.1
157.41746 124.38028 0.1
156.35599 127.2718 0.1
155.49779 124.38028 0.1
155.01961 122.83737 0.1
153.77706 120.44348 0.1
153.70588 120.2912 0.1
153.65304 120.44348 0.1
152.41424 124.29383 0.1
151.14412 123.39717 0.1
149.89499 120.47325 0.1
149.8694 120.44348 0.1
148.66635 118.99743 0.1
147.45768 119.75679 0.1
146.2685 117.6684 0.1
145.59189 116.61439 0.1
145.09835 115.92318 0.1
144.19193 112.89007 0.1
143.94678 111.99883 0.1
143.23081 109.26765 0.1
142.81334 107.53264 0.1
142.33503 109.26765 0.1
141.69761 111.13476 0.1
140.59918 109.97217 0.1
139.51765 111.70571 0.1
138.98771 109.26765 0.1
138.45263 106.60886 0.1
138.2761 105.74434 0.1
137.64022 102.31743 0.1
137.40374 100.90603 0.1
137.15572 102.31743 0.1
136.49404 105.74434 0.1
136.37063 106.32598 0.1
135.40283 105.74434 0.1
135.35294 105.70597 0.1
134.35033 105.41175 0.1
133.98899 102.31743 0.1
133.64883 98.984292 0.1
133.37201 95.742343 0.1
133.36246 95.611036 0.1
132.38901 95.053674 0.1
131.42967 94.589577 0.1
130.75591 92.589097 0.1
130.48413 91.724892 0.1
129.92818 89.522128 0.1
129.5521 87.797194 0.1
129.11646 89.522128 0.1
128.63329 90.93754 0.1
128.17304 89.522128 0.1
127.72742 87.898784 0.1
127.1334 89.522128 0.1
126.83423 90.346737 0.1
126.74845 89.522128 0.1
126.47705 86.539069 0.1
126.25085 83.637632 0.1
126.06266 80.815578 0.1
125.95343 78.868724 0.1
125.81326 80.815578 0.1
125.55037 83.637632 0.1
125.18291 86.539069 0.1
125.08479 87.15364 0.1
125.01185 86.539069 0.1
124.73562 83.637632 0.1
124.54528 80.815578 0.1
124.41781 78.070738 0.1
124.33522 75.401003 0.1
124.28495 72.804312 0.1
124.25924 70.278664 0.1
124.25449 67.822126 0.1
124.27066 65.432797 0.1
124.3113 63.10884 0.1
124.38382 60.848473 0.1
124.50021 58.649945 0.1
124.67869 56.511571 0.1
124.94681 54.431709 0.1
125.08479 53.657348 0.1
125.30149 54.431709 0.1
125.74408 56.511571 0.1
125.95343 57.93239 0.1
126.07147 56.511571 0.1
126.29473 54.431709 0.1
126.56834 52.408749 0.1
126.83423 50.800964 0.1
127.28098 50.441146 0.1
127.72742 50.12654 0.1
128.63329 49.082875 0.1
129.5521 50.133479 0.1
130.08361 48.527367 0.1
130.48413 47.487903 0.1
130.64838 46.665963 0.1
131.05037 44.855476 0.1
131.42967 43.309331 0.1
131.84072 44.855476 0.1
132.28638 46.665963 0.1
132.38901 47.11502 0.1
132.53905 46.665963 0.1
133.15914 44.855476 0.1
133.36246 44.281677 0.1
134.09823 43.094534 0.1
134.35033 42.790917 0.1
135.35294 42.116718 0.1
136.37063 43.005166 0.1
137.07112 41.381776 0.1
137.40374 40.676612 0.1
138.45263 40.905472 0.1
139.51765 40.881734 0.1
140.59918 39.832101 0.1
140.80175 39.715872 0.1
141.69761 39.230127 0.1
142.58693 38.095549 0.1
142.81334 37.830286 0.1
143.94678 37.18729 0.1
144.45858 38.095549 0.1
145.09835 39.297633 0.1
146.2685 38.209002 0.1
146.34757 38.095549 0.1
147.45768 36.649963 0.1
147.53131 36.519563 0.1
148.45936 34.986694 0.1
148.66635 34.671677 0.1
148.94209 34.986694 0.1
149.89499 36.118841 0.1
151.14412 35.486127 0.1
151.51104 34.986694 0.1
152.41424 33.846226 0.1
153.50581 33.495765 0.1
153.70588 33.43505 0.1
155.01961 33.400746 0.1
155.11751 33.495765 0.1
156.35599 34.783816 0.1
157.7156 33.816195 0.1
159.09907 33.505903 0.1
159.10796 33.495765 0.1
160.47127 32.045629 0.1
160.50703 32.010074 0.1
160.70545 32.045629 0.1
161.94013 32.26958 0.1
162.12336 32.045629 0.1
163.39905 30.655275 0.1
164.88449 30.742829 0.1
166.3972 31.048506 0.1
166.99182 30.635164 0.1
167.93791 30.015468 0.1
169.50742 30.554052 0.1
171.10655 29.546589 0.1
172.1747 29.2633 0.1
172.73614 29.117371 0.1
174.39706 29.105729 0.1
176.05581 29.2633 0.1
176.09024 29.266592 0.1
176.09648 29.2633 0.1
177.81661 28.390592 0.1
179.57717 28.599386 0.1
181.37294 28.030925 0.1
183.20499 28.616323 0.1
183.85889 27.928968 0.1
185.07443 26.801053 0.1
185.76096 26.631151 0.1
186.98242 26.332306 0.1
188.93015 26.13649 0.1
190.91889 25.573781 0.1
192.94994 25.847487 0.1
195.02467 25.927017 0.1
197.1445 25.976435 0.1
197.97317 25.368835 0.1
199.31093 24.501119 0.1
201.52549 25.22199 0.1
203.78982 24.605258 0.1
206.10562 24.267893 0.1
208.45879 25.368835 0.1
208.47465 25.376784 0.1
208.48982 25.368835 0.1
210.89877 24.212076 0.1
211.1423 24.141058 0.1
213.37993 23.492274 0.1
215.92017 23.611017 0.1
218.52162 23.386627 0.1
219.94032 22.946869 0.1
221.18652 22.578778 0.1
223.91721 22.313189 0.1
225.8716 22.946869 0.1
226.71618 23.230256 0.1
228.11735 22.946869 0.1
229.586 22.652961 0.1
232.52941 22.390801 0.1
235.54928 21.843074 0.1
238.64861 22.434844 0.1
241.83059 22.199521 0.1
243.33779 21.78536 0.1
245.09857 21.324047 0.1
248.45609 21.244007 0.1
251.05862 21.78536 0.1
251.90687 21.970962 0.1
252.28722 21.78536 0.1
254.85446 20.655636 0.1
255.45485 20.416995 0.1
257.22681 20.655636 0.1
259.1042 20.910513 0.1
261.05044 20.655636 0.1
262.85934 20.41994 0.1
266.72492 20.61418 0.1
270.70589 20.211224 0.1
274.80749 20.030785 0.1
278.28558 20.655636 0.1
279.0353 20.797201 0.1
279.72012 20.655636 0.1
283.39522 19.932666 0.1
284.73802 19.556809 0.1
287.89356 18.744501 0.1
292.53701 18.882845 0.1
297.33269 18.747478 0.1
302.28824 18.90941 0.1
307.41177 18.895973 0.1
312.71197 18.541395 0.1
318.19815 18.619039 0.1
323.88026 19.043412 0.1
328.21315 18.48806 0.1
329.76899 18.298418 0.1
335.87582 18.013623 0.1
342.2131 17.580857 0.1
348.79412 17.801108 0.1
351.39297 17.448545 0.1
355.63322 16.902237 0.1
362.74589 17.435048 0.1
363.04286 17.448545 0.1
370.14886 17.772373 0.1
374.05191 17.448545 0.1
377.8603 17.14325 0.1
384.18055 17.448545 0.1
385.89988 17.531432 0.1
389.76702 17.448545 0.1
394.28901 17.349482 0.1
401.09675 16.437476 0.1
403.05098 16.195199 0.1
406.71067 16.437476 0.1
412.21123 16.807659 0.1
421.79754 16.941855 0.1
431.84034 16.745588 0.1
442.37303 16.677464 0.1
453.43236 16.711458 0.1
462.6793 16.437476 0.1
465.05883 16.36623 0.1
477.29722 16.330257 0.1
489.82216 15.454063 0.1
490.19714 15.429407 0.1
490.56614 15.454063 0.1
503.81373 16.398946 0.1
518.20841 16.421638 0.1
528.32986 15.454063 0.1
533.44983 15.025198 0.1
541.66169 15.454063 0.1
549.61498 15.897186 0.1
566.79045 15.696661 0.1
585.07401 15.88569 0.1
604.57648 15.930489 0.1
625.42394 15.608184 0.1
647.76051 15.88109 0.1
671.75164 15.70316 0.1
697.58824 16.182144 0.1
725.49177 16.016764 0.1
755.7206 16.180183 0.1
788.57801 15.804909 0.1
824.42247 15.638307 0.1
863.68068 15.779092 0.1
906.86472 16.277304 0.1
954.59444 16.310527 0.1
1007.6275 15.93632 0.1
1029.7311 16.437476 0.1
1066.8997 17.398527 0.1
1121.0393 16.437476 0.1
1133.5809 16.233222 0.1
1153.0269 16.437476 0.1
1209.153 17.061406 0.1
1295.521 17.121231 0.1
1389.3798 17.448545 0.1
1395.1765 17.46887 0.1
1399.2242 17.448545 0.1
1511.4412 16.899972 0.1
1648.8449 17.043688 0.1
1706.9162 17.448545 0.1
1813.7294 18.269226 0.1
1909.5758 18.48806 0.1
2015.2549 18.736932 0.1
2267.1618 18.855406 0.1
2405.5086 19.556809 0.1
2591.007 20.655636 0.1
2591.042 20.655864 0.1
3022.8824 21.714889 0.1
3124.8147 21.78536 0.1
3627.4589 22.139169 0.1
3883.5984 22.946869 0.1
4212.5697 24.141058 0.1
4499.3868 25.368835 0.1
4534.3236 25.533699 0.1
4887.0219 26.631151 0.1
5247.9012 27.928968 0.1
5566.0106 29.2633 0.1
5846.3605 30.635164 0.1
6045.7648 31.761539 0.1
6146.9315 32.045629 0.1
6611.2531 33.495765 0.1
7021.4531 34.986694 0.1
7383.8337 36.519563 0.1
7703.8659 38.095549 0.1
7986.3082 39.715872 0.1
8235.3012 41.381776 0.1
8454.4456 43.094534 0.1
8646.8508 44.855476 0.1
8815.1686 46.665963 0.1
8961.5966 48.527367 0.1
9068.6472 50.146323 0.1
9124.8069 50.441146 0.1
9434.8455 52.408749 0.1
9686.0354 54.431709 0.1
9880.2042 56.511571 0.1
10018.622 58.649945 0.1
10102.011 60.848473 0.1
10130.516 63.10884 0.1
10103.671 65.432797 0.1
10020.358 67.822126 0.1
9878.7022 70.278664 0.1
9676.0033 72.804312 0.1
9408.632 75.401003 0.1
9071.822 78.070738 0.1
9068.6472 78.092293 0.1
8894.649 80.815578 0.1
8677.0755 83.637632 0.1
8411.5551 86.539069 0.1
8091.526 89.522128 0.1
7709.4057 92.589097 0.1
7256.3465 95.742343 0.1
6721.9819 98.984292 0.1
6094.1916 102.31743 0.1
6045.7648 102.55831 0.1
5827.2665 105.74434 0.1
5559.0785 109.26765 0.1
5252.3015 112.89007 0.1
4902.7062 116.61439 0.1
4534.3236 120.19615 0.1
4509.2064 120.44348 0.1
4077.937 124.38028 0.1
3627.4589 127.81738 0.1
3022.8824 128.11471 0.1
3016.69 128.42782 0.1
2940.0732 132.58923 0.1
2866.7406 136.86769 0.1
2796.1952 141.26651 0.1
2728.0308 145.78907 0.1
2662.1676 150.43885 0.1
2599.1234 155.21943 0.1
2591.042 155.91414 0.1
2507.2287 160.13449 0.1
2414.0164 165.18782 0.1
2333.4697 170.38329 0.1
2277.0802 175.72492 0.1
2267.1618 178.3618 0.1
2258.4579 175.72492 0.1
2205.1148 170.38329 0.1
2114.9194 165.18782 0.1
2015.2549 161.35729 0.1
1951.252 165.18782 0.1
1889.7986 170.38329 0.1
1852.1498 175.72492 0.1
1839.1226 181.21681 0.1

123.38295 84.916856 0.1
123.30256 83.637632 0.1
123.13228 80.815578 0.1
122.97321 78.070738 0.1
122.83054 75.401003 0.1
122.70991 72.804312 0.1
122.61753 70.278664 0.1
122.56091 67.822126 0.1
122.54929 65.489253 0.1
122.54821 65.432797 0.1
122.54929 65.41569 0.1
122.5924 63.10884 0.1
122.70484 60.848473 0.1
122.90661 58.649945 0.1
123.2305 56.511571 0.1
123.38295 55.814195 0.1
123.51556 56.511571 0.1
123.79599 58.649945 0.1
123.97642 60.848473 0.1
124.09005 63.10884 0.1
124.1553 65.432797 0.1
124.1816 67.822126 0.1
124.172 70.278664 0.1
124.12469 72.804312 0.1
124.03496 75.401003 0.1
123.89798 78.070738 0.1
123.71387 80.815578 0.1
123.49215 83.637632 0.1
123.38295 84.916856 0.1

647.76051 144.19724 0.5
642.05515 141.26651 0.5
634.15414 136.86769 0.5
627.181 132.58923 0.5
625.42394 131.45282 0.5
604.57648 131.86434 0.5
603.57327 132.58923 0.5
597.44652 136.86769 0.5
590.76386 141.26651 0.5
585.07401 144.8729 0.5
571.2344 141.26651 0.5
566.79045 140.08699 0.5
549.94219 136.86769 0.5
549.61498 136.81223 0.5
549.01866 136.86769 0.5
533.44983 138.2427 0.5
530.82527 136.86769 0.5
523.69973 132.58923 0.5
518.20841 128.50056 0.5
503.81373 130.99317 0.5
499.82565 132.58923 0.5
490.19714 135.59133 0.5
486.33999 136.86769 0.5
477.29722 140.15526 0.5
471.34769 136.86769 0.5
465.05883 133.17528 0.5
460.82982 132.58923 0.5
453.43236 131.53693 0.5
449.77228 132.58923 0.5
442.37303 134.76656 0.5
431.84034 135.95699 0.5
422.26055 132.58923 0.5
421.79754 132.41794 0.5
421.57566 132.58923 0.5
415.28577 136.86769 0.5
412.21123 138.69044 0.5
403.05098 138.95505 0.5
400.98162 136.86769 0.5
397.32997 132.58923 0.5
394.33046 128.42782 0.5
394.28901 128.36558 0.5
385.89988 128.13831 0.5
384.3086 128.42782 0.5
377.8603 129.36943 0.5
376.79608 128.42782 0.5
373.11784 124.38028 0.5
370.4427 120.44348 0.5
370.14886 119.94712 0.5
369.63102 120.44348 0.5
364.54578 124.38028 0.5
362.74589 125.48007 0.5
358.92789 124.38028 0.5
355.63322 123.35436 0.5
352.19347 124.38028 0.5
348.79412 125.31918 0.5
347.33292 124.38028 0.5
342.2131 120.69098 0.5
335.87582 120.98746 0.5
333.32844 120.44348 0.5
329.76899 119.46378 0.5
325.04427 116.61439 0.5
323.88026 115.94732 0.5
321.97062 116.61439 0.5
318.19815 118.02218 0.5
317.4645 116.61439 0.5
315.48024 112.89007 0.5
313.34641 109.26765 0.5
312.71197 108.26009 0.5
311.5696 109.26765 0.5
307.82204 112.89007 0.5
307.41177 113.31167 0.5
302.28824 114.96054 0.5
297.33269 115.43918 0.5
292.53701 114.60709 0.5
287.89356 114.75651 0.5
286.28398 112.89007 0.5
283.97092 109.26765 0.5
283.39522 108.10231 0.5
282.70498 105.74434 0.5
281.73534 102.31743 0.5
280.83094 98.984292 0.5
280.00951 95.742343 0.5
279.29305 92.589097 0.5
279.0353 91.23949 0.5
278.80053 92.589097 0.5
278.13573 95.742343 0.5
277.34194 98.984292 0.5
276.4164 102.31743 0.5
275.35125 105.74434 0.5
274.80749 107.33349 0.5
273.67424 105.74434 0.5
271.56151 102.31743 0.5
270.70589 100.66297 0.5
270.26359 98.984292 0.5
269.56944 95.742343 0.5
269.0384 92.589097 0.5
268.63985 89.522128 0.5
268.35348 86.539069 0.5
268.1664 83.637632 0.5
268.07154 80.815578 0.5
268.06657 78.070738 0.5
268.15331 75.401003 0.5
268.33733 72.804312 0.5
268.62751 70.278664 0.5
269.03544 67.822126 0.5
269.57532 65.432797 0.5
270.26402 63.10884 0.5
270.70589 61.909035 0.5
271.32926 60.848473 0.5
272.85568 58.649945 0.5
274.64015 56.511571 0.5
274.80749 56.336013 0.5
274.90832 56.511571 0.5
275.9909 58.649945 0.5
276.92715 60.848473 0.5
277.73265 63.10884 0.5
278.41869 65.432797 0.5
278.99212 67.822126 0.5
279.0353 68.046393 0.5
279.08086 67.822126 0.5
279.68524 65.432797 0.5
280.40982 63.10884 0.5
281.26588 60.848473 0.5
282.26978 58.649945 0.5
283.39522 56.594078 0.5
283.44552 56.511571 0.5
284.86307 54.431709 0.5
286.43781 52.408749 0.5
287.89356 50.753228 0.5
292.53701 52.035916 0.5
296.5887 50.441146 0.5
297.33269 50.19108 0.5
298.12071 50.441146 0.5
302.28824 51.909058 0.5
307.41177 51.850773 0.5
312.71197 50.896172 0.5
317.75182 52.408749 0.5
318.19815 52.559034 0.5
323.88026 52.687375 0.5
324.24365 52.408749 0.5
326.96834 50.441146 0.5
329.76899 48.576012 0.5
330.03369 48.527367 0.5
335.87582 47.528675 0.5
339.98983 46.665963 0.5
342.2131 46.217548 0.5
344.45792 46.665963 0.5
348.79412 47.61392 0.5
351.13546 46.665963 0.5
355.63322 44.900573 0.5
362.74589 46.01592 0.5
364.50515 46.665963 0.5
368.85343 48.527367 0.5
370.14886 49.174402 0.5
370.98434 48.527367 0.5
373.7636 46.665963 0.5
377.03618 44.855476 0.5
377.8603 44.453942 0.5
379.46733 44.855476 0.5
385.86824 46.665963 0.5
385.89988 46.676002 0.5
385.9528 46.665963 0.5
394.28901 45.251347 0.5
395.06768 44.855476 0.5
398.85779 43.094534 0.5
403.03872 41.381776 0.5
403.05098 41.377089 0.5
403.08939 41.381776 0.5
412.21123 42.510223 0.5
415.25633 43.094534 0.5
421.79754 44.542878 0.5
431.84034 44.150687 0.5
442.37303 43.200074 0.5
453.43236 43.307533 0.5
455.59619 43.094534 0.5
465.05883 42.214076 0.5
477.29722 41.915774 0.5
479.27796 41.381776 0.5
485.97181 39.715872 0.5
490.19714 38.758403 0.5
493.99264 39.715872 0.5
499.82538 41.381776 0.5
503.81373 42.692119 0.5
512.87584 43.094534 0.5
518.20841 43.344028 0.5
518.69006 43.094534 0.5
522.3092 41.381776 0.5
526.35374 39.715872 0.5
530.8853 38.095549 0.5
533.44983 37.275067 0.5
538.13661 38.095549 0.5
546.66359 39.715872 0.5
549.61498 40.318132 0.5
566.79045 39.905895 0.5
585.07401 40.365223 0.5
604.57648 41.371406 0.5
625.42394 40.535875 0.5
647.76051 41.156577 0.5
671.75164 40.348217 0.5
682.3016 41.381776 0.5
697.58824 43.089085 0.5
725.49177 42.945687 0.5
731.38154 43.094534 0.5
755.7206 43.739937 0.5
762.74601 43.094534 0.5
784.53211 41.381776 0.5
788.57801 41.102379 0.5
824.42247 40.84406 0.5
834.9553 41.381776 0.5
863.68068 43.089054 0.5
863.87088 43.094534 0.5
906.86472 44.357223 0.5
954.59444 44.259387 0.5
986.15016 43.094534 0.5
1007.6275 42.374963 0.5
1014.1717 43.094534 0.5
1028.5081 44.855476 0.5
1041.2946 46.665963 0.5
1052.7489 48.527367 0.5
1063.0631 50.441146 0.5
1066.8997 51.230867 0.5
1082.764 50.441146 0.5
1118.1947 48.527367 0.5
1133.5809 47.6574 0.5
1145.13 48.527367 0.5
1167.7966 50.441146 0.5
1188.4962 52.408749 0.5
1207.626 54.431709 0.5
1209.153 54.609492 0.5
1225.4322 54.431709 0.5
1295.521 53.772669 0.5
1307.7275 54.431709 0.5
1339.6008 56.511571 0.5
1365.1115 58.649945 0.5
1385.2655 60.848473 0.5
1395.1765 62.252954 0.5
1413.0364 60.848473 0.5
1447.1385 58.649945 0.5
1486.9828 56.511571 0.5
1511.4412 55.390336 0.5
1556.7915 56.511571 0.5
1628.912 58.649945 0.5
1648.8449 59.374643 0.5
1659.4565 60.848473 0.5
1671.9304 63.10884 0.5
1681.1374 65.432797 0.5
1687.359 67.822126 0.5
1690.8434 70.278664 0.5
1691.805 72.804312 0.5
1690.428 75.401003 0.5
1686.8683 78.070738 0.5
1681.2548 80.815578 0.5
1673.6917 83.637632 0.5
1664.2574 86.539069 0.5
1652.9955 89.522128 0.5
1648.8449 90.486329 0.5
1578.8211 92.589097 0.5
1511.4412 93.938037 0.5
1450.069 92.589097 0.5
1395.1765 90.48912 0.5
1384.0325 92.589097 0.5
1363.1345 95.742343 0.5
1336.1524 98.984292 0.5
1301.2397 102.31743 0.5
1295.521 102.78183 0.5
1229.9063 105.74434 0.5
1209.153 106.66376 0.5
1133.5809 107.32525 0.5
1125.31 109.26765 0.5
1108.6971 112.89007 0.5
1089.899 116.61439 0.5
1068.1718 120.44348 0.5
1066.8997 120.64929 0.5
1007.6275 124.10414 0.5
993.80321 124.38028 0.5
954.59444 125.24972 0.5
931.2318 128.42782 0.5
906.86472 132.03339 0.5
892.01992 128.42782 0.5
875.30719 124.38028 0.5
863.68068 121.60666 0.5
851.52211 124.38028 0.5
832.28119 128.42782 0.5
824.42247 129.96147 0.5
788.57801 129.68497 0.5
757.29834 132.58923 0.5
755.7206 132.75738 0.5
754.56444 132.58923 0.5
725.49177 128.81013 0.5
718.35873 128.42782 0.5
697.58824 127.32077 0.5
695.1547 128.42782 0.5
686.11924 132.58923 0.5
676.92844 136.86769 0.5
671.75164 139.30473 0.5
662.30169 141.26651 0.5
647.76051 144.19724 0.5

262.85934 109.42858 0.5
262.56003 109.26765 0.5
259.1042 106.54606 0.5
258.9309 105.74434 0.5
258.20932 102.31743 0.5
257.47688 98.984292 0.5
256.71825 95.742343 0.5
255.92178 92.589097 0.5
255.45485 90.796214 0.5
255.15505 89.522128 0.5
254.64333 86.539069 0.5
254.32347 83.637632 0.5
254.14894 80.815578 0.5
254.08686 78.070738 0.5
254.11515 75.401003 0.5
254.22016 72.804312 0.5
254.39458 70.278664 0.5
254.63581 67.822126 0.5
254.94481 65.432797 0.5
255.32526 63.10884 0.5
255.45485 62.459713 0.5
259.1042 61.700829 0.5
259.94747 60.848473 0.5
262.61505 58.649945 0.5
262.85934 58.478242 0.5
262.93109 58.649945 0.5
263.70774 60.848473 0.5
264.32626 63.10884 0.5
264.81331 65.432797 0.5
265.18954 67.822126 0.5
265.47109 70.278664 0.5
265.6707 72.804312 0.5
265.79843 75.401003 0.5
265.86201 78.070738 0.5
265.86689 80.815578 0.5
265.81618 83.637632 0.5
265.7107 86.539069 0.5
265.54895 89.522128 0.5
265.32681 92.589097 0.5
265.03728 95.742343 0.5
264.66973 98.984292 0.5
264.20833 102.31743 0.5
263.62948 105.74434 0.5
262.89808 109.26765 0.5
262.85934 109.42858 0.5

245.09857 98.421592 0.5
244.58927 95.742343 0.5
244.09281 92.589097 0.5
243.6997 89.522128 0.5
243.40192 86.539069 0.5
243.19893 83.637632 0.5
243.09612 80.815578 0.5
243.10345 78.070738 0.5
243.23434 75.401003 0.5
243.50439 72.804312 0.5
243.93015 70.278664 0.5
244.52778 67.822126 0.5
245.09857 66.05139 0.5
246.06215 67.822126 0.5
246.92182 70.278664 0.5
247.44072 72.804312 0.5
247.72408 75.401003 0.5
247.83845 78.070738 0.5
247.82238 80.815578 0.5
247.69406 83.637632 0.5
247.45587 86.539069 0.5
247.09607 89.522128 0.5
246.5878 92.589097 0.5
245.8861 95.742343 0.5
245.09857 98.421592 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.71_IF_0.pgf <==
1140.8037 181.22447 0.1
1138.8783 175.73235 0.1
1135.5832 170.3905 0.1
1133.6288 168.10716 0.1
1132.2087 170.3905 0.1
1129.8127 175.73235 0.1
1128.3503 181.22447 0.1

92.57268 181.22447 0.1
92.54113 179.97044 0.1
92.526108 181.22447 0.1

90.286644 181.22447 0.1
90.239112 180.22396 0.1
90.22051 181.22447 0.1

89.505426 181.22447 0.1
89.522146 175.73235 0.1
89.542306 170.3905 0.1
89.476589 165.19481 0.1
89.350057 162.90149 0.1
89.156823 165.19481 0.1
88.962018 170.3905 0.1
88.935162 175.73235 0.1
88.92148 181.22447 0.1

88.90014 181.22447 0.1
88.880911 175.73235 0.1
88.755708 170.3905 0.1
88.478349 169.37295 0.1
88.074452 165.19481 0.1
88.048842 164.81377 0.1
88.029766 165.19481 0.1
87.623486 170.38795 0.1
87.623179 170.3905 0.1
87.25172 175.73235 0.1
87.202219 178.58106 0.1
87.178019 181.22447 0.1

86.540566 181.22447 0.1
86.507872 175.73235 0.1
86.371722 170.98657 0.1
86.316119 170.3905 0.1
86.085596 165.19481 0.1
86.071699 160.14127 0.1
86.029323 155.226 0.1
85.962377 152.61103 0.1
85.89363 155.226 0.1
85.889986 160.14127 0.1
85.913184 165.19481 0.1
85.86449 170.3905 0.1
85.795275 175.73235 0.1
85.775287 181.22447 0.1

85.026058 181.22447 0.1
85.024024 175.73235 0.1
84.757297 171.33118 0.1
84.378267 175.73235 0.1
84.363077 176.22732 0.1
84.214718 181.22447 0.1

83.905426 181.22447 0.1
83.934007 175.73235 0.1
83.972507 171.79611 0.1
84.016382 170.3905 0.1
84.001239 165.19481 0.1
83.972507 164.73146 0.1
83.585537 164.73582 0.1
83.447421 160.14127 0.1
83.260405 155.226 0.1
83.202117 153.77493 0.1
83.171747 155.226 0.1
83.021561 160.14127 0.1
82.865211 165.19481 0.1
82.842361 170.3905 0.1
82.958022 175.73235 0.1
83.019664 181.22447 0.1

82.602674 181.22447 0.1
82.646365 175.73235 0.1
82.784726 170.3905 0.1
82.754337 165.19481 0.1
82.548331 160.14127 0.1
82.445734 158.40023 0.1
82.29004 160.14127 0.1
82.243836 165.19481 0.1
82.275229 170.3905 0.1
82.265772 175.73235 0.1
82.262626 181.22447 0.1

81.886333 181.22447 0.1
81.895181 175.73235 0.1
81.890041 170.3905 0.1
81.871287 165.19481 0.1
81.70298 160.98558 0.1
81.505592 165.19481 0.1
81.44345 170.3905 0.1
81.457859 175.73235 0.1
81.490203 181.22447 0.1

81.052259 181.22447 0.1
80.973489 177.74592 0.1
80.939586 175.73235 0.1
80.822015 170.3905 0.1
80.761892 165.19481 0.1
80.701407 160.14127 0.1
80.613607 155.87236 0.1
80.556673 155.226 0.1
80.256909 151.61948 0.1
79.903355 150.96964 0.1
79.739706 155.226 0.1
79.552901 159.06823 0.1
79.306852 160.14127 0.1
79.205509 162.54378 0.1
79.186104 160.14127 0.1
79.174702 155.226 0.1
79.046001 150.44522 0.1
78.861137 148.54793 0.1
78.794785 150.44522 0.1
78.539134 155.226 0.1
78.519747 155.5438 0.1
78.507351 155.226 0.1
78.235953 150.44522 0.1
78.1813 149.74524 0.1
78.102406 150.44522 0.1
77.845758 153.61335 0.1
77.673508 150.44522 0.1
77.513083 147.57977 0.1
77.379358 150.44522 0.1
77.322008 155.226 0.1
77.302036 160.14127 0.1
77.25704 165.19481 0.1
77.183241 168.17392 0.1
77.089618 165.19481 0.1
77.01746 160.14127 0.1
76.935857 155.226 0.1
76.856193 152.98715 0.1
76.759789 155.226 0.1
76.626542 160.14127 0.1
76.602407 165.19481 0.1
76.624304 170.3905 0.1
76.641477 175.73235 0.1
76.655581 181.22447 0.1

80.127716 181.22447 0.1
80.209322 175.73235 0.1
80.256909 174.88977 0.1
80.290666 175.73235 0.1
80.361405 181.22447 0.1

76.382596 181.22447 0.1
76.388673 175.73235 0.1
76.415167 170.3905 0.1
76.455797 165.19481 0.1
76.456817 160.14127 0.1
76.402263 155.226 0.1
76.299663 150.44522 0.1
76.210343 148.22786 0.1
75.891471 149.21386 0.1
75.575256 149.16245 0.1
75.510855 150.44522 0.1
75.30435 155.226 0.1
75.261666 156.85985 0.1
75.231865 155.226 0.1
75.16349 150.44522 0.1
75.073928 145.79524 0.1
74.950668 141.85247 0.1
74.915163 141.27248 0.1
74.738752 136.87348 0.1
74.642229 135.09799 0.1
74.538515 136.87348 0.1
74.374758 141.27248 0.1
74.336318 142.07015 0.1
74.032904 143.46679 0.1
73.885627 141.27248 0.1
73.731957 139.73083 0.1
73.637411 136.87348 0.1
73.438156 132.59483 0.1
73.433448 132.51107 0.1
73.428275 132.59483 0.1
73.22753 136.87348 0.1
73.137345 139.87669 0.1
72.843621 138.26457 0.1
72.577401 141.27248 0.1
72.552891 145.79524 0.1
72.552246 145.94268 0.1
72.550632 145.79524 0.1
72.263193 142.88243 0.1
72.046597 141.27248 0.1
71.976435 140.63416 0.1
71.901882 141.27248 0.1
71.710138 145.79524 0.1
71.691943 146.63642 0.1
71.672558 145.79524 0.1
71.519605 141.27248 0.1
71.409691 140.36738 0.1
71.239097 136.87348 0.1
71.129653 134.68817 0.1
70.851803 135.72181 0.1
70.628579 136.87348 0.1
70.576115 137.76727 0.1
70.528497 136.87348 0.1
70.302564 135.44319 0.1
70.031126 133.54121 0.1
69.976224 132.59483 0.1
69.761775 129.54705 0.1
69.600857 132.59483 0.1
69.494489 133.90394 0.1
69.229243 134.18671 0.1
69.16745 132.59483 0.1
68.966013 130.38613 0.1
68.73661 128.43325 0.1
68.704779 125.89505 0.1
68.648829 128.43325 0.1
68.445515 130.01798 0.1
68.268277 132.59483 0.1
68.188201 134.59063 0.1
67.932815 136.34037 0.1
67.775376 132.59483 0.1
67.682824 128.43325 0.1
67.679334 128.29008 0.1
67.663 128.43325 0.1
67.427738 129.67021 0.1
67.178006 130.12946 0.1
66.930116 129.78088 0.1
66.750189 128.43325 0.1
66.68405 127.1161 0.1
66.548241 128.43325 0.1
66.439786 129.14705 0.1
66.40025 128.43325 0.1
66.197305 126.73407 0.1
65.956587 128.16145 0.1
65.933997 128.43325 0.1
65.717614 130.17051 0.1
65.480367 128.76194 0.1
65.434977 128.43325 0.1
65.27748 124.38554 0.1
65.244826 121.93042 0.1
65.010973 123.53883 0.1
64.778791 121.5842 0.1
64.548262 124.13751 0.1
64.486525 120.44857 0.1
64.42637 116.61932 0.1
64.375363 112.89484 0.1
64.319367 109.37862 0.1
64.09209 110.45557 0.1
63.928424 112.89484 0.1
63.866414 113.61348 0.1
63.83534 112.89484 0.1
63.642321 109.3038 0.1
63.639866 109.27228 0.1
63.419796 107.07399 0.1
63.210686 109.27228 0.1
63.198821 109.44936 0.1
63.189058 109.27228 0.1
63.067415 105.74882 0.1
62.97938 102.59451 0.1
62.815327 105.74882 0.1
62.761459 106.72936 0.1
62.605893 105.74882 0.1
62.54504 105.4454 0.1
62.527732 105.74882 0.1
62.356867 109.27228 0.1
62.330108 109.70884 0.1
62.288889 109.27228 0.1
62.116649 107.69145 0.1
62.009269 105.74882 0.1
61.904647 103.82193 0.1
61.825851 105.74882 0.1
61.706159 109.27228 0.1
61.694087 109.63502 0.1
61.660121 109.27228 0.1
61.484954 105.75165 0.1
61.484774 105.74882 0.1
61.277235 104.00969 0.1
61.136745 105.74882 0.1
61.070914 106.55818 0.1
61.009446 105.74882 0.1
60.865978 103.59838 0.1
60.662413 104.12605 0.1
60.460205 105.38511 0.1
60.433875 105.74882 0.1
60.259341 107.50769 0.1
60.059806 108.68281 0.1
59.94099 105.74882 0.1
59.861589 104.18622 0.1
59.665546 102.32176 0.1
59.664676 102.30902 0.1
59.664013 102.32176 0.1
59.469054 104.87099 0.1
59.274711 104.53076 0.1
59.203514 105.74882 0.1
59.081634 106.97638 0.1
59.022551 105.74882 0.1
58.88981 103.40165 0.1
58.699293 105.74882 0.1
58.699228 105.7501 0.1
58.509876 106.30954 0.1
58.447916 105.74882 0.1
58.321741 104.09346 0.1
58.183394 102.32176 0.1
58.134813 101.93316 0.1
57.949078 100.14021 0.1
57.764527 99.546325 0.1
57.581148 101.47784 0.1
57.398929 100.45092 0.1
57.21786 100.62576 0.1
57.037929 102.09617 0.1
56.994626 102.32176 0.1
56.859127 103.05739 0.1
56.716353 102.32176 0.1
56.681442 102.12376 0.1
56.504865 99.505508 0.1
56.377978 102.32176 0.1
56.329384 103.23758 0.1
56.154989 104.16749 0.1
56.034326 102.32176 0.1
55.981671 100.7207 0.1
55.80942 99.087555 0.1
55.638226 100.07305 0.1
55.547247 98.988479 0.1
55.468078 97.563162 0.1
55.298968 96.288828 0.1
55.130886 98.108557 0.1
54.963823 97.199889 0.1
54.797769 97.365348 0.1
54.729333 98.988479 0.1
54.632715 100.98701 0.1
54.530512 98.988479 0.1
54.468653 98.232067 0.1
54.366077 95.746393 0.1
54.305573 93.281214 0.1
54.154536 95.746393 0.1
54.143467 95.896947 0.1
54.101046 95.746393 0.1
53.982326 95.360629 0.1
53.876083 95.746393 0.1
53.822141 95.974256 0.1
53.808114 95.746393 0.1
53.662904 93.520722 0.1
53.504606 93.027248 0.1
53.406699 92.593014 0.1
53.34724 92.37714 0.1
53.338002 92.593014 0.1
53.231404 95.746393 0.1
53.190796 96.545801 0.1
53.148314 95.746393 0.1
53.044452 92.593014 0.1
53.035268 92.352983 0.1
52.880646 91.112449 0.1
52.726923 90.903368 0.1
52.574091 90.240856 0.1
52.433848 89.525915 0.1
52.422143 89.422274 0.1
52.414651 89.525915 0.1
52.271071 90.728413 0.1
52.162352 92.593014 0.1
52.120866 93.471994 0.1
52.093741 92.593014 0.1
51.971523 89.548986 0.1
51.823033 89.919267 0.1
51.675389 91.190619 0.1
51.528584 91.549759 0.1
51.382611 89.98093 0.1
51.237462 92.305125 0.1
51.178901 89.525915 0.1
51.123597 86.54273 0.1
51.093131 85.562042 0.1
50.949611 85.085379 0.1
50.890175 86.54273 0.1
50.817429 89.525915 0.1
50.806895 89.806155 0.1
50.793344 89.525915 0.1
50.664976 87.078991 0.1
50.613611 86.54273 0.1
50.523848 85.707986 0.1
50.439825 86.54273 0.1
50.383504 87.192107 0.1
50.299442 89.525915 0.1
50.243938 91.859598 0.1
50.191595 89.525915 0.1
50.10569 86.54273 0.1
50.105142 86.523448 0.1
49.967112 85.729804 0.1
49.923911 86.54273 0.1
49.829839 88.014794 0.1
49.693319 89.279322 0.1
49.622235 86.54273 0.1
49.557545 84.508228 0.1
49.422511 84.720181 0.1
49.288211 84.85078 0.1
49.154638 84.005082 0.1
49.021788 83.716753 0.1
49.015406 83.64117 0.1
48.889654 82.949065 0.1
48.75823 82.052692 0.1
48.680603 80.818997 0.1
48.627511 79.942329 0.1
48.599818 80.818997 0.1
48.497491 83.425726 0.1
48.368164 80.842427 0.1
48.285633 83.64117 0.1
48.239525 84.990829 0.1
48.180217 83.64117 0.1
48.128649 80.818997 0.1
48.111569 79.008025 0.1
48.059847 80.818997 0.1
47.98429 82.730167 0.1
47.857682 81.403338 0.1
47.731741 81.392954 0.1
47.70467 80.818997 0.1
47.606461 79.374356 0.1
47.536333 80.818997 0.1
47.481836 82.342476 0.1
47.357863 83.373318 0.1
47.302776 80.818997 0.1
47.25254 78.07404 0.1
47.234535 77.125092 0.1
47.119909 78.07404 0.1
47.111848 78.16887 0.1
46.989797 79.731632 0.1
46.904837 80.818997 0.1
46.868376 81.393225 0.1
46.858323 80.818997 0.1
46.822837 78.07404 0.1
46.780145 75.404193 0.1
46.747581 73.712069 0.1
46.697925 75.404193 0.1
46.640419 78.07404 0.1
46.627408 78.807589 0.1
46.50785 78.218172 0.1
46.413252 80.818997 0.1
46.388904 81.462954 0.1
46.369125 80.818997 0.1
46.310868 78.07404 0.1
46.270565 76.786918 0.1
46.182643 78.07404 0.1
46.152828 78.53548 0.1
46.139865 78.07404 0.1
46.089917 75.404193 0.1
46.035689 73.393201 0.1
45.944844 75.404193 0.1
45.919143 76.014784 0.1
45.851647 78.07404 0.1
45.803186 79.298425 0.1
45.769408 78.07404 0.1
45.695428 75.404193 0.1
45.687812 75.12264 0.1
45.677714 75.404193 0.1
45.604962 78.07404 0.1
45.573019 79.434629 0.1
45.467708 78.07404 0.1
45.458801 77.926534 0.1
45.345154 75.589341 0.1
45.337217 75.404193 0.1
45.263407 72.807391 0.1
45.232074 70.985974 0.1
45.213454 72.807391 0.1
45.180187 75.404193 0.1
45.119556 77.521879 0.1
45.089935 75.404193 0.1
45.05393 72.807391 0.1
45.027013 70.281637 0.1
45.007597 67.845432 0.1
44.984581 70.281637 0.1
44.946034 72.807391 0.1
44.896465 75.404193 0.1
44.896192 75.423104 0.1
44.891728 75.404193 0.1
44.785337 74.959493 0.1
44.675028 73.972413 0.1
44.641581 72.807391 0.1
44.59757 70.281637 0.1
44.565262 68.353601 0.1
44.456033 69.131453 0.1
44.403429 67.824995 0.1
44.347339 66.040167 0.1
44.252876 67.824995 0.1
44.239174 67.933981 0.1
44.230627 67.824995 0.1
44.131537 65.460684 0.1
44.130283 65.435565 0.1
44.072199 63.11151 0.1
44.024421 61.739323 0.1
43.995189 63.11151 0.1
43.967641 65.435565 0.1
43.917825 67.787571 0.1
43.872662 65.435565 0.1
43.857565 63.11151 0.1
43.847597 60.851047 0.1
43.817536 58.652426 0.1
43.811743 58.471793 0.1
43.793704 56.513961 0.1
43.805642 54.434011 0.1
43.811743 54.2313 0.1
43.81817 54.434011 0.1
43.84905 56.513961 0.1
43.917825 57.659717 0.1
43.953508 56.513961 0.1
43.996471 54.434011 0.1
44.024421 53.839065 0.1
44.131537 52.444764 0.1
44.134908 52.410966 0.1
44.239174 51.585761 0.1
44.278417 52.410966 0.1
44.339045 54.434011 0.1
44.347339 54.702206 0.1
44.35146 54.434011 0.1
44.371071 52.410966 0.1
44.404266 50.44328 0.1
44.456033 49.552524 0.1
44.565262 49.325369 0.1
44.675028 49.160958 0.1
44.785337 49.073574 0.1
44.800786 48.52942 0.1
44.881672 46.667937 0.1
44.896192 46.475478 0.1
44.911538 46.667937 0.1
44.975708 48.52942 0.1
45.007597 50.197541 0.1
45.089038 48.52942 0.1
45.119556 48.160309 0.1
45.171468 46.667937 0.1
45.232074 45.759465 0.1
45.30194 44.857373 0.1
45.345154 44.313296 0.1
45.458801 44.7054 0.1
45.573019 43.735709 0.1
45.687812 44.49051 0.1
45.798224 43.096357 0.1
45.803186 43.045827 0.1
45.806994 43.096357 0.1
45.900891 44.857373 0.1
45.919143 45.437233 0.1
45.946874 44.857373 0.1
46.035689 43.579903 0.1
46.065588 43.096357 0.1
46.152828 41.894798 0.1
46.184846 41.383526 0.1
46.270565 40.100223 0.1
46.32372 41.383526 0.1
46.386909 43.096357 0.1
46.388904 43.157338 0.1
46.411569 43.096357 0.1
46.50785 42.885422 0.1
46.627408 41.995104 0.1
46.747581 42.341292 0.1
46.868376 41.449682 0.1
46.989797 41.734325 0.1
47.111848 41.52942 0.1
47.124428 41.383526 0.1
47.234535 40.065111 0.1
47.357863 40.522167 0.1
47.481836 39.828815 0.1
47.606461 40.118952 0.1
47.731741 41.174883 0.1
47.82379 39.717552 0.1
47.857682 39.377976 0.1
47.98429 39.613481 0.1
48.111569 38.757461 0.1
48.239525 39.058943 0.1
48.368164 38.867004 0.1
48.422086 38.09716 0.1
48.497491 37.384363 0.1
48.627511 37.670123 0.1
48.735948 38.09716 0.1
48.75823 38.188458 0.1
48.889654 38.724984 0.1
49.021788 38.306005 0.1
49.045506 38.09716 0.1
49.154638 37.402049 0.1
49.288211 37.726867 0.1
49.422511 37.140704 0.1
49.557545 37.256186 0.1
49.693319 36.764022 0.1
49.829839 37.078191 0.1
49.877494 36.521108 0.1
49.967112 35.449883 0.1
50.105142 35.908864 0.1
50.243938 35.874633 0.1
50.372011 34.988174 0.1
50.383504 34.908391 0.1
50.397642 34.988174 0.1
50.523848 35.673841 0.1
50.664976 35.867453 0.1
50.806895 35.852552 0.1
50.895419 34.988174 0.1
50.949611 34.457956 0.1
51.032076 34.988174 0.1
51.093131 35.31881 0.1
51.237462 35.316201 0.1
51.27205 34.988174 0.1
51.382611 34.267827 0.1
51.528584 33.763006 0.1
51.675389 34.34655 0.1
51.823033 33.64513 0.1
51.971523 34.265039 0.1
52.120866 34.714333 0.1
52.237521 33.497182 0.1
52.271071 33.120785 0.1
52.422143 33.133632 0.1
52.574091 32.526904 0.1
52.726923 33.319686 0.1
52.880646 32.349757 0.1
53.035268 32.483191 0.1
53.190796 32.1097 0.1
53.34724 33.043245 0.1
53.504606 32.310592 0.1
53.606764 32.046985 0.1
53.662904 31.87327 0.1
53.822141 31.441892 0.1
53.982326 31.608768 0.1
54.143467 31.476105 0.1
54.305573 30.968808 0.1
54.468653 30.766121 0.1
54.594996 30.63646 0.1
54.632715 30.593642 0.1
54.797769 30.431081 0.1
54.963823 29.87125 0.1
55.130886 29.781263 0.1
55.298968 29.370411 0.1
55.468078 29.539957 0.1
55.638226 29.806006 0.1
55.80942 29.386312 0.1
55.981671 29.722701 0.1
56.135425 29.264538 0.1
56.154989 29.207341 0.1
56.329384 28.93785 0.1
56.504865 28.895032 0.1
56.657943 27.930149 0.1
56.681442 27.793564 0.1
56.71837 27.930149 0.1
56.859127 28.585701 0.1
57.037929 28.363188 0.1
57.21786 28.004698 0.1
57.310699 27.930149 0.1
57.398929 27.85968 0.1
57.455957 27.930149 0.1
57.581148 28.092878 0.1
57.627056 27.930149 0.1
57.764527 27.541794 0.1
57.949078 26.894208 0.1
58.134813 27.282242 0.1
58.321741 26.638888 0.1
58.509876 26.873981 0.1
58.594586 26.632278 0.1
58.699228 26.318997 0.1
58.800623 26.632278 0.1
58.88981 26.884206 0.1
58.979781 26.632278 0.1
59.081634 26.346359 0.1
59.274711 26.528679 0.1
59.469054 25.726721 0.1
59.664676 25.812172 0.1
59.861589 26.049901 0.1
60.059806 25.461793 0.1
60.108351 25.369908 0.1
60.259341 25.122763 0.1
60.460205 25.013934 0.1
60.662413 25.246807 0.1
60.865978 24.70993 0.1
61.070914 24.370107 0.1
61.277235 25.054566 0.1
61.484954 24.30616 0.1
61.694087 24.637542 0.1
61.843052 24.142079 0.1
61.904647 23.973725 0.1
62.116649 24.082669 0.1
62.330108 23.015879 0.1
62.416645 22.94784 0.1
62.54504 22.860294 0.1
62.761459 22.838838 0.1
62.97938 22.75427 0.1
63.14734 22.94784 0.1
63.198821 23.016431 0.1
63.257349 22.94784 0.1
63.419796 22.770629 0.1
63.642321 22.437943 0.1
63.812256 21.786282 0.1
63.866414 21.594872 0.1
64.09209 21.649617 0.1
64.319367 21.463012 0.1
64.548262 21.436205 0.1
64.778791 21.174458 0.1
65.010973 21.29509 0.1
65.244826 20.688438 0.1
65.261848 20.65651 0.1
65.480367 20.235949 0.1
65.717614 20.247716 0.1
65.956587 20.647568 0.1
66.197305 20.397658 0.1
66.439786 20.265067 0.1
66.68405 19.845705 0.1
66.930116 19.727943 0.1
67.178006 19.717332 0.1
67.312294 19.557637 0.1
67.427738 19.425658 0.1
67.582873 19.557637 0.1
67.679334 19.636885 0.1
67.730952 19.557637 0.1
67.932815 19.255343 0.1
68.188201 18.84285 0.1
68.445515 19.168864 0.1
68.704779 19.14072 0.1
68.966013 18.897017 0.1
69.165291 18.488842 0.1
69.229243 18.360104 0.1
69.494489 18.446059 0.1
69.710143 18.488842 0.1
69.761775 18.499101 0.1
70.031126 18.550433 0.1
70.069222 18.488842 0.1
70.302564 18.117334 0.1
70.576115 18.064451 0.1
70.851803 17.789748 0.1
71.129653 17.54942 0.1
71.409691 17.536267 0.1
71.691943 17.637708 0.1
71.976435 17.672668 0.1
72.263193 17.526162 0.1
72.323437 17.449283 0.1
72.552246 17.188417 0.1
72.843621 17.294968 0.1
73.137345 17.086659 0.1
73.433448 16.720252 0.1
73.731957 16.714093 0.1
74.032904 16.733627 0.1
74.336318 16.967548 0.1
74.642229 16.452412 0.1
74.950668 16.57801 0.1
75.041199 16.438171 0.1
75.261666 16.130738 0.1
75.575256 16.149898 0.1
75.891471 15.998151 0.1
76.210343 15.568273 0.1
76.531905 15.584946 0.1
76.726742 15.454717 0.1
76.856193 15.370844 0.1
77.183241 15.422609 0.1
77.23454 15.454717 0.1
77.513083 15.635455 0.1
77.679138 15.454717 0.1
77.845758 15.280532 0.1
78.1813 15.448576 0.1
78.519747 15.287834 0.1
78.861137 14.912549 0.1
79.205509 15.033259 0.1
79.552901 14.779356 0.1
79.903355 15.001434 0.1
80.256909 14.635691 0.1
80.613607 14.556214 0.1
80.973489 14.857686 0.1
81.281085 14.498176 0.1
81.336599 14.437611 0.1
81.70298 13.992689 0.1
82.072677 14.111762 0.1
82.445734 13.842595 0.1
82.822199 13.833034 0.1
83.202117 13.678872 0.1
83.585537 13.728354 0.1
83.774603 13.567802 0.1
83.972507 13.410052 0.1
84.363077 13.476547 0.1
84.757297 13.223679 0.1
85.155218 13.263628 0.1
85.556894 12.883528 0.1
85.962377 13.151724 0.1
86.371722 13.22847 0.1
86.784983 12.989997 0.1
87.202219 12.794935 0.1
87.332395 12.662892 0.1
87.623486 12.370403 0.1
88.048842 12.412138 0.1
88.478349 12.176081 0.1
88.912066 12.206643 0.1
89.350057 12.114969 0.1
89.792384 12.055237 0.1
90.239112 11.948823 0.1
90.601571 11.782735 0.1
90.690308 11.744134 0.1
90.910123 11.782735 0.1
91.146038 11.825745 0.1
91.291316 11.782735 0.1
91.606371 11.695936 0.1
92.071378 11.747319 0.1
92.54113 11.588801 0.1
93.0157 11.231757 0.1
93.495163 11.100117 0.1
93.979593 11.155475 0.1
94.367659 10.92666 0.1
94.469071 10.86916 0.1
94.963673 10.924182 0.1
95.463482 10.792653 0.1
95.96858 10.827513 0.1
96.479051 10.761297 0.1
96.994981 10.52253 0.1
97.51646 10.631472 0.1
98.043576 10.353306 0.1
98.576421 10.48877 0.1
99.11509 10.24876 0.1
99.659679 10.184279 0.1
100.21028 10.200875 0.1
100.76701 10.125549 0.1
100.90145 10.094008 0.1
101.32995 9.996383 0.1
101.89922 9.9315363 0.1
102.47492 9.7265795 0.1
103.05717 9.6329933 0.1
103.64607 9.6451647 0.1
104.24173 9.6636037 0.1
104.84429 9.6233931 0.1
105.45385 9.3914299 0.1
106.07054 9.3671236 0.1
106.69448 9.3144871 0.1
106.77652 9.2841419 0.1
107.32581 9.0942054 0.1
107.96465 9.038293 0.1
108.61115 8.9820919 0.1
109.26543 9.0024212 0.1
109.92765 9.0131405 0.1
110.59794 8.7199997 0.1
111.27645 8.7464306 0.1
111.96334 8.6506547 0.1
112.65877 8.6975343 0.1
113.28215 8.4964344 0.1
113.36288 8.4712923 0.1
114.07586 8.4572144 0.1
114.79786 8.3884096 0.1
115.52905 8.4957739 0.1
115.54215 8.4964344 0.1
116.26963 8.5333105 0.1
116.34562 8.4964344 0.1
117.01975 8.1915062 0.1
117.77962 8.0434906 0.1
118.54942 8.2107789 0.1
119.32935 7.9692171 0.1
120.11961 8.0144675 0.1
120.92041 7.8721024 0.1
121.73196 8.0622241 0.1
122.52386 7.7302701 0.1
122.55447 7.7180963 0.1
122.66805 7.7302701 0.1
123.38817 7.8064948 0.1
123.73499 7.7302701 0.1
124.2333 7.6217385 0.1
125.09008 7.5882336 0.1
125.95876 7.6739224 0.1
126.83959 7.4856516 0.1
127.73283 7.3962099 0.1
128.63873 7.3490785 0.1
129.55758 7.2815398 0.1
130.48965 7.1699802 0.1
131.43523 7.2631235 0.1
132.39461 7.17289 0.1
133.3681 7.1831094 0.1
134.35601 7.1147108 0.1
135.35867 7.0986514 0.1
136.3764 7.0267541 0.1
137.00417 6.9850763 0.1
137.40956 6.9567977 0.1
138.45849 6.8748679 0.1
139.52355 6.9101141 0.1
140.60513 6.7353547 0.1
141.70361 6.6620905 0.1
142.81938 6.5954263 0.1
143.95287 6.5112228 0.1
145.10449 6.5694746 0.1
146.27469 6.4390505 0.1
147.46391 6.4872392 0.1
148.67264 6.4273017 0.1
149.90134 6.3917535 0.1
151.15051 6.400421 0.1
152.41067 6.2602696 0.1
152.42069 6.2591189 0.1
153.71239 6.2589759 0.1
155.02617 6.1201035 0.1
156.3626 6.023371 0.1
157.72227 5.9902377 0.1
159.1058 6.0652877 0.1
160.51382 5.9887986 0.1
161.94698 5.9234856 0.1
163.40596 5.858314 0.1
164.89147 5.8159752 0.1
166.40423 5.7348162 0.1
167.94501 5.7430162 0.1
169.51459 5.7006166 0.1
171.11379 5.6752306 0.1
172.74344 5.5938273 0.1
174.40444 5.6334243 0.1
175.5782 5.555299 0.1
176.09768 5.5170005 0.1
177.82413 5.4713208 0.1
179.58477 5.3230848 0.1
181.38062 5.3634637 0.1
183.21274 5.326869 0.1
185.08226 5.2297836 0.1
186.99033 5.1177794 0.1
188.93814 5.2332433 0.1
190.92696 5.0151996 0.1
192.9581 5.0150802 0.1
195.03292 4.8858862 0.1
197.15284 4.9199217 0.1
198.67998 4.8696136 0.1
199.31936 4.8449666 0.1
201.53402 4.733068 0.1
203.79844 4.6900093 0.1
206.11434 4.5503202 0.1
208.48347 4.6055457 0.1
210.90769 4.4696534 0.1
213.38896 4.508285 0.1
215.9293 4.3427911 0.1
218.53086 4.2987194 0.1
221.19587 4.2586409 0.1
222.81903 4.2026838 0.1
223.92669 4.1525834 0.1
226.72577 3.9751005 0.1
229.59572 3.8502266 0.1
232.53925 3.8120606 0.1
235.55924 3.773322 0.1
238.6587 3.7940648 0.1
241.84082 3.5558386 0.1
241.87074 3.554002 0.1
245.10894 3.2839605 0.1
248.4666 3.2264669 0.1
251.91752 2.9845203 0.1
255.46566 3.1113909 0.1
257.6455 2.9230819 0.1
259.11516 2.7277115 0.1
262.87046 2.3817521 0.1
266.7362 2.3126802 0.1
266.76918 2.309405 0.1
270.59942 1.7125282 0.1
270.71734 1.6798328 0.1
271.983 1.7125282 0.1
274.81911 1.7537069 0.1
275.00377 1.7125282 0.1
276.29952 1.1319871 0.1
276.80627 0.56732785 0.1
276.93538 0.018118276 0.1
279.0471 0.017004855 0.1
283.40721 0.01505167 0.1
287.90574 0.014814642 0.1
292.54938 0.014069763 0.1
297.34527 0.013213243 0.1
302.30103 0.010669016 0.1
307.42477 0.011597881 0.1
312.7252 0.010382318 0.1
318.21161 0.0091523554 0.1
323.89396 0.0079400482 0.1
329.78294 0.0077271187 0.1
335.89003 0.0064404921 0.1
342.22758 0.0054941577 0.1
348.80888 0.0043805587 0.1
355.64827 0.0038955509 0.1
362.76123 0.0028103459 0.1
370.16452 0.002061818 0.1
377.87628 0.0013747 0.1
385.9162 0.0013648771 0.1
394.30569 0.00033293918 0.1
403.06803 -0.00059846571 0.1
412.22867 -0.00081400997 0.1
421.81538 -0.0021987017 0.1
431.85861 -0.0022551456 0.1
442.39174 -0.0029542538 0.1
453.45154 -0.0035987521 0.1
465.0785 -0.0034171477 0.1
477.31741 -0.0041484425 0.1
490.21788 -0.0045207331 0.1
503.83504 -0.0054636919 0.1
518.23033 -0.0061581819 0.1
533.4724 -0.0062702894 0.1
549.63823 -0.0065402009 0.1
566.81442 -0.0069149126 0.1
585.09876 -0.0072235048 0.1
604.60205 -0.0080582035 0.1
625.4504 -0.0082535899 0.1
647.78791 -0.0085873576 0.1
671.78006 -0.0092517725 0.1
697.61775 -0.0094795688 0.1
725.52246 -0.0098164737 0.1
755.75256 -0.0098277186 0.1
788.61137 -0.01022706 0.1
824.45734 -0.010997876 0.1
863.71722 -0.011002707 0.1
906.90308 -0.011578874 0.1
954.63482 -0.011635245 0.1
1007.6701 -0.011755116 0.1
1066.9448 -0.011859464 0.1
1133.6288 -0.012314442 0.1
1209.2041 -0.012364352 0.1
1295.5758 -0.013172945 0.1
1395.2355 -0.012901521 0.1
1511.5051 -0.013046971 0.1
1648.9147 -0.013454392 0.1
1813.8062 -0.013545622 0.1
2015.3402 -0.013533731 0.1
2267.2577 -0.013655538 0.1
2591.1516 -0.013834079 0.1
3023.0103 -0.014018515 0.1
3627.6123 -0.013821908 0.1
4534.5154 -0.013395751 0.1
6046.0205 -0.012684664 0.1
9069.0308 -0.010918747 0.1
18138.062 -0.0043572264 0.1

18138.062 41.903361 0.1
17761.645 43.096357 0.1
17196.737 44.857373 0.1
16599.494 46.667937 0.1
15966.899 48.52942 0.1
15296.267 50.44328 0.1
14586.618 52.410966 0.1
13838.964 54.434011 0.1
13054.272 56.513961 0.1
12230.09 58.652426 0.1
11358.114 60.851047 0.1
10424.003 63.11151 0.1
9411.0004 65.435565 0.1
9069.0308 66.201612 0.1
8767.2555 67.824995 0.1
8298.4667 70.281637 0.1
7804.9246 72.807391 0.1
7291.7479 75.404193 0.1
6758.6138 78.07404 0.1
6201.1225 80.818997 0.1
6046.0205 81.591181 0.1
5753.7683 83.64117 0.1
5374.7237 86.54273 0.1
5010.6754 89.525915 0.1
4649.1602 92.593014 0.1
4534.5154 93.59751 0.1
4357.1031 95.746393 0.1
4096.7161 98.988479 0.1
3832.2419 102.32176 0.1
3627.6123 104.9535 0.1
3553.0739 105.74882 0.1
3227.6844 109.27228 0.1
3023.0103 111.46073 0.1
2966.7838 112.89484 0.1
2829.6989 116.61932 0.1
2684.598 120.44857 0.1
2591.1516 122.65742 0.1
2419.3367 124.38554 0.1
2267.2577 125.81571 0.1
2141.1865 128.43325 0.1
2044.1495 132.59483 0.1
2015.3402 134.87121 0.1
2001.3178 136.87348 0.1
1962.2179 141.27248 0.1
1890.7602 145.79524 0.1
1813.8062 148.83868 0.1
1793.6163 150.44522 0.1
1749.1034 155.226 0.1
1695.9918 160.14127 0.1
1648.9147 163.40956 0.1
1627.948 160.14127 0.1
1582.8526 155.226 0.1
1528.5108 150.44522 0.1
1511.5051 149.17889 0.1
1497.4764 150.44522 0.1
1461.4919 155.226 0.1
1435.9552 160.14127 0.1
1409.9715 165.19481 0.1
1395.2355 167.81388 0.1
1382.3319 170.3905 0.1
1366.3614 175.73235 0.1
1360.9628 181.22447 0.1

43.49655 70.888164 0.1
43.489134 70.281637 0.1
43.459584 67.824995 0.1
43.447784 65.435565 0.1
43.470666 63.11151 0.1
43.49655 61.602109 0.1
43.535273 60.851047 0.1
43.550876 58.652426 0.1
43.577913 56.513961 0.1
43.601109 55.632257 0.1
43.625182 56.513961 0.1
43.633196 58.652426 0.1
43.624499 60.851047 0.1
43.612712 63.11151 0.1
43.601109 64.25114 0.1
43.592763 65.435565 0.1
43.565856 67.824995 0.1
43.513088 70.281637 0.1
43.49655 70.888164 0.1

307.42477 86.561506 0.5
307.40394 86.54273 0.5
303.61377 83.64117 0.5
302.30103 82.711928 0.5
301.19863 83.64117 0.5
298.60032 86.54273 0.5
297.34527 88.441761 0.5
294.78251 86.54273 0.5
292.54938 84.407096 0.5
291.90878 83.64117 0.5
287.90574 80.84686 0.5
287.8732 80.818997 0.5
285.05032 78.07404 0.5
283.40721 76.473117 0.5
282.49856 78.07404 0.5
280.69575 80.818997 0.5
279.0471 82.893807 0.5
274.81911 82.532578 0.5
272.41063 83.64117 0.5
270.71734 84.257912 0.5
268.52041 83.64117 0.5
266.7362 83.28667 0.5
262.87046 81.357425 0.5
259.11516 81.281117 0.5
258.91445 80.818997 0.5
257.23646 78.07404 0.5
255.46566 76.500418 0.5
254.14551 78.07404 0.5
252.865 80.818997 0.5
252.05086 83.64117 0.5
251.91752 84.1334 0.5
251.72571 83.64117 0.5
250.7276 80.818997 0.5
249.5515 78.07404 0.5
248.4666 76.27057 0.5
246.10307 78.07404 0.5
245.10894 78.994863 0.5
244.12276 80.818997 0.5
242.5534 83.64117 0.5
241.84082 84.834672 0.5
241.48549 83.64117 0.5
240.65266 80.818997 0.5
239.75118 78.07404 0.5
238.6587 75.639761 0.5
235.55924 77.925704 0.5
235.35812 78.07404 0.5
232.53925 79.30099 0.5
231.69804 78.07404 0.5
230.23046 75.404193 0.5
229.59572 73.813868 0.5
228.66356 75.404193 0.5
226.72577 77.809492 0.5
223.92669 77.398522 0.5
221.19587 77.644083 0.5
219.84184 75.404193 0.5
218.54471 72.807391 0.5
218.53086 72.777878 0.5
218.51619 72.807391 0.5
217.09572 75.404193 0.5
215.9293 77.173524 0.5
214.95811 75.404193 0.5
213.81322 72.807391 0.5
213.38896 71.615152 0.5
212.36864 72.807391 0.5
210.90769 73.79492 0.5
210.10682 72.807391 0.5
208.48347 70.697602 0.5
206.11434 70.931371 0.5
205.5272 72.807391 0.5
204.77108 75.404193 0.5
204.00667 78.07404 0.5
203.79844 78.768192 0.5
203.44964 78.07404 0.5
202.18654 75.404193 0.5
201.53402 74.128469 0.5
200.93759 72.807391 0.5
199.78657 70.281637 0.5
199.31936 69.382204 0.5
198.18898 70.281637 0.5
197.15284 71.564591 0.5
195.03292 70.455563 0.5
194.9333 70.281637 0.5
193.75679 67.824995 0.5
192.9581 66.039593 0.5
190.95299 67.824995 0.5
190.92696 67.861161 0.5
189.89593 70.281637 0.5
188.93814 71.918588 0.5
186.99033 70.729783 0.5
185.14952 72.807391 0.5
185.08226 72.897581 0.5
184.51279 72.807391 0.5
183.21274 72.592535 0.5
181.38062 71.975926 0.5
179.82312 72.807391 0.5
179.58477 72.932842 0.5
179.27616 72.807391 0.5
177.82413 71.822223 0.5
176.19408 72.807391 0.5
176.09768 72.84684 0.5
175.96058 72.807391 0.5
174.40444 72.399594 0.5
173.03395 70.281637 0.5
172.74344 69.761561 0.5
171.49344 67.824995 0.5
171.11379 67.264395 0.5
170.5835 65.435565 0.5
169.96436 63.11151 0.5
169.51459 61.605387 0.5
168.96971 63.11151 0.5
168.41515 65.435565 0.5
168.00472 67.824995 0.5
167.94501 68.2286 0.5
167.90358 67.824995 0.5
167.61059 65.435565 0.5
167.2019 63.11151 0.5
166.56243 60.851047 0.5
166.40423 60.45284 0.5
166.26664 60.851047 0.5
165.66572 63.11151 0.5
165.19298 65.435565 0.5
164.89147 66.996935 0.5
164.23587 65.435565 0.5
163.40596 64.222787 0.5
162.81711 65.435565 0.5
161.94698 67.310718 0.5
161.39234 65.435565 0.5
160.96182 63.11151 0.5
160.64697 60.851047 0.5
160.51382 59.843931 0.5
159.29265 60.851047 0.5
159.1058 60.993834 0.5
157.72227 61.563482 0.5
157.21505 63.11151 0.5
156.41707 65.435565 0.5
156.3626 65.592652 0.5
155.02617 67.121865 0.5
154.7234 65.435565 0.5
154.35978 63.11151 0.5
154.03488 60.851047 0.5
153.71239 58.773938 0.5
152.42069 60.457514 0.5
152.32134 60.851047 0.5
151.78531 63.11151 0.5
151.25803 65.435565 0.5
151.15051 65.887277 0.5
151.09803 65.435565 0.5
150.85029 63.11151 0.5
150.6 60.851047 0.5
150.29943 58.652426 0.5
149.91583 56.513961 0.5
149.90134 56.43907 0.5
149.85142 56.513961 0.5
149.00907 58.652426 0.5
148.69036 60.851047 0.5
148.67264 61.009417 0.5
148.63105 60.851047 0.5
147.95542 58.652426 0.5
147.46391 57.79726 0.5
146.93529 56.513961 0.5
146.32444 54.434011 0.5
146.27469 54.191313 0.5
146.22725 54.434011 0.5
145.66634 56.513961 0.5
145.10449 57.867659 0.5
144.57413 58.652426 0.5
143.95287 59.320944 0.5
143.10169 58.652426 0.5
142.81938 58.193598 0.5
142.1892 56.513961 0.5
141.72191 54.434011 0.5
141.70361 54.355021 0.5
141.44822 52.410966 0.5
141.07379 50.44328 0.5
140.62437 48.52942 0.5
140.60513 48.44953 0.5
140.53198 48.52942 0.5
139.52355 49.965459 0.5
139.33194 50.44328 0.5
138.66186 52.410966 0.5
138.45849 53.345977 0.5
137.69346 52.410966 0.5
137.40956 52.153558 0.5
137.27825 52.410966 0.5
136.3764 53.859922 0.5
135.35867 53.718938 0.5
134.87125 54.434011 0.5
134.35601 55.532736 0.5
134.28512 54.434011 0.5
134.16949 52.410966 0.5
134.05872 50.44328 0.5
133.93652 48.52942 0.5
133.78823 46.667937 0.5
133.6051 44.857373 0.5
133.40621 43.096357 0.5
133.3681 42.688967 0.5
133.17019 41.383526 0.5
133.06498 39.717552 0.5
133.01981 38.09716 0.5
133.02958 36.521108 0.5
133.10685 34.988174 0.5
133.26572 33.497182 0.5
133.3681 32.855824 0.5
133.48175 32.046985 0.5
133.97125 30.63646 0.5
134.35601 30.204898 0.5
135.26868 29.264538 0.5
135.35867 29.166072 0.5
135.73059 29.264538 0.5
136.3764 29.59268 0.5
137.40956 29.446924 0.5
137.52899 29.264538 0.5
138.11656 27.930149 0.5
138.45849 26.780422 0.5
138.53444 26.632278 0.5
139.52192 25.369908 0.5
139.52355 25.368208 0.5
139.53493 25.369908 0.5
140.60513 25.512701 0.5
141.18233 26.632278 0.5
141.52762 27.930149 0.5
141.70361 29.004996 0.5
141.87237 27.930149 0.5
142.17168 26.632278 0.5
142.63965 25.369908 0.5
142.81938 25.031581 0.5
143.95287 25.331793 0.5
145.10449 24.459254 0.5
145.43391 24.142079 0.5
146.27469 23.475729 0.5
147.22609 24.142079 0.5
147.46391 24.322223 0.5
147.92191 24.142079 0.5
148.67264 23.86241 0.5
149.40586 22.94784 0.5
149.90134 22.397645 0.5
150.47733 21.786282 0.5
151.15051 21.262519 0.5
152.42069 20.842172 0.5
153.71239 21.269785 0.5
155.02617 20.906463 0.5
155.23139 20.65651 0.5
156.22596 19.557637 0.5
156.3626 19.422026 0.5
156.76649 19.557637 0.5
157.72227 19.93374 0.5
159.1058 19.596907 0.5
160.51382 20.062389 0.5
161.82785 19.557637 0.5
161.94698 19.518778 0.5
162.9082 18.488842 0.5
163.40596 17.945727 0.5
164.2271 18.488842 0.5
164.89147 18.96439 0.5
165.21334 18.488842 0.5
166.04033 17.449283 0.5
166.40423 17.067653 0.5
167.3273 17.449283 0.5
167.94501 17.722146 0.5
168.97256 17.449283 0.5
169.51459 17.314733 0.5
171.11379 16.997464 0.5
172.74344 16.892557 0.5
174.40444 16.503902 0.5
174.83309 16.438171 0.5
176.09768 16.249353 0.5
177.47326 16.438171 0.5
177.82413 16.501655 0.5
177.93467 16.438171 0.5
179.58477 15.739314 0.5
181.38062 16.107473 0.5
182.15603 15.454717 0.5
183.21274 14.754891 0.5
185.08226 15.120545 0.5
186.99033 14.967769 0.5
188.93814 15.200866 0.5
190.92696 14.890208 0.5
192.9581 15.217274 0.5
195.03292 14.750572 0.5
197.15284 14.584532 0.5
197.51519 14.498176 0.5
199.31936 14.115185 0.5
201.53402 13.625199 0.5
203.79844 13.96466 0.5
205.08098 13.567802 0.5
206.11434 13.288356 0.5
208.48347 13.212578 0.5
210.90769 13.406208 0.5
212.12962 13.567802 0.5
213.38896 13.749658 0.5
213.80063 13.567802 0.5
215.9293 12.766468 0.5
218.53086 13.324313 0.5
220.8405 12.662892 0.5
221.19587 12.573473 0.5
222.15584 12.662892 0.5
223.92669 12.844006 0.5
226.72577 12.831472 0.5
227.43216 12.662892 0.5
229.59572 12.232019 0.5
232.53925 12.02793 0.5
235.55924 11.983184 0.5
238.6587 11.919368 0.5
241.84082 11.8384 0.5
242.60295 11.782735 0.5
245.10894 11.614555 0.5
248.4666 11.568552 0.5
251.91752 11.513657 0.5
255.46566 11.198278 0.5
259.11516 11.614044 0.5
262.87046 11.036922 0.5
266.7362 11.227843 0.5
269.16752 10.92666 0.5
270.71734 10.753069 0.5
272.39753 10.92666 0.5
274.81911 11.204217 0.5
277.83157 10.92666 0.5
279.0471 10.824521 0.5
283.40721 10.614009 0.5
287.90574 10.721204 0.5
292.54938 10.363556 0.5
297.34527 10.510757 0.5
302.30103 10.318874 0.5
307.42477 10.241019 0.5
312.7252 10.252794 0.5
313.81291 10.094008 0.5
318.21161 9.5398896 0.5
323.89396 10.013065 0.5
329.78294 9.8040409 0.5
335.89003 9.697361 0.5
342.22758 9.426231 0.5
346.93228 9.2841419 0.5
348.80888 9.2291868 0.5
350.32523 9.2841419 0.5
355.64827 9.4924781 0.5
358.81609 9.2841419 0.5
362.76123 9.0421419 0.5
370.16452 9.2276387 0.5
377.87628 8.9159696 0.5
385.9162 9.1272441 0.5
394.30569 8.7607894 0.5
403.06803 8.6881379 0.5
412.22867 8.773772 0.5
420.06631 8.4964344 0.5
421.81538 8.4331159 0.5
431.85861 8.4752106 0.5
442.39174 8.3770776 0.5
453.45154 8.0979504 0.5
465.0785 8.1724535 0.5
477.31741 8.0820483 0.5
490.21788 8.0008641 0.5
498.65999 7.7302701 0.5
503.83504 7.5655675 0.5
518.23033 7.1334321 0.5
533.4724 7.2492938 0.5
549.63823 7.1640184 0.5
564.55573 6.9850763 0.5
566.81442 6.9558014 0.5
585.09876 6.7800457 0.5
604.60205 6.3418133 0.5
618.20255 6.2602696 0.5
625.4504 6.2128169 0.5
647.78791 6.0305891 0.5
665.61366 5.555299 0.5
671.78006 5.3694299 0.5
697.61775 5.2305291 0.5
716.97096 4.8696136 0.5
725.52246 4.68575 0.5
755.75256 4.6425044 0.5
778.63597 4.2026838 0.5
788.61137 3.9527042 0.5
795.45832 3.554002 0.5
803.76426 2.9230819 0.5
809.63974 2.309405 0.5
813.53754 1.7125282 0.5
815.91983 1.1319871 0.5
817.18453 0.56732785 0.5
817.60084 0.018118276 0.5
824.45734 0.017440508 0.5
863.71722 0.017416354 0.5
906.90308 0.01453552 0.5
954.63482 0.014253665 0.5
1007.6701 0.013654311 0.5
1066.9448 0.013132568 0.5
1133.6288 0.01085768 0.5
1209.2041 0.010608129 0.5
1295.5758 0.0065651627 0.5
1395.2355 0.0079222835 0.5
1511.5051 0.0071950328 0.5
1648.9147 0.0051579286 0.5
1813.8062 0.004701781 0.5
2015.3402 0.004761233 0.5
2267.2577 0.0041521996 0.5
2591.1516 0.0032594961 0.5
3023.0103 0.0023373154 0.5
3627.6123 0.0033203508 0.5
4534.5154 0.0054511353 0.5
6046.0205 0.0090065683 0.5
9069.0308 0.017836156 0.5
9217.0384 0.018118276 0.5
9225.1639 0.56732785 0.5
9249.0382 1.1319871 0.5
9289.0354 1.7125282 0.5
9344.5042 2.309405 0.5
9413.5949 2.9230819 0.5
9493.1061 3.554002 0.5
9578.4113 4.2026838 0.5
9663.5284 4.8696136 0.5
9741.37 5.555299 0.5
9804.1711 6.2602696 0.5
9844.0318 6.9850763 0.5
9853.4442 7.7302701 0.5
9825.6094 8.4964344 0.5
9754.3396 9.2841419 0.5
9634.3289 10.094008 0.5
9461.0099 10.92666 0.5
9230.3761 11.782735 0.5
9069.0308 12.272889 0.5
9008.6918 12.662892 0.5
8844.8588 13.567802 0.5
8651.575 14.498176 0.5
8427.778 15.454717 0.5
8172.5594 16.438171 0.5
7885.231 17.449283 0.5
7565.3962 18.488842 0.5
7212.9198 19.557637 0.5
6827.787 20.65651 0.5
6409.7936 21.786282 0.5
6046.0205 22.728934 0.5
5984.7383 22.94784 0.5
5649.684 24.142079 0.5
5297.5913 25.369908 0.5
4927.0915 26.632278 0.5
4536.1643 27.930149 0.5
4534.5154 27.935671 0.5
4118.0987 29.264538 0.5
3680.1275 30.63646 0.5
3627.6123 30.805395 0.5
3390.775 32.046985 0.5
3118.5512 33.497182 0.5
3023.0103 34.017411 0.5
2591.1516 34.920905 0.5
2568.384 34.988174 0.5
2267.2577 35.867142 0.5
2179.0193 36.521108 0.5
2015.3402 37.76433 0.5
1813.8062 37.951562 0.5
1809.0188 38.09716 0.5
1757.8638 39.717552 0.5
1707.1842 41.383526 0.5
1657.3755 43.096357 0.5
1648.9147 43.403548 0.5
1636.7539 43.096357 0.5
1563.2381 41.383526 0.5
1511.5051 40.295873 0.5
1457.5567 41.383526 0.5
1395.2355 42.83422 0.5
1382.437 43.096357 0.5
1302.2689 44.857373 0.5
1295.5758 45.016906 0.5
1209.2041 46.521919 0.5
1133.6288 46.104602 0.5
1112.6699 46.667937 0.5
1066.9448 47.832452 0.5
1046.0142 48.52942 0.5
1007.6701 50.073061 0.5
954.63482 49.013781 0.5
941.12236 50.44328 0.5
922.88532 52.410966 0.5
906.90308 54.113771 0.5
863.71722 52.863573 0.5
853.54816 52.410966 0.5
824.45734 51.393546 0.5
819.15255 52.410966 0.5
809.42548 54.434011 0.5
799.97997 56.513961 0.5
790.48641 58.652426 0.5
788.61137 59.073008 0.5
766.16058 58.652426 0.5
755.75256 58.486057 0.5
725.52246 57.967968 0.5
715.98927 58.652426 0.5
697.61775 60.291183 0.5
671.78006 59.574906 0.5
664.21335 60.851047 0.5
652.79835 63.11151 0.5
647.78791 64.142058 0.5
634.31669 65.435565 0.5
625.4504 66.553301 0.5
604.60205 66.363974 0.5
598.90086 65.435565 0.5
585.09876 63.476716 0.5
566.81442 63.716695 0.5
557.84348 65.435565 0.5
550.60275 67.824995 0.5
549.63823 68.254092 0.5
547.5737 67.824995 0.5
535.13675 65.435565 0.5
533.4724 65.164144 0.5
532.91012 65.435565 0.5
527.32637 67.824995 0.5
518.62246 70.281637 0.5
518.23033 70.374062 0.5
509.78845 70.281637 0.5
503.83504 70.222931 0.5
490.731 67.824995 0.5
490.21788 67.742256 0.5
489.97812 67.824995 0.5
483.51352 70.281637 0.5
477.52138 72.807391 0.5
477.31741 72.901739 0.5
477.0548 72.807391 0.5
470.35254 70.281637 0.5
465.0785 68.011207 0.5
453.45154 68.399051 0.5
449.12324 70.281637 0.5
443.92143 72.807391 0.5
442.39174 73.664891 0.5
440.67256 72.807391 0.5
435.88541 70.281637 0.5
431.85861 68.107685 0.5
430.70026 70.281637 0.5
429.38992 72.807391 0.5
427.99146 75.404193 0.5
426.47632 78.07404 0.5
424.86192 80.818997 0.5
423.26118 83.64117 0.5
421.81538 86.491674 0.5
420.37706 83.64117 0.5
418.96211 80.818997 0.5
417.58474 78.07404 0.5
416.20498 75.404193 0.5
414.71694 72.807391 0.5
413.0251 70.281637 0.5
412.22867 69.268321 0.5
411.18863 70.281637 0.5
408.95989 72.807391 0.5
406.90992 75.404193 0.5
404.95189 78.07404 0.5
403.06803 80.757672 0.5
394.30569 79.613944 0.5
390.06976 80.818997 0.5
385.9162 83.349085 0.5
382.26193 80.818997 0.5
377.87628 78.872291 0.5
370.16452 78.997064 0.5
362.76123 78.346134 0.5
355.64827 79.280577 0.5
351.9434 80.818997 0.5
348.80888 82.433455 0.5
342.22758 81.675049 0.5
341.73395 80.818997 0.5
339.94403 78.07404 0.5
337.81907 75.404193 0.5
335.89003 73.42911 0.5
333.47255 75.404193 0.5
331.41593 78.07404 0.5
330.21198 80.818997 0.5
329.78294 82.234992 0.5
323.89396 82.002943 0.5
318.21161 82.376387 0.5
316.5373 80.818997 0.5
313.25953 78.07404 0.5
312.7252 77.716559 0.5
312.48174 78.07404 0.5
310.78292 80.818997 0.5
309.12013 83.64117 0.5
307.43531 86.54273 0.5
307.42477 86.561506 0.5

129.55758 49.33947 0.5
129.05442 48.52942 0.5
128.63873 47.935662 0.5
128.5674 46.667937 0.5
128.50544 44.857373 0.5
128.47309 43.096357 0.5
128.46178 41.383526 0.5
128.47413 39.717552 0.5
128.52967 38.09716 0.5
128.63873 36.727655 0.5
128.65613 36.521108 0.5
128.88368 34.988174 0.5
129.34387 33.497182 0.5
129.55758 33.097832 0.5
130.38296 32.046985 0.5
130.48965 31.801904 0.5
130.59105 32.046985 0.5
131.2004 33.497182 0.5
131.43523 34.089735 0.5
131.61812 34.988174 0.5
131.73233 36.521108 0.5
131.76167 38.09716 0.5
131.75835 39.717552 0.5
131.72598 41.383526 0.5
131.6259 43.096357 0.5
131.43523 44.149294 0.5
131.03034 44.857373 0.5
130.48965 45.812795 0.5
130.19 46.667937 0.5
129.71221 48.52942 0.5
129.55758 49.33947 0.5

126.83959 41.602331 0.5
126.83192 41.383526 0.5
126.81351 39.717552 0.5
126.83635 38.09716 0.5
126.83959 38.009686 0.5
126.84695 38.09716 0.5
126.89491 39.717552 0.5
126.85485 41.383526 0.5
126.83959 41.602331 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.71_K0.25_L1.0_0.pgf <==
1641.7008 181.22447 0.1
1640.1334 175.73235 0.1
1635.2607 170.3905 0.1
1621.4714 165.19481 0.1
1593.3752 160.14127 0.1
1552.4281 155.226 0.1
1511.5051 151.40183 0.1
1480.3713 155.226 0.1
1453.5161 160.14127 0.1
1429.6689 165.19481 0.1
1404.2755 170.3905 0.1
1395.2355 172.94186 0.1
1387.5802 175.73235 0.1
1383.274 181.22447 0.1

89.44235 181.22447 0.1
89.443991 175.73235 0.1
89.426604 170.3905 0.1
89.350057 166.19206 0.1
89.159189 170.3905 0.1
89.086959 175.73235 0.1
89.065056 181.22447 0.1

88.708118 181.22447 0.1
88.678148 175.73235 0.1
88.478349 172.34884 0.1
88.255719 170.3905 0.1
88.048842 168.19461 0.1
87.934456 170.3905 0.1
87.623486 172.53575 0.1
87.348047 175.73235 0.1
87.212602 181.22447 0.1

88.00875 181.22447 0.1
88.048842 176.23783 0.1
88.158857 181.22447 0.1

86.486331 181.22447 0.1
86.433232 175.73235 0.1
86.371722 173.69474 0.1
86.080141 170.3905 0.1
85.962377 167.02412 0.1
85.929961 170.3905 0.1
85.843693 175.73235 0.1
85.818641 181.22447 0.1

84.949226 181.22447 0.1
84.901867 175.73235 0.1
84.757297 173.51952 0.1
84.590645 175.73235 0.1
84.449624 181.22447 0.1

83.836648 181.22447 0.1
83.845801 175.73235 0.1
83.820289 170.3905 0.1
83.585537 166.91408 0.1
83.527712 165.19481 0.1
83.358374 160.14127 0.1
83.202117 156.56995 0.1
83.088999 160.14127 0.1
82.928669 165.19481 0.1
82.899724 170.3905 0.1
83.003617 175.73235 0.1
83.059884 181.22447 0.1

82.563368 181.22447 0.1
82.59021 175.73235 0.1
82.678317 170.3905 0.1
82.657056 165.19481 0.1
82.466105 160.14127 0.1
82.445734 159.79872 0.1
82.414859 160.14127 0.1
82.308028 165.19481 0.1
82.329817 170.3905 0.1
82.318564 175.73235 0.1
82.312486 181.22447 0.1

81.828247 181.22447 0.1
81.84117 175.73235 0.1
81.838862 170.3905 0.1
81.796494 165.19481 0.1
81.70298 162.75092 0.1
81.591196 165.19481 0.1
81.505424 170.3905 0.1
81.516525 175.73235 0.1
81.548349 181.22447 0.1

81.000088 181.22447 0.1
80.973489 179.989 0.1
80.882329 175.73235 0.1
80.768826 170.3905 0.1
80.714843 165.19481 0.1
80.643881 160.14127 0.1
80.613607 158.71173 0.1
80.332601 155.226 0.1
80.256909 154.27253 0.1
79.903355 154.11595 0.1
79.861902 155.226 0.1
79.705068 160.14127 0.1
79.552901 161.60059 0.1
79.31809 165.19481 0.1
79.205509 168.13803 0.1
79.141268 165.19481 0.1
79.092236 160.14127 0.1
79.024738 155.226 0.1
78.861137 151.56274 0.1
78.699411 155.226 0.1
78.519747 158.43213 0.1
78.383867 155.226 0.1
78.1813 152.0547 0.1
77.889587 155.226 0.1
77.845758 156.18366 0.1
77.814428 155.226 0.1
77.558198 150.44522 0.1
77.513083 149.64634 0.1
77.476298 150.44522 0.1
77.376289 155.226 0.1
77.344899 160.14127 0.1
77.306861 165.19481 0.1
77.184097 170.3905 0.1
77.183241 170.41144 0.1
77.181982 170.3905 0.1
77.027609 165.19481 0.1
76.963421 160.14127 0.1
76.858876 155.226 0.1
76.856193 155.14708 0.1
76.852949 155.226 0.1
76.703911 160.14127 0.1
76.66679 165.19481 0.1
76.687174 170.3905 0.1
76.69286 175.73235 0.1
76.699368 181.22447 0.1

80.04962 181.22447 0.1
80.084541 175.73235 0.1
80.256909 172.53406 0.1
80.388498 175.73235 0.1
80.433798 181.22447 0.1

76.32439 181.22447 0.1
76.312466 175.73235 0.1
76.320529 170.3905 0.1
76.37396 165.19481 0.1
76.38166 160.14127 0.1
76.326935 155.226 0.1
76.211373 150.44522 0.1
76.210343 150.42 0.1
76.204414 150.44522 0.1
75.891471 152.89148 0.1
75.575256 152.00906 0.1
75.415177 155.226 0.1
75.281833 160.14127 0.1
75.261666 160.7464 0.1
75.237107 160.14127 0.1
75.145154 155.226 0.1
75.079258 150.44522 0.1
74.984483 145.79524 0.1
74.950668 144.76414 0.1
74.739401 141.27248 0.1
74.642229 137.99934 0.1
74.542659 141.27248 0.1
74.336318 145.53184 0.1
74.297646 145.79524 0.1
74.032904 147.22458 0.1
73.874457 145.79524 0.1
73.731957 143.93555 0.1
73.66682 141.27248 0.1
73.528576 136.87348 0.1
73.433448 134.8058 0.1
73.33993 136.87348 0.1
73.214543 141.27248 0.1
73.137345 143.39546 0.1
72.907922 141.27248 0.1
72.843621 140.7501 0.1
72.792351 141.27248 0.1
72.644946 145.79524 0.1
72.603185 150.44522 0.1
72.552246 152.82366 0.1
72.43664 150.44522 0.1
72.321742 145.79524 0.1
72.263193 145.19794 0.1
71.976435 142.86364 0.1
71.832003 145.79524 0.1
71.719833 150.44522 0.1
71.691943 152.05264 0.1
71.65925 150.44522 0.1
71.539866 145.79524 0.1
71.409691 142.92511 0.1
71.28618 141.27248 0.1
71.129653 137.41942 0.1
70.851803 137.98713 0.1
70.643019 141.27248 0.1
70.576115 143.47981 0.1
70.491401 141.27248 0.1
70.302564 138.06089 0.1
70.031126 136.90518 0.1
70.029347 136.87348 0.1
69.811391 132.59483 0.1
69.761775 131.77761 0.1
69.72192 132.59483 0.1
69.494489 135.66965 0.1
69.326449 136.87348 0.1
69.229243 138.77026 0.1
69.190119 136.87348 0.1
69.019252 132.59483 0.1
68.966013 131.94838 0.1
68.822636 132.59483 0.1
68.704779 133.56428 0.1
68.445515 132.62579 0.1
68.234291 136.87348 0.1
68.188201 138.56279 0.1
67.932815 139.09029 0.1
67.726046 136.87348 0.1
67.679334 135.46826 0.1
67.541295 132.59483 0.1
67.427738 132.06836 0.1
67.178006 132.16576 0.1
66.930116 131.86265 0.1
66.783759 132.59483 0.1
66.68405 133.63284 0.1
66.439786 132.62361 0.1
66.437811 132.59483 0.1
66.197305 128.87731 0.1
65.956587 130.70798 0.1
65.717614 131.99118 0.1
65.480367 130.63753 0.1
65.244826 129.90669 0.1
65.209577 128.43325 0.1
65.010973 125.69763 0.1
64.844209 124.38554 0.1
64.778791 123.75803 0.1
64.723841 124.38554 0.1
64.548262 127.69283 0.1
64.499055 124.38554 0.1
64.436521 120.44857 0.1
64.38283 116.61932 0.1
64.336205 112.89484 0.1
64.319367 111.81749 0.1
64.160543 112.89484 0.1
64.09209 113.41574 0.1
63.866414 115.71326 0.1
63.74397 112.89484 0.1
63.642321 111.00889 0.1
63.506213 109.27228 0.1
63.419796 108.4135 0.1
63.340199 109.27228 0.1
63.198821 111.41925 0.1
63.088646 109.27228 0.1
62.998506 105.74882 0.1
62.97938 105.05264 0.1
62.945386 105.74882 0.1
62.766602 109.27228 0.1
62.761459 109.33878 0.1
62.746244 109.27228 0.1
62.54504 108.26655 0.1
62.495174 109.27228 0.1
62.330108 111.85953 0.1
62.116649 109.61061 0.1
62.092571 109.27228 0.1
61.909311 105.74882 0.1
61.904647 105.66377 0.1
61.900985 105.74882 0.1
61.781967 109.27228 0.1
61.694087 111.82576 0.1
61.484954 110.93845 0.1
61.448217 109.27228 0.1
61.277235 106.42477 0.1
61.070914 108.77803 0.1
60.865978 106.02271 0.1
60.662413 105.99466 0.1
60.460205 107.70717 0.1
60.2626 109.27228 0.1
60.259341 109.29507 0.1
60.059806 111.25343 0.1
59.995302 109.27228 0.1
59.861589 105.97064 0.1
59.664676 105.764 0.1
59.469054 106.96255 0.1
59.274711 108.11774 0.1
59.092866 109.27228 0.1
59.081634 109.31891 0.1
59.07989 109.27228 0.1
58.930768 105.74882 0.1
58.88981 104.94165 0.1
58.831719 105.74882 0.1
58.699228 108.67764 0.1
58.509876 108.18828 0.1
58.321741 106.83586 0.1
58.282119 105.74882 0.1
58.134813 103.57656 0.1
57.949078 103.44639 0.1
57.89247 102.32176 0.1
57.764527 101.14719 0.1
57.663613 102.32176 0.1
57.581148 103.86872 0.1
57.439549 102.32176 0.1
57.398929 102.03202 0.1
57.342438 102.32176 0.1
57.21786 103.35026 0.1
57.037929 104.43472 0.1
56.859127 105.163 0.1
56.681442 104.29243 0.1
56.528726 102.32176 0.1
56.504865 101.96086 0.1
56.488266 102.32176 0.1
56.329384 105.30337 0.1
56.233494 105.74882 0.1
56.154989 106.06287 0.1
56.111364 105.74882 0.1
55.981671 104.07923 0.1
55.889707 102.32176 0.1
55.80942 101.24424 0.1
55.638226 101.90179 0.1
55.468078 99.891609 0.1
55.351594 98.988479 0.1
55.298968 98.597501 0.1
55.258245 98.988479 0.1
55.130886 100.22655 0.1
54.990993 98.988479 0.1
54.963823 98.813492 0.1
54.934692 98.988479 0.1
54.797769 100.21694 0.1
54.690909 102.32176 0.1
54.632715 103.28754 0.1
54.590987 102.32176 0.1
54.468653 99.883819 0.1
54.408885 98.988479 0.1
54.305573 96.253213 0.1
54.143467 98.242161 0.1
53.982326 97.804243 0.1
53.822141 98.283711 0.1
53.662904 96.06955 0.1
53.594102 95.746393 0.1
53.504606 95.323291 0.1
53.34724 94.777731 0.1
53.316563 95.746393 0.1
53.190796 98.361644 0.1
53.049614 95.746393 0.1
53.035268 95.295793 0.1
52.880646 94.052075 0.1
52.726923 93.270862 0.1
52.613082 92.593014 0.1
52.574091 92.402582 0.1
52.512679 92.593014 0.1
52.422143 93.112982 0.1
52.271071 92.989909 0.1
52.146198 95.746393 0.1
52.120866 96.26312 0.1
52.105451 95.746393 0.1
52.016205 92.593014 0.1
51.971523 91.376751 0.1
51.862599 92.593014 0.1
51.823033 93.343719 0.1
51.675389 93.619285 0.1
51.528584 93.749253 0.1
51.46215 92.593014 0.1
51.382611 91.590787 0.1
51.323909 92.593014 0.1
51.237462 94.937982 0.1
51.18493 92.593014 0.1
51.126649 89.525915 0.1
51.093131 87.796066 0.1
50.949611 87.865982 0.1
50.907198 89.525915 0.1
50.806895 92.048961 0.1
50.668535 89.525915 0.1
50.664976 89.464377 0.1
50.523848 87.631895 0.1
50.383504 89.439222 0.1
50.380475 89.525915 0.1
50.299958 92.593014 0.1
50.243938 95.137079 0.1
50.197767 92.593014 0.1
50.118527 89.525915 0.1
50.105142 89.038976 0.1
49.967112 88.582585 0.1
49.907765 89.525915 0.1
49.829839 90.476472 0.1
49.693319 91.448763 0.1
49.638498 89.525915 0.1
49.559373 86.54273 0.1
49.557545 86.485085 0.1
49.544797 86.54273 0.1
49.422511 87.465693 0.1
49.288211 88.190115 0.1
49.193635 86.54273 0.1
49.154638 86.056258 0.1
49.092047 86.54273 0.1
49.021788 87.794568 0.1
48.999927 86.54273 0.1
48.889654 84.497761 0.1
48.75823 84.955231 0.1
48.661176 83.64117 0.1
48.627511 83.073048 0.1
48.607525 83.64117 0.1
48.497491 85.780437 0.1
48.420151 83.64117 0.1
48.368164 82.512205 0.1
48.335789 83.64117 0.1
48.2398 86.54273 0.1
48.239525 86.550465 0.1
48.23889 86.54273 0.1
48.117826 83.64117 0.1
48.111569 83.209846 0.1
48.096967 83.64117 0.1
47.98429 85.405698 0.1
47.859551 83.64117 0.1
47.857682 83.617193 0.1
47.840384 83.64117 0.1
47.731741 83.788164 0.1
47.726204 83.64117 0.1
47.606461 80.953402 0.1
47.505454 83.64117 0.1
47.481836 84.517874 0.1
47.357863 85.6751 0.1
47.303908 83.64117 0.1
47.247278 80.818997 0.1
47.234535 80.073287 0.1
47.195128 80.818997 0.1
47.111848 83.623756 0.1
46.989797 81.638476 0.1
46.86962 83.64117 0.1
46.868376 83.661218 0.1
46.867847 83.64117 0.1
46.817902 80.818997 0.1
46.783385 78.07404 0.1
46.747581 75.853396 0.1
46.696437 78.07404 0.1
46.648888 80.818997 0.1
46.627408 81.986566 0.1
46.50785 81.013049 0.1
46.397693 83.64117 0.1
46.388904 83.801558 0.1
46.381499 83.64117 0.1
46.293336 80.818997 0.1
46.270565 79.837701 0.1
46.187365 80.818997 0.1
46.152828 81.058927 0.1
46.136748 80.818997 0.1
46.057755 78.07404 0.1
46.035689 77.036599 0.1
45.984218 78.07404 0.1
45.919143 79.048797 0.1
45.849336 80.818997 0.1
45.803186 81.690364 0.1
45.776046 80.818997 0.1
45.70379 78.07404 0.1
45.687812 77.483998 0.1
45.671994 78.07404 0.1
45.606136 80.818997 0.1
45.573019 81.882345 0.1
45.458801 81.146474 0.1
45.433683 80.818997 0.1
45.345154 79.285077 0.1
45.236403 78.07404 0.1
45.232074 77.980853 0.1
45.230104 78.07404 0.1
45.119556 79.944194 0.1
45.088582 78.07404 0.1
45.051226 75.404193 0.1
45.010031 72.807391 0.1
45.007597 72.598806 0.1
45.004685 72.807391 0.1
44.95336 75.404193 0.1
44.91373 78.07404 0.1
44.896192 79.478247 0.1
44.787613 78.07404 0.1
44.785337 78.052407 0.1
44.675028 76.365548 0.1
44.634078 75.404193 0.1
44.579399 72.807391 0.1
44.565262 71.80624 0.1
44.499226 72.807391 0.1
44.456033 73.544899 0.1
44.429289 72.807391 0.1
44.347339 70.681965 0.1
44.297782 70.281637 0.1
44.239174 70.068181 0.1
44.131537 69.006618 0.1
44.024421 69.312799 0.1
44.001554 70.281637 0.1
43.917825 72.252313 0.1
43.848932 70.281637 0.1
43.811743 68.130203 0.1
43.775715 70.281637 0.1
43.760214 72.807391 0.1
43.711836 75.404193 0.1
43.706172 75.560125 0.1
43.703528 75.404193 0.1
43.673646 72.807391 0.1
43.609039 70.281637 0.1
43.601109 70.150764 0.1
43.598316 70.281637 0.1
43.529837 72.807391 0.1
43.49655 73.942795 0.1
43.48052 72.807391 0.1
43.451302 70.281637 0.1
43.416746 67.824995 0.1
43.392492 65.783549 0.1
43.28893 66.194775 0.1
43.276358 65.435565 0.1
43.26663 63.11151 0.1
43.265423 60.851047 0.1
43.278396 58.652426 0.1
43.28893 57.890254 0.1
43.312554 58.652426 0.1
43.380717 60.851047 0.1
43.392492 61.380385 0.1
43.397135 60.851047 0.1
43.439221 58.652426 0.1
43.480248 56.513961 0.1
43.49655 55.74087 0.1
43.536372 54.434011 0.1
43.601109 53.065844 0.1
43.666086 52.410966 0.1
43.706172 51.668151 0.1
43.811743 50.573578 0.1
43.850105 50.44328 0.1
43.917825 50.148539 0.1
43.928392 50.44328 0.1
44.024421 51.681849 0.1
44.09286 50.44328 0.1
44.131537 49.506454 0.1
44.202992 48.52942 0.1
44.239174 47.623717 0.1
44.347339 48.386095 0.1
44.456033 48.081623 0.1
44.565262 47.758769 0.1
44.675028 47.391101 0.1
44.755737 46.667937 0.1
44.785337 46.262275 0.1
44.896192 45.188832 0.1
45.007597 46.067294 0.1
45.119556 46.139947 0.1
45.230171 44.857373 0.1
45.232074 44.847509 0.1
45.345154 43.371659 0.1
45.458801 43.22353 0.1
45.473508 43.096357 0.1
45.573019 42.620733 0.1
45.681698 43.096357 0.1
45.687812 43.128806 0.1
45.690904 43.096357 0.1
45.803186 42.139687 0.1
45.878404 43.096357 0.1
45.919143 43.877723 0.1
45.981523 43.096357 0.1
46.035689 42.478197 0.1
46.11079 41.383526 0.1
46.152828 40.949309 0.1
46.242963 39.717552 0.1
46.270565 39.411561 0.1
46.287344 39.717552 0.1
46.361233 41.383526 0.1
46.388904 42.091156 0.1
46.50785 41.771431 0.1
46.564329 41.383526 0.1
46.627408 40.984318 0.1
46.747581 41.203063 0.1
46.868376 40.286376 0.1
46.989797 40.668514 0.1
47.111848 40.250384 0.1
47.163345 39.717552 0.1
47.234535 39.17804 0.1
47.357863 39.601496 0.1
47.481836 38.980721 0.1
47.606461 39.41473 0.1
47.704257 39.717552 0.1
47.731741 39.865143 0.1
47.74157 39.717552 0.1
47.857682 38.602695 0.1
47.98429 38.752411 0.1
48.087259 38.09716 0.1
48.111569 37.959736 0.1
48.239525 38.001354 0.1
48.368164 37.857828 0.1
48.497491 36.780449 0.1
48.627511 36.823497 0.1
48.75823 37.402117 0.1
48.889654 37.906945 0.1
49.021788 37.323852 0.1
49.154638 36.774896 0.1
49.288211 36.59889 0.1
49.308992 36.521108 0.1
49.422511 36.220471 0.1
49.557545 36.492786 0.1
49.693319 35.910253 0.1
49.829839 36.360373 0.1
49.95002 34.988174 0.1
49.967112 34.783212 0.1
50.039732 34.988174 0.1
50.105142 35.211086 0.1
50.243938 35.368399 0.1
50.294716 34.988174 0.1
50.383504 34.340103 0.1
50.519625 34.988174 0.1
50.523848 35.008151 0.1
50.664976 35.142123 0.1
50.806895 35.10047 0.1
50.819178 34.988174 0.1
50.949611 33.754347 0.1
51.093131 34.744467 0.1
51.237462 34.476174 0.1
51.382611 33.661384 0.1
51.446042 33.497182 0.1
51.528584 33.274192 0.1
51.592572 33.497182 0.1
51.675389 33.778448 0.1
51.739706 33.497182 0.1
51.823033 33.084179 0.1
51.933716 33.497182 0.1
51.971523 33.626868 0.1
52.120866 33.963455 0.1
52.170428 33.497182 0.1
52.271071 32.457681 0.1
52.422143 32.603538 0.1
52.574091 32.120092 0.1
52.726923 32.867024 0.1
52.85081 32.046985 0.1
52.880646 31.867809 0.1
53.035268 31.909525 0.1
53.190796 31.717099 0.1
53.260622 32.046985 0.1
53.34724 32.519909 0.1
53.454772 32.046985 0.1
53.504606 31.848104 0.1
53.662904 31.296027 0.1
53.822141 30.879569 0.1
53.982326 30.949499 0.1
54.143467 31.027029 0.1
54.278854 30.63646 0.1
54.305573 30.561807 0.1
54.468653 30.401133 0.1
54.632715 30.154744 0.1
54.797769 30.046705 0.1
54.963823 29.419366 0.1
55.130886 29.35672 0.1
55.173797 29.264538 0.1
55.298968 29.066031 0.1
55.468078 29.154751 0.1
55.554645 29.264538 0.1
55.638226 29.393273 0.1
55.69101 29.264538 0.1
55.80942 29.028609 0.1
55.956014 29.264538 0.1
55.981671 29.308675 0.1
55.995537 29.264538 0.1
56.154989 28.778947 0.1
56.329384 28.554278 0.1
56.504865 28.416089 0.1
56.595245 27.930149 0.1
56.681442 27.497183 0.1
56.806579 27.930149 0.1
56.859127 28.153573 0.1
57.037929 28.00954 0.1
57.07182 27.930149 0.1
57.21786 27.591197 0.1
57.398929 27.396969 0.1
57.581148 27.726593 0.1
57.764527 27.269983 0.1
57.926082 26.632278 0.1
57.949078 26.539649 0.1
57.99864 26.632278 0.1
58.134813 26.905707 0.1
58.210433 26.632278 0.1
58.321741 26.245103 0.1
58.509876 26.590745 0.1
58.699228 26.060378 0.1
58.88981 26.595907 0.1
59.081634 26.040534 0.1
59.274711 26.188025 0.1
59.469054 25.431284 0.1
59.664676 25.587476 0.1
59.861589 25.735433 0.1
59.974208 25.369908 0.1
60.059806 25.109403 0.1
60.259341 24.792964 0.1
60.460205 24.761178 0.1
60.662413 24.968716 0.1
60.865978 24.463387 0.1
61.066483 24.142079 0.1
61.070914 24.13537 0.1
61.073289 24.142079 0.1
61.277235 24.812464 0.1
61.457845 24.142079 0.1
61.484954 24.055111 0.1
61.55185 24.142079 0.1
61.694087 24.36051 0.1
61.759406 24.142079 0.1
61.904647 23.743997 0.1
62.116649 23.836177 0.1
62.297661 22.94784 0.1
62.330108 22.797277 0.1
62.54504 22.712181 0.1
62.761459 22.606275 0.1
62.97938 22.644851 0.1
63.198821 22.7297 0.1
63.419796 22.570014 0.1
63.642321 22.323422 0.1
63.782157 21.786282 0.1
63.866414 21.484518 0.1
64.09209 21.443444 0.1
64.319367 21.296998 0.1
64.548262 21.252194 0.1
64.778791 21.020402 0.1
65.010973 21.076965 0.1
65.188397 20.65651 0.1
65.244826 20.531667 0.1
65.480367 20.082731 0.1
65.717614 20.099359 0.1
65.956587 20.455524 0.1
66.197305 20.204166 0.1
66.439786 20.053296 0.1
66.68405 19.707295 0.1
66.882915 19.557637 0.1
66.930116 19.523661 0.1
67.178006 19.50374 0.1
67.427738 19.294777 0.1
67.679334 19.455968 0.1
67.932815 19.129905 0.1
68.188201 18.713838 0.1
68.445515 18.997847 0.1
68.704779 19.020203 0.1
68.966013 18.706871 0.1
69.081637 18.488842 0.1
69.229243 18.212891 0.1
69.494489 18.3308 0.1
69.761775 18.396118 0.1
70.031126 18.430725 0.1
70.302564 17.997397 0.1
70.576115 17.994485 0.1
70.851803 17.654526 0.1
71.118361 17.449283 0.1
71.129653 17.44033 0.1
71.409691 17.376287 0.1
71.583966 17.449283 0.1
71.691943 17.49116 0.1
71.976435 17.526188 0.1
72.127298 17.449283 0.1
72.263193 17.377781 0.1
72.552246 17.10702 0.1
72.843621 17.158775 0.1
73.137345 16.965947 0.1
73.433448 16.615128 0.1
73.731957 16.59546 0.1
74.032904 16.577073 0.1
74.336318 16.789439 0.1
74.561841 16.438171 0.1
74.642229 16.309745 0.1
74.929002 16.438171 0.1
74.950668 16.448178 0.1
74.956807 16.438171 0.1
75.261666 15.990554 0.1
75.575256 16.04243 0.1
75.891471 15.908039 0.1
76.210343 15.473669 0.1
76.531905 15.469205 0.1
76.560905 15.454717 0.1
76.856193 15.311221 0.1
77.183241 15.378387 0.1
77.37924 15.454717 0.1
77.513083 15.508537 0.1
77.557457 15.454717 0.1
77.845758 15.121949 0.1
78.1813 15.350988 0.1
78.519747 15.219909 0.1
78.861137 14.777586 0.1
79.205509 14.914005 0.1
79.552901 14.682594 0.1
79.903355 14.892454 0.1
80.256909 14.551102 0.1
80.438853 14.498176 0.1
80.613607 14.442927 0.1
80.673204 14.498176 0.1
80.973489 14.782052 0.1
81.23876 14.498176 0.1
81.336599 14.40107 0.1
81.70298 13.973544 0.1
82.072677 14.032965 0.1
82.445734 13.789199 0.1
82.822199 13.742055 0.1
83.202117 13.576371 0.1
83.585537 13.674754 0.1
83.700072 13.567802 0.1
83.972507 13.328307 0.1
84.363077 13.424231 0.1
84.757297 13.160838 0.1
85.155218 13.185677 0.1
85.556894 12.82359 0.1
85.962377 13.119863 0.1
86.371722 13.108429 0.1
86.784983 12.908644 0.1
87.202219 12.730288 0.1
87.261776 12.662892 0.1
87.623486 12.261649 0.1
88.048842 12.347486 0.1
88.478349 12.132801 0.1
88.912066 12.155792 0.1
89.350057 12.081094 0.1
89.792384 12.024693 0.1
90.239112 11.915258 0.1
90.521947 11.782735 0.1
90.690308 11.708352 0.1
91.135825 11.782735 0.1
91.146038 11.784505 0.1
91.15164 11.782735 0.1
91.606371 11.648034 0.1
92.071378 11.715066 0.1
92.54113 11.549182 0.1
93.0157 11.181677 0.1
93.495163 11.061796 0.1
93.979593 11.112826 0.1
94.300191 10.92666 0.1
94.469071 10.830988 0.1
94.963673 10.907169 0.1
95.463482 10.768111 0.1
95.96858 10.784101 0.1
96.479051 10.743145 0.1
96.994981 10.518013 0.1
97.51646 10.592602 0.1
98.043576 10.273368 0.1
98.576421 10.454577 0.1
99.11509 10.182714 0.1
99.659679 10.161553 0.1
100.21028 10.154667 0.1
100.61402 10.094008 0.1
100.76701 10.071167 0.1
101.32995 9.9347712 0.1
101.89922 9.9247525 0.1
102.47492 9.6923608 0.1
103.05717 9.6137119 0.1
103.64607 9.5914121 0.1
104.24173 9.6385439 0.1
104.84429 9.5599135 0.1
105.45385 9.3581493 0.1
106.07054 9.3232445 0.1
106.51638 9.2841419 0.1
106.69448 9.2688145 0.1
107.32581 9.0130796 0.1
107.96465 8.955241 0.1
108.61115 8.9084345 0.1
109.26543 8.9062669 0.1
109.92765 8.9661918 0.1
110.59794 8.636187 0.1
111.27645 8.6677573 0.1
111.96334 8.597247 0.1
112.65877 8.6228233 0.1
113.02627 8.4964344 0.1
113.36288 8.3837952 0.1
114.07586 8.3963494 0.1
114.79786 8.2999382 0.1
115.52905 8.3877246 0.1
116.26963 8.4265635 0.1
117.01975 8.076871 0.1
117.77962 7.9295783 0.1
118.54942 8.0732004 0.1
119.32935 7.8499653 0.1
120.11961 7.8772994 0.1
120.92041 7.7433296 0.1
121.73196 7.9267665 0.1
122.20477 7.7302701 0.1
122.55447 7.5900706 0.1
123.38817 7.6964102 0.1
124.2333 7.4699167 0.1
125.09008 7.4467189 0.1
125.95876 7.5244635 0.1
126.83959 7.314004 0.1
127.73283 7.2322882 0.1
128.63873 7.1684253 0.1
129.55758 7.0971378 0.1
130.48965 7.0130609 0.1
131.43523 7.0927644 0.1
132.39461 6.9947272 0.1
133.3681 6.9902129 0.1
133.43617 6.9850763 0.1
134.35601 6.9112788 0.1
135.35867 6.8920433 0.1
136.3764 6.8120514 0.1
137.40956 6.7018952 0.1
138.45849 6.6772655 0.1
139.52355 6.7077447 0.1
140.60513 6.5154294 0.1
141.70361 6.4376043 0.1
142.81938 6.37936 0.1
143.95287 6.3003568 0.1
145.10449 6.3601265 0.1
145.91559 6.2602696 0.1
146.27469 6.2137857 0.1
147.46391 6.2561797 0.1
148.67264 6.1885924 0.1
149.90134 6.1547352 0.1
151.15051 6.156133 0.1
152.42069 6.0300016 0.1
153.71239 5.9811277 0.1
155.02617 5.8605417 0.1
156.3626 5.7465614 0.1
157.72227 5.7201183 0.1
159.1058 5.7937293 0.1
160.51382 5.7205963 0.1
161.94698 5.6795941 0.1
163.40596 5.5833834 0.1
164.89147 5.5623259 0.1
164.98891 5.555299 0.1
166.40423 5.4483395 0.1
167.94501 5.4790089 0.1
169.51459 5.4428205 0.1
171.11379 5.3909661 0.1
172.74344 5.3431591 0.1
174.40444 5.3492669 0.1
176.09768 5.2780003 0.1
177.82413 5.224378 0.1
179.58477 5.0768804 0.1
181.38062 5.099696 0.1
183.21274 5.0899285 0.1
185.08226 5.0296894 0.1
186.99033 4.9242408 0.1
188.93814 5.0061047 0.1
190.63364 4.8696136 0.1
190.92696 4.8452926 0.1
192.9581 4.8183083 0.1
195.03292 4.7357604 0.1
197.15284 4.7432861 0.1
199.31936 4.6963909 0.1
201.53402 4.6289356 0.1
203.79844 4.5831448 0.1
206.11434 4.4800959 0.1
208.48347 4.5390566 0.1
210.90769 4.4582513 0.1
213.38896 4.5110901 0.1
215.9293 4.3473678 0.1
218.53086 4.4050338 0.1
221.19587 4.3443797 0.1
223.92669 4.2765022 0.1
226.32803 4.2026838 0.1
226.72577 4.1894815 0.1
229.59572 4.1721673 0.1
232.53925 4.1044599 0.1
235.55924 4.1302315 0.1
238.6587 4.168887 0.1
241.84082 4.0503423 0.1
245.10894 3.9348281 0.1
248.4666 3.9274408 0.1
251.91752 3.8589624 0.1
255.46566 3.910517 0.1
259.11516 3.8268657 0.1
262.87046 3.7695679 0.1
266.7362 3.7752993 0.1
270.71734 3.6681562 0.1
274.81911 3.7482453 0.1
279.0471 3.6652657 0.1
283.40721 3.5950415 0.1
287.90574 3.6065667 0.1
291.04398 3.554002 0.1
292.54938 3.5264774 0.1
297.34527 3.5263434 0.1
302.30103 3.4769426 0.1
307.42477 3.4631766 0.1
312.7252 3.4474955 0.1
318.21161 3.3177875 0.1
323.89396 3.3720521 0.1
329.78294 3.3304417 0.1
335.89003 3.2759753 0.1
342.22758 3.213035 0.1
348.80888 3.1424177 0.1
355.64827 3.2081712 0.1
362.76123 3.1020568 0.1
370.16452 3.0858684 0.1
377.87628 3.0312433 0.1
385.9162 3.0806666 0.1
394.30569 3.0299232 0.1
403.06803 2.9819736 0.1
412.22867 2.9904418 0.1
420.46772 2.9230819 0.1
421.81538 2.910567 0.1
431.85861 2.9034499 0.1
442.39174 2.9010777 0.1
453.45154 2.812589 0.1
465.0785 2.8637882 0.1
477.31741 2.8391005 0.1
490.21788 2.7930737 0.1
503.83504 2.7039346 0.1
518.23033 2.6257974 0.1
533.4724 2.6148201 0.1
549.63823 2.6383684 0.1
566.81442 2.6254556 0.1
585.09876 2.6042396 0.1
604.60205 2.557504 0.1
625.4504 2.5420261 0.1
647.78791 2.5092986 0.1
671.78006 2.4288246 0.1
697.61775 2.426304 0.1
725.52246 2.4182593 0.1
755.75256 2.424826 0.1
788.61137 2.3461866 0.1
812.36282 2.309405 0.1
824.45734 2.287147 0.1
863.71722 2.3062639 0.1
906.90308 2.2265228 0.1
954.63482 2.2534868 0.1
1007.6701 2.2276185 0.1
1066.9448 2.2350068 0.1
1133.6288 2.1404774 0.1
1209.2041 2.1790434 0.1
1295.5758 1.9871429 0.1
1395.2355 2.0894378 0.1
1511.5051 2.0760538 0.1
1648.9147 1.980569 0.1
1813.8062 1.9638444 0.1
2015.3402 2.0336195 0.1
2267.2577 2.0478641 0.1
2591.1516 1.9086898 0.1
3023.0103 1.9594414 0.1
3627.6123 2.0543717 0.1
4534.5154 2.2094879 0.1
4931.146 2.309405 0.1
6046.0205 2.6202601 0.1
7272.6472 2.9230819 0.1
9069.0308 3.4975232 0.1
9374.6814 3.554002 0.1
12454.441 4.2026838 0.1
14765.375 4.8696136 0.1
16512.573 5.555299 0.1
17841.695 6.2602696 0.1
18138.062 6.4533784 0.1

18138.062 37.141615 0.1
17876.731 38.09716 0.1
17420.239 39.717552 0.1
16931.236 41.383526 0.1
16409.739 43.096357 0.1
15855.062 44.857373 0.1
15266.642 46.667937 0.1
14640.813 48.52942 0.1
13974.393 50.44328 0.1
13266.127 52.410966 0.1
12516.758 54.434011 0.1
11726.81 56.513961 0.1
10893.647 58.652426 0.1
10008.979 60.851047 0.1
9069.0308 63.086758 0.1
9065.3333 63.11151 0.1
8720.8286 65.435565 0.1
8352.1087 67.824995 0.1
7958.1509 70.281637 0.1
7544.0366 72.807391 0.1
7114.1015 75.404193 0.1
6668.0674 78.07404 0.1
6202.554 80.818997 0.1
6046.0205 81.749363 0.1
5810.7296 83.64117 0.1
5474.6865 86.54273 0.1
5146.8795 89.525915 0.1
4817.3552 92.593014 0.1
4534.5154 95.259684 0.1
4496.63 95.746393 0.1
4251.3054 98.988479 0.1
3999.771 102.32176 0.1
3742.8762 105.74882 0.1
3627.6123 107.35596 0.1
3448.4249 109.27228 0.1
3112.7922 112.89484 0.1
3023.0103 113.89338 0.1
2925.0617 116.61932 0.1
2787.8078 120.44857 0.1
2624.7106 124.38554 0.1
2591.1516 125.11664 0.1
2269.1948 128.43325 0.1
2267.2577 128.45109 0.1
2125.9362 132.59483 0.1
2054.9269 136.87348 0.1
2017.6515 141.27248 0.1
2015.3402 141.76153 0.1
1977.4914 145.79524 0.1
1890.7152 150.44522 0.1
1813.8062 153.63587 0.1
1801.0633 155.226 0.1
1775.5516 160.14127 0.1
1743.5766 165.19481 0.1
1707.2689 170.3905 0.1
1688.2182 175.73235 0.1
1681.9494 181.22447 0.1

85.962377 162.09204 0.1
85.980921 160.14127 0.1
85.970627 155.226 0.1
85.962377 154.90286 0.1
85.953972 155.226 0.1
85.950144 160.14127 0.1
85.962377 162.09204 0.1

43.083282 64.600077 0.1
43.079795 63.11151 0.1
43.083282 62.46869 0.1
43.085963 63.11151 0.1
43.083282 64.600077 0.1

421.81538 91.714726 0.5
420.5824 89.525915 0.5
419.0306 86.54273 0.5
417.60813 83.64117 0.5
416.28544 80.818997 0.5
415.00766 78.07404 0.5
413.68531 75.404193 0.5
412.22867 72.87147 0.5
410.15711 75.404193 0.5
408.20197 78.07404 0.5
406.29973 80.818997 0.5
404.21845 83.64117 0.5
403.06803 84.935572 0.5
398.00443 83.64117 0.5
394.30569 82.96559 0.5
392.65684 83.64117 0.5
388.12692 86.54273 0.5
385.9162 88.86747 0.5
383.21603 86.54273 0.5
379.08464 83.64117 0.5
377.87628 82.927488 0.5
370.16452 82.301806 0.5
362.76123 81.580009 0.5
355.64827 82.738172 0.5
353.54204 83.64117 0.5
348.80888 85.915438 0.5
342.22758 86.156573 0.5
340.9806 83.64117 0.5
339.41884 80.818997 0.5
337.59189 78.07404 0.5
335.89003 76.01731 0.5
333.92129 78.07404 0.5
332.30948 80.818997 0.5
331.27183 83.64117 0.5
330.43868 86.54273 0.5
329.78294 88.940285 0.5
326.65488 86.54273 0.5
323.89396 85.362016 0.5
318.21161 85.83874 0.5
315.45448 83.64117 0.5
312.7252 81.33072 0.5
311.38762 83.64117 0.5
309.72533 86.54273 0.5
307.99932 89.525915 0.5
307.42477 90.504035 0.5
306.68077 89.525915 0.5
303.76518 86.54273 0.5
302.30103 85.248023 0.5
301.05183 86.54273 0.5
298.76592 89.525915 0.5
297.34527 91.856585 0.5
292.78587 89.525915 0.5
292.54938 89.367317 0.5
290.59746 86.54273 0.5
287.90574 84.062141 0.5
287.25937 83.64117 0.5
283.71864 80.818997 0.5
283.40721 80.540173 0.5
283.23152 80.818997 0.5
281.22313 83.64117 0.5
279.0471 86.139536 0.5
274.81911 86.3248 0.5
274.34282 86.54273 0.5
270.71734 87.990718 0.5
268.37633 86.54273 0.5
266.7362 85.784772 0.5
262.87046 84.071662 0.5
259.11516 85.115933 0.5
258.55023 83.64117 0.5
257.21009 80.818997 0.5
255.46566 78.559145 0.5
254.16609 80.818997 0.5
253.15253 83.64117 0.5
252.32865 86.54273 0.5
251.91752 87.919344 0.5
251.25297 86.54273 0.5
250.17866 83.64117 0.5
249.13045 80.818997 0.5
248.4666 79.407685 0.5
247.14443 80.818997 0.5
245.10894 83.156049 0.5
244.80948 83.64117 0.5
242.90795 86.54273 0.5
241.84082 88.158885 0.5
241.35196 86.54273 0.5
240.49795 83.64117 0.5
239.60799 80.818997 0.5
238.6587 78.333952 0.5
235.90106 80.818997 0.5
235.55924 81.169478 0.5
232.53925 81.584271 0.5
231.98682 80.818997 0.5
230.24712 78.07404 0.5
229.59572 76.747156 0.5
228.70348 78.07404 0.5
226.72577 80.423845 0.5
224.79075 80.818997 0.5
223.92669 81.07617 0.5
221.19587 81.314073 0.5
220.81226 80.818997 0.5
219.10556 78.07404 0.5
218.53086 76.912071 0.5
217.77852 78.07404 0.5
215.9293 80.571251 0.5
214.51061 78.07404 0.5
213.38896 75.991797 0.5
210.90769 76.270234 0.5
210.199 75.404193 0.5
208.48347 73.122348 0.5
206.11434 73.704674 0.5
205.59432 75.404193 0.5
204.80067 78.07404 0.5
203.97053 80.818997 0.5
203.79844 81.356631 0.5
203.45932 80.818997 0.5
201.96761 78.07404 0.5
201.53402 77.276238 0.5
200.78422 75.404193 0.5
199.7987 72.807391 0.5
199.31936 71.600123 0.5
198.49682 72.807391 0.5
197.33287 75.404193 0.5
197.15284 75.934175 0.5
196.94092 75.404193 0.5
195.03292 72.88305 0.5
194.95807 72.807391 0.5
193.38835 70.281637 0.5
192.9581 69.342088 0.5
192.28068 70.281637 0.5
190.92696 72.667157 0.5
190.82163 72.807391 0.5
188.93814 74.434653 0.5
186.99033 73.270141 0.5
185.51756 75.404193 0.5
185.08226 76.036713 0.5
183.21274 75.924268 0.5
182.53851 75.404193 0.5
181.38062 74.632023 0.5
179.99406 75.404193 0.5
179.58477 75.607211 0.5
177.82413 76.495922 0.5
176.09768 75.539993 0.5
174.40444 75.64644 0.5
174.27995 75.404193 0.5
172.74344 72.823037 0.5
172.73495 72.807391 0.5
171.11379 70.391787 0.5
171.06712 70.281637 0.5
170.30034 67.824995 0.5
169.73299 65.435565 0.5
169.51459 64.570359 0.5
169.27627 65.435565 0.5
168.80087 67.824995 0.5
168.43294 70.281637 0.5
168.08725 72.807391 0.5
167.94501 73.743732 0.5
167.85539 72.807391 0.5
167.62701 70.281637 0.5
167.36898 67.824995 0.5
167.02927 65.435565 0.5
166.52866 63.11151 0.5
166.40423 62.689629 0.5
166.29071 63.11151 0.5
165.78765 65.435565 0.5
165.34866 67.824995 0.5
164.91665 70.281637 0.5
164.89147 70.431108 0.5
164.85766 70.281637 0.5
164.11542 67.824995 0.5
163.40596 66.35084 0.5
162.73312 67.824995 0.5
161.94698 69.487203 0.5
161.30609 67.824995 0.5
160.82588 65.435565 0.5
160.52953 63.11151 0.5
160.51382 62.981825 0.5
160.29914 63.11151 0.5
159.1058 63.688533 0.5
157.72227 64.723019 0.5
157.43734 65.435565 0.5
156.44548 67.824995 0.5
156.3626 68.011256 0.5
155.02617 69.646053 0.5
154.70639 67.824995 0.5
154.3232 65.435565 0.5
153.9916 63.11151 0.5
153.71239 61.103552 0.5
152.42069 62.853326 0.5
152.36523 63.11151 0.5
151.88144 65.435565 0.5
151.36825 67.824995 0.5
151.15051 68.771458 0.5
151.02906 67.824995 0.5
150.75908 65.435565 0.5
150.51649 63.11151 0.5
150.24961 60.851047 0.5
149.90937 58.652426 0.5
149.90134 58.607656 0.5
149.88356 58.652426 0.5
149.30433 60.851047 0.5
148.98652 63.11151 0.5
148.71181 65.435565 0.5
148.67264 65.734873 0.5
148.56729 65.435565 0.5
147.90999 63.11151 0.5
147.46391 61.393643 0.5
147.12457 60.851047 0.5
146.27469 58.840311 0.5
145.10449 60.786903 0.5
144.93565 60.851047 0.5
143.95287 61.084508 0.5
142.81938 61.649189 0.5
141.70361 61.17802 0.5
141.6818 60.851047 0.5
141.55612 58.652426 0.5
141.40768 56.513961 0.5
141.18286 54.434011 0.5
140.85258 52.410966 0.5
140.60513 51.21621 0.5
139.83488 52.410966 0.5
139.52355 52.874965 0.5
139.06083 54.434011 0.5
138.70464 56.513961 0.5
138.51169 58.652426 0.5
138.45849 59.406592 0.5
138.37375 58.652426 0.5
137.98851 56.513961 0.5
137.40956 55.086551 0.5
136.59923 56.513961 0.5
136.3764 56.905686 0.5
135.35867 56.958282 0.5
134.7118 58.652426 0.5
134.35601 59.987043 0.5
134.26538 58.652426 0.5
134.1276 56.513961 0.5
134.00784 54.434011 0.5
133.89732 52.410966 0.5
133.77837 50.44328 0.5
133.63403 48.52942 0.5
133.45394 46.667937 0.5
133.3681 45.870795 0.5
133.03955 46.667937 0.5
132.73699 48.52942 0.5
132.52523 50.44328 0.5
132.39461 51.381299 0.5
132.2012 50.44328 0.5
131.79923 48.52942 0.5
131.43523 47.574261 0.5
131.0641 48.52942 0.5
130.63101 50.44328 0.5
130.48965 51.644493 0.5
130.30812 52.410966 0.5
129.64264 54.434011 0.5
129.55758 54.59115 0.5
129.51945 54.434011 0.5
128.94403 52.410966 0.5
128.63873 51.68099 0.5
128.4711 50.44328 0.5
128.31863 48.52942 0.5
128.21619 46.667937 0.5
128.13433 44.857373 0.5
128.06962 43.096357 0.5
128.01792 41.383526 0.5
127.98743 39.717552 0.5
127.99483 38.09716 0.5
128.06471 36.521108 0.5
128.22504 34.988174 0.5
128.49451 33.497182 0.5
128.63873 32.915164 0.5
129.10526 32.046985 0.5
129.55758 31.598805 0.5
130.0129 30.63646 0.5
130.48886 29.264538 0.5
130.48965 29.262297 0.5
130.49065 29.264538 0.5
131.06139 30.63646 0.5
131.43523 31.478869 0.5
132.15503 32.046985 0.5
132.39461 32.666919 0.5
132.48046 32.046985 0.5
132.81319 30.63646 0.5
133.19482 29.264538 0.5
133.3681 28.696311 0.5
134.35601 28.60356 0.5
135.12561 27.930149 0.5
135.35867 27.71889 0.5
136.3764 27.371485 0.5
136.95756 27.930149 0.5
137.40956 28.280224 0.5
137.56148 27.930149 0.5
138.03269 26.632278 0.5
138.44492 25.369908 0.5
138.45849 25.334377 0.5
139.52355 24.48908 0.5
140.60513 24.623833 0.5
141.29502 25.369908 0.5
141.70361 26.231625 0.5
142.04707 25.369908 0.5
142.81938 24.1644 0.5
143.95287 24.263398 0.5
144.1175 24.142079 0.5
145.10449 23.523274 0.5
145.89116 22.94784 0.5
146.27469 22.705395 0.5
146.7965 22.94784 0.5
147.46391 23.277905 0.5
148.67264 23.098373 0.5
148.78997 22.94784 0.5
149.82942 21.786282 0.5
149.90134 21.721367 0.5
151.12551 20.65651 0.5
151.15051 20.639794 0.5
152.42069 20.109503 0.5
153.71239 20.588421 0.5
155.02617 20.266506 0.5
155.76169 19.557637 0.5
156.3626 19.024522 0.5
157.72227 19.485267 0.5
159.1058 19.106333 0.5
160.51382 19.406832 0.5
161.94698 19.002187 0.5
162.45533 18.488842 0.5
163.40596 17.507668 0.5
164.89147 18.457445 0.5
165.70831 17.449283 0.5
166.40423 16.728686 0.5
167.94501 17.386252 0.5
169.51459 16.853236 0.5
171.11379 16.649063 0.5
172.74344 16.523773 0.5
173.10912 16.438171 0.5
174.40444 16.200736 0.5
176.09768 15.940564 0.5
177.82413 16.175003 0.5
179.30055 15.454717 0.5
179.58477 15.347048 0.5
180.03124 15.454717 0.5
181.38062 15.830794 0.5
181.81189 15.454717 0.5
183.17123 14.498176 0.5
183.21274 14.474107 0.5
183.33608 14.498176 0.5
185.08226 14.89213 0.5
186.99033 14.802151 0.5
188.93814 14.951311 0.5
190.92696 14.574253 0.5
192.9581 14.930656 0.5
194.7571 14.498176 0.5
195.03292 14.436542 0.5
197.15284 14.290807 0.5
199.31936 13.918124 0.5
200.80755 13.567802 0.5
201.53402 13.418505 0.5
202.7927 13.567802 0.5
203.79844 13.707372 0.5
204.18989 13.567802 0.5
206.11434 12.967834 0.5
208.48347 12.979822 0.5
210.90769 13.211864 0.5
213.38896 13.453048 0.5
215.46192 12.662892 0.5
215.9293 12.509154 0.5
216.7036 12.662892 0.5
218.53086 13.075164 0.5
220.0135 12.662892 0.5
221.19587 12.372082 0.5
223.92669 12.535566 0.5
226.72577 12.554319 0.5
229.59572 12.007782 0.5
232.53925 11.792218 0.5
232.87825 11.782735 0.5
235.55924 11.714751 0.5
238.6587 11.62708 0.5
241.84082 11.547578 0.5
245.10894 11.263916 0.5
248.4666 11.253723 0.5
251.91752 11.198031 0.5
255.15289 10.92666 0.5
255.46566 10.903889 0.5
255.77835 10.92666 0.5
259.11516 11.218465 0.5
261.2761 10.92666 0.5
262.87046 10.743386 0.5
266.7362 10.852835 0.5
270.71734 10.40886 0.5
274.81911 10.779603 0.5
279.0471 10.540251 0.5
283.40721 10.244957 0.5
287.90574 10.373987 0.5
291.0686 10.094008 0.5
292.54938 9.9740224 0.5
297.34527 10.081411 0.5
302.30103 9.9220423 0.5
307.42477 9.8293112 0.5
312.7252 9.8370151 0.5
317.16138 9.2841419 0.5
318.21161 9.1719364 0.5
319.75172 9.2841419 0.5
323.89396 9.63331 0.5
329.78294 9.4061212 0.5
335.89003 9.4072089 0.5
337.86669 9.2841419 0.5
342.22758 9.0403011 0.5
348.80888 8.8281293 0.5
355.64827 9.1675108 0.5
362.76123 8.7638808 0.5
370.16452 8.8189527 0.5
377.87628 8.5477178 0.5
385.9162 8.7902885 0.5
393.89432 8.4964344 0.5
394.30569 8.4828117 0.5
403.06803 8.4312318 0.5
412.22867 8.4960196 0.5
421.81538 8.3091812 0.5
431.85861 8.2873025 0.5
442.39174 8.2611911 0.5
453.45154 8.0121089 0.5
465.0785 8.1430078 0.5
477.31741 8.0954721 0.5
490.21788 8.0640269 0.5
503.83504 7.7620561 0.5
505.57952 7.7302701 0.5
518.23033 7.5185641 0.5
533.4724 7.5327247 0.5
549.63823 7.5503235 0.5
566.81442 7.5708561 0.5
585.09876 7.4915332 0.5
604.60205 7.4291741 0.5
625.4504 7.3832645 0.5
647.78791 7.3710436 0.5
671.78006 7.1007903 0.5
697.61775 7.1810393 0.5
725.52246 7.1290481 0.5
755.75256 7.1299761 0.5
784.38642 6.9850763 0.5
788.61137 6.9648285 0.5
824.45734 6.8831634 0.5
863.71722 6.955111 0.5
906.90308 6.810626 0.5
954.63482 6.8519636 0.5
1007.6701 6.910683 0.5
1063.0163 6.9850763 0.5
1066.9448 6.9907128 0.5
1068.8783 6.9850763 0.5
1133.6288 6.8090781 0.5
1209.2041 6.9483407 0.5
1295.5758 6.4539797 0.5
1395.2355 6.8847814 0.5
1511.5051 6.9194477 0.5
1648.9147 6.7482692 0.5
1813.8062 6.8999589 0.5
1872.3818 6.9850763 0.5
2015.3402 7.2117872 0.5
2267.2577 7.4781733 0.5
2591.1516 7.4422246 0.5
2885.5473 7.7302701 0.5
3023.0103 7.8858973 0.5
3552.6468 8.4964344 0.5
3627.6123 8.6034531 0.5
4081.302 9.2841419 0.5
4485.0005 10.094008 0.5
4534.5154 10.221978 0.5
4879.5368 10.92666 0.5
5194.5679 11.782735 0.5
5430.1797 12.662892 0.5
5598.0723 13.567802 0.5
5706.8375 14.498176 0.5
5763.0843 15.454717 0.5
5772.2264 16.438171 0.5
5738.9181 17.449283 0.5
5667.3545 18.488842 0.5
5561.3339 19.557637 0.5
5424.2094 20.65651 0.5
5258.7027 21.786282 0.5
5066.8288 22.94784 0.5
4850.0009 24.142079 0.5
4608.8445 25.369908 0.5
4534.5154 25.730632 0.5
4362.3782 26.632278 0.5
4095.6563 27.930149 0.5
3803.5325 29.264538 0.5
3627.6123 30.0484 0.5
3546.6837 30.63646 0.5
3353.9751 32.046985 0.5
3152.8076 33.497182 0.5
3023.0103 34.422333 0.5
2860.865 34.988174 0.5
2591.1516 35.979458 0.5
2450.2244 36.521108 0.5
2267.2577 37.178716 0.5
2154.4309 38.09716 0.5
2015.3402 39.254447 0.5
1813.8062 39.234982 0.5
1797.9806 39.717552 0.5
1745.7148 41.383526 0.5
1694.4913 43.096357 0.5
1648.9147 44.703973 0.5
1585.6809 43.096357 0.5
1511.5051 41.400965 0.5
1434.9238 43.096357 0.5
1395.2355 44.110052 0.5
1363.2206 44.857373 0.5
1295.5758 46.560443 0.5
1288.4954 46.667937 0.5
1209.2041 47.851729 0.5
1133.6288 47.573695 0.5
1096.7608 48.52942 0.5
1066.9448 49.244016 0.5
1034.5827 50.44328 0.5
1007.6701 51.725703 0.5
954.63482 50.687793 0.5
938.2183 52.410966 0.5
918.66519 54.434011 0.5
906.90308 55.642946 0.5
863.71722 54.866258 0.5
855.27896 54.434011 0.5
824.45734 53.165549 0.5
818.38927 54.434011 0.5
809.04135 56.513961 0.5
799.70437 58.652426 0.5
789.95684 60.851047 0.5
788.61137 61.142561 0.5
776.3305 60.851047 0.5
755.75256 60.407473 0.5
725.52246 59.818568 0.5
714.87121 60.851047 0.5
697.61775 62.867203 0.5
671.78006 61.516509 0.5
664.5272 63.11151 0.5
654.49254 65.435565 0.5
647.78791 66.945537 0.5
639.92475 67.824995 0.5
625.4504 69.782439 0.5
604.60205 68.452832 0.5
601.08016 67.824995 0.5
587.25629 65.435565 0.5
585.09876 65.103942 0.5
576.4293 65.435565 0.5
566.81442 65.880279 0.5
559.26014 67.824995 0.5
553.13822 70.281637 0.5
549.63823 72.112213 0.5
541.40805 70.281637 0.5
533.4724 68.656286 0.5
529.15447 70.281637 0.5
519.29017 72.807391 0.5
518.23033 73.033179 0.5
509.31424 72.807391 0.5
503.83504 72.683492 0.5
492.52114 70.281637 0.5
490.21788 69.852827 0.5
489.10341 70.281637 0.5
483.0938 72.807391 0.5
477.4873 75.404193 0.5
477.31741 75.493369 0.5
477.0603 75.404193 0.5
469.80698 72.807391 0.5
465.0785 70.831274 0.5
453.45154 71.75683 0.5
451.12364 72.807391 0.5
446.04543 75.404193 0.5
442.39174 77.647562 0.5
437.65154 75.404193 0.5
432.90674 72.807391 0.5
431.85861 72.201739 0.5
431.56891 72.807391 0.5
430.30957 75.404193 0.5
428.93791 78.07404 0.5
427.44241 80.818997 0.5
425.87713 83.64117 0.5
424.34463 86.54273 0.5
422.87021 89.525915 0.5
421.81538 91.714726 0.5

126.83959 46.632344 0.5
126.68251 44.857373 0.5
126.59614 43.096357 0.5
126.5538 41.383526 0.5
126.54252 39.717552 0.5
126.56053 38.09716 0.5
126.60879 36.521108 0.5
126.69747 34.988174 0.5
126.83951 33.497182 0.5
126.83959 33.496574 0.5
126.83979 33.497182 0.5
127.1826 34.988174 0.5
127.37219 36.521108 0.5
127.45152 38.09716 0.5
127.45572 39.717552 0.5
127.40366 41.383526 0.5
127.3 43.096357 0.5
127.12797 44.857373 0.5
126.83959 46.632344 0.5

125.09008 44.877886 0.5
125.08597 44.857373 0.5
124.9205 43.096357 0.5
124.89525 41.383526 0.5
124.97246 39.717552 0.5
125.09008 38.608205 0.5
125.14231 39.717552 0.5
125.18483 41.383526 0.5
125.17956 43.096357 0.5
125.09224 44.857373 0.5
125.09008 44.877886 0.5

123.38817 46.17623 0.5
123.29576 44.857373 0.5
123.22841 43.096357 0.5
123.2001 41.383526 0.5
123.21049 39.717552 0.5
123.26737 38.09716 0.5
123.38207 36.521108 0.5
123.38817 36.466828 0.5
123.40178 36.521108 0.5
123.63834 38.09716 0.5
123.73218 39.717552 0.5
123.72648 41.383526 0.5
123.65588 43.096357 0.5
123.53818 44.857373 0.5
123.38817 46.17623 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.71_K1.0_L0.5_0.pgf <==
1646.8603 181.22447 0.1
1644.9781 175.73235 0.1
1639.2778 170.3905 0.1
1624.3873 165.19481 0.1
1594.9033 160.14127 0.1
1552.4336 155.226 0.1
1511.5051 151.503 0.1
1481.5421 155.226 0.1
1454.7897 160.14127 0.1
1430.8987 165.19481 0.1
1405.1106 170.3905 0.1
1395.2355 173.08006 0.1
1387.573 175.73235 0.1
1382.9794 181.22447 0.1

1134.0634 181.22447 0.1
1133.6288 180.17686 0.1
1133.3172 181.22447 0.1

89.444092 181.22447 0.1
89.447342 175.73235 0.1
89.433156 170.3905 0.1
89.350057 165.94068 0.1
89.147854 170.3905 0.1
89.077304 175.73235 0.1
89.055106 181.22447 0.1

88.72779 181.22447 0.1
88.692308 175.73235 0.1
88.478349 172.26418 0.1
88.240849 170.3905 0.1
88.048842 168.48288 0.1
87.939311 170.3905 0.1
87.623486 172.39134 0.1
87.353335 175.73235 0.1
87.225499 181.22447 0.1

87.999364 181.22447 0.1
88.038949 175.73235 0.1
88.048842 175.18287 0.1
88.069326 175.73235 0.1
88.172184 181.22447 0.1

86.493099 181.22447 0.1
86.443605 175.73235 0.1
86.371722 173.30251 0.1
86.112475 170.3905 0.1
85.962377 166.19375 0.1
85.920582 170.3905 0.1
85.836808 175.73235 0.1
85.812564 181.22447 0.1

84.948511 181.22447 0.1
84.903269 175.73235 0.1
84.757297 173.45066 0.1
84.573039 175.73235 0.1
84.419726 181.22447 0.1

83.847578 181.22447 0.1
83.85839 175.73235 0.1
83.838453 170.3905 0.1
83.585537 166.84214 0.1
83.530873 165.19481 0.1
83.366266 160.14127 0.1
83.202117 156.31727 0.1
83.082718 160.14127 0.1
82.924323 165.19481 0.1
82.896071 170.3905 0.1
83.001883 175.73235 0.1
83.058799 181.22447 0.1

82.563859 181.22447 0.1
82.59217 175.73235 0.1
82.684538 170.3905 0.1
82.662221 165.19481 0.1
82.47041 160.14127 0.1
82.445734 159.72591 0.1
82.408549 160.14127 0.1
82.305587 165.19481 0.1
82.327611 170.3905 0.1
82.316636 175.73235 0.1
82.310994 181.22447 0.1

81.830025 181.22447 0.1
81.842839 175.73235 0.1
81.840802 170.3905 0.1
81.799711 165.19481 0.1
81.70298 162.68404 0.1
81.586926 165.19481 0.1
81.503985 170.3905 0.1
81.51594 175.73235 0.1
81.547801 181.22447 0.1

80.983751 181.22447 0.1
80.973489 180.76103 0.1
80.87441 175.73235 0.1
80.769649 170.3905 0.1
80.717607 165.19481 0.1
80.648236 160.14127 0.1
80.613607 158.49457 0.1
80.342922 155.226 0.1
80.256909 154.15713 0.1
79.903355 153.87223 0.1
79.852316 155.226 0.1
79.683744 160.14127 0.1
79.552901 161.38413 0.1
79.308541 165.19481 0.1
79.205509 167.86777 0.1
79.145177 165.19481 0.1
79.095512 160.14127 0.1
79.031186 155.226 0.1
78.861137 151.45215 0.1
78.693109 155.226 0.1
78.519747 158.28078 0.1
78.39409 155.226 0.1
78.1813 151.7523 0.1
77.876718 155.226 0.1
77.845758 155.92689 0.1
77.822362 155.226 0.1
77.564927 150.44522 0.1
77.513083 149.52012 0.1
77.470497 150.44522 0.1
77.373947 155.226 0.1
77.343697 160.14127 0.1
77.305628 165.19481 0.1
77.183241 170.33126 0.1
77.028614 165.19481 0.1
76.962658 160.14127 0.1
76.856193 155.28374 0.1
76.705969 160.14127 0.1
76.667054 165.19481 0.1
76.6857 170.3905 0.1
76.690203 175.73235 0.1
76.696212 181.22447 0.1

80.051939 181.22447 0.1
80.088822 175.73235 0.1
80.256909 172.58908 0.1
80.384931 175.73235 0.1
80.431304 181.22447 0.1

76.33133 181.22447 0.1
76.321302 175.73235 0.1
76.330539 170.3905 0.1
76.379408 165.19481 0.1
76.385579 160.14127 0.1
76.332005 155.226 0.1
76.219118 150.44522 0.1
76.210343 150.22749 0.1
76.159902 150.44522 0.1
75.891471 152.56044 0.1
75.575256 152.00695 0.1
75.417338 155.226 0.1
75.282715 160.14127 0.1
75.261666 160.75667 0.1
75.23671 160.14127 0.1
75.146393 155.226 0.1
75.082624 150.44522 0.1
74.98968 145.79524 0.1
74.950668 144.58563 0.1
74.75077 141.27248 0.1
74.642229 137.71303 0.1
74.531486 141.27248 0.1
74.336318 145.28515 0.1
74.268054 145.79524 0.1
74.032904 147.19642 0.1
73.889511 145.79524 0.1
73.731957 143.61191 0.1
73.672958 141.27248 0.1
73.53273 136.87348 0.1
73.433448 134.70255 0.1
73.334216 136.87348 0.1
73.205766 141.27248 0.1
73.137345 143.09217 0.1
72.931072 141.27248 0.1
72.843621 140.58789 0.1
72.778347 141.27248 0.1
72.639968 145.79524 0.1
72.599531 150.44522 0.1
72.552246 152.6467 0.1
72.445821 150.44522 0.1
72.336708 145.79524 0.1
72.263193 145.03964 0.1
71.976435 142.81995 0.1
71.827095 145.79524 0.1
71.717173 150.44522 0.1
71.691943 151.94213 0.1
71.662283 150.44522 0.1
71.546736 145.79524 0.1
71.409691 142.76316 0.1
71.301472 141.27248 0.1
71.129653 136.93105 0.1
70.851803 137.75055 0.1
70.631478 141.27248 0.1
70.576115 143.12274 0.1
70.504845 141.27248 0.1
70.302564 137.81846 0.1
70.061163 136.87348 0.1
70.031126 136.75546 0.1
69.80959 132.59483 0.1
69.761775 131.84859 0.1
69.724234 132.59483 0.1
69.494489 135.58998 0.1
69.307094 136.87348 0.1
69.229243 138.33663 0.1
69.199166 136.87348 0.1
69.029145 132.59483 0.1
68.966013 131.85077 0.1
68.809389 132.59483 0.1
68.704779 133.49525 0.1
68.484764 132.59483 0.1
68.445515 132.45614 0.1
68.435672 132.59483 0.1
68.230785 136.87348 0.1
68.188201 138.4454 0.1
67.932815 138.94713 0.1
67.755165 136.87348 0.1
67.679334 134.37775 0.1
67.59135 132.59483 0.1
67.427738 131.84821 0.1
67.178006 132.01099 0.1
66.930116 131.75598 0.1
66.755075 132.59483 0.1
66.68405 133.30446 0.1
66.460479 132.59483 0.1
66.439786 132.53795 0.1
66.197305 128.56145 0.1
65.956587 130.53111 0.1
65.717614 131.90867 0.1
65.480367 130.51287 0.1
65.244826 129.48567 0.1
65.219543 128.43325 0.1
65.010973 125.61056 0.1
64.859301 124.38554 0.1
64.778791 123.59083 0.1
64.709959 124.38554 0.1
64.548262 127.47726 0.1
64.502012 124.38554 0.1
64.439066 120.44857 0.1
64.385059 116.61932 0.1
64.338195 112.89484 0.1
64.319367 111.69541 0.1
64.134768 112.89484 0.1
64.09209 113.20639 0.1
63.866414 115.58603 0.1
63.749129 112.89484 0.1
63.642321 110.92321 0.1
63.512415 109.27228 0.1
63.419796 108.35399 0.1
63.333191 109.27228 0.1
63.198821 111.28849 0.1
63.092612 109.27228 0.1
63.000145 105.74882 0.1
62.97938 105.00031 0.1
62.942031 105.74882 0.1
62.761459 109.18964 0.1
62.54504 108.05291 0.1
62.485077 109.27228 0.1
62.330108 111.72415 0.1
62.116649 109.47886 0.1
62.101606 109.27228 0.1
61.914533 105.74882 0.1
61.904647 105.56869 0.1
61.896999 105.74882 0.1
61.779394 109.27228 0.1
61.694087 111.77362 0.1
61.484954 110.61106 0.1
61.455845 109.27228 0.1
61.277235 106.32087 0.1
61.070914 108.74163 0.1
60.865978 106.00376 0.1
60.662413 105.92021 0.1
60.460205 107.56661 0.1
60.259341 109.21402 0.1
60.251147 109.27228 0.1
60.059806 111.09425 0.1
60.000711 109.27228 0.1
59.861589 105.86341 0.1
59.731069 105.74882 0.1
59.664676 105.64083 0.1
59.653778 105.74882 0.1
59.469054 106.82977 0.1
59.274711 107.88856 0.1
59.081634 109.11066 0.1
58.934678 105.74882 0.1
58.88981 104.88592 0.1
58.826085 105.74882 0.1
58.699228 108.48861 0.1
58.509876 108.09927 0.1
58.321741 106.69922 0.1
58.287098 105.74882 0.1
58.134813 103.49425 0.1
57.949078 103.1896 0.1
57.904448 102.32176 0.1
57.764527 101.05787 0.1
57.654343 102.32176 0.1
57.581148 103.67697 0.1
57.447249 102.32176 0.1
57.398929 102.00188 0.1
57.329472 102.32176 0.1
57.21786 103.15267 0.1
57.037929 104.26172 0.1
56.859127 105.07515 0.1
56.681442 104.14814 0.1
56.53833 102.32176 0.1
56.504865 101.81892 0.1
56.481759 102.32176 0.1
56.329384 105.16786 0.1
56.210013 105.74882 0.1
56.154989 105.98012 0.1
56.12203 105.74882 0.1
55.981671 103.96301 0.1
55.898679 102.32176 0.1
55.80942 101.12123 0.1
55.638226 101.76038 0.1
55.468078 99.833146 0.1
55.363906 98.988479 0.1
55.298968 98.479111 0.1
55.247822 98.988479 0.1
55.130886 100.16243 0.1
54.998778 98.988479 0.1
54.963823 98.763583 0.1
54.925717 98.988479 0.1
54.797769 100.11649 0.1
54.687471 102.32176 0.1
54.632715 103.24441 0.1
54.592932 102.32176 0.1
54.468653 99.839447 0.1
54.412855 98.988479 0.1
54.305573 96.120197 0.1
54.143467 98.152568 0.1
53.982326 97.64035 0.1
53.822141 98.25335 0.1
53.662904 95.900516 0.1
53.627609 95.746393 0.1
53.504606 95.205408 0.1
53.34724 94.734672 0.1
53.3147 95.746393 0.1
53.190796 98.276549 0.1
53.05508 95.746393 0.1
53.035268 95.127052 0.1
52.880646 93.879397 0.1
52.726923 93.127076 0.1
52.642485 92.593014 0.1
52.574091 92.239484 0.1
52.471237 92.593014 0.1
52.422143 92.904937 0.1
52.271071 92.84654 0.1
52.137094 95.746393 0.1
52.120866 96.071405 0.1
52.110912 95.746393 0.1
52.019058 92.593014 0.1
51.971523 91.340674 0.1
51.852389 92.593014 0.1
51.823033 93.114193 0.1
51.675389 93.509236 0.1
51.528584 93.668246 0.1
51.465369 92.593014 0.1
51.382611 91.561918 0.1
51.321866 92.593014 0.1
51.237462 94.865353 0.1
51.186025 92.593014 0.1
51.12748 89.525915 0.1
51.093131 87.755584 0.1
50.949611 87.704609 0.1
50.903246 89.525915 0.1
50.806895 92.012658 0.1
50.676826 89.525915 0.1
50.664976 89.314052 0.1
50.523848 87.587988 0.1
50.383504 89.357961 0.1
50.377555 89.525915 0.1
50.297005 92.593014 0.1
50.243938 95.010191 0.1
50.199847 92.593014 0.1
50.119599 89.525915 0.1
50.105142 89.011321 0.1
49.967112 88.51927 0.1
49.902171 89.525915 0.1
49.829839 90.377432 0.1
49.693319 91.34559 0.1
49.640229 89.525915 0.1
49.559868 86.54273 0.1
49.557545 86.469775 0.1
49.541702 86.54273 0.1
49.422511 87.447996 0.1
49.288211 88.07725 0.1
49.198681 86.54273 0.1
49.154638 86.003465 0.1
49.080874 86.54273 0.1
49.021788 87.529855 0.1
49.003788 86.54273 0.1
48.889654 84.484925 0.1
48.75823 84.843319 0.1
48.669123 83.64117 0.1
48.627511 82.95774 0.1
48.603529 83.64117 0.1
48.497491 85.677331 0.1
48.421545 83.64117 0.1
48.368164 82.49983 0.1
48.335055 83.64117 0.1
48.239525 86.492585 0.1
48.11787 83.64117 0.1
48.111569 83.208414 0.1
48.09656 83.64117 0.1
47.98429 85.333588 0.1
47.865507 83.64117 0.1
47.857682 83.540562 0.1
47.783239 83.64117 0.1
47.731741 83.709276 0.1
47.729156 83.64117 0.1
47.606461 80.930629 0.1
47.504252 83.64117 0.1
47.481836 84.47278 0.1
47.357863 85.610398 0.1
47.305679 83.64117 0.1
47.24847 80.818997 0.1
47.234535 80.015127 0.1
47.188591 80.818997 0.1
47.111848 83.228665 0.1
46.989797 81.624713 0.1
46.870776 83.64117 0.1
46.868376 83.680882 0.1
46.867342 83.64117 0.1
46.81814 80.818997 0.1
46.783854 78.07404 0.1
46.747581 75.820234 0.1
46.695847 78.07404 0.1
46.648381 80.818997 0.1
46.627408 81.938844 0.1
46.50785 80.888245 0.1
46.398556 83.64117 0.1
46.388904 83.823157 0.1
46.380634 83.64117 0.1
46.294486 80.818997 0.1
46.270565 79.762873 0.1
46.185618 80.818997 0.1
46.152828 81.062256 0.1
46.137444 80.818997 0.1
46.06118 78.07404 0.1
46.035689 76.834426 0.1
45.977616 78.07404 0.1
45.919143 79.006591 0.1
45.847906 80.818997 0.1
45.803186 81.661693 0.1
45.776246 80.818997 0.1
45.701971 78.07404 0.1
45.687812 77.561062 0.1
45.673655 78.07404 0.1
45.606458 80.818997 0.1
45.573019 81.886404 0.1
45.458801 81.069996 0.1
45.439221 80.818997 0.1
45.345154 79.237636 0.1
45.244306 78.07404 0.1
45.232074 77.805208 0.1
45.226455 78.07404 0.1
45.119556 79.925638 0.1
45.088854 78.07404 0.1
45.051692 75.404193 0.1
45.011356 72.807391 0.1
45.007597 72.477755 0.1
45.002931 72.807391 0.1
44.951125 75.404193 0.1
44.911502 78.07404 0.1
44.896192 79.305191 0.1
44.799076 78.07404 0.1
44.785337 77.948916 0.1
44.675028 76.359987 0.1
44.633501 75.404193 0.1
44.578788 72.807391 0.1
44.565262 71.852439 0.1
44.501677 72.807391 0.1
44.456033 73.556495 0.1
44.427924 72.807391 0.1
44.347339 70.751303 0.1
44.296202 70.281637 0.1
44.239174 70.043567 0.1
44.131537 69.043159 0.1
44.024421 69.305759 0.1
44.001453 70.281637 0.1
43.917825 72.245785 0.1
43.844327 70.281637 0.1
43.811743 68.409529 0.1
43.779405 70.281637 0.1
43.762124 72.807391 0.1
43.710256 75.404193 0.1
43.706172 75.510016 0.1
43.704324 75.404193 0.1
43.673921 72.807391 0.1
43.608963 70.281637 0.1
43.601109 70.15338 0.1
43.598359 70.281637 0.1
43.529129 72.807391 0.1
43.49655 73.891884 0.1
43.481023 72.807391 0.1
43.451167 70.281637 0.1
43.415675 67.824995 0.1
43.392492 65.936563 0.1
43.28893 66.493129 0.1
43.271386 65.435565 0.1
43.262069 63.11151 0.1
43.261249 60.851047 0.1
43.275214 58.652426 0.1
43.28893 57.71552 0.1
43.319891 58.652426 0.1
43.392492 60.784963 0.1
43.435042 58.652426 0.1
43.477236 56.513961 0.1
43.49655 55.590811 0.1
43.530484 54.434011 0.1
43.601109 52.908789 0.1
43.652793 52.410966 0.1
43.706172 51.468327 0.1
43.805834 50.44328 0.1
43.811743 50.407547 0.1
43.917825 50.033422 0.1
43.933258 50.44328 0.1
44.024421 51.560065 0.1
44.089252 50.44328 0.1
44.131537 49.435743 0.1
44.194794 48.52942 0.1
44.239174 47.411488 0.1
44.347339 48.164344 0.1
44.456033 47.961608 0.1
44.565262 47.554462 0.1
44.675028 47.284615 0.1
44.742978 46.667937 0.1
44.785337 46.090361 0.1
44.896192 45.024521 0.1
45.007597 45.428797 0.1
45.119556 45.960478 0.1
45.21139 44.857373 0.1
45.232074 44.747618 0.1
45.345154 43.300423 0.1
45.433401 43.096357 0.1
45.458801 43.011672 0.1
45.573019 42.536998 0.1
45.687812 43.077539 0.1
45.803186 42.032066 0.1
45.885359 43.096357 0.1
45.919143 43.75506 0.1
45.969688 43.096357 0.1
46.035689 42.318621 0.1
46.100693 41.383526 0.1
46.152828 40.848982 0.1
46.233211 39.717552 0.1
46.270565 39.288695 0.1
46.293432 39.717552 0.1
46.365407 41.383526 0.1
46.388904 42.000357 0.1
46.50785 41.674875 0.1
46.549583 41.383526 0.1
46.627408 40.881229 0.1
46.747581 41.00576 0.1
46.868376 40.267134 0.1
46.989797 40.550401 0.1
47.111848 40.127839 0.1
47.149813 39.717552 0.1
47.234535 39.040115 0.1
47.357863 39.528631 0.1
47.481836 38.922869 0.1
47.606461 39.320138 0.1
47.727548 39.717552 0.1
47.731741 39.741378 0.1
47.733288 39.717552 0.1
47.857682 38.493906 0.1
47.98429 38.639778 0.1
48.067157 38.09716 0.1
48.111569 37.837064 0.1
48.239525 37.858755 0.1
48.368164 37.763525 0.1
48.497491 36.687525 0.1
48.627511 36.734603 0.1
48.75823 37.292004 0.1
48.889654 37.804081 0.1
49.021788 37.17661 0.1
49.154638 36.681377 0.1
49.258923 36.521108 0.1
49.288211 36.448313 0.1
49.422511 36.099428 0.1
49.557545 36.382177 0.1
49.693319 35.863156 0.1
49.829839 36.291277 0.1
49.9437 34.988174 0.1
49.967112 34.705019 0.1
50.073681 34.988174 0.1
50.105142 35.088592 0.1
50.243938 35.24236 0.1
50.278952 34.988174 0.1
50.383504 34.238602 0.1
50.523848 34.946023 0.1
50.587186 34.988174 0.1
50.664976 35.05187 0.1
50.806895 35.002731 0.1
50.80845 34.988174 0.1
50.949611 33.63485 0.1
51.093131 34.650471 0.1
51.237462 34.362291 0.1
51.382611 33.583839 0.1
51.412047 33.497182 0.1
51.528584 33.142595 0.1
51.62598 33.497182 0.1
51.675389 33.673974 0.1
51.713754 33.497182 0.1
51.823033 32.921947 0.1
51.960278 33.497182 0.1
51.971523 33.540154 0.1
52.120866 33.905833 0.1
52.162668 33.497182 0.1
52.271071 32.340731 0.1
52.422143 32.508066 0.1
52.568724 32.046985 0.1
52.574091 32.032811 0.1
52.577696 32.046985 0.1
52.726923 32.745652 0.1
52.835226 32.046985 0.1
52.880646 31.780237 0.1
53.035268 31.818501 0.1
53.190796 31.590649 0.1
53.285898 32.046985 0.1
53.34724 32.390922 0.1
53.426051 32.046985 0.1
53.504606 31.738309 0.1
53.662904 31.162712 0.1
53.822141 30.801415 0.1
53.982326 30.832059 0.1
54.143467 30.894086 0.1
54.230676 30.63646 0.1
54.305573 30.423695 0.1
54.468653 30.291699 0.1
54.632715 30.039897 0.1
54.797769 29.965661 0.1
54.963823 29.330437 0.1
55.074166 29.264538 0.1
55.130886 29.229741 0.1
55.298968 28.970864 0.1
55.468078 29.071286 0.1
55.627753 29.264538 0.1
55.638226 29.279866 0.1
55.644494 29.264538 0.1
55.80942 28.935327 0.1
55.981671 29.236588 0.1
56.154989 28.715676 0.1
56.329384 28.486887 0.1
56.504865 28.370138 0.1
56.582184 27.930149 0.1
56.681442 27.404753 0.1
56.829714 27.930149 0.1
56.859127 28.059174 0.1
57.026166 27.930149 0.1
57.037929 27.922231 0.1
57.21786 27.522486 0.1
57.398929 27.34156 0.1
57.581148 27.631639 0.1
57.764527 27.191418 0.1
57.910578 26.632278 0.1
57.949078 26.482567 0.1
58.029335 26.632278 0.1
58.134813 26.844847 0.1
58.194547 26.632278 0.1
58.321741 26.193634 0.1
58.509876 26.514209 0.1
58.699228 25.961261 0.1
58.88981 26.519702 0.1
59.081634 25.973259 0.1
59.274711 26.112213 0.1
59.465456 25.369908 0.1
59.469054 25.358544 0.1
59.48559 25.369908 0.1
59.664676 25.497901 0.1
59.861589 25.64939 0.1
59.950512 25.369908 0.1
60.059806 25.046494 0.1
60.259341 24.743725 0.1
60.460205 24.686395 0.1
60.662413 24.899497 0.1
60.865978 24.37624 0.1
61.015203 24.142079 0.1
61.070914 24.059291 0.1
61.100658 24.142079 0.1
61.277235 24.715794 0.1
61.434726 24.142079 0.1
61.484954 23.984335 0.1
61.608842 24.142079 0.1
61.694087 24.270369 0.1
61.732917 24.142079 0.1
61.904647 23.677011 0.1
62.116649 23.776828 0.1
62.28208 22.94784 0.1
62.330108 22.721015 0.1
62.54504 22.628842 0.1
62.761459 22.548774 0.1
62.97938 22.548836 0.1
63.198821 22.683373 0.1
63.419796 22.501809 0.1
63.642321 22.228459 0.1
63.75818 21.786282 0.1
63.866414 21.40199 0.1
64.09209 21.402619 0.1
64.319367 21.231408 0.1
64.548262 21.190958 0.1
64.778791 20.964502 0.1
65.010973 21.041564 0.1
65.165849 20.65651 0.1
65.244826 20.472992 0.1
65.480367 20.024962 0.1
65.717614 20.034209 0.1
65.956587 20.413452 0.1
66.197305 20.162334 0.1
66.439786 20.012523 0.1
66.68405 19.652941 0.1
66.830052 19.557637 0.1
66.930116 19.494556 0.1
67.178006 19.467965 0.1
67.427738 19.237151 0.1
67.679334 19.415661 0.1
67.932815 19.072087 0.1
68.188201 18.655119 0.1
68.445515 18.94202 0.1
68.704779 18.961707 0.1
68.966013 18.674111 0.1
69.060558 18.488842 0.1
69.229243 18.161951 0.1
69.494489 18.275939 0.1
69.761775 18.338636 0.1
70.031126 18.38023 0.1
70.302564 17.945255 0.1
70.576115 17.919481 0.1
70.851803 17.60814 0.1
71.051456 17.449283 0.1
71.129653 17.385263 0.1
71.409691 17.335517 0.1
71.674924 17.449283 0.1
71.691943 17.456042 0.1
71.976435 17.483483 0.1
72.045071 17.449283 0.1
72.263193 17.337068 0.1
72.552246 17.048459 0.1
72.843621 17.114237 0.1
73.137345 16.921109 0.1
73.433448 16.569209 0.1
73.731957 16.5473 0.1
74.032904 16.541697 0.1
74.336318 16.759461 0.1
74.537971 16.438171 0.1
74.642229 16.268002 0.1
74.950668 16.399285 0.1
75.261666 15.952298 0.1
75.575256 16.002062 0.1
75.891471 15.855514 0.1
76.191675 15.454717 0.1
76.210343 15.431267 0.1
76.531905 15.433202 0.1
76.856193 15.248148 0.1
77.183241 15.317457 0.1
77.482335 15.454717 0.1
77.513083 15.469309 0.1
77.5256 15.454717 0.1
77.845758 15.098829 0.1
78.1813 15.307619 0.1
78.519747 15.161624 0.1
78.861137 14.744447 0.1
79.205509 14.881403 0.1
79.552901 14.647689 0.1
79.903355 14.864339 0.1
80.256909 14.50874 0.1
80.296455 14.498176 0.1
80.613607 14.406088 0.1
80.715811 14.498176 0.1
80.973489 14.734062 0.1
81.185814 14.498176 0.1
81.336599 14.342657 0.1
81.70298 13.921734 0.1
82.072677 13.990692 0.1
82.445734 13.744858 0.1
82.822199 13.709152 0.1
83.151473 13.567802 0.1
83.202117 13.546191 0.1
83.310713 13.567802 0.1
83.585537 13.624145 0.1
83.648719 13.567802 0.1
83.972507 13.295927 0.1
84.363077 13.38178 0.1
84.757297 13.123311 0.1
85.155218 13.156937 0.1
85.556894 12.792322 0.1
85.962377 13.075765 0.1
86.371722 13.097215 0.1
86.784983 12.876405 0.1
87.202219 12.703014 0.1
87.238917 12.662892 0.1
87.623486 12.249123 0.1
88.048842 12.319147 0.1
88.478349 12.097229 0.1
88.912066 12.120614 0.1
89.350057 12.04655 0.1
89.792384 11.987957 0.1
90.239112 11.879103 0.1
90.443812 11.782735 0.1
90.690308 11.673128 0.1
91.146038 11.742978 0.1
91.606371 11.616593 0.1
92.071378 11.680209 0.1
92.54113 11.516776 0.1
93.0157 11.155425 0.1
93.495163 11.031471 0.1
93.979593 11.086904 0.1
94.256503 10.92666 0.1
94.469071 10.807015 0.1
94.963673 10.8722 0.1
95.463482 10.738907 0.1
95.96858 10.761651 0.1
96.479051 10.713146 0.1
96.994981 10.484956 0.1
97.51646 10.566303 0.1
98.043576 10.268456 0.1
98.576421 10.431228 0.1
99.11509 10.171778 0.1
99.659679 10.136343 0.1
100.21028 10.139367 0.1
100.52131 10.094008 0.1
100.76701 10.058539 0.1
101.32995 9.9250914 0.1
101.89922 9.8952657 0.1
102.47492 9.6743043 0.1
103.05717 9.5931819 0.1
103.64607 9.5831806 0.1
104.24173 9.6192777 0.1
104.84429 9.5543187 0.1
105.45385 9.341686 0.1
106.07054 9.3087105 0.1
106.38011 9.2841419 0.1
106.69448 9.259688 0.1
107.32581 9.0181598 0.1
107.96465 8.9619436 0.1
108.61115 8.9103558 0.1
109.26543 8.9200593 0.1
109.92765 8.9579322 0.1
110.59794 8.6439831 0.1
111.27645 8.6724342 0.1
111.96334 8.5927844 0.1
112.65877 8.6298085 0.1
113.04972 8.4964344 0.1
113.36288 8.3927515 0.1
114.07586 8.3980804 0.1
114.79786 8.3128942 0.1
115.52905 8.4049982 0.1
116.26963 8.4450995 0.1
117.01975 8.0988932 0.1
117.77962 7.9525149 0.1
118.54942 8.1063782 0.1
119.32935 7.8787168 0.1
120.11961 7.9099439 0.1
120.92041 7.7742979 0.1
121.73196 7.9609301 0.1
122.28687 7.7302701 0.1
122.55447 7.6235299 0.1
123.38817 7.7249522 0.1
124.2333 7.5111826 0.1
125.09008 7.4866651 0.1
125.95876 7.5660413 0.1
126.83959 7.3615127 0.1
127.73283 7.2806056 0.1
128.63873 7.2226111 0.1
129.55758 7.1519013 0.1
130.48965 7.0601324 0.1
131.43523 7.1422766 0.1
132.39461 7.0482395 0.1
133.3681 7.0543839 0.1
134.27244 6.9850763 0.1
134.35601 6.9782574 0.1
135.35867 6.9623114 0.1
136.3764 6.8842976 0.1
137.40956 6.78698 0.1
138.45849 6.7419802 0.1
139.52355 6.7725731 0.1
140.60513 6.5863315 0.1
141.70361 6.5114656 0.1
142.81938 6.4525136 0.1
143.95287 6.3744511 0.1
145.10449 6.4350063 0.1
146.27469 6.2963649 0.1
147.46391 6.3361152 0.1
148.67264 6.2723196 0.1
149.14808 6.2602696 0.1
149.90134 6.2397331 0.1
151.15051 6.2492617 0.1
152.42069 6.1139809 0.1
153.71239 6.0791344 0.1
155.02617 5.9527959 0.1
156.3626 5.8426614 0.1
157.72227 5.8199615 0.1
159.1058 5.8917016 0.1
160.51382 5.8165568 0.1
161.94698 5.7662122 0.1
163.40596 5.6838682 0.1
164.89147 5.6548458 0.1
166.40423 5.5586517 0.1
167.94501 5.579312 0.1
168.96152 5.555299 0.1
169.51459 5.5411108 0.1
171.11379 5.5017909 0.1
172.74344 5.4407403 0.1
174.40444 5.4579719 0.1
176.09768 5.3703814 0.1
177.82413 5.3210408 0.1
179.58477 5.1758946 0.1
181.38062 5.2029529 0.1
183.21274 5.1902496 0.1
185.08226 5.1130099 0.1
186.99033 5.0049362 0.1
188.93814 5.0983959 0.1
190.92696 4.9230589 0.1
192.9581 4.9066394 0.1
193.8047 4.8696136 0.1
195.03292 4.811486 0.1
197.15284 4.8329749 0.1
199.31936 4.7701358 0.1
201.53402 4.6950026 0.1
203.79844 4.6523003 0.1
206.11434 4.5449876 0.1
208.48347 4.5980008 0.1
210.90769 4.5075688 0.1
213.38896 4.5551083 0.1
215.9293 4.3931785 0.1
218.53086 4.4316478 0.1
221.19587 4.3699057 0.1
223.92669 4.3051084 0.1
226.72577 4.2059117 0.1
226.98177 4.2026838 0.1
229.59572 4.1656698 0.1
232.53925 4.1033296 0.1
235.55924 4.1174841 0.1
238.6587 4.1608076 0.1
241.84082 4.0195932 0.1
245.10894 3.8920767 0.1
248.4666 3.8811303 0.1
251.91752 3.7936146 0.1
255.46566 3.8497537 0.1
259.11516 3.7474307 0.1
262.87046 3.666943 0.1
266.7362 3.6772863 0.1
270.70251 3.554002 0.1
270.71734 3.5534906 0.1
270.73886 3.554002 0.1
274.81911 3.6406023 0.1
278.00693 3.554002 0.1
279.0471 3.5221927 0.1
283.40721 3.4275863 0.1
287.90574 3.4170171 0.1
292.54938 3.3289206 0.1
297.34527 3.3234578 0.1
302.30103 3.2254656 0.1
307.42477 3.2325058 0.1
312.7252 3.1968225 0.1
318.21161 3.0423096 0.1
323.89396 3.0646989 0.1
329.78294 3.028518 0.1
335.89003 2.9332463 0.1
336.7427 2.9230819 0.1
342.22758 2.847437 0.1
348.80888 2.7375458 0.1
355.64827 2.7919927 0.1
362.76123 2.636634 0.1
370.16452 2.6089815 0.1
377.87628 2.5074631 0.1
385.9162 2.5542752 0.1
394.30569 2.47139 0.1
403.06803 2.3828222 0.1
412.22867 2.3776672 0.1
416.14 2.309405 0.1
421.81538 2.1952949 0.1
431.85861 2.2016935 0.1
442.39174 2.1404352 0.1
453.45154 2.0183268 0.1
465.0785 2.0510568 0.1
477.31741 1.9825548 0.1
490.21788 1.8822934 0.1
503.83504 1.7360236 0.1
506.32665 1.7125282 0.1
518.23033 1.582281 0.1
533.4724 1.5405614 0.1
549.63823 1.5399081 0.1
566.81442 1.4393829 0.1
585.09876 1.367469 0.1
604.60205 1.2088594 0.1
625.4504 1.1698666 0.1
631.8608 1.1319871 0.1
647.78791 1.0193513 0.1
671.78006 0.83719812 0.1
697.61775 0.73355907 0.1
725.52246 0.65236975 0.1
755.75256 0.64937654 0.1
769.22039 0.56732785 0.1
788.61137 0.43113667 0.1
824.45734 0.11312296 0.1
863.71722 0.057493876 0.1
869.85952 0.018118276 0.1
877.69578 -0.018107472 0.1
906.90308 -0.12618305 0.1
954.63482 -0.13288665 0.1
1007.6701 -0.22190998 0.1
1066.9448 -0.2759741 0.1
1116.604 -0.3975649 0.1
1133.6288 -0.44591454 0.1
1209.2041 -0.50573631 0.1
1285.5431 -0.80738151 0.1
1295.5758 -0.85038788 0.1
1391.7905 -0.80738151 0.1
1395.2355 -0.80606563 0.1
1397.2196 -0.80738151 0.1
1511.5051 -0.89864275 0.1
1648.9147 -1.2098304 0.1
1690.7606 -1.2500206 0.1
1813.8062 -1.3915374 0.1
2015.3402 -1.5105937 0.1
2267.2577 -1.7066925 0.1
2287.9792 -1.7280968 0.1
2591.1516 -2.0745702 0.1
2818.8747 -2.2444406 0.1
3023.0103 -2.4214826 0.1
3627.6123 -2.5517333 0.1
4534.5154 -2.7537328 0.1
6046.0205 -2.7373134 0.1
8641.2928 -2.2444406 0.1
9069.0308 -2.1516138 0.1
11047.458 -1.7280968 0.1
13033.973 -1.2500206 0.1
14642.509 -0.80738151 0.1
15955.424 -0.3975649 0.1
17035.47 -0.018107472 0.1
17108.191 0.018118276 0.1
17815.124 0.56732785 0.1
18138.062 0.82699916 0.1

18138.062 39.219584 0.1
17990.052 39.717552 0.1
17491.375 41.383526 0.1
16960.087 43.096357 0.1
16396.025 44.857373 0.1
15799.074 46.667937 0.1
15165.901 48.52942 0.1
14493.589 50.44328 0.1
13781.052 52.410966 0.1
13029.2 54.434011 0.1
12238.803 56.513961 0.1
11407.35 58.652426 0.1
10526.594 60.851047 0.1
9581.961 63.11151 0.1
9069.0308 64.30563 0.1
8889.3662 65.435565 0.1
8502.6714 67.824995 0.1
8089.5684 70.281637 0.1
7655.5401 72.807391 0.1
7205.2253 75.404193 0.1
6738.4872 78.07404 0.1
6251.8465 80.818997 0.1
6046.0205 81.98623 0.1
5834.1599 83.64117 0.1
5489.4807 86.54273 0.1
5154.7536 89.525915 0.1
4819.4894 92.593014 0.1
4534.5154 95.241619 0.1
4494.2699 95.746393 0.1
4243.8407 98.988479 0.1
3988.1395 102.32176 0.1
3727.781 105.74882 0.1
3627.6123 107.13205 0.1
3431.1163 109.27228 0.1
3097.8758 112.89484 0.1
3023.0103 113.72946 0.1
2918.9061 116.61932 0.1
2781.2395 120.44857 0.1
2618.0872 124.38554 0.1
2591.1516 124.97628 0.1
2267.2577 128.18923 0.1
2255.1009 128.43325 0.1
2117.8843 132.59483 0.1
2049.3757 136.87348 0.1
2015.3402 141.00441 0.1
2013.1799 141.27248 0.1
1970.6264 145.79524 0.1
1882.4083 150.44522 0.1
1813.8062 153.44595 0.1
1799.3851 155.226 0.1
1772.3353 160.14127 0.1
1735.872 165.19481 0.1
1692.3324 170.3905 0.1
1667.9207 175.73235 0.1
1659.2209 181.22447 0.1

85.962377 163.30717 0.1
85.990088 160.14127 0.1
85.97561 155.226 0.1
85.962377 154.70722 0.1
85.948869 155.226 0.1
85.943998 160.14127 0.1
85.962377 163.30717 0.1

43.083282 65.51772 0.1
43.081916 65.435565 0.1
43.075757 63.11151 0.1
43.083282 61.731409 0.1
43.089222 63.11151 0.1
43.084581 65.435565 0.1
43.083282 65.51772 0.1

421.81538 91.31647 0.5
420.79962 89.525915 0.5
419.24052 86.54273 0.5
417.81437 83.64117 0.5
416.48906 80.818997 0.5
415.21108 78.07404 0.5
413.8921 75.404193 0.5
412.40391 72.807391 0.5
412.22867 72.54824 0.5
411.9893 72.807391 0.5
409.90998 75.404193 0.5
407.99646 78.07404 0.5
406.13332 80.818997 0.5
404.08588 83.64117 0.5
403.06803 84.803258 0.5
398.90267 83.64117 0.5
394.30569 82.723857 0.5
392.13222 83.64117 0.5
387.81397 86.54273 0.5
385.9162 88.532799 0.5
383.56717 86.54273 0.5
379.48014 83.64117 0.5
377.87628 82.691219 0.5
370.16452 82.16588 0.5
362.76123 81.341286 0.5
355.64827 82.506509 0.5
353.09302 83.64117 0.5
348.80888 85.806485 0.5
342.22758 85.776102 0.5
341.14878 83.64117 0.5
339.55839 80.818997 0.5
337.70539 78.07404 0.5
335.89003 75.902355 0.5
333.83243 78.07404 0.5
332.23354 80.818997 0.5
331.19171 83.64117 0.5
330.34862 86.54273 0.5
329.78294 88.566769 0.5
327.00741 86.54273 0.5
323.89396 85.251562 0.5
318.21161 85.61165 0.5
315.80589 83.64117 0.5
312.7252 80.987167 0.5
311.18823 83.64117 0.5
309.53562 86.54273 0.5
307.83243 89.525915 0.5
307.42477 90.236136 0.5
306.85966 89.525915 0.5
303.81394 86.54273 0.5
302.30103 85.275341 0.5
301.07243 86.54273 0.5
298.77812 89.525915 0.5
297.34527 91.872624 0.5
292.9465 89.525915 0.5
292.54938 89.247714 0.5
290.72307 86.54273 0.5
287.90574 83.898657 0.5
287.52699 83.64117 0.5
284.08663 80.818997 0.5
283.40721 80.188691 0.5
283.01523 80.818997 0.5
281.01344 83.64117 0.5
279.0471 85.947483 0.5
274.81911 86.183249 0.5
273.92869 86.54273 0.5
270.71734 87.672693 0.5
268.80044 86.54273 0.5
266.7362 85.640351 0.5
262.87046 83.924672 0.5
259.11516 84.978614 0.5
258.60511 83.64117 0.5
257.27677 80.818997 0.5
255.46566 78.471517 0.5
254.10455 80.818997 0.5
253.09478 83.64117 0.5
252.27635 86.54273 0.5
251.91752 87.752196 0.5
251.33371 86.54273 0.5
250.25195 83.64117 0.5
249.20245 80.818997 0.5
248.4666 79.254721 0.5
246.919 80.818997 0.5
245.10894 82.772708 0.5
244.59906 83.64117 0.5
242.78498 86.54273 0.5
241.84082 88.017574 0.5
241.38902 86.54273 0.5
240.53181 83.64117 0.5
239.65063 80.818997 0.5
238.6587 78.179535 0.5
235.83453 80.818997 0.5
235.55924 81.112709 0.5
232.53925 81.404174 0.5
232.10705 80.818997 0.5
230.31053 78.07404 0.5
229.59572 76.652225 0.5
228.60152 78.07404 0.5
226.72577 80.214351 0.5
223.92669 80.726666 0.5
223.23206 80.818997 0.5
221.19587 81.109116 0.5
220.97143 80.818997 0.5
219.22008 78.07404 0.5
218.53086 76.71468 0.5
217.66946 78.07404 0.5
215.9293 80.475764 0.5
214.57608 78.07404 0.5
213.38896 75.81985 0.5
210.90769 76.186806 0.5
210.2613 75.404193 0.5
208.48347 73.078425 0.5
206.11434 73.65131 0.5
205.5771 75.404193 0.5
204.78415 78.07404 0.5
203.95638 80.818997 0.5
203.79844 81.314046 0.5
203.49431 80.818997 0.5
202.04852 78.07404 0.5
201.53402 77.087954 0.5
200.83881 75.404193 0.5
199.81478 72.807391 0.5
199.31936 71.608424 0.5
198.46516 72.807391 0.5
197.25725 75.404193 0.5
197.15284 75.698853 0.5
197.03456 75.404193 0.5
195.08695 72.807391 0.5
195.03292 72.765303 0.5
193.51623 70.281637 0.5
192.9581 69.019411 0.5
192.03413 70.281637 0.5
190.92696 72.21585 0.5
190.5404 72.807391 0.5
188.93814 74.399057 0.5
186.99033 73.203493 0.5
185.41928 75.404193 0.5
185.08226 75.885097 0.5
183.21274 75.778421 0.5
182.72023 75.404193 0.5
181.38062 74.528214 0.5
179.72163 75.404193 0.5
179.58477 75.468823 0.5
177.82413 76.20529 0.5
176.09768 75.45947 0.5
174.40444 75.53942 0.5
174.33575 75.404193 0.5
172.79982 72.807391 0.5
172.74344 72.717609 0.5
171.1778 70.281637 0.5
171.11379 70.191097 0.5
170.34094 67.824995 0.5
169.75758 65.435565 0.5
169.51459 64.484794 0.5
169.25587 65.435565 0.5
168.78518 67.824995 0.5
168.41578 70.281637 0.5
168.06461 72.807391 0.5
167.94501 73.582982 0.5
167.86963 72.807391 0.5
167.63711 70.281637 0.5
167.37647 67.824995 0.5
167.03682 65.435565 0.5
166.539 63.11151 0.5
166.40423 62.653197 0.5
166.27941 63.11151 0.5
165.77108 65.435565 0.5
165.32462 67.824995 0.5
164.89147 70.222859 0.5
164.17025 67.824995 0.5
163.40596 66.221119 0.5
162.68447 67.824995 0.5
161.94698 69.417799 0.5
161.32843 67.824995 0.5
160.83575 65.435565 0.5
160.53157 63.11151 0.5
160.51382 62.968194 0.5
160.29839 63.11151 0.5
159.1058 63.756881 0.5
157.72227 64.522357 0.5
157.38042 65.435565 0.5
156.45814 67.824995 0.5
156.3626 68.055736 0.5
155.02617 69.514186 0.5
154.72316 67.824995 0.5
154.33061 65.435565 0.5
153.99109 63.11151 0.5
153.71239 61.152625 0.5
152.42069 62.903195 0.5
152.37441 63.11151 0.5
151.87341 65.435565 0.5
151.34484 67.824995 0.5
151.15051 68.650652 0.5
151.04501 67.824995 0.5
150.77428 65.435565 0.5
150.53099 63.11151 0.5
150.26434 60.851047 0.5
149.92635 58.652426 0.5
149.90134 58.512616 0.5
149.84582 58.652426 0.5
149.27643 60.851047 0.5
148.96179 63.11151 0.5
148.68688 65.435565 0.5
148.67264 65.543734 0.5
148.63342 65.435565 0.5
147.95233 63.11151 0.5
147.46391 61.300403 0.5
147.1907 60.851047 0.5
146.27469 58.684281 0.5
145.10449 60.705282 0.5
144.82936 60.851047 0.5
143.95287 61.141011 0.5
142.81938 61.647548 0.5
141.70361 61.362272 0.5
141.67018 60.851047 0.5
141.5465 58.652426 0.5
141.39886 56.513961 0.5
141.17323 54.434011 0.5
140.8413 52.410966 0.5
140.60513 51.2686 0.5
139.87228 52.410966 0.5
139.52355 52.92139 0.5
139.07179 54.434011 0.5
138.70682 56.513961 0.5
138.50857 58.652426 0.5
138.45849 59.344962 0.5
138.37546 58.652426 0.5
137.96213 56.513961 0.5
137.40956 55.204685 0.5
136.59937 56.513961 0.5
136.3764 56.87581 0.5
135.35867 56.754991 0.5
134.65792 58.652426 0.5
134.35601 59.807112 0.5
134.27529 58.652426 0.5
134.13412 56.513961 0.5
134.01215 54.434011 0.5
133.89971 52.410966 0.5
133.7782 50.44328 0.5
133.62959 48.52942 0.5
133.44177 46.667937 0.5
133.3681 46.012291 0.5
133.08475 46.667937 0.5
132.75471 48.52942 0.5
132.53848 50.44328 0.5
132.39461 51.482008 0.5
132.18375 50.44328 0.5
131.77003 48.52942 0.5
131.43523 47.676557 0.5
131.0892 48.52942 0.5
130.63851 50.44328 0.5
130.48965 51.695498 0.5
130.33397 52.410966 0.5
129.72188 54.434011 0.5
129.55758 54.756671 0.5
129.47735 54.434011 0.5
128.86896 52.410966 0.5
128.63873 51.859257 0.5
128.45078 50.44328 0.5
128.30129 48.52942 0.5
128.19753 46.667937 0.5
128.11159 44.857373 0.5
128.04095 43.096357 0.5
127.98194 41.383526 0.5
127.94345 39.717552 0.5
127.94282 38.09716 0.5
128.00488 36.521108 0.5
128.1578 34.988174 0.5
128.42136 33.497182 0.5
128.63873 32.618405 0.5
128.93587 32.046985 0.5
129.55758 31.411408 0.5
129.93826 30.63646 0.5
130.43567 29.264538 0.5
130.48965 29.112949 0.5
130.55793 29.264538 0.5
131.15523 30.63646 0.5
131.43523 31.244095 0.5
132.3476 32.046985 0.5
132.39461 32.186234 0.5
132.41401 32.046985 0.5
132.76522 30.63646 0.5
133.16902 29.264538 0.5
133.3681 28.630607 0.5
134.35601 28.578748 0.5
135.02795 27.930149 0.5
135.35867 27.599508 0.5
136.3764 27.264958 0.5
137.16611 27.930149 0.5
137.40956 28.096648 0.5
137.4847 27.930149 0.5
137.98527 26.632278 0.5
138.40986 25.369908 0.5
138.45849 25.244459 0.5
139.52355 24.303756 0.5
140.60513 24.543041 0.5
141.31938 25.369908 0.5
141.70361 26.242281 0.5
142.02062 25.369908 0.5
142.73679 24.142079 0.5
142.81938 24.040532 0.5
143.95287 24.126274 0.5
145.10449 23.456176 0.5
145.76063 22.94784 0.5
146.27469 22.605064 0.5
146.92621 22.94784 0.5
147.46391 23.248626 0.5
148.67264 22.954341 0.5
148.6778 22.94784 0.5
149.72296 21.786282 0.5
149.90134 21.626844 0.5
151.08065 20.65651 0.5
151.15051 20.61255 0.5
152.42069 20.076896 0.5
153.71239 20.563503 0.5
155.02617 20.234718 0.5
155.70214 19.557637 0.5
156.3626 18.953627 0.5
157.72227 19.380107 0.5
159.1058 19.033087 0.5
160.51382 19.393925 0.5
161.94698 18.959167 0.5
162.40542 18.488842 0.5
163.39783 17.449283 0.5
163.40596 17.441233 0.5
163.42013 17.449283 0.5
164.89147 18.392828 0.5
165.65432 17.449283 0.5
166.40423 16.677334 0.5
167.94501 17.334051 0.5
169.51459 16.844666 0.5
171.11379 16.617103 0.5
172.74344 16.479036 0.5
172.92616 16.438171 0.5
174.40444 16.180389 0.5
176.09768 15.902514 0.5
177.82413 16.121613 0.5
179.30833 15.454717 0.5
179.58477 15.35853 0.5
180.03606 15.454717 0.5
181.38062 15.78671 0.5
181.76744 15.454717 0.5
183.15871 14.498176 0.5
183.21274 14.467807 0.5
183.38127 14.498176 0.5
185.08226 14.853462 0.5
186.99033 14.744628 0.5
188.93814 14.924454 0.5
190.92696 14.570138 0.5
192.9581 14.895881 0.5
194.71542 14.498176 0.5
195.03292 14.431157 0.5
197.15284 14.292699 0.5
199.31936 13.883478 0.5
200.73686 13.567802 0.5
201.53402 13.412795 0.5
202.82256 13.567802 0.5
203.79844 13.7047 0.5
204.20436 13.567802 0.5
206.11434 13.005012 0.5
208.48347 12.984154 0.5
210.90769 13.205242 0.5
213.38896 13.460356 0.5
215.49869 12.662892 0.5
215.9293 12.522679 0.5
216.64061 12.662892 0.5
218.53086 13.085492 0.5
220.0228 12.662892 0.5
221.19587 12.369211 0.5
223.92669 12.569655 0.5
226.72577 12.566729 0.5
229.59572 12.020407 0.5
232.53925 11.80527 0.5
233.48765 11.782735 0.5
235.55924 11.738034 0.5
238.6587 11.66914 0.5
241.84082 11.590045 0.5
245.10894 11.335931 0.5
248.4666 11.314825 0.5
251.91752 11.261869 0.5
255.46566 10.964306 0.5
259.11516 11.298163 0.5
261.76206 10.92666 0.5
262.87046 10.794445 0.5
266.45672 10.92666 0.5
266.7362 10.938003 0.5
266.82805 10.92666 0.5
270.71734 10.48926 0.5
274.81911 10.879596 0.5
279.0471 10.601827 0.5
283.40721 10.33599 0.5
287.90574 10.463 0.5
292.25567 10.094008 0.5
292.54938 10.071211 0.5
293.44658 10.094008 0.5
297.34527 10.200345 0.5
300.3516 10.094008 0.5
302.30103 10.028764 0.5
307.42477 9.9452738 0.5
312.7252 9.9598494 0.5
318.13024 9.2841419 0.5
318.21161 9.2753549 0.5
318.33394 9.2841419 0.5
323.89396 9.7438087 0.5
329.78294 9.5238617 0.5
335.89003 9.4908119 0.5
339.60902 9.2841419 0.5
342.22758 9.1515533 0.5
348.80888 8.946427 0.5
355.64827 9.2600508 0.5
362.76123 8.848312 0.5
370.16452 8.9472896 0.5
377.87628 8.667131 0.5
385.9162 8.90226 0.5
394.30569 8.5785678 0.5
403.06803 8.5183929 0.5
412.22867 8.5956143 0.5
416.22239 8.4964344 0.5
421.81538 8.3627587 0.5
431.85861 8.3644852 0.5
442.39174 8.3242972 0.5
453.45154 8.0725263 0.5
465.0785 8.182057 0.5
477.31741 8.1352413 0.5
490.21788 8.0874625 0.5
503.83504 7.7684301 0.5
505.67812 7.7302701 0.5
518.23033 7.487149 0.5
533.4724 7.5280765 0.5
549.63823 7.5287331 0.5
566.81442 7.5063207 0.5
585.09876 7.4115796 0.5
604.60205 7.280353 0.5
625.4504 7.2359749 0.5
647.78791 7.1967147 0.5
664.82625 6.9850763 0.5
671.78006 6.9037543 0.5
697.61775 6.9603971 0.5
725.52246 6.8558049 0.5
755.75256 6.8538899 0.5
788.61137 6.6785971 0.5
824.45734 6.4514414 0.5
863.71722 6.5577147 0.5
906.90308 6.276215 0.5
954.63482 6.3134376 0.5
1007.6701 6.333169 0.5
1066.9448 6.377309 0.5
1094.6538 6.2602696 0.5
1133.6288 6.1011852 0.5
1209.2041 6.2040098 0.5
1288.4567 5.555299 0.5
1295.5758 5.5016791 0.5
1309.1479 5.555299 0.5
1395.2355 5.928443 0.5
1511.5051 5.8964004 0.5
1648.9147 5.5637346 0.5
1813.8062 5.5701043 0.5
2015.3402 5.8096731 0.5
2267.2577 5.9133909 0.5
2591.1516 5.6266365 0.5
3023.0103 5.7186454 0.5
3627.6123 6.2342145 0.5
3655.6475 6.2602696 0.5
4312.0641 6.9850763 0.5
4534.5154 7.2985407 0.5
4847.9234 7.7302701 0.5
5295.4205 8.4964344 0.5
5650.2406 9.2841419 0.5
5927.8195 10.094008 0.5
6046.0205 10.551127 0.5
6187.6909 10.92666 0.5
6419.2875 11.782735 0.5
6571.8366 12.662892 0.5
6653.8893 13.567802 0.5
6672.3015 14.498176 0.5
6632.588 15.454717 0.5
6539.2897 16.438171 0.5
6396.0747 17.449283 0.5
6206.0742 18.488842 0.5
6046.0205 19.223575 0.5
5996.2838 19.557637 0.5
5812.498 20.65651 0.5
5604.7799 21.786282 0.5
5374.6196 22.94784 0.5
5122.9536 24.142079 0.5
4850.0549 25.369908 0.5
4555.3531 26.632278 0.5
4534.5154 26.720068 0.5
4252.949 27.930149 0.5
3926.0041 29.264538 0.5
3627.6123 30.447888 0.5
3599.0661 30.63646 0.5
3390.3799 32.046985 0.5
3174.6914 33.497182 0.5
3023.0103 34.511636 0.5
2863.1173 34.988174 0.5
2591.1516 35.856185 0.5
2405.5168 36.521108 0.5
2267.2577 36.987638 0.5
2127.6902 38.09716 0.5
2015.3402 39.016163 0.5
1813.8062 39.099375 0.5
1793.8742 39.717552 0.5
1742.3952 41.383526 0.5
1691.8791 43.096357 0.5
1648.9147 44.63253 0.5
1588.5956 43.096357 0.5
1514.1319 41.383526 0.5
1511.5051 41.328584 0.5
1508.7609 41.383526 0.5
1432.9258 43.096357 0.5
1395.2355 44.073643 0.5
1360.7155 44.857373 0.5
1295.5758 46.453225 0.5
1282.1881 46.667937 0.5
1209.2041 47.820253 0.5
1133.6288 47.515729 0.5
1095.0512 48.52942 0.5
1066.9448 49.212751 0.5
1034.1664 50.44328 0.5
1007.6701 51.715685 0.5
954.63482 50.654359 0.5
938.26314 52.410966 0.5
919.1239 54.434011 0.5
906.90308 55.7143 0.5
863.71722 54.96043 0.5
854.04653 54.434011 0.5
824.45734 53.138866 0.5
818.25734 54.434011 0.5
808.90857 56.513961 0.5
799.57778 58.652426 0.5
789.84144 60.851047 0.5
788.61137 61.118145 0.5
777.76737 60.851047 0.5
755.75256 60.359006 0.5
725.52246 59.807122 0.5
714.36859 60.851047 0.5
697.61775 62.751345 0.5
671.78006 61.486359 0.5
664.11351 63.11151 0.5
653.7194 65.435565 0.5
647.78791 66.729099 0.5
638.37758 67.824995 0.5
625.4504 69.652472 0.5
604.60205 68.418348 0.5
601.31568 67.824995 0.5
587.58901 65.435565 0.5
585.09876 65.051214 0.5
574.54169 65.435565 0.5
566.81442 65.777053 0.5
558.87837 67.824995 0.5
552.79867 70.281637 0.5
549.63823 71.922677 0.5
542.16404 70.281637 0.5
533.4724 68.511215 0.5
528.71978 70.281637 0.5
518.59885 72.807391 0.5
518.23033 72.884955 0.5
515.02832 72.807391 0.5
503.83504 72.566456 0.5
493.05368 70.281637 0.5
490.21788 69.75268 0.5
488.85995 70.281637 0.5
482.91659 72.807391 0.5
477.36835 75.404193 0.5
477.31741 75.431235 0.5
477.24147 75.404193 0.5
470.1259 72.807391 0.5
465.0785 70.646263 0.5
453.45154 71.555491 0.5
450.69763 72.807391 0.5
445.69873 75.404193 0.5
442.39174 77.444372 0.5
438.08524 75.404193 0.5
433.31463 72.807391 0.5
431.85861 71.967887 0.5
431.45198 72.807391 0.5
430.17588 75.404193 0.5
428.78779 78.07404 0.5
427.27458 80.818997 0.5
425.69473 83.64117 0.5
424.15577 86.54273 0.5
422.68204 89.525915 0.5
421.81538 91.31647 0.5

126.83959 46.742375 0.5
126.82996 46.667937 0.5
126.66661 44.857373 0.5
126.57872 43.096357 0.5
126.53493 41.383526 0.5
126.52191 39.717552 0.5
126.53758 38.09716 0.5
126.58254 36.521108 0.5
126.66677 34.988174 0.5
126.80305 33.497182 0.5
126.83959 33.211293 0.5
126.92984 33.497182 0.5
127.25625 34.988174 0.5
127.43499 36.521108 0.5
127.50534 38.09716 0.5
127.50129 39.717552 0.5
127.44185 41.383526 0.5
127.33149 43.096357 0.5
127.15427 44.857373 0.5
126.8572 46.667937 0.5
126.83959 46.742375 0.5

123.38817 46.712341 0.5
123.38341 46.667937 0.5
123.26268 44.857373 0.5
123.201 43.096357 0.5
123.17581 41.383526 0.5
123.1871 39.717552 0.5
123.24312 38.09716 0.5
123.3549 36.521108 0.5
123.38817 36.218975 0.5
123.4638 36.521108 0.5
123.69696 38.09716 0.5
123.79075 39.717552 0.5
123.78406 41.383526 0.5
123.71265 43.096357 0.5
123.59769 44.857373 0.5
123.39641 46.667937 0.5
123.38817 46.712341 0.5

125.09008 45.114228 0.5
125.03652 44.857373 0.5
124.86439 43.096357 0.5
124.82645 41.383526 0.5
124.8887 39.717552 0.5
125.05475 38.09716 0.5
125.09008 37.835561 0.5
125.10531 38.09716 0.5
125.17693 39.717552 0.5
125.21439 41.383526 0.5
125.20602 43.096357 0.5
125.11756 44.857373 0.5
125.09008 45.114228 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.71_K1.0_L1.0_0.pgf <==
1646.6941 181.22447 0.1
1644.8025 175.73235 0.1
1639.1 170.3905 0.1
1624.2546 165.19481 0.1
1594.8308 160.14127 0.1
1552.4335 155.226 0.1
1511.5051 151.4952 0.1
1481.4676 155.226 0.1
1454.6956 160.14127 0.1
1430.7472 165.19481 0.1
1404.8533 170.3905 0.1
1395.2355 173.00441 0.1
1387.3837 175.73235 0.1
1382.8044 181.22447 0.1

1133.9383 181.22447 0.1
1133.6288 180.48146 0.1
1133.4066 181.22447 0.1

89.442747 181.22447 0.1
89.445896 175.73235 0.1
89.431672 170.3905 0.1
89.350057 165.98149 0.1
89.14858 170.3905 0.1
89.077894 175.73235 0.1
89.055438 181.22447 0.1

88.731804 181.22447 0.1
88.696862 175.73235 0.1
88.478349 172.16448 0.1
88.24743 170.3905 0.1
88.048842 168.47416 0.1
87.937666 170.3905 0.1
87.623486 172.37968 0.1
87.352481 175.73235 0.1
87.224352 181.22447 0.1

88.001116 181.22447 0.1
88.042052 175.73235 0.1
88.048842 175.34917 0.1
88.06258 175.73235 0.1
88.166237 181.22447 0.1

86.493302 181.22447 0.1
86.443716 175.73235 0.1
86.371722 173.30453 0.1
86.111503 170.3905 0.1
85.962377 166.19377 0.1
85.921022 170.3905 0.1
85.837385 175.73235 0.1
85.813116 181.22447 0.1

84.948485 181.22447 0.1
84.903309 175.73235 0.1
84.757297 173.44517 0.1
84.568952 175.73235 0.1
84.41269 181.22447 0.1

83.848962 181.22447 0.1
83.860107 175.73235 0.1
83.841659 170.3905 0.1
83.585537 166.8486 0.1
83.530881 165.19481 0.1
83.366775 160.14127 0.1
83.202117 156.30477 0.1
83.082331 160.14127 0.1
82.923921 165.19481 0.1
82.895485 170.3905 0.1
83.001078 175.73235 0.1
83.057894 181.22447 0.1

82.564141 181.22447 0.1
82.592464 175.73235 0.1
82.684975 170.3905 0.1
82.662322 165.19481 0.1
82.470495 160.14127 0.1
82.445734 159.72369 0.1
82.408346 160.14127 0.1
82.305626 165.19481 0.1
82.327584 170.3905 0.1
82.316402 175.73235 0.1
82.310677 181.22447 0.1

81.829637 181.22447 0.1
81.84246 175.73235 0.1
81.840393 170.3905 0.1
81.799445 165.19481 0.1
81.70298 162.68297 0.1
81.586951 165.19481 0.1
81.504096 170.3905 0.1
81.516032 175.73235 0.1
81.547908 181.22447 0.1

80.985138 181.22447 0.1
80.973489 180.69873 0.1
80.875072 175.73235 0.1
80.769952 170.3905 0.1
80.717945 165.19481 0.1
80.648663 160.14127 0.1
80.613607 158.47586 0.1
80.345407 155.226 0.1
80.256909 154.12275 0.1
79.903355 153.8245 0.1
79.85048 155.226 0.1
79.679866 160.14127 0.1
79.552901 161.3469 0.1
79.305329 165.19481 0.1
79.205509 167.78941 0.1
79.146819 165.19481 0.1
79.097046 160.14127 0.1
79.033407 155.226 0.1
78.861137 151.39882 0.1
78.691853 155.226 0.1
78.519747 158.2649 0.1
78.395159 155.226 0.1
78.1813 151.71892 0.1
77.874242 155.226 0.1
77.845758 155.87313 0.1
77.824276 155.226 0.1
77.567991 150.44522 0.1
77.513083 149.46267 0.1
77.468076 150.44522 0.1
77.373083 155.226 0.1
77.34335 160.14127 0.1
77.305622 165.19481 0.1
77.183241 170.34348 0.1
77.0287 165.19481 0.1
76.963054 160.14127 0.1
76.856193 155.25635 0.1
76.705301 160.14127 0.1
76.666578 165.19481 0.1
76.685192 170.3905 0.1
76.689765 175.73235 0.1
76.695846 181.22447 0.1

80.051284 181.22447 0.1
80.088483 175.73235 0.1
80.256909 172.59914 0.1
80.385078 175.73235 0.1
80.431678 181.22447 0.1

76.332082 181.22447 0.1
76.322303 175.73235 0.1
76.331673 170.3905 0.1
76.380212 165.19481 0.1
76.386288 160.14127 0.1
76.332822 155.226 0.1
76.220159 150.44522 0.1
76.210343 150.20146 0.1
76.155249 150.44522 0.1
75.891471 152.58281 0.1
75.575256 151.95695 0.1
75.414952 155.226 0.1
75.281498 160.14127 0.1
75.261666 160.72346 0.1
75.23804 160.14127 0.1
75.147537 155.226 0.1
75.083377 150.44522 0.1
74.990058 145.79524 0.1
74.950668 144.57712 0.1
74.75234 141.27248 0.1
74.642229 137.65894 0.1
74.528685 141.27248 0.1
74.336318 145.20331 0.1
74.258 145.79524 0.1
74.032904 147.15116 0.1
73.892101 145.79524 0.1
73.731957 143.60527 0.1
73.673316 141.27248 0.1
73.534067 136.87348 0.1
73.433448 134.66147 0.1
73.33256 136.87348 0.1
73.204766 141.27248 0.1
73.137345 143.06779 0.1
72.934404 141.27248 0.1
72.843621 140.56125 0.1
72.775626 141.27248 0.1
72.63873 145.79524 0.1
72.598824 150.44522 0.1
72.552246 152.61714 0.1
72.447257 150.44522 0.1
72.339194 145.79524 0.1
72.263193 145.01692 0.1
71.976435 142.77779 0.1
71.825542 145.79524 0.1
71.716941 150.44522 0.1
71.691943 151.9403 0.1
71.662529 150.44522 0.1
71.547888 145.79524 0.1
71.409691 142.73862 0.1
71.303023 141.27248 0.1
71.129653 136.90348 0.1
70.851803 137.73986 0.1
70.628778 141.27248 0.1
70.576115 143.01876 0.1
70.508208 141.27248 0.1
70.302564 137.80179 0.1
70.063917 136.87348 0.1
70.031126 136.74536 0.1
69.810933 132.59483 0.1
69.761775 131.82578 0.1
69.722971 132.59483 0.1
69.494489 135.57017 0.1
69.304809 136.87348 0.1
69.229243 138.29049 0.1
69.199994 136.87348 0.1
69.030436 132.59483 0.1
68.966013 131.83314 0.1
68.804978 132.59483 0.1
68.704779 133.45417 0.1
68.493981 132.59483 0.1
68.445515 132.42424 0.1
68.43344 132.59483 0.1
68.230079 136.87348 0.1
68.188201 138.42269 0.1
67.932815 138.90391 0.1
67.758071 136.87348 0.1
67.679334 134.30861 0.1
67.593828 132.59483 0.1
67.427738 131.84152 0.1
67.178006 132.00046 0.1
66.930116 131.74683 0.1
66.754479 132.59483 0.1
66.68405 133.30144 0.1
66.462904 132.59483 0.1
66.439786 132.5307 0.1
66.197305 128.53616 0.1
65.956587 130.51005 0.1
65.717614 131.88221 0.1
65.480367 130.49264 0.1
65.244826 129.4259 0.1
65.220899 128.43325 0.1
65.010973 125.59476 0.1
64.860963 124.38554 0.1
64.778791 123.57461 0.1
64.708396 124.38554 0.1
64.548262 127.43574 0.1
64.502584 124.38554 0.1
64.439518 120.44857 0.1
64.385371 116.61932 0.1
64.338428 112.89484 0.1
64.319367 111.68183 0.1
64.132443 112.89484 0.1
64.09209 113.18897 0.1
63.866414 115.57841 0.1
63.749864 112.89484 0.1
63.642321 110.90431 0.1
63.513745 109.27228 0.1
63.419796 108.34067 0.1
63.332042 109.27228 0.1
63.198821 111.27389 0.1
63.09327 109.27228 0.1
63.000516 105.74882 0.1
62.97938 104.98796 0.1
62.941528 105.74882 0.1
62.761459 109.18925 0.1
62.54504 108.04811 0.1
62.484827 109.27228 0.1
62.330108 111.71944 0.1
62.116649 109.46307 0.1
62.102738 109.27228 0.1
61.915353 105.74882 0.1
61.904647 105.55381 0.1
61.896362 105.74882 0.1
61.778584 109.27228 0.1
61.694087 111.7408 0.1
61.484954 110.55691 0.1
61.457044 109.27228 0.1
61.277235 106.30082 0.1
61.070914 108.7233 0.1
60.865978 105.9968 0.1
60.662413 105.91858 0.1
60.460205 107.55839 0.1
60.259341 109.20014 0.1
60.249257 109.27228 0.1
60.059806 111.08692 0.1
60.001062 109.27228 0.1
59.861589 105.84547 0.1
59.751709 105.74882 0.1
59.664676 105.60716 0.1
59.650409 105.74882 0.1
59.469054 106.81291 0.1
59.274711 107.86075 0.1
59.081634 109.10328 0.1
58.935573 105.74882 0.1
58.88981 104.86547 0.1
58.824946 105.74882 0.1
58.699228 108.47693 0.1
58.509876 108.09031 0.1
58.321741 106.67057 0.1
58.287991 105.74882 0.1
58.134813 103.48937 0.1
57.949078 103.17919 0.1
57.90515 102.32176 0.1
57.764527 101.04957 0.1
57.653263 102.32176 0.1
57.581148 103.65347 0.1
57.449812 102.32176 0.1
57.398929 101.98397 0.1
57.327115 102.32176 0.1
57.21786 103.15219 0.1
57.037929 104.25572 0.1
56.859127 105.06137 0.1
56.681442 104.14092 0.1
56.538437 102.32176 0.1
56.504865 101.81921 0.1
56.481614 102.32176 0.1
56.329384 105.14979 0.1
56.206778 105.74882 0.1
56.154989 105.9672 0.1
56.124039 105.74882 0.1
55.981671 103.92265 0.1
55.899917 102.32176 0.1
55.80942 101.11859 0.1
55.638226 101.74183 0.1
55.468078 99.822586 0.1
55.365434 98.988479 0.1
55.298968 98.466913 0.1
55.24609 98.988479 0.1
55.130886 100.13624 0.1
55.000629 98.988479 0.1
54.963823 98.753874 0.1
54.924127 98.988479 0.1
54.797769 100.10402 0.1
54.686423 102.32176 0.1
54.632715 103.22298 0.1
54.593832 102.32176 0.1
54.468653 99.822193 0.1
54.413772 98.988479 0.1
54.305573 96.109873 0.1
54.143467 98.12629 0.1
53.982326 97.635549 0.1
53.822141 98.228953 0.1
53.662904 95.870316 0.1
53.633827 95.746393 0.1
53.504606 95.191637 0.1
53.34724 94.719115 0.1
53.314204 95.746393 0.1
53.190796 98.262151 0.1
53.055773 95.746393 0.1
53.035268 95.104349 0.1
52.880646 93.84498 0.1
52.726923 93.111401 0.1
52.644639 92.593014 0.1
52.574091 92.230114 0.1
52.468434 92.593014 0.1
52.422143 92.886395 0.1
52.271071 92.834003 0.1
52.137022 95.746393 0.1
52.120866 96.071757 0.1
52.110951 95.746393 0.1
52.019606 92.593014 0.1
51.971523 91.320489 0.1
51.851056 92.593014 0.1
51.823033 93.093595 0.1
51.675389 93.501833 0.1
51.528584 93.649716 0.1
51.46648 92.593014 0.1
51.382611 91.548867 0.1
51.320894 92.593014 0.1
51.237462 94.83596 0.1
51.186749 92.593014 0.1
51.128182 89.525915 0.1
51.093131 87.718876 0.1
50.949611 87.68068 0.1
50.902679 89.525915 0.1
50.806895 91.995685 0.1
50.677183 89.525915 0.1
50.664976 89.308578 0.1
50.523848 87.566665 0.1
50.383504 89.338814 0.1
50.376912 89.525915 0.1
50.296887 92.593014 0.1
50.243938 95.020503 0.1
50.199917 92.593014 0.1
50.12006 89.525915 0.1
50.105142 88.993973 0.1
49.967112 88.483919 0.1
49.90086 89.525915 0.1
49.829839 90.372561 0.1
49.693319 91.319785 0.1
49.640881 89.525915 0.1
49.560318 86.54273 0.1
49.557545 86.45589 0.1
49.53886 86.54273 0.1
49.422511 87.434934 0.1
49.288211 88.071598 0.1
49.200148 86.54273 0.1
49.154638 85.977467 0.1
49.079258 86.54273 0.1
49.021788 87.523224 0.1
49.003948 86.54273 0.1
48.889654 84.46914 0.1
48.75823 84.825942 0.1
48.670868 83.64117 0.1
48.627511 82.924321 0.1
48.602502 83.64117 0.1
48.497491 85.666915 0.1
48.42229 83.64117 0.1
48.368164 82.479445 0.1
48.334548 83.64117 0.1
48.239525 86.482027 0.1
48.118117 83.64117 0.1
48.111569 83.192338 0.1
48.095899 83.64117 0.1
47.98429 85.315502 0.1
47.867067 83.64117 0.1
47.857682 83.520296 0.1
47.771248 83.64117 0.1
47.731741 83.695156 0.1
47.729687 83.64117 0.1
47.606461 80.918285 0.1
47.503636 83.64117 0.1
47.481836 84.447418 0.1
47.357863 85.594065 0.1
47.306163 83.64117 0.1
47.248919 80.818997 0.1
47.234535 79.988593 0.1
47.187395 80.818997 0.1
47.111848 83.200734 0.1
46.989797 81.603332 0.1
46.870174 83.64117 0.1
46.868376 83.671092 0.1
46.867599 83.64117 0.1
46.818449 80.818997 0.1
46.784222 78.07404 0.1
46.747581 75.792129 0.1
46.695202 78.07404 0.1
46.647653 80.818997 0.1
46.627408 81.898593 0.1
46.50785 80.853936 0.1
46.397733 83.64117 0.1
46.388904 83.808687 0.1
46.381296 83.64117 0.1
46.295079 80.818997 0.1
46.270565 79.737604 0.1
46.18292 80.818997 0.1
46.152828 81.040846 0.1
46.138787 80.818997 0.1
46.061919 78.07404 0.1
46.035689 76.80296 0.1
45.975961 78.07404 0.1
45.919143 78.979249 0.1
45.8469 80.818997 0.1
45.803186 81.643207 0.1
45.776875 80.818997 0.1
45.702647 78.07404 0.1
45.687812 77.537074 0.1
45.672991 78.07404 0.1
45.605863 80.818997 0.1
45.573019 81.869046 0.1
45.458801 81.034985 0.1
45.441788 80.818997 0.1
45.345154 79.211247 0.1
45.248002 78.07404 0.1
45.232074 77.718091 0.1
45.224683 78.07404 0.1
45.119556 79.903479 0.1
45.089239 78.07404 0.1
45.052106 75.404193 0.1
45.011886 72.807391 0.1
45.007597 72.429937 0.1
45.002248 72.807391 0.1
44.950347 75.404193 0.1
44.910695 78.07404 0.1
44.896192 79.239308 0.1
44.800954 78.07404 0.1
44.785337 77.93694 0.1
44.675028 76.349022 0.1
44.634367 75.404193 0.1
44.579536 72.807391 0.1
44.565262 71.796745 0.1
44.497952 72.807391 0.1
44.456033 73.500004 0.1
44.429948 72.807391 0.1
44.347339 70.715141 0.1
44.30015 70.281637 0.1
44.239174 70.026816 0.1
44.131537 69.017936 0.1
44.024421 69.188446 0.1
43.998928 70.281637 0.1
43.917825 72.206819 0.1
43.846358 70.281637 0.1
43.811743 68.278558 0.1
43.777322 70.281637 0.1
43.760715 72.807391 0.1
43.709194 75.404193 0.1
43.706172 75.482651 0.1
43.704806 75.404193 0.1
43.674745 72.807391 0.1
43.611419 70.281637 0.1
43.601109 70.113827 0.1
43.597508 70.281637 0.1
43.528358 72.807391 0.1
43.49655 73.867409 0.1
43.481366 72.807391 0.1
43.45147 70.281637 0.1
43.416012 67.824995 0.1
43.392492 65.909274 0.1
43.28893 66.443569 0.1
43.272376 65.435565 0.1
43.263106 63.11151 0.1
43.262296 60.851047 0.1
43.276241 58.652426 0.1
43.28893 57.781836 0.1
43.317818 58.652426 0.1
43.392492 60.832927 0.1
43.436076 58.652426 0.1
43.478112 56.513961 0.1
43.49655 55.634319 0.1
43.531658 54.434011 0.1
43.601109 52.930491 0.1
43.654758 52.410966 0.1
43.706172 51.497252 0.1
43.811579 50.44328 0.1
43.811743 50.442319 0.1
43.917825 50.094962 0.1
43.930947 50.44328 0.1
44.024421 51.590114 0.1
44.090487 50.44328 0.1
44.131537 49.461894 0.1
44.197192 48.52942 0.1
44.239174 47.478102 0.1
44.347339 48.209245 0.1
44.456033 47.984217 0.1
44.565262 47.581694 0.1
44.675028 47.306394 0.1
44.74539 46.667937 0.1
44.785337 46.123733 0.1
44.896192 45.04347 0.1
45.007597 45.537623 0.1
45.119556 46.002178 0.1
45.213821 44.857373 0.1
45.232074 44.759505 0.1
45.345154 43.317743 0.1
45.441945 43.096357 0.1
45.458801 43.040791 0.1
45.573019 42.548919 0.1
45.687812 43.08921 0.1
45.803186 42.043983 0.1
45.88424 43.096357 0.1
45.919143 43.778348 0.1
45.971525 43.096357 0.1
46.035689 42.341496 0.1
46.102532 41.383526 0.1
46.152828 40.870005 0.1
46.234361 39.717552 0.1
46.270565 39.299845 0.1
46.292794 39.717552 0.1
46.364628 41.383526 0.1
46.388904 42.022075 0.1
46.50785 41.696762 0.1
46.552476 41.383526 0.1
46.627408 40.897852 0.1
46.747581 41.028363 0.1
46.868376 40.283486 0.1
46.989797 40.577257 0.1
47.111848 40.151092 0.1
47.151888 39.717552 0.1
47.234535 39.055821 0.1
47.357863 39.544079 0.1
47.481836 38.937617 0.1
47.606461 39.33406 0.1
47.723066 39.717552 0.1
47.731741 39.766977 0.1
47.734945 39.717552 0.1
47.857682 38.509984 0.1
47.98429 38.661392 0.1
48.068935 38.09716 0.1
48.111569 37.843193 0.1
48.239525 37.877913 0.1
48.368164 37.783443 0.1
48.497491 36.704782 0.1
48.627511 36.748694 0.1
48.75823 37.312886 0.1
48.889654 37.826391 0.1
49.021788 37.197761 0.1
49.154638 36.696231 0.1
49.267349 36.521108 0.1
49.288211 36.468713 0.1
49.422511 36.110476 0.1
49.557545 36.396862 0.1
49.693319 35.872399 0.1
49.829839 36.303063 0.1
49.944624 34.988174 0.1
49.967112 34.716165 0.1
50.068958 34.988174 0.1
50.105142 35.10427 0.1
50.243938 35.253727 0.1
50.280564 34.988174 0.1
50.383504 34.251612 0.1
50.523848 34.955686 0.1
50.572631 34.988174 0.1
50.664976 35.063898 0.1
50.806895 35.020608 0.1
50.81037 34.988174 0.1
50.949611 33.658661 0.1
51.093131 34.662062 0.1
51.237462 34.385414 0.1
51.382611 33.597449 0.1
51.41656 33.497182 0.1
51.528584 33.154974 0.1
51.622095 33.497182 0.1
51.675389 33.688786 0.1
51.717015 33.497182 0.1
51.823033 32.939645 0.1
51.956222 33.497182 0.1
51.971523 33.555536 0.1
52.120866 33.915883 0.1
52.163884 33.497182 0.1
52.271071 32.357787 0.1
52.422143 32.522888 0.1
52.573131 32.046985 0.1
52.574091 32.044447 0.1
52.574736 32.046985 0.1
52.726923 32.760781 0.1
52.837221 32.046985 0.1
52.880646 31.791305 0.1
53.035268 31.834063 0.1
53.190796 31.603833 0.1
53.283261 32.046985 0.1
53.34724 32.40513 0.1
53.429202 32.046985 0.1
53.504606 31.750327 0.1
53.662904 31.181544 0.1
53.822141 30.815106 0.1
53.982326 30.846882 0.1
54.143467 30.903109 0.1
54.234769 30.63646 0.1
54.305573 30.437492 0.1
54.468653 30.303742 0.1
54.632715 30.05251 0.1
54.797769 29.975335 0.1
54.963823 29.338833 0.1
55.099665 29.264538 0.1
55.130886 29.246976 0.1
55.298968 28.982035 0.1
55.468078 29.081967 0.1
55.619653 29.264538 0.1
55.638226 29.291594 0.1
55.649302 29.264538 0.1
55.80942 28.945188 0.1
55.981671 29.246984 0.1
56.154989 28.729648 0.1
56.329384 28.494447 0.1
56.504865 28.381168 0.1
56.584008 27.930149 0.1
56.681442 27.413293 0.1
56.826624 27.930149 0.1
56.859127 28.073486 0.1
57.037929 27.934387 0.1
57.039817 27.930149 0.1
57.21786 27.534656 0.1
57.398929 27.351363 0.1
57.581148 27.64367 0.1
57.764527 27.199466 0.1
57.912937 26.632278 0.1
57.949078 26.492004 0.1
58.023934 26.632278 0.1
58.134813 26.856875 0.1
58.19756 26.632278 0.1
58.321741 26.201906 0.1
58.509876 26.522434 0.1
58.699228 25.972894 0.1
58.88981 26.529762 0.1
59.081634 25.981907 0.1
59.274711 26.125807 0.1
59.468188 25.369908 0.1
59.469054 25.367162 0.1
59.473065 25.369908 0.1
59.664676 25.506344 0.1
59.861589 25.658948 0.1
59.953365 25.369908 0.1
60.059806 25.054305 0.1
60.259341 24.753653 0.1
60.460205 24.694804 0.1
60.662413 24.907373 0.1
60.865978 24.383992 0.1
61.020372 24.142079 0.1
61.070914 24.067105 0.1
61.097929 24.142079 0.1
61.277235 24.723259 0.1
61.43717 24.142079 0.1
61.484954 23.992313 0.1
61.600663 24.142079 0.1
61.694087 24.284939 0.1
61.737027 24.142079 0.1
61.904647 23.685029 0.1
62.116649 23.785434 0.1
62.283617 22.94784 0.1
62.330108 22.728117 0.1
62.54504 22.638364 0.1
62.761459 22.555536 0.1
62.97938 22.55604 0.1
63.198821 22.689668 0.1
63.419796 22.508145 0.1
63.642321 22.237425 0.1
63.760598 21.786282 0.1
63.866414 21.410881 0.1
64.09209 21.407997 0.1
64.319367 21.237144 0.1
64.548262 21.197088 0.1
64.778791 20.970719 0.1
65.010973 21.045613 0.1
65.167949 20.65651 0.1
65.244826 20.478354 0.1
65.480367 20.031241 0.1
65.717614 20.042103 0.1
65.956587 20.421185 0.1
66.197305 20.168731 0.1
66.439786 20.018436 0.1
66.68405 19.661298 0.1
66.839974 19.557637 0.1
66.930116 19.499821 0.1
67.178006 19.473651 0.1
67.427738 19.243573 0.1
67.679334 19.420877 0.1
67.932815 19.078301 0.1
68.188201 18.660178 0.1
68.445515 18.949385 0.1
68.704779 18.966364 0.1
68.966013 18.682202 0.1
69.06424 18.488842 0.1
69.229243 18.167712 0.1
69.494489 18.281585 0.1
69.761775 18.345834 0.1
70.031126 18.385572 0.1
70.302564 17.95079 0.1
70.576115 17.927379 0.1
70.851803 17.616137 0.1
71.059471 17.449283 0.1
71.129653 17.391271 0.1
71.409691 17.343785 0.1
71.658175 17.449283 0.1
71.691943 17.462558 0.1
71.976435 17.489856 0.1
72.057041 17.449283 0.1
72.263193 17.342176 0.1
72.552246 17.053186 0.1
72.843621 17.121124 0.1
73.137345 16.926604 0.1
73.433448 16.57402 0.1
73.731957 16.553854 0.1
74.032904 16.54717 0.1
74.336318 16.764458 0.1
74.54103 16.438171 0.1
74.642229 16.273074 0.1
74.950668 16.404623 0.1
75.261666 15.957792 0.1
75.575256 16.00877 0.1
75.891471 15.862964 0.1
76.196448 15.454717 0.1
76.210343 15.43721 0.1
76.531905 15.438202 0.1
76.856193 15.255508 0.1
77.183241 15.322563 0.1
77.47267 15.454717 0.1
77.513083 15.473793 0.1
77.529431 15.454717 0.1
77.845758 15.10276 0.1
78.1813 15.313359 0.1
78.519747 15.167476 0.1
78.861137 14.750421 0.1
79.205509 14.885362 0.1
79.552901 14.652537 0.1
79.903355 14.868935 0.1
80.256909 14.512331 0.1
80.310856 14.498176 0.1
80.613607 14.411798 0.1
80.709812 14.498176 0.1
80.973489 14.73878 0.1
81.190801 14.498176 0.1
81.336599 14.348293 0.1
81.70298 13.927226 0.1
82.072677 13.995688 0.1
82.445734 13.748498 0.1
82.822199 13.716008 0.1
83.163291 13.567802 0.1
83.202117 13.551033 0.1
83.285093 13.567802 0.1
83.585537 13.630371 0.1
83.65531 13.567802 0.1
83.972507 13.3 0.1
84.363077 13.386012 0.1
84.757297 13.130329 0.1
85.155218 13.160791 0.1
85.556894 12.797808 0.1
85.962377 13.080106 0.1
86.371722 13.100605 0.1
86.784983 12.882152 0.1
87.202219 12.707055 0.1
87.242715 12.662892 0.1
87.623486 12.254296 0.1
88.048842 12.323947 0.1
88.478349 12.101322 0.1
88.912066 12.124897 0.1
89.350057 12.050265 0.1
89.792384 11.993355 0.1
90.239112 11.883036 0.1
90.453075 11.782735 0.1
90.690308 11.677712 0.1
91.146038 11.747992 0.1
91.606371 11.620942 0.1
92.071378 11.685357 0.1
92.54113 11.521932 0.1
93.0157 11.158988 0.1
93.495163 11.036301 0.1
93.979593 11.09054 0.1
94.262115 10.92666 0.1
94.469071 10.80993 0.1
94.963673 10.875496 0.1
95.463482 10.74173 0.1
95.96858 10.764824 0.1
96.479051 10.717007 0.1
96.994981 10.488809 0.1
97.51646 10.570963 0.1
98.043576 10.273105 0.1
98.576421 10.435702 0.1
99.11509 10.176136 0.1
99.659679 10.141126 0.1
100.21028 10.143267 0.1
100.55147 10.094008 0.1
100.76701 10.063197 0.1
101.32995 9.9284775 0.1
101.89922 9.8997911 0.1
102.47492 9.6776654 0.1
103.05717 9.5975655 0.1
103.64607 9.5882261 0.1
104.24173 9.6229465 0.1
104.84429 9.5599785 0.1
105.45385 9.3469964 0.1
106.07054 9.3127459 0.1
106.42544 9.2841419 0.1
106.69448 9.2628868 0.1
107.32581 9.0220933 0.1
107.96465 8.9650827 0.1
108.61115 8.9134974 0.1
109.26543 8.922351 0.1
109.92765 8.9613019 0.1
110.59794 8.6478143 0.1
111.27645 8.6760327 0.1
111.96334 8.5972833 0.1
112.65877 8.632811 0.1
113.0609 8.4964344 0.1
113.36288 8.3970198 0.1
114.07586 8.4018277 0.1
114.79786 8.3164078 0.1
115.52905 8.4090778 0.1
116.26963 8.4484237 0.1
117.01975 8.1013119 0.1
117.77962 7.955912 0.1
118.54942 8.10894 0.1
119.32935 7.8811082 0.1
120.11961 7.9128952 0.1
120.92041 7.7772753 0.1
121.73196 7.9635165 0.1
122.29423 7.7302701 0.1
122.55447 7.6266604 0.1
123.38817 7.7288708 0.1
124.2333 7.513805 0.1
125.09008 7.4889176 0.1
125.95876 7.5678821 0.1
126.83959 7.3649417 0.1
127.73283 7.2833311 0.1
128.63873 7.2259248 0.1
129.55758 7.1542244 0.1
130.48965 7.0624045 0.1
131.43523 7.1456703 0.1
132.39461 7.0519331 0.1
133.3681 7.0562237 0.1
134.31007 6.9850763 0.1
134.35601 6.9813814 0.1
135.35867 6.9645582 0.1
136.3764 6.8869272 0.1
137.40956 6.788748 0.1
138.45849 6.7443078 0.1
139.52355 6.7763099 0.1
140.60513 6.5893075 0.1
141.70361 6.5144346 0.1
142.81938 6.4552666 0.1
143.95287 6.3762948 0.1
145.10449 6.4375791 0.1
146.27469 6.2984669 0.1
147.46391 6.3386077 0.1
148.67264 6.2744035 0.1
149.24394 6.2602696 0.1
149.90134 6.2427676 0.1
151.15051 6.2504916 0.1
152.42069 6.1156928 0.1
153.71239 6.0810347 0.1
155.02617 5.9549004 0.1
156.3626 5.8445734 0.1
157.72227 5.8212339 0.1
159.1058 5.8924705 0.1
160.51382 5.8183572 0.1
161.94698 5.7689494 0.1
163.40596 5.6849528 0.1
164.89147 5.6555935 0.1
166.40423 5.5601107 0.1
167.94501 5.5810868 0.1
169.03826 5.555299 0.1
169.51459 5.5430972 0.1
171.11379 5.5021024 0.1
172.74344 5.4417464 0.1
174.40444 5.4588193 0.1
176.09768 5.3719072 0.1
177.82413 5.3222728 0.1
179.58477 5.1758901 0.1
181.38062 5.2035396 0.1
183.21274 5.1904229 0.1
185.08226 5.1143569 0.1
186.99033 5.0053243 0.1
188.93814 5.1003144 0.1
190.92696 4.9235329 0.1
192.9581 4.9081341 0.1
193.82873 4.8696136 0.1
195.03292 4.8119824 0.1
197.15284 4.8334936 0.1
199.31936 4.7704485 0.1
201.53402 4.6952087 0.1
203.79844 4.6531549 0.1
206.11434 4.5458223 0.1
208.48347 4.5992476 0.1
210.90769 4.5078545 0.1
213.38896 4.5548348 0.1
215.9293 4.3930591 0.1
218.53086 4.4316997 0.1
221.19587 4.3709104 0.1
223.92669 4.3056665 0.1
226.72577 4.2058796 0.1
226.9796 4.2026838 0.1
229.59572 4.1657003 0.1
232.53925 4.1029454 0.1
235.55924 4.1177106 0.1
238.6587 4.1608037 0.1
241.84082 4.0170508 0.1
245.10894 3.891103 0.1
248.4666 3.8804009 0.1
251.91752 3.7927893 0.1
255.46566 3.8507446 0.1
259.11516 3.7472646 0.1
262.87046 3.6662801 0.1
266.7362 3.6766532 0.1
270.70561 3.554002 0.1
270.71734 3.5536002 0.1
270.73436 3.554002 0.1
274.81911 3.6402014 0.1
277.99749 3.554002 0.1
279.0471 3.5219766 0.1
283.40721 3.4285207 0.1
287.90574 3.4166336 0.1
292.54938 3.3293982 0.1
297.34527 3.3236165 0.1
302.30103 3.2248338 0.1
307.42477 3.2331819 0.1
312.7252 3.1954822 0.1
318.21161 3.0431092 0.1
323.89396 3.0656327 0.1
329.78294 3.0292003 0.1
335.89003 2.9352472 0.1
336.9134 2.9230819 0.1
342.22758 2.8500953 0.1
348.80888 2.7413703 0.1
355.64827 2.7956179 0.1
362.76123 2.6409908 0.1
370.16452 2.6121759 0.1
377.87628 2.5140181 0.1
385.9162 2.5611696 0.1
394.30569 2.4772902 0.1
403.06803 2.3887201 0.1
412.22867 2.3846723 0.1
416.58626 2.309405 0.1
421.81538 2.2056804 0.1
431.85861 2.2118441 0.1
442.39174 2.1527307 0.1
453.45154 2.028872 0.1
465.0785 2.0642186 0.1
477.31741 1.996298 0.1
490.21788 1.8994997 0.1
503.83504 1.7545978 0.1
508.32631 1.7125282 0.1
518.23033 1.6052363 0.1
533.4724 1.5678325 0.1
549.63823 1.567304 0.1
566.81442 1.4711464 0.1
585.09876 1.4010229 0.1
604.60205 1.2476433 0.1
625.4504 1.2101087 0.1
639.70902 1.1319871 0.1
647.78791 1.0792622 0.1
671.78006 0.89465138 0.1
697.61775 0.80016839 0.1
725.52246 0.72525972 0.1
755.75256 0.72098064 0.1
782.16013 0.56732785 0.1
788.61137 0.52425615 0.1
824.45734 0.2230717 0.1
863.71722 0.17526984 0.1
890.11856 0.018118276 0.1
895.92057 -0.018107472 0.1
906.90308 -0.089561699 0.1
954.63482 -0.1055871 0.1
1007.6701 -0.25029974 0.1
1066.9448 -0.33937231 0.1
1079.6163 -0.3975649 0.1
1133.6288 -0.65865986 0.1
1209.2041 -0.74906435 0.1
1217.1366 -0.80738151 0.1
1276.5384 -1.2500206 0.1
1295.5758 -1.3924855 0.1
1395.2355 -1.3077265 0.1
1511.5051 -1.4568516 0.1
1579.2052 -1.7280968 0.1
1648.9147 -2.0206221 0.1
1785.1589 -2.2444406 0.1
1813.8062 -2.2968276 0.1
2015.3402 -2.4887664 0.1
2258.8817 -2.8021205 0.1
2267.2577 -2.814195 0.1
2581.2486 -3.4044641 0.1
2591.1516 -3.4238791 0.1
3010.1785 -4.055015 0.1
3023.0103 -4.0762925 0.1
3627.6123 -4.2347121 0.1
4534.5154 -4.5538058 0.1
6046.0205 -4.3674128 0.1
6894.5386 -4.055015 0.1
8460.2016 -3.4044641 0.1
9069.0308 -3.1170132 0.1
9901.514 -2.8021205 0.1
11308.497 -2.2444406 0.1
12506.5 -1.7280968 0.1
13532.231 -1.2500206 0.1
14415.115 -0.80738151 0.1
15178.865 -0.3975649 0.1
15842.693 -0.018107472 0.1
15903.995 0.018118276 0.1
16790.426 0.56732785 0.1
17621.427 1.1319871 0.1
18138.062 1.5085645 0.1

18138.062 39.137408 0.1
17966.421 39.717552 0.1
17468.694 41.383526 0.1
16938.282 43.096357 0.1
16375.002 44.857373 0.1
15778.739 46.667937 0.1
15146.154 48.52942 0.1
14474.311 50.44328 0.1
13762.106 52.410966 0.1
13010.438 54.434011 0.1
12220.08 56.513961 0.1
11388.547 58.652426 0.1
10507.638 60.851047 0.1
9562.7896 63.11151 0.1
9069.0308 64.261871 0.1
8883.2175 65.435565 0.1
8497.8643 67.824995 0.1
8086.1431 70.281637 0.1
7653.4995 72.807391 0.1
7204.5563 75.404193 0.1
6739.1969 78.07404 0.1
6253.9556 80.818997 0.1
6046.0205 82.001189 0.1
5835.8702 83.64117 0.1
5490.9102 86.54273 0.1
5155.9949 89.525915 0.1
4820.6118 92.593014 0.1
4534.5154 95.251176 0.1
4494.9568 95.746393 0.1
4244.0926 98.988479 0.1
3988.0433 102.32176 0.1
3727.4162 105.74882 0.1
3627.6123 107.12609 0.1
3430.2572 109.27228 0.1
3096.2438 112.89484 0.1
3023.0103 113.70929 0.1
2918.2759 116.61932 0.1
2780.7749 120.44857 0.1
2617.9661 124.38554 0.1
2591.1516 124.97535 0.1
2267.2577 128.18151 0.1
2254.7105 128.43325 0.1
2117.4456 132.59483 0.1
2048.8277 136.87348 0.1
2015.3402 140.91161 0.1
2012.4098 141.27248 0.1
1969.0167 145.79524 0.1
1878.7405 150.44522 0.1
1813.8062 153.26078 0.1
1798.0009 155.226 0.1
1770.6171 160.14127 0.1
1734.0855 165.19481 0.1
1691.6151 170.3905 0.1
1668.0412 175.73235 0.1
1659.6364 181.22447 0.1

85.962377 163.34603 0.1
85.990668 160.14127 0.1
85.976133 155.226 0.1
85.962377 154.68501 0.1
85.948336 155.226 0.1
85.943613 160.14127 0.1
85.962377 163.34603 0.1

43.083282 65.448391 0.1
43.083069 65.435565 0.1
43.077123 63.11151 0.1
43.083282 61.986873 0.1
43.088112 63.11151 0.1
43.083483 65.435565 0.1
43.083282 65.448391 0.1

421.81538 91.280889 0.5
420.81873 89.525915 0.5
419.25813 86.54273 0.5
417.83057 83.64117 0.5
416.50377 80.818997 0.5
415.22462 78.07404 0.5
413.90522 75.404193 0.5
412.41772 72.807391 0.5
412.22867 72.527513 0.5
411.97013 72.807391 0.5
409.88958 75.404193 0.5
407.97484 78.07404 0.5
406.11148 80.818997 0.5
404.06483 83.64117 0.5
403.06803 84.78022 0.5
398.94979 83.64117 0.5
394.30569 82.722763 0.5
392.11326 83.64117 0.5
387.77559 86.54273 0.5
385.9162 88.481349 0.5
383.62748 86.54273 0.5
379.55215 83.64117 0.5
377.87628 82.648177 0.5
370.16452 82.1566 0.5
362.76123 81.320085 0.5
355.64827 82.488834 0.5
353.05441 83.64117 0.5
348.80888 85.783939 0.5
342.22758 85.751594 0.5
341.16376 83.64117 0.5
339.57902 80.818997 0.5
337.73345 78.07404 0.5
335.89003 75.862793 0.5
333.80035 78.07404 0.5
332.21238 80.818997 0.5
331.17745 83.64117 0.5
330.33867 86.54273 0.5
329.78294 88.537057 0.5
327.07339 86.54273 0.5
323.89396 85.212641 0.5
318.21161 85.587744 0.5
315.82836 83.64117 0.5
312.7252 80.973655 0.5
311.18018 83.64117 0.5
309.52575 86.54273 0.5
307.81935 89.525915 0.5
307.42477 90.212044 0.5
306.87763 89.525915 0.5
303.83499 86.54273 0.5
302.30103 85.254713 0.5
301.05126 86.54273 0.5
298.75752 89.525915 0.5
297.34527 91.831946 0.5
292.9848 89.525915 0.5
292.54938 89.222905 0.5
290.74281 86.54273 0.5
287.90574 83.877974 0.5
287.55758 83.64117 0.5
284.1167 80.818997 0.5
283.40721 80.159656 0.5
282.9979 80.818997 0.5
280.99636 83.64117 0.5
279.0471 85.928207 0.5
274.81911 86.136133 0.5
273.8264 86.54273 0.5
270.71734 87.652284 0.5
268.83726 86.54273 0.5
266.7362 85.623284 0.5
262.87046 83.908391 0.5
259.11516 84.915256 0.5
258.62695 83.64117 0.5
257.2969 80.818997 0.5
255.46566 78.454715 0.5
254.09698 80.818997 0.5
253.08976 83.64117 0.5
252.27253 86.54273 0.5
251.91752 87.740074 0.5
251.34052 86.54273 0.5
250.25988 83.64117 0.5
249.21149 80.818997 0.5
248.4666 79.235512 0.5
246.89363 80.818997 0.5
245.10894 82.738694 0.5
244.57861 83.64117 0.5
242.76494 86.54273 0.5
241.84082 87.986747 0.5
241.39884 86.54273 0.5
240.54174 83.64117 0.5
239.65972 80.818997 0.5
238.6587 78.161858 0.5
235.84355 80.818997 0.5
235.55924 81.125206 0.5
232.53925 81.391607 0.5
232.11593 80.818997 0.5
230.31676 78.07404 0.5
229.59572 76.640431 0.5
228.59135 78.07404 0.5
226.72577 80.197881 0.5
223.92669 80.696786 0.5
223.07223 80.818997 0.5
221.19587 81.106516 0.5
220.97548 80.818997 0.5
219.23595 78.07404 0.5
218.53086 76.673766 0.5
217.64227 78.07404 0.5
215.9293 80.436355 0.5
214.59241 78.07404 0.5
213.38896 75.799431 0.5
210.90769 76.178778 0.5
210.2728 75.404193 0.5
208.48347 73.048695 0.5
206.11434 73.64009 0.5
205.57354 75.404193 0.5
204.7802 78.07404 0.5
203.95149 80.818997 0.5
203.79844 81.298193 0.5
203.5025 80.818997 0.5
202.04972 78.07404 0.5
201.53402 77.088721 0.5
200.84157 75.404193 0.5
199.82104 72.807391 0.5
199.31936 71.589549 0.5
198.45345 72.807391 0.5
197.2494 75.404193 0.5
197.15284 75.677019 0.5
197.04321 75.404193 0.5
195.09948 72.807391 0.5
195.03292 72.755582 0.5
193.52536 70.281637 0.5
192.9581 68.9964 0.5
192.02167 70.281637 0.5
190.92696 72.199936 0.5
190.52684 72.807391 0.5
188.93814 74.373188 0.5
186.99033 73.184322 0.5
185.39222 75.404193 0.5
185.08226 75.842835 0.5
183.21274 75.75034 0.5
182.76074 75.404193 0.5
181.38062 74.496433 0.5
179.68401 75.404193 0.5
179.58477 75.451681 0.5
177.82413 76.172003 0.5
176.09768 75.423315 0.5
174.40444 75.531802 0.5
174.3403 75.404193 0.5
172.81886 72.807391 0.5
172.74344 72.686309 0.5
171.20145 70.281637 0.5
171.11379 70.157165 0.5
170.34967 67.824995 0.5
169.76331 65.435565 0.5
169.51459 64.465998 0.5
169.25083 65.435565 0.5
168.78034 67.824995 0.5
168.41097 70.281637 0.5
168.0601 72.807391 0.5
167.94501 73.554906 0.5
167.8725 72.807391 0.5
167.64038 70.281637 0.5
167.37976 67.824995 0.5
167.03967 65.435565 0.5
166.54097 63.11151 0.5
166.40423 62.647291 0.5
166.27753 63.11151 0.5
165.76789 65.435565 0.5
165.32026 67.824995 0.5
164.89147 70.194433 0.5
164.17739 67.824995 0.5
163.40596 66.210228 0.5
162.6771 67.824995 0.5
161.94698 69.399292 0.5
161.33708 67.824995 0.5
160.84316 65.435565 0.5
160.53859 63.11151 0.5
160.51382 62.910847 0.5
160.22623 63.11151 0.5
159.1058 63.745653 0.5
157.72227 64.50741 0.5
157.37463 65.435565 0.5
156.45213 67.824995 0.5
156.3626 68.041392 0.5
155.02617 69.502803 0.5
154.72531 67.824995 0.5
154.333 65.435565 0.5
153.99398 63.11151 0.5
153.71239 61.128387 0.5
152.42069 62.882347 0.5
152.36984 63.11151 0.5
151.86937 65.435565 0.5
151.3414 67.824995 0.5
151.15051 68.637013 0.5
151.0469 67.824995 0.5
150.77644 65.435565 0.5
150.53337 63.11151 0.5
150.26693 60.851047 0.5
149.92921 58.652426 0.5
149.90134 58.496668 0.5
149.83936 58.652426 0.5
149.27134 60.851047 0.5
148.95771 63.11151 0.5
148.68329 65.435565 0.5
148.67264 65.516524 0.5
148.64324 65.435565 0.5
147.96089 63.11151 0.5
147.46391 61.271781 0.5
147.21101 60.851047 0.5
146.28632 58.652426 0.5
146.27469 58.618085 0.5
146.26282 58.652426 0.5
145.10449 60.661043 0.5
144.75487 60.851047 0.5
143.95287 61.123201 0.5
142.81938 61.613448 0.5
141.70361 61.3364 0.5
141.67195 60.851047 0.5
141.54895 58.652426 0.5
141.40242 56.513961 0.5
141.17854 54.434011 0.5
140.8491 52.410966 0.5
140.60513 51.225285 0.5
139.84341 52.410966 0.5
139.52355 52.878887 0.5
139.05899 54.434011 0.5
138.69736 56.513961 0.5
138.50133 58.652426 0.5
138.45849 59.244195 0.5
138.38749 58.652426 0.5
137.98149 56.513961 0.5
137.40956 55.157629 0.5
136.57649 56.513961 0.5
136.3764 56.841073 0.5
135.35867 56.723218 0.5
134.64514 58.652426 0.5
134.35601 59.757438 0.5
134.27887 58.652426 0.5
134.13774 56.513961 0.5
134.01579 54.434011 0.5
133.90344 52.410966 0.5
133.78212 50.44328 0.5
133.63384 48.52942 0.5
133.44652 46.667937 0.5
133.3681 45.97037 0.5
133.06679 46.667937 0.5
132.74483 48.52942 0.5
132.53036 50.44328 0.5
132.39461 51.421575 0.5
132.19574 50.44328 0.5
131.78796 48.52942 0.5
131.43523 47.629366 0.5
131.07073 48.52942 0.5
130.62719 50.44328 0.5
130.48965 51.605654 0.5
130.31292 52.410966 0.5
129.68771 54.434011 0.5
129.55758 54.685588 0.5
129.4941 54.434011 0.5
128.87989 52.410966 0.5
128.63873 51.847296 0.5
128.45295 50.44328 0.5
128.30367 48.52942 0.5
128.20026 46.667937 0.5
128.11492 44.857373 0.5
128.04509 43.096357 0.5
127.98709 41.383526 0.5
127.9497 39.717552 0.5
127.95022 38.09716 0.5
128.0136 36.521108 0.5
128.16806 34.988174 0.5
128.43311 33.497182 0.5
128.63873 32.667164 0.5
128.96389 32.046985 0.5
129.55758 31.443418 0.5
129.95477 30.63646 0.5
130.44938 29.264538 0.5
130.48965 29.151626 0.5
130.54051 29.264538 0.5
131.1344 30.63646 0.5
131.43523 31.288665 0.5
132.30664 32.046985 0.5
132.39461 32.303417 0.5
132.43046 32.046985 0.5
132.78025 30.63646 0.5
133.18183 29.264538 0.5
133.3681 28.672319 0.5
134.35601 28.601216 0.5
135.0497 27.930149 0.5
135.35867 27.620425 0.5
136.3764 27.30242 0.5
137.12923 27.930149 0.5
137.40956 28.119553 0.5
137.49517 27.930149 0.5
137.99431 26.632278 0.5
138.41889 25.369908 0.5
138.45849 25.268042 0.5
139.52355 24.330108 0.5
140.60513 24.563241 0.5
141.30448 25.369908 0.5
141.70361 26.273565 0.5
142.03395 25.369908 0.5
142.75837 24.142079 0.5
142.81938 24.067724 0.5
143.81287 24.142079 0.5
143.95287 24.15553 0.5
143.97217 24.142079 0.5
145.10449 23.474924 0.5
145.78955 22.94784 0.5
146.27469 22.626029 0.5
146.89483 22.94784 0.5
147.46391 23.261265 0.5
148.67264 22.970735 0.5
148.69085 22.94784 0.5
149.73767 21.786282 0.5
149.90134 21.639905 0.5
151.09994 20.65651 0.5
151.15051 20.624751 0.5
152.42069 20.09024 0.5
153.71239 20.573475 0.5
155.02617 20.248107 0.5
155.71768 19.557637 0.5
156.3626 18.96895 0.5
157.72227 19.395427 0.5
159.1058 19.045449 0.5
160.51382 19.402958 0.5
161.94698 18.969047 0.5
162.41679 18.488842 0.5
163.40596 17.45449 0.5
164.89147 18.401864 0.5
165.66464 17.449283 0.5
166.40423 16.690514 0.5
167.94501 17.346681 0.5
169.51459 16.859587 0.5
171.11379 16.627819 0.5
172.74344 16.489348 0.5
172.97342 16.438171 0.5
174.40444 16.189915 0.5
176.09768 15.916045 0.5
177.82413 16.136465 0.5
179.32989 15.454717 0.5
179.58477 15.365342 0.5
180.00201 15.454717 0.5
181.38062 15.796903 0.5
181.78008 15.454717 0.5
183.17498 14.498176 0.5
183.21274 14.476984 0.5
183.33057 14.498176 0.5
185.08226 14.86316 0.5
186.99033 14.755079 0.5
188.93814 14.937661 0.5
190.92696 14.579921 0.5
192.9581 14.906679 0.5
194.74214 14.498176 0.5
195.03292 14.436123 0.5
197.15284 14.302061 0.5
199.31936 13.891087 0.5
200.77269 13.567802 0.5
201.53402 13.41995 0.5
202.76202 13.567802 0.5
203.79844 13.713321 0.5
204.23035 13.567802 0.5
206.11434 13.013108 0.5
208.48347 12.992641 0.5
210.90769 13.214618 0.5
213.38896 13.468402 0.5
215.51916 12.662892 0.5
215.9293 12.529262 0.5
216.60881 12.662892 0.5
218.53086 13.091614 0.5
220.05324 12.662892 0.5
221.19587 12.378465 0.5
223.92669 12.580691 0.5
226.72577 12.57678 0.5
229.59572 12.029809 0.5
232.53925 11.812057 0.5
233.80609 11.782735 0.5
235.55924 11.745888 0.5
238.6587 11.675057 0.5
241.84082 11.594186 0.5
245.10894 11.341083 0.5
248.4666 11.32109 0.5
251.91752 11.26716 0.5
255.46566 10.972165 0.5
259.11516 11.305138 0.5
261.80458 10.92666 0.5
262.87046 10.799125 0.5
266.37388 10.92666 0.5
266.7362 10.941173 0.5
266.85407 10.92666 0.5
270.71734 10.49344 0.5
274.81911 10.884463 0.5
279.0471 10.607916 0.5
283.40721 10.342809 0.5
287.90574 10.464996 0.5
292.32276 10.094008 0.5
292.54938 10.076583 0.5
293.24541 10.094008 0.5
297.34527 10.204166 0.5
300.47668 10.094008 0.5
302.30103 10.033266 0.5
307.42477 9.9496292 0.5
312.7252 9.961124 0.5
318.16565 9.2841419 0.5
318.21161 9.2792005 0.5
318.2804 9.2841419 0.5
323.89396 9.7482688 0.5
329.78294 9.5288324 0.5
335.89003 9.495459 0.5
339.7061 9.2841419 0.5
342.22758 9.1569115 0.5
348.80888 8.9492167 0.5
355.64827 9.2658391 0.5
362.76123 8.8515714 0.5
370.16452 8.9495672 0.5
377.87628 8.6714356 0.5
385.9162 8.9058026 0.5
394.30569 8.5814457 0.5
403.06803 8.5220933 0.5
412.22867 8.6007143 0.5
416.37853 8.4964344 0.5
421.81538 8.3649686 0.5
431.85861 8.3689967 0.5
442.39174 8.3270712 0.5
453.45154 8.0726885 0.5
465.0785 8.1812928 0.5
477.31741 8.1356523 0.5
490.21788 8.0885144 0.5
503.83504 7.770177 0.5
505.74823 7.7302701 0.5
518.23033 7.4868502 0.5
533.4724 7.5301041 0.5
549.63823 7.5277797 0.5
566.81442 7.5056808 0.5
585.09876 7.4110925 0.5
604.60205 7.2804786 0.5
625.4504 7.2368959 0.5
647.78791 7.1995727 0.5
664.91249 6.9850763 0.5
671.78006 6.9041208 0.5
697.61775 6.9613762 0.5
725.52246 6.8588996 0.5
755.75256 6.8535386 0.5
788.61137 6.6775609 0.5
824.45734 6.4545455 0.5
863.71722 6.5577576 0.5
906.90308 6.2807763 0.5
954.63482 6.3141852 0.5
1007.6701 6.3396775 0.5
1066.9448 6.382988 0.5
1096.3329 6.2602696 0.5
1133.6288 6.1099373 0.5
1209.2041 6.212961 0.5
1290.059 5.555299 0.5
1295.5758 5.514087 0.5
1306.1066 5.555299 0.5
1395.2355 5.9383276 0.5
1511.5051 5.9103667 0.5
1648.9147 5.5788827 0.5
1813.8062 5.5967186 0.5
2015.3402 5.8398984 0.5
2267.2577 5.9510848 0.5
2591.1516 5.6812908 0.5
3023.0103 5.7738999 0.5
3581.9079 6.2602696 0.5
3627.6123 6.3065829 0.5
4248.3671 6.9850763 0.5
4534.5154 7.38498 0.5
4787.9293 7.7302701 0.5
5244.8308 8.4964344 0.5
5607.4934 9.2841419 0.5
5891.6522 10.094008 0.5
6046.0205 10.678952 0.5
6141.0977 10.92666 0.5
6379.318 11.782735 0.5
6537.7557 12.662892 0.5
6625.0712 13.567802 0.5
6648.2081 14.498176 0.5
6612.7536 15.454717 0.5
6523.3082 16.438171 0.5
6383.5884 17.449283 0.5
6196.7653 18.488842 0.5
6046.0205 19.189983 0.5
5991.8557 19.557637 0.5
5809.4679 20.65651 0.5
5602.9561 21.786282 0.5
5373.8348 22.94784 0.5
5123.0629 24.142079 0.5
4850.9294 25.369908 0.5
4556.8728 26.632278 0.5
4534.5154 26.726626 0.5
4253.7743 27.930149 0.5
3925.9994 29.264538 0.5
3627.6123 30.444795 0.5
3598.6122 30.63646 0.5
3389.9918 32.046985 0.5
3174.3432 33.497182 0.5
3023.0103 34.509466 0.5
2862.015 34.988174 0.5
2591.1516 35.850815 0.5
2403.6796 36.521108 0.5
2267.2577 36.980605 0.5
2127.0878 38.09716 0.5
2015.3402 39.013067 0.5
1813.8062 39.092189 0.5
1793.6518 39.717552 0.5
1742.203 41.383526 0.5
1691.7209 43.096357 0.5
1648.9147 44.627889 0.5
1589.0817 43.096357 0.5
1515.0422 41.383526 0.5
1511.5051 41.309123 0.5
1507.8083 41.383526 0.5
1432.38 43.096357 0.5
1395.2355 44.063773 0.5
1360.1662 44.857373 0.5
1295.5758 46.433862 0.5
1280.9823 46.667937 0.5
1209.2041 47.802568 0.5
1133.6288 47.494674 0.5
1094.3621 48.52942 0.5
1066.9448 49.197922 0.5
1033.62 50.44328 0.5
1007.6701 51.68425 0.5
954.63482 50.650833 0.5
938.14546 52.410966 0.5
918.90954 54.434011 0.5
906.90308 55.686559 0.5
863.71722 54.940931 0.5
854.33815 54.434011 0.5
824.45734 53.134491 0.5
818.22787 54.434011 0.5
808.86499 56.513961 0.5
799.51834 58.652426 0.5
789.76395 60.851047 0.5
788.61137 61.100947 0.5
778.37238 60.851047 0.5
755.75256 60.350676 0.5
725.52246 59.786368 0.5
714.07901 60.851047 0.5
697.61775 62.706756 0.5
671.78006 61.46028 0.5
663.97584 63.11151 0.5
653.54866 65.435565 0.5
647.78791 66.688472 0.5
638.10656 67.824995 0.5
625.4504 69.62662 0.5
604.60205 68.395667 0.5
601.4432 67.824995 0.5
587.71684 65.435565 0.5
585.09876 65.031708 0.5
574.2836 65.435565 0.5
566.81442 65.774026 0.5
558.82541 67.824995 0.5
552.73004 70.281637 0.5
549.63823 71.882676 0.5
542.29411 70.281637 0.5
533.4724 68.501591 0.5
528.66893 70.281637 0.5
518.47625 72.807391 0.5
518.23033 72.858901 0.5
516.11401 72.807391 0.5
503.83504 72.541772 0.5
493.07024 70.281637 0.5
490.21788 69.754773 0.5
488.85913 70.281637 0.5
482.88804 72.807391 0.5
477.31741 75.40294 0.5
470.19287 72.807391 0.5
465.0785 70.615455 0.5
453.45154 71.528774 0.5
450.64917 72.807391 0.5
445.67656 75.404193 0.5
442.39174 77.441402 0.5
438.10339 75.404193 0.5
433.34934 72.807391 0.5
431.85861 71.943901 0.5
431.44128 72.807391 0.5
430.1669 75.404193 0.5
428.77946 78.07404 0.5
427.26555 80.818997 0.5
425.68384 83.64117 0.5
424.14266 86.54273 0.5
422.66672 89.525915 0.5
421.81538 91.280889 0.5

126.83959 46.695783 0.5
126.83598 46.667937 0.5
126.67149 44.857373 0.5
126.58288 43.096357 0.5
126.53874 41.383526 0.5
126.52566 39.717552 0.5
126.54156 38.09716 0.5
126.58702 36.521108 0.5
126.67194 34.988174 0.5
126.80898 33.497182 0.5
126.83959 33.257995 0.5
126.91522 33.497182 0.5
127.2439 34.988174 0.5
127.42468 36.521108 0.5
127.49653 38.09716 0.5
127.49342 39.717552 0.5
127.43434 41.383526 0.5
127.32382 43.096357 0.5
127.14563 44.857373 0.5
126.8462 46.667937 0.5
126.83959 46.695783 0.5

125.09008 45.042093 0.5
125.05141 44.857373 0.5
124.87747 43.096357 0.5
124.84065 41.383526 0.5
124.90538 39.717552 0.5
125.074 38.09716 0.5
125.09008 37.979006 0.5
125.097 38.09716 0.5
125.16962 39.717552 0.5
125.20754 41.383526 0.5
125.19913 43.096357 0.5
125.10987 44.857373 0.5
125.09008 45.042093 0.5

123.38817 46.628987 0.5
123.2698 44.857373 0.5
123.20775 43.096357 0.5
123.18216 41.383526 0.5
123.19312 39.717552 0.5
123.24901 38.09716 0.5
123.36094 36.521108 0.5
123.38817 36.273901 0.5
123.45022 36.521108 0.5
123.68522 38.09716 0.5
123.77981 39.717552 0.5
123.77336 41.383526 0.5
123.70186 43.096357 0.5
123.58639 44.857373 0.5
123.38817 46.628987 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.71_K1.0_L2.0_0.pgf <==
1133.9726 181.22447 0.1
1133.6288 180.40175 0.1
1133.383 181.22447 0.1

89.442257 181.22447 0.1
89.445627 175.73235 0.1
89.432638 170.3905 0.1
89.350057 165.83551 0.1
89.141748 170.3905 0.1
89.071816 175.73235 0.1
89.049182 181.22447 0.1

88.748647 181.22447 0.1
88.714324 175.73235 0.1
88.478349 171.88109 0.1
88.271694 170.3905 0.1
88.048842 168.33854 0.1
87.929721 170.3905 0.1
87.623486 172.33309 0.1
87.348246 175.73235 0.1
87.220122 181.22447 0.1

88.004669 181.22447 0.1
88.048842 175.75002 0.1
88.152645 181.22447 0.1

86.495088 181.22447 0.1
86.445861 175.73235 0.1
86.371722 173.23645 0.1
86.119854 170.3905 0.1
85.962377 165.87845 0.1
85.91847 170.3905 0.1
85.836394 175.73235 0.1
85.812585 181.22447 0.1

84.947754 181.22447 0.1
84.903437 175.73235 0.1
84.757297 173.41682 0.1
84.561356 175.73235 0.1
84.399499 181.22447 0.1

83.851563 181.22447 0.1
83.863259 175.73235 0.1
83.848615 170.3905 0.1
83.585537 166.72429 0.1
83.53434 165.19481 0.1
83.36963 160.14127 0.1
83.202117 156.25033 0.1
83.080069 160.14127 0.1
82.92035 165.19481 0.1
82.892027 170.3905 0.1
82.998854 175.73235 0.1
83.055871 181.22447 0.1

82.567776 181.22447 0.1
82.597132 175.73235 0.1
82.692897 170.3905 0.1
82.668905 165.19481 0.1
82.474214 160.14127 0.1
82.445734 159.66339 0.1
82.403136 160.14127 0.1
82.302528 165.19481 0.1
82.324183 170.3905 0.1
82.312995 175.73235 0.1
82.307427 181.22447 0.1

81.831231 181.22447 0.1
81.844014 175.73235 0.1
81.842198 170.3905 0.1
81.803148 165.19481 0.1
81.70298 162.55737 0.1
81.582177 165.19481 0.1
81.500938 170.3905 0.1
81.512987 175.73235 0.1
81.544864 181.22447 0.1

80.984558 181.22447 0.1
80.973489 180.72997 0.1
80.875531 175.73235 0.1
80.771148 170.3905 0.1
80.71947 165.19481 0.1
80.650636 160.14127 0.1
80.613607 158.38676 0.1
80.350083 155.226 0.1
80.256909 154.07245 0.1
79.903355 153.68376 0.1
79.844972 155.226 0.1
79.666391 160.14127 0.1
79.552901 161.20829 0.1
79.299407 165.19481 0.1
79.205509 167.62331 0.1
79.149513 165.19481 0.1
79.099722 160.14127 0.1
79.038604 155.226 0.1
78.861137 151.28975 0.1
78.685585 155.226 0.1
78.519747 158.12565 0.1
78.400328 155.226 0.1
78.1813 151.63897 0.1
77.870009 155.226 0.1
77.845758 155.78408 0.1
77.827147 155.226 0.1
77.569149 150.44522 0.1
77.513083 149.44558 0.1
77.467032 150.44522 0.1
77.372106 155.226 0.1
77.342367 160.14127 0.1
77.304414 165.19481 0.1
77.183241 170.31489 0.1
77.030355 165.19481 0.1
76.964769 160.14127 0.1
76.856708 155.226 0.1
76.856193 155.21123 0.1
76.855583 155.226 0.1
76.704093 160.14127 0.1
76.665603 165.19481 0.1
76.684256 170.3905 0.1
76.689012 175.73235 0.1
76.695108 181.22447 0.1

80.050984 181.22447 0.1
80.088099 175.73235 0.1
80.256909 172.57927 0.1
80.385311 175.73235 0.1
80.431847 181.22447 0.1

76.332537 181.22447 0.1
76.323149 175.73235 0.1
76.333547 170.3905 0.1
76.381878 165.19481 0.1
76.387562 160.14127 0.1
76.334427 155.226 0.1
76.223316 150.44522 0.1
76.210343 150.11997 0.1
76.136462 150.44522 0.1
75.891471 152.42697 0.1
75.575256 151.85951 0.1
75.410781 155.226 0.1
75.279732 160.14127 0.1
75.261666 160.67509 0.1
75.240185 160.14127 0.1
75.150593 155.226 0.1
75.086549 150.44522 0.1
74.993291 145.79524 0.1
74.950668 144.47876 0.1
74.757836 141.27248 0.1
74.642229 137.47192 0.1
74.522673 141.27248 0.1
74.336318 145.06668 0.1
74.242215 145.79524 0.1
74.032904 147.07641 0.1
73.90201 145.79524 0.1
73.731957 143.43714 0.1
73.676863 141.27248 0.1
73.536697 136.87348 0.1
73.433448 134.61331 0.1
73.329235 136.87348 0.1
73.201422 141.27248 0.1
73.137345 142.9767 0.1
72.944283 141.27248 0.1
72.843621 140.48965 0.1
72.769085 141.27248 0.1
72.636176 145.79524 0.1
72.596913 150.44522 0.1
72.552246 152.51741 0.1
72.451863 150.44522 0.1
72.346775 145.79524 0.1
72.263193 144.93373 0.1
71.976435 142.73372 0.1
71.8223 145.79524 0.1
71.714681 150.44522 0.1
71.691943 151.80875 0.1
71.665342 150.44522 0.1
71.552947 145.79524 0.1
71.409691 142.61331 0.1
71.312003 141.27248 0.1
71.13355 136.87348 0.1
71.129653 136.79853 0.1
71.10264 136.87348 0.1
70.851803 137.66754 0.1
70.621314 141.27248 0.1
70.576115 142.74809 0.1
70.517585 141.27248 0.1
70.302564 137.71928 0.1
70.092583 136.87348 0.1
70.031126 136.62515 0.1
69.814703 132.59483 0.1
69.761775 131.77442 0.1
69.720083 132.59483 0.1
69.494489 135.50011 0.1
69.295985 136.87348 0.1
69.229243 138.13417 0.1
69.203339 136.87348 0.1
69.037705 132.59483 0.1
68.966013 131.73211 0.1
68.791192 132.59483 0.1
68.704779 133.36382 0.1
68.525372 132.59483 0.1
68.445515 132.29854 0.1
68.424581 132.59483 0.1
68.225472 136.87348 0.1
68.188201 138.253 0.1
67.932815 138.79725 0.1
67.76764 136.87348 0.1
67.679334 133.98977 0.1
67.609158 132.59483 0.1
67.427738 131.77683 0.1
67.178006 131.95259 0.1
66.930116 131.70324 0.1
66.745351 132.59483 0.1
66.68405 133.20307 0.1
66.490527 132.59483 0.1
66.439786 132.45388 0.1
66.198372 128.43325 0.1
66.197305 128.42501 0.1
66.195882 128.43325 0.1
65.956587 130.39297 0.1
65.717614 131.808 0.1
65.480367 130.43964 0.1
65.244826 129.19555 0.1
65.226409 128.43325 0.1
65.010973 125.55634 0.1
64.865773 124.38554 0.1
64.778791 123.52294 0.1
64.702581 124.38554 0.1
64.548262 127.27077 0.1
64.505063 124.38554 0.1
64.441766 120.44857 0.1
64.387189 116.61932 0.1
64.339979 112.89484 0.1
64.319367 111.58634 0.1
64.121429 112.89484 0.1
64.09209 113.11318 0.1
63.866414 115.4987 0.1
63.753682 112.89484 0.1
63.642321 110.83282 0.1
63.518617 109.27228 0.1
63.419796 108.29889 0.1
63.32794 109.27228 0.1
63.198821 111.21309 0.1
63.09667 109.27228 0.1
63.00295 105.74882 0.1
62.97938 104.90295 0.1
62.937144 105.74882 0.1
62.761459 109.10609 0.1
62.54504 107.94495 0.1
62.480002 109.27228 0.1
62.330108 111.64544 0.1
62.116649 109.39453 0.1
62.10776 109.27228 0.1
61.919342 105.74882 0.1
61.904647 105.48123 0.1
61.893319 105.74882 0.1
61.775824 109.27228 0.1
61.694087 111.67145 0.1
61.484954 110.30534 0.1
61.462546 109.27228 0.1
61.277235 106.20507 0.1
61.070914 108.65254 0.1
60.865978 105.90479 0.1
60.662413 105.83628 0.1
60.460205 107.49073 0.1
60.259341 109.14395 0.1
60.241155 109.27228 0.1
60.059806 110.99185 0.1
60.004439 109.27228 0.1
59.861589 105.75629 0.1
59.851002 105.74882 0.1
59.664676 105.50508 0.1
59.639561 105.74882 0.1
59.469054 106.72758 0.1
59.274711 107.7023 0.1
59.081634 109.03192 0.1
58.939024 105.74882 0.1
58.88981 104.79485 0.1
58.819867 105.74882 0.1
58.699228 108.36368 0.1
58.509876 108.03516 0.1
58.321741 106.54748 0.1
58.292484 105.74882 0.1
58.134813 103.43302 0.1
57.949078 103.04983 0.1
57.912199 102.32176 0.1
57.764527 100.9763 0.1
57.647565 102.32176 0.1
57.581148 103.55279 0.1
57.45885 102.32176 0.1
57.398929 101.92576 0.1
57.314564 102.32176 0.1
57.21786 103.05609 0.1
57.037929 104.17038 0.1
56.859127 104.96912 0.1
56.681442 104.05458 0.1
56.54495 102.32176 0.1
56.504865 101.72167 0.1
56.477133 102.32176 0.1
56.329384 105.07483 0.1
56.193134 105.74882 0.1
56.154989 105.91144 0.1
56.132114 105.74882 0.1
55.981671 103.79741 0.1
55.905191 102.32176 0.1
55.80942 101.06996 0.1
55.638226 101.6786 0.1
55.468078 99.734671 0.1
55.37555 98.988479 0.1
55.298968 98.389721 0.1
55.236761 98.988479 0.1
55.130886 100.01778 0.1
55.014071 98.988479 0.1
54.963823 98.668639 0.1
54.910544 98.988479 0.1
54.797769 99.999176 0.1
54.681339 102.32176 0.1
54.632715 103.14183 0.1
54.597418 102.32176 0.1
54.468653 99.750034 0.1
54.418495 98.988479 0.1
54.305573 95.977372 0.1
54.143467 98.01152 0.1
53.982326 97.52373 0.1
53.822141 98.132146 0.1
53.662904 95.763443 0.1
53.658845 95.746393 0.1
53.504606 95.0924 0.1
53.34724 94.616558 0.1
53.310636 95.746393 0.1
53.190796 98.16988 0.1
53.059607 95.746393 0.1
53.035268 94.991494 0.1
52.880646 93.71478 0.1
52.726923 93.004213 0.1
52.661842 92.593014 0.1
52.574091 92.140694 0.1
52.44567 92.593014 0.1
52.422143 92.745779 0.1
52.271071 92.757966 0.1
52.132774 95.746393 0.1
52.120866 95.985484 0.1
52.113593 95.746393 0.1
52.022644 92.593014 0.1
51.971523 91.241888 0.1
51.844858 92.593014 0.1
51.823033 92.986771 0.1
51.675389 93.40827 0.1
51.528584 93.567637 0.1
51.471191 92.593014 0.1
51.382611 91.486912 0.1
51.317257 92.593014 0.1
51.237462 94.741766 0.1
51.188996 92.593014 0.1
51.130266 89.525915 0.1
51.093131 87.615627 0.1
50.949611 87.507683 0.1
50.898918 89.525915 0.1
50.806895 91.90987 0.1
50.682471 89.525915 0.1
50.664976 89.212434 0.1
50.523848 87.469803 0.1
50.383504 89.237415 0.1
50.373304 89.525915 0.1
50.293686 92.593014 0.1
50.243938 94.879305 0.1
50.202435 92.593014 0.1
50.12287 89.525915 0.1
50.105142 88.897163 0.1
49.967112 88.343173 0.1
49.893436 89.525915 0.1
49.829839 90.302457 0.1
49.693319 91.240262 0.1
49.643137 89.525915 0.1
49.562757 86.54273 0.1
49.557545 86.379523 0.1
49.522559 86.54273 0.1
49.422511 87.312166 0.1
49.288211 87.969396 0.1
49.205431 86.54273 0.1
49.154638 85.913028 0.1
49.07052 86.54273 0.1
49.021788 87.362628 0.1
49.00682 86.54273 0.1
48.889654 84.410279 0.1
48.75823 84.726371 0.1
48.679893 83.64117 0.1
48.627511 82.759937 0.1
48.59689 83.64117 0.1
48.497491 85.568409 0.1
48.425739 83.64117 0.1
48.368164 82.406895 0.1
48.332558 83.64117 0.1
48.239525 86.421627 0.1
48.120812 83.64117 0.1
48.111569 83.006704 0.1
48.089417 83.64117 0.1
47.98429 85.224906 0.1
47.872594 83.64117 0.1
47.857682 83.450804 0.1
47.731741 83.625484 0.1
47.606461 80.875137 0.1
47.501638 83.64117 0.1
47.481836 84.371206 0.1
47.357863 85.521384 0.1
47.30794 83.64117 0.1
47.250558 80.818997 0.1
47.234535 79.896347 0.1
47.18046 80.818997 0.1
47.111848 82.921865 0.1
46.989797 81.527147 0.1
46.868376 83.583712 0.1
46.820288 80.818997 0.1
46.786053 78.07404 0.1
46.747581 75.674516 0.1
46.692764 78.07404 0.1
46.645452 80.818997 0.1
46.627408 81.785358 0.1
46.518554 80.818997 0.1
46.50785 80.736838 0.1
46.504798 80.818997 0.1
46.394069 83.64117 0.1
46.388904 83.739755 0.1
46.384457 83.64117 0.1
46.298401 80.818997 0.1
46.270565 79.587114 0.1
46.173453 80.818997 0.1
46.152828 80.975559 0.1
46.143022 80.818997 0.1
46.065007 78.07404 0.1
46.035689 76.646779 0.1
45.967876 78.07404 0.1
45.919143 78.840955 0.1
45.841775 80.818997 0.1
45.803186 81.55086 0.1
45.779607 80.818997 0.1
45.704968 78.07404 0.1
45.687812 77.45428 0.1
45.670573 78.07404 0.1
45.603076 80.818997 0.1
45.573019 81.771441 0.1
45.458801 80.917584 0.1
45.450963 80.818997 0.1
45.345154 79.077048 0.1
45.259804 78.07404 0.1
45.232074 77.456335 0.1
45.219172 78.07404 0.1
45.119556 79.810171 0.1
45.090798 78.07404 0.1
45.053822 75.404193 0.1
45.013943 72.807391 0.1
45.007597 72.247166 0.1
44.999679 72.807391 0.1
44.947999 75.404193 0.1
44.908536 78.07404 0.1
44.896192 79.06134 0.1
44.812085 78.07404 0.1
44.785337 77.848663 0.1
44.675028 76.236571 0.1
44.638906 75.404193 0.1
44.581904 72.807391 0.1
44.565262 71.626398 0.1
44.48461 72.807391 0.1
44.456033 73.261556 0.1
44.438461 72.807391 0.1
44.347339 70.519753 0.1
44.322532 70.281637 0.1
44.239174 69.920255 0.1
44.131537 68.885113 0.1
44.024421 68.800819 0.1
43.989609 70.281637 0.1
43.917825 71.978644 0.1
43.855156 70.281637 0.1
43.812575 67.824995 0.1
43.811743 67.762323 0.1
43.810446 67.824995 0.1
43.768898 70.281637 0.1
43.754322 72.807391 0.1
43.706172 75.257582 0.1
43.678137 72.807391 0.1
43.62141 70.281637 0.1
43.601109 69.951759 0.1
43.594034 70.281637 0.1
43.525164 72.807391 0.1
43.49655 73.76234 0.1
43.482911 72.807391 0.1
43.453142 70.281637 0.1
43.418043 67.824995 0.1
43.392492 65.751024 0.1
43.28893 66.167592 0.1
43.276878 65.435565 0.1
43.266697 63.11151 0.1
43.265431 60.851047 0.1
43.279287 58.652426 0.1
43.28893 57.990245 0.1
43.310844 58.652426 0.1
43.381279 60.851047 0.1
43.392492 61.354582 0.1
43.397066 60.851047 0.1
43.440539 58.652426 0.1
43.481653 56.513961 0.1
43.49655 55.801768 0.1
43.536374 54.434011 0.1
43.601109 53.027316 0.1
43.664864 52.410966 0.1
43.706172 51.679118 0.1
43.811743 50.613046 0.1
43.878023 50.44328 0.1
43.917825 50.313547 0.1
43.922743 50.44328 0.1
44.024421 51.685364 0.1
44.096009 50.44328 0.1
44.131537 49.597146 0.1
44.206719 48.52942 0.1
44.239174 47.709804 0.1
44.347339 48.411334 0.1
44.456033 48.07414 0.1
44.565262 47.680873 0.1
44.675028 47.396597 0.1
44.754818 46.667937 0.1
44.785337 46.250493 0.1
44.896192 45.132384 0.1
45.007597 45.903816 0.1
45.119556 46.118111 0.1
45.225975 44.857373 0.1
45.232074 44.825409 0.1
45.345154 43.373996 0.1
45.458801 43.14337 0.1
45.464529 43.096357 0.1
45.573019 42.595911 0.1
45.678241 43.096357 0.1
45.687812 43.151549 0.1
45.69273 43.096357 0.1
45.803186 42.093173 0.1
45.879558 43.096357 0.1
45.919143 43.880705 0.1
45.979024 43.096357 0.1
46.035689 42.426123 0.1
46.108178 41.383526 0.1
46.152828 40.926477 0.1
46.238515 39.717552 0.1
46.270565 39.348017 0.1
46.29021 39.717552 0.1
46.361898 41.383526 0.1
46.388904 42.095909 0.1
46.50785 41.761139 0.1
46.562724 41.383526 0.1
46.627408 40.971258 0.1
46.747581 41.114562 0.1
46.868376 40.350321 0.1
46.989797 40.643742 0.1
47.111848 40.241115 0.1
47.16013 39.717552 0.1
47.234535 39.120768 0.1
47.357863 39.61176 0.1
47.481836 38.997909 0.1
47.606461 39.395384 0.1
47.704645 39.717552 0.1
47.731741 39.87094 0.1
47.741624 39.717552 0.1
47.857682 38.56642 0.1
47.98429 38.716123 0.1
48.077666 38.09716 0.1
48.111569 37.896132 0.1
48.239525 37.941154 0.1
48.368164 37.847482 0.1
48.497491 36.751684 0.1
48.627511 36.818022 0.1
48.75823 37.372905 0.1
48.889654 37.890386 0.1
49.021788 37.272991 0.1
49.154638 36.752431 0.1
49.288211 36.549654 0.1
49.29557 36.521108 0.1
49.422511 36.16822 0.1
49.557545 36.451303 0.1
49.693319 35.92553 0.1
49.829839 36.337819 0.1
49.947843 34.988174 0.1
49.967112 34.755517 0.1
50.053269 34.988174 0.1
50.105142 35.156628 0.1
50.243938 35.297528 0.1
50.28677 34.988174 0.1
50.383504 34.298784 0.1
50.521573 34.988174 0.1
50.523848 34.999339 0.1
50.664976 35.114681 0.1
50.806895 35.079566 0.1
50.816699 34.988174 0.1
50.949611 33.723271 0.1
51.093131 34.706287 0.1
51.237462 34.44364 0.1
51.382611 33.643492 0.1
51.431586 33.497182 0.1
51.528584 33.19809 0.1
51.611491 33.497182 0.1
51.675389 33.723899 0.1
51.726063 33.497182 0.1
51.823033 33.000101 0.1
51.94285 33.497182 0.1
51.971523 33.605352 0.1
52.120866 33.969648 0.1
52.169388 33.497182 0.1
52.271071 32.417053 0.1
52.422143 32.566885 0.1
52.574091 32.081303 0.1
52.726923 32.814933 0.1
52.845189 32.046985 0.1
52.880646 31.837214 0.1
53.035268 31.872785 0.1
53.190796 31.649842 0.1
53.27415 32.046985 0.1
53.34724 32.453549 0.1
53.44172 32.046985 0.1
53.504606 31.803394 0.1
53.662904 31.248552 0.1
53.822141 30.855498 0.1
53.982326 30.904333 0.1
54.143467 30.950175 0.1
54.251254 30.63646 0.1
54.305573 30.484725 0.1
54.468653 30.345711 0.1
54.632715 30.091805 0.1
54.797769 30.020574 0.1
54.963823 29.380077 0.1
55.130886 29.298753 0.1
55.147031 29.264538 0.1
55.298968 29.027445 0.1
55.468078 29.121983 0.1
55.587247 29.264538 0.1
55.638226 29.338174 0.1
55.668141 29.264538 0.1
55.80942 28.980002 0.1
55.967138 29.264538 0.1
55.981671 29.292475 0.1
55.990625 29.264538 0.1
56.154989 28.77011 0.1
56.329384 28.527359 0.1
56.504865 28.41442 0.1
56.590266 27.930149 0.1
56.681442 27.448908 0.1
56.816061 27.930149 0.1
56.859127 28.121015 0.1
57.037929 27.971193 0.1
57.056179 27.930149 0.1
57.21786 27.569964 0.1
57.398929 27.392769 0.1
57.581148 27.684653 0.1
57.764527 27.22914 0.1
57.920611 26.632278 0.1
57.949078 26.521791 0.1
58.006965 26.632278 0.1
58.134813 26.896009 0.1
58.207676 26.632278 0.1
58.321741 26.232813 0.1
58.509876 26.549631 0.1
58.699228 26.005714 0.1
58.88981 26.564651 0.1
59.081634 26.013878 0.1
59.274711 26.164594 0.1
59.469054 25.39843 0.1
59.664676 25.538708 0.1
59.861589 25.69824 0.1
59.965146 25.369908 0.1
60.059806 25.087445 0.1
60.259341 24.78639 0.1
60.460205 24.72677 0.1
60.662413 24.934834 0.1
60.865978 24.415508 0.1
61.039613 24.142079 0.1
61.070914 24.095417 0.1
61.087715 24.142079 0.1
61.277235 24.756162 0.1
61.446799 24.142079 0.1
61.484954 24.022735 0.1
61.577567 24.142079 0.1
61.694087 24.319066 0.1
61.747471 24.142079 0.1
61.904647 23.714537 0.1
62.116649 23.812071 0.1
62.290084 22.94784 0.1
62.330108 22.759589 0.1
62.54504 22.66955 0.1
62.761459 22.58052 0.1
62.97938 22.581027 0.1
63.198821 22.716752 0.1
63.419796 22.535802 0.1
63.642321 22.264882 0.1
63.768084 21.786282 0.1
63.866414 21.438032 0.1
64.09209 21.428717 0.1
64.319367 21.261109 0.1
64.548262 21.221899 0.1
64.778791 20.990787 0.1
65.010973 21.070164 0.1
65.178251 20.65651 0.1
65.244826 20.502556 0.1
65.480367 20.059047 0.1
65.717614 20.066782 0.1
65.956587 20.443715 0.1
66.197305 20.193397 0.1
66.439786 20.043904 0.1
66.68405 19.687527 0.1
66.875262 19.557637 0.1
66.930116 19.521758 0.1
67.178006 19.495956 0.1
67.427738 19.268596 0.1
67.679334 19.439158 0.1
67.932815 19.106231 0.1
68.188201 18.68649 0.1
68.445515 18.972521 0.1
68.704779 18.99001 0.1
68.966013 18.708773 0.1
69.076641 18.488842 0.1
69.229243 18.189058 0.1
69.494489 18.304825 0.1
69.761775 18.368657 0.1
70.031126 18.410038 0.1
70.302564 17.972061 0.1
70.576115 17.952554 0.1
70.851803 17.643141 0.1
71.088041 17.449283 0.1
71.129653 17.414131 0.1
71.409691 17.368528 0.1
71.600635 17.449283 0.1
71.691943 17.485008 0.1
71.976435 17.509162 0.1
72.098414 17.449283 0.1
72.263193 17.36572 0.1
72.552246 17.075137 0.1
72.843621 17.147328 0.1
73.137345 16.94708 0.1
73.433448 16.595218 0.1
73.731957 16.575586 0.1
74.032904 16.5712 0.1
74.336318 16.786363 0.1
74.553835 16.438171 0.1
74.642229 16.293489 0.1
74.950668 16.426945 0.1
75.261666 15.980558 0.1
75.575256 16.032134 0.1
75.891471 15.882363 0.1
76.210343 15.456852 0.1
76.531905 15.456916 0.1
76.535812 15.454717 0.1
76.856193 15.279735 0.1
77.183241 15.343507 0.1
77.428534 15.454717 0.1
77.513083 15.494297 0.1
77.547039 15.454717 0.1
77.845758 15.122358 0.1
78.1813 15.332289 0.1
78.519747 15.188055 0.1
78.861137 14.77303 0.1
79.205509 14.901825 0.1
79.552901 14.670767 0.1
79.903355 14.886858 0.1
80.256909 14.530333 0.1
80.381621 14.498176 0.1
80.613607 14.433106 0.1
80.686877 14.498176 0.1
80.973489 14.756872 0.1
81.208126 14.498176 0.1
81.336599 14.366602 0.1
81.70298 13.945146 0.1
82.072677 14.013697 0.1
82.445734 13.767512 0.1
82.822199 13.736603 0.1
83.202117 13.571454 0.1
83.585537 13.650732 0.1
83.67705 13.567802 0.1
83.972507 13.315803 0.1
84.363077 13.403352 0.1
84.757297 13.149464 0.1
85.155218 13.176513 0.1
85.556894 12.813422 0.1
85.962377 13.095601 0.1
86.371722 13.111901 0.1
86.784983 12.896934 0.1
87.202219 12.722431 0.1
87.256539 12.662892 0.1
87.623486 12.267089 0.1
88.048842 12.338893 0.1
88.478349 12.116801 0.1
88.912066 12.140768 0.1
89.350057 12.066125 0.1
89.792384 12.010293 0.1
90.239112 11.897713 0.1
90.482874 11.782735 0.1
90.690308 11.690322 0.1
91.146038 11.76283 0.1
91.606371 11.63588 0.1
92.071378 11.703371 0.1
92.54113 11.539055 0.1
93.0157 11.172766 0.1
93.495163 11.052243 0.1
93.979593 11.104886 0.1
94.287719 10.92666 0.1
94.469071 10.824637 0.1
94.963673 10.890564 0.1
95.463482 10.754772 0.1
95.96858 10.776231 0.1
96.479051 10.73046 0.1
96.994981 10.504248 0.1
97.51646 10.586211 0.1
98.043576 10.284736 0.1
98.576421 10.451881 0.1
99.11509 10.189324 0.1
99.659679 10.156037 0.1
100.21028 10.155523 0.1
100.64883 10.094008 0.1
100.76701 10.077585 0.1
101.32995 9.9434565 0.1
101.89922 9.9162568 0.1
102.47492 9.69198 0.1
103.05717 9.6100749 0.1
103.64607 9.6028503 0.1
104.24173 9.6378674 0.1
104.84429 9.575519 0.1
105.45385 9.3602554 0.1
106.07054 9.3256324 0.1
106.59282 9.2841419 0.1
106.69448 9.2762196 0.1
107.32581 9.0357337 0.1
107.96465 8.9747751 0.1
108.61115 8.9236533 0.1
109.26543 8.9327469 0.1
109.92765 8.973303 0.1
110.59794 8.6592999 0.1
111.27645 8.6889419 0.1
111.96334 8.6090583 0.1
112.65877 8.6445978 0.1
113.09842 8.4964344 0.1
113.36288 8.4098676 0.1
114.07586 8.4115336 0.1
114.79786 8.3273155 0.1
115.52905 8.4205998 0.1
116.26963 8.4606786 0.1
117.01975 8.1102292 0.1
117.77962 7.9672176 0.1
118.54942 8.1202421 0.1
119.32935 7.8899146 0.1
120.11961 7.9219839 0.1
120.92041 7.7862596 0.1
121.73196 7.9720744 0.1
122.31939 7.7302701 0.1
122.55447 7.6373632 0.1
123.3197 7.7302701 0.1
123.38817 7.7384376 0.1
123.41996 7.7302701 0.1
124.2333 7.5228399 0.1
125.09008 7.4963955 0.1
125.95876 7.5748079 0.1
126.83959 7.3737759 0.1
127.73283 7.290276 0.1
128.63873 7.2353281 0.1
129.55758 7.1618424 0.1
130.48965 7.0703179 0.1
131.43523 7.1525784 0.1
132.39461 7.0617078 0.1
133.3681 7.0629746 0.1
134.35601 6.9892913 0.1
134.58258 6.9850763 0.1
135.35867 6.9701314 0.1
136.3764 6.894283 0.1
137.40956 6.79599 0.1
138.45849 6.7495497 0.1
139.52355 6.7857252 0.1
140.60513 6.5980394 0.1
141.70361 6.5219885 0.1
142.81938 6.4617452 0.1
143.95287 6.3827529 0.1
145.10449 6.4445066 0.1
146.27469 6.3050148 0.1
147.46391 6.3435143 0.1
148.67264 6.2811376 0.1
149.46803 6.2602696 0.1
149.90134 6.2480291 0.1
151.15051 6.2566079 0.1
152.42069 6.1208824 0.1
153.71239 6.0863752 0.1
155.02617 5.9593061 0.1
156.3626 5.8483144 0.1
157.72227 5.8247773 0.1
159.1058 5.8942145 0.1
160.51382 5.8228733 0.1
161.94698 5.7749248 0.1
163.40596 5.6870232 0.1
164.89147 5.6588987 0.1
166.40423 5.5630533 0.1
167.94501 5.5857055 0.1
169.19718 5.555299 0.1
169.51459 5.5469298 0.1
171.11379 5.502975 0.1
172.74344 5.4443062 0.1
174.40444 5.4615764 0.1
176.09768 5.3750869 0.1
177.82413 5.3251334 0.1
179.58477 5.1749288 0.1
181.38062 5.2045441 0.1
183.21274 5.1893639 0.1
185.08226 5.1163558 0.1
186.99033 5.0063702 0.1
188.93814 5.1018592 0.1
190.92696 4.9227109 0.1
192.9581 4.9072607 0.1
193.80804 4.8696136 0.1
195.03292 4.8109843 0.1
197.15284 4.8317213 0.1
199.31936 4.7679649 0.1
201.53402 4.6948653 0.1
203.79844 4.6527865 0.1
206.11434 4.5433708 0.1
208.48347 4.5985754 0.1
210.90769 4.5055795 0.1
213.38896 4.5521726 0.1
215.9293 4.3903394 0.1
218.53086 4.4296958 0.1
221.19587 4.3710237 0.1
223.92669 4.3017424 0.1
226.71151 4.2026838 0.1
226.72577 4.2021207 0.1
229.59572 4.1626992 0.1
232.53925 4.1013948 0.1
235.55924 4.1144181 0.1
238.6587 4.1575824 0.1
241.84082 4.0103006 0.1
245.10894 3.8861456 0.1
248.4666 3.8761308 0.1
251.91752 3.7861293 0.1
255.46566 3.8481891 0.1
259.11516 3.7439053 0.1
262.87046 3.6638191 0.1
266.7362 3.6729027 0.1
270.62394 3.554002 0.1
270.71734 3.5508411 0.1
270.85442 3.554002 0.1
274.81911 3.6359077 0.1
277.81139 3.554002 0.1
279.0471 3.5160663 0.1
283.40721 3.4255805 0.1
287.90574 3.413078 0.1
292.54938 3.3271383 0.1
297.34527 3.3206967 0.1
302.30103 3.2215184 0.1
307.42477 3.2305591 0.1
312.7252 3.1907652 0.1
318.21161 3.0415059 0.1
323.89396 3.0642915 0.1
329.78294 3.027367 0.1
335.89003 2.9380789 0.1
337.13481 2.9230819 0.1
342.22758 2.8525429 0.1
348.80888 2.7463684 0.1
355.64827 2.7993669 0.1
362.76123 2.6496377 0.1
370.16452 2.61556 0.1
377.87628 2.5263357 0.1
385.9162 2.5741506 0.1
394.30569 2.4894025 0.1
403.06803 2.4012388 0.1
412.22867 2.3993502 0.1
417.57987 2.309405 0.1
421.81538 2.2283149 0.1
431.85861 2.2305067 0.1
442.39174 2.1817588 0.1
453.45154 2.0533677 0.1
465.0785 2.0940822 0.1
477.31741 2.0311293 0.1
490.21788 1.9397924 0.1
503.83504 1.7993103 0.1
513.67281 1.7125282 0.1
518.23033 1.6663617 0.1
533.4724 1.6305253 0.1
549.63823 1.6342935 0.1
566.81442 1.5475507 0.1
585.09876 1.4855095 0.1
604.60205 1.3423462 0.1
625.4504 1.3060877 0.1
647.78791 1.2032343 0.1
658.33915 1.1319871 0.1
671.78006 1.0289454 0.1
697.61775 0.95433621 0.1
725.52246 0.89188887 0.1
755.75256 0.88778503 0.1
788.61137 0.70779522 0.1
811.4928 0.56732785 0.1
824.45734 0.47753233 0.1
863.71722 0.44346018 0.1
906.90308 0.21118858 0.1
954.63482 0.20352561 0.1
1007.6701 0.10853125 0.1
1066.9448 0.051708035 0.1
1076.2572 0.018118276 0.1
1083.2988 -0.018107472 0.1
1133.1615 -0.3975649 0.1
1133.6288 -0.40119747 0.1
1209.2041 -0.50041947 0.1
1234.3107 -0.80738151 0.1
1271.3598 -1.2500206 0.1
1295.5758 -1.5349488 0.1
1395.2355 -1.3535941 0.1
1511.5051 -1.5896214 0.1
1534.6866 -1.7280968 0.1
1619.0614 -2.2444406 0.1
1648.9147 -2.4316866 0.1
1813.8062 -2.7924097 0.1
1824.1759 -2.8021205 0.1
2015.3402 -3.0013017 0.1
2238.3037 -3.4044641 0.1
2267.2577 -3.4618521 0.1
2461.3477 -4.055015 0.1
2591.1516 -4.4606166 0.1
2708.4753 -4.7576411 0.1
2981.781 -5.5165344 0.1
3023.0103 -5.6425346 0.1
3627.6123 -6.0329709 0.1
4277.6862 -6.3361892 0.1
4534.5154 -6.4822235 0.1
5386.0808 -6.3361892 0.1
6046.0205 -6.2137638 0.1
7189.2039 -5.5165344 0.1
8269.0841 -4.7576411 0.1
9069.0308 -4.1121992 0.1
9148.3878 -4.055015 0.1
10065.617 -3.4044641 0.1
10887.561 -2.8021205 0.1
11624.553 -2.2444406 0.1
12285.959 -1.7280968 0.1
12880.184 -1.2500206 0.1
13414.714 -0.80738151 0.1
13896.188 -0.3975649 0.1
14330.47 -0.018107472 0.1
14391.75 0.018118276 0.1
15562.564 0.56732785 0.1
16638.727 1.1319871 0.1
17620.287 1.7125282 0.1
18138.062 2.0466289 0.1

18138.062 39.131919 0.1
17963.251 39.717552 0.1
17460.918 41.383526 0.1
16925.557 43.096357 0.1
16356.949 44.857373 0.1
15754.976 46.667937 0.1
15116.263 48.52942 0.1
14437.816 50.44328 0.1
13718.488 52.410966 0.1
12959.164 54.434011 0.1
12160.631 56.513961 0.1
11320.379 58.652426 0.1
10430.068 60.851047 0.1
9474.8217 63.11151 0.1
9069.0308 64.051093 0.1
8850.5156 65.435565 0.1
8465.0379 67.824995 0.1
8053.5606 70.281637 0.1
7621.464 72.807391 0.1
7173.2077 75.404193 0.1
6708.5789 78.07404 0.1
6224.0457 80.818997 0.1
6046.0205 81.835262 0.1
5817.3845 83.64117 0.1
5476.2886 86.54273 0.1
5144.6268 89.525915 0.1
4812.0588 92.593014 0.1
4534.5154 95.191928 0.1
4490.1057 95.746393 0.1
4238.161 98.988479 0.1
3980.5579 102.32176 0.1
3718.0869 105.74882 0.1
3627.6123 106.99077 0.1
3418.338 109.27228 0.1
3084.2549 112.89484 0.1
3023.0103 113.57693 0.1
2914.2893 116.61932 0.1
2777.5826 120.44857 0.1
2615.7333 124.38554 0.1
2591.1516 124.93073 0.1
2267.2577 128.10985 0.1
2251.2893 128.43325 0.1
2115.9385 132.59483 0.1
2047.8993 136.87348 0.1
2015.3402 140.80274 0.1
2011.5018 141.27248 0.1
1967.2419 145.79524 0.1
1874.7506 150.44522 0.1
1813.8062 153.06325 0.1
1796.22 155.226 0.1
1767.4514 160.14127 0.1
1727.944 165.19481 0.1
1682.1817 170.3905 0.1
1656.9754 175.73235 0.1
1648.9147 180.6882 0.1
1647.2102 175.73235 0.1
1641.3841 170.3905 0.1
1626.3012 165.19481 0.1
1596.4658 160.14127 0.1
1553.3939 155.226 0.1
1511.5051 151.47079 0.1
1481.4747 155.226 0.1
1454.7993 160.14127 0.1
1430.9354 165.19481 0.1
1405.2531 170.3905 0.1
1395.2355 173.13845 0.1
1387.6909 175.73235 0.1
1383.059 181.22447 0.1

85.962377 163.92464 0.1
85.99525 160.14127 0.1
85.978679 155.226 0.1
85.962377 154.58727 0.1
85.9458 155.226 0.1
85.940601 160.14127 0.1
85.962377 163.92464 0.1

421.81538 91.124907 0.5
420.90306 89.525915 0.5
419.33545 86.54273 0.5
417.90079 83.64117 0.5
416.56597 80.818997 0.5
415.27887 78.07404 0.5
413.95231 75.404193 0.5
412.45814 72.807391 0.5
412.22867 72.469186 0.5
411.91424 72.807391 0.5
409.81829 75.404193 0.5
407.88691 78.07404 0.5
406.00652 80.818997 0.5
403.94015 83.64117 0.5
403.06803 84.631256 0.5
399.43288 83.64117 0.5
394.30569 82.64103 0.5
391.92473 83.64117 0.5
387.64518 86.54273 0.5
385.9162 88.34155 0.5
383.7986 86.54273 0.5
379.78386 83.64117 0.5
377.87628 82.499555 0.5
370.16452 82.045569 0.5
362.76123 81.224639 0.5
355.64827 82.365295 0.5
352.79063 83.64117 0.5
348.80888 85.662645 0.5
342.22758 85.661556 0.5
341.21165 83.64117 0.5
339.63337 80.818997 0.5
337.79584 78.07404 0.5
335.89003 75.785854 0.5
333.72417 78.07404 0.5
332.14488 80.818997 0.5
331.1143 83.64117 0.5
330.27643 86.54273 0.5
329.78294 88.302743 0.5
327.39219 86.54273 0.5
323.89396 85.078322 0.5
318.21161 85.478499 0.5
315.96457 83.64117 0.5
312.7252 80.865569 0.5
311.12299 83.64117 0.5
309.47516 86.54273 0.5
307.77821 89.525915 0.5
307.42477 90.145526 0.5
306.93522 89.525915 0.5
303.93222 86.54273 0.5
302.30103 85.161488 0.5
300.95098 86.54273 0.5
298.66745 89.525915 0.5
297.34527 91.683025 0.5
293.25398 89.525915 0.5
292.54938 89.038034 0.5
290.85006 86.54273 0.5
287.90574 83.810666 0.5
287.66079 83.64117 0.5
284.26419 80.818997 0.5
283.40721 80.007896 0.5
282.90484 80.818997 0.5
280.89689 83.64117 0.5
279.0471 85.821153 0.5
274.81911 86.014481 0.5
273.49121 86.54273 0.5
270.71734 87.501024 0.5
269.02979 86.54273 0.5
266.7362 85.574828 0.5
262.87046 83.847213 0.5
259.11516 84.791345 0.5
258.67539 83.64117 0.5
257.35918 80.818997 0.5
255.46566 78.368935 0.5
254.04902 80.818997 0.5
253.05246 83.64117 0.5
252.24133 86.54273 0.5
251.91752 87.63759 0.5
251.38939 86.54273 0.5
250.30602 83.64117 0.5
249.25784 80.818997 0.5
248.4666 79.144068 0.5
246.7895 80.818997 0.5
245.10894 82.610936 0.5
244.5058 83.64117 0.5
242.70133 86.54273 0.5
241.84082 87.891674 0.5
241.4284 86.54273 0.5
240.57341 83.64117 0.5
239.69474 80.818997 0.5
238.66239 78.07404 0.5
238.6587 78.06611 0.5
238.64752 78.07404 0.5
235.73813 80.818997 0.5
235.55924 81.01169 0.5
232.53925 81.307313 0.5
232.17784 80.818997 0.5
230.36465 78.07404 0.5
229.59572 76.553651 0.5
228.53037 78.07404 0.5
226.72577 80.131611 0.5
223.92669 80.553324 0.5
222.18733 80.818997 0.5
221.19587 80.981363 0.5
221.07016 80.818997 0.5
219.30142 78.07404 0.5
218.53086 76.551351 0.5
217.57081 78.07404 0.5
215.9293 80.344719 0.5
214.65096 78.07404 0.5
213.38896 75.671053 0.5
210.90769 76.092924 0.5
210.34567 75.404193 0.5
208.48347 72.943061 0.5
206.11434 73.525519 0.5
205.54134 75.404193 0.5
204.75311 78.07404 0.5
203.92877 80.818997 0.5
203.79844 81.22914 0.5
203.54726 80.818997 0.5
202.09928 78.07404 0.5
201.53402 76.989444 0.5
200.88246 75.404193 0.5
199.86182 72.807391 0.5
199.31936 71.48599 0.5
198.38741 72.807391 0.5
197.19753 75.404193 0.5
197.15284 75.530227 0.5
197.1022 75.404193 0.5
195.21061 72.807391 0.5
195.03292 72.667713 0.5
193.58569 70.281637 0.5
192.9581 68.854678 0.5
191.92601 70.281637 0.5
190.92696 72.0492 0.5
190.42016 72.807391 0.5
188.93814 74.243589 0.5
186.99033 73.09219 0.5
185.3082 75.404193 0.5
185.08226 75.720773 0.5
183.21274 75.639065 0.5
182.91233 75.404193 0.5
181.38062 74.373182 0.5
179.58477 75.350519 0.5
179.35777 75.404193 0.5
177.82413 75.997379 0.5
176.39003 75.404193 0.5
176.09768 75.319956 0.5
174.40444 75.396499 0.5
172.89889 72.807391 0.5
172.74344 72.555548 0.5
171.30103 70.281637 0.5
171.11379 70.012523 0.5
170.38622 67.824995 0.5
169.78912 65.435565 0.5
169.51459 64.375139 0.5
169.22696 65.435565 0.5
168.75846 67.824995 0.5
168.38889 70.281637 0.5
168.03577 72.807391 0.5
167.94501 73.393151 0.5
167.88846 72.807391 0.5
167.65771 70.281637 0.5
167.39955 67.824995 0.5
167.06305 65.435565 0.5
166.57029 63.11151 0.5
166.40423 62.544879 0.5
166.24967 63.11151 0.5
165.74144 65.435565 0.5
165.29348 67.824995 0.5
164.89147 70.051544 0.5
164.21496 67.824995 0.5
163.40596 66.146173 0.5
162.64926 67.824995 0.5
161.94698 69.341837 0.5
161.36156 67.824995 0.5
160.86102 65.435565 0.5
160.55327 63.11151 0.5
160.51382 62.791362 0.5
160.03834 63.11151 0.5
159.1058 63.622385 0.5
157.72227 64.372167 0.5
157.32537 65.435565 0.5
156.40573 67.824995 0.5
156.3626 67.929934 0.5
155.02617 69.41684 0.5
154.74057 67.824995 0.5
154.34762 65.435565 0.5
154.00909 63.11151 0.5
153.71239 61.016256 0.5
152.42069 62.786573 0.5
152.3487 63.11151 0.5
151.84909 65.435565 0.5
151.32115 67.824995 0.5
151.15051 68.552137 0.5
151.0579 67.824995 0.5
150.78718 65.435565 0.5
150.54459 63.11151 0.5
150.27962 60.851047 0.5
149.94454 58.652426 0.5
149.90134 58.410173 0.5
149.80542 58.652426 0.5
149.2487 60.851047 0.5
148.93856 63.11151 0.5
148.67264 65.361308 0.5
148.00706 63.11151 0.5
147.46391 61.102945 0.5
147.31236 60.851047 0.5
146.35415 58.652426 0.5
146.27469 58.418298 0.5
146.19337 58.652426 0.5
145.10449 60.537477 0.5
144.50411 60.851047 0.5
143.95287 61.029959 0.5
142.81938 61.455309 0.5
141.70361 61.076971 0.5
141.68896 60.851047 0.5
141.56862 58.652426 0.5
141.42594 56.513961 0.5
141.20732 54.434011 0.5
140.88467 52.410966 0.5
140.60513 51.041185 0.5
139.73557 52.410966 0.5
139.52355 52.725833 0.5
139.01013 54.434011 0.5
138.66012 56.513961 0.5
138.47224 58.652426 0.5
138.45849 58.841073 0.5
138.43538 58.652426 0.5
138.04559 56.513961 0.5
137.40956 55.055545 0.5
136.50467 56.513961 0.5
136.3764 56.722678 0.5
135.35867 56.581535 0.5
134.60492 58.652426 0.5
134.35601 59.620661 0.5
134.28863 58.652426 0.5
134.14787 56.513961 0.5
134.02651 54.434011 0.5
133.91518 52.410966 0.5
133.79554 50.44328 0.5
133.64965 48.52942 0.5
133.46535 46.667937 0.5
133.3681 45.802799 0.5
132.99614 46.667937 0.5
132.70903 48.52942 0.5
132.5038 50.44328 0.5
132.39461 51.232508 0.5
132.23334 50.44328 0.5
131.84341 48.52942 0.5
131.43523 47.493258 0.5
131.00307 48.52942 0.5
130.57407 50.44328 0.5
130.48965 51.147752 0.5
130.22357 52.410966 0.5
129.60485 54.434011 0.5
129.55758 54.528506 0.5
129.534 54.434011 0.5
128.95128 52.410966 0.5
128.63873 51.66754 0.5
128.47643 50.44328 0.5
128.32448 48.52942 0.5
128.22077 46.667937 0.5
128.13665 44.857373 0.5
128.06907 43.096357 0.5
128.01409 41.383526 0.5
127.98028 39.717552 0.5
127.98514 38.09716 0.5
128.05381 36.521108 0.5
128.21414 34.988174 0.5
128.48388 33.497182 0.5
128.63873 32.872508 0.5
129.07453 32.046985 0.5
129.55758 31.55921 0.5
130.01444 30.63646 0.5
130.48965 29.293385 0.5
131.07127 30.63646 0.5
131.43523 31.410797 0.5
132.17294 32.046985 0.5
132.39461 32.686749 0.5
132.4846 32.046985 0.5
132.83179 30.63646 0.5
133.22832 29.264538 0.5
133.3681 28.82391 0.5
134.35601 28.674885 0.5
135.11484 27.930149 0.5
135.35867 27.681826 0.5
136.3764 27.399312 0.5
137.02044 27.930149 0.5
137.40956 28.189521 0.5
137.52773 27.930149 0.5
138.02356 26.632278 0.5
138.44821 25.369908 0.5
138.45849 25.343709 0.5
139.52355 24.416768 0.5
140.60513 24.639599 0.5
141.24535 25.369908 0.5
141.70361 26.397107 0.5
142.08084 25.369908 0.5
142.81888 24.142079 0.5
142.81938 24.141476 0.5
142.82657 24.142079 0.5
143.95287 24.26329 0.5
144.1217 24.142079 0.5
145.10449 23.545638 0.5
145.8879 22.94784 0.5
146.27469 22.693042 0.5
146.78032 22.94784 0.5
147.46391 23.313378 0.5
148.67264 23.040663 0.5
148.74603 22.94784 0.5
149.79021 21.786282 0.5
149.90134 21.686239 0.5
151.15051 20.679224 0.5
151.21031 20.65651 0.5
152.42069 20.143422 0.5
153.71239 20.624539 0.5
155.02617 20.291846 0.5
155.76522 19.557637 0.5
156.3626 19.014229 0.5
157.72227 19.455369 0.5
159.1058 19.09523 0.5
160.51382 19.452229 0.5
161.94698 19.017392 0.5
162.4672 18.488842 0.5
163.40596 17.512226 0.5
164.89147 18.453783 0.5
165.70131 17.449283 0.5
166.40423 16.723147 0.5
167.94501 17.384084 0.5
169.51459 16.902864 0.5
171.11379 16.66571 0.5
172.74344 16.532615 0.5
173.15887 16.438171 0.5
174.40444 16.217271 0.5
176.09768 15.947214 0.5
177.82413 16.172292 0.5
179.40428 15.454717 0.5
179.58477 15.391141 0.5
179.8811 15.454717 0.5
181.38062 15.827185 0.5
181.81817 15.454717 0.5
183.21274 14.505248 0.5
185.08226 14.89695 0.5
186.99033 14.79022 0.5
188.93814 14.967342 0.5
190.92696 14.609344 0.5
192.9581 14.939497 0.5
194.85857 14.498176 0.5
195.03292 14.460428 0.5
197.15284 14.331173 0.5
199.31936 13.919164 0.5
200.90611 13.567802 0.5
201.53402 13.446485 0.5
202.55981 13.567802 0.5
203.79844 13.738572 0.5
204.30278 13.567802 0.5
206.11434 13.031846 0.5
208.48347 13.016722 0.5
210.90769 13.240591 0.5
213.38896 13.494107 0.5
215.58095 12.662892 0.5
215.9293 12.549142 0.5
216.51749 12.662892 0.5
218.53086 13.10433 0.5
220.13901 12.662892 0.5
221.19587 12.406285 0.5
223.92669 12.60191 0.5
226.72577 12.604537 0.5
229.59572 12.053735 0.5
232.53925 11.836455 0.5
234.83026 11.782735 0.5
235.55924 11.767206 0.5
238.6587 11.691293 0.5
241.84082 11.612423 0.5
245.10894 11.358441 0.5
248.4666 11.342015 0.5
251.91752 11.281347 0.5
255.46566 10.997905 0.5
259.11516 11.324719 0.5
261.94792 10.92666 0.5
262.87046 10.81633 0.5
265.94533 10.92666 0.5
266.7362 10.957859 0.5
266.98689 10.92666 0.5
270.71734 10.50399 0.5
274.81911 10.899142 0.5
279.0471 10.621037 0.5
283.40721 10.360991 0.5
287.90574 10.478471 0.5
292.49964 10.094008 0.5
292.54938 10.090195 0.5
292.69976 10.094008 0.5
297.34527 10.220489 0.5
300.8721 10.094008 0.5
302.30103 10.045543 0.5
307.42477 9.9612616 0.5
312.7252 9.9713592 0.5
318.21161 9.2876025 0.5
323.89396 9.7570604 0.5
329.78294 9.538401 0.5
335.89003 9.5091422 0.5
339.92556 9.2841419 0.5
342.22758 9.167179 0.5
348.80888 8.9570214 0.5
355.64827 9.2737666 0.5
362.76123 8.8641357 0.5
370.16452 8.9522251 0.5
377.87628 8.6783396 0.5
385.9162 8.9134124 0.5
394.30569 8.5889634 0.5
403.06803 8.529859 0.5
412.22867 8.6090358 0.5
416.58904 8.4964344 0.5
421.81538 8.3665969 0.5
431.85861 8.3708163 0.5
442.39174 8.3312494 0.5
453.45154 8.0725365 0.5
465.0785 8.1787408 0.5
477.31741 8.1380435 0.5
490.21788 8.0892053 0.5
503.83504 7.7721803 0.5
505.82922 7.7302701 0.5
518.23033 7.4869045 0.5
533.4724 7.5297441 0.5
549.63823 7.5261045 0.5
566.81442 7.5023639 0.5
585.09876 7.4093768 0.5
604.60205 7.279595 0.5
625.4504 7.2350771 0.5
647.78791 7.203035 0.5
664.68361 6.9850763 0.5
671.78006 6.899106 0.5
697.61775 6.9620008 0.5
725.52246 6.8622094 0.5
755.75256 6.8521226 0.5
788.61137 6.6718472 0.5
824.45734 6.4616985 0.5
863.71722 6.5596548 0.5
906.90308 6.2862556 0.5
954.63482 6.3143794 0.5
1007.6701 6.3520293 0.5
1066.9448 6.393916 0.5
1099.3051 6.2602696 0.5
1133.6288 6.124014 0.5
1209.2041 6.2344223 0.5
1294.834 5.555299 0.5
1295.5758 5.5499251 0.5
1296.9757 5.555299 0.5
1395.2355 5.9700828 0.5
1511.5051 5.948022 0.5
1648.9147 5.6374951 0.5
1813.8062 5.6775895 0.5
2015.3402 5.9335631 0.5
2267.2577 6.0673404 0.5
2591.1516 5.84125 0.5
3023.0103 5.9669129 0.5
3358.5837 6.2602696 0.5
3627.6123 6.5340865 0.5
4037.5883 6.9850763 0.5
4534.5154 7.680875 0.5
4572.3668 7.7302701 0.5
5063.7363 8.4964344 0.5
5452.6974 9.2841419 0.5
5757.3537 10.094008 0.5
5991.1586 10.92666 0.5
6046.0205 11.193627 0.5
6224.3939 11.782735 0.5
6401.8356 12.662892 0.5
6504.5342 13.567802 0.5
6540.2142 14.498176 0.5
6515.0365 15.454717 0.5
6434.0336 16.438171 0.5
6301.2413 17.449283 0.5
6120.0781 18.488842 0.5
6046.0205 18.842375 0.5
5944.3154 19.557637 0.5
5766.3848 20.65651 0.5
5564.0423 21.786282 0.5
5338.8425 22.94784 0.5
5091.7801 24.142079 0.5
4823.1675 25.369908 0.5
4534.5154 26.623689 0.5
4532.613 26.632278 0.5
4236.3189 27.930149 0.5
3914.0619 29.264538 0.5
3627.6123 30.416127 0.5
3594.5312 30.63646 0.5
3387.2497 32.046985 0.5
3172.7624 33.497182 0.5
3023.0103 34.503702 0.5
2858.1253 34.988174 0.5
2591.1516 35.828956 0.5
2400.6746 36.521108 0.5
2267.2577 36.97713 0.5
2124.7108 38.09716 0.5
2015.3402 38.983152 0.5
1813.8062 39.044757 0.5
1792.1096 39.717552 0.5
1740.6438 41.383526 0.5
1690.1641 43.096357 0.5
1648.9147 44.57268 0.5
1590.7142 43.096357 0.5
1515.9844 41.383526 0.5
1511.5051 41.290238 0.5
1506.8276 41.383526 0.5
1430.8112 43.096357 0.5
1395.2355 44.015865 0.5
1357.9089 44.857373 0.5
1295.5758 46.371293 0.5
1276.8706 46.667937 0.5
1209.2041 47.727757 0.5
1133.6288 47.427868 0.5
1091.6305 48.52942 0.5
1066.9448 49.12863 0.5
1031.8686 50.44328 0.5
1007.6701 51.605594 0.5
954.63482 50.584833 0.5
937.43307 52.410966 0.5
918.05171 54.434011 0.5
906.90308 55.589659 0.5
863.71722 54.882235 0.5
855.63451 54.434011 0.5
824.45734 53.04238 0.5
817.76747 54.434011 0.5
808.37729 56.513961 0.5
799.00528 58.652426 0.5
789.22705 60.851047 0.5
788.61137 60.984528 0.5
782.88274 60.851047 0.5
755.75256 60.278969 0.5
725.52246 59.685938 0.5
712.87796 60.851047 0.5
697.61775 62.553217 0.5
671.78006 61.355943 0.5
663.52934 63.11151 0.5
653.10993 65.435565 0.5
647.78791 66.593038 0.5
637.25338 67.824995 0.5
625.4504 69.500794 0.5
604.60205 68.312406 0.5
601.89537 67.824995 0.5
588.12589 65.435565 0.5
585.09876 64.970243 0.5
572.29108 65.435565 0.5
566.81442 65.676785 0.5
558.40491 67.824995 0.5
552.34368 70.281637 0.5
549.63823 71.679611 0.5
543.19296 70.281637 0.5
533.4724 68.338412 0.5
528.21711 70.281637 0.5
518.23033 72.744267 0.5
503.83504 72.427338 0.5
493.57732 70.281637 0.5
490.21788 69.663485 0.5
488.62763 70.281637 0.5
482.67217 72.807391 0.5
477.31741 75.302832 0.5
470.47636 72.807391 0.5
465.0785 70.485173 0.5
453.45154 71.414288 0.5
450.38692 72.807391 0.5
445.43671 75.404193 0.5
442.39174 77.295034 0.5
438.42742 75.404193 0.5
433.65755 72.807391 0.5
431.85861 71.768147 0.5
431.35618 72.807391 0.5
430.08033 75.404193 0.5
428.69284 78.07404 0.5
427.18016 80.818997 0.5
425.60143 83.64117 0.5
424.06434 86.54273 0.5
422.59198 89.525915 0.5
421.81538 91.124907 0.5

126.83959 46.529537 0.5
126.68659 44.857373 0.5
126.59633 43.096357 0.5
126.55165 41.383526 0.5
126.53886 39.717552 0.5
126.55592 38.09716 0.5
126.6034 36.521108 0.5
126.69109 34.988174 0.5
126.83151 33.497182 0.5
126.83959 33.434676 0.5
126.8594 33.497182 0.5
127.19519 34.988174 0.5
127.3829 36.521108 0.5
127.46055 38.09716 0.5
127.46166 39.717552 0.5
127.40499 41.383526 0.5
127.29532 43.096357 0.5
127.11609 44.857373 0.5
126.83959 46.529537 0.5

125.09008 44.864927 0.5
125.0885 44.857373 0.5
124.91307 43.096357 0.5
124.88163 41.383526 0.5
124.95585 39.717552 0.5
125.09008 38.466867 0.5
125.14802 39.717552 0.5
125.1886 41.383526 0.5
125.18128 43.096357 0.5
125.09089 44.857373 0.5
125.09008 44.864927 0.5

123.38817 46.293752 0.5
123.2914 44.857373 0.5
123.22727 43.096357 0.5
123.2004 41.383526 0.5
123.21094 39.717552 0.5
123.26725 38.09716 0.5
123.38054 36.521108 0.5
123.38817 36.452204 0.5
123.4057 36.521108 0.5
123.64779 38.09716 0.5
123.74571 39.717552 0.5
123.74071 41.383526 0.5
123.66898 43.096357 0.5
123.55086 44.857373 0.5
123.38817 46.293752 0.5

132.39461 41.560769 0.5
132.40488 41.383526 0.5
132.40882 39.717552 0.5
132.39461 39.252278 0.5
132.38119 39.717552 0.5
132.38597 41.383526 0.5
132.39461 41.560769 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.71_K4.0_L1.0_0.pgf <==
1136.5343 181.22447 0.1
1134.3393 175.73235 0.1
1133.6288 174.61446 0.1
1133.122 175.73235 0.1
1131.5309 181.22447 0.1

89.466641 181.22447 0.1
89.475212 175.73235 0.1
89.474297 170.3905 0.1
89.382819 165.19481 0.1
89.350057 164.58558 0.1
89.295698 165.19481 0.1
89.075678 170.3905 0.1
89.023484 175.73235 0.1
89.004657 181.22447 0.1

88.799037 181.22447 0.1
88.768072 175.73235 0.1
88.478349 170.84658 0.1
88.410328 170.3905 0.1
88.048842 167.2622 0.1
87.840449 170.3905 0.1
87.623486 171.62169 0.1
87.325907 175.73235 0.1
87.218329 181.22447 0.1

88.021843 181.22447 0.1
88.048842 178.01198 0.1
88.108805 181.22447 0.1

86.513191 181.22447 0.1
86.47157 175.73235 0.1
86.371722 172.27524 0.1
86.19964 170.3905 0.1
85.996875 165.19481 0.1
86.023155 160.14127 0.1
85.996777 155.226 0.1
85.962377 153.88989 0.1
85.927411 155.226 0.1
85.92238 160.14127 0.1
85.948634 165.19481 0.1
85.896648 170.3905 0.1
85.818824 175.73235 0.1
85.796298 181.22447 0.1

84.972409 181.22447 0.1
84.943781 175.73235 0.1
84.757297 172.64109 0.1
84.491967 175.73235 0.1
84.363077 179.95074 0.1
84.328824 181.22447 0.1

83.869276 181.22447 0.1
83.885409 175.73235 0.1
83.892362 170.3905 0.1
83.585537 166.11815 0.1
83.554933 165.19481 0.1
83.397148 160.14127 0.1
83.202117 155.43314 0.1
83.058652 160.14127 0.1
82.901571 165.19481 0.1
82.875424 170.3905 0.1
82.98523 175.73235 0.1
83.043702 181.22447 0.1

82.578839 181.22447 0.1
82.613522 175.73235 0.1
82.724183 170.3905 0.1
82.69833 165.19481 0.1
82.501151 160.14127 0.1
82.445734 159.20391 0.1
82.362458 160.14127 0.1
82.281639 165.19481 0.1
82.306696 170.3905 0.1
82.296322 175.73235 0.1
82.291887 181.22447 0.1

81.851296 181.22447 0.1
81.862379 175.73235 0.1
81.858974 170.3905 0.1
81.825947 165.19481 0.1
81.70298 162.06351 0.1
81.558002 165.19481 0.1
81.483879 170.3905 0.1
81.496427 175.73235 0.1
81.527839 181.22447 0.1

80.992986 181.22447 0.1
80.973489 180.36659 0.1
80.892763 175.73235 0.1
80.788979 170.3905 0.1
80.734905 165.19481 0.1
80.669379 160.14127 0.1
80.613607 157.45887 0.1
80.42169 155.226 0.1
80.256909 153.21953 0.1
79.903355 152.77658 0.1
79.810365 155.226 0.1
79.592782 160.14127 0.1
79.552901 160.51804 0.1
79.261488 165.19481 0.1
79.205509 166.61979 0.1
79.17202 165.19481 0.1
79.125057 160.14127 0.1
79.078918 155.226 0.1
78.861137 150.44719 0.1
78.638842 155.226 0.1
78.519747 157.22608 0.1
78.439742 155.226 0.1
78.1813 150.85542 0.1
77.845758 154.90271 0.1
77.600678 150.44522 0.1
77.513083 148.89165 0.1
77.440429 150.44522 0.1
77.356077 155.226 0.1
77.32877 160.14127 0.1
77.287391 165.19481 0.1
77.183241 169.47362 0.1
77.051897 165.19481 0.1
76.982345 160.14127 0.1
76.880201 155.226 0.1
76.856193 154.55122 0.1
76.827731 155.226 0.1
76.679377 160.14127 0.1
76.644277 165.19481 0.1
76.663187 170.3905 0.1
76.671718 175.73235 0.1
76.680324 181.22447 0.1

80.079097 181.22447 0.1
80.132749 175.73235 0.1
80.256909 173.49126 0.1
80.346527 175.73235 0.1
80.402597 181.22447 0.1

76.350454 181.22447 0.1
76.346236 175.73235 0.1
76.362282 170.3905 0.1
76.407631 165.19481 0.1
76.4115 160.14127 0.1
76.358391 155.226 0.1
76.25155 150.44522 0.1
76.210343 149.40711 0.1
75.974833 150.44522 0.1
75.891471 151.10693 0.1
75.575256 151.27296 0.1
75.384013 155.226 0.1
75.261666 159.98361 0.1
75.17502 155.226 0.1
75.111358 150.44522 0.1
75.021478 145.79524 0.1
74.950668 143.53959 0.1
74.812227 141.27248 0.1
74.664739 136.87348 0.1
74.642229 136.45963 0.1
74.617691 136.87348 0.1
74.471848 141.27248 0.1
74.336318 144.05415 0.1
74.109115 145.79524 0.1
74.032904 146.25944 0.1
73.989741 145.79524 0.1
73.731957 141.96228 0.1
73.713344 141.27248 0.1
73.568721 136.87348 0.1
73.433448 133.97159 0.1
73.29659 136.87348 0.1
73.164235 141.27248 0.1
73.137345 141.93981 0.1
73.056367 141.27248 0.1
72.843621 139.69009 0.1
72.699995 141.27248 0.1
72.607589 145.79524 0.1
72.576823 150.44522 0.1
72.552246 151.58192 0.1
72.496794 150.44522 0.1
72.415326 145.79524 0.1
72.263193 144.23877 0.1
71.976435 142.13132 0.1
71.785733 145.79524 0.1
71.691943 150.16794 0.1
71.592713 145.79524 0.1
71.409691 141.77898 0.1
71.375277 141.27248 0.1
71.174277 136.87348 0.1
71.129653 135.99019 0.1
70.851803 136.84657 0.1
70.846432 136.87348 0.1
70.577826 141.27248 0.1
70.576115 141.32995 0.1
70.573913 141.27248 0.1
70.330326 136.87348 0.1
70.302564 136.70307 0.1
70.031126 135.54124 0.1
69.861941 132.59483 0.1
69.761775 131.14853 0.1
69.686388 132.59483 0.1
69.494489 134.98952 0.1
69.229243 136.49526 0.1
69.08097 132.59483 0.1
68.966013 131.30053 0.1
68.704779 132.45299 0.1
68.445515 131.51074 0.1
68.371354 132.59483 0.1
68.196712 136.87348 0.1
68.188201 137.18658 0.1
67.932815 138.02021 0.1
67.845038 136.87348 0.1
67.704119 132.59483 0.1
67.679334 131.48287 0.1
67.427738 130.9343 0.1
67.178006 131.30099 0.1
66.930116 131.03247 0.1
66.68405 131.0318 0.1
66.439786 131.30097 0.1
66.276324 128.43325 0.1
66.197305 127.79601 0.1
66.094065 128.43325 0.1
65.956587 129.63035 0.1
65.717614 131.2645 0.1
65.480367 129.84965 0.1
65.287871 128.43325 0.1
65.244826 126.72338 0.1
65.010973 124.97717 0.1
64.936123 124.38554 0.1
64.778791 122.85497 0.1
64.643587 124.38554 0.1
64.548262 126.16745 0.1
64.521296 124.38554 0.1
64.456839 120.44857 0.1
64.400395 116.61932 0.1
64.351919 112.89484 0.1
64.319367 110.83386 0.1
64.09209 112.13512 0.1
64.03993 112.89484 0.1
63.866414 114.85907 0.1
63.78156 112.89484 0.1
63.642321 110.3092 0.1
63.560774 109.27228 0.1
63.419796 107.87657 0.1
63.287748 109.27228 0.1
63.198821 110.60896 0.1
63.126382 109.27228 0.1
63.023242 105.74882 0.1
62.97938 104.17727 0.1
62.898372 105.74882 0.1
62.761459 108.26401 0.1
62.54504 106.99158 0.1
62.434428 109.27228 0.1
62.330108 110.94452 0.1
62.170254 109.27228 0.1
62.116649 108.78604 0.1
61.950857 105.74882 0.1
61.904647 104.89963 0.1
61.86951 105.74882 0.1
61.75283 109.27228 0.1
61.694087 111.03687 0.1
61.525338 109.27228 0.1
61.484954 108.47972 0.1
61.313732 105.74882 0.1
61.277235 105.43684 0.1
61.252441 105.74882 0.1
61.070914 108.0198 0.1
60.902525 105.74882 0.1
60.865978 105.18831 0.1
60.662413 105.27279 0.1
60.593724 105.74882 0.1
60.460205 106.76222 0.1
60.259341 108.5882 0.1
60.156347 109.27228 0.1
60.059806 110.14304 0.1
60.031458 109.27228 0.1
59.887289 105.74882 0.1
59.861589 105.23761 0.1
59.664676 104.43239 0.1
59.52325 105.74882 0.1
59.469054 106.048 0.1
59.274711 106.62493 0.1
59.081634 108.27869 0.1
58.964704 105.74882 0.1
58.88981 104.3721 0.1
58.782273 105.74882 0.1
58.699228 107.44997 0.1
58.509876 107.44742 0.1
58.327132 105.74882 0.1
58.321741 105.67492 0.1
58.134813 102.91485 0.1
58.001007 102.32176 0.1
57.949078 101.89013 0.1
57.764527 100.4784 0.1
57.602989 102.32176 0.1
57.581148 102.72477 0.1
57.539567 102.32176 0.1
57.398929 101.43541 0.1
57.21786 102.06567 0.1
57.186341 102.32176 0.1
57.037929 103.3951 0.1
56.859127 104.32896 0.1
56.681442 103.39578 0.1
56.597602 102.32176 0.1
56.504865 100.91987 0.1
56.441393 102.32176 0.1
56.329384 104.4378 0.1
56.154989 105.2987 0.1
55.981671 102.86337 0.1
55.955276 102.32176 0.1
55.80942 100.34435 0.1
55.638226 101.08736 0.1
55.468078 99.015196 0.1
55.464844 98.988479 0.1
55.298968 97.663661 0.1
55.167513 98.988479 0.1
55.130886 99.36286 0.1
55.089823 98.988479 0.1
54.963823 98.167157 0.1
54.825 98.988479 0.1
54.797769 99.228494 0.1
54.646248 102.32176 0.1
54.632715 102.55562 0.1
54.622606 102.32176 0.1
54.468653 99.261134 0.1
54.451393 98.988479 0.1
54.323477 95.746393 0.1
54.305573 95.012646 0.1
54.260555 95.746393 0.1
54.143467 97.317171 0.1
53.982326 96.750293 0.1
53.822141 97.47092 0.1
53.712437 95.746393 0.1
53.662904 95.016011 0.1
53.504606 94.391821 0.1
53.34724 93.880517 0.1
53.285315 95.746393 0.1
53.190796 97.615817 0.1
53.090444 95.746393 0.1
53.035268 94.045012 0.1
52.880646 92.641254 0.1
52.867457 92.593014 0.1
52.726923 92.24804 0.1
52.574091 91.445542 0.1
52.422143 91.586079 0.1
52.271071 92.016259 0.1
52.237554 92.593014 0.1
52.120866 95.070884 0.1
52.046214 92.593014 0.1
51.971523 90.694659 0.1
51.823033 91.893336 0.1
51.691559 92.593014 0.1
51.675389 92.65576 0.1
51.528584 92.852076 0.1
51.513015 92.593014 0.1
51.382611 90.991737 0.1
51.287904 92.593014 0.1
51.237462 93.939769 0.1
51.206477 92.593014 0.1
51.145762 89.525915 0.1
51.093131 86.786704 0.1
50.990231 86.54273 0.1
50.949611 86.463009 0.1
50.946391 86.54273 0.1
50.870709 89.525915 0.1
50.806895 91.206583 0.1
50.722862 89.525915 0.1
50.664976 88.453811 0.1
50.523848 86.881478 0.1
50.383504 88.526219 0.1
50.347923 89.525915 0.1
50.271533 92.593014 0.1
50.243938 93.871019 0.1
50.220669 92.593014 0.1
50.144708 89.525915 0.1
50.105142 88.149996 0.1
49.967112 87.564118 0.1
49.8312 89.525915 0.1
49.829839 89.540666 0.1
49.693319 90.593348 0.1
49.661741 89.525915 0.1
49.582784 86.54273 0.1
49.557545 85.745798 0.1
49.422511 86.445795 0.1
49.396973 86.54273 0.1
49.288211 86.967179 0.1
49.262325 86.54273 0.1
49.154638 85.276443 0.1
49.021788 85.923197 0.1
48.889654 83.939999 0.1
48.75823 83.840149 0.1
48.743362 83.64117 0.1
48.627511 81.803014 0.1
48.561511 83.64117 0.1
48.497491 84.830065 0.1
48.450883 83.64117 0.1
48.368164 81.926687 0.1
48.317955 83.64117 0.1
48.239525 85.95358 0.1
48.140002 83.64117 0.1
48.111569 81.68354 0.1
48.040887 83.64117 0.1
47.98429 84.460105 0.1
47.926777 83.64117 0.1
47.857682 82.766364 0.1
47.731741 82.866566 0.1
47.635925 80.818997 0.1
47.606461 80.380693 0.1
47.585237 80.818997 0.1
47.48402 83.64117 0.1
47.481836 83.723077 0.1
47.357863 84.81908 0.1
47.326586 83.64117 0.1
47.267259 80.818997 0.1
47.234535 78.991071 0.1
47.114883 80.818997 0.1
47.111848 80.903554 0.1
46.989797 80.955726 0.1
46.868376 82.898309 0.1
46.832048 80.818997 0.1
46.797257 78.07404 0.1
46.754203 75.404193 0.1
46.747581 75.059964 0.1
46.737502 75.404193 0.1
46.676924 78.07404 0.1
46.628581 80.818997 0.1
46.627408 80.879972 0.1
46.620999 80.818997 0.1
46.50785 79.89112 0.1
46.473961 80.818997 0.1
46.388904 83.046978 0.1
46.320836 80.818997 0.1
46.270565 78.562028 0.1
46.152828 80.282386 0.1
46.089619 78.07404 0.1
46.036419 75.404193 0.1
46.035689 75.377548 0.1
46.034434 75.404193 0.1
45.919143 77.999434 0.1
45.916695 78.07404 0.1
45.80886 80.818997 0.1
45.803186 80.926765 0.1
45.79967 80.818997 0.1
45.724272 78.07404 0.1
45.687812 76.769628 0.1
45.651251 78.07404 0.1
45.585699 80.818997 0.1
45.573019 81.221692 0.1
45.52685 80.818997 0.1
45.458801 79.937192 0.1
45.348814 78.07404 0.1
45.345154 77.99716 0.1
45.233628 75.404193 0.1
45.232074 75.332749 0.1
45.231305 75.404193 0.1
45.177556 78.07404 0.1
45.119556 79.113948 0.1
45.102157 78.07404 0.1
45.065226 75.404193 0.1
45.027105 72.807391 0.1
45.007597 71.041793 0.1
44.982376 72.807391 0.1
44.931351 75.404193 0.1
44.896192 77.860343 0.1
44.785337 76.839166 0.1
44.675028 75.443588 0.1
44.673269 75.404193 0.1
44.599987 72.807391 0.1
44.565262 70.369651 0.1
44.456033 71.898365 0.1
44.391395 70.281637 0.1
44.347339 69.145632 0.1
44.239174 69.289955 0.1
44.131537 67.988831 0.1
44.106752 67.824995 0.1
44.024421 66.328382 0.1
44.001389 67.824995 0.1
43.929785 70.281637 0.1
43.917825 70.556725 0.1
43.906726 70.281637 0.1
43.844265 67.824995 0.1
43.812765 65.435565 0.1
43.811743 65.232537 0.1
43.808793 65.435565 0.1
43.75609 67.824995 0.1
43.713457 70.281637 0.1
43.71169 72.807391 0.1
43.706172 73.064273 0.1
43.703188 72.807391 0.1
43.697414 70.281637 0.1
43.601109 68.702581 0.1
43.566978 70.281637 0.1
43.499298 72.807391 0.1
43.49655 72.897628 0.1
43.495252 72.807391 0.1
43.464918 70.281637 0.1
43.430996 67.824995 0.1
43.404693 65.435565 0.1
43.405914 63.11151 0.1
43.430334 60.851047 0.1
43.4691 58.652426 0.1
43.49655 57.050196 0.1
43.506442 56.513961 0.1
43.564785 54.434011 0.1
43.601109 53.630627 0.1
43.706172 53.803034 0.1
43.730577 52.410966 0.1
43.811743 51.455671 0.1
43.906436 52.410966 0.1
43.917825 53.029816 0.1
43.93816 52.410966 0.1
44.024421 52.130078 0.1
44.127357 50.44328 0.1
44.131537 50.345362 0.1
44.239174 48.849842 0.1
44.347339 49.911966 0.1
44.439992 48.52942 0.1
44.456033 48.465043 0.1
44.565262 48.098327 0.1
44.675028 47.872441 0.1
44.785337 47.022539 0.1
44.800374 46.667937 0.1
44.896192 45.470802 0.1
44.991809 46.667937 0.1
45.007597 47.431103 0.1
45.119556 46.713942 0.1
45.121234 46.667937 0.1
45.232074 45.065153 0.1
45.247985 44.857373 0.1
45.345154 43.62238 0.1
45.458801 43.507913 0.1
45.518373 43.096357 0.1
45.573019 42.883423 0.1
45.614695 43.096357 0.1
45.687812 43.551808 0.1
45.72557 43.096357 0.1
45.803186 42.340776 0.1
45.859628 43.096357 0.1
45.919143 44.297235 0.1
46.004815 43.096357 0.1
46.035689 42.70851 0.1
46.131763 41.383526 0.1
46.152828 41.175467 0.1
46.253006 39.717552 0.1
46.270565 39.508714 0.1
46.281458 39.717552 0.1
46.351791 41.383526 0.1
46.388904 42.376454 0.1
46.50785 42.070069 0.1
46.607233 41.383526 0.1
46.627408 41.254379 0.1
46.747581 41.367341 0.1
46.868376 40.686328 0.1
46.989797 40.922171 0.1
47.111848 40.603511 0.1
47.190204 39.717552 0.1
47.234535 39.343355 0.1
47.324454 39.717552 0.1
47.357863 39.855749 0.1
47.381938 39.717552 0.1
47.481836 39.222936 0.1
47.606461 39.585946 0.1
47.645213 39.717552 0.1
47.731741 40.225178 0.1
47.764082 39.717552 0.1
47.857682 38.783066 0.1
47.98429 38.954396 0.1
48.111569 38.105064 0.1
48.239525 38.225921 0.1
48.361524 38.09716 0.1
48.368164 38.091429 0.1
48.497491 36.903577 0.1
48.627511 37.049694 0.1
48.75823 37.582019 0.1
48.886088 38.09716 0.1
48.889654 38.111439 0.1
48.894031 38.09716 0.1
49.021788 37.537961 0.1
49.154638 36.923281 0.1
49.288211 36.851756 0.1
49.375894 36.521108 0.1
49.422511 36.393642 0.1
49.488144 36.521108 0.1
49.557545 36.646279 0.1
49.591055 36.521108 0.1
49.693319 36.160731 0.1
49.827737 36.521108 0.1
49.829839 36.526257 0.1
49.830287 36.521108 0.1
49.961405 34.988174 0.1
49.967112 34.91729 0.1
49.99398 34.988174 0.1
50.105142 35.33667 0.1
50.243938 35.408897 0.1
50.304436 34.988174 0.1
50.383504 34.439687 0.1
50.487481 34.988174 0.1
50.523848 35.174185 0.1
50.664976 35.306814 0.1
50.806895 35.265581 0.1
50.836031 34.988174 0.1
50.949611 33.898247 0.1
51.093131 34.851753 0.1
51.237462 34.640156 0.1
51.382611 33.794935 0.1
51.472101 33.497182 0.1
51.528584 33.303688 0.1
51.578089 33.497182 0.1
51.675389 33.871636 0.1
51.75532 33.497182 0.1
51.823033 33.129161 0.1
51.903929 33.497182 0.1
51.971523 33.773998 0.1
52.120866 34.175304 0.1
52.18864 33.497182 0.1
52.271071 32.604113 0.1
52.422143 32.699699 0.1
52.574091 32.178362 0.1
52.726923 32.917363 0.1
52.86212 32.046985 0.1
52.880646 31.937638 0.1
53.035268 32.012509 0.1
53.190796 31.742211 0.1
53.253333 32.046985 0.1
53.34724 32.587002 0.1
53.470379 32.046985 0.1
53.504606 31.912961 0.1
53.662904 31.388909 0.1
53.822141 31.003872 0.1
53.982326 31.062936 0.1
54.143467 31.055904 0.1
54.279358 30.63646 0.1
54.305573 30.559698 0.1
54.468653 30.427913 0.1
54.632715 30.209042 0.1
54.797769 30.114503 0.1
54.963823 29.498801 0.1
55.130886 29.387829 0.1
55.188391 29.264538 0.1
55.298968 29.090716 0.1
55.468078 29.202252 0.1
55.5192 29.264538 0.1
55.638226 29.439162 0.1
55.712301 29.264538 0.1
55.80942 29.076354 0.1
55.9139 29.264538 0.1
55.981671 29.393674 0.1
56.023886 29.264538 0.1
56.154989 28.874012 0.1
56.329384 28.632875 0.1
56.504865 28.538805 0.1
56.606859 27.930149 0.1
56.681442 27.518412 0.1
56.794332 27.930149 0.1
56.859127 28.225017 0.1
57.037929 28.043815 0.1
57.093216 27.930149 0.1
57.21786 27.677411 0.1
57.398929 27.521687 0.1
57.581148 27.772612 0.1
57.764527 27.296738 0.1
57.94297 26.632278 0.1
57.949078 26.609293 0.1
57.961119 26.632278 0.1
58.134813 26.992831 0.1
58.235777 26.632278 0.1
58.321741 26.334241 0.1
58.509876 26.608611 0.1
58.699228 26.051093 0.1
58.887158 26.632278 0.1
58.88981 26.639774 0.1
58.892428 26.632278 0.1
59.081634 26.089693 0.1
59.274711 26.242569 0.1
59.469054 25.469482 0.1
59.664676 25.586885 0.1
59.861589 25.775805 0.1
59.993088 25.369908 0.1
60.059806 25.175042 0.1
60.259341 24.8784 0.1
60.460205 24.780186 0.1
60.662413 25.00411 0.1
60.865978 24.473699 0.1
61.070914 24.145489 0.1
61.277235 24.803836 0.1
61.464734 24.142079 0.1
61.484954 24.080754 0.1
61.533862 24.142079 0.1
61.694087 24.379473 0.1
61.765402 24.142079 0.1
61.904647 23.761562 0.1
62.116649 23.866933 0.1
62.302904 22.94784 0.1
62.330108 22.821244 0.1
62.54504 22.699636 0.1
62.761459 22.638385 0.1
62.97938 22.597388 0.1
63.198821 22.792502 0.1
63.419796 22.581762 0.1
63.642321 22.281492 0.1
63.771614 21.786282 0.1
63.866414 21.449674 0.1
64.09209 21.480215 0.1
64.319367 21.295554 0.1
64.548262 21.268999 0.1
64.778791 21.017499 0.1
65.010973 21.126092 0.1
65.195991 20.65651 0.1
65.244826 20.540501 0.1
65.480367 20.087572 0.1
65.717614 20.096518 0.1
65.956587 20.489603 0.1
66.197305 20.234063 0.1
66.439786 20.092741 0.1
66.68405 19.716793 0.1
66.930116 19.569874 0.1
67.127742 19.557637 0.1
67.178006 19.554253 0.1
67.427738 19.290379 0.1
67.679334 19.488028 0.1
67.932815 19.136521 0.1
68.188201 18.716088 0.1
68.445515 19.005816 0.1
68.704779 19.018304 0.1
68.966013 18.755273 0.1
69.097349 18.488842 0.1
69.229243 18.22523 0.1
69.494489 18.326444 0.1
69.761775 18.385639 0.1
70.031126 18.43434 0.1
70.302564 18.000313 0.1
70.576115 17.958605 0.1
70.851803 17.673043 0.1
71.111275 17.449283 0.1
71.129653 17.433019 0.1
71.409691 17.405962 0.1
71.51241 17.449283 0.1
71.691943 17.519247 0.1
71.976435 17.546686 0.1
72.174324 17.449283 0.1
72.263193 17.404134 0.1
72.552246 17.085122 0.1
72.843621 17.177058 0.1
73.137345 16.97128 0.1
73.433448 16.614523 0.1
73.731957 16.597687 0.1
74.032904 16.608711 0.1
74.336318 16.835958 0.1
74.578011 16.438171 0.1
74.642229 16.330183 0.1
74.899778 16.438171 0.1
74.950668 16.460237 0.1
74.964654 16.438171 0.1
75.261666 16.015016 0.1
75.575256 16.053912 0.1
75.891471 15.900659 0.1
76.210343 15.472404 0.1
76.531905 15.48262 0.1
76.577038 15.454717 0.1
76.856193 15.287467 0.1
77.183241 15.349006 0.1
77.383711 15.454717 0.1
77.513083 15.525169 0.1
77.576351 15.454717 0.1
77.845758 15.167188 0.1
78.1813 15.352736 0.1
78.519747 15.208314 0.1
78.861137 14.808705 0.1
79.205509 14.935081 0.1
79.552901 14.694952 0.1
79.903355 14.911099 0.1
80.256909 14.554896 0.1
80.478683 14.498176 0.1
80.613607 14.460677 0.1
80.657487 14.498176 0.1
80.973489 14.771245 0.1
81.213565 14.498176 0.1
81.336599 14.367878 0.1
81.70298 13.93686 0.1
82.072677 14.033015 0.1
82.445734 13.776335 0.1
82.822199 13.759973 0.1
83.202117 13.597912 0.1
83.585537 13.659339 0.1
83.690255 13.567802 0.1
83.972507 13.335721 0.1
84.363077 13.414511 0.1
84.757297 13.158132 0.1
85.155218 13.185372 0.1
85.556894 12.817813 0.1
85.962377 13.096676 0.1
86.371722 13.142373 0.1
86.784983 12.91971 0.1
87.202219 12.731651 0.1
87.267743 12.662892 0.1
87.623486 12.293757 0.1
88.048842 12.350085 0.1
88.478349 12.123846 0.1
88.912066 12.147076 0.1
89.350057 12.064617 0.1
89.792384 12.011347 0.1
90.239112 11.900905 0.1
90.48955 11.782735 0.1
90.690308 11.693069 0.1
91.146038 11.770643 0.1
91.606371 11.643828 0.1
92.071378 11.707955 0.1
92.54113 11.546126 0.1
93.0157 11.181995 0.1
93.495163 11.055567 0.1
93.979593 11.112391 0.1
94.299016 10.92666 0.1
94.469071 10.830951 0.1
94.963673 10.891825 0.1
95.463482 10.755661 0.1
95.96858 10.782269 0.1
96.479051 10.727155 0.1
96.994981 10.498443 0.1
97.51646 10.593642 0.1
98.043576 10.306593 0.1
98.576421 10.458282 0.1
99.11509 10.201405 0.1
99.659679 10.156091 0.1
100.21028 10.160407 0.1
100.72779 10.094008 0.1
100.76701 10.089045 0.1
101.32995 9.9565758 0.1
101.89922 9.9146409 0.1
102.47492 9.6979726 0.1
103.05717 9.6104028 0.1
103.64607 9.6153049 0.1
104.24173 9.6418865 0.1
104.84429 9.5919155 0.1
105.45385 9.3693394 0.1
106.07054 9.3367835 0.1
106.69448 9.2873627 0.1
106.70286 9.2841419 0.1
107.32581 9.0600111 0.1
107.96465 9.0010174 0.1
108.61115 8.9473232 0.1
109.26543 8.959425 0.1
109.92765 8.9869369 0.1
110.59794 8.6840142 0.1
111.27645 8.713323 0.1
111.96334 8.6228669 0.1
112.65877 8.6692663 0.1
113.18105 8.4964344 0.1
113.36288 8.4381574 0.1
114.07586 8.4284684 0.1
114.79786 8.3534966 0.1
115.52905 8.4574032 0.1
116.2317 8.4964344 0.1
116.26963 8.4985495 0.1
116.27386 8.4964344 0.1
117.01975 8.1491189 0.1
117.77962 8.0079844 0.1
118.54942 8.1664511 0.1
119.32935 7.9304536 0.1
120.11961 7.9668118 0.1
120.92041 7.8323266 0.1
121.73196 8.018474 0.1
122.43001 7.7302701 0.1
122.55447 7.6811952 0.1
122.99603 7.7302701 0.1
123.38817 7.7731689 0.1
123.57154 7.7302701 0.1
124.2333 7.5766491 0.1
125.09008 7.5451985 0.1
125.95876 7.6244565 0.1
126.83959 7.4340029 0.1
127.73283 7.3461287 0.1
128.63873 7.2973643 0.1
129.55758 7.2261845 0.1
130.48965 7.1245096 0.1
131.43523 7.2129021 0.1
132.39461 7.1243062 0.1
133.3681 7.1272226 0.1
134.35601 7.0559862 0.1
135.35867 7.0405979 0.1
136.15058 6.9850763 0.1
136.3764 6.9684767 0.1
137.40956 6.8851462 0.1
138.45849 6.8180339 0.1
139.52355 6.8560838 0.1
140.60513 6.6750554 0.1
141.70361 6.6013635 0.1
142.81938 6.5369305 0.1
143.95287 6.4547599 0.1
145.10449 6.5154888 0.1
146.27469 6.381551 0.1
147.46391 6.4225067 0.1
148.67264 6.3647997 0.1
149.90134 6.3292652 0.1
151.15051 6.340254 0.1
151.87836 6.2602696 0.1
152.42069 6.1991325 0.1
153.71239 6.1835472 0.1
155.02617 6.0490306 0.1
156.3626 5.9440949 0.1
157.72227 5.9181379 0.1
159.1058 5.9909098 0.1
160.51382 5.9154047 0.1
161.94698 5.8590586 0.1
163.40596 5.7822574 0.1
164.89147 5.7479691 0.1
166.40423 5.6589386 0.1
167.94501 5.6758689 0.1
169.51459 5.6365636 0.1
171.11379 5.6030597 0.1
172.26887 5.555299 0.1
172.74344 5.5338449 0.1
173.93491 5.555299 0.1
174.40444 5.5629256 0.1
174.5393 5.555299 0.1
176.09768 5.4594596 0.1
177.82413 5.4103519 0.1
179.58477 5.2570257 0.1
181.38062 5.2916164 0.1
183.21274 5.2663078 0.1
185.08226 5.1844693 0.1
186.99033 5.0714514 0.1
188.93814 5.1795037 0.1
190.92696 4.9769588 0.1
192.9581 4.9720393 0.1
194.85191 4.8696136 0.1
195.03292 4.8586705 0.1
195.75404 4.8696136 0.1
197.15284 4.8881074 0.1
197.74423 4.8696136 0.1
199.31936 4.8140812 0.1
201.53402 4.7271462 0.1
203.79844 4.6859925 0.1
206.11434 4.5609893 0.1
208.48347 4.6137756 0.1
210.90769 4.5034075 0.1
213.38896 4.5457424 0.1
215.9293 4.3824284 0.1
218.53086 4.3902895 0.1
221.19587 4.3366919 0.1
223.92669 4.2600058 0.1
225.2334 4.2026838 0.1
226.72577 4.1264147 0.1
229.59572 4.0525952 0.1
232.53925 4.0054284 0.1
235.55924 3.9931743 0.1
238.6587 4.0322089 0.1
241.84082 3.8465411 0.1
245.10894 3.6994712 0.1
248.4666 3.6771394 0.1
251.91752 3.554009 0.1
255.46566 3.6289013 0.1
257.34366 3.554002 0.1
259.11516 3.4674111 0.1
262.87046 3.329552 0.1
266.7362 3.3331635 0.1
270.71734 3.157709 0.1
274.81911 3.2497996 0.1
279.0471 3.0415893 0.1
283.10475 2.9230819 0.1
283.40721 2.9120392 0.1
287.90574 2.8570811 0.1
292.54938 2.7410636 0.1
297.34527 2.6986959 0.1
302.30103 2.4420234 0.1
307.42477 2.5142938 0.1
312.7252 2.3988721 0.1
314.88678 2.309405 0.1
318.21161 2.1473782 0.1
323.89396 2.0578094 0.1
329.78294 2.0021806 0.1
335.89003 1.780997 0.1
338.47775 1.7125282 0.1
342.22758 1.5926999 0.1
348.80888 1.3410451 0.1
355.64827 1.3110018 0.1
360.01872 1.1319871 0.1
362.76123 1.0057931 0.1
370.16452 0.82815255 0.1
377.87628 0.61435509 0.1
385.9162 0.64710622 0.1
388.16335 0.56732785 0.1
394.30569 0.3270641 0.1
403.06803 0.032992558 0.1
404.73244 0.018118276 0.1
408.56027 -0.018107472 0.1
412.22867 -0.054334135 0.1
418.43795 -0.3975649 0.1
421.81538 -0.58113842 0.1
431.85861 -0.59398835 0.1
439.83053 -0.80738151 0.1
442.39174 -0.87936349 0.1
453.45154 -1.2253392 0.1
465.0785 -1.1465021 0.1
469.27804 -1.2500206 0.1
477.31741 -1.4574667 0.1
490.21788 -1.7051964 0.1
490.82201 -1.7280968 0.1
503.83504 -2.2302822 0.1
504.37898 -2.2444406 0.1
518.23033 -2.6163912 0.1
532.49967 -2.8021205 0.1
533.4724 -2.8158314 0.1
549.63823 -2.9113863 0.1
566.81442 -3.2327093 0.1
578.9037 -3.4044641 0.1
585.09876 -3.4992101 0.1
602.38731 -4.055015 0.1
604.60205 -4.1290736 0.1
625.4504 -4.333868 0.1
647.66066 -4.7576411 0.1
647.78791 -4.7602504 0.1
671.78006 -5.4597962 0.1
675.27542 -5.5165344 0.1
697.61775 -5.9140644 0.1
725.52246 -6.1988126 0.1
755.75256 -6.3282916 0.1
756.15702 -6.3361892 0.1
788.61137 -7.0112608 0.1
794.41094 -7.2214674 0.1
819.43199 -8.1775981 0.1
824.45734 -8.3820163 0.1
863.71722 -8.5274343 0.1
884.21101 -9.2102859 0.1
906.90308 -10.008961 0.1
954.63482 -10.276764 0.1
959.08666 -10.325667 0.1
1007.6701 -10.930398 0.1
1066.4669 -11.530333 0.1
1066.9448 -11.536016 0.1
1109.5716 -12.831435 0.1
1133.6288 -13.637214 0.1
1209.2041 -14.194417 0.1
1210.0723 -14.236708 0.1
1237.5838 -15.754495 0.1
1264.7682 -17.393805 0.1
1291.0105 -19.164339 0.1
1295.5758 -19.532217 0.1
1395.2355 -20.606177 0.1
1417.5307 -21.076622 0.1
1496.3163 -23.141998 0.1
1511.5051 -23.65311 0.1
1530.3889 -25.372739 0.1
1550.0141 -27.78207 0.1
1564.5804 -30.384295 0.1
1573.7564 -33.194843 0.1
1577.0249 -36.230416 0.1

18138.062 41.355574 0.1
18129.274 41.383526 0.1
17597.11 43.096357 0.1
17031.787 44.857373 0.1
16433.512 46.667937 0.1
15799.19 48.52942 0.1
15125.986 50.44328 0.1
14412.724 52.410966 0.1
13660.195 54.434011 0.1
12869.207 56.513961 0.1
12037.258 58.652426 0.1
11156.072 60.851047 0.1
10211.201 63.11151 0.1
9185.6572 65.435565 0.1
9069.0308 65.696555 0.1
8691.3409 67.824995 0.1
8240.6807 70.281637 0.1
7767.4102 72.807391 0.1
7276.374 75.404193 0.1
6767.1966 78.07404 0.1
6235.6981 80.818997 0.1
6046.0205 81.806505 0.1
5798.3113 83.64117 0.1
5437.1829 86.54273 0.1
5088.5537 89.525915 0.1
4740.8814 92.593014 0.1
4534.5154 94.4583 0.1
4430.6972 95.746393 0.1
4176.9169 98.988479 0.1
3918.3937 102.32176 0.1
3655.7025 105.74882 0.1
3627.6123 106.13833 0.1
3348.8318 109.27228 0.1
3023.0103 112.83925 0.1
3020.8462 112.89484 0.1
2885.852 116.61932 0.1
2744.9285 120.44857 0.1
2591.1516 124.0749 0.1
2560.6539 124.38554 0.1
2267.2577 127.19433 0.1
2208.2805 128.43325 0.1
2090.443 132.59483 0.1
2030.9855 136.87348 0.1
2015.3402 138.85787 0.1
1996.0693 141.27248 0.1
1943.4502 145.79524 0.1
1831.9928 150.44522 0.1
1813.8062 151.21806 0.1
1780.7242 155.226 0.1
1743.0893 160.14127 0.1
1684.1594 165.19481 0.1
1648.9147 168.19753 0.1
1639.1439 165.19481 0.1
1607.3519 160.14127 0.1
1562.6586 155.226 0.1
1511.5051 150.73893 0.1
1475.6268 155.226 0.1
1449.1784 160.14127 0.1
1424.4359 165.19481 0.1
1396.0917 170.3905 0.1
1395.2355 170.61105 0.1
1380.1475 175.73235 0.1
1375.2161 181.22447 0.1

17758.399 -36.230416 0.1
17791.206 -33.194843 0.1
17880.87 -30.384295 0.1
18016.724 -27.78207 0.1
18138.062 -26.096773 0.1

43.28893 63.427149 0.1
43.287237 63.11151 0.1
43.284374 60.851047 0.1
43.28893 60.172758 0.1
43.305782 60.851047 0.1
43.302619 63.11151 0.1
43.28893 63.427149 0.1

43.706172 61.718716 0.1
43.731808 60.851047 0.1
43.729594 58.652426 0.1
43.714939 56.513961 0.1
43.706172 55.179482 0.1
43.698164 56.513961 0.1
43.690491 58.652426 0.1
43.694971 60.851047 0.1
43.706172 61.718716 0.1

421.81538 89.536248 0.5
421.80957 89.525915 0.5
420.2597 86.54273 0.5
418.83125 83.64117 0.5
417.4835 80.818997 0.5
416.17858 78.07404 0.5
414.84614 75.404193 0.5
413.36499 72.807391 0.5
412.22867 71.127037 0.5
410.71756 72.807391 0.5
408.68049 75.404193 0.5
406.78459 78.07404 0.5
404.93278 80.818997 0.5
403.06803 83.412983 0.5
394.30569 81.462241 0.5
389.51833 83.64117 0.5
386.09625 86.54273 0.5
385.9162 86.735063 0.5
385.68306 86.54273 0.5
381.9264 83.64117 0.5
377.87628 81.246253 0.5
370.16452 81.023307 0.5
368.55651 80.818997 0.5
362.76123 80.186752 0.5
358.36788 80.818997 0.5
355.64827 81.218621 0.5
350.58829 83.64117 0.5
348.80888 84.625934 0.5
342.22758 84.178191 0.5
341.94759 83.64117 0.5
340.33799 80.818997 0.5
338.49369 78.07404 0.5
336.27501 75.404193 0.5
335.89003 75.009397 0.5
335.39952 75.404193 0.5
332.97381 78.07404 0.5
331.5074 80.818997 0.5
330.54036 83.64117 0.5
329.78294 86.340516 0.5
323.89396 84.054727 0.5
318.21161 84.465069 0.5
317.26423 83.64117 0.5
314.19215 80.818997 0.5
312.7252 79.623633 0.5
311.98788 80.818997 0.5
310.34943 83.64117 0.5
308.69883 86.54273 0.5
307.42477 88.804106 0.5
305.02756 86.54273 0.5
302.30103 84.429344 0.5
300.21736 86.54273 0.5
298.06043 89.525915 0.5
297.34527 90.689537 0.5
295.19266 89.525915 0.5
292.54938 87.638975 0.5
291.82487 86.54273 0.5
289.10559 83.64117 0.5
287.90574 82.801679 0.5
285.55592 80.818997 0.5
283.40721 78.73364 0.5
282.12164 80.818997 0.5
280.00906 83.64117 0.5
279.0471 84.784 0.5
274.81911 84.857824 0.5
270.71734 86.316831 0.5
266.7362 84.771475 0.5
264.15834 83.64117 0.5
262.87046 83.00726 0.5
259.33734 83.64117 0.5
259.11516 83.697051 0.5
259.09418 83.64117 0.5
257.88065 80.818997 0.5
255.87689 78.07404 0.5
255.46566 77.700102 0.5
255.1583 78.07404 0.5
253.6447 80.818997 0.5
252.71266 83.64117 0.5
251.93479 86.54273 0.5
251.91752 86.60152 0.5
251.88896 86.54273 0.5
250.77422 83.64117 0.5
249.7411 80.818997 0.5
248.4666 78.122123 0.5
245.56709 80.818997 0.5
245.10894 81.275215 0.5
243.78538 83.64117 0.5
242.04863 86.54273 0.5
241.84082 86.873001 0.5
241.7383 86.54273 0.5
240.88362 83.64117 0.5
240.02896 80.818997 0.5
239.05773 78.07404 0.5
238.6587 77.193144 0.5
237.4842 78.07404 0.5
235.55924 80.038962 0.5
232.53925 80.576949 0.5
230.83676 78.07404 0.5
229.59572 75.6217 0.5
227.81538 78.07404 0.5
226.72577 79.27229 0.5
223.92669 79.405381 0.5
221.19587 79.753157 0.5
220.07115 78.07404 0.5
218.63327 75.404193 0.5
218.53086 75.193426 0.5
218.41494 75.404193 0.5
216.75204 78.07404 0.5
215.9293 79.250087 0.5
215.28032 78.07404 0.5
213.86564 75.404193 0.5
213.38896 74.265751 0.5
210.90769 75.317218 0.5
208.91561 72.807391 0.5
208.48347 72.226669 0.5
206.11434 72.66495 0.5
206.06987 72.807391 0.5
205.28402 75.404193 0.5
204.50699 78.07404 0.5
203.79844 80.446064 0.5
202.58178 78.07404 0.5
201.53402 75.949808 0.5
201.29406 75.404193 0.5
200.17477 72.807391 0.5
199.31936 70.878224 0.5
197.80488 72.807391 0.5
197.15284 74.09914 0.5
196.2268 72.807391 0.5
195.03292 71.872314 0.5
194.09106 70.281637 0.5
193.02446 67.824995 0.5
192.9581 67.680469 0.5
192.79529 67.824995 0.5
191.00444 70.281637 0.5
190.92696 70.416456 0.5
189.55029 72.807391 0.5
188.93814 73.496007 0.5
187.84939 72.807391 0.5
186.99033 72.296421 0.5
186.55192 72.807391 0.5
185.08226 74.828718 0.5
183.21274 74.625452 0.5
181.38062 73.600086 0.5
179.58477 74.528714 0.5
177.82413 74.559407 0.5
176.09768 74.553423 0.5
174.40444 74.334262 0.5
173.49084 72.807391 0.5
172.74344 71.636398 0.5
171.94579 70.281637 0.5
171.11379 69.013959 0.5
170.70596 67.824995 0.5
170.05784 65.435565 0.5
169.51459 63.36077 0.5
168.95433 65.435565 0.5
168.50448 67.824995 0.5
168.13535 70.281637 0.5
167.94501 71.604297 0.5
167.82058 70.281637 0.5
167.56618 67.824995 0.5
167.24441 65.435565 0.5
166.78052 63.11151 0.5
166.40423 61.831848 0.5
166.05431 63.11151 0.5
165.55798 65.435565 0.5
165.10298 67.824995 0.5
164.89147 68.97121 0.5
164.5389 67.824995 0.5
163.40596 65.451621 0.5
162.32805 67.824995 0.5
161.94698 68.645379 0.5
161.62234 67.824995 0.5
161.02821 65.435565 0.5
160.67696 63.11151 0.5
160.51382 61.839887 0.5
159.1058 62.769572 0.5
158.32457 63.11151 0.5
157.72227 63.35493 0.5
157.00117 65.435565 0.5
156.3626 67.218543 0.5
155.83011 67.824995 0.5
155.02617 68.617767 0.5
154.87985 67.824995 0.5
154.46712 65.435565 0.5
154.11439 63.11151 0.5
153.78507 60.851047 0.5
153.71239 60.373508 0.5
153.35635 60.851047 0.5
152.42069 62.098247 0.5
152.18526 63.11151 0.5
151.66442 65.435565 0.5
151.15051 67.647969 0.5
150.89317 65.435565 0.5
150.64806 63.11151 0.5
150.38783 60.851047 0.5
150.06523 58.652426 0.5
149.90134 57.733846 0.5
149.53162 58.652426 0.5
149.05264 60.851047 0.5
148.77584 63.11151 0.5
148.67264 63.979977 0.5
148.40948 63.11151 0.5
147.80149 60.851047 0.5
147.46391 59.886618 0.5
146.87899 58.652426 0.5
146.27469 56.945002 0.5
145.67868 58.652426 0.5
145.10449 59.677373 0.5
143.95287 60.525046 0.5
142.81938 60.553454 0.5
141.70361 59.028179 0.5
141.68342 58.652426 0.5
141.55715 56.513961 0.5
141.35437 54.434011 0.5
141.04216 52.410966 0.5
140.62883 50.44328 0.5
140.60513 50.339694 0.5
140.53476 50.44328 0.5
139.52355 52.038325 0.5
139.38852 52.410966 0.5
138.81234 54.434011 0.5
138.51378 56.513961 0.5
138.45849 57.139178 0.5
138.34656 56.513961 0.5
137.50121 54.434011 0.5
137.40956 54.300337 0.5
137.3285 54.434011 0.5
136.3764 55.844995 0.5
135.35867 55.590397 0.5
134.93092 56.513961 0.5
134.35601 58.281351 0.5
134.23367 56.513961 0.5
134.10661 54.434011 0.5
133.9928 52.410966 0.5
133.87443 50.44328 0.5
133.73357 48.52942 0.5
133.55636 46.667937 0.5
133.3681 45.061769 0.5
132.4233 44.857373 0.5
132.66229 43.096357 0.5
132.65416 41.383526 0.5
132.61905 39.717552 0.5
132.56872 38.09716 0.5
132.52135 36.521108 0.5
132.50486 34.988174 0.5
132.57318 33.497182 0.5
132.77887 32.046985 0.5
133.10605 30.63646 0.5
133.3681 29.685034 0.5
133.86233 29.264538 0.5
134.35601 29.099586 0.5
135.35867 28.04483 0.5
136.29557 27.930149 0.5
136.3764 27.919599 0.5
136.39118 27.930149 0.5
137.40956 28.521719 0.5
137.6815 27.930149 0.5
138.14824 26.632278 0.5
138.45849 25.715807 0.5
138.7533 25.369908 0.5
139.52355 24.633703 0.5
140.60513 24.882211 0.5
141.01581 25.369908 0.5
141.59039 26.632278 0.5
141.70361 27.087277 0.5
141.80875 26.632278 0.5
142.25758 25.369908 0.5
142.81938 24.386581 0.5
143.95287 24.549353 0.5
144.50418 24.142079 0.5
145.10449 23.770892 0.5
146.17339 22.94784 0.5
146.27469 22.880754 0.5
146.38563 22.94784 0.5
147.46391 23.641462 0.5
148.67264 23.250445 0.5
148.91244 22.94784 0.5
149.90134 21.846369 0.5
149.95821 21.786282 0.5
151.15051 20.858205 0.5
151.68256 20.65651 0.5
152.42069 20.343769 0.5
153.28825 20.65651 0.5
153.71239 20.807821 0.5
154.25305 20.65651 0.5
155.02617 20.462506 0.5
155.88202 19.557637 0.5
156.3626 19.096518 0.5
157.68782 19.557637 0.5
157.72227 19.57151 0.5
157.77375 19.557637 0.5
159.1058 19.23175 0.5
160.28434 19.557637 0.5
160.51382 19.628332 0.5
160.69976 19.557637 0.5
161.94698 19.158865 0.5
162.59659 18.488842 0.5
163.40596 17.6331 0.5
164.72542 18.488842 0.5
164.89147 18.605621 0.5
164.97049 18.488842 0.5
165.78704 17.449283 0.5
166.40423 16.798051 0.5
167.93683 17.449283 0.5
167.94501 17.452969 0.5
167.95809 17.449283 0.5
169.51459 17.037246 0.5
171.11379 16.762522 0.5
172.74344 16.640191 0.5
173.61427 16.438171 0.5
174.40444 16.295879 0.5
176.09768 16.038524 0.5
177.82413 16.254569 0.5
179.58477 15.496148 0.5
181.38062 15.884121 0.5
181.89397 15.454717 0.5
183.21274 14.579439 0.5
185.08226 14.958402 0.5
186.99033 14.826273 0.5
188.93814 15.043574 0.5
190.92696 14.69556 0.5
192.9581 15.02484 0.5
195.03292 14.54174 0.5
195.64974 14.498176 0.5
197.15284 14.411368 0.5
199.31936 13.972509 0.5
201.2251 13.567802 0.5
201.53402 13.510577 0.5
202.01732 13.567802 0.5
203.79844 13.812663 0.5
204.55009 13.567802 0.5
206.11434 13.122013 0.5
208.48347 13.086124 0.5
210.90769 13.298218 0.5
213.22668 13.567802 0.5
213.38896 13.588227 0.5
213.43523 13.567802 0.5
215.82748 12.662892 0.5
215.9293 12.629761 0.5
216.10451 12.662892 0.5
218.53086 13.182024 0.5
220.40973 12.662892 0.5
221.19587 12.471135 0.5
223.45106 12.662892 0.5
223.92669 12.707327 0.5
226.72577 12.692465 0.5
226.84988 12.662892 0.5
229.59572 12.11812 0.5
232.53925 11.91855 0.5
235.55924 11.861804 0.5
238.6587 11.786714 0.5
238.82099 11.782735 0.5
241.84082 11.711373 0.5
245.10894 11.473858 0.5
248.4666 11.443437 0.5
251.91752 11.380646 0.5
255.46566 11.087527 0.5
259.11516 11.4664 0.5
262.77815 10.92666 0.5
262.87046 10.915118 0.5
263.15041 10.92666 0.5
266.7362 11.090123 0.5
268.04942 10.92666 0.5
270.71734 10.625561 0.5
273.75114 10.92666 0.5
274.81911 11.044127 0.5
276.25357 10.92666 0.5
279.0471 10.717908 0.5
283.40721 10.487027 0.5
287.90574 10.597255 0.5
292.54938 10.221285 0.5
297.34527 10.364258 0.5
302.30103 10.17715 0.5
307.42477 10.097379 0.5
312.7252 10.111795 0.5
312.84563 10.094008 0.5
318.21161 9.4140141 0.5
323.89396 9.8874119 0.5
329.78294 9.6696251 0.5
335.89003 9.6010416 0.5
342.22758 9.2986077 0.5
342.67249 9.2841419 0.5
348.80888 9.0930624 0.5
353.56085 9.2841419 0.5
355.64827 9.3757562 0.5
357.10816 9.2841419 0.5
362.76123 8.9574055 0.5
370.16452 9.0855079 0.5
377.87628 8.7989142 0.5
385.9162 9.0203843 0.5
394.30569 8.6793645 0.5
403.06803 8.6133313 0.5
412.22867 8.6990382 0.5
418.75892 8.4964344 0.5
421.81538 8.402478 0.5
431.85861 8.4359285 0.5
442.39174 8.365702 0.5
453.45154 8.0949751 0.5
465.0785 8.1761764 0.5
477.31741 8.1269479 0.5
490.21788 8.0642691 0.5
502.51174 7.7302701 0.5
503.83504 7.6961109 0.5
518.23033 7.3576999 0.5
533.4724 7.4278019 0.5
549.63823 7.3902833 0.5
566.81442 7.3011281 0.5
585.09876 7.1778981 0.5
601.18853 6.9850763 0.5
604.60205 6.9436959 0.5
625.4504 6.8822084 0.5
647.78791 6.8051744 0.5
671.78006 6.4190142 0.5
697.61775 6.4519226 0.5
723.45909 6.2602696 0.5
725.52246 6.2453372 0.5
755.75256 6.2328315 0.5
788.61137 5.9956041 0.5
820.63585 5.555299 0.5
824.45734 5.501612 0.5
839.7167 5.555299 0.5
863.71722 5.6413163 0.5
870.42438 5.555299 0.5
906.90308 5.089351 0.5
954.63482 5.0878723 0.5
1007.6701 5.0546302 0.5
1066.9448 5.0277295 0.5
1087.6636 4.8696136 0.5
1133.6288 4.508914 0.5
1209.2041 4.5682885 0.5
1233.0573 4.2026838 0.5
1276.5266 3.554002 0.5
1295.5758 3.271755 0.5
1354.0729 3.554002 0.5
1395.2355 3.7582062 0.5
1511.5051 3.5789021 0.5
1515.9089 3.554002 0.5
1622.1896 2.9230819 0.5
1648.9147 2.755636 0.5
1813.8062 2.5724229 0.5
2015.3402 2.6258891 0.5
2267.2577 2.3393152 0.5
2282.2638 2.309405 0.5
2567.5695 1.7125282 0.5
2591.1516 1.6607108 0.5
2856.0807 1.1319871 0.5
3023.0103 0.75683657 0.5
3526.6779 1.1319871 0.5
3627.6123 1.210354 0.5
3972.5953 1.7125282 0.5
4364.7621 2.309405 0.5
4534.5154 2.5763114 0.5
4797.7791 2.9230819 0.5
5243.3042 3.554002 0.5
5649.2105 4.2026838 0.5
6012.3564 4.8696136 0.5
6046.0205 4.9378565 0.5
6419.0457 5.555299 0.5
6790.5625 6.2602696 0.5
7113.434 6.9850763 0.5
7385.5522 7.7302701 0.5
7606.3606 8.4964344 0.5
7776.2387 9.2841419 0.5
7896.379 10.094008 0.5
7968.3836 10.92666 0.5
7993.8928 11.782735 0.5
7974.4746 12.662892 0.5
7911.5111 13.567802 0.5
7806.1607 14.498176 0.5
7659.3893 15.454717 0.5
7472.0847 16.438171 0.5
7245.0635 17.449283 0.5
6979.2091 18.488842 0.5
6675.4294 19.557637 0.5
6334.5561 20.65651 0.5
6046.0205 21.52623 0.5
5985.5211 21.786282 0.5
5707.6389 22.94784 0.5
5411.2006 24.142079 0.5
5096.0984 25.369908 0.5
4761.3467 26.632278 0.5
4534.5154 27.469289 0.5
4409.4029 27.930149 0.5
4040.1577 29.264538 0.5
3649.8356 30.63646 0.5
3627.6123 30.716246 0.5
3405.2815 32.046985 0.5
3164.3268 33.497182 0.5
3023.0103 34.35358 0.5
2763.0435 34.988174 0.5
2591.1516 35.446272 0.5
2267.2577 36.501079 0.5
2264.6309 36.521108 0.5
2063.1861 38.09716 0.5
2015.3402 38.484876 0.5
1813.8062 38.619157 0.5
1779.0629 39.717552 0.5
1728.3874 41.383526 0.5
1678.58 43.096357 0.5
1648.9147 44.171843 0.5
1606.1401 43.096357 0.5
1531.3709 41.383526 0.5
1511.5051 40.970924 0.5
1490.8941 41.383526 0.5
1415.9254 43.096357 0.5
1395.2355 43.632075 0.5
1339.1608 44.857373 0.5
1295.5758 45.887796 0.5
1249.301 46.667937 0.5
1209.2041 47.334526 0.5
1133.6288 46.984206 0.5
1073.4277 48.52942 0.5
1066.9448 48.683856 0.5
1021.4872 50.44328 0.5
1007.6701 51.121313 0.5
976.7768 50.44328 0.5
954.63482 50.011358 0.5
950.50029 50.44328 0.5
932.42776 52.410966 0.5
913.48662 54.434011 0.5
906.90308 55.137434 0.5
872.32909 54.434011 0.5
863.71722 54.216942 0.5
824.45734 52.447952 0.5
814.92447 54.434011 0.5
805.51532 56.513961 0.5
796.08611 58.652426 0.5
788.61137 60.324953 0.5
755.75256 59.661649 0.5
725.52246 59.121696 0.5
706.26586 60.851047 0.5
697.61775 61.794753 0.5
675.6869 60.851047 0.5
671.78006 60.718904 0.5
671.03158 60.851047 0.5
660.0169 63.11151 0.5
649.11759 65.435565 0.5
647.78791 65.716455 0.5
630.27192 67.824995 0.5
625.4504 68.534603 0.5
609.613 67.824995 0.5
604.60205 67.673878 0.5
591.26294 65.435565 0.5
585.09876 64.529004 0.5
566.81442 64.973205 0.5
564.35564 65.435565 0.5
555.69149 67.824995 0.5
550.0517 70.281637 0.5
549.63823 70.4955 0.5
548.64532 70.281637 0.5
536.61619 67.824995 0.5
533.4724 67.236921 0.5
532.15124 67.824995 0.5
525.01271 70.281637 0.5
518.23033 71.916893 0.5
503.83504 71.693453 0.5
497.12084 70.281637 0.5
490.21788 69.008546 0.5
486.92259 70.281637 0.5
480.96848 72.807391 0.5
477.31741 74.513107 0.5
472.63843 72.807391 0.5
466.54217 70.281637 0.5
465.0785 69.639374 0.5
455.21844 70.281637 0.5
453.45154 70.413401 0.5
448.13404 72.807391 0.5
443.37195 75.404193 0.5
442.39174 76.007436 0.5
441.10796 75.404193 0.5
436.09263 72.807391 0.5
431.85861 70.401138 0.5
430.67412 72.807391 0.5
429.35464 75.404193 0.5
427.92224 78.07404 0.5
426.37033 80.818997 0.5
424.77667 83.64117 0.5
423.25628 86.54273 0.5
421.82042 89.525915 0.5
421.81538 89.536248 0.5

129.55758 53.319906 0.5
129.29142 52.410966 0.5
128.63873 50.874812 0.5
128.58247 50.44328 0.5
128.42138 48.52942 0.5
128.31762 46.667937 0.5
128.23944 44.857373 0.5
128.18105 43.096357 0.5
128.13709 41.383526 0.5
128.11438 39.717552 0.5
128.13136 38.09716 0.5
128.21468 36.521108 0.5
128.39227 34.988174 0.5
128.63873 33.687806 0.5
128.68993 33.497182 0.5
129.46199 32.046985 0.5
129.55758 31.948523 0.5
130.22443 30.63646 0.5
130.48965 29.888645 0.5
130.80941 30.63646 0.5
131.43523 31.967966 0.5
131.52063 32.046985 0.5
132.14814 33.497182 0.5
132.269 34.988174 0.5
132.25869 36.521108 0.5
132.21537 38.09716 0.5
132.17997 39.717552 0.5
132.17138 41.383526 0.5
132.20657 43.096357 0.5
132.39052 44.857373 0.5
132.39461 44.880719 0.5
132.61684 46.667937 0.5
132.50774 48.52942 0.5
132.39461 49.777015 0.5
132.20205 48.52942 0.5
131.52473 46.667937 0.5
131.43523 46.608865 0.5
131.40332 46.667937 0.5
130.63204 48.52942 0.5
130.48965 49.225575 0.5
130.22653 50.44328 0.5
129.82564 52.410966 0.5
129.55758 53.319906 0.5

126.83959 45.458436 0.5
126.78347 44.857373 0.5
126.68236 43.096357 0.5
126.63261 41.383526 0.5
126.61827 39.717552 0.5
126.63681 38.09716 0.5
126.68791 36.521108 0.5
126.77967 34.988174 0.5
126.83959 34.331302 0.5
126.98624 34.988174 0.5
127.19682 36.521108 0.5
127.2929 38.09716 0.5
127.30463 39.717552 0.5
127.2497 41.383526 0.5
127.13453 43.096357 0.5
126.94027 44.857373 0.5
126.83959 45.458436 0.5

123.38817 45.156947 0.5
123.36897 44.857373 0.5
123.30383 43.096357 0.5
123.27511 41.383526 0.5
123.28391 39.717552 0.5
123.33946 38.09716 0.5
123.38817 37.406079 0.5
123.49429 38.09716 0.5
123.60269 39.717552 0.5
123.60512 41.383526 0.5
123.53844 43.096357 0.5
123.42096 44.857373 0.5
123.38817 45.156947 0.5

125.09008 43.188111 0.5
125.08066 43.096357 0.5
125.06244 41.383526 0.5
125.09008 40.864929 0.5
125.1029 41.383526 0.5
125.09487 43.096357 0.5
125.09008 43.188111 0.5



==> figdata/pipe/retau_180_les_r1.2_long/t_zspectra_les_r1.2_0.71_MBC_0.pgf <==
1642.592 181.22447 0.1
1641.1444 175.73235 0.1
1636.588 170.3905 0.1
1623.3887 165.19481 0.1
1596.2375 160.14127 0.1
1556.4233 155.226 0.1
1511.5051 150.94121 0.1
1476.7282 155.226 0.1
1450.3039 160.14127 0.1
1426.6942 165.19481 0.1
1401.7228 170.3905 0.1
1395.2355 172.3148 0.1
1385.9593 175.73235 0.1
1381.6989 181.22447 0.1

1133.6611 181.22447 0.1
1133.6288 181.15069 0.1
1133.6064 181.22447 0.1

89.446498 181.22447 0.1
89.448886 175.73235 0.1
89.434281 170.3905 0.1
89.350057 165.63756 0.1
89.136347 170.3905 0.1
89.068805 175.73235 0.1
89.048673 181.22447 0.1

88.728699 181.22447 0.1
88.704668 175.73235 0.1
88.478349 171.79505 0.1
88.332142 170.3905 0.1
88.048842 167.21481 0.1
87.897504 170.3905 0.1
87.623486 172.43621 0.1
87.325902 175.73235 0.1
87.202219 180.57885 0.1
87.195595 181.22447 0.1

88.031856 181.22447 0.1
88.048842 179.12974 0.1
88.098921 181.22447 0.1

86.488408 181.22447 0.1
86.435833 175.73235 0.1
86.371722 173.61785 0.1
86.08398 170.3905 0.1
85.962377 166.97777 0.1
85.929318 170.3905 0.1
85.843061 175.73235 0.1
85.818202 181.22447 0.1

84.957498 181.22447 0.1
84.915382 175.73235 0.1
84.757297 173.27435 0.1
84.585555 175.73235 0.1
84.454699 181.22447 0.1

83.834398 181.22447 0.1
83.844023 175.73235 0.1
83.824651 170.3905 0.1
83.585537 166.69312 0.1
83.534447 165.19481 0.1
83.363922 160.14127 0.1
83.202117 156.44903 0.1
83.0846 160.14127 0.1
82.923529 165.19481 0.1
82.894433 170.3905 0.1
82.999425 175.73235 0.1
83.05675 181.22447 0.1

82.569688 181.22447 0.1
82.597875 175.73235 0.1
82.689404 170.3905 0.1
82.666038 165.19481 0.1
82.47254 160.14127 0.1
82.445734 159.69325 0.1
82.404584 160.14127 0.1
82.300889 165.19481 0.1
82.323544 170.3905 0.1
82.312494 175.73235 0.1
82.306795 181.22447 0.1

81.832755 181.22447 0.1
81.846239 175.73235 0.1
81.844529 170.3905 0.1
81.804766 165.19481 0.1
81.70298 162.55508 0.1
81.581078 165.19481 0.1
81.495356 170.3905 0.1
81.507133 175.73235 0.1
81.540029 181.22447 0.1

81.018024 181.22447 0.1
80.973489 179.17197 0.1
80.896848 175.73235 0.1
80.774697 170.3905 0.1
80.71855 165.19481 0.1
80.647474 160.14127 0.1
80.613607 158.55247 0.1
80.348389 155.226 0.1
80.256909 154.06453 0.1
79.903355 153.83865 0.1
79.851528 155.226 0.1
79.679369 160.14127 0.1
79.552901 161.32891 0.1
79.301652 165.19481 0.1
79.205509 167.77256 0.1
79.150691 165.19481 0.1
79.103717 160.14127 0.1
79.040701 155.226 0.1
78.861137 151.18547 0.1
78.686055 155.226 0.1
78.519747 158.25164 0.1
78.390035 155.226 0.1
78.1813 152.02723 0.1
77.876289 155.226 0.1
77.845758 155.88215 0.1
77.824647 155.226 0.1
77.568856 150.44522 0.1
77.513083 149.45806 0.1
77.46757 150.44522 0.1
77.371182 155.226 0.1
77.340895 160.14127 0.1
77.302471 165.19481 0.1
77.183241 170.3136 0.1
77.03298 165.19481 0.1
76.970557 160.14127 0.1
76.872728 155.226 0.1
76.856193 154.73338 0.1
76.836065 155.226 0.1
76.691493 160.14127 0.1
76.656932 165.19481 0.1
76.679227 170.3905 0.1
76.688026 175.73235 0.1
76.696285 181.22447 0.1

80.063091 181.22447 0.1
80.100984 175.73235 0.1
80.256909 172.74513 0.1
80.380415 175.73235 0.1
80.427274 181.22447 0.1

76.326669 181.22447 0.1
76.316427 175.73235 0.1
76.32803 170.3905 0.1
76.383498 165.19481 0.1
76.390452 160.14127 0.1
76.33376 155.226 0.1
76.21763 150.44522 0.1
76.210343 150.2672 0.1
76.168332 150.44522 0.1
75.891471 152.61967 0.1
75.575256 151.61669 0.1
75.396832 155.226 0.1
75.271315 160.14127 0.1
75.261666 160.43652 0.1
75.249598 160.14127 0.1
75.155902 155.226 0.1
75.087446 150.44522 0.1
74.99131 145.79524 0.1
74.950668 144.57374 0.1
74.751336 141.27248 0.1
74.642229 137.51941 0.1
74.527296 141.27248 0.1
74.336318 145.18125 0.1
74.246624 145.79524 0.1
74.032904 146.95205 0.1
73.903964 145.79524 0.1
73.731957 143.54308 0.1
73.677135 141.27248 0.1
73.541321 136.87348 0.1
73.433448 134.53767 0.1
73.328874 136.87348 0.1
73.206618 141.27248 0.1
73.137345 143.1938 0.1
72.933951 141.27248 0.1
72.843621 140.52789 0.1
72.769435 141.27248 0.1
72.636075 145.79524 0.1
72.59808 150.44522 0.1
72.552246 152.60291 0.1
72.447152 150.44522 0.1
72.340127 145.79524 0.1
72.263193 145.01318 0.1
71.976435 142.61426 0.1
71.819402 145.79524 0.1
71.711159 150.44522 0.1
71.691943 151.55046 0.1
71.669216 150.44522 0.1
71.551376 145.79524 0.1
71.409691 142.7244 0.1
71.301134 141.27248 0.1
71.129653 137.00738 0.1
70.851803 137.78012 0.1
70.629454 141.27248 0.1
70.576115 143.04463 0.1
70.509567 141.27248 0.1
70.302564 137.72697 0.1
70.092011 136.87348 0.1
70.031126 136.62419 0.1
69.832852 132.59483 0.1
69.761775 131.37867 0.1
69.703167 132.59483 0.1
69.494489 135.4545 0.1
69.302004 136.87348 0.1
69.229243 138.34049 0.1
69.198751 136.87348 0.1
69.030033 132.59483 0.1
68.966013 131.82073 0.1
68.791637 132.59483 0.1
68.704779 133.30011 0.1
68.51351 132.59483 0.1
68.445515 132.3872 0.1
68.429818 132.59483 0.1
68.222885 136.87348 0.1
68.188201 138.13997 0.1
67.932815 138.76185 0.1
67.746022 136.87348 0.1
67.679334 134.9661 0.1
67.567335 132.59483 0.1
67.427738 131.94569 0.1
67.178006 131.97774 0.1
66.930116 131.67226 0.1
66.742899 132.59483 0.1
66.68405 133.19252 0.1
66.540748 132.59483 0.1
66.439786 132.23255 0.1
66.197305 128.73107 0.1
65.956587 130.5542 0.1
65.717614 131.8001 0.1
65.480367 130.48099 0.1
65.244826 129.53119 0.1
65.218546 128.43325 0.1
65.010973 125.53601 0.1
64.865186 124.38554 0.1
64.778791 123.55382 0.1
64.705386 124.38554 0.1
64.548262 127.32203 0.1
64.50459 124.38554 0.1
64.441809 120.44857 0.1
64.387329 116.61932 0.1
64.340263 112.89484 0.1
64.319367 111.55519 0.1
64.129099 112.89484 0.1
64.09209 113.18553 0.1
63.866414 115.54051 0.1
63.751944 112.89484 0.1
63.642321 110.84195 0.1
63.519959 109.27228 0.1
63.419796 108.27227 0.1
63.327846 109.27228 0.1
63.198821 111.24319 0.1
63.098158 109.27228 0.1
63.005769 105.74882 0.1
62.97938 104.78399 0.1
62.932343 105.74882 0.1
62.761459 109.08663 0.1
62.54504 108.00294 0.1
62.481909 109.27228 0.1
62.330108 111.63521 0.1
62.116649 109.41256 0.1
62.106608 109.27228 0.1
61.918502 105.74882 0.1
61.904647 105.49915 0.1
61.893802 105.74882 0.1
61.772606 109.27228 0.1
61.694087 111.52253 0.1
61.484954 110.13293 0.1
61.46606 109.27228 0.1
61.277235 106.03615 0.1
61.070914 108.52594 0.1
60.872106 105.74882 0.1
60.865978 105.65243 0.1
60.662413 105.73131 0.1
60.660181 105.74882 0.1
60.460205 107.50253 0.1
60.259341 109.08226 0.1
60.234277 109.27228 0.1
60.059806 111.01612 0.1
60.002772 109.27228 0.1
59.861589 105.78173 0.1
59.837916 105.74882 0.1
59.664676 105.30294 0.1
59.623673 105.74882 0.1
59.469054 106.74798 0.1
59.274711 107.74514 0.1
59.081634 109.16146 0.1
58.940179 105.74882 0.1
58.88981 104.74234 0.1
58.818941 105.74882 0.1
58.699228 108.44513 0.1
58.509876 107.99611 0.1
58.321741 106.48545 0.1
58.294917 105.74882 0.1
58.134813 103.40945 0.1
57.949078 103.14519 0.1
57.908493 102.32176 0.1
57.764527 100.97581 0.1
57.65042 102.32176 0.1
57.581148 103.62988 0.1
57.466622 102.32176 0.1
57.398929 101.8149 0.1
57.303564 102.32176 0.1
57.21786 103.05421 0.1
57.037929 104.21787 0.1
56.859127 104.9319 0.1
56.681442 104.09806 0.1
56.545497 102.32176 0.1
56.504865 101.69986 0.1
56.476308 102.32176 0.1
56.329384 105.09517 0.1
56.187566 105.74882 0.1
56.154989 105.8776 0.1
56.137119 105.74882 0.1
55.981671 103.75644 0.1
55.905841 102.32176 0.1
55.80942 101.02131 0.1
55.638226 101.75092 0.1
55.468078 99.631848 0.1
55.386153 98.988479 0.1
55.298968 98.336096 0.1
55.230675 98.988479 0.1
55.130886 99.955903 0.1
55.021038 98.988479 0.1
54.963823 98.618352 0.1
54.901814 98.988479 0.1
54.797769 99.913505 0.1
54.676361 102.32176 0.1
54.632715 103.05132 0.1
54.601196 102.32176 0.1
54.468653 99.68417 0.1
54.421327 98.988479 0.1
54.305573 95.94876 0.1
54.143467 97.947194 0.1
53.982326 97.57586 0.1
53.822141 97.96219 0.1
53.662904 95.852082 0.1
53.640654 95.746393 0.1
53.504606 95.096123 0.1
53.34724 94.454157 0.1
53.306395 95.746393 0.1
53.190796 98.165279 0.1
53.060848 95.746393 0.1
53.035268 94.929231 0.1
52.880646 93.649629 0.1
52.726923 93.033367 0.1
52.650425 92.593014 0.1
52.574091 92.229788 0.1
52.453012 92.593014 0.1
52.422143 92.763891 0.1
52.271071 92.799317 0.1
52.137769 95.746393 0.1
52.120866 96.090148 0.1
52.110707 95.746393 0.1
52.023567 92.593014 0.1
51.971523 91.154208 0.1
51.846214 92.593014 0.1
51.823033 93.045981 0.1
51.675389 93.371102 0.1
51.528584 93.489562 0.1
51.477928 92.593014 0.1
51.382611 91.385133 0.1
51.311513 92.593014 0.1
51.237462 94.585781 0.1
51.192422 92.593014 0.1
51.133073 89.525915 0.1
51.093131 87.461288 0.1
50.949611 87.467955 0.1
50.897214 89.525915 0.1
50.806895 91.737364 0.1
50.681424 89.525915 0.1
50.664976 89.247555 0.1
50.523848 87.364864 0.1
50.383504 89.151154 0.1
50.370586 89.525915 0.1
50.291278 92.593014 0.1
50.243938 94.72275 0.1
50.205109 92.593014 0.1
50.128714 89.525915 0.1
50.105142 88.648676 0.1
49.967112 88.174364 0.1
49.883495 89.525915 0.1
49.829839 90.194855 0.1
49.693319 91.223872 0.1
49.645525 89.525915 0.1
49.567824 86.54273 0.1
49.557545 86.218345 0.1
49.485463 86.54273 0.1
49.422511 87.020098 0.1
49.288211 87.823751 0.1
49.21537 86.54273 0.1
49.154638 85.77524 0.1
49.061439 86.54273 0.1
49.021788 87.294758 0.1
49.009148 86.54273 0.1
48.889654 84.276582 0.1
48.75823 84.661043 0.1
48.684533 83.64117 0.1
48.627511 82.646254 0.1
48.592186 83.64117 0.1
48.497491 85.476686 0.1
48.431451 83.64117 0.1
48.368164 82.26926 0.1
48.32906 83.64117 0.1
48.239525 86.350772 0.1
48.127272 83.64117 0.1
48.111569 82.55802 0.1
48.075118 83.64117 0.1
47.98429 85.102799 0.1
47.878592 83.64117 0.1
47.857682 83.380769 0.1
47.731741 83.534161 0.1
47.613276 80.818997 0.1
47.606461 80.70801 0.1
47.601073 80.818997 0.1
47.495967 83.64117 0.1
47.481836 84.165582 0.1
47.357863 85.38215 0.1
47.311975 83.64117 0.1
47.255635 80.818997 0.1
47.234535 79.574082 0.1
47.172835 80.818997 0.1
47.111848 82.995611 0.1
46.989797 81.351338 0.1
46.868376 83.295833 0.1
46.824235 80.818997 0.1
46.789209 78.07404 0.1
46.747581 75.524084 0.1
46.688469 78.07404 0.1
46.640771 80.818997 0.1
46.627408 81.550603 0.1
46.525365 80.818997 0.1
46.50785 80.711621 0.1
46.503346 80.818997 0.1
46.388904 83.398863 0.1
46.305897 80.818997 0.1
46.270565 79.345205 0.1
46.152828 80.71535 0.1
46.06948 78.07404 0.1
46.035689 76.516909 0.1
45.957087 78.07404 0.1
45.919143 78.631427 0.1
45.832139 80.818997 0.1
45.803186 81.363714 0.1
45.786626 80.818997 0.1
45.716527 78.07404 0.1
45.687812 76.998164 0.1
45.659624 78.07404 0.1
45.595791 80.818997 0.1
45.573019 81.557746 0.1
45.462805 80.818997 0.1
45.458801 80.778476 0.1
45.345154 78.795475 0.1
45.278785 78.07404 0.1
45.232074 77.091239 0.1
45.211172 78.07404 0.1
45.119556 79.598432 0.1
45.094217 78.07404 0.1
45.056846 75.404193 0.1
45.015774 72.807391 0.1
45.007597 72.114485 0.1
44.99797 72.807391 0.1
44.946986 75.404193 0.1
44.907503 78.07404 0.1
44.896192 78.96566 0.1
44.82329 78.07404 0.1
44.785337 77.725114 0.1
44.675028 75.980751 0.1
44.650811 75.404193 0.1
44.588993 72.807391 0.1
44.565262 71.122649 0.1
44.456033 72.750109 0.1
44.363389 70.281637 0.1
44.347339 69.873939 0.1
44.239174 69.797222 0.1
44.131537 68.574994 0.1
44.024925 67.824995 0.1
44.024421 67.813231 0.1
44.024247 67.824995 0.1
43.965948 70.281637 0.1
43.917825 71.433076 0.1
43.878984 70.281637 0.1
43.829817 67.824995 0.1
43.811743 66.540878 0.1
43.785487 67.824995 0.1
43.74664 70.281637 0.1
43.738613 72.807391 0.1
43.706172 74.641696 0.1
43.68643 72.807391 0.1
43.648842 70.281637 0.1
43.601109 69.492274 0.1
43.584258 70.281637 0.1
43.517708 72.807391 0.1
43.49655 73.543166 0.1
43.486224 72.807391 0.1
43.4573 70.281637 0.1
43.424019 67.824995 0.1
43.397421 65.435565 0.1
43.396493 63.11151 0.1
43.4171 60.851047 0.1
43.456405 58.652426 0.1
43.494352 56.513961 0.1
43.49655 56.412211 0.1
43.558531 54.434011 0.1
43.601109 53.539479 0.1
43.706172 52.44759 0.1
43.706941 52.410966 0.1
43.811743 51.212354 0.1
43.917825 51.47501 0.1
44.024421 52.059171 0.1
44.112126 50.44328 0.1
44.131537 49.970421 0.1
44.239174 48.562202 0.1
44.347339 49.426769 0.1
44.428482 48.52942 0.1
44.456033 48.443692 0.1
44.565262 48.191128 0.1
44.675028 47.77134 0.1
44.785337 46.871164 0.1
44.794746 46.667937 0.1
44.896192 45.544586 0.1
44.989092 46.667937 0.1
45.007597 47.619433 0.1
45.114265 46.667937 0.1
45.119556 46.651985 0.1
45.232074 45.096892 0.1
45.249685 44.857373 0.1
45.345154 43.589533 0.1
45.458801 43.721321 0.1
45.527831 43.096357 0.1
45.573019 42.873415 0.1
45.629048 43.096357 0.1
45.687812 43.381208 0.1
45.716009 43.096357 0.1
45.803186 42.38299 0.1
45.85909 43.096357 0.1
45.919143 44.255687 0.1
46.012598 43.096357 0.1
46.035689 42.832734 0.1
46.135677 41.383526 0.1
46.152828 41.208322 0.1
46.263466 39.717552 0.1
46.270565 39.640294 0.1
46.274898 39.717552 0.1
46.350539 41.383526 0.1
46.388904 42.341749 0.1
46.50785 42.041863 0.1
46.605534 41.383526 0.1
46.627408 41.247975 0.1
46.679235 41.383526 0.1
46.747581 41.634837 0.1
46.766811 41.383526 0.1
46.868376 40.495535 0.1
46.989797 40.962883 0.1
47.111848 40.585956 0.1
47.198208 39.717552 0.1
47.234535 39.45233 0.1
47.321298 39.717552 0.1
47.357863 39.831743 0.1
47.37718 39.717552 0.1
47.481836 39.178867 0.1
47.606461 39.631107 0.1
47.634146 39.717552 0.1
47.731741 40.248325 0.1
47.76726 39.717552 0.1
47.857682 38.853816 0.1
47.98429 39.015063 0.1
48.111569 38.212704 0.1
48.239525 38.303317 0.1
48.364381 38.09716 0.1
48.368164 38.091876 0.1
48.497491 36.975191 0.1
48.627511 37.074101 0.1
48.75823 37.657142 0.1
48.873924 38.09716 0.1
48.889654 38.156249 0.1
48.907328 38.09716 0.1
49.021788 37.611446 0.1
49.154638 36.971571 0.1
49.288211 36.944188 0.1
49.41072 36.521108 0.1
49.422511 36.492415 0.1
49.437005 36.521108 0.1
49.557545 36.740408 0.1
49.601145 36.521108 0.1
49.693319 36.079176 0.1
49.822556 36.521108 0.1
49.829839 36.543998 0.1
49.831847 36.521108 0.1
49.965119 34.988174 0.1
49.967112 34.964241 0.1
49.975499 34.988174 0.1
50.105142 35.437216 0.1
50.243938 35.571544 0.1
50.322108 34.988174 0.1
50.383504 34.54556 0.1
50.480662 34.988174 0.1
50.523848 35.184572 0.1
50.664976 35.353122 0.1
50.806895 35.316628 0.1
50.843256 34.988174 0.1
50.949611 33.995052 0.1
51.093131 34.923691 0.1
51.237462 34.701565 0.1
51.382611 33.842054 0.1
51.528584 33.516868 0.1
51.675389 33.990669 0.1
51.790248 33.497182 0.1
51.823033 33.33807 0.1
51.868893 33.497182 0.1
51.971523 33.823516 0.1
52.120866 34.152242 0.1
52.19173 33.497182 0.1
52.271071 32.690969 0.1
52.422143 32.783481 0.1
52.574091 32.275561 0.1
52.726923 33.078334 0.1
52.880243 32.046985 0.1
52.880646 32.044539 0.1
52.891336 32.046985 0.1
53.035268 32.086015 0.1
53.066241 32.046985 0.1
53.190796 31.911781 0.1
53.220142 32.046985 0.1
53.34724 32.718698 0.1
53.501332 32.046985 0.1
53.504606 32.033991 0.1
53.662904 31.532138 0.1
53.822141 31.039115 0.1
53.982326 31.15387 0.1
54.143467 31.230345 0.1
54.305573 30.772506 0.1
54.405421 30.63646 0.1
54.468653 30.570308 0.1
54.632715 30.349533 0.1
54.797769 30.189298 0.1
54.963823 29.572178 0.1
55.130886 29.55494 0.1
55.2742 29.264538 0.1
55.298968 29.227391 0.1
55.390712 29.264538 0.1
55.468078 29.299979 0.1
55.638226 29.581358 0.1
55.767962 29.264538 0.1
55.80942 29.181658 0.1
55.865057 29.264538 0.1
55.981671 29.450132 0.1
56.039337 29.264538 0.1
56.154989 28.909658 0.1
56.329384 28.685371 0.1
56.504865 28.536957 0.1
56.623206 27.930149 0.1
56.681442 27.650586 0.1
56.764277 27.930149 0.1
56.859127 28.322409 0.1
57.037929 28.152617 0.1
57.13474 27.930149 0.1
57.21786 27.739907 0.1
57.398929 27.525192 0.1
57.581148 27.881185 0.1
57.764527 27.389728 0.1
57.949078 26.656343 0.1
58.134813 27.032841 0.1
58.245403 26.632278 0.1
58.321741 26.36788 0.1
58.462453 26.632278 0.1
58.509876 26.722831 0.1
58.543759 26.632278 0.1
58.699228 26.207863 0.1
58.855499 26.632278 0.1
58.88981 26.717402 0.1
58.918847 26.632278 0.1
59.081634 26.154911 0.1
59.274711 26.329976 0.1
59.469054 25.554048 0.1
59.664676 25.714924 0.1
59.861589 25.872528 0.1
60.012535 25.369908 0.1
60.059806 25.222323 0.1
60.259341 24.894389 0.1
60.460205 24.873748 0.1
60.662413 25.080193 0.1
60.865978 24.590882 0.1
61.070914 24.248381 0.1
61.277235 24.95791 0.1
61.484954 24.172634 0.1
61.694087 24.49917 0.1
61.798477 24.142079 0.1
61.904647 23.844229 0.1
62.116649 23.931963 0.1
62.322018 22.94784 0.1
62.330108 22.91104 0.1
62.54504 22.831847 0.1
62.761459 22.695412 0.1
62.97938 22.760216 0.1
63.198821 22.81724 0.1
63.419796 22.683783 0.1
63.642321 22.442827 0.1
63.812716 21.786282 0.1
63.866414 21.593259 0.1
64.09209 21.526132 0.1
64.319367 21.391743 0.1
64.548262 21.344754 0.1
64.778791 21.104392 0.1
65.010973 21.144941 0.1
65.226527 20.65651 0.1
65.244826 20.617807 0.1
65.480367 20.171089 0.1
65.717614 20.1926 0.1
65.956587 20.530469 0.1
66.197305 20.280976 0.1
66.439786 20.126619 0.1
66.68405 19.792407 0.1
66.930116 19.586997 0.1
67.178006 19.56972 0.1
67.193111 19.557637 0.1
67.427738 19.375327 0.1
67.679334 19.518869 0.1
67.932815 19.208757 0.1
68.188201 18.79463 0.1
68.445515 19.083027 0.1
68.704779 19.097383 0.1
68.966013 18.780659 0.1
69.12216 18.488842 0.1
69.229243 18.290125 0.1
69.494489 18.400701 0.1
69.761775 18.471351 0.1
69.89906 18.488842 0.1
70.031126 18.505579 0.1
70.041443 18.488842 0.1
70.302564 18.070699 0.1
70.576115 18.08058 0.1
70.851803 17.73087 0.1
71.129653 17.508858 0.1
71.409691 17.453937 0.1
71.691943 17.549988 0.1
71.976435 17.584919 0.1
72.255246 17.449283 0.1
72.263193 17.445292 0.1
72.552246 17.177861 0.1
72.843621 17.232486 0.1
73.137345 17.030881 0.1
73.433448 16.681304 0.1
73.731957 16.663459 0.1
74.032904 16.636892 0.1
74.336318 16.853978 0.1
74.604761 16.438171 0.1
74.642229 16.378729 0.1
74.775303 16.438171 0.1
74.950668 16.519042 0.1
74.999853 16.438171 0.1
75.261666 16.049995 0.1
75.575256 16.106852 0.1
75.891471 15.977775 0.1
76.210343 15.53473 0.1
76.531905 15.520822 0.1
76.686422 15.454717 0.1
76.856193 15.383875 0.1
77.183241 15.45298 0.1
77.188453 15.454717 0.1
77.513083 15.565971 0.1
77.60309 15.454717 0.1
77.845758 15.16888 0.1
78.1813 15.413956 0.1
78.519747 15.292614 0.1
78.861137 14.836479 0.1
79.205509 14.962212 0.1
79.552901 14.733067 0.1
79.903355 14.934482 0.1
80.256909 14.603954 0.1
80.597352 14.498176 0.1
80.613607 14.492684 0.1
80.619456 14.498176 0.1
80.973489 14.837983 0.1
81.297338 14.498176 0.1
81.336599 14.459946 0.1
81.70298 14.02703 0.1
82.072677 14.0903 0.1
82.445734 13.846516 0.1
82.822199 13.791684 0.1
83.202117 13.625656 0.1
83.585537 13.739307 0.1
83.760953 13.567802 0.1
83.972507 13.373144 0.1
84.363077 13.476143 0.1
84.757297 13.213697 0.1
85.155218 13.224055 0.1
85.556894 12.865155 0.1
85.962377 13.165042 0.1
86.371722 13.131605 0.1
86.784983 12.957026 0.1
87.202219 12.762735 0.1
87.290807 12.662892 0.1
87.623486 12.295389 0.1
88.048842 12.385054 0.1
88.478349 12.17443 0.1
88.912066 12.196457 0.1
89.350057 12.117678 0.1
89.792384 12.065559 0.1
90.239112 11.95702 0.1
90.618866 11.782735 0.1
90.690308 11.751833 0.1
90.869261 11.782735 0.1
91.146038 11.832272 0.1
91.295194 11.782735 0.1
91.606371 11.685496 0.1
92.071378 11.757315 0.1
92.54113 11.588821 0.1
93.0157 11.210882 0.1
93.495163 11.095496 0.1
93.979593 11.142879 0.1
94.355088 10.92666 0.1
94.469071 10.862509 0.1
94.853807 10.92666 0.1
94.963673 10.944926 0.1
95.026277 10.92666 0.1
95.463482 10.801117 0.1
95.96858 10.81627 0.1
96.479051 10.774119 0.1
96.994981 10.547891 0.1
97.51646 10.624799 0.1
98.043576 10.285656 0.1
98.576421 10.483846 0.1
99.11509 10.203459 0.1
99.659679 10.190687 0.1
100.21028 10.175697 0.1
100.75555 10.094008 0.1
100.76701 10.092298 0.1
101.32995 9.9548813 0.1
101.89922 9.9600773 0.1
102.47492 9.7128917 0.1
103.05717 9.6367297 0.1
103.64607 9.6087447 0.1
104.24173 9.6630646 0.1
104.84429 9.5777876 0.1
105.45385 9.3813677 0.1
106.07054 9.3435809 0.1
106.6586 9.2841419 0.1
106.69448 9.2805837 0.1
107.32581 9.0171186 0.1
107.96465 8.9584612 0.1
108.61115 8.9157275 0.1
109.26543 8.9052724 0.1
109.92765 8.9786932 0.1
110.59794 8.6402964 0.1
111.27645 8.6765895 0.1
111.96334 8.6104597 0.1
112.65877 8.6237912 0.1
113.03594 8.4964344 0.1
113.36288 8.3888474 0.1
114.07586 8.3984452 0.1
114.79786 8.29618 0.1
115.52905 8.3830184 0.1
116.26963 8.4218064 0.1
117.01975 8.0693686 0.1
117.77962 7.9212729 0.1
118.54942 8.0571404 0.1
119.32935 7.8322398 0.1
120.11961 7.8601886 0.1
120.90162 7.7302701 0.1
120.92041 7.72723 0.1
120.93447 7.7302701 0.1
121.73196 7.9063718 0.1
122.15966 7.7302701 0.1
122.55447 7.5729604 0.1
123.38817 7.6798145 0.1
124.2333 7.4449021 0.1
125.09008 7.4225429 0.1
125.95876 7.4982604 0.1
126.83959 7.2889432 0.1
127.73283 7.2025865 0.1
128.63873 7.1352729 0.1
129.55758 7.0623985 0.1
130.48539 6.9850763 0.1
130.48965 6.9847152 0.1
130.49407 6.9850763 0.1
131.43523 7.0614063 0.1
132.18428 6.9850763 0.1
132.39461 6.9628743 0.1
133.3681 6.9448991 0.1
134.35601 6.8726757 0.1
135.35867 6.8467024 0.1
136.3764 6.7664126 0.1
137.40956 6.6441607 0.1
138.45849 6.6344493 0.1
139.52355 6.6683385 0.1
140.60513 6.4710968 0.1
141.70361 6.3875343 0.1
142.81938 6.3296385 0.1
143.77671 6.2602696 0.1
143.95287 6.2472588 0.1
144.18597 6.2602696 0.1
145.10449 6.3088285 0.1
145.49462 6.2602696 0.1
146.27469 6.1587012 0.1
147.46391 6.2004587 0.1
148.67264 6.1343515 0.1
149.90134 6.0977785 0.1
151.15051 6.0897015 0.1
152.42069 5.9700672 0.1
153.71239 5.9146424 0.1
155.02617 5.7997126 0.1
156.3626 5.6825059 0.1
157.72227 5.6505668 0.1
159.1058 5.7225963 0.1
160.51382 5.6558654 0.1
161.94698 5.6194164 0.1
162.79842 5.555299 0.1
163.40596 5.5090046 0.1
164.89147 5.4929467 0.1
166.40423 5.375832 0.1
167.94501 5.4119508 0.1
169.51459 5.3766393 0.1
171.11379 5.3102907 0.1
172.74344 5.2762398 0.1
174.40444 5.2724001 0.1
176.09768 5.2130783 0.1
177.82413 5.1567599 0.1
179.58477 5.0041996 0.1
181.38062 5.0271633 0.1
183.21274 5.0154475 0.1
185.08226 4.969825 0.1
186.91683 4.8696136 0.1
186.99033 4.8653714 0.1
187.09594 4.8696136 0.1
188.93814 4.9400723 0.1
189.83198 4.8696136 0.1
190.92696 4.781974 0.1
192.9581 4.7532705 0.1
195.03292 4.6761282 0.1
197.15284 4.6771113 0.1
199.31936 4.6398384 0.1
201.53402 4.5755998 0.1
203.79844 4.5287882 0.1
206.11434 4.4268308 0.1
208.48347 4.4895331 0.1
210.90769 4.4106089 0.1
213.38896 4.4672362 0.1
215.9293 4.3018828 0.1
218.53086 4.3680009 0.1
221.19587 4.3123954 0.1
223.92669 4.2366367 0.1
225.17558 4.2026838 0.1
226.72577 4.1577229 0.1
229.59572 4.1488368 0.1
232.53925 4.0784129 0.1
235.55924 4.1105277 0.1
238.6587 4.1450248 0.1
241.84082 4.0338553 0.1
245.10894 3.9269898 0.1
248.4666 3.9200687 0.1
251.91752 3.8587636 0.1
255.46566 3.9128146 0.1
259.11516 3.8315051 0.1
262.87046 3.7861476 0.1
266.7362 3.7898931 0.1
270.71734 3.6898358 0.1
274.81911 3.7637574 0.1
279.0471 3.6951155 0.1
283.40721 3.6291681 0.1
287.90574 3.6488533 0.1
292.54938 3.5717559 0.1
297.34527 3.5715686 0.1
300.59078 3.554002 0.1
302.30103 3.5436956 0.1
307.42477 3.5209237 0.1
312.7252 3.5102146 0.1
318.21161 3.3948395 0.1
323.89396 3.4560682 0.1
329.78294 3.4099566 0.1
335.89003 3.3739337 0.1
342.22758 3.3159085 0.1
348.80888 3.2545778 0.1
355.64827 3.3254658 0.1
362.76123 3.2276046 0.1
370.16452 3.2110634 0.1
377.87628 3.1743818 0.1
385.9162 3.2211688 0.1
394.30569 3.1759394 0.1
403.06803 3.1395521 0.1
412.22867 3.1483734 0.1
421.81538 3.0982287 0.1
431.85861 3.0853941 0.1
442.39174 3.0935689 0.1
453.45154 3.0221717 0.1
465.0785 3.0762306 0.1
477.31741 3.0613483 0.1
490.21788 3.0343516 0.1
503.83504 2.9709344 0.1
516.45141 2.9230819 0.1
518.23033 2.9153549 0.1
533.4724 2.908425 0.1
541.54779 2.9230819 0.1
549.63823 2.9355829 0.1
566.81442 2.9457706 0.1
585.09876 2.9307543 0.1
595.00893 2.9230819 0.1
604.60205 2.9142983 0.1
625.4504 2.9031497 0.1
647.78791 2.8966966 0.1
671.78006 2.8193055 0.1
697.61775 2.8323898 0.1
725.52246 2.8425395 0.1
755.75256 2.8491299 0.1
788.61137 2.7949633 0.1
824.45734 2.7837914 0.1
863.71722 2.8003559 0.1
906.90308 2.7718766 0.1
954.63482 2.7968148 0.1
1007.6701 2.8138603 0.1
1066.9448 2.8490487 0.1
1133.6288 2.796235 0.1
1209.2041 2.8601778 0.1
1295.5758 2.7315659 0.1
1395.2355 2.8660443 0.1
1511.5051 2.8839264 0.1
1648.9147 2.8595282 0.1
1808.1653 2.9230819 0.1
1813.8062 2.9250354 0.1
2015.3402 3.0265986 0.1
2267.2577 3.1045512 0.1
2591.1516 3.127992 0.1
3023.0103 3.2717475 0.1
3627.6123 3.4547273 0.1
3903.6874 3.554002 0.1
4534.5154 3.7900319 0.1
5660.1743 4.2026838 0.1
6046.0205 4.3686136 0.1
7670.7616 4.8696136 0.1
9069.0308 5.4697272 0.1
9523.8118 5.555299 0.1
12620.458 6.2602696 0.1
14826.607 6.9850763 0.1
16434.009 7.7302701 0.1
17624.997 8.4964344 0.1
18138.062 8.9284678 0.1

18138.062 35.329801 0.1
17840.985 36.521108 0.1
17430.058 38.09716 0.1
16986.336 39.717552 0.1
16510.54 41.383526 0.1
16002.491 43.096357 0.1
15461.138 44.857373 0.1
14885.557 46.667937 0.1
14271.961 48.52942 0.1
13617.118 50.44328 0.1
12919.723 52.410966 0.1
12180.342 54.434011 0.1
11399.161 56.513961 0.1
10573.277 58.652426 0.1
9694.2864 60.851047 0.1
9069.0308 62.371001 0.1
8961.6245 63.11151 0.1
8622.3385 65.435565 0.1
8259.2975 67.824995 0.1
7871.5123 70.281637 0.1
7463.9523 72.807391 0.1
7040.8052 75.404193 0.1
6601.6586 78.07404 0.1
6143.0525 80.818997 0.1
6046.0205 81.407006 0.1
5772.6758 83.64117 0.1
5441.1603 86.54273 0.1
5116.5475 89.525915 0.1
4789.3253 92.593014 0.1
4534.5154 95.012645 0.1
4478.3049 95.746393 0.1
4235.7872 98.988479 0.1
3985.9751 102.32176 0.1
3729.6728 105.74882 0.1
3627.6123 107.17503 0.1
3429.7624 109.27228 0.1
3092.8331 112.89484 0.1
3023.0103 113.67644 0.1
2916.9453 116.61932 0.1
2778.2349 120.44857 0.1
2612.0034 124.38554 0.1
2591.1516 124.83327 0.1
2267.2577 128.35887 0.1
2263.4889 128.43325 0.1
2122.0343 132.59483 0.1
2051.8037 136.87348 0.1
2015.3402 141.2275 0.1
2014.9615 141.27248 0.1
1970.6887 145.79524 0.1
1872.4379 150.44522 0.1
1813.8062 152.71321 0.1
1794.1645 155.226 0.1
1767.0156 160.14127 0.1
1733.6535 165.19481 0.1
1698.837 170.3905 0.1
1681.5815 175.73235 0.1
1675.9668 181.22447 0.1

85.962377 162.22039 0.1
85.982936 160.14127 0.1
85.972108 155.226 0.1
85.962377 154.85046 0.1
85.952528 155.226 0.1
85.948965 160.14127 0.1
85.962377 162.22039 0.1

43.28893 64.586563 0.1
43.281517 63.11151 0.1
43.279101 60.851047 0.1
43.28893 59.14069 0.1
43.328488 60.851047 0.1
43.359331 63.11151 0.1
43.28893 64.586563 0.1

43.706172 59.343143 0.1
43.709917 58.652426 0.1
43.706172 57.983706 0.1
43.70359 58.652426 0.1
43.706172 59.343143 0.1

421.81538 91.395314 0.5
420.77106 89.525915 0.5
419.22794 86.54273 0.5
417.80532 83.64117 0.5
416.47382 80.818997 0.5
415.1839 78.07404 0.5
413.85135 75.404193 0.5
412.35363 72.807391 0.5
412.22867 72.622311 0.5
412.05256 72.807391 0.5
409.89328 75.404193 0.5
407.89362 78.07404 0.5
405.94572 80.818997 0.5
403.81895 83.64117 0.5
403.06803 84.479058 0.5
399.59997 83.64117 0.5
394.30569 82.724742 0.5
392.0023 83.64117 0.5
387.60665 86.54273 0.5
385.9162 88.308091 0.5
383.86276 86.54273 0.5
379.80782 83.64117 0.5
377.87628 82.523125 0.5
370.16452 81.940086 0.5
362.76123 81.303404 0.5
355.64827 82.448017 0.5
352.83252 83.64117 0.5
348.80888 85.541189 0.5
342.22758 85.873528 0.5
341.13537 83.64117 0.5
339.60261 80.818997 0.5
337.81369 78.07404 0.5
335.89003 75.725698 0.5
333.64461 78.07404 0.5
332.09294 80.818997 0.5
331.09677 83.64117 0.5
330.28896 86.54273 0.5
329.78294 88.405143 0.5
327.38465 86.54273 0.5
323.89396 85.03165 0.5
318.21161 85.596431 0.5
315.73943 83.64117 0.5
312.7252 81.090537 0.5
311.24056 83.64117 0.5
309.54482 86.54273 0.5
307.76166 89.525915 0.5
307.42477 90.08397 0.5
307.01059 89.525915 0.5
304.22238 86.54273 0.5
302.30103 84.795455 0.5
300.63823 86.54273 0.5
298.45325 89.525915 0.5
297.34527 91.366673 0.5
293.67707 89.525915 0.5
292.54938 88.78645 0.5
290.97038 86.54273 0.5
287.90574 83.755467 0.5
287.728 83.64117 0.5
284.09248 80.818997 0.5
283.40721 80.208576 0.5
283.02371 80.818997 0.5
280.98524 83.64117 0.5
279.0471 85.866058 0.5
274.81911 85.921143 0.5
273.56242 86.54273 0.5
270.71734 87.76926 0.5
268.80727 86.54273 0.5
266.7362 85.549881 0.5
262.87046 83.789269 0.5
259.11516 84.667192 0.5
258.72143 83.64117 0.5
257.41453 80.818997 0.5
255.46566 78.305386 0.5
254.02897 80.818997 0.5
253.0435 83.64117 0.5
252.23151 86.54273 0.5
251.91752 87.592374 0.5
251.40701 86.54273 0.5
250.32587 83.64117 0.5
249.2932 80.818997 0.5
248.4666 79.048621 0.5
246.87834 80.818997 0.5
245.10894 82.94881 0.5
244.67243 83.64117 0.5
242.74059 86.54273 0.5
241.84082 87.887903 0.5
241.43979 86.54273 0.5
240.59661 83.64117 0.5
239.71291 80.818997 0.5
238.6587 78.078965 0.5
235.55924 80.722701 0.5
235.21726 80.818997 0.5
232.53925 81.354167 0.5
232.15488 80.818997 0.5
230.39538 78.07404 0.5
229.59572 76.441862 0.5
228.52427 78.07404 0.5
226.72577 80.267403 0.5
223.92669 80.779723 0.5
223.07933 80.818997 0.5
221.19587 80.911775 0.5
221.1239 80.818997 0.5
219.36165 78.07404 0.5
218.53086 76.38805 0.5
217.42435 78.07404 0.5
215.9293 80.076847 0.5
214.77923 78.07404 0.5
213.38896 75.5418 0.5
210.90769 75.956779 0.5
210.45213 75.404193 0.5
208.49578 72.807391 0.5
208.48347 72.789805 0.5
208.39857 72.807391 0.5
206.11434 73.323024 0.5
205.47483 75.404193 0.5
204.68198 78.07404 0.5
203.84887 80.818997 0.5
203.79844 80.976243 0.5
203.6978 80.818997 0.5
202.16258 78.07404 0.5
201.53402 76.938841 0.5
200.92149 75.404193 0.5
199.9329 72.807391 0.5
199.31936 71.256572 0.5
198.26692 72.807391 0.5
197.15475 75.404193 0.5
197.15284 75.409898 0.5
197.15056 75.404193 0.5
195.28571 72.807391 0.5
195.03292 72.611401 0.5
193.51881 70.281637 0.5
192.9581 69.089821 0.5
192.09668 70.281637 0.5
190.92696 72.328072 0.5
190.54032 72.807391 0.5
188.93814 74.086225 0.5
186.99033 72.895749 0.5
185.29318 75.404193 0.5
185.08226 75.713448 0.5
183.21274 75.588954 0.5
182.97439 75.404193 0.5
181.38062 74.335432 0.5
179.58477 75.358539 0.5
179.39833 75.404193 0.5
177.82413 76.016724 0.5
176.73565 75.404193 0.5
176.09768 75.145226 0.5
174.40444 75.164951 0.5
172.95791 72.807391 0.5
172.74344 72.474225 0.5
171.21926 70.281637 0.5
171.11379 70.141567 0.5
170.39204 67.824995 0.5
169.82064 65.435565 0.5
169.51459 64.214268 0.5
169.17371 65.435565 0.5
168.70119 67.824995 0.5
168.33442 70.281637 0.5
167.98584 72.807391 0.5
167.94501 73.075295 0.5
167.9194 72.807391 0.5
167.69246 70.281637 0.5
167.43901 67.824995 0.5
167.10601 65.435565 0.5
166.61504 63.11151 0.5
166.40423 62.401628 0.5
166.21477 63.11151 0.5
165.72099 65.435565 0.5
165.28573 67.824995 0.5
164.89147 70.08888 0.5
164.20822 67.824995 0.5
163.40596 66.178324 0.5
162.63869 67.824995 0.5
161.94698 69.251995 0.5
161.39874 67.824995 0.5
160.89217 65.435565 0.5
160.5849 63.11151 0.5
160.51382 62.521395 0.5
159.37992 63.11151 0.5
159.1058 63.225071 0.5
157.72227 64.437335 0.5
157.30234 65.435565 0.5
156.3626 67.574223 0.5
156.1981 67.824995 0.5
155.02617 69.37887 0.5
154.75676 67.824995 0.5
154.3755 65.435565 0.5
154.04646 63.11151 0.5
153.73541 60.851047 0.5
153.71239 60.690099 0.5
153.59232 60.851047 0.5
152.42069 62.429225 0.5
152.27556 63.11151 0.5
151.79753 65.435565 0.5
151.28204 67.824995 0.5
151.15051 68.394031 0.5
151.07722 67.824995 0.5
150.80316 65.435565 0.5
150.56007 63.11151 0.5
150.29613 60.851047 0.5
149.96164 58.652426 0.5
149.90134 58.317117 0.5
149.76898 58.652426 0.5
149.22841 60.851047 0.5
148.92613 63.11151 0.5
148.67264 65.283383 0.5
148.06514 63.11151 0.5
147.49106 60.851047 0.5
147.46391 60.763923 0.5
146.4732 58.652426 0.5
146.27469 58.056224 0.5
146.08828 58.652426 0.5
145.10449 60.425348 0.5
143.95287 60.733551 0.5
143.50138 60.851047 0.5
142.81938 61.168342 0.5
142.30776 60.851047 0.5
141.70361 60.039889 0.5
141.62341 58.652426 0.5
141.48162 56.513961 0.5
141.26587 54.434011 0.5
140.94496 52.410966 0.5
140.60513 50.783665 0.5
139.54293 52.410966 0.5
139.52355 52.439973 0.5
138.92466 54.434011 0.5
138.60627 56.513961 0.5
138.45849 58.321574 0.5
138.18255 56.513961 0.5
137.40956 54.600879 0.5
136.3764 56.447928 0.5
136.08274 56.513961 0.5
135.35867 56.667324 0.5
134.58343 58.652426 0.5
134.35601 59.498788 0.5
134.29963 58.652426 0.5
134.16294 56.513961 0.5
134.04375 54.434011 0.5
133.9349 52.410966 0.5
133.82001 50.44328 0.5
133.68319 48.52942 0.5
133.51492 46.667937 0.5
133.3681 45.268301 0.5
132.81119 46.667937 0.5
132.61715 48.52942 0.5
132.43227 50.44328 0.5
132.39461 50.712307 0.5
132.34014 50.44328 0.5
132.02162 48.52942 0.5
131.43523 46.910414 0.5
130.83183 48.52942 0.5
130.48965 50.384536 0.5
130.47423 50.44328 0.5
130.01248 52.410966 0.5
129.55758 53.794295 0.5
129.19354 52.410966 0.5
128.63873 51.048755 0.5
128.55653 50.44328 0.5
128.39597 48.52942 0.5
128.2956 46.667937 0.5
128.22227 44.857373 0.5
128.16955 43.096357 0.5
128.13176 41.383526 0.5
128.11552 39.717552 0.5
128.13727 38.09716 0.5
128.22165 36.521108 0.5
128.3949 34.988174 0.5
128.63873 33.657435 0.5
128.68384 33.497182 0.5
129.51311 32.046985 0.5
129.55758 32.004625 0.5
130.19384 30.63646 0.5
130.48965 29.776044 0.5
130.84923 30.63646 0.5
131.43523 31.970199 0.5
131.53965 32.046985 0.5
132.26153 33.497182 0.5
132.38047 34.988174 0.5
132.36211 36.521108 0.5
132.31154 38.09716 0.5
132.27479 39.717552 0.5
132.28052 41.383526 0.5
132.36923 43.096357 0.5
132.39461 43.301061 0.5
132.43264 43.096357 0.5
132.52735 41.383526 0.5
132.51761 39.717552 0.5
132.47263 38.09716 0.5
132.42333 36.521108 0.5
132.40592 34.988174 0.5
132.47641 33.497182 0.5
132.67398 32.046985 0.5
132.97934 30.63646 0.5
133.32779 29.264538 0.5
133.3681 29.130105 0.5
134.35601 28.823698 0.5
135.35867 28.038563 0.5
135.79612 27.930149 0.5
136.3764 27.773091 0.5
136.53678 27.930149 0.5
137.40956 28.614279 0.5
137.70265 27.930149 0.5
138.14236 26.632278 0.5
138.45849 25.65866 0.5
138.76358 25.369908 0.5
139.52355 24.787132 0.5
140.60513 24.821863 0.5
141.13341 25.369908 0.5
141.70361 26.519102 0.5
142.1858 25.369908 0.5
142.81938 24.426985 0.5
143.95287 24.590494 0.5
144.51465 24.142079 0.5
145.10449 23.739261 0.5
146.22209 22.94784 0.5
146.27469 22.915682 0.5
146.35049 22.94784 0.5
147.46391 23.45221 0.5
148.67264 23.344369 0.5
148.98079 22.94784 0.5
149.90134 21.92336 0.5
150.01853 21.786282 0.5
151.15051 20.792074 0.5
151.49004 20.65651 0.5
152.42069 20.243576 0.5
153.5527 20.65651 0.5
153.71239 20.713291 0.5
153.91592 20.65651 0.5
155.02617 20.379096 0.5
155.90503 19.557637 0.5
156.3626 19.16159 0.5
157.47645 19.557637 0.5
157.72227 19.656875 0.5
158.02614 19.557637 0.5
159.1058 19.24104 0.5
160.51382 19.503208 0.5
161.94698 19.105711 0.5
162.56367 18.488842 0.5
163.40596 17.626022 0.5
164.73314 18.488842 0.5
164.89147 18.600931 0.5
164.97098 18.488842 0.5
165.81636 17.449283 0.5
166.40423 16.837875 0.5
167.8714 17.449283 0.5
167.94501 17.48105 0.5
168.03171 17.449283 0.5
169.51459 16.935338 0.5
171.11379 16.719153 0.5
172.74344 16.617783 0.5
173.46777 16.438171 0.5
174.40444 16.255593 0.5
176.09768 16.011057 0.5
177.82413 16.29108 0.5
179.41661 15.454717 0.5
179.58477 15.385912 0.5
179.84831 15.454717 0.5
181.38062 15.916742 0.5
181.90291 15.454717 0.5
183.21274 14.515421 0.5
185.08226 14.964174 0.5
186.99033 14.8877 0.5
188.93814 15.02479 0.5
190.92696 14.639066 0.5
192.9581 15.004872 0.5
194.91624 14.498176 0.5
195.03292 14.470147 0.5
197.15284 14.324953 0.5
199.31936 13.982031 0.5
201.01885 13.567802 0.5
201.53402 13.458443 0.5
202.50167 13.567802 0.5
203.79844 13.73946 0.5
204.26692 13.567802 0.5
206.11434 12.975166 0.5
208.48347 13.002141 0.5
210.90769 13.240858 0.5
213.38896 13.487511 0.5
215.50376 12.662892 0.5
215.9293 12.519831 0.5
216.64145 12.662892 0.5
218.53086 13.095276 0.5
220.10108 12.662892 0.5
221.19587 12.396441 0.5
223.92669 12.53532 0.5
226.72577 12.579793 0.5
229.59572 12.019755 0.5
232.53925 11.803796 0.5
233.27139 11.782735 0.5
235.55924 11.723094 0.5
238.6587 11.620921 0.5
241.84082 11.544019 0.5
245.10894 11.235897 0.5
248.4666 11.238426 0.5
251.91752 11.173846 0.5
254.93912 10.92666 0.5
255.46566 10.889276 0.5
256.00224 10.92666 0.5
259.11516 11.187603 0.5
261.09409 10.92666 0.5
262.87046 10.727165 0.5
266.7362 10.816643 0.5
270.71734 10.365663 0.5
274.81911 10.723728 0.5
279.0471 10.512021 0.5
283.40721 10.199228 0.5
287.90574 10.324608 0.5
290.46014 10.094008 0.5
292.54938 9.9212267 0.5
297.34527 10.015262 0.5
302.30103 9.8687898 0.5
307.42477 9.7647585 0.5
312.7252 9.7679367 0.5
316.56567 9.2841419 0.5
318.21161 9.1073961 0.5
320.60077 9.2841419 0.5
323.89396 9.5672722 0.5
329.78294 9.3311129 0.5
335.89003 9.3526907 0.5
336.93078 9.2841419 0.5
342.22758 8.9738366 0.5
348.80888 8.7587481 0.5
355.64827 9.1122755 0.5
362.76123 8.7052096 0.5
370.16452 8.7392155 0.5
377.41891 8.4964344 0.5
377.87628 8.4827592 0.5
378.38621 8.4964344 0.5
385.9162 8.7171141 0.5
392.0966 8.4964344 0.5
394.30569 8.4259979 0.5
403.06803 8.3789184 0.5
412.22867 8.4356932 0.5
421.81538 8.2702686 0.5
431.85861 8.2376698 0.5
442.39174 8.2109999 0.5
453.45154 7.9563787 0.5
465.0785 8.1029926 0.5
477.31741 8.0521231 0.5
490.21788 8.029768 0.5
503.83504 7.7384712 0.5
504.3181 7.7302701 0.5
518.23033 7.515199 0.5
533.4724 7.5183251 0.5
549.63823 7.5327382 0.5
566.81442 7.5796251 0.5
585.09876 7.4998757 0.5
604.60205 7.471375 0.5
625.4504 7.4218504 0.5
647.78791 7.4282422 0.5
671.78006 7.1616421 0.5
697.61775 7.2417514 0.5
725.52246 7.2114774 0.5
755.75256 7.2105807 0.5
788.61137 7.0588794 0.5
824.45734 7.0317498 0.5
863.71722 7.080948 0.5
905.49758 6.9850763 0.5
906.90308 6.9820573 0.5
910.51067 6.9850763 0.5
954.63482 7.0235692 0.5
1007.6701 7.1068806 0.5
1066.9448 7.2051698 0.5
1133.6288 7.046001 0.5
1209.2041 7.2089519 0.5
1250.0838 6.9850763 0.5
1295.5758 6.7680378 0.5
1346.7866 6.9850763 0.5
1395.2355 7.2216215 0.5
1511.5051 7.2784708 0.5
1648.9147 7.1532836 0.5
1813.8062 7.3792794 0.5
2015.3402 7.7089337 0.5
2033.9962 7.7302701 0.5
2267.2577 8.0323728 0.5
2591.1516 8.1570302 0.5
2869.1453 8.4964344 0.5
3023.0103 8.7176353 0.5
3457.9596 9.2841419 0.5
3627.6123 9.5613334 0.5
3931.5398 10.094008 0.5
4296.5448 10.92666 0.5
4534.5154 11.647773 0.5
4596.1198 11.782735 0.5
4904.6291 12.662892 0.5
5132.9638 13.567802 0.5
5292.7825 14.498176 0.5
5392.8451 15.454717 0.5
5440.0612 16.438171 0.5
5440.2194 17.449283 0.5
5398.3164 18.488842 0.5
5318.7451 19.557637 0.5
5205.3073 20.65651 0.5
5061.0864 21.786282 0.5
4888.4007 22.94784 0.5
4688.9164 24.142079 0.5
4534.5154 24.989606 0.5
4473.7255 25.369908 0.5
4253.5565 26.632278 0.5
4004.9896 27.930149 0.5
3731.4199 29.264538 0.5
3627.6123 29.760459 0.5
3512.1573 30.63646 0.5
3325.7095 32.046985 0.5
3130.0319 33.497182 0.5
3023.0103 34.280951 0.5
2830.2612 34.988174 0.5
2591.1516 35.905869 0.5
2441.2748 36.521108 0.5
2267.2577 37.185944 0.5
2154.7859 38.09716 0.5
2015.3402 39.250147 0.5
1813.8062 39.180669 0.5
1795.9796 39.717552 0.5
1743.0984 41.383526 0.5
1691.2954 43.096357 0.5
1648.9147 44.57429 0.5
1590.615 43.096357 0.5
1515.387 41.383526 0.5
1511.5051 41.303571 0.5
1507.3588 41.383526 0.5
1429.09 43.096357 0.5
1395.2355 43.951607 0.5
1357.5481 44.857373 0.5
1295.5758 46.460589 0.5
1281.2608 46.667937 0.5
1209.2041 47.696291 0.5
1133.6288 47.436381 0.5
1090.6175 48.52942 0.5
1066.9448 49.087975 0.5
1029.5417 50.44328 0.5
1007.6701 51.464323 0.5
954.63482 50.450624 0.5
935.83886 52.410966 0.5
916.04394 54.434011 0.5
906.90308 55.365754 0.5
863.71722 54.484295 0.5
862.71566 54.434011 0.5
824.45734 52.887641 0.5
817.06826 54.434011 0.5
807.69557 56.513961 0.5
798.29312 58.652426 0.5
788.61137 60.811596 0.5
755.75256 60.207945 0.5
725.52246 59.500854 0.5
712.03033 60.851047 0.5
697.61775 62.577269 0.5
671.78006 61.172303 0.5
663.14776 63.11151 0.5
653.23524 65.435565 0.5
647.78791 66.682085 0.5
637.67246 67.824995 0.5
625.4504 69.487076 0.5
604.60205 68.198019 0.5
602.47215 67.824995 0.5
588.40028 65.435565 0.5
585.09876 64.93716 0.5
572.23459 65.435565 0.5
566.81442 65.689052 0.5
558.37247 67.824995 0.5
552.28669 70.281637 0.5
549.63823 71.6493 0.5
543.40699 70.281637 0.5
533.4724 68.27184 0.5
528.11949 70.281637 0.5
518.23033 72.745586 0.5
503.83504 72.409846 0.5
493.70222 70.281637 0.5
490.21788 69.642921 0.5
488.55083 70.281637 0.5
482.52867 72.807391 0.5
477.31741 75.216063 0.5
470.48437 72.807391 0.5
465.0785 70.581837 0.5
453.45154 71.416578 0.5
450.41392 72.807391 0.5
445.47496 75.404193 0.5
442.39174 77.324061 0.5
438.36426 75.404193 0.5
433.61259 72.807391 0.5
431.85861 71.783295 0.5
431.37124 72.807391 0.5
430.11124 75.404193 0.5
428.74002 78.07404 0.5
427.24946 80.818997 0.5
425.69456 83.64117 0.5
424.17532 86.54273 0.5
422.71413 89.525915 0.5
421.81538 91.395314 0.5

126.83959 45.919682 0.5
126.74696 44.857373 0.5
126.65641 43.096357 0.5
126.61262 41.383526 0.5
126.60196 39.717552 0.5
126.6228 38.09716 0.5
126.67621 36.521108 0.5
126.77199 34.988174 0.5
126.83959 34.285155 0.5
126.99921 34.988174 0.5
127.2077 36.521108 0.5
127.30362 38.09716 0.5
127.32106 39.717552 0.5
127.27778 41.383526 0.5
127.17921 43.096357 0.5
127.00678 44.857373 0.5
126.83959 45.919682 0.5

123.38817 44.927294 0.5
123.38316 44.857373 0.5
123.30656 43.096357 0.5
123.2719 41.383526 0.5
123.27903 39.717552 0.5
123.33545 38.09716 0.5
123.38817 37.373591 0.5
123.4944 38.09716 0.5
123.59294 39.717552 0.5
123.59046 41.383526 0.5
123.52044 43.096357 0.5
123.39607 44.857373 0.5
123.38817 44.927294 0.5

125.09008 43.233275 0.5
125.07787 43.096357 0.5
125.07395 41.383526 0.5
125.09008 41.102399 0.5
125.09815 41.383526 0.5
125.09669 43.096357 0.5
125.09008 43.233275 0.5



==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.025_IF_2.pgf <==

5.1631176 0.49995002 0.05
5.1631262 0.49919069 0.05
5.1631198 0.49842077 0.05
5.1630976 0.49764019 0.05
5.1630791 0.49684876 0.05
5.1630702 0.49604636 0.05
5.1630452 0.49523279 0.05
5.1630211 0.49440795 0.05
5.1630021 0.49357164 0.05
5.1629667 0.49272373 0.05
5.1629229 0.49186406 0.05
5.162894 0.49099246 0.05
5.1628437 0.49010873 0.05
5.1628103 0.48921275 0.05
5.1627806 0.48830432 0.05
5.1627711 0.48738328 0.05
5.1627031 0.48644945 0.05
5.1626448 0.48550266 0.05
5.1625787 0.48454273 0.05
5.1625231 0.48356947 0.05
5.1624939 0.48258269 0.05
5.1624264 0.48158219 0.05
5.1623928 0.48056784 0.05
5.1623103 0.47953939 0.05
5.1622474 0.47849667 0.05
5.1621798 0.47743946 0.05
5.1621235 0.47636759 0.05
5.1620803 0.47528082 0.05
5.1619719 0.47417897 0.05
5.1618881 0.47306183 0.05
5.1618188 0.47192916 0.05
5.1617365 0.47078079 0.05
5.1616427 0.46961647 0.05
5.1615614 0.46843597 0.05
5.1614768 0.46723911 0.05
5.1613821 0.46602559 0.05
5.1612472 0.46479526 0.05
5.1611879 0.46410885 0.05
5.1611363 0.46354783 0.05
5.1609966 0.46228307 0.05
5.1608858 0.4610008 0.05
5.1607057 0.45970067 0.05
5.160552 0.45838252 0.05
5.1603405 0.45704606 0.05
5.160151 0.45569107 0.05
5.1599602 0.45431724 0.05
5.1597118 0.45292434 0.05
5.159443 0.4515121 0.05
5.1591687 0.45008028 0.05
5.1588373 0.44862854 0.05
5.1584952 0.44715667 0.05
5.1581501 0.44566438 0.05
5.1577046 0.44415134 0.05
5.1572631 0.4426173 0.05
5.1567493 0.44106197 0.05
5.156219 0.43948504 0.05
5.1556298 0.43788624 0.05
5.1549789 0.43626523 0.05
5.1542787 0.43462169 0.05
5.153476 0.43295535 0.05
5.1526475 0.43126589 0.05
5.1517157 0.42955297 0.05
5.1507038 0.42781624 0.05
5.1496115 0.42605543 0.05
5.1484035 0.42427015 0.05
5.147117 0.42246011 0.05
5.1457078 0.42062494 0.05
5.1441762 0.41876426 0.05
5.1425286 0.41687778 0.05
5.1407443 0.41496509 0.05
5.1387894 0.41302586 0.05
5.1367228 0.41105968 0.05
5.1344568 0.40906623 0.05
5.133138 0.40795644 0.05
5.1319751 0.4070451 0.05
5.1291433 0.40499589 0.05
5.1261256 0.40291825 0.05
5.1228787 0.40081176 0.05
5.1194181 0.39867604 0.05
5.1156837 0.39651066 0.05
5.1116743 0.39431518 0.05
5.1073942 0.39208928 0.05
5.105088 0.39094654 0.05
5.1026685 0.38983244 0.05
5.0974287 0.38754427 0.05
5.0918291 0.38522434 0.05
5.0858398 0.38287219 0.05
5.079466 0.38048738 0.05
5.0770381 0.37961979 0.05
5.0723463 0.37806949 0.05
5.0645504 0.37561801 0.05
5.0562715 0.3731325 0.05
5.0489882 0.37104778 0.05
5.0473354 0.37061247 0.05
5.0372612 0.36805749 0.05
5.0265118 0.36546701 0.05
5.0209383 0.36417494 0.05
5.0146523 0.36284056 0.05
5.0015309 0.36017767 0.05
4.9928883 0.3584903 0.05
4.9871683 0.35747778 0.05
4.9710751 0.35474041 0.05
4.9648384 0.35372423 0.05
4.9528599 0.35196507 0.05
4.9367885 0.34968183 0.05
4.9326013 0.34915116 0.05
4.9091388 0.34629819 0.05
4.9087385 0.34625132 0.05
4.8812215 0.34340563 0.05
4.8806886 0.34335261 0.05
4.8526386 0.34094642 0.05
4.8461072 0.34047291 0.05
4.8245887 0.33896443 0.05
4.7990387 0.33749944 0.05
4.7965388 0.33736097 0.05
4.7684888 0.33615042 0.05
4.7404389 0.33528972 0.05
4.712389 0.33476081 0.05
4.684339 0.33456801 0.05
4.6562891 0.33471646 0.05
4.6282392 0.33519767 0.05
4.6001892 0.33600968 0.05
4.5721393 0.33715337 0.05
4.5655988 0.33749944 0.05
4.5440894 0.33867745 0.05
4.5174188 0.34047291 0.05
4.5160394 0.34056926 0.05
4.4879895 0.34287561 0.05
4.4824464 0.34340563 0.05
4.4599396 0.34563779 0.05
4.4540659 0.34629819 0.05
4.4318896 0.34887584 0.05
4.4297809 0.34915116 0.05
4.4090863 0.35196507 0.05
4.4038397 0.35270399 0.05
4.3907675 0.35474041 0.05
4.3757898 0.35716548 0.05
4.3740382 0.35747778 0.05
4.3595048 0.36017767 0.05
4.3477398 0.36244284 0.05
4.3458528 0.36284056 0.05
4.3339118 0.36546701 0.05
4.3225965 0.36805749 0.05
4.3196899 0.36874616 0.05
4.312452 0.37061247 0.05
4.3031548 0.3731325 0.05
4.2943875 0.37561801 0.05
4.29164 0.37643142 0.05
4.2865388 0.37806949 0.05
4.279334 0.38048738 0.05
4.2725593 0.38287219 0.05
4.2661922 0.38522434 0.05
4.26359 0.38623968 0.05
4.2604961 0.38754427 0.05
4.255292 0.38983244 0.05
4.250432 0.39208928 0.05
4.2459244 0.39431518 0.05
4.2416656 0.39651066 0.05
4.2376981 0.39867604 0.05
4.2355401 0.39992442 0.05
4.2341178 0.40081176 0.05
4.2309383 0.40291825 0.05
4.22797 0.40499589 0.05
4.225223 0.4070451 0.05
4.22264 0.40906623 0.05
4.2202741 0.41105968 0.05
4.2180747 0.41302586 0.05
4.2160592 0.41496509 0.05
4.2141708 0.41687778 0.05
4.2124165 0.41876426 0.05
4.2108128 0.42062494 0.05
4.2093495 0.42246011 0.05
4.2079594 0.42427015 0.05
4.2074901 0.42493642 0.05
4.2067598 0.42605543 0.05
4.2057309 0.42781624 0.05
4.2047119 0.42955297 0.05
4.2038298 0.43126589 0.05
4.2029881 0.43295535 0.05
4.2022434 0.43462169 0.05
4.2015268 0.43626523 0.05
4.2008904 0.43788624 0.05
4.2003207 0.43948504 0.05
4.1997699 0.44106197 0.05
4.1992722 0.4426173 0.05
4.1988369 0.44415134 0.05
4.1984206 0.44566438 0.05
4.1980334 0.44715667 0.05
4.1976752 0.44862854 0.05
4.1973718 0.45008028 0.05
4.1970727 0.4515121 0.05
4.1967969 0.45292434 0.05
4.1965454 0.45431724 0.05
4.1963315 0.45569107 0.05
4.1961051 0.45704606 0.05
4.1959027 0.45838252 0.05
4.1957131 0.45970067 0.05
4.1955526 0.4610008 0.05
4.1953772 0.46228307 0.05
4.195218 0.46354783 0.05
4.1950786 0.46479526 0.05
4.1949452 0.46602559 0.05
4.1948022 0.46723911 0.05
4.1947029 0.46843597 0.05
4.194584 0.46961647 0.05
4.1944722 0.47078079 0.05
4.1943515 0.47192916 0.05
4.1942551 0.47306183 0.05
4.1941572 0.47417897 0.05
4.1940652 0.47528082 0.05
4.1939667 0.47636759 0.05
4.1938944 0.47743946 0.05
4.1938124 0.47849667 0.05
4.1937292 0.47953939 0.05
4.1936277 0.48056784 0.05
4.1935581 0.48158219 0.05
4.1934798 0.48258269 0.05
4.1934188 0.48356947 0.05
4.1933483 0.48454273 0.05
4.1932917 0.48550266 0.05
4.1932277 0.48644945 0.05
4.1931842 0.48738328 0.05
4.193111 0.48830432 0.05
4.1930427 0.48921275 0.05
4.192993 0.49010873 0.05
4.1929522 0.49099246 0.05
4.192919 0.49186406 0.05
4.192879 0.49272373 0.05
4.1928339 0.49357164 0.05
4.1928021 0.49440795 0.05
4.1927662 0.49523279 0.05
4.192748 0.49604636 0.05
4.1927182 0.49684876 0.05
4.192704 0.49764019 0.05
4.1926835 0.49842077 0.05
4.1926868 0.49919069 0.05
4.1926712 0.49995002 0.05

5.6758882 0.49995002 0.1
5.6758813 0.49919069 0.1
5.6758705 0.49842077 0.1
5.6758516 0.49764019 0.1
5.6758296 0.49684876 0.1
5.6757969 0.49604636 0.1
5.6757562 0.49523279 0.1
5.6757128 0.49440795 0.1
5.6756636 0.49357164 0.1
5.6756055 0.49272373 0.1
5.675545 0.49186406 0.1
5.6754791 0.49099246 0.1
5.6754091 0.49010873 0.1
5.6753367 0.48921275 0.1
5.6752559 0.48830432 0.1
5.6751735 0.48738328 0.1
5.6750918 0.48644945 0.1
5.675003 0.48550266 0.1
5.6749133 0.48454273 0.1
5.6748207 0.48356947 0.1
5.6747228 0.48258269 0.1
5.674633 0.48158219 0.1
5.6745397 0.48056784 0.1
5.6744437 0.47953939 0.1
5.6743521 0.47849667 0.1
5.6742577 0.47743946 0.1
5.6741681 0.47636759 0.1
5.6740765 0.47528082 0.1
5.6739918 0.47417897 0.1
5.6739033 0.47306183 0.1
5.6738246 0.47192916 0.1
5.6737467 0.47078079 0.1
5.6736763 0.46961647 0.1
5.6736097 0.46843597 0.1
5.6735461 0.46723911 0.1
5.6734848 0.46602559 0.1
5.6734331 0.46479526 0.1
5.6733837 0.46354783 0.1
5.6733465 0.46228307 0.1
5.6733093 0.4610008 0.1
5.6732806 0.45970067 0.1
5.6732564 0.45838252 0.1
5.6732378 0.45704606 0.1
5.6732242 0.45569107 0.1
5.6732187 0.45431724 0.1
5.673215 0.45292434 0.1
5.6732155 0.4515121 0.1
5.6732216 0.45008028 0.1
5.673227 0.44862854 0.1
5.6732344 0.44715667 0.1
5.6732467 0.44566438 0.1
5.6732534 0.44415134 0.1
5.6732608 0.4426173 0.1
5.6732605 0.44106197 0.1
5.6732584 0.43948504 0.1
5.6732484 0.43788624 0.1
5.6732318 0.43626523 0.1
5.673199 0.43462169 0.1
5.6731531 0.43295535 0.1
5.6730945 0.43126589 0.1
5.6730143 0.42955297 0.1
5.6729139 0.42781624 0.1
5.672788 0.42605543 0.1
5.672632 0.42427015 0.1
5.6724488 0.42246011 0.1
5.6722264 0.42062494 0.1
5.6719673 0.41876426 0.1
5.671663 0.41687778 0.1
5.6713082 0.41496509 0.1
5.6709071 0.41302586 0.1
5.6704443 0.41105968 0.1
5.6699272 0.40906623 0.1
5.6693352 0.4070451 0.1
5.668677 0.40499589 0.1
5.6679415 0.40291825 0.1
5.6671246 0.40081176 0.1
5.6662161 0.39867604 0.1
5.6660868 0.39839638 0.1
5.6651724 0.39651066 0.1
5.664019 0.39431518 0.1
5.6627495 0.39208928 0.1
5.66137 0.38983244 0.1
5.6598584 0.38754427 0.1
5.6582116 0.38522434 0.1
5.6564243 0.38287219 0.1
5.6544931 0.38048738 0.1
5.6524033 0.37806949 0.1
5.650146 0.37561801 0.1
5.6477179 0.3731325 0.1
5.6451009 0.37061247 0.1
5.6422982 0.36805749 0.1
5.6392895 0.36546701 0.1
5.6380368 0.36444343 0.1
5.6359821 0.36284056 0.1
5.6323861 0.36017767 0.1
5.6285509 0.35747778 0.1
5.6244566 0.35474041 0.1
5.6201105 0.35196507 0.1
5.6154812 0.34915116 0.1
5.610574 0.34629819 0.1
5.6099869 0.34597211 0.1
5.6051486 0.34340563 0.1
5.5993756 0.34047291 0.1
5.5932722 0.33749944 0.1
5.586822 0.33448473 0.1
5.581937 0.33229239 0.1
5.5799211 0.33142814 0.1
5.5724035 0.32832912 0.1
5.5644879 0.32518709 0.1
5.5561552 0.32200143 0.1
5.553887 0.32116549 0.1
5.5470973 0.31877154 0.1
5.5374791 0.3154968 0.1
5.5273816 0.31217659 0.1
5.525837 0.31168582 0.1
5.5163798 0.30881029 0.1
5.504778 0.30539727 0.1
5.4977871 0.30340617 0.1
5.4923955 0.30193686 0.1
5.4791015 0.29842839 0.1
5.4697372 0.29603144 0.1
5.4649996 0.29487124 0.1
5.4498084 0.29126468 0.1
5.4416873 0.2893931 0.1
5.4335892 0.28760806 0.1
5.4162599 0.28390065 0.1
5.4136373 0.28335587 0.1
5.3974423 0.2801418 0.1
5.3855874 0.27785381 0.1
5.3773214 0.27633074 0.1
5.3575375 0.27278732 0.1
5.355662 0.27246678 0.1
5.3320891 0.26854917 0.1
5.3294875 0.26812846 0.1
5.3064504 0.26457721 0.1
5.3014376 0.26382544 0.1
5.2784725 0.26055005 0.1
5.2733876 0.2598439 0.1
5.2478067 0.25646701 0.1
5.2453377 0.25614968 0.1
5.2172878 0.25273315 0.1
5.2137636 0.25232726 0.1
5.1892378 0.24957724 0.1
5.1755597 0.24813007 0.1
5.1611879 0.24664969 0.1
5.133138 0.2439336 0.1
5.1324871 0.24387458 0.1
5.105088 0.24145599 0.1
5.0820867 0.23956002 0.1
5.0770381 0.23915499 0.1
5.0489882 0.23706623 0.1
5.0216746 0.23518556 0.1
5.0209383 0.23513625 0.1
4.9928883 0.23341365 0.1
4.9648384 0.23184249 0.1
4.943229 0.23075037 0.1
4.9367885 0.23043393 0.1
4.9087385 0.22920565 0.1
4.8806886 0.22812633 0.1
4.8526386 0.22719341 0.1
4.8245887 0.22640907 0.1
4.8177088 0.2262536 0.1
4.7965388 0.22578848 0.1
4.7684888 0.22531503 0.1
4.7404389 0.22498442 0.1
4.712389 0.22479974 0.1
4.684339 0.22475368 0.1
4.6562891 0.22485037 0.1
4.6282392 0.22509166 0.1
4.6001892 0.22547015 0.1
4.5721393 0.22599215 0.1
4.5611037 0.2262536 0.1
4.5440894 0.22666793 0.1
4.5160394 0.22749487 0.1
4.4879895 0.22846697 0.1
4.4599396 0.22958608 0.1
4.4341187 0.23075037 0.1
4.4318896 0.23085365 0.1
4.4038397 0.23230569 0.1
4.3757898 0.23391014 0.1
4.3554174 0.23518556 0.1
4.3477398 0.23567945 0.1
4.3196899 0.23764255 0.1
4.294319 0.23956002 0.1
4.29164 0.23976798 0.1
4.26359 0.24210993 0.1
4.2438359 0.24387458 0.1
4.2355401 0.24463543 0.1
4.2074901 0.24737846 0.1
4.2002519 0.24813007 0.1
4.1794402 0.25034879 0.1
4.1619117 0.25232726 0.1
4.1513903 0.25354516 0.1
4.1274923 0.25646701 0.1
4.1233404 0.25698778 0.1
4.0963961 0.26055005 0.1
4.0952904 0.2607 0.1
4.0681004 0.26457721 0.1
4.0672405 0.26470298 0.1
4.0422072 0.26854917 0.1
4.0391905 0.26902448 0.1
4.0183704 0.27246678 0.1
4.0111406 0.27369278 0.1
3.9962988 0.27633074 0.1
3.9830907 0.27874017 0.1
3.9757578 0.2801418 0.1
3.9566087 0.28390065 0.1
3.9550407 0.28421687 0.1
3.9389913 0.28760806 0.1
3.9269908 0.29021575 0.1
3.922381 0.29126468 0.1
3.9069834 0.29487124 0.1
3.8989409 0.29681199 0.1
3.8925474 0.29842839 0.1
3.8790931 0.30193686 0.1
3.870891 0.30414463 0.1
3.8664504 0.30539727 0.1
3.8547479 0.30881029 0.1
3.8435863 0.31217659 0.1
3.842841 0.31240927 0.1
3.8334062 0.3154968 0.1
3.8237525 0.31877154 0.1
3.8147911 0.32193133 0.1
3.8146014 0.32200143 0.1
3.8062916 0.32518709 0.1
3.7984218 0.32832912 0.1
3.7909766 0.33142814 0.1
3.7867412 0.33326555 0.1
3.7840605 0.33448473 0.1
3.7777165 0.33749944 0.1
3.7717367 0.34047291 0.1
3.7661123 0.34340563 0.1
3.7608297 0.34629819 0.1
3.7586912 0.34752759 0.1
3.7559982 0.34915116 0.1
3.7515697 0.35196507 0.1
3.747433 0.35474041 0.1
3.7435728 0.35747778 0.1
3.7399825 0.36017767 0.1
3.7366479 0.36284056 0.1
3.733559 0.36546701 0.1
3.7306988 0.36805749 0.1
3.7306413 0.36811323 0.1
3.7281834 0.37061247 0.1
3.7258762 0.3731325 0.1
3.7237559 0.37561801 0.1
3.721816 0.37806949 0.1
3.7200554 0.38048738 0.1
3.7184567 0.38287219 0.1
3.7170136 0.38522434 0.1
3.7157148 0.38754427 0.1
3.7145479 0.38983244 0.1
3.7135121 0.39208928 0.1
3.7125966 0.39431518 0.1
3.7117939 0.39651066 0.1
3.7110907 0.39867604 0.1
3.710489 0.40081176 0.1
3.7099744 0.40291825 0.1
3.7095426 0.40499589 0.1
3.7091904 0.4070451 0.1
3.7089055 0.40906623 0.1
3.7086832 0.41105968 0.1
3.7085225 0.41302586 0.1
3.7084125 0.41496509 0.1
3.7083502 0.41687778 0.1
3.7083273 0.41876426 0.1
3.7083421 0.42062494 0.1
3.7083909 0.42246011 0.1
3.7084669 0.42427015 0.1
3.7085675 0.42605543 0.1
3.7086901 0.42781624 0.1
3.7088267 0.42955297 0.1
3.7089768 0.43126589 0.1
3.7091435 0.43295535 0.1
3.7093128 0.43462169 0.1
3.7094884 0.43626523 0.1
3.7096647 0.43788624 0.1
3.7098414 0.43948504 0.1
3.7100225 0.44106197 0.1
3.7101948 0.4426173 0.1
3.7103622 0.44415134 0.1
3.7105255 0.44566438 0.1
3.7106846 0.44715667 0.1
3.7108277 0.44862854 0.1
3.710965 0.45008028 0.1
3.7110916 0.4515121 0.1
3.7112083 0.45292434 0.1
3.7113125 0.45431724 0.1
3.7114058 0.45569107 0.1
3.7114905 0.45704606 0.1
3.7115625 0.45838252 0.1
3.7116161 0.45970067 0.1
3.7116651 0.4610008 0.1
3.7117037 0.46228307 0.1
3.7117251 0.46354783 0.1
3.7117373 0.46479526 0.1
3.7117382 0.46602559 0.1
3.7117317 0.46723911 0.1
3.7117123 0.46843597 0.1
3.7116854 0.46961647 0.1
3.7116479 0.47078079 0.1
3.7116053 0.47192916 0.1
3.7115534 0.47306183 0.1
3.7114996 0.47417897 0.1
3.7114362 0.47528082 0.1
3.7113667 0.47636759 0.1
3.7112939 0.47743946 0.1
3.7112172 0.47849667 0.1
3.7111383 0.47953939 0.1
3.7110545 0.48056784 0.1
3.7109682 0.48158219 0.1
3.7108819 0.48258269 0.1
3.7107963 0.48356947 0.1
3.7107096 0.48454273 0.1
3.710624 0.48550266 0.1
3.7105377 0.48644945 0.1
3.7104541 0.48738328 0.1
3.7103753 0.48830432 0.1
3.710295 0.48921275 0.1
3.7102216 0.49010873 0.1
3.7101483 0.49099246 0.1
3.7100823 0.49186406 0.1
3.7100174 0.49272373 0.1
3.7099624 0.49357164 0.1
3.709909 0.49440795 0.1
3.7098642 0.49523279 0.1
3.7098246 0.49604636 0.1
3.7097916 0.49684876 0.1
3.7097635 0.49764019 0.1
3.7097462 0.49842077 0.1
3.7097325 0.49919069 0.1
3.7097278 0.49995002 0.1

5.9375217 0.49995002 0.15
5.9375161 0.49919069 0.15
5.9375043 0.49842077 0.15
5.9374812 0.49764019 0.15
5.9374514 0.49684876 0.15
5.9374141 0.49604636 0.15
5.9373707 0.49523279 0.15
5.9373178 0.49440795 0.15
5.9372608 0.49357164 0.15
5.9371976 0.49272373 0.15
5.9371291 0.49186406 0.15
5.9370545 0.49099246 0.15
5.9369756 0.49010873 0.15
5.9368934 0.48921275 0.15
5.9368065 0.48830432 0.15
5.936715 0.48738328 0.15
5.9366231 0.48644945 0.15
5.9365294 0.48550266 0.15
5.9364328 0.48454273 0.15
5.9363357 0.48356947 0.15
5.9362395 0.48258269 0.15
5.936146 0.48158219 0.15
5.9360521 0.48056784 0.15
5.9359604 0.47953939 0.15
5.9358722 0.47849667 0.15
5.9357879 0.47743946 0.15
5.9357098 0.47636759 0.15
5.935634 0.47528082 0.15
5.9355661 0.47417897 0.15
5.935505 0.47306183 0.15
5.935452 0.47192916 0.15
5.9354076 0.47078079 0.15
5.9353728 0.46961647 0.15
5.935349 0.46843597 0.15
5.9353366 0.46723911 0.15
5.9353327 0.46602559 0.15
5.9353445 0.46479526 0.15
5.9353684 0.46354783 0.15
5.9354059 0.46228307 0.15
5.9354566 0.4610008 0.15
5.9355228 0.45970067 0.15
5.9356061 0.45838252 0.15
5.9357034 0.45704606 0.15
5.935815 0.45569107 0.15
5.9359447 0.45431724 0.15
5.9360909 0.45292434 0.15
5.9362512 0.4515121 0.15
5.9364293 0.45008028 0.15
5.9366209 0.44862854 0.15
5.9368295 0.44715667 0.15
5.9370552 0.44566438 0.15
5.937291 0.44415134 0.15
5.9375442 0.4426173 0.15
5.9378091 0.44106197 0.15
5.9380857 0.43948504 0.15
5.9383731 0.43788624 0.15
5.9386691 0.43626523 0.15
5.9389722 0.43462169 0.15
5.9392825 0.43295535 0.15
5.9395996 0.43126589 0.15
5.9399167 0.42955297 0.15
5.9402324 0.42781624 0.15
5.9405487 0.42605543 0.15
5.9408584 0.42427015 0.15
5.9411608 0.42246011 0.15
5.9414517 0.42062494 0.15
5.9417316 0.41876426 0.15
5.9419947 0.41687778 0.15
5.9422328 0.41496509 0.15
5.9424517 0.41302586 0.15
5.9426376 0.41105968 0.15
5.9427928 0.40906623 0.15
5.9429099 0.4070451 0.15
5.9429832 0.40499589 0.15
5.943014 0.40291825 0.15
5.9429901 0.40081176 0.15
5.9429088 0.39867604 0.15
5.9427646 0.39651066 0.15
5.9425527 0.39431518 0.15
5.9422681 0.39208928 0.15
5.9418995 0.38983244 0.15
5.9414481 0.38754427 0.15
5.9409018 0.38522434 0.15
5.9402604 0.38287219 0.15
5.9395093 0.38048738 0.15
5.9386478 0.37806949 0.15
5.9376678 0.37561801 0.15
5.9365632 0.3731325 0.15
5.9353225 0.37061247 0.15
5.9339435 0.36805749 0.15
5.9324173 0.36546701 0.15
5.9307361 0.36284056 0.15
5.9288944 0.36017767 0.15
5.9268805 0.35747778 0.15
5.924693 0.35474041 0.15
5.9223184 0.35196507 0.15
5.9197497 0.34915116 0.15
5.9185362 0.34789743 0.15
5.9169302 0.34629819 0.15
5.9138508 0.34340563 0.15
5.9105483 0.34047291 0.15
5.9070142 0.33749944 0.15
5.9032385 0.33448473 0.15
5.8992116 0.33142814 0.15
5.8949225 0.32832912 0.15
5.8904862 0.32527199 0.15
5.8903586 0.32518709 0.15
5.8853593 0.32200143 0.15
5.8800605 0.31877154 0.15
5.8744483 0.3154968 0.15
5.868514 0.31217659 0.15
5.8624363 0.3089132 0.15
5.8622379 0.30881029 0.15
5.8554021 0.30539727 0.15
5.8481987 0.30193686 0.15
5.8406083 0.29842839 0.15
5.8343864 0.29565749 0.15
5.8325565 0.29487124 0.15
5.8238669 0.29126468 0.15
5.814734 0.28760806 0.15
5.8063364 0.28436278 0.15
5.805096 0.28390065 0.15
5.7946755 0.2801418 0.15
5.78374 0.27633074 0.15
5.7782865 0.27449085 0.15
5.7720612 0.27246678 0.15
5.7596202 0.26854917 0.15
5.7502366 0.26568861 0.15
5.7464525 0.26457721 0.15
5.732329 0.26055005 0.15
5.7221866 0.25774689 0.15
5.7173788 0.25646701 0.15
5.7013653 0.25232726 0.15
5.6941367 0.25051162 0.15
5.6842894 0.24813007 0.15
5.6661764 0.24387458 0.15
5.6660868 0.24385407 0.15
5.6465874 0.23956002 0.15
5.6380368 0.23772792 0.15
5.6257043 0.23518556 0.15
5.6099869 0.2320305 0.15
5.6033554 0.23075037 0.15
5.581937 0.2267228 0.15
5.5793409 0.2262536 0.15
5.553887 0.22176902 0.15
5.553446 0.22169439 0.15
5.525837 0.21713718 0.15
5.5254249 0.21707191 0.15
5.4977871 0.21280055 0.15
5.4949841 0.21238522 0.15
5.4697372 0.20873262 0.15
5.4618 0.20763348 0.15
5.4416873 0.20491429 0.15
5.425458 0.20281577 0.15
5.4136373 0.20132293 0.15
5.3855874 0.19794143 0.15
5.3854983 0.19793117 0.15
5.3575375 0.1947873 0.15
5.3406312 0.19297875 0.15
5.3294875 0.19181441 0.15
5.3014376 0.18902775 0.15
5.2900882 0.18795758 0.15
5.2733876 0.1864196 0.15
5.2453377 0.1839752 0.15
5.2318839 0.18286671 0.15
5.2172878 0.18169216 0.15
5.1892378 0.17956461 0.15
5.1631135 0.17770515 0.15
5.1611879 0.17757125 0.15
5.133138 0.17573867 0.15
5.105088 0.17403008 0.15
5.0775549 0.17247193 0.15
5.0770381 0.17244335 0.15
5.0489882 0.17100408 0.15
5.0209383 0.16968118 0.15
4.9928883 0.1684707 0.15
4.9648384 0.16737302 0.15
4.9589643 0.16716605 0.15
4.9367885 0.16640257 0.15
4.9087385 0.16554366 0.15
4.8806886 0.16479083 0.15
4.8526386 0.16414358 0.15
4.8245887 0.16360078 0.15
4.7965388 0.16316225 0.15
4.7684888 0.16282656 0.15
4.7404389 0.1625936 0.15
4.712389 0.16246255 0.15
4.684339 0.16243251 0.15
4.6562891 0.16250487 0.15
4.6282392 0.16267828 0.15
4.6001892 0.16295317 0.15
4.5721393 0.16332954 0.15
4.5440894 0.16380782 0.15
4.5160394 0.16438732 0.15
4.4879895 0.16507104 0.15
4.4599396 0.16585794 0.15
4.4318896 0.16674781 0.15
4.420098 0.16716605 0.15
4.4038397 0.16775618 0.15
4.3757898 0.16888224 0.15
4.3477398 0.17011715 0.15
4.3196899 0.17146397 0.15
4.3002986 0.17247193 0.15
4.29164 0.17293257 0.15
4.26359 0.17454046 0.15
4.2355401 0.17626618 0.15
4.213682 0.17770515 0.15
4.2074901 0.17812249 0.15
4.1794402 0.18013549 0.15
4.1513903 0.18227786 0.15
4.1441108 0.18286671 0.15
4.1233404 0.18458721 0.15
4.0952904 0.18704734 0.15
4.0854541 0.18795758 0.15
4.0672405 0.18968414 0.15
4.0391905 0.19248841 0.15
4.0345218 0.19297875 0.15
4.0111406 0.19549416 0.15
3.9895929 0.19793117 0.15
3.9830907 0.1986846 0.15
3.9550407 0.20209112 0.15
3.9493388 0.20281577 0.15
3.9269908 0.20572524 0.15
3.9129769 0.20763348 0.15
3.8989409 0.2095914 0.15
3.8797614 0.21238522 0.15
3.870891 0.21370912 0.15
3.8492913 0.21707191 0.15
3.842841 0.21810078 0.15
3.8212231 0.22169439 0.15
3.8147911 0.22279035 0.15
3.7952736 0.2262536 0.15
3.7867412 0.22780538 0.15
3.7711778 0.23075037 0.15
3.7586912 0.23317447 0.15
3.7487289 0.23518556 0.15
3.7306413 0.23893445 0.15
3.7277377 0.23956002 0.15
3.7082331 0.24387458 0.15
3.7025913 0.24515643 0.15
3.6899913 0.24813007 0.15
3.6745414 0.25188446 0.15
3.672787 0.25232726 0.15
3.6568266 0.25646701 0.15
3.6464915 0.25922953 0.15
3.6417331 0.26055005 0.15
3.6276426 0.26457721 0.15
3.6184415 0.26729095 0.15
3.6143303 0.26854917 0.15
3.6019176 0.27246678 0.15
3.5903916 0.2762301 0.15
3.5900944 0.27633074 0.15
3.5791892 0.2801418 0.15
3.5688074 0.28390065 0.15
3.5623417 0.28632618 0.15
3.5590462 0.28760806 0.15
3.5499724 0.29126468 0.15
3.5413629 0.29487124 0.15
3.5342917 0.29795272 0.15
3.5332386 0.29842839 0.15
3.5257566 0.30193686 0.15
3.5186884 0.30539727 0.15
3.5120202 0.30881029 0.15
3.5062418 0.31190385 0.15
3.5057501 0.31217659 0.15
3.5000241 0.3154968 0.15
3.4946515 0.31877154 0.15
3.4896217 0.32200143 0.15
3.4849161 0.32518709 0.15
3.4805317 0.32832912 0.15
3.4781919 0.3301038 0.15
3.4765077 0.33142814 0.15
3.4728462 0.33448473 0.15
3.4694607 0.33749944 0.15
3.4663442 0.34047291 0.15
3.4634794 0.34340563 0.15
3.4608638 0.34629819 0.15
3.45848 0.34915116 0.15
3.4563204 0.35196507 0.15
3.454372 0.35474041 0.15
3.4526306 0.35747778 0.15
3.4510783 0.36017767 0.15
3.4501419 0.36199027 0.15
3.4497195 0.36284056 0.15
3.4485606 0.36546701 0.15
3.447559 0.36805749 0.15
3.4467046 0.37061247 0.15
3.4459869 0.3731325 0.15
3.445398 0.37561801 0.15
3.4449293 0.37806949 0.15
3.4445725 0.38048738 0.15
3.444316 0.38287219 0.15
3.4441572 0.38522434 0.15
3.4440845 0.38754427 0.15
3.4440946 0.38983244 0.15
3.4441783 0.39208928 0.15
3.4443285 0.39431518 0.15
3.444537 0.39651066 0.15
3.4448018 0.39867604 0.15
3.4451131 0.40081176 0.15
3.4454721 0.40291825 0.15
3.4458639 0.40499589 0.15
3.4462919 0.4070451 0.15
3.4467446 0.40906623 0.15
3.4472238 0.41105968 0.15
3.44772 0.41302586 0.15
3.4482315 0.41496509 0.15
3.448755 0.41687778 0.15
3.449288 0.41876426 0.15
3.4498216 0.42062494 0.15
3.4501419 0.42172047 0.15
3.4503666 0.42246011 0.15
3.4509264 0.42427015 0.15
3.4514773 0.42605543 0.15
3.4520245 0.42781624 0.15
3.4525594 0.42955297 0.15
3.453087 0.43126589 0.15
3.4535984 0.43295535 0.15
3.4540934 0.43462169 0.15
3.454574 0.43626523 0.15
3.4550361 0.43788624 0.15
3.4554789 0.43948504 0.15
3.4558987 0.44106197 0.15
3.4563012 0.4426173 0.15
3.4566811 0.44415134 0.15
3.4570363 0.44566438 0.15
3.4573693 0.44715667 0.15
3.4576801 0.44862854 0.15
3.4579676 0.45008028 0.15
3.4582294 0.4515121 0.15
3.4584698 0.45292434 0.15
3.4586877 0.45431724 0.15
3.4588823 0.45569107 0.15
3.4590566 0.45704606 0.15
3.4592074 0.45838252 0.15
3.4593358 0.45970067 0.15
3.4594441 0.4610008 0.15
3.4595358 0.46228307 0.15
3.459606 0.46354783 0.15
3.4596595 0.46479526 0.15
3.4596932 0.46602559 0.15
3.4597123 0.46723911 0.15
3.4597152 0.46843597 0.15
3.4597054 0.46961647 0.15
3.4596804 0.47078079 0.15
3.4596455 0.47192916 0.15
3.4595961 0.47306183 0.15
3.4595381 0.47417897 0.15
3.4594705 0.47528082 0.15
3.4593951 0.47636759 0.15
3.459313 0.47743946 0.15
3.4592232 0.47849667 0.15
3.4591292 0.47953939 0.15
3.4590324 0.48056784 0.15
3.4589285 0.48158219 0.15
3.4588249 0.48258269 0.15
3.4587192 0.48356947 0.15
3.4586119 0.48454273 0.15
3.4585058 0.48550266 0.15
3.4584 0.48644945 0.15
3.4582979 0.48738328 0.15
3.4581979 0.48830432 0.15
3.4581008 0.48921275 0.15
3.4580068 0.49010873 0.15
3.4579173 0.49099246 0.15
3.4578323 0.49186406 0.15
3.4577547 0.49272373 0.15
3.457683 0.49357164 0.15
3.4576177 0.49440795 0.15
3.457559 0.49523279 0.15
3.4575102 0.49604636 0.15
3.4574672 0.49684876 0.15
3.4574348 0.49764019 0.15
3.4574091 0.49842077 0.15
3.4573941 0.49919069 0.15
3.45739 0.49995002 0.15

1.7935876 0.49995002 0.2
1.79353 0.49919069 0.2
1.7933772 0.49842077 0.2
1.7931028 0.49764019 0.2
1.7927376 0.49684876 0.2
1.7922644 0.49604636 0.2
1.7916504 0.49523279 0.2
1.7909239 0.49440795 0.2
1.7900834 0.49357164 0.2
1.7890959 0.49272373 0.2
1.7879922 0.49186406 0.2
1.7867461 0.49099246 0.2
1.7853564 0.49010873 0.2
1.7838326 0.48921275 0.2
1.7821255 0.48830432 0.2
1.7802661 0.48738328 0.2
1.7782498 0.48644945 0.2
1.7760368 0.48550266 0.2
1.7736592 0.48454273 0.2
1.7710558 0.48356947 0.2
1.7682982 0.48258269 0.2
1.7671459 0.48219752 0.2
1.7650654 0.48158219 0.2
1.7614495 0.48056784 0.2
1.7575597 0.47953939 0.2
1.753417 0.47849667 0.2
1.7489859 0.47743946 0.2
1.7442587 0.47636759 0.2
1.739197 0.47528082 0.2
1.7390959 0.47525997 0.2
1.7330347 0.47417897 0.2
1.726462 0.47306183 0.2
1.7194568 0.47192916 0.2
1.7120535 0.47078079 0.2
1.711046 0.47063143 0.2
1.7028797 0.46961647 0.2
1.6929818 0.46843597 0.2
1.6829961 0.46730026 0.2
1.6823213 0.46723911 0.2
1.6684254 0.46602559 0.2
1.6549461 0.46489879 0.2
1.6532298 0.46479526 0.2
1.6317108 0.46354783 0.2
1.6268962 0.46327853 0.2
1.5988463 0.46238629 0.2
1.5827625 0.46228307 0.2
1.5707963 0.46220853 0.2
1.5667768 0.46228307 0.2
1.5427464 0.462743 0.2
1.5242017 0.46354783 0.2
1.5146965 0.46397798 0.2
1.5028075 0.46479526 0.2
1.4866465 0.46595119 0.2
1.4858577 0.46602559 0.2
1.473477 0.46723911 0.2
1.4617624 0.46843597 0.2
1.4585966 0.46877453 0.2
1.4521744 0.46961647 0.2
1.443647 0.47078079 0.2
1.4356266 0.47192916 0.2
1.4305467 0.47268677 0.2
1.4284093 0.47306183 0.2
1.4223792 0.47417897 0.2
1.4166682 0.47528082 0.2
1.4113424 0.47636759 0.2
1.4063094 0.47743946 0.2
1.4024967 0.47829715 0.2
1.4017229 0.47849667 0.2
1.3978758 0.47953939 0.2
1.394294 0.48056784 0.2
1.3909286 0.48158219 0.2
1.3878289 0.48258269 0.2
1.38493 0.48356947 0.2
1.3822553 0.48454273 0.2
1.3797736 0.48550266 0.2
1.3774794 0.48644945 0.2
1.3753769 0.48738328 0.2
1.3744468 0.48782668 0.2
1.3735559 0.48830432 0.2
1.3719917 0.48921275 0.2
1.3705543 0.49010873 0.2
1.3692823 0.49099246 0.2
1.3681511 0.49186406 0.2
1.3671148 0.49272373 0.2
1.3662191 0.49357164 0.2
1.365444 0.49440795 0.2
1.3647737 0.49523279 0.2
1.3642326 0.49604636 0.2
1.3637633 0.49684876 0.2
1.3634431 0.49764019 0.2
1.3631978 0.49842077 0.2
1.3630481 0.49919069 0.2
1.3630065 0.49995002 0.2

6.1165333 0.49995002 0.2
6.1165291 0.49919069 0.2
6.1165139 0.49842077 0.2
6.1164894 0.49764019 0.2
6.1164549 0.49684876 0.2
6.1164121 0.49604636 0.2
6.1163595 0.49523279 0.2
6.1162997 0.49440795 0.2
6.1162326 0.49357164 0.2
6.1161567 0.49272373 0.2
6.1160749 0.49186406 0.2
6.1159862 0.49099246 0.2
6.1158926 0.49010873 0.2
6.1157942 0.48921275 0.2
6.1156901 0.48830432 0.2
6.115583 0.48738328 0.2
6.1154745 0.48644945 0.2
6.1153634 0.48550266 0.2
6.1152524 0.48454273 0.2
6.1151411 0.48356947 0.2
6.1150313 0.48258269 0.2
6.1149232 0.48158219 0.2
6.1148857 0.48121751 0.2
6.1148164 0.48056784 0.2
6.1147128 0.47953939 0.2
6.1146164 0.47849667 0.2
6.1145248 0.47743946 0.2
6.1144429 0.47636759 0.2
6.1143693 0.47528082 0.2
6.1143083 0.47417897 0.2
6.1142597 0.47306183 0.2
6.1142241 0.47192916 0.2
6.1142028 0.47078079 0.2
6.1141982 0.46961647 0.2
6.1142103 0.46843597 0.2
6.1142438 0.46723911 0.2
6.1142976 0.46602559 0.2
6.1143722 0.46479526 0.2
6.1144691 0.46354783 0.2
6.1145914 0.46228307 0.2
6.1147392 0.4610008 0.2
6.1148857 0.45989611 0.2
6.1149107 0.45970067 0.2
6.1151065 0.45838252 0.2
6.1153291 0.45704606 0.2
6.1155798 0.45569107 0.2
6.1158616 0.45431724 0.2
6.116174 0.45292434 0.2
6.1165164 0.4515121 0.2
6.1168928 0.45008028 0.2
6.1173014 0.44862854 0.2
6.1177423 0.44715667 0.2
6.1182168 0.44566438 0.2
6.1187263 0.44415134 0.2
6.1192687 0.4426173 0.2
6.1198462 0.44106197 0.2
6.120456 0.43948504 0.2
6.1211006 0.43788624 0.2
6.1217788 0.43626523 0.2
6.1224881 0.43462169 0.2
6.1232301 0.43295535 0.2
6.1240019 0.43126589 0.2
6.124804 0.42955297 0.2
6.1256326 0.42781624 0.2
6.1264878 0.42605543 0.2
6.1273672 0.42427015 0.2
6.1282694 0.42246011 0.2
6.1291899 0.42062494 0.2
6.1301278 0.41876426 0.2
6.1310789 0.41687778 0.2
6.1320411 0.41496509 0.2
6.133011 0.41302586 0.2
6.1339836 0.41105968 0.2
6.1349558 0.40906623 0.2
6.1359215 0.4070451 0.2
6.1368789 0.40499589 0.2
6.1378187 0.40291825 0.2
6.1387411 0.40081176 0.2
6.1396369 0.39867604 0.2
6.1404992 0.39651066 0.2
6.1413253 0.39431518 0.2
6.1421063 0.39208928 0.2
6.1428356 0.38983244 0.2
6.1429356 0.38949059 0.2
6.143497 0.38754427 0.2
6.1440933 0.38522434 0.2
6.1446187 0.38287219 0.2
6.1450655 0.38048738 0.2
6.1454275 0.37806949 0.2
6.1456959 0.37561801 0.2
6.1458632 0.3731325 0.2
6.1459218 0.37061247 0.2
6.1458644 0.36805749 0.2
6.1456796 0.36546701 0.2
6.145364 0.36284056 0.2
6.1449058 0.36017767 0.2
6.1442973 0.35747778 0.2
6.1435321 0.35474041 0.2
6.1429356 0.35295827 0.2
6.142595 0.35196507 0.2
6.1414723 0.34915116 0.2
6.140166 0.34629819 0.2
6.1386691 0.34340563 0.2
6.1369721 0.34047291 0.2
6.1350694 0.33749944 0.2
6.1329508 0.33448473 0.2
6.1306123 0.33142814 0.2
6.1280447 0.32832912 0.2
6.1252398 0.32518709 0.2
6.1221891 0.32200143 0.2
6.1188879 0.31877154 0.2
6.1153221 0.3154968 0.2
6.1148857 0.31511686 0.2
6.111431 0.31217659 0.2
6.1072512 0.30881029 0.2
6.1027824 0.30539727 0.2
6.098014 0.30193686 0.2
6.092937 0.29842839 0.2
6.087539 0.29487124 0.2
6.0868358 0.29442613 0.2
6.0817226 0.29126468 0.2
6.0755483 0.28760806 0.2
6.0690133 0.28390065 0.2
6.062107 0.2801418 0.2
6.0587858 0.27840073 0.2
6.0547394 0.27633074 0.2
6.0469001 0.27246678 0.2
6.0386373 0.26854917 0.2
6.0307359 0.26494345 0.2
6.0299121 0.26457721 0.2
6.0205623 0.26055005 0.2
6.0107213 0.25646701 0.2
6.002686 0.25324947 0.2
6.0003182 0.25232726 0.2
5.9892014 0.24813007 0.2
5.9775167 0.24387458 0.2
5.974636 0.24285629 0.2
5.9650322 0.23956002 0.2
5.9518502 0.23518556 0.2
5.9465861 0.23349128 0.2
5.9378041 0.23075037 0.2
5.9229333 0.2262536 0.2
5.9185362 0.22496143 0.2
5.9070544 0.22169439 0.2
5.8904862 0.21712894 0.2
5.8902722 0.21707191 0.2
5.8722338 0.21238522 0.2
5.8624363 0.20991425 0.2
5.8530746 0.20763348 0.2
5.8343864 0.20321038 0.2
5.8326586 0.20281577 0.2
5.810728 0.19793117 0.2
5.8063364 0.19697825 0.2
5.7872079 0.19297875 0.2
5.7782865 0.19116085 0.2
5.7619568 0.18795758 0.2
5.7502366 0.18571555 0.2
5.7347507 0.18286671 0.2
5.7221866 0.18061079 0.2
5.7053342 0.17770515 0.2
5.6941367 0.17581952 0.2
5.6734101 0.17247193 0.2
5.6660868 0.17131621 0.2
5.6386304 0.16716605 0.2
5.6380368 0.16707835 0.2
5.6099869 0.16310109 0.2
5.6002845 0.16178653 0.2
5.581937 0.15935596 0.2
5.5579928 0.1563323 0.2
5.553887 0.15582517 0.2
5.525837 0.15250945 0.2
5.5106603 0.15080234 0.2
5.4977871 0.14938614 0.2
5.4697372 0.14644657 0.2
5.4571858 0.14519562 0.2
5.4416873 0.14368402 0.2
5.4136373 0.14108516 0.2
5.3957212 0.13951106 0.2
5.3855874 0.13863958 0.2
5.3575375 0.13634919 0.2
5.3294875 0.13418958 0.2
5.3234351 0.13374758 0.2
5.3014376 0.13217495 0.2
5.2733876 0.13028562 0.2
5.2453377 0.12851097 0.2
5.2351621 0.12790407 0.2
5.2172878 0.12686008 0.2
5.1892378 0.12532383 0.2
5.1611879 0.12389003 0.2
5.133138 0.12255454 0.2
5.1201649 0.12197945 0.2
5.105088 0.12132433 0.2
5.0770381 0.1201942 0.2
5.0489882 0.11915343 0.2
5.0209383 0.11820021 0.2
4.9928883 0.11733226 0.2
4.9648384 0.11654695 0.2
4.9419583 0.11597256 0.2
4.9367885 0.11584516 0.2
4.9087385 0.11523079 0.2
4.8806886 0.11469362 0.2
4.8526386 0.11423303 0.2
4.8245887 0.11384734 0.2
4.7965388 0.11353603 0.2
4.7684888 0.11329814 0.2
4.7404389 0.11313392 0.2
4.712389 0.11304156 0.2
4.684339 0.11302199 0.2
4.6562891 0.1130747 0.2
4.6282392 0.11319985 0.2
4.6001892 0.11339717 0.2
4.5721393 0.11366748 0.2
4.5440894 0.11401101 0.2
4.5160394 0.11442911 0.2
4.4879895 0.11492157 0.2
4.4599396 0.11549084 0.2
4.4389712 0.11597256 0.2
4.4318896 0.11613822 0.2
4.4038397 0.11687302 0.2
4.3757898 0.11768849 0.2
4.3477398 0.11858619 0.2
4.3196899 0.1195683 0.2
4.29164 0.12063694 0.2
4.26359 0.1217942 0.2
4.2594094 0.12197945 0.2
4.2355401 0.12305775 0.2
4.2074901 0.12441827 0.2
4.1794402 0.12587613 0.2
4.1513903 0.12743598 0.2
4.1434644 0.12790407 0.2
4.1233404 0.12911674 0.2
4.0952904 0.13091297 0.2
4.0672405 0.13282337 0.2
4.0544083 0.13374758 0.2
4.0391905 0.13486618 0.2
4.0111406 0.13704497 0.2
3.9830907 0.13935504 0.2
3.981286 0.13951106 0.2
3.9550407 0.14182809 0.2
3.9269908 0.14444655 0.2
3.9193493 0.14519562 0.2
3.8989409 0.1472396 0.2
3.870891 0.15020056 0.2
3.8654495 0.15080234 0.2
3.842841 0.15335753 0.2
3.8178387 0.1563323 0.2
3.8147911 0.15670298 0.2
3.7867412 0.16026929 0.2
3.7753547 0.16178653 0.2
3.7586912 0.16405732 0.2
3.7369144 0.16716605 0.2
3.7306413 0.16808229 0.2
3.7025913 0.17236352 0.2
3.7019098 0.17247193 0.2
3.6745414 0.17692773 0.2
3.6699646 0.17770515 0.2
3.6464915 0.18178898 0.2
3.6405433 0.18286671 0.2
3.6184415 0.18696975 0.2
3.613327 0.18795758 0.2
3.5903916 0.19249784 0.2
3.5880542 0.19297875 0.2
3.5645669 0.19793117 0.2
3.5623417 0.19841205 0.2
3.542696 0.20281577 0.2
3.5342917 0.20475111 0.2
3.5222148 0.20763348 0.2
3.5062418 0.21155222 0.2
3.5029619 0.21238522 0.2
3.4849693 0.21707191 0.2
3.4781919 0.21888676 0.2
3.4680511 0.22169439 0.2
3.4520674 0.2262536 0.2
3.4501419 0.22681717 0.2
3.4371231 0.23075037 0.2
3.4229144 0.23518556 0.2
3.422092 0.23544921 0.2
3.4096487 0.23956002 0.2
3.3970216 0.24387458 0.2
3.3940421 0.24492281 0.2
3.3851815 0.24813007 0.2
3.3739699 0.25232726 0.2
3.3659921 0.25541701 0.2
3.3633527 0.25646701 0.2
3.3534114 0.26055005 0.2
3.343965 0.26457721 0.2
3.3379422 0.26724083 0.2
3.3350566 0.26854917 0.2
3.326714 0.27246678 0.2
3.3188132 0.27633074 0.2
3.3113433 0.2801418 0.2
3.3098923 0.28091166 0.2
3.3043873 0.28390065 0.2
3.2978539 0.28760806 0.2
3.2917067 0.29126468 0.2
3.2859359 0.29487124 0.2
3.2818423 0.29756139 0.2
3.2805506 0.29842839 0.2
3.2755828 0.30193686 0.2
3.270955 0.30539727 0.2
3.2666624 0.30881029 0.2
3.2626938 0.31217659 0.2
3.2590425 0.3154968 0.2
3.2556975 0.31877154 0.2
3.2537924 0.32078837 0.2
3.2526683 0.32200143 0.2
3.2499471 0.32518709 0.2
3.2475021 0.32832912 0.2
3.2453249 0.33142814 0.2
3.2434013 0.33448473 0.2
3.2417258 0.33749944 0.2
3.2402851 0.34047291 0.2
3.239068 0.34340563 0.2
3.2380638 0.34629819 0.2
3.2372614 0.34915116 0.2
3.2366522 0.35196507 0.2
3.2362222 0.35474041 0.2
3.2359628 0.35747778 0.2
3.2358608 0.36017767 0.2
3.2359077 0.36284056 0.2
3.236092 0.36546701 0.2
3.2364031 0.36805749 0.2
3.2368332 0.37061247 0.2
3.2373693 0.3731325 0.2
3.2380046 0.37561801 0.2
3.2387287 0.37806949 0.2
3.2395348 0.38048738 0.2
3.2404118 0.38287219 0.2
3.2413548 0.38522434 0.2
3.2423532 0.38754427 0.2
3.243401 0.38983244 0.2
3.2444916 0.39208928 0.2
3.2456169 0.39431518 0.2
3.2467723 0.39651066 0.2
3.2479509 0.39867604 0.2
3.2491459 0.40081176 0.2
3.2503532 0.40291825 0.2
3.2515676 0.40499589 0.2
3.2527854 0.4070451 0.2
3.2537924 0.40872055 0.2
3.2540021 0.40906623 0.2
3.2552283 0.41105968 0.2
3.2564444 0.41302586 0.2
3.2576465 0.41496509 0.2
3.2588326 0.41687778 0.2
3.2599964 0.41876426 0.2
3.2611374 0.42062494 0.2
3.2622518 0.42246011 0.2
3.2633381 0.42427015 0.2
3.2643939 0.42605543 0.2
3.2654155 0.42781624 0.2
3.2664051 0.42955297 0.2
3.2673566 0.43126589 0.2
3.2682721 0.43295535 0.2
3.2691486 0.43462169 0.2
3.269986 0.43626523 0.2
3.2707836 0.43788624 0.2
3.2715407 0.43948504 0.2
3.2722573 0.44106197 0.2
3.2729326 0.4426173 0.2
3.2735671 0.44415134 0.2
3.2741604 0.44566438 0.2
3.2747135 0.44715667 0.2
3.2752273 0.44862854 0.2
3.2756997 0.45008028 0.2
3.2761343 0.4515121 0.2
3.2765306 0.45292434 0.2
3.2768896 0.45431724 0.2
3.2772128 0.45569107 0.2
3.2774996 0.45704606 0.2
3.2777543 0.45838252 0.2
3.2779738 0.45970067 0.2
3.2781623 0.4610008 0.2
3.278321 0.46228307 0.2
3.27845 0.46354783 0.2
3.2785532 0.46479526 0.2
3.27863 0.46602559 0.2
3.2786807 0.46723911 0.2
3.27871 0.46843597 0.2
3.278716 0.46961647 0.2
3.2787035 0.47078079 0.2
3.2786726 0.47192916 0.2
3.2786236 0.47306183 0.2
3.278561 0.47417897 0.2
3.2784839 0.47528082 0.2
3.2783943 0.47636759 0.2
3.2782928 0.47743946 0.2
3.2781836 0.47849667 0.2
3.2780639 0.47953939 0.2
3.2779392 0.48056784 0.2
3.2778099 0.48158219 0.2
3.2776742 0.48258269 0.2
3.2775376 0.48356947 0.2
3.2773984 0.48454273 0.2
3.2772599 0.48550266 0.2
3.2771197 0.48644945 0.2
3.2769825 0.48738328 0.2
3.2768474 0.48830432 0.2
3.2767163 0.48921275 0.2
3.2765915 0.49010873 0.2
3.2764706 0.49099246 0.2
3.276356 0.49186406 0.2
3.2762483 0.49272373 0.2
3.2761492 0.49357164 0.2
3.2760582 0.49440795 0.2
3.2759765 0.49523279 0.2
3.275907 0.49604636 0.2
3.275846 0.49684876 0.2
3.275798 0.49764019 0.2
3.2757626 0.49842077 0.2
3.2757386 0.49919069 0.2
3.2757313 0.49995002 0.2

6.2831853 0.27633139 0.25
6.2831844 0.27633074 0.25
6.2775218 0.27246678 0.25
6.2715182 0.26854917 0.25
6.2651621 0.26457721 0.25
6.2584465 0.26055005 0.25
6.2551354 0.25863456 0.25
6.2513353 0.25646701 0.25
6.243812 0.25232726 0.25
6.2358877 0.24813007 0.25
6.2275518 0.24387458 0.25
6.2270854 0.24364314 0.25
6.2187134 0.23956002 0.25
6.20942 0.23518556 0.25
6.1996583 0.23075037 0.25
6.1990355 0.23047448 0.25
6.1893124 0.2262536 0.25
6.1784441 0.22169439 0.25
6.1709856 0.21866092 0.25
6.1669892 0.21707191 0.25
6.1548787 0.21238522 0.25
6.1429356 0.20791807 0.25
6.1421555 0.20763348 0.25
6.1286381 0.20281577 0.25
6.1148857 0.1980825 0.25
6.1144337 0.19793117 0.25
6.0993198 0.19297875 0.25
6.0868358 0.1890208 0.25
6.0833793 0.18795758 0.25
6.0664212 0.18286671 0.25
6.0587858 0.1806371 0.25
6.0484105 0.17770515 0.25
6.0307359 0.17285796 0.25
6.0292787 0.17247193 0.25
6.0087926 0.16716605 0.25
6.002686 0.165626 0.25
5.9868795 0.16178653 0.25
5.974636 0.15889235 0.25
5.9633706 0.1563323 0.25
5.9465861 0.15261611 0.25
5.9380486 0.15080234 0.25
5.9185362 0.14676 0.25
5.9106461 0.14519562 0.25
5.8904862 0.14129514 0.25
5.8808333 0.13951106 0.25
5.8624363 0.13619214 0.25
5.8482157 0.13374758 0.25
5.8343864 0.13142528 0.25
5.8123145 0.12790407 0.25
5.8063364 0.12697213 0.25
5.7782865 0.12280909 0.25
5.7724117 0.12197945 0.25
5.7502366 0.11891729 0.25
5.7276344 0.11597256 0.25
5.7221866 0.11527821 0.25
5.6941367 0.1118743 0.25
5.6767391 0.10988229 0.25
5.6660868 0.10868815 0.25
5.6380368 0.10570783 0.25
5.6180542 0.10370746 0.25
5.6099869 0.10291626 0.25
5.581937 0.10030307 0.25
5.553887 0.097855108 0.25
5.548972 0.097446889 0.25
5.525837 0.095562791 0.25
5.4977871 0.093415879 0.25
5.4697372 0.091403127 0.25
5.4652825 0.091099411 0.25
5.4416873 0.089520803 0.25
5.4136373 0.087757506 0.25
5.3855874 0.086106338 0.25
5.3594555 0.084663808 0.25
5.3575375 0.084559801 0.25
5.3294875 0.083117226 0.25
5.3014376 0.081768493 0.25
5.2733876 0.080508166 0.25
5.2453377 0.079331996 0.25
5.2172878 0.078234785 0.25
5.2146764 0.078138858 0.25
5.1892378 0.077219176 0.25
5.1611879 0.07627592 0.25
5.133138 0.07540217 0.25
5.105088 0.074594792 0.25
5.0770381 0.073851047 0.25
5.0489882 0.073168388 0.25
5.0209383 0.072544462 0.25
4.9928883 0.071978033 0.25
4.9679321 0.071523316 0.25
4.9648384 0.071467665 0.25
4.9367885 0.071014099 0.25
4.9087385 0.070612121 0.25
4.8806886 0.070261997 0.25
4.8526386 0.069961759 0.25
4.8245887 0.069710415 0.25
4.7965388 0.069507541 0.25
4.7684888 0.069352842 0.25
4.7404389 0.069245203 0.25
4.712389 0.069184531 0.25
4.684339 0.069170943 0.25
4.6562891 0.069204106 0.25
4.6282392 0.069284403 0.25
4.6001892 0.069411535 0.25
4.5721393 0.069586038 0.25
4.5440894 0.069808648 0.25
4.5160394 0.070079969 0.25
4.4879895 0.070400147 0.25
4.4599396 0.070771322 0.25
4.4318896 0.071193396 0.25
4.412367 0.071523316 0.25
4.4038397 0.071669272 0.25
4.3757898 0.072202245 0.25
4.3477398 0.072790414 0.25
4.3196899 0.073436262 0.25
4.29164 0.074141825 0.25
4.26359 0.074909369 0.25
4.2355401 0.075740895 0.25
4.2074901 0.076639358 0.25
4.1794402 0.077607874 0.25
4.1650703 0.078138858 0.25
4.1513903 0.078652445 0.25
4.1233404 0.079776318 0.25
4.0952904 0.080980406 0.25
4.0672405 0.082270421 0.25
4.0391905 0.083649719 0.25
4.0198113 0.084663808 0.25
4.0111406 0.085125393 0.25
3.9830907 0.086705327 0.25
3.9550407 0.088390897 0.25
3.9269908 0.090190084 0.25
3.9135972 0.091099411 0.25
3.8989409 0.092112734 0.25
3.870891 0.094165436 0.25
3.842841 0.096354696 0.25
3.8296102 0.097446889 0.25
3.8147911 0.098693612 0.25
3.7867412 0.1011888 0.25
3.7602053 0.10370746 0.25
3.7586912 0.103854 0.25
3.7306413 0.10670006 0.25
3.7025913 0.10973995 0.25
3.7013378 0.10988229 0.25
3.6745414 0.11298753 0.25
3.6503616 0.11597256 0.25
3.6464915 0.11646045 0.25
3.6184415 0.12017205 0.25
3.6055264 0.12197945 0.25
3.5903916 0.12414382 0.25
3.565515 0.12790407 0.25
3.5623417 0.12839455 0.25
3.5342917 0.13294438 0.25
3.5295779 0.13374758 0.25
3.5062418 0.13781762 0.25
3.4970005 0.13951106 0.25
3.4781919 0.14304163 0.25
3.4672403 0.14519562 0.25
3.4501419 0.14864337 0.25
3.4399008 0.15080234 0.25
3.422092 0.15465255 0.25
3.4146462 0.1563323 0.25
3.3940421 0.16110362 0.25
3.3912093 0.16178653 0.25
3.3694127 0.16716605 0.25
3.3659921 0.16803088 0.25
3.3490659 0.17247193 0.25
3.3379422 0.17547287 0.25
3.3299544 0.17770515 0.25
3.3119674 0.18286671 0.25
3.3098923 0.18347467 0.25
3.2950789 0.18795758 0.25
3.2818423 0.19208371 0.25
3.2790565 0.19297875 0.25
3.2639503 0.19793117 0.25
3.2537924 0.20135617 0.25
3.2495814 0.20281577 0.25
3.2359771 0.20763348 0.25
3.2257425 0.21136018 0.25
3.2229961 0.21238522 0.25
3.2106986 0.21707191 0.25
3.1989288 0.22169439 0.25
3.1976925 0.22219032 0.25
3.1877768 0.2262536 0.25
3.1771196 0.23075037 0.25
3.1696426 0.23399619 0.25
3.1669539 0.23518556 0.25
3.1573118 0.23956002 0.25
3.148101 0.24387458 0.25
3.1415927 0.24701899 0.25
3.1393293 0.24813007 0.25
3.1310222 0.25232726 0.25
3.1231113 0.25646701 0.25
3.1155845 0.26055005 0.25
3.1135427 0.26169586 0.25
3.1084721 0.26457721 0.25
3.1017384 0.26854917 0.25
3.0953615 0.27246678 0.25
3.0893338 0.27633074 0.25
3.0854928 0.27890225 0.25
3.083657 0.2801418 0.25
3.0783308 0.28390065 0.25
3.0733288 0.28760806 0.25
3.0686481 0.29126468 0.25
3.0642824 0.29487124 0.25
3.0602265 0.29842839 0.25
3.0574428 0.30103101 0.25
3.0564764 0.30193686 0.25
3.0530223 0.30539727 0.25
3.0498598 0.30881029 0.25
3.046986 0.31217659 0.25
3.0443953 0.3154968 0.25
3.0420827 0.31877154 0.25
3.0400444 0.32200143 0.25
3.0382746 0.32518709 0.25
3.0367687 0.32832912 0.25
3.035521 0.33142814 0.25
3.0345264 0.33448473 0.25
3.0337773 0.33749944 0.25
3.033269 0.34047291 0.25
3.0329946 0.34340563 0.25
3.0329452 0.34629819 0.25
3.0331146 0.34915116 0.25
3.0334939 0.35196507 0.25
3.0340739 0.35474041 0.25
3.0348463 0.35747778 0.25
3.0358011 0.36017767 0.25
3.0369285 0.36284056 0.25
3.0382176 0.36546701 0.25
3.0396586 0.36805749 0.25
3.0412401 0.37061247 0.25
3.0429515 0.3731325 0.25
3.0447816 0.37561801 0.25
3.0467192 0.37806949 0.25
3.0487541 0.38048738 0.25
3.0508748 0.38287219 0.25
3.053071 0.38522434 0.25
3.0553326 0.38754427 0.25
3.0574428 0.38962754 0.25
3.0576436 0.38983244 0.25
3.0599386 0.39208928 0.25
3.0622655 0.39431518 0.25
3.0646166 0.39651066 0.25
3.0669836 0.39867604 0.25
3.0693584 0.40081176 0.25
3.071734 0.40291825 0.25
3.0741041 0.40499589 0.25
3.0764613 0.4070451 0.25
3.0788004 0.40906623 0.25
3.081115 0.41105968 0.25
3.0834003 0.41302586 0.25
3.0854928 0.41482811 0.25
3.085647 0.41496509 0.25
3.0878031 0.41687778 0.25
3.0899158 0.41876426 0.25
3.0919814 0.42062494 0.25
3.0939958 0.42246011 0.25
3.0959565 0.42427015 0.25
3.0978595 0.42605543 0.25
3.0997037 0.42781624 0.25
3.1014853 0.42955297 0.25
3.1032031 0.43126589 0.25
3.1048551 0.43295535 0.25
3.1064394 0.43462169 0.25
3.1079561 0.43626523 0.25
3.1094024 0.43788624 0.25
3.110779 0.43948504 0.25
3.112085 0.44106197 0.25
3.1133203 0.4426173 0.25
3.1135427 0.44290955 0.25
3.1144669 0.44415134 0.25
3.1155406 0.44566438 0.25
3.1165453 0.44715667 0.25
3.1174817 0.44862854 0.25
3.1183514 0.45008028 0.25
3.1191544 0.4515121 0.25
3.1198929 0.45292434 0.25
3.1205683 0.45431724 0.25
3.1211815 0.45569107 0.25
3.1217355 0.45704606 0.25
3.1222308 0.45838252 0.25
3.1226704 0.45970067 0.25
3.1230554 0.4610008 0.25
3.1233889 0.46228307 0.25
3.1236728 0.46354783 0.25
3.1239093 0.46479526 0.25
3.1241001 0.46602559 0.25
3.1242489 0.46723911 0.25
3.1243575 0.46843597 0.25
3.124428 0.46961647 0.25
3.1244639 0.47078079 0.25
3.1244662 0.47192916 0.25
3.124439 0.47306183 0.25
3.1243842 0.47417897 0.25
3.1243037 0.47528082 0.25
3.1242005 0.47636759 0.25
3.124077 0.47743946 0.25
3.1239356 0.47849667 0.25
3.1237789 0.47953939 0.25
3.1236088 0.48056784 0.25
3.1234276 0.48158219 0.25
3.1232384 0.48258269 0.25
3.1230421 0.48356947 0.25
3.1228416 0.48454273 0.25
3.1226387 0.48550266 0.25
3.1224354 0.48644945 0.25
3.1222336 0.48738328 0.25
3.1220353 0.48830432 0.25
3.1218418 0.48921275 0.25
3.1216553 0.49010873 0.25
3.1214768 0.49099246 0.25
3.121308 0.49186406 0.25
3.1211505 0.49272373 0.25
3.1210057 0.49357164 0.25
3.1208742 0.49440795 0.25
3.1207579 0.49523279 0.25
3.1206568 0.49604636 0.25
3.1205728 0.49684876 0.25
3.1205059 0.49764019 0.25
3.1204571 0.49842077 0.25
3.1204272 0.49919069 0.25
3.1204165 0.49995002 0.25

0 0.42597338 0.25
0.0015838985 0.42427015 0.25
0.0032930324 0.42246011 0.25
0.0050497508 0.42062494 0.25
0.0068504029 0.41876426 0.25
0.0086909329 0.41687778 0.25
0.010568379 0.41496509 0.25
0.012477522 0.41302586 0.25
0.014414521 0.41105968 0.25
0.016373745 0.40906623 0.25
0.018350973 0.4070451 0.25
0.020339533 0.40499589 0.25
0.022333995 0.40291825 0.25
0.024328774 0.40081176 0.25
0.026316815 0.39867604 0.25
0.028049934 0.39677394 0.25
0.028293011 0.39651066 0.25
0.03025903 0.39431518 0.25
0.032196637 0.39208928 0.25
0.034098405 0.38983244 0.25
0.035957445 0.38754427 0.25
0.037764844 0.38522434 0.25
0.039513043 0.38287219 0.25
0.041193151 0.38048738 0.25
0.042797813 0.37806949 0.25
0.044317482 0.37561801 0.25
0.045744105 0.3731325 0.25
0.047069084 0.37061247 0.25
0.048283138 0.36805749 0.25
0.049377648 0.36546701 0.25
0.050344079 0.36284056 0.25
0.051173679 0.36017767 0.25
0.051857551 0.35747778 0.25
0.052388261 0.35474041 0.25
0.052756832 0.35196507 0.25
0.052954653 0.34915116 0.25
0.052974462 0.34629819 0.25
0.052809378 0.34340563 0.25
0.05245104 0.34047291 0.25
0.051892724 0.33749944 0.25
0.05112737 0.33448473 0.25
0.050147948 0.33142814 0.25
0.048948247 0.32832912 0.25
0.04752126 0.32518709 0.25
0.045860685 0.32200143 0.25
0.043959668 0.31877154 0.25
0.041812439 0.3154968 0.25
0.039412758 0.31217659 0.25
0.036753057 0.30881029 0.25
0.033827854 0.30539727 0.25
0.030629833 0.30193686 0.25
0.028049934 0.29932925 0.25
0.027152658 0.29842839 0.25
0.02338546 0.29487124 0.25
0.01932352 0.29126468 0.25
0.014960886 0.28760806 0.25
0.010290883 0.28390065 0.25
0.0053055599 0.2801418 0.25
0 0.27633139 0.25

2.0807371 0.49995002 0.25
2.0807019 0.49919069 0.25
2.0806069 0.49842077 0.25
2.0804609 0.49764019 0.25
2.0802456 0.49684876 0.25
2.0799812 0.49604636 0.25
2.0796445 0.49523279 0.25
2.079241 0.49440795 0.25
2.0787759 0.49357164 0.25
2.0782553 0.49272373 0.25
2.0776606 0.49186406 0.25
2.0770072 0.49099246 0.25
2.0762771 0.49010873 0.25
2.0756952 0.48945509 0.25
2.0754748 0.48921275 0.25
2.0745847 0.48830432 0.25
2.0736241 0.48738328 0.25
2.072576 0.48644945 0.25
2.0714558 0.48550266 0.25
2.0702591 0.48454273 0.25
2.0689681 0.48356947 0.25
2.0676035 0.48258269 0.25
2.0661462 0.48158219 0.25
2.0645996 0.48056784 0.25
2.0629587 0.47953939 0.25
2.0612148 0.47849667 0.25
2.059372 0.47743946 0.25
2.0574204 0.47636759 0.25
2.0553661 0.47528082 0.25
2.0531967 0.47417897 0.25
2.0509041 0.47306183 0.25
2.0485069 0.47192916 0.25
2.0476452 0.47154063 0.25
2.0459077 0.47078079 0.25
2.043164 0.46961647 0.25
2.0402729 0.46843597 0.25
2.0372257 0.46723911 0.25
2.0340086 0.46602559 0.25
2.0306376 0.46479526 0.25
2.0270699 0.46354783 0.25
2.0233259 0.46228307 0.25
2.0195953 0.46107022 0.25
2.019374 0.4610008 0.25
2.0150889 0.45970067 0.25
2.0105815 0.45838252 0.25
2.0058192 0.45704606 0.25
2.0007956 0.45569107 0.25
1.9955019 0.45431724 0.25
1.9915453 0.45332904 0.25
1.9898578 0.45292434 0.25
1.9837551 0.4515121 0.25
1.9773022 0.45008028 0.25
1.9704905 0.44862854 0.25
1.9634954 0.44720113 0.25
1.963267 0.44715667 0.25
1.9553508 0.44566438 0.25
1.946962 0.44415134 0.25
1.9380681 0.4426173 0.25
1.9354455 0.44218049 0.25
1.9283522 0.44106197 0.25
1.9179257 0.43948504 0.25
1.9073955 0.4379639 0.25
1.9068224 0.43788624 0.25
1.8944567 0.43626523 0.25
1.8813234 0.43462169 0.25
1.8793456 0.43438274 0.25
1.8665842 0.43295535 0.25
1.8512957 0.43132071 0.25
1.850733 0.43126589 0.25
1.8325425 0.42955297 0.25
1.8232457 0.42871227 0.25
1.8122253 0.42781624 0.25
1.7951958 0.4264841 0.25
1.789019 0.42605543 0.25
1.7671459 0.4245907 0.25
1.7616599 0.42427015 0.25
1.7390959 0.42299262 0.25
1.7280711 0.42246011 0.25
1.711046 0.42166154 0.25
1.6841734 0.42062494 0.25
1.6829961 0.42058068 0.25
1.6549461 0.41975114 0.25
1.6268962 0.41916822 0.25
1.5988463 0.41884791 0.25
1.5707963 0.4188032 0.25
1.5427464 0.41904004 0.25
1.5146965 0.41954744 0.25
1.4866465 0.42030705 0.25
1.4776772 0.42062494 0.25
1.4585966 0.42131588 0.25
1.4329526 0.42246011 0.25
1.4305467 0.42257025 0.25
1.4024967 0.42408449 0.25
1.3995148 0.42427015 0.25
1.3744468 0.42588117 0.25
1.3720565 0.42605543 0.25
1.3486723 0.42781624 0.25
1.3463968 0.42799344 0.25
1.3285613 0.42955297 0.25
1.3183469 0.43048095 0.25
1.3105659 0.43126589 0.25
1.2944587 0.43295535 0.25
1.290297 0.43340775 0.25
1.2801022 0.43462169 0.25
1.2668767 0.43626523 0.25
1.2622471 0.43686101 0.25
1.2548469 0.43788624 0.25
1.2437779 0.43948504 0.25
1.2341971 0.44092661 0.25
1.2333474 0.44106197 0.25
1.2239127 0.4426173 0.25
1.2149912 0.44415134 0.25
1.2065491 0.44566438 0.25
1.2061472 0.44573883 0.25
1.198849 0.44715667 0.25
1.1915738 0.44862854 0.25
1.1846787 0.45008028 0.25
1.1781478 0.4515121 0.25
1.1780973 0.45152356 0.25
1.1721798 0.45292434 0.25
1.1665182 0.45431724 0.25
1.1611458 0.45569107 0.25
1.1560514 0.45704606 0.25
1.1512196 0.45838252 0.25
1.1500473 0.45871717 0.25
1.1467393 0.45970067 0.25
1.142529 0.4610008 0.25
1.1385272 0.46228307 0.25
1.1347301 0.46354783 0.25
1.1311243 0.46479526 0.25
1.1276972 0.46602559 0.25
1.1244412 0.46723911 0.25
1.1219974 0.46818346 0.25
1.1213678 0.46843597 0.25
1.118529 0.46961647 0.25
1.1158348 0.47078079 0.25
1.1132786 0.47192916 0.25
1.1108426 0.47306183 0.25
1.1085443 0.47417897 0.25
1.1063648 0.47528082 0.25
1.1043011 0.47636759 0.25
1.1023461 0.47743946 0.25
1.1004967 0.47849667 0.25
1.0987547 0.47953939 0.25
1.0971022 0.48056784 0.25
1.0955624 0.48158219 0.25
1.0941038 0.48258269 0.25
1.0939475 0.48269536 0.25
1.0927745 0.48356947 0.25
1.0915381 0.48454273 0.25
1.0903879 0.48550266 0.25
1.0893127 0.48644945 0.25
1.0883086 0.48738328 0.25
1.0873911 0.48830432 0.25
1.0865446 0.48921275 0.25
1.0857729 0.49010873 0.25
1.0850635 0.49099246 0.25
1.0844258 0.49186406 0.25
1.0838426 0.49272373 0.25
1.0833348 0.49357164 0.25
1.0828868 0.49440795 0.25
1.0825094 0.49523279 0.25
1.0821837 0.49604636 0.25
1.0819167 0.49684876 0.25
1.0817177 0.49764019 0.25
1.0815737 0.49842077 0.25
1.0814901 0.49919069 0.25
1.0814482 0.49995002 0.25

6.2625849 0.49995002 0.25
6.2625754 0.49919069 0.25
6.2625487 0.49842077 0.25
6.2625063 0.49764019 0.25
6.2624487 0.49684876 0.25
6.2623776 0.49604636 0.25
6.2622929 0.49523279 0.25
6.2621966 0.49440795 0.25
6.262089 0.49357164 0.25
6.2619722 0.49272373 0.25
6.2618455 0.49186406 0.25
6.2617115 0.49099246 0.25
6.2615709 0.49010873 0.25
6.2614249 0.48921275 0.25
6.2612748 0.48830432 0.25
6.261122 0.48738328 0.25
6.2609675 0.48644945 0.25
6.260813 0.48550266 0.25
6.2606603 0.48454273 0.25
6.2605114 0.48356947 0.25
6.2603666 0.48258269 0.25
6.2602283 0.48158219 0.25
6.2600987 0.48056784 0.25
6.2599785 0.47953939 0.25
6.2598705 0.47849667 0.25
6.2597763 0.47743946 0.25
6.2596975 0.47636759 0.25
6.2596367 0.47528082 0.25
6.2595952 0.47417897 0.25
6.2595753 0.47306183 0.25
6.2595791 0.47192916 0.25
6.2596092 0.47078079 0.25
6.2596668 0.46961647 0.25
6.2597543 0.46843597 0.25
6.2598739 0.46723911 0.25
6.2600273 0.46602559 0.25
6.2602171 0.46479526 0.25
6.2604448 0.46354783 0.25
6.2607134 0.46228307 0.25
6.2610235 0.4610008 0.25
6.2613782 0.45970067 0.25
6.2617786 0.45838252 0.25
6.2622273 0.45704606 0.25
6.2627251 0.45569107 0.25
6.2632742 0.45431724 0.25
6.263877 0.45292434 0.25
6.2645335 0.4515121 0.25
6.2652459 0.45008028 0.25
6.2660155 0.44862854 0.25
6.2668435 0.44715667 0.25
6.2677306 0.44566438 0.25
6.2686783 0.44415134 0.25
6.2696864 0.4426173 0.25
6.2707557 0.44106197 0.25
6.2718869 0.43948504 0.25
6.2730796 0.43788624 0.25
6.2743339 0.43626523 0.25
6.2756497 0.43462169 0.25
6.2770253 0.43295535 0.25
6.2784606 0.43126589 0.25
6.2799539 0.42955297 0.25
6.2815044 0.42781624 0.25
6.2831095 0.42605543 0.25
6.2831853 0.42597338 0.25

6.2831853 0.15494105 0.3
6.2725722 0.15080234 0.3
6.2577851 0.14519562 0.3
6.2551354 0.14420245 0.3
6.2421379 0.13951106 0.3
6.2270854 0.13425039 0.3
6.225587 0.13374758 0.3
6.2079211 0.12790407 0.3
6.1990355 0.12504833 0.3
6.1890327 0.12197945 0.3
6.1709856 0.11661239 0.3
6.1687231 0.11597256 0.3
6.1466981 0.10988229 0.3
6.1429356 0.10886839 0.3
6.1226411 0.10370746 0.3
6.1148857 0.10179197 0.3
6.0961537 0.097446889 0.3
6.0868358 0.095346431 0.3
6.0666602 0.091099411 0.3
6.0587858 0.08948678 0.3
6.0334086 0.084663808 0.3
6.0307359 0.084169152 0.3
6.002686 0.079322127 0.3
5.9952864 0.078138858 0.3
5.974636 0.074917633 0.3
5.9507979 0.071523316 0.3
5.9465861 0.070937777 0.3
5.9185362 0.067294928 0.3
5.8975488 0.064815931 0.3
5.8904862 0.064000264 0.3
5.8624363 0.060978871 0.3
5.8343864 0.058247483 0.3
5.8318546 0.058015417 0.3
5.8063364 0.055723613 0.3
5.7782865 0.05342706 0.3
5.7502366 0.051333306 0.3
5.7472147 0.051120497 0.3
5.7221866 0.049390502 0.3
5.6941367 0.047610344 0.3
5.6660868 0.045977362 0.3
5.6380368 0.044475932 0.3
5.6311755 0.044129848 0.3
5.6099869 0.043078143 0.3
5.581937 0.041785705 0.3
5.553887 0.040592603 0.3
5.525837 0.039489386 0.3
5.4977871 0.038468342 0.3
5.4697372 0.037521363 0.3
5.4545932 0.037042145 0.3
5.4416873 0.036639053 0.3
5.4136373 0.035816355 0.3
5.3855874 0.035053053 0.3
5.3575375 0.034344811 0.3
5.3294875 0.033686677 0.3
5.3014376 0.033075688 0.3
5.2733876 0.032508768 0.3
5.2453377 0.031982462 0.3
5.2172878 0.03149451 0.3
5.1892378 0.03104261 0.3
5.1611879 0.030624978 0.3
5.133138 0.030238782 0.3
5.105088 0.029883877 0.3
5.1027197 0.029856041 0.3
5.0770381 0.029556344 0.3
5.0489882 0.029257285 0.3
5.0209383 0.028985323 0.3
4.9928883 0.028738273 0.3
4.9648384 0.028516198 0.3
4.9367885 0.028318402 0.3
4.9087385 0.028143427 0.3
4.8806886 0.027990866 0.3
4.8526386 0.027860294 0.3
4.8245887 0.027750834 0.3
4.7965388 0.027663008 0.3
4.7684888 0.027595659 0.3
4.7404389 0.027548619 0.3
4.712389 0.027522067 0.3
4.684339 0.027515094 0.3
4.6562891 0.027529019 0.3
4.6282392 0.027563292 0.3
4.6001892 0.027617606 0.3
4.5721393 0.027692256 0.3
4.5440894 0.027788104 0.3
4.5160394 0.027905049 0.3
4.4879895 0.028043592 0.3
4.4599396 0.028204214 0.3
4.4318896 0.028387622 0.3
4.4038397 0.028594283 0.3
4.3757898 0.028824862 0.3
4.3477398 0.029081088 0.3
4.3196899 0.029362873 0.3
4.29164 0.029672081 0.3
4.2762825 0.029856041 0.3
4.26359 0.030009183 0.3
4.2355401 0.030375381 0.3
4.2074901 0.030772462 0.3
4.1794402 0.031202365 0.3
4.1513903 0.031666895 0.3
4.1233404 0.032168559 0.3
4.0952904 0.032708788 0.3
4.0672405 0.033291502 0.3
4.0391905 0.033918811 0.3
4.0111406 0.034594677 0.3
3.9830907 0.035322285 0.3
3.9550407 0.036105934 0.3
3.9269908 0.03695107 0.3
3.9241293 0.037042145 0.3
3.8989409 0.037854482 0.3
3.870891 0.038827218 0.3
3.842841 0.039876716 0.3
3.8147911 0.041010849 0.3
3.7867412 0.042238254 0.3
3.7586912 0.043567972 0.3
3.7475752 0.044129848 0.3
3.7306413 0.045000054 0.3
3.7025913 0.046547455 0.3
3.6745414 0.048231668 0.3
3.6464915 0.050069659 0.3
3.6315823 0.051120497 0.3
3.6184415 0.052064232 0.3
3.5903916 0.05422872 0.3
3.5623417 0.056606582 0.3
3.5469799 0.058015417 0.3
3.5342917 0.059203429 0.3
3.5062418 0.062038823 0.3
3.4813225 0.064815931 0.3
3.4781919 0.065172729 0.3
3.4501419 0.068584598 0.3
3.4282331 0.071523316 0.3
3.422092 0.072366992 0.3
3.3940421 0.076514181 0.3
3.3839081 0.078138858 0.3
3.3659921 0.081085621 0.3
3.3459786 0.084663808 0.3
3.3379422 0.08613973 0.3
3.3129046 0.091099411 0.3
3.3098923 0.091712682 0.3
3.2836244 0.097446889 0.3
3.2818423 0.097847177 0.3
3.2573714 0.10370746 0.3
3.2537924 0.10459004 0.3
3.2335707 0.10988229 0.3
3.2257425 0.1119955 0.3
3.2117972 0.11597256 0.3
3.1976925 0.12012482 0.3
3.1917066 0.12197945 0.3
3.1730731 0.12790407 0.3
3.1696426 0.12901732 0.3
3.155704 0.13374758 0.3
3.1415927 0.13870197 0.3
3.1393819 0.13951106 0.3
3.1240364 0.14519562 0.3
3.1135427 0.14920013 0.3
3.1094935 0.15080234 0.3
3.0957017 0.1563323 0.3
3.0854928 0.16053166 0.3
3.082537 0.16178653 0.3
3.0699746 0.16716605 0.3
3.0579019 0.17247193 0.3
3.0574428 0.1726744 0.3
3.0463254 0.17770515 0.3
3.0351552 0.18286671 0.3
3.0293929 0.18556056 0.3
3.024375 0.18795758 0.3
3.0139619 0.19297875 0.3
3.0038722 0.19793117 0.3
3.001343 0.19918077 0.3
2.9941072 0.20281577 0.3
2.984644 0.20763348 0.3
2.975467 0.21238522 0.3
2.973293 0.21352034 0.3
2.9665733 0.21707191 0.3
2.957954 0.22169439 0.3
2.9496028 0.2262536 0.3
2.9452431 0.22866798 0.3
2.9415117 0.23075037 0.3
2.9336766 0.23518556 0.3
2.9261007 0.23956002 0.3
2.9187813 0.24387458 0.3
2.9171932 0.24482688 0.3
2.911698 0.24813007 0.3
2.9048606 0.25232726 0.3
2.8982736 0.25646701 0.3
2.8919353 0.26055005 0.3
2.8891432 0.26239252 0.3
2.8858225 0.26457721 0.3
2.8799357 0.26854917 0.3
2.8742904 0.27246678 0.3
2.868885 0.27633074 0.3
2.8637172 0.2801418 0.3
2.8610933 0.28214063 0.3
2.8587602 0.28390065 0.3
2.854008 0.28760806 0.3
2.8494845 0.29126468 0.3
2.845188 0.29487124 0.3
2.8411161 0.29842839 0.3
2.8372672 0.30193686 0.3
2.8336396 0.30539727 0.3
2.8330434 0.30599574 0.3
2.830183 0.30881029 0.3
2.8269343 0.31217659 0.3
2.8239031 0.3154968 0.3
2.8210894 0.31877154 0.3
2.8184936 0.32200143 0.3
2.8161164 0.32518709 0.3
2.8139588 0.32832912 0.3
2.8120221 0.33142814 0.3
2.8103079 0.33448473 0.3
2.8088178 0.33749944 0.3
2.8075539 0.34047291 0.3
2.8065179 0.34340563 0.3
2.8057122 0.34629819 0.3
2.8051383 0.34915116 0.3
2.8049934 0.35035669 0.3
2.8047917 0.35196507 0.3
2.8046838 0.35474041 0.3
2.8048224 0.35747778 0.3
2.8049934 0.35867458 0.3
2.8052022 0.36017767 0.3
2.8058167 0.36284056 0.3
2.8066733 0.36546701 0.3
2.807773 0.36805749 0.3
2.8091163 0.37061247 0.3
2.810703 0.3731325 0.3
2.8125329 0.37561801 0.3
2.8146044 0.37806949 0.3
2.8169158 0.38048738 0.3
2.8194645 0.38287219 0.3
2.8222467 0.38522434 0.3
2.825258 0.38754427 0.3
2.8284929 0.38983244 0.3
2.8319446 0.39208928 0.3
2.8330434 0.39276223 0.3
2.8354453 0.39431518 0.3
2.8390489 0.39651066 0.3
2.8428101 0.39867604 0.3
2.8467171 0.40081176 0.3
2.8507572 0.40291825 0.3
2.8549172 0.40499589 0.3
2.8591832 0.4070451 0.3
2.8610933 0.40793443 0.3
2.8633528 0.40906623 0.3
2.8674302 0.41105968 0.3
2.8715436 0.41302586 0.3
2.8756791 0.41496509 0.3
2.8798231 0.41687778 0.3
2.883962 0.41876426 0.3
2.8880829 0.42062494 0.3
2.8891432 0.42110185 0.3
2.8919087 0.42246011 0.3
2.8955895 0.42427015 0.3
2.899206 0.42605543 0.3
2.9027492 0.42781624 0.3
2.9062105 0.42955297 0.3
2.9095821 0.43126589 0.3
2.912857 0.43295535 0.3
2.9160285 0.43462169 0.3
2.9171932 0.43524717 0.3
2.9189168 0.43626523 0.3
2.9215888 0.43788624 0.3
2.9241464 0.43948504 0.3
2.9265869 0.44106197 0.3
2.9289079 0.4426173 0.3
2.9311076 0.44415134 0.3
2.9331848 0.44566438 0.3
2.9351387 0.44715667 0.3
2.9369688 0.44862854 0.3
2.938675 0.45008028 0.3
2.9402582 0.4515121 0.3
2.941719 0.45292434 0.3
2.9430588 0.45431724 0.3
2.9442793 0.45569107 0.3
2.9452431 0.45687481 0.3
2.9453697 0.45704606 0.3
2.9462656 0.45838252 0.3
2.9470591 0.45970067 0.3
2.9477529 0.4610008 0.3
2.9483503 0.46228307 0.3
2.9488548 0.46354783 0.3
2.9492702 0.46479526 0.3
2.9496003 0.46602559 0.3
2.9498491 0.46723911 0.3
2.9500209 0.46843597 0.3
2.9501199 0.46961647 0.3
2.9501506 0.47078079 0.3
2.9501175 0.47192916 0.3
2.9500252 0.47306183 0.3
2.9498784 0.47417897 0.3
2.9496817 0.47528082 0.3
2.94944 0.47636759 0.3
2.9491579 0.47743946 0.3
2.9488401 0.47849667 0.3
2.9484912 0.47953939 0.3
2.9481157 0.48056784 0.3
2.9477182 0.48158219 0.3
2.9473031 0.48258269 0.3
2.9468747 0.48356947 0.3
2.9464372 0.48454273 0.3
2.9459947 0.48550266 0.3
2.9455512 0.48644945 0.3
2.9452431 0.48710264 0.3
2.9450962 0.48738328 0.3
2.9446151 0.48830432 0.3
2.9441457 0.48921275 0.3
2.9436918 0.49010873 0.3
2.9432571 0.49099246 0.3
2.942845 0.49186406 0.3
2.942459 0.49272373 0.3
2.942102 0.49357164 0.3
2.9417772 0.49440795 0.3
2.9414873 0.49523279 0.3
2.9412351 0.49604636 0.3
2.941023 0.49684876 0.3
2.9408535 0.49764019 0.3
2.940729 0.49842077 0.3
2.9406515 0.49919069 0.3
2.9406233 0.49995002 0.3

0.12458178 0.49995002 0.3
0.1245668 0.49919069 0.3
0.12452545 0.49842077 0.3
0.12445855 0.49764019 0.3
0.12436685 0.49684876 0.3
0.12425145 0.49604636 0.3
0.12411348 0.49523279 0.3
0.12395436 0.49440795 0.3
0.12377539 0.49357164 0.3
0.12357847 0.49272373 0.3
0.12336519 0.49186406 0.3
0.12313763 0.49099246 0.3
0.12289756 0.49010873 0.3
0.12264754 0.48921275 0.3
0.12238964 0.48830432 0.3
0.12212652 0.48738328 0.3
0.1218606 0.48644945 0.3
0.12159459 0.48550266 0.3
0.12133135 0.48454273 0.3
0.12107364 0.48356947 0.3
0.12082453 0.48258269 0.3
0.12058719 0.48158219 0.3
0.12036455 0.48056784 0.3
0.12015992 0.47953939 0.3
0.1199767 0.47849667 0.3
0.11981817 0.47743946 0.3
0.11968772 0.47636759 0.3
0.11958876 0.47528082 0.3
0.11952477 0.47417897 0.3
0.11949926 0.47306183 0.3
0.11951548 0.47192916 0.3
0.11957699 0.47078079 0.3
0.11968731 0.46961647 0.3
0.11984969 0.46843597 0.3
0.1200677 0.46723911 0.3
0.12034451 0.46602559 0.3
0.12068329 0.46479526 0.3
0.1210873 0.46354783 0.3
0.12155966 0.46228307 0.3
0.12210318 0.4610008 0.3
0.12272089 0.45970067 0.3
0.1234155 0.45838252 0.3
0.12418942 0.45704606 0.3
0.12504522 0.45569107 0.3
0.12598506 0.45431724 0.3
0.12701124 0.45292434 0.3
0.12812528 0.4515121 0.3
0.12932911 0.45008028 0.3
0.13062413 0.44862854 0.3
0.13201154 0.44715667 0.3
0.13349235 0.44566438 0.3
0.13506697 0.44415134 0.3
0.13673609 0.4426173 0.3
0.13849969 0.44106197 0.3
0.14024967 0.43957642 0.3
0.1403633 0.43948504 0.3
0.14241684 0.43788624 0.3
0.14456532 0.43626523 0.3
0.1468072 0.43462169 0.3
0.1491408 0.43295535 0.3
0.15156375 0.43126589 0.3
0.15407333 0.42955297 0.3
0.1566666 0.42781624 0.3
0.15934053 0.42605543 0.3
0.16209122 0.42427015 0.3
0.16491487 0.42246011 0.3
0.1678069 0.42062494 0.3
0.16829961 0.42031385 0.3
0.17089482 0.41876426 0.3
0.17406583 0.41687778 0.3
0.17728692 0.41496509 0.3
0.18055187 0.41302586 0.3
0.18385398 0.41105968 0.3
0.18718637 0.40906623 0.3
0.19054164 0.4070451 0.3
0.19391242 0.40499589 0.3
0.19634955 0.40349545 0.3
0.19734194 0.40291825 0.3
0.20089838 0.40081176 0.3
0.20443576 0.39867604 0.3
0.20794451 0.39651066 0.3
0.21141488 0.39431518 0.3
0.21483692 0.39208928 0.3
0.21820045 0.38983244 0.3
0.22149525 0.38754427 0.3
0.22439948 0.38544852 0.3
0.22472713 0.38522434 0.3
0.22801107 0.38287219 0.3
0.23118046 0.38048738 0.3
0.23422554 0.37806949 0.3
0.23713675 0.37561801 0.3
0.23990469 0.3731325 0.3
0.24252046 0.37061247 0.3
0.24497527 0.36805749 0.3
0.24726091 0.36546701 0.3
0.2493692 0.36284056 0.3
0.25129276 0.36017767 0.3
0.25244941 0.35837341 0.3
0.25304851 0.35747778 0.3
0.25464285 0.35474041 0.3
0.25601919 0.35196507 0.3
0.25717248 0.34915116 0.3
0.25809783 0.34629819 0.3
0.25879059 0.34340563 0.3
0.25924658 0.34047291 0.3
0.25946224 0.33749944 0.3
0.25943412 0.33448473 0.3
0.25915914 0.33142814 0.3
0.25863456 0.32832912 0.3
0.25785835 0.32518709 0.3
0.25682858 0.32200143 0.3
0.25554362 0.31877154 0.3
0.25400207 0.3154968 0.3
0.25244941 0.31263137 0.3
0.25220836 0.31217659 0.3
0.25019284 0.30881029 0.3
0.24791872 0.30539727 0.3
0.24538446 0.30193686 0.3
0.24258942 0.29842839 0.3
0.23953247 0.29487124 0.3
0.23621347 0.29126468 0.3
0.23263155 0.28760806 0.3
0.22878639 0.28390065 0.3
0.22467849 0.2801418 0.3
0.22439948 0.27989798 0.3
0.2203503 0.27633074 0.3
0.21575899 0.27246678 0.3
0.21090174 0.26854917 0.3
0.20577902 0.26457721 0.3
0.20039127 0.26055005 0.3
0.19634955 0.25762731 0.3
0.19474665 0.25646701 0.3
0.18885676 0.25232726 0.3
0.18269621 0.24813007 0.3
0.1762625 0.24387458 0.3
0.16955407 0.23956002 0.3
0.16829961 0.23876979 0.3
0.16257817 0.23518556 0.3
0.15531751 0.23075037 0.3
0.14776333 0.2262536 0.3
0.14024967 0.22189001 0.3
0.13990947 0.22169439 0.3
0.13174532 0.21707191 0.3
0.12325868 0.21238522 0.3
0.11444008 0.20763348 0.3
0.11219973 0.20644353 0.3
0.10526395 0.20281577 0.3
0.09572172 0.19793117 0.3
0.085804701 0.19297875 0.3
0.084149807 0.1921614 0.3
0.075467453 0.18795758 0.3
0.06471193 0.18286671 0.3
0.056099869 0.17887759 0.3
0.053508849 0.17770515 0.3
0.04180596 0.17247193 0.3
0.029608131 0.16716605 0.3
0.028049934 0.16649371 0.3
0.016823862 0.16178653 0.3
0.0034517419 0.1563323 0.3
0 0.15494105 0.3

2.3254048 0.49995002 0.3
2.3253656 0.49919069 0.3
2.3252555 0.49842077 0.3
2.325058 0.49764019 0.3
2.3248074 0.49684876 0.3
2.3244693 0.49604636 0.3
2.3240608 0.49523279 0.3
2.3235836 0.49440795 0.3
2.3230304 0.49357164 0.3
2.3224087 0.49272373 0.3
2.3217147 0.49186406 0.3
2.3209552 0.49099246 0.3
2.320122 0.49010873 0.3
2.3192261 0.48921275 0.3
2.3182491 0.48830432 0.3
2.3172128 0.48738328 0.3
2.3161109 0.48644945 0.3
2.3149435 0.48550266 0.3
2.3137101 0.48454273 0.3
2.3124042 0.48356947 0.3
2.3110342 0.48258269 0.3
2.3096005 0.48158219 0.3
2.3081125 0.48056784 0.3
2.3065482 0.47953939 0.3
2.3049246 0.47849667 0.3
2.3032392 0.47743946 0.3
2.3014894 0.47636759 0.3
2.3000946 0.47553271 0.3
2.299698 0.47528082 0.3
2.2979339 0.47417897 0.3
2.2961068 0.47306183 0.3
2.2942308 0.47192916 0.3
2.2922842 0.47078079 0.3
2.2902747 0.46961647 0.3
2.2882022 0.46843597 0.3
2.2860628 0.46723911 0.3
2.2838594 0.46602559 0.3
2.2815757 0.46479526 0.3
2.2792201 0.46354783 0.3
2.2767806 0.46228307 0.3
2.274258 0.4610008 0.3
2.2720447 0.45989998 0.3
2.2716618 0.45970067 0.3
2.2690875 0.45838252 0.3
2.266418 0.45704606 0.3
2.2636364 0.45569107 0.3
2.2607447 0.45431724 0.3
2.2577231 0.45292434 0.3
2.2545663 0.4515121 0.3
2.2512578 0.45008028 0.3
2.2477848 0.44862854 0.3
2.2441312 0.44715667 0.3
2.2439948 0.44710301 0.3
2.2404481 0.44566438 0.3
2.2365605 0.44415134 0.3
2.2324533 0.4426173 0.3
2.2280957 0.44106197 0.3
2.2234701 0.43948504 0.3
2.2185398 0.43788624 0.3
2.2159448 0.43707922 0.3
2.2133762 0.43626523 0.3
2.2079628 0.43462169 0.3
2.2021677 0.43295535 0.3
2.1959487 0.43126589 0.3
2.1892642 0.42955297 0.3
2.1878949 0.42921638 0.3
2.1822217 0.42781624 0.3
2.1746567 0.42605543 0.3
2.1664835 0.42427015 0.3
2.159845 0.42290435 0.3
2.1576573 0.42246011 0.3
2.1481745 0.42062494 0.3
2.1378665 0.41876426 0.3
2.131795 0.41773046 0.3
2.1266372 0.41687778 0.3
2.114383 0.41496509 0.3
2.1037451 0.41341498 0.3
2.1009687 0.41302586 0.3
2.0862036 0.41105968 0.3
2.0756952 0.40974914 0.3
2.0699738 0.40906623 0.3
2.0520482 0.4070451 0.3
2.0476452 0.40657403 0.3
2.0321786 0.40499589 0.3
2.0195953 0.40378305 0.3
2.0101497 0.40291825 0.3
1.9915453 0.40129966 0.3
1.9856139 0.40081176 0.3
1.9634954 0.39907522 0.3
1.9580729 0.39867604 0.3
1.9354455 0.39707932 0.3
1.9267587 0.39651066 0.3
1.9073955 0.39529107 0.3
1.8904462 0.39431518 0.3
1.8793456 0.39369792 0.3
1.8512957 0.39229047 0.3
1.8468239 0.39208928 0.3
1.8232457 0.39105768 0.3
1.7951958 0.38998131 0.3
1.7908124 0.38983244 0.3
1.7671459 0.38904527 0.3
1.7390959 0.3882396 0.3
1.711046 0.38756027 0.3
1.7102373 0.38754427 0.3
1.6829961 0.38701172 0.3
1.6549461 0.3865975 0.3
1.6268962 0.38632396 0.3
1.5988463 0.3861942 0.3
1.5707963 0.38620887 0.3
1.5427464 0.38637097 0.3
1.5146965 0.38667652 0.3
1.4866465 0.3871213 0.3
1.4663415 0.38754427 0.3
1.4585966 0.38770712 0.3
1.4305467 0.38843346 0.3
1.4024967 0.38930512 0.3
1.3878901 0.38983244 0.3
1.3744468 0.39032618 0.3
1.3463968 0.3915061 0.3
1.3341201 0.39208928 0.3
1.3183469 0.39285556 0.3
1.2915669 0.39431518 0.3
1.290297 0.3943863 0.3
1.2622471 0.39611064 0.3
1.2562392 0.39651066 0.3
1.2341971 0.39802872 0.3
1.2253891 0.39867604 0.3
1.2061472 0.40014509 0.3
1.1978967 0.40081176 0.3
1.1780973 0.40248165 0.3
1.1731925 0.40291825 0.3
1.1509173 0.40499589 0.3
1.1500473 0.40508051 0.3
1.1308991 0.4070451 0.3
1.1219974 0.40800954 0.3
1.1127295 0.40906623 0.3
1.096213 0.41105968 0.3
1.0939475 0.41134552 0.3
1.0812349 0.41302586 0.3
1.0674894 0.41496509 0.3
1.0658975 0.41519965 0.3
1.0549795 0.41687778 0.3
1.0434555 0.41876426 0.3
1.0378476 0.4197323 0.3
1.032892 0.42062494 0.3
1.0232033 0.42246011 0.3
1.014226 0.42427015 0.3
1.0097977 0.42520803 0.3
1.0059486 0.42605543 0.3
0.99833019 0.42781624 0.3
0.99123107 0.42955297 0.3
0.98461149 0.43126589 0.3
0.9817477 0.43204063 0.3
0.97846637 0.43295535 0.3
0.97274724 0.43462169 0.3
0.96738688 0.43626523 0.3
0.96235274 0.43788624 0.3
0.95761947 0.43948504 0.3
0.95369777 0.44086863 0.3
0.95315925 0.44106197 0.3
0.94895913 0.4426173 0.3
0.94499116 0.44415134 0.3
0.94123374 0.44566438 0.3
0.93766782 0.44715667 0.3
0.93427888 0.44862854 0.3
0.93105706 0.45008028 0.3
0.9279794 0.4515121 0.3
0.92564782 0.45263043 0.3
0.9250358 0.45292434 0.3
0.92221057 0.45431724 0.3
0.91949985 0.45569107 0.3
0.91690421 0.45704606 0.3
0.91441434 0.45838252 0.3
0.91202148 0.45970067 0.3
0.90971998 0.4610008 0.3
0.90750296 0.46228307 0.3
0.90536835 0.46354783 0.3
0.90331606 0.46479526 0.3
0.90133492 0.46602559 0.3
0.8994228 0.46723911 0.3
0.89759787 0.46842047 0.3
0.89757362 0.46843597 0.3
0.8957707 0.46961647 0.3
0.89402698 0.47078079 0.3
0.89234513 0.47192916 0.3
0.89071595 0.47306183 0.3
0.88915526 0.47417897 0.3
0.88765206 0.47528082 0.3
0.88620167 0.47636759 0.3
0.88480957 0.47743946 0.3
0.88347301 0.47849667 0.3
0.88219613 0.47953939 0.3
0.88096664 0.48056784 0.3
0.87979337 0.48158219 0.3
0.87866991 0.48258269 0.3
0.87760623 0.48356947 0.3
0.87659005 0.48454273 0.3
0.87563211 0.48550266 0.3
0.87472817 0.48644945 0.3
0.87387922 0.48738328 0.3
0.87308093 0.48830432 0.3
0.87234397 0.48921275 0.3
0.87165141 0.49010873 0.3
0.87101707 0.49099246 0.3
0.87044044 0.49186406 0.3
0.869916 0.49272373 0.3
0.86954799 0.49338396 0.3
0.86944097 0.49357164 0.3
0.86901056 0.49440795 0.3
0.86864215 0.49523279 0.3
0.86832819 0.49604636 0.3
0.86807415 0.49684876 0.3
0.8678708 0.49764019 0.3
0.86773064 0.49842077 0.3
0.86763813 0.49919069 0.3
0.86760739 0.49995002 0.3

0.34784142 0.49995002 0.35
0.34778505 0.49919069 0.35
0.34762989 0.49842077 0.35
0.34738022 0.49764019 0.35
0.34703945 0.49684876 0.35
0.34661208 0.49604636 0.35
0.34610059 0.49523279 0.35
0.34551022 0.49440795 0.35
0.34484676 0.49357164 0.35
0.34411401 0.49272373 0.35
0.34331839 0.49186406 0.35
0.34246554 0.49099246 0.35
0.34156176 0.49010873 0.35
0.34061378 0.48921275 0.35
0.33962917 0.48830432 0.35
0.33861501 0.48738328 0.35
0.3375799 0.48644945 0.35
0.33659922 0.48556419 0.35
0.33654372 0.48550266 0.35
0.33568469 0.48454273 0.35
0.33482869 0.48356947 0.35
0.33398339 0.48258269 0.35
0.33315646 0.48158219 0.35
0.33235535 0.48056784 0.35
0.33158875 0.47953939 0.35
0.3308643 0.47849667 0.35
0.33019078 0.47743946 0.35
0.3295759 0.47636759 0.35
0.32902881 0.47528082 0.35
0.32855714 0.47417897 0.35
0.32816941 0.47306183 0.35
0.32787382 0.47192916 0.35
0.32767816 0.47078079 0.35
0.32759004 0.46961647 0.35
0.32761688 0.46843597 0.35
0.32776594 0.46723911 0.35
0.32804387 0.46602559 0.35
0.32845676 0.46479526 0.35
0.32901113 0.46354783 0.35
0.32971201 0.46228307 0.35
0.33056435 0.4610008 0.35
0.33157289 0.45970067 0.35
0.33274131 0.45838252 0.35
0.33407269 0.45704606 0.35
0.33557015 0.45569107 0.35
0.33659922 0.4548433 0.35
0.33736149 0.45431724 0.35
0.33955461 0.45292434 0.35
0.34194371 0.4515121 0.35
0.34452804 0.45008028 0.35
0.34730465 0.44862854 0.35
0.3502709 0.44715667 0.35
0.35342329 0.44566438 0.35
0.35675664 0.44415134 0.35
0.36026545 0.4426173 0.35
0.36394348 0.44106197 0.35
0.36464914 0.44077358 0.35
0.36850347 0.43948504 0.35
0.37338988 0.43788624 0.35
0.37842452 0.43626523 0.35
0.38359323 0.43462169 0.35
0.38888054 0.43295535 0.35
0.39269907 0.43176172 0.35
0.39471069 0.43126589 0.35
0.40167328 0.42955297 0.35
0.40865019 0.42781624 0.35
0.41561495 0.42605543 0.35
0.420749 0.42473787 0.35
0.42315458 0.42427015 0.35
0.43225267 0.42246011 0.35
0.44107435 0.42062494 0.35
0.44879893 0.41894266 0.35
0.44993289 0.41876426 0.35
0.46137425 0.41687778 0.35
0.47200807 0.41496509 0.35
0.47684887 0.41403182 0.35
0.48442502 0.41302586 0.35
0.49761731 0.41105968 0.35
0.50489884 0.40982935 0.35
0.51205198 0.40906623 0.35
0.5278478 0.4070451 0.35
0.53294875 0.40625909 0.35
0.5475757 0.40499589 0.35
0.56099867 0.40336876 0.35
0.57179363 0.40291825 0.35
0.58904863 0.40165404 0.35
0.60265547 0.40291825 0.35
0.61397845 0.40499589 0.35
0.61709855 0.40583757 0.35
0.61893599 0.4070451 0.35
0.62186647 0.40906623 0.35
0.62448618 0.41105968 0.35
0.62686244 0.41302586 0.35
0.6290385 0.41496509 0.35
0.63103559 0.41687778 0.35
0.63287767 0.41876426 0.35
0.63456783 0.42062494 0.35
0.63612217 0.42246011 0.35
0.63754824 0.42427015 0.35
0.63884417 0.42605543 0.35
0.64001433 0.42781624 0.35
0.64107852 0.42955297 0.35
0.64202416 0.43126589 0.35
0.64285646 0.43295535 0.35
0.64357202 0.43462169 0.35
0.64418331 0.43626523 0.35
0.64468098 0.43788624 0.35
0.64507346 0.43948504 0.35
0.6451485 0.43987809 0.35
0.64534045 0.44106197 0.35
0.64550645 0.4426173 0.35
0.64558381 0.44415134 0.35
0.64557209 0.44566438 0.35
0.64547659 0.44715667 0.35
0.64529518 0.44862854 0.35
0.6451485 0.44944659 0.35
0.6450221 0.45008028 0.35
0.6446353 0.4515121 0.35
0.64415761 0.45292434 0.35
0.64359707 0.45431724 0.35
0.64295661 0.45569107 0.35
0.64223383 0.45704606 0.35
0.64143559 0.45838252 0.35
0.64056111 0.45970067 0.35
0.63962544 0.4610008 0.35
0.63861988 0.46228307 0.35
0.63755106 0.46354783 0.35
0.636427 0.46479526 0.35
0.63525332 0.46602559 0.35
0.63402822 0.46723911 0.35
0.63276191 0.46843597 0.35
0.63145509 0.46961647 0.35
0.63011429 0.47078079 0.35
0.62874477 0.47192916 0.35
0.62735193 0.47306183 0.35
0.6259367 0.47417897 0.35
0.6245141 0.47528082 0.35
0.62308067 0.47636759 0.35
0.62163937 0.47743946 0.35
0.62020696 0.47849667 0.35
0.61877906 0.47953939 0.35
0.61736506 0.48056784 0.35
0.61709855 0.48076108 0.35
0.61578264 0.48158219 0.35
0.61418877 0.48258269 0.35
0.61262423 0.48356947 0.35
0.61109923 0.48454273 0.35
0.60961843 0.48550266 0.35
0.60818579 0.48644945 0.35
0.60681353 0.48738328 0.35
0.60549526 0.48830432 0.35
0.60424772 0.48921275 0.35
0.6030654 0.49010873 0.35
0.60195926 0.49099246 0.35
0.60092671 0.49186406 0.35
0.59998092 0.49272373 0.35
0.59912099 0.49357164 0.35
0.59834886 0.49440795 0.35
0.59766989 0.49523279 0.35
0.5970877 0.49604636 0.35
0.59660225 0.49684876 0.35
0.59621686 0.49764019 0.35
0.59593916 0.49842077 0.35
0.5957745 0.49919069 0.35
0.59570777 0.49995002 0.35

1.2622471 0.015126367 0.35
1.290297 0.015003654 0.35
1.3183469 0.014894888 0.35
1.3463968 0.014799511 0.35
1.3744468 0.014717494 0.35
1.4024967 0.014648295 0.35
1.4305467 0.014591891 0.35
1.4585966 0.014547241 0.35
1.4866465 0.014515171 0.35
1.5146965 0.014494821 0.35
1.5427464 0.014486446 0.35
1.5707963 0.014489601 0.35
1.5988463 0.014504997 0.35
1.6268962 0.014532157 0.35
1.6549461 0.014571309 0.35
1.6829961 0.014622742 0.35
1.711046 0.014686656 0.35
1.7390959 0.014763216 0.35
1.7671459 0.014852636 0.35
1.7951958 0.0149553 0.35
1.8232457 0.015072359 0.35
1.8469877 0.015183144 0.35
1.8512957 0.015203738 0.35
1.8793456 0.015352104 0.35
1.9073955 0.015516741 0.35
1.9354455 0.015698305 0.35
1.9634954 0.015897108 0.35
1.9915453 0.016114973 0.35
2.0195953 0.016352892 0.35
2.0476452 0.01661204 0.35
2.0756952 0.016894142 0.35
2.1037451 0.017200358 0.35
2.131795 0.017533382 0.35
2.159845 0.017895268 0.35
2.1878949 0.018287591 0.35
2.2159448 0.018714717 0.35
2.2439948 0.019178285 0.35
2.2720447 0.019683146 0.35
2.3000946 0.020232652 0.35
2.3281446 0.020832492 0.35
2.3561945 0.021488151 0.35
2.3842444 0.022205775 0.35
2.3974638 0.022570169 0.35
2.4122943 0.023007466 0.35
2.4403443 0.023905241 0.35
2.4683942 0.024899697 0.35
2.4964442 0.026005759 0.35
2.5244941 0.027240833 0.35
2.552544 0.02862656 0.35
2.5748344 0.029856041 0.35
2.580594 0.030207562 0.35
2.6086439 0.032077395 0.35
2.6366938 0.03422976 0.35
2.6647438 0.036731846 0.35
2.6679164 0.037042145 0.35
2.6927937 0.039855186 0.35
2.7208437 0.043639867 0.35
2.7240899 0.044129848 0.35
2.7488936 0.048653853 0.35
2.7604513 0.051120497 0.35
2.7769435 0.055566224 0.35
2.7848911 0.058015417 0.35
2.8015813 0.064815931 0.35
2.8049934 0.066688135 0.35
2.8129411 0.071523316 0.35
2.8205044 0.078138858 0.35
2.825279 0.084663808 0.35
2.827938 0.091099411 0.35
2.8289611 0.097446889 0.35
2.8286984 0.10370746 0.35
2.8274124 0.10988229 0.35
2.8252962 0.11597256 0.35
2.8225029 0.12197945 0.35
2.8191486 0.12790407 0.35
2.8153261 0.13374758 0.35
2.8111063 0.13951106 0.35
2.8065475 0.14519562 0.35
2.8049934 0.14695478 0.35
2.8016755 0.15080234 0.35
2.7965375 0.1563323 0.35
2.7911745 0.16178653 0.35
2.7856146 0.16716605 0.35
2.7798809 0.17247193 0.35
2.7769435 0.17505712 0.35
2.7739716 0.17770515 0.35
2.7679023 0.18286671 0.35
2.7617185 0.18795758 0.35
2.7554369 0.19297875 0.35
2.7490752 0.19793117 0.35
2.7488936 0.19806747 0.35
2.7425825 0.20281577 0.35
2.736037 0.20763348 0.35
2.7294567 0.21238522 0.35
2.722855 0.21707191 0.35
2.7208437 0.21847007 0.35
2.7161829 0.22169439 0.35
2.7094842 0.2262536 0.35
2.7027968 0.23075037 0.35
2.6961318 0.23518556 0.35
2.6927937 0.23738201 0.35
2.689442 0.23956002 0.35
2.6827292 0.24387458 0.35
2.6760567 0.24813007 0.35
2.6694305 0.25232726 0.35
2.6647438 0.25527785 0.35
2.662815 0.25646701 0.35
2.656147 0.26055005 0.35
2.6495279 0.26457721 0.35
2.6429592 0.26854917 0.35
2.6366938 0.27231607 0.35
2.6364354 0.27246678 0.35
2.6297847 0.27633074 0.35
2.6231722 0.2801418 0.35
2.6165965 0.28390065 0.35
2.610056 0.28760806 0.35
2.6086439 0.28840671 0.35
2.6033659 0.29126468 0.35
2.5966402 0.29487124 0.35
2.5899243 0.29842839 0.35
2.5832149 0.30193686 0.35
2.580594 0.30329965 0.35
2.5763261 0.30539727 0.35
2.5692976 0.30881029 0.35
2.562235 0.31217659 0.35
2.5551314 0.3154968 0.35
2.552544 0.31669502 0.35
2.5477259 0.31877154 0.35
2.5400846 0.32200143 0.35
2.5323313 0.32518709 0.35
2.5244941 0.32831231 0.35
2.5244481 0.32832912 0.35
2.5158602 0.33142814 0.35
2.5070378 0.33448473 0.35
2.4979509 0.33749944 0.35
2.4964442 0.33798979 0.35
2.4878804 0.34047291 0.35
2.4772184 0.34340563 0.35
2.4683942 0.34570422 0.35
2.4657705 0.34629819 0.35
2.4526102 0.34915116 0.35
2.4403443 0.3516063 0.35
2.4382048 0.35196507 0.35
2.4206463 0.35474041 0.35
2.4122943 0.35595528 0.35
2.3990245 0.35747778 0.35
2.3842444 0.3590292 0.35
2.3692708 0.36017767 0.35
2.3561945 0.36109783 0.35
2.3281446 0.36239041 0.35
2.310754 0.36284056 0.35
2.3000946 0.3630957 0.35
2.2720447 0.36336295 0.35
2.2439948 0.36330764 0.35
2.2159448 0.36302704 0.35
2.2043059 0.36284056 0.35
2.1878949 0.36259435 0.35
2.159845 0.36206742 0.35
2.131795 0.36148479 0.35
2.1037451 0.36086952 0.35
2.0756952 0.360235 0.35
2.0733181 0.36017767 0.35
2.0476452 0.35958194 0.35
2.0195953 0.35891973 0.35
1.9915453 0.35826127 0.35
1.9634954 0.35762407 0.35
1.9567921 0.35747778 0.35
1.9354455 0.35702313 0.35
1.9073955 0.35647164 0.35
1.8793456 0.35597562 0.35
1.8512957 0.35553076 0.35
1.8232457 0.35513062 0.35
1.7951958 0.35476925 0.35
1.7927459 0.35474041 0.35
1.7671459 0.35444121 0.35
1.7390959 0.35415405 0.35
1.711046 0.35391456 0.35
1.6829961 0.3537314 0.35
1.6549461 0.35361125 0.35
1.6268962 0.35355787 0.35
1.5988463 0.35357069 0.35
1.5707963 0.35364783 0.35
1.5427464 0.3537858 0.35
1.5146965 0.3539826 0.35
1.4866465 0.3542397 0.35
1.4585966 0.35456227 0.35
1.4458895 0.35474041 0.35
1.4305467 0.35495555 0.35
1.4024967 0.35542459 0.35
1.3744468 0.35597495 0.35
1.3463968 0.35660729 0.35
1.3183469 0.35732006 0.35
1.3126409 0.35747778 0.35
1.290297 0.35810302 0.35
1.2622471 0.3589528 0.35
1.2341971 0.35985653 0.35
1.2244481 0.36017767 0.35
1.2061472 0.36079332 0.35
1.1780973 0.36175323 0.35
1.1500473 0.36273285 0.35
1.1469429 0.36284056 0.35
1.1219974 0.36373477 0.35
1.0939475 0.36477168 0.35
1.0756725 0.36546701 0.35
1.0658975 0.36585517 0.35
1.0378476 0.3669932 0.35
1.012922 0.36805749 0.35
1.0097977 0.36819836 0.35
0.9817477 0.36947654 0.35
0.958075 0.37061247 0.35
0.95369777 0.37083792 0.35
0.92564782 0.37228846 0.35
0.90965654 0.3731325 0.35
0.89759787 0.37382921 0.35
0.86954799 0.37546004 0.35
0.86670221 0.37561801 0.35
0.84149802 0.37719068 0.35
0.82707839 0.37806949 0.35
0.81344807 0.37902083 0.35
0.79142306 0.38048738 0.35
0.78539816 0.3809577 0.35
0.75869053 0.38287219 0.35
0.75734826 0.3829884 0.35
0.72929831 0.38508202 0.35
0.72682807 0.38522434 0.35
0.70124834 0.38717326 0.35
0.69402838 0.38754427 0.35
0.67319845 0.38911262 0.35
0.65244188 0.38983244 0.35
0.6451485 0.39030025 0.35
0.6390625 0.38983244 0.35
0.62222122 0.38754427 0.35
0.61709855 0.38637252 0.35
0.61510136 0.38522434 0.35
0.6109957 0.38287219 0.35
0.60706257 0.38048738 0.35
0.60321206 0.37806949 0.35
0.59940236 0.37561801 0.35
0.59559937 0.3731325 0.35
0.59178192 0.37061247 0.35
0.58904863 0.36883952 0.35
0.58811461 0.36805749 0.35
0.5847963 0.36546701 0.35
0.58135664 0.36284056 0.35
0.57780261 0.36017767 0.35
0.57413923 0.35747778 0.35
0.57037194 0.35474041 0.35
0.5665039 0.35196507 0.35
0.56253875 0.34915116 0.35
0.56099867 0.34809572 0.35
0.55870225 0.34629819 0.35
0.55488437 0.34340563 0.35
0.55094547 0.34047291 0.35
0.54689022 0.33749944 0.35
0.54272211 0.33448473 0.35
0.53844463 0.33142814 0.35
0.53406117 0.32832912 0.35
0.53294875 0.32756491 0.35
0.52976908 0.32518709 0.35
0.52542157 0.32200143 0.35
0.52095369 0.31877154 0.35
0.51636876 0.3154968 0.35
0.51167003 0.31217659 0.35
0.50686042 0.30881029 0.35
0.50489884 0.3074623 0.35
0.50206337 0.30539727 0.35
0.49722829 0.30193686 0.35
0.49227446 0.29842839 0.35
0.48720562 0.29487124 0.35
0.48202555 0.29126468 0.35
0.47684887 0.28768532 0.35
0.47674161 0.28760806 0.35
0.47150644 0.28390065 0.35
0.4661607 0.2801418 0.35
0.46071001 0.27633074 0.35
0.45516009 0.27246678 0.35
0.44951693 0.26854917 0.35
0.44879893 0.26805324 0.35
0.44389448 0.26457721 0.35
0.4381984 0.26055005 0.35
0.43241918 0.25646701 0.35
0.42656373 0.25232726 0.35
0.420749 0.24820787 0.35
0.420641 0.24813007 0.35
0.41474931 0.24387458 0.35
0.40879367 0.23956002 0.35
0.40278056 0.23518556 0.35
0.39671668 0.23075037 0.35
0.39269907 0.22778742 0.35
0.3906337 0.2262536 0.35
0.38455899 0.22169439 0.35
0.37844725 0.21707191 0.35
0.37230407 0.21238522 0.35
0.36613691 0.20763348 0.35
0.36464914 0.20646415 0.35
0.35999654 0.20281577 0.35
0.35385967 0.19793117 0.35
0.34772226 0.19297875 0.35
0.34159684 0.18795758 0.35
0.33659922 0.18377289 0.35
0.33550606 0.18286671 0.35
0.32949427 0.17770515 0.35
0.32354505 0.17247193 0.35
0.31768251 0.16716605 0.35
0.31193312 0.16178653 0.35
0.30854928 0.15845986 0.35
0.30634087 0.1563323 0.35
0.30094535 0.15080234 0.35
0.29576904 0.14519562 0.35
0.29085786 0.13951106 0.35
0.28626556 0.13374758 0.35
0.28205934 0.12790407 0.35
0.28049934 0.12537457 0.35
0.2783278 0.12197945 0.35
0.27516564 0.11597256 0.35
0.27268643 0.10988229 0.35
0.27104336 0.10370746 0.35
0.27044087 0.097446889 0.35
0.27114087 0.091099411 0.35
0.27349431 0.084663808 0.35
0.27798786 0.078138858 0.35
0.28049934 0.075733365 0.35
0.28531795 0.071523316 0.35
0.29648216 0.064815931 0.35
0.30854928 0.059687431 0.35
0.31297015 0.058015417 0.35
0.33659922 0.051283091 0.35
0.33725179 0.051120497 0.35
0.36464914 0.045647797 0.35
0.37353652 0.044129848 0.35
0.39269907 0.041398152 0.35
0.420749 0.03799536 0.35
0.42963799 0.037042145 0.35
0.44879893 0.035255591 0.35
0.47684887 0.032960859 0.35
0.50489884 0.030975557 0.35
0.5226527 0.029856041 0.35
0.53294875 0.029271687 0.35
0.56099867 0.02781301 0.35
0.58904863 0.026516611 0.35
0.61709855 0.02535711 0.35
0.6451485 0.024316693 0.35
0.67319845 0.023378936 0.35
0.69989487 0.022570169 0.35
0.70124834 0.022531937 0.35
0.72929831 0.021785395 0.35
0.75734826 0.021104756 0.35
0.78539816 0.020482001 0.35
0.81344807 0.019911675 0.35
0.84149802 0.019388713 0.35
0.86954799 0.018907628 0.35
0.89759787 0.018465352 0.35
0.92564782 0.018058681 0.35
0.95369777 0.017683956 0.35
0.9817477 0.017339005 0.35
1.0097977 0.017021763 0.35
1.0378476 0.016729192 0.35
1.0658975 0.01646069 0.35
1.0939475 0.016213866 0.35
1.1219974 0.015987358 0.35
1.1500473 0.015780679 0.35
1.1780973 0.015591428 0.35
1.2061472 0.015420187 0.35
1.2341971 0.015264973 0.35
1.2505866 0.015183144 0.35
1.2622471 0.015126367 0.35

1.2341971 0.064272942 0.4
1.2622471 0.063569367 0.4
1.290297 0.062942515 0.4
1.3183469 0.062388753 0.4
1.3463968 0.061905239 0.4
1.3744468 0.061489216 0.4
1.4024967 0.061138484 0.4
1.4305467 0.06085134 0.4
1.4585966 0.060625892 0.4
1.4866465 0.060461606 0.4
1.5146965 0.060357131 0.4
1.5427464 0.060312103 0.4
1.5707963 0.060326365 0.4
1.5988463 0.060399839 0.4
1.6268962 0.060533104 0.4
1.6549461 0.06072672 0.4
1.6829961 0.060981585 0.4
1.711046 0.061299005 0.4
1.7390959 0.061680802 0.4
1.7671459 0.062128814 0.4
1.7951958 0.062645446 0.4
1.8232457 0.063233448 0.4
1.8512957 0.063896179 0.4
1.8793456 0.064637381 0.4
1.8854858 0.064815931 0.4
1.9073955 0.065483876 0.4
1.9354455 0.066428246 0.4
1.9634954 0.06746975 0.4
1.9915453 0.068615377 0.4
2.0195953 0.069873212 0.4
2.0476452 0.07125209 0.4
2.0527682 0.071523316 0.4
2.0756952 0.072812861 0.4
2.1037451 0.07453546 0.4
2.131795 0.076423844 0.4
2.1551214 0.078138858 0.4
2.159845 0.078511584 0.4
2.1878949 0.080891748 0.4
2.2159448 0.083513372 0.4
2.2273202 0.084663808 0.4
2.2439948 0.086497109 0.4
2.2720447 0.089870216 0.4
2.2814768 0.091099411 0.4
2.3000946 0.093770354 0.4
2.3234631 0.097446889 0.4
2.3281446 0.098266333 0.4
2.3561945 0.10360711 0.4
2.356683 0.10370746 0.4
2.3832454 0.10988229 0.4
2.3842444 0.11014777 0.4
2.4046291 0.11597256 0.4
2.4122943 0.1185286 0.4
2.4219697 0.12197945 0.4
2.4360194 0.12790407 0.4
2.4403443 0.13006977 0.4
2.4472672 0.13374758 0.4
2.4561977 0.13951106 0.4
2.4632039 0.14519562 0.4
2.4683942 0.15065073 0.4
2.4685314 0.15080234 0.4
2.472304 0.1563323 0.4
2.4748026 0.16178653 0.4
2.4761666 0.16716605 0.4
2.4765153 0.17247193 0.4
2.4759515 0.17770515 0.4
2.4745615 0.18286671 0.4
2.4724214 0.18795758 0.4
2.4695974 0.19297875 0.4
2.4683942 0.19469302 0.4
2.4660899 0.19793117 0.4
2.4619584 0.20281577 0.4
2.4572769 0.20763348 0.4
2.4520846 0.21238522 0.4
2.4464152 0.21707191 0.4
2.4403443 0.22165868 0.4
2.4402958 0.22169439 0.4
2.4335555 0.2262536 0.4
2.4263886 0.23075037 0.4
2.4188091 0.23518556 0.4
2.4122943 0.23875686 0.4
2.410777 0.23956002 0.4
2.4021056 0.24387458 0.4
2.3930106 0.24813007 0.4
2.3842444 0.25199532 0.4
2.3834578 0.25232726 0.4
2.3731037 0.25646701 0.4
2.3622583 0.26055005 0.4
2.3561945 0.26271109 0.4
2.3506676 0.26457721 0.4
2.3382242 0.26854917 0.4
2.3281446 0.27157871 0.4
2.3249973 0.27246678 0.4
2.3105322 0.27633074 0.4
2.3000946 0.27894795 0.4
2.2949686 0.2801418 0.4
2.2778258 0.28390065 0.4
2.2720447 0.285094 0.4
2.2587637 0.28760806 0.4
2.2439948 0.29021995 0.4
2.2374869 0.29126468 0.4
2.2159448 0.29449718 0.4
2.2131663 0.29487124 0.4
2.1878949 0.29805452 0.4
2.1845431 0.29842839 0.4
2.159845 0.30101094 0.4
2.1496965 0.30193686 0.4
2.131795 0.30347148 0.4
2.1055947 0.30539727 0.4
2.1037451 0.30552534 0.4
2.0756952 0.3072124 0.4
2.0476452 0.30862368 0.4
2.0433209 0.30881029 0.4
2.0195953 0.30978049 0.4
1.9915453 0.31074646 0.4
1.9634954 0.31156326 0.4
1.9390188 0.31217659 0.4
1.9354455 0.31226192 0.4
1.9073955 0.31285478 0.4
1.8793456 0.3133743 0.4
1.8512957 0.31383153 0.4
1.8232457 0.31423341 0.4
1.7951958 0.31458601 0.4
1.7671459 0.31489481 0.4
1.7390959 0.31516812 0.4
1.711046 0.31541356 0.4
1.7007904 0.3154968 0.4
1.6829961 0.31563649 0.4
1.6549461 0.3158435 0.4
1.6268962 0.31604021 0.4
1.5988463 0.31622416 0.4
1.5707963 0.31639359 0.4
1.5427464 0.31654644 0.4
1.5146965 0.31668148 0.4
1.4866465 0.31680065 0.4
1.4585966 0.31690876 0.4
1.4305467 0.31701177 0.4
1.4024967 0.31711441 0.4
1.3744468 0.31721866 0.4
1.3463968 0.31732211 0.4
1.3183469 0.3174173 0.4
1.290297 0.31749146 0.4
1.2622471 0.31752593 0.4
1.2341971 0.31749687 0.4
1.2061472 0.3173765 0.4
1.1780973 0.31713717 0.4
1.1500473 0.31675358 0.4
1.1219974 0.31620523 0.4
1.0949135 0.3154968 0.4
1.0939475 0.31547014 0.4
1.0658975 0.31450678 0.4
1.0378476 0.31330073 0.4
1.0164238 0.31217659 0.4
1.0097977 0.31180723 0.4
0.9817477 0.30995801 0.4
0.96703012 0.30881029 0.4
0.95369777 0.30770102 0.4
0.9299175 0.30539727 0.4
0.92564782 0.30495509 0.4
0.90011631 0.30193686 0.4
0.89759787 0.30161813 0.4
0.87515859 0.29842839 0.4
0.86954799 0.29757383 0.4
0.85353266 0.29487124 0.4
0.84149802 0.29269387 0.4
0.83428543 0.29126468 0.4
0.81696692 0.28760806 0.4
0.81344807 0.28682088 0.4
0.80136506 0.28390065 0.4
0.78681982 0.2801418 0.4
0.78539816 0.27975533 0.4
0.77360952 0.27633074 0.4
0.76112289 0.27246678 0.4
0.75734826 0.2712361 0.4
0.7495669 0.26854917 0.4
0.7386878 0.26457721 0.4
0.72929831 0.26094094 0.4
0.72833798 0.26055005 0.4
0.71877414 0.25646701 0.4
0.70963123 0.25232726 0.4
0.70124834 0.2482993 0.4
0.70091019 0.24813007 0.4
0.69284729 0.24387458 0.4
0.68516168 0.23956002 0.4
0.67785542 0.23518556 0.4
0.67319845 0.2322029 0.4
0.67099825 0.23075037 0.4
0.6646503 0.2262536 0.4
0.65868782 0.22169439 0.4
0.6531259 0.21707191 0.4
0.64798358 0.21238522 0.4
0.6451485 0.20951182 0.4
0.64332917 0.20763348 0.4
0.63920115 0.20281577 0.4
0.63556224 0.19793117 0.4
0.63245239 0.19297875 0.4
0.62991767 0.18795758 0.4
0.62801402 0.18286671 0.4
0.62680659 0.17770515 0.4
0.626371 0.17247193 0.4
0.62679829 0.16716605 0.4
0.6281938 0.16178653 0.4
0.63068213 0.1563323 0.4
0.63441032 0.15080234 0.4
0.63955498 0.14519562 0.4
0.6451485 0.1404711 0.4
0.64634734 0.13951106 0.4
0.65517431 0.13374758 0.4
0.66622501 0.12790407 0.4
0.67319845 0.12481791 0.4
0.68003229 0.12197945 0.4
0.69714126 0.11597256 0.4
0.70124834 0.11472573 0.4
0.71839923 0.10988229 0.4
0.72929831 0.10721152 0.4
0.7447598 0.10370746 0.4
0.75734826 0.10118898 0.4
0.77770432 0.097446889 0.4
0.78539816 0.096181005 0.4
0.81344807 0.091935054 0.4
0.81943565 0.091099411 0.4
0.84149802 0.088299564 0.4
0.86954799 0.085070363 0.4
0.87335058 0.084663808 0.4
0.89759787 0.082277071 0.4
0.92564782 0.079763082 0.4
0.94543957 0.078138858 0.4
0.95369777 0.077508584 0.4
0.9817477 0.075520545 0.4
1.0097977 0.073708167 0.4
1.0378476 0.072055679 0.4
1.0476222 0.071523316 0.4
1.0658975 0.070585642 0.4
1.0939475 0.069263111 0.4
1.1219974 0.068058045 0.4
1.1500473 0.066961616 0.4
1.1780973 0.065966294 0.4
1.2061472 0.065065644 0.4
1.2147042 0.064815931 0.4
1.2341971 0.064272942 0.4



==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.025_K0.25_L1.0_2.pgf <==

6.2831853 0.41651028 0.05
6.2674641 0.41496509 0.05
6.2551354 0.41371089 0.05
6.2484646 0.41302586 0.05
6.2299069 0.41105968 0.05
6.2270854 0.41075276 0.05
6.2116717 0.40906623 0.05
6.1990355 0.40763371 0.05
6.1938587 0.4070451 0.05
6.1763457 0.40499589 0.05
6.1709856 0.40435022 0.05
6.1590979 0.40291825 0.05
6.1429356 0.40089948 0.05
6.1422315 0.40081176 0.05
6.1254603 0.39867604 0.05
6.1148857 0.39728071 0.05
6.1090185 0.39651066 0.05
6.0927594 0.39431518 0.05
6.0868358 0.39349217 0.05
6.076658 0.39208928 0.05
6.0608283 0.38983244 0.05
6.0587858 0.3895346 0.05
6.0449933 0.38754427 0.05
6.0307359 0.38541081 0.05
6.0294747 0.38522434 0.05
6.0139041 0.38287219 0.05
6.002686 0.38111793 0.05
5.9986006 0.38048738 0.05
5.9833106 0.37806949 0.05
5.974636 0.37665485 0.05
5.9681907 0.37561801 0.05
5.9531502 0.3731325 0.05
5.9465861 0.37201713 0.05
5.9382041 0.37061247 0.05
5.9233925 0.36805749 0.05
5.9185362 0.36719897 0.05
5.9085963 0.36546701 0.05
5.8939674 0.36284056 0.05
5.8904862 0.36220154 0.05
5.8792892 0.36017767 0.05
5.8648001 0.35747778 0.05
5.8624363 0.35702888 0.05
5.8501785 0.35474041 0.05
5.8357517 0.35196507 0.05
5.8343864 0.35169821 0.05
5.8211102 0.34915116 0.05
5.8066599 0.34629819 0.05
5.8063364 0.34623347 0.05
5.7919123 0.34340563 0.05
5.7782865 0.34066473 0.05
5.7773105 0.34047291 0.05
5.7623616 0.33749944 0.05
5.7502366 0.33503426 0.05
5.7474655 0.33448473 0.05
5.7322236 0.33142814 0.05
5.7221866 0.32938223 0.05
5.7168819 0.32832912 0.05
5.701237 0.32518709 0.05
5.6941367 0.32374509 0.05
5.6853014 0.32200143 0.05
5.6691425 0.31877154 0.05
5.6660868 0.31815755 0.05
5.652456 0.3154968 0.05
5.6380368 0.31264984 0.05
5.6355688 0.31217659 0.05
5.6180708 0.30881029 0.05
5.6099869 0.30724555 0.05
5.600149 0.30539727 0.05
5.581937 0.30195586 0.05
5.5818334 0.30193686 0.05
5.5626729 0.29842839 0.05
5.553887 0.29681501 0.05
5.5429724 0.29487124 0.05
5.525837 0.29181649 0.05
5.5226445 0.29126468 0.05
5.5014155 0.28760806 0.05
5.4977871 0.28698539 0.05
5.4792225 0.28390065 0.05
5.4697372 0.28233232 0.05
5.456054 0.2801418 0.05
5.4416873 0.27785513 0.05
5.4317769 0.27633074 0.05
5.4136373 0.27356345 0.05
5.4061968 0.27246678 0.05
5.3855874 0.26946044 0.05
5.3791115 0.26854917 0.05
5.3575375 0.26555101 0.05
5.350264 0.26457721 0.05
5.3294875 0.26183089 0.05
5.3194056 0.26055005 0.05
5.3014376 0.25830149 0.05
5.2861526 0.25646701 0.05
5.2733876 0.2549597 0.05
5.2500989 0.25232726 0.05
5.2453377 0.2517988 0.05
5.2172878 0.24883006 0.05
5.21033 0.24813007 0.05
5.1892378 0.24605115 0.05
5.1659774 0.24387458 0.05
5.1611879 0.24343564 0.05
5.133138 0.24101468 0.05
5.1152158 0.23956002 0.05
5.105088 0.23875652 0.05
5.0770381 0.23667772 0.05
5.055387 0.23518556 0.05
5.0489882 0.23475503 0.05
5.0209383 0.23301485 0.05
4.9928883 0.23141897 0.05
4.9799414 0.23075037 0.05
4.9648384 0.22999038 0.05
4.9367885 0.22872529 0.05
4.9087385 0.22760398 0.05
4.8806886 0.22663023 0.05
4.8678799 0.2262536 0.05
4.8526386 0.22581757 0.05
4.8245887 0.22515921 0.05
4.7965388 0.22464665 0.05
4.7684888 0.22427859 0.05
4.7404389 0.2240555 0.05
4.712389 0.22397737 0.05
4.684339 0.22404407 0.05
4.6562891 0.22425381 0.05
4.6282392 0.22460664 0.05
4.6001892 0.22510249 0.05
4.5721393 0.22574161 0.05
4.5537449 0.2262536 0.05
4.5440894 0.22652999 0.05
4.5160394 0.22747738 0.05
4.4879895 0.22856893 0.05
4.4599396 0.2298034 0.05
4.4406455 0.23075037 0.05
4.4318896 0.23119173 0.05
4.4038397 0.23275258 0.05
4.3757898 0.23445853 0.05
4.3647681 0.23518556 0.05
4.3477398 0.2363366 0.05
4.3196899 0.23837962 0.05
4.3045685 0.23956002 0.05
4.29164 0.24059312 0.05
4.26359 0.24298178 0.05
4.2537252 0.24387458 0.05
4.2355401 0.24555543 0.05
4.2091605 0.24813007 0.05
4.2074901 0.2482965 0.05
4.1794402 0.25124435 0.05
4.1696253 0.25232726 0.05
4.1513903 0.25437589 0.05
4.1336028 0.25646701 0.05
4.1233404 0.25769335 0.05
4.1004596 0.26055005 0.05
4.0952904 0.26120512 0.05
4.0697418 0.26457721 0.05
4.0672405 0.26491191 0.05
4.0410995 0.26854917 0.05
4.0391905 0.26881769 0.05
4.0142126 0.27246678 0.05
4.0111406 0.27292012 0.05
3.9888411 0.27633074 0.05
3.9830907 0.27721696 0.05
3.9647715 0.2801418 0.05
3.9550407 0.28170589 0.05
3.9418501 0.28390065 0.05
3.9269908 0.28638123 0.05
3.919886 0.28760806 0.05
3.8989409 0.29123601 0.05
3.8987806 0.29126468 0.05
3.8787284 0.29487124 0.05
3.870891 0.29628016 0.05
3.8593238 0.29842839 0.05
3.842841 0.30148421 0.05
3.8404732 0.30193686 0.05
3.8223785 0.30539727 0.05
3.8147911 0.30684317 0.05
3.8047773 0.30881029 0.05
3.7875281 0.31217659 0.05
3.7867412 0.31232989 0.05
3.7709439 0.3154968 0.05
3.7586912 0.31792756 0.05
3.754551 0.31877154 0.05
3.7385951 0.32200143 0.05
3.7306413 0.32359576 0.05
3.7229044 0.32518709 0.05
3.7074299 0.32832912 0.05
3.7025913 0.32930136 0.05
3.6922551 0.33142814 0.05
3.6771446 0.33448473 0.05
3.6745414 0.33500586 0.05
3.6623632 0.33749944 0.05
3.6475207 0.34047291 0.05
3.6464915 0.34067673 0.05
3.6329898 0.34340563 0.05
3.6184415 0.3462743 0.05
3.6183226 0.34629819 0.05
3.6039442 0.34915116 0.05
3.5903916 0.3517668 0.05
3.5893821 0.35196507 0.05
3.5750436 0.35474041 0.05
3.5623417 0.35712767 0.05
3.5605101 0.35747778 0.05
3.5461421 0.36017767 0.05
3.5342917 0.36233927 0.05
3.531588 0.36284056 0.05
3.5171346 0.36546701 0.05
3.5062418 0.3673879 0.05
3.5025072 0.36805749 0.05
3.4879413 0.37061247 0.05
3.4781919 0.37227258 0.05
3.473225 0.3731325 0.05
3.4585079 0.37561801 0.05
3.4501419 0.3769906 0.05
3.4436753 0.37806949 0.05
3.4287812 0.38048738 0.05
3.422092 0.38154307 0.05
3.4137995 0.38287219 0.05
3.39867 0.38522434 0.05
3.3940421 0.38592536 0.05
3.3834984 0.38754427 0.05
3.3680693 0.38983244 0.05
3.3659921 0.39013327 0.05
3.3526274 0.39208928 0.05
3.3379422 0.39415827 0.05
3.3368357 0.39431518 0.05
3.3209925 0.39651066 0.05
3.3098923 0.39799253 0.05
3.3047883 0.39867604 0.05
3.2883653 0.40081176 0.05
3.2818423 0.40163378 0.05
3.2716492 0.40291825 0.05
3.2545358 0.40499589 0.05
3.2537924 0.40508401 0.05
3.2371933 0.4070451 0.05
3.2257425 0.40834837 0.05
3.2193922 0.40906623 0.05
3.2011842 0.41105968 0.05
3.1976925 0.41143147 0.05
3.1825479 0.41302586 0.05
3.1696426 0.41433695 0.05
3.1633622 0.41496509 0.05
3.1436138 0.41687778 0.05
3.1415927 0.41706849 0.05
3.1232457 0.41876426 0.05
3.1135427 0.41963159 0.05
3.1021497 0.42062494 0.05
3.0854928 0.4220309 0.05
3.080253 0.42246011 0.05
3.0574559 0.42427015 0.05
3.0574428 0.42427116 0.05
3.0335697 0.42605543 0.05
3.0293929 0.42635847 0.05
3.0084523 0.42781624 0.05
3.001343 0.42829729 0.05
2.9818994 0.42955297 0.05
2.973293 0.43009387 0.05
2.9536499 0.43126589 0.05
2.9452431 0.43175467 0.05
2.9233737 0.43295535 0.05
2.9171932 0.43328645 0.05
2.8906655 0.43462169 0.05
2.8891432 0.43469655 0.05
2.8610933 0.43599688 0.05
2.8549222 0.43626523 0.05
2.8330434 0.43719674 0.05
2.815772 0.43788624 0.05
2.8049934 0.43830822 0.05
2.7769435 0.43933843 0.05
2.7727098 0.43948504 0.05
2.7488936 0.44029589 0.05
2.7247236 0.44106197 0.05
2.7208437 0.44118309 0.05
2.6927937 0.44200711 0.05
2.6702174 0.4426173 0.05
2.6647438 0.44276341 0.05
2.6366938 0.44345738 0.05
2.6086439 0.44408521 0.05
2.6053731 0.44415134 0.05
2.580594 0.44464873 0.05
2.552544 0.44514164 0.05
2.5244941 0.44556511 0.05
2.5168818 0.44566438 0.05
2.4964442 0.44593043 0.05
2.4683942 0.44624496 0.05
2.4403443 0.44652008 0.05
2.4122943 0.44676995 0.05
2.3842444 0.44700161 0.05
2.3641387 0.44715667 0.05
2.3561945 0.44721815 0.05
2.3281446 0.44742041 0.05
2.3000946 0.4475998 0.05
2.2720447 0.44775438 0.05
2.2439948 0.44788727 0.05
2.2159448 0.44800147 0.05
2.1878949 0.44809776 0.05
2.159845 0.44817722 0.05
2.131795 0.44824073 0.05
2.1037451 0.44829375 0.05
2.0756952 0.44834094 0.05
2.0476452 0.44837743 0.05
2.0195953 0.4483985 0.05
1.9915453 0.44840438 0.05
1.9634954 0.44839558 0.05
1.9354455 0.44837211 0.05
1.9073955 0.44833301 0.05
1.8793456 0.44827848 0.05
1.8512957 0.44821106 0.05
1.8232457 0.44813358 0.05
1.7951958 0.44804257 0.05
1.7671459 0.44794189 0.05
1.7390959 0.44783267 0.05
1.711046 0.44772152 0.05
1.6829961 0.4476117 0.05
1.6549461 0.447509 0.05
1.6268962 0.44742469 0.05
1.5988463 0.44736952 0.05
1.5707963 0.44735269 0.05
1.5427464 0.44737374 0.05
1.5146965 0.44742471 0.05
1.4866465 0.44749592 0.05
1.4585966 0.44758108 0.05
1.4305467 0.4476742 0.05
1.4024967 0.4477687 0.05
1.3744468 0.44785971 0.05
1.3463968 0.44794398 0.05
1.3183469 0.44802512 0.05
1.290297 0.4481065 0.05
1.2622471 0.44818108 0.05
1.2341971 0.44824253 0.05
1.2061472 0.44828051 0.05
1.1780973 0.44829055 0.05
1.1500473 0.44827491 0.05
1.1219974 0.44823801 0.05
1.0939475 0.44818332 0.05
1.0658975 0.44811334 0.05
1.0378476 0.44803359 0.05
1.0097977 0.44795561 0.05
0.9817477 0.44788391 0.05
0.95369777 0.44782009 0.05
0.92564782 0.44775746 0.05
0.89759787 0.44768698 0.05
0.86954799 0.44759942 0.05
0.84149802 0.44748921 0.05
0.81344807 0.44735248 0.05
0.78539816 0.44718439 0.05
0.78147561 0.44715667 0.05
0.75734826 0.44698667 0.05
0.72929831 0.44675638 0.05
0.70124834 0.44649518 0.05
0.67319845 0.44620814 0.05
0.6451485 0.4458997 0.05
0.62509797 0.44566438 0.05
0.61709855 0.44557011 0.05
0.58904863 0.44521231 0.05
0.56099867 0.44481332 0.05
0.53294875 0.44436147 0.05
0.5213932 0.44415134 0.05
0.50489884 0.44384913 0.05
0.47684887 0.44326816 0.05
0.44930568 0.4426173 0.05
0.44879893 0.44260519 0.05
0.420749 0.4418524 0.05
0.39490858 0.44106197 0.05
0.39269907 0.44099341 0.05
0.36464914 0.44002761 0.05
0.35038551 0.43948504 0.05
0.33659922 0.4389511 0.05
0.31134573 0.43788624 0.05
0.30854928 0.43776594 0.05
0.28049934 0.4364742 0.05
0.27623691 0.43626523 0.05
0.25244941 0.43507188 0.05
0.24399388 0.43462169 0.05
0.22439948 0.43355256 0.05
0.21403145 0.43295535 0.05
0.19634955 0.43191011 0.05
0.18597897 0.43126589 0.05
0.16829961 0.43013725 0.05
0.15954117 0.42955297 0.05
0.14024967 0.42822874 0.05
0.13446668 0.42781624 0.05
0.11219973 0.42618001 0.05
0.11055998 0.42605543 0.05
0.087672786 0.42427015 0.05
0.084149807 0.42398726 0.05
0.065649236 0.42246011 0.05
0.056099869 0.42164632 0.05
0.044379566 0.42062494 0.05
0.028049934 0.41915437 0.05
0.023793164 0.41876426 0.05
0.0037883762 0.41687778 0.05
0 0.41651028 0.05

6.2831853 0.34917328 0.1
6.2830644 0.34915116 0.1
6.2677989 0.34629819 0.1
6.2551354 0.34385584 0.1
6.2528032 0.34340563 0.1
6.2379447 0.34047291 0.1
6.2270854 0.33826689 0.1
6.2232998 0.33749944 0.1
6.2087557 0.33448473 0.1
6.1990355 0.33241587 0.1
6.1943726 0.33142814 0.1
6.1800575 0.32832912 0.1
6.1709856 0.32631665 0.1
6.165857 0.32518709 0.1
6.1516891 0.32200143 0.1
6.1429356 0.31998881 0.1
6.1375938 0.31877154 0.1
6.1235011 0.3154968 0.1
6.1148857 0.31345363 0.1
6.1094417 0.31217659 0.1
6.0953439 0.30881029 0.1
6.0868358 0.30674066 0.1
6.0812438 0.30539727 0.1
6.0670643 0.30193686 0.1
6.0587858 0.29988429 0.1
6.0528296 0.29842839 0.1
6.0384739 0.29487124 0.1
6.0307359 0.29292798 0.1
6.0240067 0.29126468 0.1
6.0093746 0.28760806 0.1
6.002686 0.28591974 0.1
5.9945428 0.28390065 0.1
5.9795173 0.2801418 0.1
5.974636 0.27891313 0.1
5.9641735 0.27633074 0.1
5.9486159 0.27246678 0.1
5.9465861 0.27196145 0.1
5.9325828 0.26854917 0.1
5.9185362 0.26511509 0.1
5.9162846 0.26457721 0.1
5.8994141 0.26055005 0.1
5.8904862 0.2584194 0.1
5.8820992 0.25646701 0.1
5.8642727 0.25232726 0.1
5.8624363 0.25190266 0.1
5.845682 0.24813007 0.1
5.8343864 0.24559859 0.1
5.8264803 0.24387458 0.1
5.8065616 0.23956002 0.1
5.8063364 0.23951162 0.1
5.7856149 0.23518556 0.1
5.7782865 0.23366862 0.1
5.7637622 0.23075037 0.1
5.7502366 0.22805908 0.1
5.7408801 0.2262536 0.1
5.7221866 0.22268692 0.1
5.7168179 0.22169439 0.1
5.6941367 0.21755076 0.1
5.6914288 0.21707191 0.1
5.6660868 0.2126481 0.1
5.6645299 0.21238522 0.1
5.6380368 0.20797431 0.1
5.6359179 0.20763348 0.1
5.6099869 0.20352434 0.1
5.6053538 0.20281577 0.1
5.581937 0.19929189 0.1
5.5725571 0.19793117 0.1
5.553887 0.19526733 0.1
5.5372172 0.19297875 0.1
5.525837 0.19144355 0.1
5.4989444 0.18795758 0.1
5.4977871 0.18781034 0.1
5.4697372 0.18438234 0.1
5.4567944 0.18286671 0.1
5.4416873 0.18113186 0.1
5.4136373 0.17805296 0.1
5.4103254 0.17770515 0.1
5.3855874 0.17516025 0.1
5.3581257 0.17247193 0.1
5.3575375 0.17241554 0.1
5.3294875 0.16985147 0.1
5.3014376 0.16742103 0.1
5.2983399 0.16716605 0.1
5.2733876 0.16515727 0.1
5.2453377 0.16302546 0.1
5.2280645 0.16178653 0.1
5.2172878 0.16103064 0.1
5.1892378 0.15917773 0.1
5.1611879 0.1574432 0.1
5.141979 0.1563323 0.1
5.133138 0.15583256 0.1
5.105088 0.15435475 0.1
5.0770381 0.1529863 0.1
5.0489882 0.15172634 0.1
5.0265605 0.15080234 0.1
5.0209383 0.15057588 0.1
4.9928883 0.14954586 0.1
4.9648384 0.148618 0.1
4.9367885 0.14778951 0.1
4.9087385 0.14705983 0.1
4.8806886 0.14642757 0.1
4.8526386 0.14589282 0.1
4.8245887 0.14545375 0.1
4.8035395 0.14519562 0.1
4.7965388 0.14511164 0.1
4.7684888 0.14486739 0.1
4.7404389 0.1447163 0.1
4.712389 0.14465592 0.1
4.684339 0.14468896 0.1
4.6562891 0.14481375 0.1
4.6282392 0.14502933 0.1
4.6131218 0.14519562 0.1
4.6001892 0.14534109 0.1
4.5721393 0.14574986 0.1
4.5440894 0.14625412 0.1
4.5160394 0.14685237 0.1
4.4879895 0.1475483 0.1
4.4599396 0.14833931 0.1
4.4318896 0.14922952 0.1
4.4038397 0.15021699 0.1
4.3887466 0.15080234 0.1
4.3757898 0.15131665 0.1
4.3477398 0.15253054 0.1
4.3196899 0.15384984 0.1
4.29164 0.15527595 0.1
4.2723121 0.1563323 0.1
4.26359 0.15682025 0.1
4.2355401 0.15849852 0.1
4.2074901 0.16029191 0.1
4.1855255 0.16178653 0.1
4.1794402 0.16221029 0.1
4.1513903 0.16428077 0.1
4.1233404 0.16647504 0.1
4.114976 0.16716605 0.1
4.0952904 0.16882991 0.1
4.0672405 0.17133014 0.1
4.0550671 0.17247193 0.1
4.0391905 0.17399506 0.1
4.0111406 0.17682265 0.1
4.002792 0.17770515 0.1
3.9830907 0.17983316 0.1
3.9562953 0.18286671 0.1
3.9550407 0.1830118 0.1
3.9269908 0.18639923 0.1
3.9146336 0.18795758 0.1
3.8989409 0.18997687 0.1
3.8765729 0.19297875 0.1
3.870891 0.19375627 0.1
3.842841 0.1977488 0.1
3.8416084 0.19793117 0.1
3.8147911 0.20197125 0.1
3.8093879 0.20281577 0.1
3.7867412 0.20641778 0.1
3.7793694 0.20763348 0.1
3.7586912 0.21109663 0.1
3.7512591 0.21238522 0.1
3.7306413 0.21601317 0.1
3.7248225 0.21707191 0.1
3.7025913 0.22117165 0.1
3.6998467 0.22169439 0.1
3.6761935 0.2262536 0.1
3.6745414 0.22657577 0.1
3.6537821 0.23075037 0.1
3.6464915 0.23223109 0.1
3.6323679 0.23518556 0.1
3.6184415 0.23812408 0.1
3.6118293 0.23956002 0.1
3.5921051 0.24387458 0.1
3.5903916 0.24425182 0.1
3.5732457 0.24813007 0.1
3.5623417 0.25060705 0.1
3.5549654 0.25232726 0.1
3.5372629 0.25646701 0.1
3.5342917 0.25716348 0.1
3.5201941 0.26055005 0.1
3.5062418 0.26389908 0.1
3.5034813 0.26457721 0.1
3.4873042 0.26854917 0.1
3.4781919 0.27077925 0.1
3.4714436 0.27246678 0.1
3.4559241 0.27633074 0.1
3.4501419 0.27776243 0.1
3.4407229 0.2801418 0.1
3.4257215 0.28390065 0.1
3.422092 0.28480365 0.1
3.4110243 0.28760806 0.1
3.3964231 0.29126468 0.1
3.3940421 0.29185546 0.1
3.3820925 0.29487124 0.1
3.3677845 0.29842839 0.1
3.3659921 0.29886919 0.1
3.3537075 0.30193686 0.1
3.3395975 0.30539727 0.1
3.3379422 0.30579808 0.1
3.3256723 0.30881029 0.1
3.3116828 0.31217659 0.1
3.3098923 0.31260118 0.1
3.297827 0.3154968 0.1
3.2838805 0.31877154 0.1
3.2818423 0.31924246 0.1
3.2700217 0.32200143 0.1
3.2560478 0.32518709 0.1
3.2537924 0.32569234 0.1
3.2421159 0.32832912 0.1
3.228039 0.33142814 0.1
3.2257425 0.33192424 0.1
3.2139535 0.33448473 0.1
3.199688 0.33749944 0.1
3.1976925 0.33791266 0.1
3.1853577 0.34047291 0.1
3.1708001 0.34340563 0.1
3.1696426 0.34363392 0.1
3.156118 0.34629819 0.1
3.1415927 0.34906788 0.1
3.1411539 0.34915116 0.1
3.1259895 0.35196507 0.1
3.1135427 0.35419785 0.1
3.1104927 0.35474041 0.1
3.094692 0.35747778 0.1
3.0854928 0.35902055 0.1
3.0785072 0.36017767 0.1
3.0619159 0.36284056 0.1
3.0574428 0.36353786 0.1
3.0448634 0.36546701 0.1
3.0293929 0.3677549 0.1
3.0273072 0.36805749 0.1
3.0091817 0.37061247 0.1
3.001343 0.37168017 0.1
2.9904371 0.3731325 0.1
2.973293 0.37533407 0.1
2.9710269 0.37561801 0.1
2.9508536 0.37806949 0.1
2.9452431 0.37872874 0.1
2.929862 0.38048738 0.1
2.9171932 0.38188533 0.1
2.90799 0.38287219 0.1
2.8891432 0.38482355 0.1
2.8851549 0.38522434 0.1
2.8612641 0.38754427 0.1
2.8610933 0.38756037 0.1
2.8361783 0.38983244 0.1
2.8330434 0.39010895 0.1
2.8097949 0.39208928 0.1
2.8049934 0.3924852 0.1
2.7819453 0.39431518 0.1
2.7769435 0.39470004 0.1
2.7524066 0.39651066 0.1
2.7488936 0.39676218 0.1
2.7208613 0.39867604 0.1
2.7208437 0.39867721 0.1
2.6927937 0.400447 0.1
2.6866319 0.40081176 0.1
2.6647438 0.40207441 0.1
2.6489847 0.40291825 0.1
2.6366938 0.40356068 0.1
2.6086439 0.40490799 0.1
2.6066511 0.40499589 0.1
2.580594 0.40612077 0.1
2.5568578 0.4070451 0.1
2.552544 0.40720975 0.1
2.5244941 0.40818436 0.1
2.4964442 0.40906168 0.1
2.4962864 0.40906623 0.1
2.4683942 0.40985666 0.1
2.4403443 0.41058507 0.1
2.4207319 0.41105968 0.1
2.4122943 0.4112608 0.1
2.3842444 0.41189212 0.1
2.3561945 0.41248233 0.1
2.3284405 0.41302586 0.1
2.3281446 0.41303158 0.1
2.3000946 0.41353948 0.1
2.2720447 0.41400574 0.1
2.2439948 0.41443255 0.1
2.2159448 0.41482204 0.1
2.2046991 0.41496509 0.1
2.1878949 0.41517715 0.1
2.159845 0.41550021 0.1
2.131795 0.41579665 0.1
2.1037451 0.41607044 0.1
2.0756952 0.41632035 0.1
2.0476452 0.41654175 0.1
2.0195953 0.41673208 0.1
1.9939682 0.41687778 0.1
1.9915453 0.41689152 0.1
1.9634954 0.41702216 0.1
1.9354455 0.41712206 0.1
1.9073955 0.4171923 0.1
1.8793456 0.41723428 0.1
1.8512957 0.41725222 0.1
1.8232457 0.41725305 0.1
1.7951958 0.417239 0.1
1.7671459 0.41721095 0.1
1.7390959 0.41717165 0.1
1.711046 0.41712412 0.1
1.6829961 0.41707098 0.1
1.6549461 0.41701762 0.1
1.6268962 0.41697035 0.1
1.5988463 0.4169379 0.1
1.5707963 0.41693092 0.1
1.5427464 0.41695428 0.1
1.5146965 0.41700429 0.1
1.4866465 0.41707042 0.1
1.4585966 0.41714425 0.1
1.4305467 0.41721921 0.1
1.4024967 0.41729117 0.1
1.3744468 0.41735522 0.1
1.3463968 0.41740945 0.1
1.3183469 0.41745096 0.1
1.290297 0.41747828 0.1
1.2622471 0.4174862 0.1
1.2341971 0.41746344 0.1
1.2061472 0.41739928 0.1
1.1780973 0.41728868 0.1
1.1500473 0.41713303 0.1
1.1219974 0.41693769 0.1
1.1146687 0.41687778 0.1
1.0939475 0.41670788 0.1
1.0658975 0.41644516 0.1
1.0378476 0.41615255 0.1
1.0097977 0.41584126 0.1
0.9817477 0.4155173 0.1
0.95369777 0.41518028 0.1
0.93656837 0.41496509 0.1
0.92564782 0.41482672 0.1
0.89759787 0.41444907 0.1
0.86954799 0.41403965 0.1
0.84149802 0.41359069 0.1
0.81344807 0.41309588 0.1
0.80980951 0.41302586 0.1
0.78539816 0.4125499 0.1
0.75734826 0.41194611 0.1
0.72929831 0.41127996 0.1
0.72076095 0.41105968 0.1
0.70124834 0.41054812 0.1
0.67319845 0.40975014 0.1
0.65089872 0.40906623 0.1
0.6451485 0.40888657 0.1
0.61709855 0.40795716 0.1
0.59138925 0.4070451 0.1
0.58904863 0.40696028 0.1
0.56099867 0.40588919 0.1
0.53922316 0.40499589 0.1
0.53294875 0.4047324 0.1
0.50489884 0.40347432 0.1
0.49338457 0.40291825 0.1
0.47684887 0.40209929 0.1
0.45279163 0.40081176 0.1
0.44879893 0.40059238 0.1
0.420749 0.39893516 0.1
0.41667041 0.39867604 0.1
0.39269907 0.39711027 0.1
0.38414801 0.39651066 0.1
0.36464914 0.39510364 0.1
0.35440028 0.39431518 0.1
0.33659922 0.39290475 0.1
0.32686734 0.39208928 0.1
0.30854928 0.39050698 0.1
0.30110521 0.38983244 0.1
0.28049934 0.38790612 0.1
0.27678261 0.38754427 0.1
0.2536741 0.38522434 0.1
0.25244941 0.3850978 0.1
0.23162956 0.38287219 0.1
0.22439948 0.38207368 0.1
0.21045244 0.38048738 0.1
0.19634955 0.37882965 0.1
0.19004553 0.37806949 0.1
0.1703412 0.37561801 0.1
0.16829961 0.37535691 0.1
0.15127778 0.3731325 0.1
0.14024967 0.3716424 0.1
0.13276948 0.37061247 0.1
0.11477891 0.36805749 0.1
0.11219973 0.36768129 0.1
0.097254454 0.36546701 0.1
0.084149807 0.36345983 0.1
0.080159633 0.36284056 0.1
0.063451377 0.36017767 0.1
0.056099869 0.35897092 0.1
0.047094325 0.35747778 0.1
0.031075956 0.35474041 0.1
0.028049934 0.35421027 0.1
0.015322376 0.35196507 0.1
0 0.34917328 0.1

6.2831853 0.2669263 0.15
6.2749844 0.26457721 0.15
6.2611065 0.26055005 0.15
6.2551354 0.25879692 0.15
6.2471176 0.25646701 0.15
6.2330102 0.25232726 0.15
6.2270854 0.2505738 0.15
6.218724 0.24813007 0.15
6.2042614 0.24387458 0.15
6.1990355 0.24232848 0.15
6.1895372 0.23956002 0.15
6.1745756 0.23518556 0.15
6.1709856 0.23413276 0.15
6.1592516 0.23075037 0.15
6.1436335 0.2262536 0.15
6.1429356 0.22605247 0.15
6.1275177 0.22169439 0.15
6.1148857 0.21813879 0.15
6.1110132 0.21707191 0.15
6.0939425 0.21238522 0.15
6.0868358 0.21044514 0.15
6.076289 0.20763348 0.15
6.0587858 0.20300786 0.15
6.0580404 0.20281577 0.15
6.038963 0.19793117 0.15
6.0307359 0.1958466 0.15
6.019098 0.19297875 0.15
6.002686 0.18898419 0.15
5.9983431 0.18795758 0.15
5.9765439 0.18286671 0.15
5.974636 0.18242631 0.15
5.9535179 0.17770515 0.15
5.9465861 0.17617794 0.15
5.9291901 0.17247193 0.15
5.9185362 0.1702374 0.15
5.9033622 0.16716605 0.15
5.8904862 0.16460157 0.15
5.8758171 0.16178653 0.15
5.8624363 0.15926208 0.15
5.8462858 0.1563323 0.15
5.8343864 0.15421145 0.15
5.8144536 0.15080234 0.15
5.8063364 0.14943914 0.15
5.7799503 0.14519562 0.15
5.7782865 0.14493306 0.15
5.7502366 0.14068558 0.15
5.7421208 0.13951106 0.15
5.7221866 0.13668203 0.15
5.7004576 0.13374758 0.15
5.6941367 0.13291091 0.15
5.6660868 0.12936195 0.15
5.6539822 0.12790407 0.15
5.6380368 0.12602217 0.15
5.6099869 0.12288103 0.15
5.6015436 0.12197945 0.15
5.581937 0.11992885 0.15
5.553887 0.11715303 0.15
5.5413348 0.11597256 0.15
5.525837 0.11454496 0.15
5.4977871 0.11209595 0.15
5.4708671 0.10988229 0.15
5.4697372 0.10979129 0.15
5.4416873 0.10763631 0.15
5.4136373 0.1056103 0.15
5.3856277 0.10370746 0.15
5.3855874 0.10370477 0.15
5.3575375 0.10193027 0.15
5.3294875 0.10026579 0.15
5.3014376 0.098704603 0.15
5.2773471 0.097446889 0.15
5.2733876 0.097244251 0.15
5.2453377 0.095889711 0.15
5.2172878 0.094626112 0.15
5.1892378 0.093448609 0.15
5.1611879 0.092354625 0.15
5.133138 0.091339453 0.15
5.1260025 0.091099411 0.15
5.105088 0.090408715 0.15
5.0770381 0.089554568 0.15
5.0489882 0.088771627 0.15
5.0209383 0.088058168 0.15
4.9928883 0.087411211 0.15
4.9648384 0.086829305 0.15
4.9367885 0.086311704 0.15
4.9087385 0.085856225 0.15
4.8806886 0.085461989 0.15
4.8526386 0.08512784 0.15
4.8245887 0.084852751 0.15
4.8000837 0.084663808 0.15
4.7965388 0.08463687 0.15
4.7684888 0.084480401 0.15
4.7404389 0.084380651 0.15
4.712389 0.084337655 0.15
4.684339 0.084350689 0.15
4.6562891 0.084421193 0.15
4.6282392 0.084547088 0.15
4.6104028 0.084663808 0.15
4.6001892 0.084731638 0.15
4.5721393 0.084976279 0.15
4.5440894 0.085279112 0.15
4.5160394 0.08564034 0.15
4.4879895 0.086063113 0.15
4.4599396 0.08654737 0.15
4.4318896 0.087093906 0.15
4.4038397 0.087704896 0.15
4.3757898 0.08838189 0.15
4.3477398 0.089125899 0.15
4.3196899 0.089940389 0.15
4.29164 0.090826564 0.15
4.2836218 0.091099411 0.15
4.26359 0.091794033 0.15
4.2355401 0.092843457 0.15
4.2074901 0.093973131 0.15
4.1794402 0.095185986 0.15
4.1513903 0.096487836 0.15
4.132012 0.097446889 0.15
4.1233404 0.097884682 0.15
4.0952904 0.099386974 0.15
4.0672405 0.1009908 0.15
4.0391905 0.10269974 0.15
4.0235861 0.10370746 0.15
4.0111406 0.10452797 0.15
3.9830907 0.10648275 0.15
3.9550407 0.10856129 0.15
3.9381824 0.10988229 0.15
3.9269908 0.11077784 0.15
3.8989409 0.11314461 0.15
3.870891 0.11565788 0.15
3.8675422 0.11597256 0.15
3.842841 0.11834315 0.15
3.8147911 0.12119679 0.15
3.8074633 0.12197945 0.15
3.7867412 0.12423988 0.15
3.7586912 0.12747486 0.15
3.7551367 0.12790407 0.15
3.7306413 0.13092522 0.15
3.7089537 0.13374758 0.15
3.7025913 0.13459346 0.15
3.6745414 0.13850005 0.15
3.6676129 0.13951106 0.15
3.6464915 0.14265795 0.15
3.6302492 0.14519562 0.15
3.6184415 0.147079 0.15
3.5961283 0.15080234 0.15
3.5903916 0.15177918 0.15
3.5647767 0.1563323 0.15
3.5623417 0.15677373 0.15
3.5357891 0.16178653 0.15
3.5342917 0.16207458 0.15
3.5088262 0.16716605 0.15
3.5062418 0.1676921 0.15
3.4836099 0.17247193 0.15
3.4781919 0.17363572 0.15
3.4598992 0.17770515 0.15
3.4501419 0.17991027 0.15
3.4374861 0.18286671 0.15
3.422092 0.18651541 0.15
3.4161955 0.18795758 0.15
3.3959139 0.19297875 0.15
3.3940421 0.1934465 0.15
3.3765983 0.19793117 0.15
3.3659921 0.20068694 0.15
3.3580172 0.20281577 0.15
3.3401105 0.20763348 0.15
3.3379422 0.20821955 0.15
3.322902 0.21238522 0.15
3.3098923 0.21600901 0.15
3.3061618 0.21707191 0.15
3.2899601 0.22169439 0.15
3.2818423 0.22401457 0.15
3.2741642 0.2262536 0.15
3.2587372 0.23075037 0.15
3.2537924 0.23218883 0.15
3.2436718 0.23518556 0.15
3.228856 0.23956002 0.15
3.2257425 0.24047466 0.15
3.2143477 0.24387458 0.15
3.2000076 0.24813007 0.15
3.1976925 0.24881193 0.15
3.185916 0.25232726 0.15
3.1719267 0.25646701 0.15
3.1696426 0.25713647 0.15
3.158125 0.26055005 0.15
3.1443751 0.26457721 0.15
3.1415927 0.26538241 0.15
3.1307492 0.26854917 0.15
3.1171337 0.27246678 0.15
3.1135427 0.27348511 0.15
3.1035766 0.27633074 0.15
3.0899916 0.2801418 0.15
3.0854928 0.28138238 0.15
3.0764007 0.28390065 0.15
3.0627426 0.28760806 0.15
3.0574428 0.28901844 0.15
3.0490177 0.29126468 0.15
3.0351798 0.29487124 0.15
3.0293929 0.29634613 0.15
3.0212161 0.29842839 0.15
3.0070899 0.30193686 0.15
3.001343 0.30332911 0.15
2.9927742 0.30539727 0.15
2.9782371 0.30881029 0.15
2.973293 0.30994072 0.15
2.9634494 0.31217659 0.15
2.9483738 0.3154968 0.15
2.9452431 0.31616772 0.15
2.932977 0.31877154 0.15
2.9172255 0.32200143 0.15
2.9171932 0.32200789 0.15
2.9010694 0.32518709 0.15
2.8891432 0.32745551 0.15
2.884482 0.32832912 0.15
2.867411 0.33142814 0.15
2.8610933 0.33253746 0.15
2.8498001 0.33448473 0.15
2.8330434 0.33726946 0.15
2.8316293 0.33749944 0.15
2.8127696 0.34047291 0.15
2.8049934 0.34165583 0.15
2.7931872 0.34340563 0.15
2.7769435 0.34572678 0.15
2.7728201 0.34629819 0.15
2.7515163 0.34915116 0.15
2.7488936 0.34949104 0.15
2.7290899 0.35196507 0.15
2.7208437 0.35295948 0.15
2.7054325 0.35474041 0.15
2.6927937 0.35615113 0.15
2.680313 0.35747778 0.15
2.6647438 0.35907721 0.15
2.6534258 0.36017767 0.15
2.6366938 0.36175095 0.15
2.6243819 0.36284056 0.15
2.6086439 0.36418837 0.15
2.5927107 0.36546701 0.15
2.580594 0.36640859 0.15
2.5578862 0.36805749 0.15
2.552544 0.36843339 0.15
2.5244941 0.37028203 0.15
2.5191552 0.37061247 0.15
2.4964442 0.37197609 0.15
2.4758765 0.3731325 0.15
2.4683942 0.37354102 0.15
2.4403443 0.3749874 0.15
2.4273696 0.37561801 0.15
2.4122943 0.37633097 0.15
2.3842444 0.37758038 0.15
2.3725861 0.37806949 0.15
2.3561945 0.37874024 0.15
2.3281446 0.37981747 0.15
2.3095063 0.38048738 0.15
2.3000946 0.38081811 0.15
2.2720447 0.38174484 0.15
2.2439948 0.38260711 0.15
2.2348026 0.38287219 0.15
2.2159448 0.38340521 0.15
2.1878949 0.38414511 0.15
2.159845 0.38483181 0.15
2.1426186 0.38522434 0.15
2.131795 0.38546674 0.15
2.1037451 0.38605003 0.15
2.0756952 0.38658209 0.15
2.0476452 0.38705971 0.15
2.0195953 0.3874811 0.15
2.0147946 0.38754427 0.15
1.9915453 0.38784637 0.15
1.9634954 0.38816175 0.15
1.9354455 0.38843205 0.15
1.9073955 0.38866127 0.15
1.8793456 0.38885316 0.15
1.8512957 0.3890112 0.15
1.8232457 0.38913949 0.15
1.7951958 0.3892394 0.15
1.7671459 0.38931224 0.15
1.7390959 0.3893613 0.15
1.711046 0.38939186 0.15
1.6829961 0.38940835 0.15
1.6549461 0.38941585 0.15
1.6268962 0.38941924 0.15
1.5988463 0.38942367 0.15
1.5707963 0.38943346 0.15
1.5427464 0.38945271 0.15
1.5146965 0.38947967 0.15
1.4866465 0.38951011 0.15
1.4585966 0.38954201 0.15
1.4305467 0.38957016 0.15
1.4024967 0.38959232 0.15
1.3744468 0.38960489 0.15
1.3463968 0.38960287 0.15
1.3183469 0.38958164 0.15
1.290297 0.38953359 0.15
1.2622471 0.38944918 0.15
1.2341971 0.38931406 0.15
1.2061472 0.38911576 0.15
1.1780973 0.38884766 0.15
1.1500473 0.38851013 0.15
1.1219974 0.3881072 0.15
1.0939475 0.3876448 0.15
1.0884539 0.38754427 0.15
1.0658975 0.38712571 0.15
1.0378476 0.38655657 0.15
1.0097977 0.38594324 0.15
0.9817477 0.38528777 0.15
0.97917707 0.38522434 0.15
0.95369777 0.38458421 0.15
0.92564782 0.38383008 0.15
0.89759787 0.38301825 0.15
0.89287466 0.38287219 0.15
0.86954799 0.38213505 0.15
0.84149802 0.38117726 0.15
0.8227297 0.38048738 0.15
0.81344807 0.38013794 0.15
0.78539816 0.37901022 0.15
0.76360091 0.37806949 0.15
0.75734826 0.37779255 0.15
0.72929831 0.37647321 0.15
0.71226527 0.37561801 0.15
0.70124834 0.37504944 0.15
0.67319845 0.37351219 0.15
0.66663951 0.3731325 0.15
0.6451485 0.37185156 0.15
0.62552185 0.37061247 0.15
0.61709855 0.37006427 0.15
0.58904863 0.36813879 0.15
0.58791874 0.36805749 0.15
0.56099867 0.36605685 0.15
0.55346004 0.36546701 0.15
0.53294875 0.3638074 0.15
0.52158237 0.36284056 0.15
0.50489884 0.36137148 0.15
0.49197907 0.36017767 0.15
0.47684887 0.35872911 0.15
0.46436644 0.35747778 0.15
0.44879893 0.35585979 0.15
0.43849008 0.35474041 0.15
0.420749 0.35274249 0.15
0.41412523 0.35196507 0.15
0.39269907 0.34935675 0.15
0.39107407 0.34915116 0.15
0.36924913 0.34629819 0.15
0.36464914 0.34567528 0.15
0.348446 0.34340563 0.15
0.33659922 0.34168517 0.15
0.32849976 0.34047291 0.15
0.30931685 0.33749944 0.15
0.30854928 0.33737686 0.15
0.29088932 0.33448473 0.15
0.28049934 0.33272246 0.15
0.27303032 0.33142814 0.15
0.2557147 0.32832912 0.15
0.25244941 0.32772726 0.15
0.2389038 0.32518709 0.15
0.22439948 0.32237369 0.15
0.22250736 0.32200143 0.15
0.20652363 0.31877154 0.15
0.19634955 0.31664952 0.15
0.19088206 0.3154968 0.15
0.17556419 0.31217659 0.15
0.16829961 0.31055676 0.15
0.16052651 0.30881029 0.15
0.1457453 0.30539727 0.15
0.14024967 0.30409533 0.15
0.13118085 0.30193686 0.15
0.11681703 0.29842839 0.15
0.11219973 0.29727408 0.15
0.10260608 0.29487124 0.15
0.08854827 0.29126468 0.15
0.084149807 0.29011215 0.15
0.074585772 0.28760806 0.15
0.060726571 0.28390065 0.15
0.056099869 0.2826391 0.15
0.046911468 0.2801418 0.15
0.033151779 0.27633074 0.15
0.028049934 0.27489382 0.15
0.019384569 0.27246678 0.15
0.0056209149 0.26854917 0.15
0 0.2669263 0.15

6.2831853 0.1572568 0.2
6.280462 0.1563323 0.2
6.2641855 0.15080234 0.2
6.2551354 0.14775566 0.2
6.2472629 0.14519562 0.2
6.2295759 0.13951106 0.2
6.2270854 0.13871356 0.2
6.2109492 0.13374758 0.2
6.1990355 0.1301464 0.2
6.191291 0.12790407 0.2
6.1709856 0.1221382 0.2
6.1704001 0.12197945 0.2
6.1479806 0.11597256 0.2
6.1429356 0.11464831 0.2
6.1237897 0.10988229 0.2
6.1148857 0.10771437 0.2
6.0974485 0.10370746 0.2
6.0868358 0.10132428 0.2
6.0684601 0.097446889 0.2
6.0587858 0.095452842 0.2
6.0361772 0.091099411 0.2
6.0307359 0.090075697 0.2
6.002686 0.085154524 0.2
5.9997004 0.084663808 0.2
5.974636 0.080639054 0.2
5.9577342 0.078138858 0.2
5.9465861 0.076527509 0.2
5.9185362 0.072770593 0.2
5.908516 0.071523316 0.2
5.8904862 0.069329212 0.2
5.8624363 0.066190806 0.2
5.8491936 0.064815931 0.2
5.8343864 0.063311691 0.2
5.8063364 0.060669837 0.2
5.7782865 0.058260589 0.2
5.7752641 0.058015417 0.2
5.7502366 0.056026373 0.2
5.7221866 0.053978527 0.2
5.6941367 0.05209876 0.2
5.6784939 0.051120497 0.2
5.6660868 0.050359286 0.2
5.6380368 0.048747692 0.2
5.6099869 0.047262261 0.2
5.581937 0.045888952 0.2
5.553887 0.044618696 0.2
5.5424054 0.044129848 0.2
5.525837 0.04343621 0.2
5.4977871 0.042336719 0.2
5.4697372 0.041317458 0.2
5.4416873 0.040370915 0.2
5.4136373 0.039492268 0.2
5.3855874 0.038675155 0.2
5.3575375 0.03791619 0.2
5.3294875 0.037210564 0.2
5.3223737 0.037042145 0.2
5.3014376 0.0365531 0.2
5.2733876 0.035942594 0.2
5.2453377 0.035376263 0.2
5.2172878 0.034851132 0.2
5.1892378 0.034365823 0.2
5.1611879 0.033916971 0.2
5.133138 0.033503477 0.2
5.105088 0.033122938 0.2
5.0770381 0.032773992 0.2
5.0489882 0.032455294 0.2
5.0209383 0.032165864 0.2
4.9928883 0.031903759 0.2
4.9648384 0.031669479 0.2
4.9367885 0.031460188 0.2
4.9087385 0.031276937 0.2
4.8806886 0.031118182 0.2
4.8526386 0.030983272 0.2
4.8245887 0.030871953 0.2
4.7965388 0.030783962 0.2
4.7684888 0.030718718 0.2
4.7404389 0.030676471 0.2
4.712389 0.030656719 0.2
4.684339 0.030658869 0.2
4.6562891 0.030683899 0.2
4.6282392 0.030731973 0.2
4.6001892 0.030802548 0.2
4.5721393 0.030895559 0.2
4.5440894 0.031012529 0.2
4.5160394 0.031152887 0.2
4.4879895 0.031317398 0.2
4.4599396 0.031507213 0.2
4.4318896 0.031721957 0.2
4.4038397 0.031962967 0.2
4.3757898 0.032231347 0.2
4.3477398 0.032527339 0.2
4.3196899 0.032853206 0.2
4.29164 0.03320949 0.2
4.26359 0.033597754 0.2
4.2355401 0.034019559 0.2
4.2074901 0.034477092 0.2
4.1794402 0.034971845 0.2
4.1513903 0.035505913 0.2
4.1233404 0.036082735 0.2
4.0952904 0.036704457 0.2
4.0810262 0.037042145 0.2
4.0672405 0.037373206 0.2
4.0391905 0.038091441 0.2
4.0111406 0.03886485 0.2
3.9830907 0.039696179 0.2
3.9550407 0.040591275 0.2
3.9269908 0.041555332 0.2
3.8989409 0.042593674 0.2
3.870891 0.043713792 0.2
3.8610791 0.044129848 0.2
3.842841 0.044917456 0.2
3.8147911 0.046214461 0.2
3.7867412 0.047615465 0.2
3.7586912 0.049133517 0.2
3.7306413 0.050780286 0.2
3.7251735 0.051120497 0.2
3.7025913 0.052554765 0.2
3.6745414 0.054480036 0.2
3.6464915 0.056579715 0.2
3.6287182 0.058015417 0.2
3.6184415 0.058864154 0.2
3.5903916 0.061341434 0.2
3.5623417 0.064060313 0.2
3.5550438 0.064815931 0.2
3.5342917 0.067016669 0.2
3.5062418 0.070261916 0.2
3.4961054 0.071523316 0.2
3.4781919 0.073809011 0.2
3.4501419 0.077713893 0.2
3.4472782 0.078138858 0.2
3.422092 0.081974707 0.2
3.4058389 0.084663808 0.2
3.3940421 0.086667429 0.2
3.3698397 0.091099411 0.2
3.3659921 0.091822785 0.2
3.3380762 0.097446889 0.2
3.3379422 0.097474612 0.2
3.3098923 0.10365565 0.2
3.3096716 0.10370746 0.2
3.2839516 0.10988229 0.2
3.2818423 0.11040214 0.2
3.2604385 0.11597256 0.2
3.2537924 0.11774702 0.2
3.2387191 0.12197945 0.2
3.2257425 0.12571845 0.2
3.2185035 0.12790407 0.2
3.1995491 0.13374758 0.2
3.1976925 0.13432605 0.2
3.1817196 0.13951106 0.2
3.1696426 0.14351689 0.2
3.1647703 0.14519562 0.2
3.1486215 0.15080234 0.2
3.1415927 0.15326759 0.2
3.1331382 0.1563323 0.2
3.1182101 0.16178653 0.2
3.1135427 0.16349272 0.2
3.103777 0.16716605 0.2
3.0897318 0.17247193 0.2
3.0854928 0.1740649 0.2
3.0760392 0.17770515 0.2
3.0626129 0.18286671 0.2
3.0574428 0.18483733 0.2
3.0494236 0.18795758 0.2
3.0364154 0.19297875 0.2
3.0293929 0.19566163 0.2
3.0235522 0.19793117 0.2
3.010808 0.20281577 0.2
3.001343 0.20640238 0.2
2.9981379 0.20763348 0.2
2.9855415 0.21238522 0.2
2.973293 0.21694811 0.2
2.9729641 0.21707191 0.2
2.9604167 0.22169439 0.2
2.9478523 0.2262536 0.2
2.9452431 0.22718117 0.2
2.9352643 0.23075037 0.2
2.9226277 0.23518556 0.2
2.9171932 0.23705332 0.2
2.9099207 0.23956002 0.2
2.8971267 0.24387458 0.2
2.8891432 0.24650734 0.2
2.8842205 0.24813007 0.2
2.8711786 0.25232726 0.2
2.8610933 0.25549471 0.2
2.8579858 0.25646701 0.2
2.8445978 0.26055005 0.2
2.8330434 0.26398057 0.2
2.8310192 0.26457721 0.2
2.8171734 0.26854917 0.2
2.8049934 0.27194235 0.2
2.8030903 0.27246678 0.2
2.7886605 0.27633074 0.2
2.7769435 0.27937047 0.2
2.7739259 0.2801418 0.2
2.7587624 0.28390065 0.2
2.7488936 0.28626651 0.2
2.7431896 0.28760806 0.2
2.7271113 0.29126468 0.2
2.7208437 0.29264236 0.2
2.7104596 0.29487124 0.2
2.6932484 0.29842839 0.2
2.6927937 0.29851931 0.2
2.6752099 0.30193686 0.2
2.6647438 0.30389271 0.2
2.6564314 0.30539727 0.2
2.6368046 0.30881029 0.2
2.6366938 0.3088289 0.2
2.6160234 0.31217659 0.2
2.6086439 0.31332434 0.2
2.5941288 0.3154968 0.2
2.580594 0.31744173 0.2
2.5709627 0.31877154 0.2
2.552544 0.32121325 0.2
2.5463496 0.32200143 0.2
2.5244941 0.3246721 0.2
2.5200993 0.32518709 0.2
2.4964442 0.32785051 0.2
2.492007 0.32832912 0.2
2.4683942 0.33077804 0.2
2.4618403 0.33142814 0.2
2.4403443 0.33348004 0.2
2.4293129 0.33448473 0.2
2.4122943 0.33597771 0.2
2.3940576 0.33749944 0.2
2.3842444 0.338289 0.2
2.3561945 0.34042922 0.2
2.3555931 0.34047291 0.2
2.3281446 0.34239843 0.2
2.312928 0.34340563 0.2
2.3000946 0.34422694 0.2
2.2720447 0.3459218 0.2
2.2654577 0.34629819 0.2
2.2439948 0.34748637 0.2
2.2159448 0.34894142 0.2
2.2116552 0.34915116 0.2
2.1878949 0.35027951 0.2
2.159845 0.3515206 0.2
2.1490825 0.35196507 0.2
2.131795 0.35266008 0.2
2.1037451 0.35370423 0.2
2.0756952 0.35465946 0.2
2.0730911 0.35474041 0.2
2.0476452 0.35551274 0.2
2.0195953 0.35627585 0.2
1.9915453 0.35695536 0.2
1.9672974 0.35747778 0.2
1.9634954 0.35755793 0.2
1.9354455 0.35808826 0.2
1.9073955 0.35856096 0.2
1.8793456 0.35898105 0.2
1.8512957 0.35934908 0.2
1.8232457 0.35966567 0.2
1.7951958 0.35993003 0.2
1.7671459 0.36014549 0.2
1.7619653 0.36017767 0.2
1.7390959 0.36031733 0.2
1.711046 0.3604541 0.2
1.6829961 0.36056424 0.2
1.6549461 0.36065383 0.2
1.6268962 0.36072529 0.2
1.5988463 0.36078002 0.2
1.5707963 0.36081889 0.2
1.5427464 0.36084135 0.2
1.5146965 0.36084622 0.2
1.4866465 0.36083338 0.2
1.4585966 0.3608035 0.2
1.4305467 0.36075716 0.2
1.4024967 0.36069508 0.2
1.3744468 0.36061461 0.2
1.3463968 0.36051133 0.2
1.3183469 0.36037744 0.2
1.290297 0.36020225 0.2
1.2872689 0.36017767 0.2
1.2622471 0.35997089 0.2
1.2341971 0.35966868 0.2
1.2061472 0.35928097 0.2
1.1780973 0.35879618 0.2
1.1500473 0.35820975 0.2
1.1219974 0.35752349 0.2
1.1203428 0.35747778 0.2
1.0939475 0.3567326 0.2
1.0658975 0.35585214 0.2
1.0378476 0.35488678 0.2
1.0338962 0.35474041 0.2
1.0097977 0.35382501 0.2
0.9817477 0.35267543 0.2
0.96558964 0.35196507 0.2
0.95369777 0.35142748 0.2
0.92564782 0.35007063 0.2
0.90791405 0.34915116 0.2
0.89759787 0.34859986 0.2
0.86954799 0.34699935 0.2
0.85802171 0.34629819 0.2
0.84149802 0.34526014 0.2
0.81381867 0.34340563 0.2
0.81344807 0.34337996 0.2
0.78539816 0.34133225 0.2
0.77426331 0.34047291 0.2
0.75734826 0.33912101 0.2
0.73808141 0.33749944 0.2
0.72929831 0.33673313 0.2
0.70474159 0.33448473 0.2
0.70124834 0.33415284 0.2
0.67383705 0.33142814 0.2
0.67319845 0.33136221 0.2
0.6451485 0.32834121 0.2
0.64504069 0.32832912 0.2
0.61807612 0.32518709 0.2
0.61709855 0.3250686 0.2
0.59272813 0.32200143 0.2
0.58904863 0.32151937 0.2
0.56880262 0.31877154 0.2
0.56099867 0.3176685 0.2
0.54613363 0.3154968 0.2
0.53294875 0.31349042 0.2
0.52457598 0.31217659 0.2
0.50489884 0.30896076 0.2
0.50400375 0.30881029 0.2
0.48440491 0.30539727 0.2
0.47684887 0.30402798 0.2
0.46558773 0.30193686 0.2
0.44879893 0.29869299 0.2
0.44745892 0.29842839 0.2
0.4300373 0.29487124 0.2
0.420749 0.29290122 0.2
0.41317193 0.29126468 0.2
0.39683338 0.28760806 0.2
0.39269907 0.28665103 0.2
0.38099248 0.28390065 0.2
0.36555685 0.2801418 0.2
0.36464914 0.27991379 0.2
0.35055045 0.27633074 0.2
0.33659922 0.27266095 0.2
0.33586805 0.27246678 0.2
0.32153505 0.26854917 0.2
0.30854928 0.26488423 0.2
0.30746828 0.26457721 0.2
0.29367654 0.26055005 0.2
0.28049934 0.25658773 0.2
0.28009914 0.25646701 0.2
0.2667309 0.25232726 0.2
0.25352978 0.24813007 0.2
0.25244941 0.24777763 0.2
0.24047422 0.24387458 0.2
0.22753975 0.23956002 0.2
0.22439948 0.23848757 0.2
0.21469125 0.23518556 0.2
0.20191313 0.23075037 0.2
0.19634955 0.22877936 0.2
0.18916815 0.2262536 0.2
0.17643304 0.22169439 0.2
0.16829961 0.21873446 0.2
0.16368345 0.21707191 0.2
0.15087415 0.21238522 0.2
0.14024967 0.20845339 0.2
0.13800393 0.20763348 0.2
0.12499947 0.20281577 0.2
0.11219973 0.19804653 0.2
0.11188494 0.19793117 0.2
0.098559744 0.19297875 0.2
0.08506449 0.18795758 0.2
0.084149807 0.18761292 0.2
0.071287426 0.18286671 0.2
0.057266673 0.17770515 0.2
0.056099869 0.17727126 0.2
0.042874925 0.17247193 0.2
0.028152487 0.16716605 0.2
0.028049934 0.16712875 0.2
0.012944398 0.16178653 0.2
0 0.1572568 0.2

1.4305467 0.022477592 0.25
1.4585966 0.022400881 0.25
1.4866465 0.022343024 0.25
1.5146965 0.022304217 0.25
1.5427464 0.022284159 0.25
1.5707963 0.022283016 0.25
1.5988463 0.022300097 0.25
1.6268962 0.022335992 0.25
1.6549461 0.022390608 0.25
1.6829961 0.0224648 0.25
1.711046 0.022557726 0.25
1.7141514 0.022570169 0.25
1.7390959 0.022672131 0.25
1.7671459 0.022807707 0.25
1.7951958 0.022964537 0.25
1.8232457 0.023143083 0.25
1.8512957 0.023344617 0.25
1.8793456 0.023569987 0.25
1.9073955 0.023820431 0.25
1.9354455 0.024096998 0.25
1.9634954 0.024401381 0.25
1.9915453 0.024734915 0.25
2.0195953 0.025099575 0.25
2.0476452 0.025497774 0.25
2.0756952 0.025931486 0.25
2.1037451 0.026403407 0.25
2.131795 0.026916584 0.25
2.159845 0.027474706 0.25
2.1878949 0.028081376 0.25
2.2159448 0.028741259 0.25
2.2439948 0.029459596 0.25
2.2584025 0.029856041 0.25
2.2720447 0.030252095 0.25
2.3000946 0.031129104 0.25
2.3281446 0.032089213 0.25
2.3561945 0.033142006 0.25
2.3842444 0.03429905 0.25
2.4122943 0.035573319 0.25
2.4403443 0.036982148 0.25
2.4414666 0.037042145 0.25
2.4683942 0.03860349 0.25
2.4964442 0.040418992 0.25
2.5244941 0.042456876 0.25
2.545193 0.044129848 0.25
2.552544 0.044788292 0.25
2.580594 0.04754319 0.25
2.6086439 0.05071413 0.25
2.611938 0.051120497 0.25
2.6366938 0.054615194 0.25
2.6576458 0.058015417 0.25
2.6647438 0.059362868 0.25
2.6901707 0.064815931 0.25
2.6927937 0.065493722 0.25
2.7137565 0.071523316 0.25
2.7208437 0.074085057 0.25
2.7310382 0.078138858 0.25
2.7436905 0.084663808 0.25
2.7488936 0.088213452 0.25
2.752809 0.091099411 0.25
2.7591719 0.097446889 0.25
2.7633615 0.10370746 0.25
2.7657852 0.10988229 0.25
2.7667455 0.11597256 0.25
2.7664772 0.12197945 0.25
2.765159 0.12790407 0.25
2.7629318 0.13374758 0.25
2.7599035 0.13951106 0.25
2.7561606 0.14519562 0.25
2.7517712 0.15080234 0.25
2.7488936 0.15396091 0.25
2.7467742 0.1563323 0.25
2.7412019 0.16178653 0.25
2.7351104 0.16716605 0.25
2.728527 0.17247193 0.25
2.7214747 0.17770515 0.25
2.7208437 0.17813257 0.25
2.7139118 0.18286671 0.25
2.7059048 0.18795758 0.25
2.6974716 0.19297875 0.25
2.6927937 0.19558116 0.25
2.6885791 0.19793117 0.25
2.6792269 0.20281577 0.25
2.6694696 0.20763348 0.25
2.6647438 0.20983393 0.25
2.6592462 0.21238522 0.25
2.6485616 0.21707191 0.25
2.6374724 0.22169439 0.25
2.6366938 0.22200179 0.25
2.6258316 0.2262536 0.25
2.6137609 0.23075037 0.25
2.6086439 0.23256358 0.25
2.6011527 0.23518556 0.25
2.5880223 0.23956002 0.25
2.580594 0.24191802 0.25
2.5743308 0.24387458 0.25
2.5600308 0.24813007 0.25
2.552544 0.25025425 0.25
2.5450936 0.25232726 0.25
2.5294805 0.25646701 0.25
2.5244941 0.2577285 0.25
2.5130833 0.26055005 0.25
2.4964442 0.26446785 0.25
2.495968 0.26457721 0.25
2.4778535 0.26854917 0.25
2.4683942 0.27052548 0.25
2.4588382 0.27246678 0.25
2.4403443 0.27604599 0.25
2.438828 0.27633074 0.25
2.4175767 0.2801418 0.25
2.4122943 0.28104583 0.25
2.3950473 0.28390065 0.25
2.3842444 0.28560677 0.25
2.3711097 0.28760806 0.25
2.3561945 0.28977769 0.25
2.345568 0.29126468 0.25
2.3281446 0.29359396 0.25
2.3181805 0.29487124 0.25
2.3000946 0.29708789 0.25
2.2886458 0.29842839 0.25
2.2720447 0.30028856 0.25
2.2565818 0.30193686 0.25
2.2439948 0.30322221 0.25
2.2214968 0.30539727 0.25
2.2159448 0.30591209 0.25
2.1878949 0.30836702 0.25
2.1825052 0.30881029 0.25
2.159845 0.31060111 0.25
2.1384493 0.31217659 0.25
2.131795 0.31264818 0.25
2.1037451 0.31449793 0.25
2.087316 0.3154968 0.25
2.0756952 0.31617826 0.25
2.0476452 0.31768932 0.25
2.0256 0.31877154 0.25
2.0195953 0.31905635 0.25
1.9915453 0.32027153 0.25
1.9634954 0.3213725 0.25
1.9458427 0.32200143 0.25
1.9354455 0.32236003 0.25
1.9073955 0.32323848 0.25
1.8793456 0.32402868 0.25
1.8512957 0.32473393 0.25
1.830896 0.32518709 0.25
1.8232457 0.32535205 0.25
1.7951958 0.32588111 0.25
1.7671459 0.32633567 0.25
1.7390959 0.32672347 0.25
1.711046 0.32705146 0.25
1.6829961 0.32732728 0.25
1.6549461 0.32755546 0.25
1.6268962 0.32773884 0.25
1.5988463 0.32787599 0.25
1.5707963 0.32796642 0.25
1.5427464 0.32800686 0.25
1.5146965 0.32799642 0.25
1.4866465 0.32793396 0.25
1.4585966 0.32782252 0.25
1.4305467 0.32766343 0.25
1.4024967 0.3274602 0.25
1.3744468 0.32721217 0.25
1.3463968 0.32691588 0.25
1.3183469 0.3265641 0.25
1.290297 0.3261446 0.25
1.2622471 0.3256435 0.25
1.2408758 0.32518709 0.25
1.2341971 0.32504007 0.25
1.2061472 0.32430618 0.25
1.1780973 0.32343877 0.25
1.1500473 0.3224292 0.25
1.1396023 0.32200143 0.25
1.1219974 0.3212568 0.25
1.0939475 0.31992708 0.25
1.0719223 0.31877154 0.25
1.0658975 0.31844445 0.25
1.0378476 0.3167845 0.25
1.0178199 0.3154968 0.25
1.0097977 0.3149618 0.25
0.9817477 0.31294858 0.25
0.97171166 0.31217659 0.25
0.95369777 0.31073622 0.25
0.93116807 0.30881029 0.25
0.92564782 0.30831908 0.25
0.89759787 0.30566725 0.25
0.89489671 0.30539727 0.25
0.86954799 0.30275646 0.25
0.86208628 0.30193686 0.25
0.84149802 0.2995776 0.25
0.83194158 0.29842839 0.25
0.81344807 0.29610627 0.25
0.80403502 0.29487124 0.25
0.78539816 0.29231605 0.25
0.778032 0.29126468 0.25
0.75734826 0.28817758 0.25
0.75367093 0.28760806 0.25
0.73078014 0.28390065 0.25
0.72929831 0.28364967 0.25
0.70926714 0.2801418 0.25
0.70124834 0.27867031 0.25
0.68888706 0.27633074 0.25
0.67319845 0.27321799 0.25
0.66951866 0.27246678 0.25
0.65117954 0.26854917 0.25
0.6451485 0.26719882 0.25
0.63372905 0.26457721 0.25
0.61709855 0.26057148 0.25
0.61701157 0.26055005 0.25
0.60116678 0.25646701 0.25
0.58904863 0.25318941 0.25
0.5859195 0.25232726 0.25
0.57138209 0.24813007 0.25
0.56099867 0.24498437 0.25
0.55738868 0.24387458 0.25
0.54400991 0.23956002 0.25
0.53294875 0.23581711 0.25
0.53110242 0.23518556 0.25
0.51876124 0.23075037 0.25
0.50683178 0.2262536 0.25
0.50489884 0.22548592 0.25
0.49540704 0.22169439 0.25
0.48438678 0.21707191 0.25
0.47684887 0.21374651 0.25
0.47376859 0.21238522 0.25
0.46358382 0.20763348 0.25
0.45375482 0.20281577 0.25
0.44879893 0.20024697 0.25
0.44431485 0.19793117 0.25
0.43526414 0.19297875 0.25
0.42656572 0.18795758 0.25
0.420749 0.18438944 0.25
0.41824328 0.18286671 0.25
0.41032767 0.17770515 0.25
0.40279807 0.17247193 0.25
0.3956732 0.16716605 0.25
0.39269907 0.16474333 0.25
0.38900581 0.16178653 0.25
0.38282048 0.1563323 0.25
0.37714538 0.15080234 0.25
0.37202989 0.14519562 0.25
0.36753674 0.13951106 0.25
0.36464914 0.13508688 0.25
0.36374904 0.13374758 0.25
0.36077276 0.12790407 0.25
0.35870679 0.12197945 0.25
0.35769776 0.11597256 0.25
0.35793328 0.10988229 0.25
0.3596528 0.10370746 0.25
0.36316369 0.097446889 0.25
0.36464914 0.095718604 0.25
0.36891189 0.091099411 0.25
0.37744615 0.084663808 0.25
0.38951349 0.078138858 0.25
0.39269907 0.076783579 0.25
0.40630469 0.071523316 0.25
0.420749 0.06716824 0.25
0.42943621 0.064815931 0.25
0.44879893 0.060517662 0.25
0.4615333 0.058015417 0.25
0.47684887 0.055463057 0.25
0.50489884 0.051379044 0.25
0.50685331 0.051120497 0.25
0.53294875 0.048088121 0.25
0.56099867 0.045251233 0.25
0.57328969 0.044129848 0.25
0.58904863 0.042836118 0.25
0.61709855 0.040750493 0.25
0.6451485 0.038894909 0.25
0.67319845 0.037237508 0.25
0.67674694 0.037042145 0.25
0.70124834 0.035794843 0.25
0.72929831 0.034497646 0.25
0.75734826 0.033321137 0.25
0.78539816 0.032251474 0.25
0.81344807 0.031275908 0.25
0.84149802 0.030385779 0.25
0.85955492 0.029856041 0.25
0.86954799 0.029578328 0.25
0.89759787 0.028849532 0.25
0.92564782 0.028180912 0.25
0.95369777 0.027565834 0.25
0.9817477 0.027000275 0.25
1.0097977 0.026480124 0.25
1.0378476 0.026001575 0.25
1.0658975 0.025561941 0.25
1.0939475 0.025158268 0.25
1.1219974 0.024788571 0.25
1.1500473 0.024450371 0.25
1.1780973 0.024141498 0.25
1.2061472 0.023860489 0.25
1.2341971 0.023606321 0.25
1.2622471 0.023377343 0.25
1.290297 0.023171915 0.25
1.3183469 0.0229897 0.25
1.3463968 0.022830016 0.25
1.3744468 0.022691449 0.25
1.4024967 0.022573172 0.25
1.4033622 0.022570169 0.25
1.4305467 0.022477592 0.25

1.3463968 0.084635152 0.3
1.3744468 0.083978577 0.3
1.4024967 0.083422604 0.3
1.4305467 0.082963881 0.3
1.4585966 0.082599706 0.3
1.4866465 0.082328306 0.3
1.5146965 0.082147746 0.3
1.5427464 0.082057204 0.3
1.5707963 0.082056133 0.3
1.5988463 0.082144434 0.3
1.6268962 0.08232268 0.3
1.6549461 0.082591469 0.3
1.6829961 0.082952773 0.3
1.711046 0.083408275 0.3
1.7390959 0.083960201 0.3
1.7671459 0.084611721 0.3
1.7690963 0.084663808 0.3
1.7951958 0.085398388 0.3
1.8232457 0.086300407 0.3
1.8512957 0.087320858 0.3
1.8793456 0.088466151 0.3
1.9073955 0.08974376 0.3
1.9342203 0.091099411 0.3
1.9354455 0.091165452 0.3
1.9634954 0.092815003 0.3
1.9915453 0.094636117 0.3
2.0195953 0.096643427 0.3
2.0299329 0.097446889 0.3
2.0476452 0.098934215 0.3
2.0756952 0.10150846 0.3
2.0975644 0.10370746 0.3
2.1037451 0.10438631 0.3
2.131795 0.10772026 0.3
2.1484456 0.10988229 0.3
2.159845 0.11152081 0.3
2.1878949 0.11591739 0.3
2.1882225 0.11597256 0.3
2.2159448 0.12123032 0.3
2.2195959 0.12197945 0.3
2.2439948 0.12771198 0.3
2.2447549 0.12790407 0.3
2.2647856 0.13374758 0.3
2.2720447 0.13626966 0.3
2.2807881 0.13951106 0.3
2.2933897 0.14519562 0.3
2.3000946 0.1489991 0.3
2.3030947 0.15080234 0.3
2.310174 0.1563323 0.3
2.3150709 0.16178653 0.3
2.31799 0.16716605 0.3
2.3191019 0.17247193 0.3
2.3185502 0.17770515 0.3
2.3164565 0.18286671 0.3
2.3129235 0.18795758 0.3
2.3080384 0.19297875 0.3
2.3018748 0.19793117 0.3
2.3000946 0.19910043 0.3
2.2943165 0.20281577 0.3
2.2854997 0.20763348 0.3
2.275526 0.21238522 0.3
2.2720447 0.2138494 0.3
2.2641676 0.21707191 0.3
2.2515555 0.22169439 0.3
2.2439948 0.22420143 0.3
2.237598 0.2262536 0.3
2.2222102 0.23075037 0.3
2.2159448 0.23242985 0.3
2.2052575 0.23518556 0.3
2.1878949 0.23931151 0.3
2.1868022 0.23956002 0.3
2.1662897 0.24387458 0.3
2.159845 0.24513375 0.3
2.1437104 0.24813007 0.3
2.131795 0.25019093 0.3
2.1187239 0.25232726 0.3
2.1037451 0.25461288 0.3
2.0908134 0.25646701 0.3
2.0756952 0.25849585 0.3
2.059315 0.26055005 0.3
2.0476452 0.26192344 0.3
2.023389 0.26457721 0.3
2.0195953 0.26496776 0.3
1.9915453 0.26764616 0.3
1.9813051 0.26854917 0.3
1.9634954 0.27003099 0.3
1.9354455 0.27217572 0.3
1.9313054 0.27246678 0.3
1.9073955 0.27405747 0.3
1.8793456 0.27575918 0.3
1.8689956 0.27633074 0.3
1.8512957 0.27725846 0.3
1.8232457 0.27858715 0.3
1.7951958 0.27977686 0.3
1.7855389 0.2801418 0.3
1.7671459 0.28080332 0.3
1.7390959 0.28169178 0.3
1.711046 0.28246253 0.3
1.6829961 0.28311911 0.3
1.6549461 0.28366376 0.3
1.6396159 0.28390065 0.3
1.6268962 0.28408861 0.3
1.5988463 0.28439469 0.3
1.5707963 0.28459025 0.3
1.5427464 0.28467341 0.3
1.5146965 0.28464298 0.3
1.4866465 0.28449965 0.3
1.4585966 0.28424485 0.3
1.4321167 0.28390065 0.3
1.4305467 0.28387932 0.3
1.4024967 0.2833855 0.3
1.3744468 0.28277589 0.3
1.3463968 0.28204557 0.3
1.3183469 0.28118552 0.3
1.290297 0.28018357 0.3
1.2892786 0.2801418 0.3
1.2622471 0.27897471 0.3
1.2341971 0.27758414 0.3
1.2119841 0.27633074 0.3
1.2061472 0.27598311 0.3
1.1780973 0.27410551 0.3
1.1562228 0.27246678 0.3
1.1500473 0.27197744 0.3
1.1219974 0.26952279 0.3
1.111849 0.26854917 0.3
1.0939475 0.26672913 0.3
1.0744792 0.26457721 0.3
1.0658975 0.26356951 0.3
1.0420398 0.26055005 0.3
1.0378476 0.25998501 0.3
1.0134438 0.25646701 0.3
1.0097977 0.25590577 0.3
0.98791356 0.25232726 0.3
0.9817477 0.25124786 0.3
0.96487718 0.24813007 0.3
0.95369777 0.2459123 0.3
0.94391341 0.24387458 0.3
0.92564782 0.23977951 0.3
0.92471038 0.23956002 0.3
0.90741673 0.23518556 0.3
0.89759787 0.23248959 0.3
0.89149609 0.23075037 0.3
0.87703784 0.2262536 0.3
0.86954799 0.22369468 0.3
0.86387636 0.22169439 0.3
0.85203972 0.21707191 0.3
0.84149802 0.21248079 0.3
0.8412843 0.21238522 0.3
0.83193785 0.20763348 0.3
0.82368261 0.20281577 0.3
0.81655806 0.19793117 0.3
0.81344807 0.1953244 0.3
0.81069949 0.19297875 0.3
0.80613579 0.18795758 0.3
0.80284294 0.18286671 0.3
0.8009059 0.17770515 0.3
0.80042647 0.17247193 0.3
0.80152718 0.16716605 0.3
0.80435468 0.16178653 0.3
0.8090833 0.1563323 0.3
0.81344807 0.15276795 0.3
0.81599748 0.15080234 0.3
0.82547729 0.14519562 0.3
0.83770523 0.13951106 0.3
0.84149802 0.1380491 0.3
0.85342928 0.13374758 0.3
0.86954799 0.1288975 0.3
0.87309571 0.12790407 0.3
0.89759787 0.12201422 0.3
0.89775414 0.12197945 0.3
0.92564782 0.11653703 0.3
0.92879121 0.11597256 0.3
0.95369777 0.11198604 0.3
0.96806984 0.10988229 0.3
0.9817477 0.10807379 0.3
1.0097977 0.10467625 0.3
1.0184936 0.10370746 0.3
1.0378476 0.10173219 0.3
1.0658975 0.099118968 0.3
1.0855814 0.097446889 0.3
1.0939475 0.096788402 0.3
1.1219974 0.094755266 0.3
1.1500473 0.09291367 0.3
1.1780973 0.091248328 0.3
1.1808381 0.091099411 0.3
1.2061472 0.089808257 0.3
1.2341971 0.088518891 0.3
1.2622471 0.087364064 0.3
1.290297 0.086335946 0.3
1.3183469 0.085427882 0.3
1.3453317 0.084663808 0.3
1.3463968 0.084635152 0.3





==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.025_K1.0_L0.5_2.pgf <==

6.2831853 0.45187983 0.05
6.2801737 0.4515121 0.05
6.2686419 0.45008028 0.05
6.25728 0.44862854 0.05
6.2551354 0.44835029 0.05
6.2459821 0.44715667 0.05
6.2348227 0.44566438 0.05
6.2270854 0.44460523 0.05
6.2237718 0.44415134 0.05
6.2127534 0.4426173 0.05
6.2018893 0.44106197 0.05
6.1990355 0.44064709 0.05
6.1910144 0.43948504 0.05
6.180232 0.43788624 0.05
6.1709856 0.43648119 0.05
6.1695539 0.43626523 0.05
6.1588037 0.43462169 0.05
6.1481874 0.43295535 0.05
6.1429356 0.43211575 0.05
6.1375627 0.43126589 0.05
6.1269274 0.42955297 0.05
6.1164258 0.42781624 0.05
6.1148857 0.42755848 0.05
6.1057795 0.42605543 0.05
6.0952166 0.42427015 0.05
6.0868358 0.42282208 0.05
6.0847054 0.42246011 0.05
6.0740427 0.42062494 0.05
6.0635007 0.41876426 0.05
6.0587858 0.4179184 0.05
6.0528723 0.41687778 0.05
6.0422001 0.41496509 0.05
6.0316309 0.41302586 0.05
6.0307359 0.41285988 0.05
6.0208212 0.41105968 0.05
6.010089 0.40906623 0.05
6.002686 0.40766534 0.05
5.9993319 0.4070451 0.05
5.9884046 0.40499589 0.05
5.9775778 0.40291825 0.05
5.974636 0.40234654 0.05
5.9665467 0.40081176 0.05
5.9555109 0.39867604 0.05
5.9465861 0.39691335 0.05
5.9444971 0.39651066 0.05
5.9332367 0.39431518 0.05
5.9220925 0.39208928 0.05
5.9185362 0.3913694 0.05
5.9107591 0.38983244 0.05
5.8993966 0.38754427 0.05
5.8904862 0.38571179 0.05
5.8880597 0.38522434 0.05
5.8764859 0.38287219 0.05
5.8650323 0.38048738 0.05
5.8624363 0.37994067 0.05
5.8533423 0.37806949 0.05
5.8416699 0.37561801 0.05
5.8343864 0.37406124 0.05
5.8299365 0.3731325 0.05
5.8180263 0.37061247 0.05
5.8063364 0.3680845 0.05
5.8062084 0.36805749 0.05
5.7940314 0.36546701 0.05
5.7819373 0.36284056 0.05
5.7782865 0.36203941 0.05
5.7695759 0.36017767 0.05
5.7571374 0.35747778 0.05
5.7502366 0.35596156 0.05
5.7445218 0.35474041 0.05
5.7316617 0.35196507 0.05
5.7221866 0.3498941 0.05
5.718686 0.34915116 0.05
5.7053308 0.34629819 0.05
5.6941367 0.34388019 0.05
5.6918683 0.34340563 0.05
5.6779072 0.34047291 0.05
5.6660868 0.33796293 0.05
5.6638307 0.33749944 0.05
5.6491687 0.33448473 0.05
5.6380368 0.3321757 0.05
5.6343095 0.33142814 0.05
5.6188584 0.32832912 0.05
5.6099869 0.32654227 0.05
5.6030275 0.32518709 0.05
5.5867102 0.32200143 0.05
5.581937 0.32107094 0.05
5.5697311 0.31877154 0.05
5.553887 0.31577528 0.05
5.552363 0.3154968 0.05
5.5341188 0.31217659 0.05
5.525837 0.31067018 0.05
5.515254 0.30881029 0.05
5.4977871 0.30574504 0.05
5.495736 0.30539727 0.05
5.4752151 0.30193686 0.05
5.4697372 0.3010177 0.05
5.4537493 0.29842839 0.05
5.4416873 0.29648664 0.05
5.4312961 0.29487124 0.05
5.4136373 0.29214404 0.05
5.4077305 0.29126468 0.05
5.3855874 0.28799728 0.05
5.3828493 0.28760806 0.05
5.3575375 0.2840462 0.05
5.3564624 0.28390065 0.05
5.3294875 0.28029373 0.05
5.3283053 0.2801418 0.05
5.3014376 0.2767357 0.05
5.2981075 0.27633074 0.05
5.2733876 0.27336809 0.05
5.2655313 0.27246678 0.05
5.2453377 0.27018697 0.05
5.2301534 0.26854917 0.05
5.2172878 0.2671858 0.05
5.1914325 0.26457721 0.05
5.1892378 0.26435989 0.05
5.1611879 0.26173072 0.05
5.1478646 0.26055005 0.05
5.133138 0.25927113 0.05
5.105088 0.25698041 0.05
5.0983711 0.25646701 0.05
5.0770381 0.2548721 0.05
5.0489882 0.25292075 0.05
5.0397517 0.25232726 0.05
5.0209383 0.25114718 0.05
4.9928883 0.24953298 0.05
4.9660621 0.24813007 0.05
4.9648384 0.24806766 0.05
4.9367885 0.24678495 0.05
4.9087385 0.2456503 0.05
4.8806886 0.24466197 0.05
4.8542566 0.24387458 0.05
4.8526386 0.24382766 0.05
4.8245887 0.24315847 0.05
4.7965388 0.24263853 0.05
4.7684888 0.24226564 0.05
4.7404389 0.24204065 0.05
4.712389 0.24196315 0.05
4.684339 0.24203204 0.05
4.6562891 0.24224713 0.05
4.6282392 0.24260764 0.05
4.6001892 0.24311286 0.05
4.5721393 0.24376121 0.05
4.5681274 0.24387458 0.05
4.5440894 0.24457259 0.05
4.5160394 0.24553189 0.05
4.4879895 0.2466355 0.05
4.4599396 0.24788314 0.05
4.4549611 0.24813007 0.05
4.4318896 0.2493027 0.05
4.4038397 0.25087457 0.05
4.3800792 0.25232726 0.05
4.3757898 0.25259578 0.05
4.3477398 0.25449942 0.05
4.3207662 0.25646701 0.05
4.3196899 0.2565473 0.05
4.29164 0.25878922 0.05
4.2709429 0.26055005 0.05
4.26359 0.26118843 0.05
4.2355401 0.26377048 0.05
4.227243 0.26457721 0.05
4.2074901 0.26653429 0.05
4.1881617 0.26854917 0.05
4.1794402 0.26947389 0.05
4.152516 0.27246678 0.05
4.1513903 0.27259392 0.05
4.1233404 0.27591261 0.05
4.1199559 0.27633074 0.05
4.0952904 0.27941879 0.05
4.0897502 0.2801418 0.05
4.0672405 0.28311471 0.05
4.0615233 0.28390065 0.05
4.0391905 0.28700354 0.05
4.0350047 0.28760806 0.05
4.0111406 0.29108584 0.05
4.009959 0.29126468 0.05
3.9863551 0.29487124 0.05
3.9830907 0.29537371 0.05
3.9639675 0.29842839 0.05
3.9550407 0.29986282 0.05
3.9426007 0.30193686 0.05
3.9269908 0.30454909 0.05
3.9221057 0.30539727 0.05
3.9025452 0.30881029 0.05
3.8989409 0.30944214 0.05
3.8839021 0.31217659 0.05
3.870891 0.31454287 0.05
3.8658286 0.3154968 0.05
3.8484947 0.31877154 0.05
3.842841 0.31984107 0.05
3.8318158 0.32200143 0.05
3.8154921 0.32518709 0.05
3.8147911 0.32532439 0.05
3.7999646 0.32832912 0.05
3.7867412 0.33099023 0.05
3.7846351 0.33142814 0.05
3.7699422 0.33448473 0.05
3.7586912 0.33680745 0.05
3.7554414 0.33749944 0.05
3.7414588 0.34047291 0.05
3.7306413 0.34275011 0.05
3.7276187 0.34340563 0.05
3.714251 0.34629819 0.05
3.7025913 0.34878971 0.05
3.700947 0.34915116 0.05
3.6881082 0.35196507 0.05
3.6752366 0.35474041 0.05
3.6745414 0.35488984 0.05
3.6628238 0.35747778 0.05
3.6503982 0.36017767 0.05
3.6464915 0.36101918 0.05
3.6382492 0.36284056 0.05
3.6261913 0.36546701 0.05
3.6184415 0.36713133 0.05
3.6142326 0.36805749 0.05
3.6024909 0.37061247 0.05
3.5906634 0.3731325 0.05
3.5903916 0.37319002 0.05
3.5791831 0.37561801 0.05
3.567619 0.37806949 0.05
3.5623417 0.37917214 0.05
3.5561941 0.38048738 0.05
3.5448728 0.38287219 0.05
3.5342917 0.3850529 0.05
3.5334796 0.38522434 0.05
3.5223736 0.38754427 0.05
3.5111652 0.38983244 0.05
3.5062418 0.39082205 0.05
3.5000917 0.39208928 0.05
3.4890925 0.39431518 0.05
3.4781919 0.39646864 0.05
3.4779844 0.39651066 0.05
3.4671867 0.39867604 0.05
3.4562656 0.40081176 0.05
3.4501419 0.40198784 0.05
3.4454143 0.40291825 0.05
3.4346714 0.40499589 0.05
3.4238016 0.4070451 0.05
3.422092 0.40736315 0.05
3.4131392 0.40906623 0.05
3.4024082 0.41105968 0.05
3.3940421 0.41257751 0.05
3.3916193 0.41302586 0.05
3.3809899 0.41496509 0.05
3.3702085 0.41687778 0.05
3.3659921 0.41761249 0.05
3.3594927 0.41876426 0.05
3.3487643 0.42062494 0.05
3.3379422 0.42244981 0.05
3.337882 0.42246011 0.05
3.3271692 0.42427015 0.05
3.316299 0.42605543 0.05
3.3098923 0.42708497 0.05
3.3053948 0.42781624 0.05
3.294512 0.42955297 0.05
3.2834679 0.43126589 0.05
3.2818423 0.43151433 0.05
3.2725035 0.43295535 0.05
3.2614191 0.43462169 0.05
3.2537924 0.43574175 0.05
3.2502508 0.43626523 0.05
3.239092 0.43788624 0.05
3.227763 0.43948504 0.05
3.2257425 0.43976592 0.05
3.2164399 0.44106197 0.05
3.2049847 0.4426173 0.05
3.1976925 0.44358508 0.05
3.1934119 0.44415134 0.05
3.1817624 0.44566438 0.05
3.1699351 0.44715667 0.05
3.1696426 0.44719311 0.05
3.1580074 0.44862854 0.05
3.1458986 0.45008028 0.05
3.1415927 0.45058708 0.05
3.1336005 0.4515121 0.05
3.1211121 0.45292434 0.05
3.1135427 0.45376114 0.05
3.1083847 0.45431724 0.05
3.0953887 0.45569107 0.05
3.0854928 0.4567106 0.05
3.082125 0.45704606 0.05
3.0684743 0.45838252 0.05
3.0574428 0.45943358 0.05
3.0545178 0.45970067 0.05
3.0400382 0.4610008 0.05
3.0293929 0.46193163 0.05
3.0251554 0.46228307 0.05
3.0096199 0.46354783 0.05
3.001343 0.46420619 0.05
2.9934553 0.46479526 0.05
2.9765977 0.46602559 0.05
2.973293 0.46626272 0.05
2.9586819 0.46723911 0.05
2.9452431 0.46811531 0.05
2.9399233 0.46843597 0.05
2.9199541 0.46961647 0.05
2.9171932 0.46977708 0.05
2.8983455 0.47078079 0.05
2.8891432 0.47126139 0.05
2.8751336 0.47192916 0.05
2.8610933 0.47258716 0.05
2.8499544 0.47306183 0.05
2.8330434 0.47377216 0.05
2.8223701 0.47417897 0.05
2.8049934 0.47483338 0.05
2.7918447 0.47528082 0.05
2.7769435 0.47578311 0.05
2.7576914 0.47636759 0.05
2.7488936 0.47663277 0.05
2.7208437 0.4773915 0.05
2.7188643 0.47743946 0.05
2.6927937 0.47806898 0.05
2.6726848 0.47849667 0.05
2.6647438 0.47866546 0.05
2.6366938 0.4791867 0.05
2.6144274 0.47953939 0.05
2.6086439 0.4796313 0.05
2.580594 0.48000913 0.05
2.552544 0.48031079 0.05
2.5244941 0.48053544 0.05
2.5183466 0.48056784 0.05
2.4964442 0.48068456 0.05
2.4683942 0.48075609 0.05
2.4403443 0.48075503 0.05
2.4122943 0.48068802 0.05
2.3862932 0.48056784 0.05
2.3842444 0.48055856 0.05
2.3561945 0.48037322 0.05
2.3281446 0.48013558 0.05
2.3000946 0.47984397 0.05
2.2753408 0.47953939 0.05
2.2720447 0.47949955 0.05
2.2439948 0.47911782 0.05
2.2159448 0.47870126 0.05
2.2029114 0.47849667 0.05
2.1878949 0.47826494 0.05
2.159845 0.47781377 0.05
2.137485 0.47743946 0.05
2.131795 0.47734584 0.05
2.1037451 0.47687069 0.05
2.0756952 0.4763911 0.05
2.0743272 0.47636759 0.05
2.0476452 0.47591779 0.05
2.0195953 0.47543369 0.05
2.0108025 0.47528082 0.05
1.9915453 0.47495311 0.05
1.9634954 0.47446982 0.05
1.9467899 0.47417897 0.05
1.9354455 0.47398593 0.05
1.9073955 0.47351104 0.05
1.8807056 0.47306183 0.05
1.8793456 0.47303938 0.05
1.8512957 0.47259308 0.05
1.8232457 0.47216921 0.05
1.8065903 0.47192916 0.05
1.7951958 0.47176818 0.05
1.7671459 0.47139472 0.05
1.7390959 0.47104594 0.05
1.7157597 0.47078079 0.05
1.711046 0.47072841 0.05
1.6829961 0.47046283 0.05
1.6549461 0.47024741 0.05
1.6268962 0.47009742 0.05
1.5988463 0.47003169 0.05
1.5707963 0.47005828 0.05
1.5427464 0.47017652 0.05
1.5146965 0.47037227 0.05
1.4866465 0.47063096 0.05
1.4731365 0.47078079 0.05
1.4585966 0.47094576 0.05
1.4305467 0.47130618 0.05
1.4024967 0.47169642 0.05
1.3867353 0.47192916 0.05
1.3744468 0.47211438 0.05
1.3463968 0.47255433 0.05
1.3183469 0.47300769 0.05
1.315071 0.47306183 0.05
1.290297 0.47347972 0.05
1.2622471 0.47394574 0.05
1.2473933 0.47417897 0.05
1.2341971 0.47439041 0.05
1.2061472 0.47481093 0.05
1.1780973 0.47519682 0.05
1.1715556 0.47528082 0.05
1.1500473 0.47556338 0.05
1.1219974 0.47591053 0.05
1.0939475 0.47624381 0.05
1.0834966 0.47636759 0.05
1.0658975 0.47658065 0.05
1.0378476 0.47693369 0.05
1.0097977 0.47731306 0.05
1.0010132 0.47743946 0.05
0.9817477 0.47772192 0.05
0.95369777 0.4781537 0.05
0.93193744 0.47849667 0.05
0.92564782 0.47859773 0.05
0.89759787 0.47904906 0.05
0.86954799 0.4794897 0.05
0.86630739 0.47953939 0.05
0.84149802 0.47992676 0.05
0.81344807 0.48034782 0.05
0.79816796 0.48056784 0.05
0.78539816 0.48075519 0.05
0.75734826 0.48115007 0.05
0.72929831 0.48152386 0.05
0.72462491 0.48158219 0.05
0.70124834 0.48187944 0.05
0.67319845 0.4822059 0.05
0.6451485 0.48248462 0.05
0.63214992 0.48258269 0.05
0.61709855 0.48269834 0.05
0.58904863 0.48282794 0.05
0.56099867 0.48285605 0.05
0.53294875 0.48277125 0.05
0.5070442 0.48258269 0.05
0.50489884 0.48256719 0.05
0.47684887 0.48223543 0.05
0.44879893 0.4817608 0.05
0.44072134 0.48158219 0.05
0.420749 0.48114039 0.05
0.39988348 0.48056784 0.05
0.39269907 0.48036992 0.05
0.36734401 0.47953939 0.05
0.36464914 0.47945049 0.05
0.33959869 0.47849667 0.05
0.33659922 0.47838128 0.05
0.31492848 0.47743946 0.05
0.30854928 0.47715855 0.05
0.29238422 0.47636759 0.05
0.28049934 0.47577684 0.05
0.27139844 0.47528082 0.05
0.25244941 0.47422908 0.05
0.25161586 0.47417897 0.05
0.2332347 0.47306183 0.05
0.22439948 0.47251389 0.05
0.21560804 0.47192916 0.05
0.19869286 0.47078079 0.05
0.19634955 0.47061949 0.05
0.18260682 0.46961647 0.05
0.16829961 0.46854485 0.05
0.16691699 0.46843597 0.05
0.1519164 0.46723911 0.05
0.14024967 0.46628309 0.05
0.13723943 0.46602559 0.05
0.12308064 0.46479526 0.05
0.11219973 0.46382426 0.05
0.10921169 0.46354783 0.05
0.095758693 0.46228307 0.05
0.084149807 0.46116029 0.05
0.082548492 0.4610008 0.05
0.069682727 0.45970067 0.05
0.057027967 0.45838252 0.05
0.056099869 0.45828448 0.05
0.044640325 0.45704606 0.05
0.032455291 0.45569107 0.05
0.028049934 0.45519185 0.05
0.020457531 0.45431724 0.05
0.0086425869 0.45292434 0.05
0 0.45187983 0.05

6.2831853 0.37733361 0.1
6.274627 0.37561801 0.1
6.2624765 0.3731325 0.1
6.2551354 0.37160189 0.1
6.2503802 0.37061247 0.1
6.2383013 0.36805749 0.1
6.2270854 0.36563207 0.1
6.2263183 0.36546701 0.1
6.2142616 0.36284056 0.1
6.2023057 0.36017767 0.1
6.1990355 0.35943888 0.1
6.190286 0.35747778 0.1
6.1782985 0.35474041 0.1
6.1709856 0.35304154 0.1
6.1663036 0.35196507 0.1
6.1542401 0.34915116 0.1
6.1429356 0.34646237 0.1
6.1422369 0.34629819 0.1
6.1300605 0.34340563 0.1
6.1179508 0.34047291 0.1
6.1148857 0.33972188 0.1
6.1056864 0.33749944 0.1
6.0934093 0.33448473 0.1
6.0868358 0.33284821 0.1
6.0810427 0.33142814 0.1
6.0685609 0.32832912 0.1
6.0587858 0.32586536 0.1
6.0560503 0.32518709 0.1
6.0433184 0.32200143 0.1
6.0307359 0.31880493 0.1
6.0306022 0.31877154 0.1
6.0175739 0.3154968 0.1
6.0045426 0.31217659 0.1
6.002686 0.31170073 0.1
5.9911945 0.30881029 0.1
5.9777687 0.30539727 0.1
5.974636 0.30459675 0.1
5.9640155 0.30193686 0.1
5.9501092 0.29842839 0.1
5.9465861 0.29753649 0.1
5.9358259 0.29487124 0.1
5.9213362 0.29126468 0.1
5.9185362 0.29056702 0.1
5.9063792 0.28760806 0.1
5.8911839 0.28390065 0.1
5.8904862 0.28373077 0.1
5.8753723 0.2801418 0.1
5.8624363 0.27707098 0.1
5.859234 0.27633074 0.1
5.8424569 0.27246678 0.1
5.8343864 0.27061506 0.1
5.8251234 0.26854917 0.1
5.8072329 0.26457721 0.1
5.8063364 0.26437956 0.1
5.788451 0.26055005 0.1
5.7782865 0.25838957 0.1
5.7689652 0.25646701 0.1
5.7502366 0.25263327 0.1
5.7486938 0.25232726 0.1
5.7273226 0.24813007 0.1
5.7221866 0.24713094 0.1
5.7049059 0.24387458 0.1
5.6941367 0.24186732 0.1
5.681348 0.23956002 0.1
5.6660868 0.23683797 0.1
5.6565112 0.23518556 0.1
5.6380368 0.2320364 0.1
5.6302317 0.23075037 0.1
5.6099869 0.22745769 0.1
5.6023252 0.2262536 0.1
5.581937 0.22309467 0.1
5.5725736 0.22169439 0.1
5.553887 0.21893984 0.1
5.5407456 0.21707191 0.1
5.525837 0.21498516 0.1
5.5065588 0.21238522 0.1
5.4977871 0.21122148 0.1
5.4697372 0.20764003 0.1
5.4696839 0.20763348 0.1
5.4416873 0.20425807 0.1
5.4292238 0.20281577 0.1
5.4136373 0.20104432 0.1
5.3855874 0.19799204 0.1
5.3850029 0.19793117 0.1
5.3575375 0.19512523 0.1
5.3355249 0.19297875 0.1
5.3294875 0.1924016 0.1
5.3014376 0.18984777 0.1
5.2795974 0.18795758 0.1
5.2733876 0.18743115 0.1
5.2453377 0.18517596 0.1
5.2172878 0.18304304 0.1
5.2148301 0.18286671 0.1
5.1892378 0.1810701 0.1
5.1611879 0.1792198 0.1
5.1366861 0.17770515 0.1
5.133138 0.17749061 0.1
5.105088 0.17590669 0.1
5.0770381 0.17443542 0.1
5.0489882 0.17307763 0.1
5.0353828 0.17247193 0.1
5.0209383 0.17184337 0.1
4.9928883 0.1707311 0.1
4.9648384 0.16972578 0.1
4.9367885 0.16882794 0.1
4.9087385 0.16803568 0.1
4.8806886 0.16734803 0.1
4.8719151 0.16716605 0.1
4.8526386 0.16677529 0.1
4.8245887 0.16630683 0.1
4.7965388 0.16594125 0.1
4.7684888 0.16567587 0.1
4.7404389 0.16551205 0.1
4.712389 0.16544658 0.1
4.684339 0.1654827 0.1
4.6562891 0.16561854 0.1
4.6282392 0.16585238 0.1
4.6001892 0.16618702 0.1
4.5721393 0.16662111 0.1
4.5440894 0.16715527 0.1
4.5436122 0.16716605 0.1
4.5160394 0.16780398 0.1
4.4879895 0.16855487 0.1
4.4599396 0.16940947 0.1
4.4318896 0.17036682 0.1
4.4038397 0.17142862 0.1
4.3787846 0.17247193 0.1
4.3757898 0.17259953 0.1
4.3477398 0.17389959 0.1
4.3196899 0.17530992 0.1
4.29164 0.17683096 0.1
4.2766111 0.17770515 0.1
4.26359 0.17847986 0.1
4.2355401 0.18026309 0.1
4.2074901 0.18216382 0.1
4.1977131 0.18286671 0.1
4.1794402 0.18420967 0.1
4.1513903 0.18639413 0.1
4.1323802 0.18795758 0.1
4.1233404 0.18871751 0.1
4.0952904 0.19120322 0.1
4.0762455 0.19297875 0.1
4.0672405 0.19383609 0.1
4.0391905 0.1966387 0.1
4.0268424 0.19793117 0.1
4.0111406 0.19960823 0.1
3.9830907 0.20274406 0.1
3.9824763 0.20281577 0.1
3.9550407 0.20608048 0.1
3.9425218 0.20763348 0.1
3.9269908 0.20959505 0.1
3.9057788 0.21238522 0.1
3.8989409 0.21330064 0.1
3.871831 0.21707191 0.1
3.870891 0.21720487 0.1
3.842841 0.22132329 0.1
3.840405 0.22169439 0.1
3.8147911 0.22565537 0.1
3.8110579 0.2262536 0.1
3.7867412 0.23020533 0.1
3.783501 0.23075037 0.1
3.7586912 0.2349808 0.1
3.7575301 0.23518556 0.1
3.7330296 0.23956002 0.1
3.7306413 0.23999149 0.1
3.7098335 0.24387458 0.1
3.7025913 0.24524079 0.1
3.6877614 0.24813007 0.1
3.6745414 0.25073031 0.1
3.6666698 0.25232726 0.1
3.6464915 0.2564555 0.1
3.6464369 0.25646701 0.1
3.6272342 0.26055005 0.1
3.6184415 0.262432 0.1
3.6087084 0.26457721 0.1
3.5907697 0.26854917 0.1
3.5903916 0.2686334 0.1
3.5736587 0.27246678 0.1
3.5623417 0.27506459 0.1
3.5569715 0.27633074 0.1
3.5408523 0.2801418 0.1
3.5342917 0.28169454 0.1
3.5252055 0.28390065 0.1
3.5099235 0.28760806 0.1
3.5062418 0.28850115 0.1
3.4951227 0.29126468 0.1
3.4805519 0.29487124 0.1
3.4781919 0.29545465 0.1
3.4664365 0.29842839 0.1
3.4524762 0.30193686 0.1
3.4501419 0.30252153 0.1
3.4389062 0.30539727 0.1
3.4254594 0.30881029 0.1
3.422092 0.30966052 0.1
3.4123281 0.31217659 0.1
3.3993203 0.3154968 0.1
3.3940421 0.3168337 0.1
3.3865367 0.31877154 0.1
3.3739007 0.32200143 0.1
3.3659921 0.32400206 0.1
3.3613895 0.32518709 0.1
3.3490678 0.32832912 0.1
3.3379422 0.33112796 0.1
3.3367677 0.33142814 0.1
3.3247138 0.33448473 0.1
3.3126374 0.33749944 0.1
3.3098923 0.33817791 0.1
3.3007373 0.34047291 0.1
3.2888585 0.34340563 0.1
3.2818423 0.34511446 0.1
3.2770393 0.34629819 0.1
3.2653074 0.34915116 0.1
3.2537924 0.35189855 0.1
3.2535161 0.35196507 0.1
3.2418642 0.35474041 0.1
3.2301283 0.35747778 0.1
3.2257425 0.35848551 0.1
3.2184167 0.36017767 0.1
3.2066702 0.36284056 0.1
3.1976925 0.36483414 0.1
3.1948467 0.36546701 0.1
3.1830124 0.36805749 0.1
3.1710454 0.37061247 0.1
3.1696426 0.37090746 0.1
3.1590301 0.3731325 0.1
3.1468775 0.37561801 0.1
3.1415927 0.37667771 0.1
3.1346004 0.37806949 0.1
3.1221793 0.38048738 0.1
3.1135427 0.38212901 0.1
3.109587 0.38287219 0.1
3.0968164 0.38522434 0.1
3.0854928 0.3872541 0.1
3.0838472 0.38754427 0.1
3.070634 0.38983244 0.1
3.0574428 0.39205001 0.1
3.0572042 0.39208928 0.1
3.0434426 0.39431518 0.1
3.0294403 0.39651066 0.1
3.0293929 0.39651796 0.1
3.0150133 0.39867604 0.1
3.001343 0.40066444 0.1
3.0002983 0.40081176 0.1
2.9850744 0.40291825 0.1
2.973293 0.40450017 0.1
2.9694672 0.40499589 0.1
2.9532879 0.4070451 0.1
2.9452431 0.40803699 0.1
2.9365506 0.40906623 0.1
2.9192205 0.41105968 0.1
2.9171932 0.41128793 0.1
2.9010447 0.41302586 0.1
2.8891432 0.41426762 0.1
2.8821289 0.41496509 0.1
2.8623141 0.41687778 0.1
2.8610933 0.41699294 0.1
2.8413044 0.41876426 0.1
2.8330434 0.41948152 0.1
2.8191394 0.42062494 0.1
2.8049934 0.42175399 0.1
2.7956239 0.42246011 0.1
2.7769435 0.42382745 0.1
2.7705171 0.42427015 0.1
2.7488936 0.42571827 0.1
2.7435268 0.42605543 0.1
2.7208437 0.42744238 0.1
2.7142901 0.42781624 0.1
2.6927937 0.42901151 0.1
2.6822601 0.42955297 0.1
2.6647438 0.43043198 0.1
2.64654 0.43126589 0.1
2.6366938 0.43170709 0.1
2.6086439 0.43283956 0.1
2.6054188 0.43295535 0.1
2.580594 0.43383057 0.1
2.5545108 0.43462169 0.1
2.552544 0.43468041 0.1
2.5244941 0.43539795 0.1
2.4964442 0.43599341 0.1
2.4809317 0.43626523 0.1
2.4683942 0.43648241 0.1
2.4403443 0.43688107 0.1
2.4122943 0.4372048 0.1
2.3842444 0.43746343 0.1
2.3561945 0.43766055 0.1
2.3281446 0.43779857 0.1
2.3000946 0.43787646 0.1
2.2885081 0.43788624 0.1
2.2720447 0.43790007 0.1
2.2560842 0.43788624 0.1
2.2439948 0.43787597 0.1
2.2159448 0.43781389 0.1
2.1878949 0.4377187 0.1
2.159845 0.43759785 0.1
2.131795 0.4374587 0.1
2.1037451 0.4373123 0.1
2.0756952 0.43716534 0.1
2.0476452 0.43701286 0.1
2.0195953 0.43684939 0.1
1.9915453 0.43667318 0.1
1.9634954 0.43648409 0.1
1.9354455 0.43628187 0.1
1.9332741 0.43626523 0.1
1.9073955 0.43607016 0.1
1.8793456 0.4358522 0.1
1.8512957 0.43563337 0.1
1.8232457 0.43542029 0.1
1.7951958 0.43521552 0.1
1.7671459 0.43501902 0.1
1.7390959 0.43483337 0.1
1.711046 0.43466484 0.1
1.7029591 0.43462169 0.1
1.6829961 0.43451666 0.1
1.6549461 0.4343964 0.1
1.6268962 0.4343116 0.1
1.5988463 0.43427737 0.1
1.5707963 0.43430599 0.1
1.5427464 0.43440027 0.1
1.5146965 0.43455052 0.1
1.5043351 0.43462169 0.1
1.4866465 0.43474458 0.1
1.4585966 0.43497014 0.1
1.4305467 0.43521909 0.1
1.4024967 0.43548125 0.1
1.3744468 0.43574955 0.1
1.3463968 0.43602011 0.1
1.3207929 0.43626523 0.1
1.3183469 0.43628895 0.1
1.290297 0.43655824 0.1
1.2622471 0.43681706 0.1
1.2341971 0.43705211 0.1
1.2061472 0.43724706 0.1
1.1780973 0.43739575 0.1
1.1500473 0.43750256 0.1
1.1219974 0.43757524 0.1
1.0939475 0.43762223 0.1
1.0658975 0.43765046 0.1
1.0378476 0.437667 0.1
1.0097977 0.43768923 0.1
0.9817477 0.4377275 0.1
0.95369777 0.43778435 0.1
0.92564782 0.43785155 0.1
0.9109535 0.43788624 0.1
0.89759787 0.43791844 0.1
0.86954799 0.43797116 0.1
0.84149802 0.43800116 0.1
0.81344807 0.43799802 0.1
0.78539816 0.43795311 0.1
0.76525572 0.43788624 0.1
0.75734826 0.43785974 0.1
0.72929831 0.4377137 0.1
0.70124834 0.4375129 0.1
0.67319845 0.43725821 0.1
0.6451485 0.43694895 0.1
0.61709855 0.43657689 0.1
0.59761619 0.43626523 0.1
0.58904863 0.43612579 0.1
0.56099867 0.43557544 0.1
0.53294875 0.4348994 0.1
0.52337803 0.43462169 0.1
0.50489884 0.43407488 0.1
0.47684887 0.4330805 0.1
0.47383166 0.43295535 0.1
0.44879893 0.4318942 0.1
0.43608925 0.43126589 0.1
0.420749 0.4304898 0.1
0.40460788 0.42955297 0.1
0.39269907 0.42884473 0.1
0.37734396 0.42781624 0.1
0.36464914 0.42694396 0.1
0.35294435 0.42605543 0.1
0.33659922 0.42478101 0.1
0.3305634 0.42427015 0.1
0.30974106 0.42246011 0.1
0.30854928 0.42235419 0.1
0.29034686 0.42062494 0.1
0.28049934 0.41966192 0.1
0.27182103 0.41876426 0.1
0.25408433 0.41687778 0.1
0.25244941 0.41670024 0.1
0.23721064 0.41496509 0.1
0.22439948 0.41346189 0.1
0.22083396 0.41302586 0.1
0.20508927 0.41105968 0.1
0.19634955 0.40993902 0.1
0.18977532 0.40906623 0.1
0.17489881 0.4070451 0.1
0.16829961 0.40612749 0.1
0.16038812 0.40499589 0.1
0.14620004 0.40291825 0.1
0.14024967 0.40202793 0.1
0.13230201 0.40081176 0.1
0.11865944 0.39867604 0.1
0.11219973 0.39764311 0.1
0.1052405 0.39651066 0.1
0.092030339 0.39431518 0.1
0.084149807 0.39297632 0.1
0.078996866 0.39208928 0.1
0.066129157 0.38983244 0.1
0.056099869 0.38803145 0.1
0.053411417 0.38754427 0.1
0.040809912 0.38522434 0.1
0.028353294 0.38287219 0.1
0.028049934 0.38281415 0.1
0.015949708 0.38048738 0.1
0.003675446 0.37806949 0.1
0 0.37733361 0.1

6.2831853 0.30097088 0.15
6.2739528 0.29842839 0.15
6.2611985 0.29487124 0.15
6.2551354 0.29316166 0.15
6.248356 0.29126468 0.15
6.2354219 0.28760806 0.15
6.2270854 0.28522855 0.15
6.2223876 0.28390065 0.15
6.2091908 0.2801418 0.15
6.1990355 0.27722603 0.15
6.1958806 0.27633074 0.15
6.1823365 0.27246678 0.15
6.1709856 0.2692111 0.15
6.1686456 0.26854917 0.15
6.154653 0.26457721 0.15
6.1429356 0.26124291 0.15
6.1404622 0.26055005 0.15
6.1259019 0.25646701 0.15
6.1148857 0.25337869 0.15
6.1110678 0.25232726 0.15
6.0958072 0.24813007 0.15
6.0868358 0.24567009 0.15
6.080156 0.24387458 0.15
6.0640391 0.23956002 0.15
6.0587858 0.23816069 0.15
6.0473689 0.23518556 0.15
6.0307359 0.23088292 0.15
6.0302113 0.23075037 0.15
6.0122976 0.2262536 0.15
6.002686 0.22386361 0.15
5.9937349 0.22169439 0.15
5.974636 0.21711385 0.15
5.9744564 0.21707191 0.15
5.9541912 0.21238522 0.15
5.9465861 0.2106475 0.15
5.9330058 0.20763348 0.15
5.9185362 0.20446304 0.15
5.9107875 0.20281577 0.15
5.8904862 0.19855754 0.15
5.887404 0.19793117 0.15
5.8626895 0.19297875 0.15
5.8624363 0.19292868 0.15
5.8364426 0.18795758 0.15
5.8343864 0.18757016 0.15
5.8085337 0.18286671 0.15
5.8063364 0.18247296 0.15
5.7787464 0.17770515 0.15
5.7782865 0.17762692 0.15
5.7502366 0.1730252 0.15
5.7467329 0.17247193 0.15
5.7221866 0.16865817 0.15
5.7121927 0.16716605 0.15
5.6941367 0.16451511 0.15
5.6747653 0.16178653 0.15
5.6660868 0.16058514 0.15
5.6380368 0.15686285 0.15
5.6338737 0.1563323 0.15
5.6099869 0.15334218 0.15
5.5887219 0.15080234 0.15
5.581937 0.15000687 0.15
5.553887 0.14685877 0.15
5.538354 0.14519562 0.15
5.525837 0.14388023 0.15
5.4977871 0.14106912 0.15
5.4814532 0.13951106 0.15
5.4697372 0.13841498 0.15
5.4416873 0.1359162 0.15
5.415995 0.13374758 0.15
5.4136373 0.13355243 0.15
5.3855874 0.13134074 0.15
5.3575375 0.12925052 0.15
5.3384211 0.12790407 0.15
5.3294875 0.12728721 0.15
5.3014376 0.12545175 0.15
5.2733876 0.12372521 0.15
5.2453377 0.12210377 0.15
5.2430581 0.12197945 0.15
5.2172878 0.12060152 0.15
5.1892378 0.11919904 0.15
5.1611879 0.11789058 0.15
5.133138 0.11667381 0.15
5.1157386 0.11597256 0.15
5.105088 0.11555149 0.15
5.0770381 0.11452365 0.15
5.0489882 0.11358035 0.15
5.0209383 0.11271799 0.15
4.9928883 0.1119353 0.15
4.9648384 0.11122964 0.15
4.9367885 0.1106012 0.15
4.9087385 0.11004752 0.15
4.8991062 0.10988229 0.15
4.8806886 0.10957185 0.15
4.8526386 0.10917076 0.15
4.8245887 0.10884034 0.15
4.7965388 0.10858046 0.15
4.7684888 0.10838971 0.15
4.7404389 0.10826865 0.15
4.712389 0.10821626 0.15
4.684339 0.10823251 0.15
4.6562891 0.10831669 0.15
4.6282392 0.10847117 0.15
4.6001892 0.10869349 0.15
4.5721393 0.10898624 0.15
4.5440894 0.1093488 0.15
4.5160394 0.10978193 0.15
4.5104527 0.10988229 0.15
4.4879895 0.1102931 0.15
4.4599396 0.11087929 0.15
4.4318896 0.11154048 0.15
4.4038397 0.11227775 0.15
4.3757898 0.1130922 0.15
4.3477398 0.11398585 0.15
4.3196899 0.11496083 0.15
4.2928703 0.11597256 0.15
4.29164 0.11601988 0.15
4.26359 0.11717956 0.15
4.2355401 0.11842765 0.15
4.2074901 0.11976652 0.15
4.1794402 0.12120029 0.15
4.1651265 0.12197945 0.15
4.1513903 0.1227419 0.15
4.1233404 0.12439446 0.15
4.0952904 0.12615244 0.15
4.0689681 0.12790407 0.15
4.0672405 0.12802133 0.15
4.0391905 0.13002699 0.15
4.0111406 0.13215205 0.15
3.9911848 0.13374758 0.15
3.9830907 0.13440779 0.15
3.9550407 0.1368134 0.15
3.9269908 0.13935644 0.15
3.9253606 0.13951106 0.15
3.8989409 0.14206691 0.15
3.870891 0.14493097 0.15
3.8684106 0.14519562 0.15
3.842841 0.14797778 0.15
3.8181701 0.15080234 0.15
3.8147911 0.15119682 0.15
3.7867412 0.15461494 0.15
3.7732942 0.1563323 0.15
3.7586912 0.15823303 0.15
3.7325902 0.16178653 0.15
3.7306413 0.16205694 0.15
3.7025913 0.16611001 0.15
3.6955826 0.16716605 0.15
3.6745414 0.1703948 0.15
3.6615459 0.17247193 0.15
3.6464915 0.17492123 0.15
3.6300369 0.17770515 0.15
3.6184415 0.17970066 0.15
3.6007225 0.18286671 0.15
3.5903916 0.18474275 0.15
3.5733178 0.18795758 0.15
3.5623417 0.19005676 0.15
3.5475828 0.19297875 0.15
3.5342917 0.19565079 0.15
3.5233166 0.19793117 0.15
3.5062418 0.20152881 0.15
3.5003264 0.20281577 0.15
3.4784666 0.20763348 0.15
3.4781919 0.20769469 0.15
3.4577589 0.21238522 0.15
3.4501419 0.21415402 0.15
3.4379293 0.21707191 0.15
3.422092 0.22089647 0.15
3.4188754 0.22169439 0.15
3.4006381 0.2262536 0.15
3.3940421 0.22791566 0.15
3.3830656 0.23075037 0.15
3.3660162 0.23518556 0.15
3.3659921 0.23519185 0.15
3.3496511 0.23956002 0.15
3.3379422 0.24270561 0.15
3.3336811 0.24387458 0.15
3.318207 0.24813007 0.15
3.3098923 0.25042177 0.15
3.3031091 0.25232726 0.15
3.2883779 0.25646701 0.15
3.2818423 0.25830323 0.15
3.2739802 0.26055005 0.15
3.2598662 0.26457721 0.15
3.2537924 0.26630535 0.15
3.2460245 0.26854917 0.15
3.2324103 0.27246678 0.15
3.2257425 0.27437578 0.15
3.2190031 0.27633074 0.15
3.2057881 0.2801418 0.15
3.1976925 0.28245887 0.15
3.1927119 0.28390065 0.15
3.1798028 0.28760806 0.15
3.1696426 0.29049673 0.15
3.1669662 0.29126468 0.15
3.1542822 0.29487124 0.15
3.1416066 0.29842839 0.15
3.1415927 0.29843228 0.15
3.1290652 0.30193686 0.15
3.1165035 0.30539727 0.15
3.1135427 0.30620305 0.15
3.1039972 0.30881029 0.15
3.0914682 0.31217659 0.15
3.0854928 0.31375745 0.15
3.0789226 0.3154968 0.15
3.0663376 0.31877154 0.15
3.0574428 0.32104216 0.15
3.0536757 0.32200143 0.15
3.0409432 0.32518709 0.15
3.0293929 0.32801052 0.15
3.0280822 0.32832912 0.15
3.0151029 0.33142814 0.15
3.0019539 0.33448473 0.15
3.001343 0.33462419 0.15
2.9886293 0.33749944 0.15
2.9750964 0.34047291 0.15
2.973293 0.34086113 0.15
2.9613283 0.34340563 0.15
2.9473085 0.34629819 0.15
2.9452431 0.34671508 0.15
2.9329937 0.34915116 0.15
2.91838 0.35196507 0.15
2.9171932 0.35218855 0.15
2.9034025 0.35474041 0.15
2.8891432 0.35729003 0.15
2.8880726 0.35747778 0.15
2.8723022 0.36017767 0.15
2.8610933 0.36203291 0.15
2.8561019 0.36284056 0.15
2.8393963 0.36546701 0.15
2.8330434 0.36643625 0.15
2.8221338 0.36805749 0.15
2.8049934 0.37051753 0.15
2.8043117 0.37061247 0.15
2.7857415 0.3731325 0.15
2.7769435 0.37428683 0.15
2.7664325 0.37561801 0.15
2.7488936 0.37776563 0.15
2.7463078 0.37806949 0.15
2.7251286 0.38048738 0.15
2.7208437 0.38096198 0.15
2.7027322 0.38287219 0.15
2.6927937 0.38388768 0.15
2.6789408 0.38522434 0.15
2.6647438 0.3865529 0.15
2.6534189 0.38754427 0.15
2.6366938 0.38896581 0.15
2.6256818 0.38983244 0.15
2.6086439 0.39113567 0.15
2.5950493 0.39208928 0.15
2.580594 0.3930758 0.15
2.5606122 0.39431518 0.15
2.552544 0.39480258 0.15
2.5244941 0.39633393 0.15
2.5209204 0.39651066 0.15
2.4964442 0.39769105 0.15
2.4736576 0.39867604 0.15
2.4683942 0.39889814 0.15
2.4403443 0.39997391 0.15
2.416031 0.40081176 0.15
2.4122943 0.4009377 0.15
2.3842444 0.40180029 0.15
2.3561945 0.40257136 0.15
2.342083 0.40291825 0.15
2.3281446 0.40325442 0.15
2.3000946 0.40385466 0.15
2.2720447 0.40437814 0.15
2.2439948 0.4048322 0.15
2.2323714 0.40499589 0.15
2.2159448 0.40522358 0.15
2.1878949 0.40556103 0.15
2.159845 0.40585225 0.15
2.131795 0.40610714 0.15
2.1037451 0.4063327 0.15
2.0756952 0.40652809 0.15
2.0476452 0.40669103 0.15
2.0195953 0.40681931 0.15
1.9915453 0.40691257 0.15
1.9634954 0.40697278 0.15
1.9354455 0.4070021 0.15
1.9073955 0.40700365 0.15
1.8793456 0.40698188 0.15
1.8512957 0.40694437 0.15
1.8232457 0.40689905 0.15
1.7951958 0.40685011 0.15
1.7671459 0.40679655 0.15
1.7390959 0.40674163 0.15
1.711046 0.40668854 0.15
1.6829961 0.40664118 0.15
1.6549461 0.4066039 0.15
1.6268962 0.40658498 0.15
1.5988463 0.40659121 0.15
1.5707963 0.40663217 0.15
1.5427464 0.40671408 0.15
1.5146965 0.4068313 0.15
1.4866465 0.40697553 0.15
1.4745181 0.4070451 0.15
1.4585966 0.40713684 0.15
1.4305467 0.40730827 0.15
1.4024967 0.40748167 0.15
1.3744468 0.40765293 0.15
1.3463968 0.40781819 0.15
1.3183469 0.40797065 0.15
1.290297 0.40810552 0.15
1.2622471 0.40821209 0.15
1.2341971 0.40827464 0.15
1.2061472 0.40827864 0.15
1.1780973 0.40821703 0.15
1.1500473 0.40809252 0.15
1.1219974 0.40791105 0.15
1.0939475 0.40767959 0.15
1.0658975 0.4074042 0.15
1.0378476 0.40709022 0.15
1.0340777 0.4070451 0.15
1.0097977 0.40675107 0.15
0.9817477 0.40639349 0.15
0.95369777 0.4060174 0.15
0.92564782 0.40561744 0.15
0.89759787 0.40518365 0.15
0.88642028 0.40499589 0.15
0.86954799 0.40470726 0.15
0.84149802 0.4041786 0.15
0.81344807 0.40358878 0.15
0.78539816 0.4029285 0.15
0.78500223 0.40291825 0.15
0.75734826 0.40218576 0.15
0.72929831 0.40135022 0.15
0.71304001 0.40081176 0.15
0.70124834 0.40041169 0.15
0.67319845 0.39936226 0.15
0.65653074 0.39867604 0.15
0.6451485 0.39819491 0.15
0.61709855 0.39690056 0.15
0.60930623 0.39651066 0.15
0.58904863 0.39546748 0.15
0.56850325 0.39431518 0.15
0.56099867 0.39388147 0.15
0.53294875 0.39211912 0.15
0.53250965 0.39208928 0.15
0.50489884 0.39015305 0.15
0.50069072 0.38983244 0.15
0.47684887 0.38795709 0.15
0.47200175 0.38754427 0.15
0.44879893 0.38550361 0.15
0.44585478 0.38522434 0.15
0.421818 0.38287219 0.15
0.420749 0.38276443 0.15
0.39965685 0.38048738 0.15
0.39269907 0.37971159 0.15
0.37886803 0.37806949 0.15
0.36464914 0.37632656 0.15
0.35918284 0.37561801 0.15
0.34053562 0.3731325 0.15
0.33659922 0.37259356 0.15
0.32279054 0.37061247 0.15
0.30854928 0.36850484 0.15
0.30564333 0.36805749 0.15
0.28920154 0.36546701 0.15
0.28049934 0.36405682 0.15
0.27322778 0.36284056 0.15
0.25771095 0.36017767 0.15
0.25244941 0.35925272 0.15
0.24260343 0.35747778 0.15
0.22781646 0.35474041 0.15
0.22439948 0.35409409 0.15
0.21336363 0.35196507 0.15
0.19915535 0.34915116 0.15
0.19634955 0.34858419 0.15
0.18520778 0.34629819 0.15
0.17145912 0.34340563 0.15
0.16829961 0.3427278 0.15
0.15790932 0.34047291 0.15
0.14452596 0.33749944 0.15
0.14024967 0.33653076 0.15
0.13129195 0.33448473 0.15
0.11819476 0.33142814 0.15
0.11219973 0.33000154 0.15
0.10520929 0.32832912 0.15
0.092324024 0.32518709 0.15
0.084149807 0.32315445 0.15
0.079525221 0.32200143 0.15
0.066781404 0.31877154 0.15
0.056099869 0.31601199 0.15
0.054105683 0.3154968 0.15
0.041431879 0.31217659 0.15
0.028811994 0.30881029 0.15
0.028049934 0.30860446 0.15
0.016140076 0.30539727 0.15
0.0034893243 0.30193686 0.15
0 0.30097088 0.15

6.2831853 0.21323714 0.2
6.2804713 0.21238522 0.2
6.2653459 0.20763348 0.2
6.2551354 0.20443939 0.2
6.2498381 0.20281577 0.2
6.2338527 0.19793117 0.2
6.2270854 0.19587337 0.2
6.2173432 0.19297875 0.2
6.2002996 0.18795758 0.2
6.1990355 0.18758627 0.2
6.182544 0.18286671 0.2
6.1709856 0.17959649 0.2
6.1641117 0.17770515 0.2
6.1448803 0.17247193 0.2
6.1429356 0.17194641 0.2
6.1246841 0.16716605 0.2
6.1148857 0.16463537 0.2
6.1034839 0.16178653 0.2
6.0868358 0.15768769 0.2
6.0811314 0.1563323 0.2
6.0587858 0.15110442 0.2
6.0574452 0.15080234 0.2
6.0322005 0.14519562 0.2
6.0307359 0.14487525 0.2
6.0051661 0.13951106 0.2
6.002686 0.13899949 0.2
5.9760667 0.13374758 0.2
5.974636 0.1334702 0.2
5.9465861 0.12827193 0.2
5.9445067 0.12790407 0.2
5.9185362 0.12338997 0.2
5.909998 0.12197945 0.2
5.8904862 0.11881488 0.2
5.8719873 0.11597256 0.2
5.8624363 0.11453167 0.2
5.8343864 0.1105228 0.2
5.8296774 0.10988229 0.2
5.8063364 0.10676538 0.2
5.7819432 0.10370746 0.2
5.7782865 0.10325752 0.2
5.7502366 0.099968565 0.2
5.7272723 0.097446889 0.2
5.7221866 0.096898686 0.2
5.6941367 0.094022206 0.2
5.6660868 0.091336074 0.2
5.6634935 0.091099411 0.2
5.6380368 0.088817792 0.2
5.6099869 0.086464926 0.2
5.5871171 0.084663808 0.2
5.581937 0.084263058 0.2
5.553887 0.082200637 0.2
5.525837 0.080271751 0.2
5.4977871 0.078466579 0.2
5.4924235 0.078138858 0.2
5.4697372 0.076776371 0.2
5.4416873 0.07519505 0.2
5.4136373 0.07371586 0.2
5.3855874 0.072331953 0.2
5.3681644 0.071523316 0.2
5.3575375 0.07103805 0.2
5.3294875 0.069829965 0.2
5.3014376 0.068702593 0.2
5.2733876 0.067650108 0.2
5.2453377 0.066669577 0.2
5.2172878 0.065756343 0.2
5.1892378 0.064907228 0.2
5.1860119 0.064815931 0.2
5.1611879 0.064123337 0.2
5.133138 0.063398129 0.2
5.105088 0.062729172 0.2
5.0770381 0.06211432 0.2
5.0489882 0.061551527 0.2
5.0209383 0.061039051 0.2
4.9928883 0.060574569 0.2
4.9648384 0.060157017 0.2
4.9367885 0.059785344 0.2
4.9087385 0.059457762 0.2
4.8806886 0.059174397 0.2
4.8526386 0.058933037 0.2
4.8245887 0.058734249 0.2
4.7965388 0.05857627 0.2
4.7684888 0.058459541 0.2
4.7404389 0.05838317 0.2
4.712389 0.058347123 0.2
4.684339 0.058351745 0.2
4.6562891 0.058396096 0.2
4.6282392 0.058481124 0.2
4.6001892 0.058606485 0.2
4.5721393 0.058773277 0.2
4.5440894 0.058981674 0.2
4.5160394 0.059231482 0.2
4.4879895 0.059524246 0.2
4.4599396 0.059860893 0.2
4.4318896 0.060241932 0.2
4.4038397 0.060669003 0.2
4.3757898 0.061143625 0.2
4.3477398 0.061666663 0.2
4.3196899 0.062240171 0.2
4.29164 0.062865404 0.2
4.26359 0.063545682 0.2
4.2355401 0.064282279 0.2
4.2166814 0.064815931 0.2
4.2074901 0.065079967 0.2
4.1794402 0.065941932 0.2
4.1513903 0.066868642 0.2
4.1233404 0.067863744 0.2
4.0952904 0.068930651 0.2
4.0672405 0.07007445 0.2
4.0391905 0.071299054 0.2
4.0343313 0.071523316 0.2
4.0111406 0.072611876 0.2
3.9830907 0.074015254 0.2
3.9550407 0.075515943 0.2
3.9269908 0.077119634 0.2
3.9101957 0.078138858 0.2
3.8989409 0.078834247 0.2
3.870891 0.080667231 0.2
3.842841 0.082625522 0.2
3.815544 0.084663808 0.2
3.8147911 0.084721075 0.2
3.7867412 0.086957992 0.2
3.7586912 0.089351938 0.2
3.7394479 0.091099411 0.2
3.7306413 0.091914386 0.2
3.7025913 0.094651043 0.2
3.6758425 0.097446889 0.2
3.6745414 0.097585516 0.2
3.6464915 0.10071912 0.2
3.6215071 0.10370746 0.2
3.6184415 0.10408132 0.2
3.5903916 0.10767469 0.2
3.5741806 0.10988229 0.2
3.5623417 0.11152643 0.2
3.5342917 0.11565335 0.2
3.532224 0.11597256 0.2
3.5062418 0.12006448 0.2
3.49474 0.12197945 0.2
3.4781919 0.12479034 0.2
3.460788 0.12790407 0.2
3.4501419 0.12984725 0.2
3.4297933 0.13374758 0.2
3.422092 0.13525324 0.2
3.4012989 0.13951106 0.2
3.3940421 0.14102608 0.2
3.3749179 0.14519562 0.2
3.3659921 0.14717971 0.2
3.3503487 0.15080234 0.2
3.3379422 0.15372855 0.2
3.3273196 0.1563323 0.2
3.3098923 0.16067976 0.2
3.305614 0.16178653 0.2
3.285098 0.16716605 0.2
3.2818423 0.16802957 0.2
3.2656281 0.17247193 0.2
3.2537924 0.17576171 0.2
3.2470108 0.17770515 0.2
3.2291714 0.18286671 0.2
3.2257425 0.18386472 0.2
3.2120537 0.18795758 0.2
3.1976925 0.1922935 0.2
3.195479 0.19297875 0.2
3.1794888 0.19793117 0.2
3.1696426 0.20099628 0.2
3.163924 0.20281577 0.2
3.1487868 0.20763348 0.2
3.1415927 0.20992365 0.2
3.1340029 0.21238522 0.2
3.1195352 0.21707191 0.2
3.1135427 0.2190078 0.2
3.1053589 0.22169439 0.2
3.0914244 0.2262536 0.2
3.0854928 0.22818494 0.2
3.0777188 0.23075037 0.2
3.0642047 0.23518556 0.2
3.0574428 0.23739034 0.2
3.0508605 0.23956002 0.2
3.0376677 0.24387458 0.2
3.0293929 0.24655854 0.2
3.0245877 0.24813007 0.2
3.0116229 0.25232726 0.2
3.001343 0.25562129 0.2
2.9987183 0.25646701 0.2
2.9858906 0.26055005 0.2
2.973293 0.26450917 0.2
2.9730772 0.26457721 0.2
2.9602979 0.26854917 0.2
2.9474957 0.27246678 0.2
2.9452431 0.27314566 0.2
2.9346681 0.27633074 0.2
2.9217855 0.2801418 0.2
2.9171932 0.28147646 0.2
2.9088219 0.28390065 0.2
2.8957607 0.28760806 0.2
2.8891432 0.28944844 0.2
2.8825678 0.29126468 0.2
2.8692222 0.29487124 0.2
2.8610933 0.29701767 0.2
2.8556958 0.29842839 0.2
2.841953 0.30193686 0.2
2.8330434 0.30415377 0.2
2.8279752 0.30539727 0.2
2.8137087 0.30881029 0.2
2.8049934 0.31083857 0.2
2.7991381 0.31217659 0.2
2.7842043 0.3154968 0.2
2.7769435 0.31706572 0.2
2.7688655 0.31877154 0.2
2.7531 0.32200143 0.2
2.7488936 0.32283937 0.2
2.736772 0.32518709 0.2
2.7208437 0.32816982 0.2
2.7199647 0.32832912 0.2
2.7023798 0.33142814 0.2
2.6927937 0.3330616 0.2
2.6841127 0.33448473 0.2
2.6650787 0.33749944 0.2
2.6647438 0.337551 0.2
2.644892 0.34047291 0.2
2.6366938 0.34163827 0.2
2.623626 0.34340563 0.2
2.6086439 0.3453621 0.2
2.6010789 0.34629819 0.2
2.580594 0.34874536 0.2
2.5769973 0.34915116 0.2
2.552544 0.35181461 0.2
2.5510779 0.35196507 0.2
2.5244941 0.35459898 0.2
2.5229763 0.35474041 0.2
2.4964442 0.35712832 0.2
2.4923084 0.35747778 0.2
2.4683942 0.35943074 0.2
2.4586296 0.36017767 0.2
2.4403443 0.36153036 0.2
2.4213669 0.36284056 0.2
2.4122943 0.36344705 0.2
2.3842444 0.36519298 0.2
2.379515 0.36546701 0.2
2.3561945 0.36677766 0.2
2.3314002 0.36805749 0.2
2.3281446 0.36822069 0.2
2.3000946 0.36952556 0.2
2.2745012 0.37061247 0.2
2.2720447 0.37071398 0.2
2.2439948 0.37178808 0.2
2.2159448 0.37276741 0.2
2.2045928 0.3731325 0.2
2.1878949 0.37365637 0.2
2.159845 0.37446524 0.2
2.131795 0.37520326 0.2
2.1145448 0.37561801 0.2
2.1037451 0.37587216 0.2
2.0756952 0.37647175 0.2
2.0476452 0.37700379 0.2
2.0195953 0.37746783 0.2
1.9915453 0.37786744 0.2
1.9750554 0.37806949 0.2
1.9634954 0.37820879 0.2
1.9354455 0.37850079 0.2
1.9073955 0.37875187 0.2
1.8793456 0.37896711 0.2
1.8512957 0.37915111 0.2
1.8232457 0.37930707 0.2
1.7951958 0.37943459 0.2
1.7671459 0.37953646 0.2
1.7390959 0.37961636 0.2
1.711046 0.37968033 0.2
1.6829961 0.3797352 0.2
1.6549461 0.37978726 0.2
1.6268962 0.37984061 0.2
1.5988463 0.37989892 0.2
1.5707963 0.37996519 0.2
1.5427464 0.38004033 0.2
1.5146965 0.3801226 0.2
1.4866465 0.38020922 0.2
1.4585966 0.38029659 0.2
1.4305467 0.38038285 0.2
1.4024967 0.38046365 0.2
1.3930454 0.38048738 0.2
1.3744468 0.38053403 0.2
1.3463968 0.38058811 0.2
1.3183469 0.38061776 0.2
1.290297 0.38061224 0.2
1.2622471 0.38055877 0.2
1.2453094 0.38048738 0.2
1.2341971 0.38043993 0.2
1.2061472 0.38023889 0.2
1.1780973 0.37994708 0.2
1.1500473 0.37956293 0.2
1.1219974 0.3790915 0.2
1.0939475 0.37853869 0.2
1.0728263 0.37806949 0.2
1.0658975 0.37791275 0.2
1.0378476 0.37721591 0.2
1.0097977 0.37645666 0.2
0.9817477 0.37563557 0.2
0.9811829 0.37561801 0.2
0.95369777 0.3747436 0.2
0.92564782 0.37377872 0.2
0.90820816 0.3731325 0.2
0.89759787 0.37272893 0.2
0.86954799 0.37158065 0.2
0.84773593 0.37061247 0.2
0.84149802 0.37032761 0.2
0.81344807 0.36895481 0.2
0.79643171 0.36805749 0.2
0.78539816 0.36745756 0.2
0.75734826 0.36582368 0.2
0.75160078 0.36546701 0.2
0.72929831 0.36403764 0.2
0.71184436 0.36284056 0.2
0.70124834 0.36208919 0.2
0.67595798 0.36017767 0.2
0.67319845 0.35996184 0.2
0.6451485 0.35763656 0.2
0.64333706 0.35747778 0.2
0.61709855 0.35509505 0.2
0.61340224 0.35474041 0.2
0.58904863 0.35231789 0.2
0.58568393 0.35196507 0.2
0.56099867 0.34927967 0.2
0.55987564 0.34915116 0.2
0.53579079 0.34629819 0.2
0.53294875 0.34594903 0.2
0.51319094 0.34340563 0.2
0.50489884 0.34229728 0.2
0.49183716 0.34047291 0.2
0.47684887 0.33829954 0.2
0.47155205 0.33749944 0.2
0.4522604 0.33448473 0.2
0.44879893 0.33392592 0.2
0.43387379 0.33142814 0.2
0.420749 0.32915101 0.2
0.41616381 0.32832912 0.2
0.39915124 0.32518709 0.2
0.39269907 0.32395759 0.2
0.38271542 0.32200143 0.2
0.36674695 0.31877154 0.2
0.36464914 0.31833597 0.2
0.35129105 0.3154968 0.2
0.33659922 0.3122741 0.2
0.33616356 0.31217659 0.2
0.32145697 0.30881029 0.2
0.30854928 0.30576755 0.2
0.30700368 0.30539727 0.2
0.29286879 0.30193686 0.2
0.28049934 0.29882616 0.2
0.27893708 0.29842839 0.2
0.26524723 0.29487124 0.2
0.25244941 0.29146255 0.2
0.25171308 0.29126468 0.2
0.23835632 0.28760806 0.2
0.22511556 0.28390065 0.2
0.22439948 0.28369651 0.2
0.21198852 0.2801418 0.2
0.19894276 0.27633074 0.2
0.19634955 0.27556031 0.2
0.18595245 0.27246678 0.2
0.17300721 0.26854917 0.2
0.16829961 0.26710239 0.2
0.16007054 0.26457721 0.2
0.14713357 0.26055005 0.2
0.14024967 0.25837782 0.2
0.13416785 0.25646701 0.2
0.12114796 0.25232726 0.2
0.11219973 0.24945049 0.2
0.1080632 0.24813007 0.2
0.094861754 0.24387458 0.2
0.084149807 0.24039376 0.2
0.081558882 0.23956002 0.2
0.068069204 0.23518556 0.2
0.056099869 0.23128667 0.2
0.054432906 0.23075037 0.2
0.040537423 0.2262536 0.2
0.028049934 0.22220917 0.2
0.026436349 0.22169439 0.2
0.01200147 0.21707191 0.2
0 0.21323714 0.2

6.2831853 0.091645656 0.25
6.2815499 0.091099411 0.25
6.2622538 0.084663808 0.25
6.2551354 0.082338636 0.25
6.241232 0.078138858 0.25
6.2270854 0.073980113 0.25
6.2179687 0.071523316 0.25
6.1990355 0.066558321 0.25
6.1917109 0.064815931 0.25
6.1709856 0.060018162 0.25
6.1613214 0.058015417 0.25
6.1429356 0.054308474 0.25
6.1249926 0.051120497 0.25
6.1148857 0.049372627 0.25
6.0868358 0.045100099 0.25
6.0796919 0.044129848 0.25
6.0587858 0.041360854 0.25
6.0307359 0.038158634 0.25
6.0197706 0.037042145 0.25
6.002686 0.035342078 0.25
5.974636 0.032879805 0.25
5.9465861 0.030749607 0.25
5.9335321 0.029856041 0.25
5.9185362 0.028849724 0.25
5.8904862 0.027153979 0.25
5.8624363 0.025659957 0.25
5.8343864 0.02433409 0.25
5.8063364 0.023152268 0.25
5.7912624 0.022570169 0.25
5.7782865 0.022076864 0.25
5.7502366 0.021095213 0.25
5.7221866 0.02021001 0.25
5.6941367 0.019409083 0.25
5.6660868 0.018681192 0.25
5.6380368 0.018017763 0.25
5.6099869 0.017411593 0.25
5.581937 0.016855814 0.25
5.553887 0.016345578 0.25
5.525837 0.015876136 0.25
5.4977871 0.015443328 0.25
5.4796925 0.015183144 0.25
5.4697372 0.015041381 0.25
5.4416873 0.014666401 0.25
5.4136373 0.014320462 0.25
5.3855874 0.014000883 0.25
5.3575375 0.013704796 0.25
5.3294875 0.013431099 0.25
5.3014376 0.013178096 0.25
5.2733876 0.012943103 0.25
5.2453377 0.012726636 0.25
5.2172878 0.012526311 0.25
5.1892378 0.012341405 0.25
5.1611879 0.01217067 0.25
5.133138 0.012013614 0.25
5.105088 0.011869734 0.25
5.0770381 0.011737829 0.25
5.0489882 0.011617485 0.25
5.0209383 0.011508067 0.25
4.9928883 0.011409569 0.25
4.9648384 0.01132082 0.25
4.9367885 0.011242127 0.25
4.9087385 0.011173119 0.25
4.8806886 0.011113151 0.25
4.8526386 0.011061929 0.25
4.8245887 0.011020066 0.25
4.7965388 0.010986538 0.25
4.7684888 0.010961641 0.25
4.7404389 0.010945173 0.25
4.712389 0.010936923 0.25
4.684339 0.010936964 0.25
4.6562891 0.010945621 0.25
4.6282392 0.010962428 0.25
4.6001892 0.010987656 0.25
4.5721393 0.011021407 0.25
4.5440894 0.01106399 0.25
4.5160394 0.011115205 0.25
4.4879895 0.011175344 0.25
4.4599396 0.011244642 0.25
4.4318896 0.011323709 0.25
4.4038397 0.01141271 0.25
4.3757898 0.011511688 0.25
4.3477398 0.011621517 0.25
4.3196899 0.011742036 0.25
4.29164 0.01187454 0.25
4.26359 0.012018954 0.25
4.2355401 0.012176505 0.25
4.2074901 0.012347566 0.25
4.1794402 0.012533217 0.25
4.1513903 0.012734129 0.25
4.1233404 0.012951439 0.25
4.0952904 0.013186501 0.25
4.0672405 0.01344048 0.25
4.0391905 0.013714678 0.25
4.0111406 0.014011301 0.25
3.9830907 0.014332087 0.25
3.9550407 0.014679065 0.25
3.9269908 0.015054595 0.25
3.9179781 0.015183144 0.25
3.8989409 0.015457545 0.25
3.870891 0.015892132 0.25
3.842841 0.01636314 0.25
3.8147911 0.016875023 0.25
3.7867412 0.017432898 0.25
3.7586912 0.018041189 0.25
3.7306413 0.018707398 0.25
3.7025913 0.019438035 0.25
3.6745414 0.020241996 0.25
3.6464915 0.02113088 0.25
3.6184415 0.022117418 0.25
3.6065561 0.022570169 0.25
3.5903916 0.023196346 0.25
3.5623417 0.024385672 0.25
3.5342917 0.025718571 0.25
3.5062418 0.027220954 0.25
3.4781919 0.028928119 0.25
3.4644124 0.029856041 0.25
3.4501419 0.030838287 0.25
3.422092 0.032988603 0.25
3.3940421 0.035475019 0.25
3.3783917 0.037042145 0.25
3.3659921 0.038315675 0.25
3.3379422 0.041560449 0.25
3.3187288 0.044129848 0.25
3.3098923 0.045345278 0.25
3.2818423 0.049697943 0.25
3.2737264 0.051120497 0.25
3.2537924 0.054725878 0.25
3.2377718 0.058015417 0.25
3.2257425 0.060567183 0.25
3.2078093 0.064815931 0.25
3.1976925 0.06729418 0.25
3.1820336 0.071523316 0.25
3.1696426 0.074986118 0.25
3.1593031 0.078138858 0.25
3.1415927 0.083730855 0.25
3.1388602 0.084663808 0.25
3.1202007 0.091099411 0.25
3.1135427 0.093450461 0.25
3.1029355 0.097446889 0.25
3.0867859 0.10370746 0.25
3.0854928 0.10420675 0.25
3.0715768 0.10988229 0.25
3.0574428 0.11582238 0.25
3.057103 0.11597256 0.25
3.0432864 0.12197945 0.25
3.0299793 0.12790407 0.25
3.0293929 0.12816092 0.25
3.0171335 0.13374758 0.25
3.0046473 0.13951106 0.25
3.001343 0.14101661 0.25
2.9924746 0.14519562 0.25
2.9805524 0.15080234 0.25
2.973293 0.15419032 0.25
2.9688314 0.1563323 0.25
2.957273 0.16178653 0.25
2.9458296 0.16716605 0.25
2.9452431 0.16743451 0.25
2.9344732 0.17247193 0.25
2.9231692 0.17770515 0.25
2.9171932 0.18041754 0.25
2.9118893 0.18286671 0.25
2.9006128 0.18795758 0.25
2.8893234 0.19297875 0.25
2.8891432 0.19305655 0.25
2.8779891 0.19793117 0.25
2.866613 0.20281577 0.25
2.8610933 0.20512951 0.25
2.8551678 0.20763348 0.25
2.8436431 0.21238522 0.25
2.8330434 0.21666583 0.25
2.8320423 0.21707191 0.25
2.8203142 0.22169439 0.25
2.8084941 0.2262536 0.25
2.8049934 0.22756915 0.25
2.7965256 0.23075037 0.25
2.7844239 0.23518556 0.25
2.7769435 0.23785876 0.25
2.7721641 0.23956002 0.25
2.759712 0.24387458 0.25
2.7488936 0.24752737 0.25
2.7470948 0.24813007 0.25
2.7342111 0.25232726 0.25
2.7211476 0.25646701 0.25
2.7208437 0.2565607 0.25
2.7077363 0.26055005 0.25
2.6941019 0.26457721 0.25
2.6927937 0.26495272 0.25
2.6800518 0.26854917 0.25
2.6657123 0.27246678 0.25
2.6647438 0.27272364 0.25
2.6508527 0.27633074 0.25
2.6366938 0.27987986 0.25
2.6356234 0.2801418 0.25
2.6197574 0.28390065 0.25
2.6086439 0.2864382 0.25
2.603375 0.28760806 0.25
2.5863045 0.29126468 0.25
2.580594 0.29244463 0.25
2.5684737 0.29487124 0.25
2.552544 0.29793596 0.25
2.5498972 0.29842839 0.25
2.5303303 0.30193686 0.25
2.5244941 0.30294369 0.25
2.5097401 0.30539727 0.25
2.4964442 0.30752055 0.25
2.4880484 0.30881029 0.25
2.4683942 0.3117095 0.25
2.4650944 0.31217659 0.25
2.440676 0.3154968 0.25
2.4403443 0.31554022 0.25
2.4145133 0.31877154 0.25
2.4122943 0.3190383 0.25
2.3864063 0.32200143 0.25
2.3842444 0.32223933 0.25
2.3561945 0.32516701 0.25
2.3559915 0.32518709 0.25
2.3281446 0.32783634 0.25
2.3226476 0.32832912 0.25
2.3000946 0.33027571 0.25
2.2858648 0.33142814 0.25
2.2720447 0.33250689 0.25
2.2449173 0.33448473 0.25
2.2439948 0.33454962 0.25
2.2159448 0.33640298 0.25
2.1980537 0.33749944 0.25
2.1878949 0.33810149 0.25
2.159845 0.33964796 0.25
2.1436631 0.34047291 0.25
2.131795 0.34105942 0.25
2.1037451 0.34233873 0.25
2.0780553 0.34340563 0.25
2.0756952 0.34350089 0.25
2.0476452 0.34453464 0.25
2.0195953 0.34546101 0.25
1.9915453 0.34628766 0.25
1.9911494 0.34629819 0.25
1.9634954 0.34701513 0.25
1.9354455 0.3476672 0.25
1.9073955 0.34825463 0.25
1.8793456 0.3487828 0.25
1.857458 0.34915116 0.25
1.8512957 0.34925255 0.25
1.8232457 0.34965985 0.25
1.7951958 0.35001122 0.25
1.7671459 0.35031037 0.25
1.7390959 0.35056395 0.25
1.711046 0.35078124 0.25
1.6829961 0.35096895 0.25
1.6549461 0.35113406 0.25
1.6268962 0.35128001 0.25
1.5988463 0.3514059 0.25
1.5707963 0.35151134 0.25
1.5427464 0.35159424 0.25
1.5146965 0.35165218 0.25
1.4866465 0.35168385 0.25
1.4585966 0.35169006 0.25
1.4305467 0.35167162 0.25
1.4024967 0.35162895 0.25
1.3744468 0.35155857 0.25
1.3463968 0.35145506 0.25
1.3183469 0.35130877 0.25
1.290297 0.35110813 0.25
1.2622471 0.35083729 0.25
1.2341971 0.3504786 0.25
1.2061472 0.35001376 0.25
1.1780973 0.34942929 0.25
1.1670594 0.34915116 0.25
1.1500473 0.34871229 0.25
1.1219974 0.3478639 0.25
1.0939475 0.34689339 0.25
1.0785076 0.34629819 0.25
1.0658975 0.34579916 0.25
1.0378476 0.34458205 0.25
1.0130229 0.34340563 0.25
1.0097977 0.34324831 0.25
0.9817477 0.34177649 0.25
0.95877682 0.34047291 0.25
0.95369777 0.34017544 0.25
0.92564782 0.3384174 0.25
0.91198973 0.33749944 0.25
0.89759787 0.33649889 0.25
0.87055062 0.33448473 0.25
0.86954799 0.33440739 0.25
0.84149802 0.33211332 0.25
0.83360536 0.33142814 0.25
0.81344807 0.32961303 0.25
0.79996112 0.32832912 0.25
0.78539816 0.32688988 0.25
0.76903193 0.32518709 0.25
0.75734826 0.32392408 0.25
0.74039266 0.32200143 0.25
0.72929831 0.32069361 0.25
0.71370541 0.31877154 0.25
0.70124834 0.31717447 0.25
0.68869897 0.3154968 0.25
0.67319845 0.3133407 0.25
0.66515185 0.31217659 0.25
0.6451485 0.30916449 0.25
0.64288154 0.30881029 0.25
0.62182916 0.30539727 0.25
0.61709855 0.30459997 0.25
0.60181665 0.30193686 0.25
0.58904863 0.29962047 0.25
0.58267688 0.29842839 0.25
0.56436713 0.29487124 0.25
0.56099867 0.29419289 0.25
0.54684493 0.29126468 0.25
0.53294875 0.28827515 0.25
0.52992188 0.28760806 0.25
0.51365275 0.28390065 0.25
0.50489884 0.28183187 0.25
0.49789069 0.2801418 0.25
0.48261761 0.27633074 0.25
0.47684887 0.27484219 0.25
0.46779331 0.27246678 0.25
0.45335004 0.26854917 0.25
0.44879893 0.26727471 0.25
0.43928882 0.26457721 0.25
0.42553852 0.26055005 0.25
0.420749 0.25910336 0.25
0.41210233 0.25646701 0.25
0.39892972 0.25232726 0.25
0.39269907 0.25030992 0.25
0.38600643 0.24813007 0.25
0.37330897 0.24387458 0.25
0.36464914 0.24088974 0.25
0.36080119 0.23956002 0.25
0.34848493 0.23518556 0.25
0.33659922 0.23085677 0.25
0.33630683 0.23075037 0.25
0.32428012 0.2262536 0.25
0.31235434 0.22169439 0.25
0.30854928 0.2202022 0.25
0.30052407 0.21707191 0.25
0.28876326 0.21238522 0.25
0.28049934 0.20902446 0.25
0.27704873 0.20763348 0.25
0.26536519 0.20281577 0.25
0.25368919 0.19793117 0.25
0.25244941 0.19739956 0.25
0.24199865 0.19297875 0.25
0.2302795 0.18795758 0.25
0.22439948 0.18539259 0.25
0.21850823 0.18286671 0.25
0.20666635 0.17770515 0.25
0.19634955 0.17316489 0.25
0.1947415 0.17247193 0.25
0.18269683 0.16716605 0.25
0.17053207 0.16178653 0.25
0.16829961 0.16077752 0.25
0.15819698 0.1563323 0.25
0.14568428 0.15080234 0.25
0.14024967 0.14836726 0.25
0.13294599 0.14519562 0.25
0.1199512 0.13951106 0.25
0.11219973 0.13610101 0.25
0.10664991 0.13374758 0.25
0.092982844 0.12790407 0.25
0.084149807 0.12413164 0.25
0.078890868 0.12197945 0.25
0.064281626 0.11597256 0.25
0.056099869 0.11262152 0.25
0.049067977 0.10988229 0.25
0.03312469 0.10370746 0.25
0.028049934 0.10174197 0.25
0.016281507 0.097446889 0.25
0 0.091645656 0.25

1.0658975 0.043985863 0.3
1.0939475 0.04324449 0.3
1.1219974 0.042566154 0.3
1.1500473 0.041946857 0.3
1.1780973 0.041383184 0.3
1.2061472 0.040871308 0.3
1.2341971 0.040408689 0.3
1.2622471 0.039992598 0.3
1.290297 0.039620857 0.3
1.3183469 0.039291405 0.3
1.3463968 0.039002523 0.3
1.3744468 0.038752793 0.3
1.4024967 0.038541052 0.3
1.4305467 0.038366206 0.3
1.4585966 0.038227237 0.3
1.4866465 0.038123761 0.3
1.5146965 0.038054813 0.3
1.5427464 0.038020655 0.3
1.5707963 0.038020867 0.3
1.5988463 0.038055265 0.3
1.6268962 0.038124249 0.3
1.6549461 0.038227969 0.3
1.6829961 0.038367376 0.3
1.711046 0.038542539 0.3
1.7390959 0.038754437 0.3
1.7671459 0.039004453 0.3
1.7951958 0.039293504 0.3
1.8232457 0.039623202 0.3
1.8512957 0.03999498 0.3
1.8793456 0.040411083 0.3
1.9073955 0.040873723 0.3
1.9354455 0.041385407 0.3
1.9634954 0.041948834 0.3
1.9915453 0.042567628 0.3
2.0195953 0.043245453 0.3
2.0476452 0.043986254 0.3
2.0526998 0.044129848 0.3
2.0756952 0.044814995 0.3
2.1037451 0.045724103 0.3
2.131795 0.046717015 0.3
2.159845 0.047800778 0.3
2.1878949 0.048984827 0.3
2.2159448 0.050278942 0.3
2.2328052 0.051120497 0.3
2.2439948 0.051716627 0.3
2.2720447 0.053328905 0.3
2.3000946 0.055102606 0.3
2.3281446 0.057058549 0.3
2.3408166 0.058015417 0.3
2.3561945 0.059277047 0.3
2.3842444 0.06179309 0.3
2.4122943 0.064604095 0.3
2.4142644 0.064815931 0.3
2.4403443 0.067924019 0.3
2.4671448 0.071523316 0.3
2.4683942 0.071711774 0.3
2.4964442 0.076311228 0.3
2.5064983 0.078138858 0.3
2.5244941 0.081908122 0.3
2.5364575 0.084663808 0.3
2.552544 0.089035745 0.3
2.559511 0.091099411 0.3
2.5773174 0.097446889 0.3
2.580594 0.098866677 0.3
2.5909865 0.10370746 0.3
2.6014221 0.10988229 0.3
2.6086439 0.11549607 0.3
2.6092203 0.11597256 0.3
2.6147606 0.12197945 0.3
2.6184628 0.12790407 0.3
2.6205869 0.13374758 0.3
2.6213404 0.13951106 0.3
2.6208893 0.14519562 0.3
2.6193664 0.15080234 0.3
2.6168809 0.1563323 0.3
2.6135237 0.16178653 0.3
2.6093672 0.16716605 0.3
2.6086439 0.16793658 0.3
2.6044168 0.17247193 0.3
2.5987596 0.17770515 0.3
2.5924494 0.18286671 0.3
2.5855235 0.18795758 0.3
2.580594 0.19123699 0.3
2.5779726 0.19297875 0.3
2.5697778 0.19793117 0.3
2.5610372 0.20281577 0.3
2.552544 0.20722743 0.3
2.5517568 0.20763348 0.3
2.5418099 0.21238522 0.3
2.5313523 0.21707191 0.3
2.5244941 0.21995811 0.3
2.5203166 0.22169439 0.3
2.5086455 0.2262536 0.3
2.4964685 0.23075037 0.3
2.4964442 0.23075886 0.3
2.4835258 0.23518556 0.3
2.4700563 0.23956002 0.3
2.4683942 0.24007192 0.3
2.4557812 0.24387458 0.3
2.4409076 0.24813007 0.3
2.4403443 0.24828333 0.3
2.4251049 0.25232726 0.3
2.4122943 0.25555674 0.3
2.4085824 0.25646701 0.3
2.3910796 0.26055005 0.3
2.3842444 0.26206782 0.3
2.3725814 0.26457721 0.3
2.3561945 0.2679306 0.3
2.3530652 0.26854917 0.3
2.3322616 0.27246678 0.3
2.3281446 0.27320592 0.3
2.3100434 0.27633074 0.3
2.3000946 0.27796697 0.3
2.2862885 0.2801418 0.3
2.2720447 0.28228046 0.3
2.2607295 0.28390065 0.3
2.2439948 0.28618613 0.3
2.2330235 0.28760806 0.3
2.2159448 0.28972094 0.3
2.2027238 0.29126468 0.3
2.1878949 0.29291918 0.3
2.1692493 0.29487124 0.3
2.159845 0.29581322 0.3
2.1318492 0.29842839 0.3
2.131795 0.29843324 0.3
2.1037451 0.30077278 0.3
2.088608 0.30193686 0.3
2.0756952 0.30289004 0.3
2.0476452 0.30479417 0.3
2.0379656 0.30539727 0.3
2.0195953 0.30649787 0.3
1.9915453 0.30803306 0.3
1.9760107 0.30881029 0.3
1.9634954 0.30941348 0.3
1.9354455 0.31065056 0.3
1.9073955 0.31177606 0.3
1.8964512 0.31217659 0.3
1.8793456 0.31278121 0.3
1.8512957 0.3136792 0.3
1.8232457 0.31448443 0.3
1.7951958 0.31519971 0.3
1.7820174 0.3154968 0.3
1.7671459 0.31582143 0.3
1.7390959 0.31635895 0.3
1.711046 0.31682745 0.3
1.6829961 0.3172332 0.3
1.6549461 0.31758071 0.3
1.6268962 0.3178717 0.3
1.5988463 0.31810446 0.3
1.5707963 0.31827662 0.3
1.5427464 0.31838391 0.3
1.5146965 0.31842426 0.3
1.4866465 0.31839648 0.3
1.4585966 0.3183017 0.3
1.4305467 0.31814161 0.3
1.4024967 0.31791784 0.3
1.3744468 0.31762969 0.3
1.3463968 0.3172717 0.3
1.3183469 0.31683683 0.3
1.290297 0.316311 0.3
1.2622471 0.31567832 0.3
1.2554783 0.3154968 0.3
1.2341971 0.31490632 0.3
1.2061472 0.31398262 0.3
1.1780973 0.31289671 0.3
1.1619749 0.31217659 0.3
1.1500473 0.31162456 0.3
1.1219974 0.31015295 0.3
1.0991595 0.30881029 0.3
1.0939475 0.30849233 0.3
1.0658975 0.30660868 0.3
1.049403 0.30539727 0.3
1.0378476 0.30451495 0.3
1.0097977 0.30219256 0.3
1.0069225 0.30193686 0.3
0.9817477 0.29960468 0.3
0.96989496 0.29842839 0.3
0.95369777 0.2967518 0.3
0.9366379 0.29487124 0.3
0.92564782 0.29360623 0.3
0.90644028 0.29126468 0.3
0.89759787 0.29013795 0.3
0.87875317 0.28760806 0.3
0.86954799 0.28631536 0.3
0.85314814 0.28390065 0.3
0.84149802 0.28210497 0.3
0.82929679 0.2801418 0.3
0.81344807 0.27747065 0.3
0.80694343 0.27633074 0.3
0.78590293 0.27246678 0.3
0.78539816 0.27236972 0.3
0.76620648 0.26854917 0.3
0.75734826 0.26669787 0.3
0.74751735 0.26457721 0.3
0.72974021 0.26055005 0.3
0.72929831 0.26044501 0.3
0.71302417 0.25646701 0.3
0.70124834 0.25343938 0.3
0.69703062 0.25232726 0.3
0.68188423 0.24813007 0.3
0.67319845 0.24559608 0.3
0.66742275 0.24387458 0.3
0.65367706 0.23956002 0.3
0.6451485 0.23673714 0.3
0.64054207 0.23518556 0.3
0.62807044 0.23075037 0.3
0.61709855 0.22663098 0.3
0.6161068 0.2262536 0.3
0.60481034 0.22169439 0.3
0.59398419 0.21707191 0.3
0.58904863 0.21482909 0.3
0.58371307 0.21238522 0.3
0.57398293 0.20763348 0.3
0.56472001 0.20281577 0.3
0.56099867 0.20073286 0.3
0.5560036 0.19793117 0.3
0.54782055 0.19297875 0.3
0.54013538 0.18795758 0.3
0.53297075 0.18286671 0.3
0.53294875 0.18284922 0.3
0.52643891 0.17770515 0.3
0.52048706 0.17247193 0.3
0.51515972 0.16716605 0.3
0.51051224 0.16178653 0.3
0.50661251 0.1563323 0.3
0.50489884 0.15320779 0.3
0.50355701 0.15080234 0.3
0.50143938 0.14519562 0.3
0.50035588 0.13951106 0.3
0.5004514 0.13374758 0.3
0.50190185 0.12790407 0.3
0.50489884 0.12202095 0.3
0.50492117 0.12197945 0.3
0.50983974 0.11597256 0.3
0.51696738 0.10988229 0.3
0.5267432 0.10370746 0.3
0.53294875 0.10062426 0.3
0.53983014 0.097446889 0.3
0.55702609 0.091099411 0.3
0.56099867 0.089880192 0.3
0.57953996 0.084663808 0.3
0.58904863 0.08241765 0.3
0.60898966 0.078138858 0.3
0.61709855 0.076637941 0.3
0.6451485 0.071943261 0.3
0.64789013 0.071523316 0.3
0.67319845 0.068083664 0.3
0.70031534 0.064815931 0.3
0.70124834 0.064714718 0.3
0.72929831 0.061876222 0.3
0.75734826 0.059339003 0.3
0.77338119 0.058015417 0.3
0.78539816 0.057103303 0.3
0.81344807 0.055136237 0.3
0.84149802 0.053353891 0.3
0.86954799 0.05173506 0.3
0.88104535 0.051120497 0.3
0.89759787 0.050291737 0.3
0.92564782 0.048993954 0.3
0.95369777 0.047806992 0.3
0.9817477 0.046720648 0.3
1.0097977 0.045726262 0.3
1.0378476 0.044815615 0.3
1.0608359 0.044129848 0.3
1.0658975 0.043985863 0.3

1.4585966 0.097027784 0.35
1.4866465 0.096689026 0.35
1.5146965 0.096468656 0.35
1.5427464 0.096365208 0.35
1.5707963 0.096378256 0.35
1.5988463 0.096507632 0.35
1.6268962 0.096754241 0.35
1.6549461 0.097119218 0.35
1.6739034 0.097446889 0.35
1.6829961 0.097613433 0.35
1.711046 0.098255789 0.35
1.7390959 0.099032416 0.35
1.7671459 0.099948081 0.35
1.7951958 0.10100852 0.35
1.8232457 0.10222084 0.35
1.8512957 0.10359296 0.35
1.8534059 0.10370746 0.35
1.8793456 0.10522297 0.35
1.9073955 0.10705308 0.35
1.9354455 0.10909023 0.35
1.9453899 0.10988229 0.35
1.9634954 0.11145411 0.35
1.9915453 0.11413588 0.35
2.0090393 0.11597256 0.35
2.0195953 0.11719566 0.35
2.0476452 0.12074804 0.35
2.0565743 0.12197945 0.35
2.0756952 0.12493506 0.35
2.0933005 0.12790407 0.35
2.1037451 0.12990898 0.35
2.1221885 0.13374758 0.35
2.131795 0.13606868 0.35
2.1450087 0.13951106 0.35
2.159845 0.14411613 0.35
2.1630867 0.14519562 0.35
2.1770142 0.15080234 0.35
2.1877759 0.1563323 0.35
2.1878949 0.15641241 0.35
2.1954028 0.16178653 0.35
2.2005552 0.16716605 0.35
2.2034591 0.17247193 0.35
2.2043017 0.17770515 0.35
2.20324 0.18286671 0.35
2.2004078 0.18795758 0.35
2.1959186 0.19297875 0.35
2.1898688 0.19793117 0.35
2.1878949 0.19920275 0.35
2.1821057 0.20281577 0.35
2.1727827 0.20763348 0.35
2.1620376 0.21238522 0.35
2.159845 0.2132293 0.35
2.1494582 0.21707191 0.35
2.1353603 0.22169439 0.35
2.131795 0.22274155 0.35
2.1192675 0.2262536 0.35
2.1037451 0.230187 0.35
2.1014037 0.23075037 0.35
2.0811344 0.23518556 0.35
2.0756952 0.23627571 0.35
2.0583138 0.23956002 0.35
2.0476452 0.24141428 0.35
2.032555 0.24387458 0.35
2.0195953 0.24582666 0.35
2.0032109 0.24813007 0.35
1.9915453 0.24965166 0.35
1.969472 0.25232726 0.35
1.9634954 0.25300218 0.35
1.9354455 0.25593709 0.35
1.9299646 0.25646701 0.35
1.9073955 0.25850822 0.35
1.8828219 0.26055005 0.35
1.8793456 0.2608213 0.35
1.8512957 0.26283171 0.35
1.8245441 0.26457721 0.35
1.8232457 0.26465706 0.35
1.7951958 0.26622667 0.35
1.7671459 0.26763726 0.35
1.7468105 0.26854917 0.35
1.7390959 0.26887645 0.35
1.711046 0.26992675 0.35
1.6829961 0.27083511 0.35
1.6549461 0.27160191 0.35
1.6268962 0.27222546 0.35
1.6127217 0.27246678 0.35
1.5988463 0.27269145 0.35
1.5707963 0.27300377 0.35
1.5427464 0.27317137 0.35
1.5146965 0.27319236 0.35
1.4866465 0.273066 0.35
1.4585966 0.27279174 0.35
1.4369666 0.27246678 0.35
1.4305467 0.27236525 0.35
1.4024967 0.27176557 0.35
1.3744468 0.27100562 0.35
1.3463968 0.27007809 0.35
1.3183469 0.26897322 0.35
1.309117 0.26854917 0.35
1.290297 0.26763259 0.35
1.2622471 0.26605488 0.35
1.2392888 0.26457721 0.35
1.2341971 0.26422857 0.35
1.2061472 0.26206209 0.35
1.1886861 0.26055005 0.35
1.1780973 0.2595718 0.35
1.1500473 0.25669895 0.35
1.1479836 0.25646701 0.35
1.1219974 0.25334375 0.35
1.1142303 0.25232726 0.35
1.0939475 0.24947918 0.35
1.0850434 0.24813007 0.35
1.0658975 0.24500721 0.35
1.0594091 0.24387458 0.35
1.0378476 0.23980787 0.35
1.0366109 0.23956002 0.35
1.0164869 0.23518556 0.35
1.0097977 0.2335982 0.35
0.99841161 0.23075037 0.35
0.98202499 0.2262536 0.35
0.9817477 0.22616921 0.35
0.96769289 0.22169439 0.35
0.95466859 0.21707191 0.35
0.95369777 0.21668071 0.35
0.9434371 0.21238522 0.35
0.93354251 0.20763348 0.35
0.92564782 0.20318423 0.35
0.92501438 0.20281577 0.35
0.91814205 0.19793117 0.35
0.91267203 0.19297875 0.35
0.90868358 0.18795758 0.35
0.90627101 0.18286671 0.35
0.90554696 0.17770515 0.35
0.90664651 0.17247193 0.35
0.90972962 0.16716605 0.35
0.91498777 0.16178653 0.35
0.92264795 0.1563323 0.35
0.92564782 0.1546956 0.35
0.93327413 0.15080234 0.35
0.94713508 0.14519562 0.35
0.95369777 0.14300606 0.35
0.96497427 0.13951106 0.35
0.9817477 0.13513745 0.35
0.98751613 0.13374758 0.35
1.0097977 0.12911095 0.35
1.0161095 0.12790407 0.35
1.0378476 0.12424241 0.35
1.0525601 0.12197945 0.35
1.0658975 0.12014386 0.35
1.0939475 0.11662533 0.35
1.0996298 0.11597256 0.35
1.1219974 0.11363686 0.35
1.1500473 0.11098788 0.35
1.1629328 0.10988229 0.35
1.1780973 0.10868478 0.35
1.2061472 0.10667713 0.35
1.2341971 0.1048787 0.35
1.2545961 0.10370746 0.35
1.2622471 0.10329824 0.35
1.290297 0.10195387 0.35
1.3183469 0.10077007 0.35
1.3463968 0.099738192 0.35
1.3744468 0.098851422 0.35
1.4024967 0.098103349 0.35
1.4305467 0.09748941 0.35
1.4330021 0.097446889 0.35
1.4585966 0.097027784 0.35




==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.025_K1.0_L1.0_2.pgf <==

6.2831853 0.44876349 0.05
6.2821522 0.44862854 0.05
6.2710248 0.44715667 0.05
6.2600423 0.44566438 0.05
6.2551354 0.44498528 0.05
6.2491543 0.44415134 0.05
6.2383615 0.4426173 0.05
6.2277015 0.44106197 0.05
6.2270854 0.44097103 0.05
6.2170586 0.43948504 0.05
6.2065336 0.43788624 0.05
6.1990355 0.43672294 0.05
6.1960873 0.43626523 0.05
6.1856514 0.43462169 0.05
6.1753287 0.43295535 0.05
6.1709856 0.43224277 0.05
6.1650153 0.43126589 0.05
6.1547341 0.42955297 0.05
6.1445602 0.42781624 0.05
6.1429356 0.42753569 0.05
6.1343104 0.42605543 0.05
6.12413 0.42427015 0.05
6.1148857 0.42261263 0.05
6.1140273 0.42246011 0.05
6.1038072 0.42062494 0.05
6.0936806 0.41876426 0.05
6.0868358 0.41748323 0.05
6.083561 0.41687778 0.05
6.0733546 0.41496509 0.05
6.063241 0.41302586 0.05
6.0587858 0.41215944 0.05
6.0530477 0.41105968 0.05
6.0428248 0.40906623 0.05
6.032683 0.4070451 0.05
6.0307359 0.40665287 0.05
6.0223689 0.40499589 0.05
6.0120869 0.40291825 0.05
6.002686 0.40097934 0.05
6.0018583 0.40081176 0.05
5.9914069 0.39867604 0.05
5.9810456 0.39651066 0.05
5.974636 0.39514955 0.05
5.9706296 0.39431518 0.05
5.960093 0.39208928 0.05
5.9496411 0.38983244 0.05
5.9465861 0.38916486 0.05
5.9390248 0.38754427 0.05
5.9283999 0.38522434 0.05
5.9185362 0.38302445 0.05
5.91784 0.38287219 0.05
5.9070423 0.38048738 0.05
5.8963358 0.37806949 0.05
5.8904862 0.37672719 0.05
5.8855564 0.37561801 0.05
5.8746682 0.3731325 0.05
5.8638737 0.37061247 0.05
5.8624363 0.37027371 0.05
5.8528428 0.36805749 0.05
5.8418436 0.36546701 0.05
5.8343864 0.36368051 0.05
5.8308055 0.36284056 0.05
5.8195662 0.36017767 0.05
5.8084045 0.35747778 0.05
5.8063364 0.35697384 0.05
5.796958 0.35474041 0.05
5.785487 0.35196507 0.05
5.7782865 0.350201 0.05
5.7738934 0.34915116 0.05
5.7620538 0.34629819 0.05
5.7502366 0.34340918 0.05
5.7502217 0.34340563 0.05
5.737928 0.34047291 0.05
5.7256165 0.33749944 0.05
5.7221866 0.33666803 0.05
5.7129153 0.33448473 0.05
5.7000469 0.33142814 0.05
5.6941367 0.33002096 0.05
5.6868084 0.32832912 0.05
5.6732646 0.32518709 0.05
5.6660868 0.32351719 0.05
5.6593594 0.32200143 0.05
5.6450545 0.31877154 0.05
5.6380368 0.31718578 0.05
5.6303171 0.3154968 0.05
5.6151507 0.31217659 0.05
5.6099869 0.31104877 0.05
5.5994053 0.30881029 0.05
5.5832781 0.30539727 0.05
5.581937 0.30511541 0.05
5.5663161 0.30193686 0.05
5.553887 0.2994095 0.05
5.5488979 0.29842839 0.05
5.5306966 0.29487124 0.05
5.525837 0.29392713 0.05
5.5116652 0.29126468 0.05
5.4977871 0.28867268 0.05
5.4918908 0.28760806 0.05
5.4711787 0.28390065 0.05
5.4697372 0.28364547 0.05
5.449233 0.2801418 0.05
5.4416873 0.2788647 0.05
5.4261689 0.27633074 0.05
5.4136373 0.27430815 0.05
5.4017983 0.27246678 0.05
5.3855874 0.26998023 0.05
5.3758992 0.26854917 0.05
5.3575375 0.26587575 0.05
5.3482565 0.26457721 0.05
5.3294875 0.26199331 0.05
5.3185606 0.26055005 0.05
5.3014376 0.25832744 0.05
5.2864748 0.25646701 0.05
5.2733876 0.25486991 0.05
5.2515777 0.25232726 0.05
5.2453377 0.25161432 0.05
5.2172878 0.24856037 0.05
5.2131216 0.24813007 0.05
5.1892378 0.24571716 0.05
5.1699928 0.24387458 0.05
5.1611879 0.24305013 0.05
5.133138 0.24057771 0.05
5.1208283 0.23956002 0.05
5.105088 0.23828946 0.05
5.0770381 0.23617304 0.05
5.0629242 0.23518556 0.05
5.0489882 0.23423501 0.05
5.0209383 0.2324705 0.05
4.9928883 0.2308543 0.05
4.9908958 0.23075037 0.05
4.9648384 0.22942716 0.05
4.9367885 0.22815033 0.05
4.9087385 0.22702187 0.05
4.8867088 0.2262536 0.05
4.8806886 0.22604941 0.05
4.8526386 0.22524549 0.05
4.8245887 0.22458782 0.05
4.7965388 0.22407884 0.05
4.7684888 0.22371593 0.05
4.7404389 0.22350035 0.05
4.712389 0.223434 0.05
4.684339 0.2235115 0.05
4.6562891 0.22373576 0.05
4.6282392 0.2241059 0.05
4.6001892 0.22462023 0.05
4.5721393 0.22527728 0.05
4.5440894 0.22607889 0.05
4.5388978 0.2262536 0.05
4.5160394 0.22704479 0.05
4.4879895 0.22816341 0.05
4.4599396 0.2294245 0.05
4.4335025 0.23075037 0.05
4.4318896 0.23083351 0.05
4.4038397 0.23242942 0.05
4.3757898 0.23417116 0.05
4.3607186 0.23518556 0.05
4.3477398 0.23608158 0.05
4.3196899 0.23816926 0.05
4.302234 0.23956002 0.05
4.29164 0.24042508 0.05
4.26359 0.24286773 0.05
4.2527033 0.24387458 0.05
4.2355401 0.24549865 0.05
4.2092051 0.24813007 0.05
4.2074901 0.24830521 0.05
4.1794402 0.25132961 0.05
4.1706257 0.25232726 0.05
4.1513903 0.25454716 0.05
4.1355125 0.25646701 0.05
4.1233404 0.25796639 0.05
4.1032622 0.26055005 0.05
4.0952904 0.26159324 0.05
4.0734392 0.26457721 0.05
4.0672405 0.26543681 0.05
4.0456644 0.26854917 0.05
4.0391905 0.26949657 0.05
4.0196675 0.27246678 0.05
4.0111406 0.27378041 0.05
3.9951876 0.27633074 0.05
3.9830907 0.27828696 0.05
3.9720348 0.2801418 0.05
3.9550407 0.2830194 0.05
3.9500191 0.28390065 0.05
3.9290872 0.28760806 0.05
3.9269908 0.28798298 0.05
3.909276 0.29126468 0.05
3.8989409 0.29319204 0.05
3.8902409 0.29487124 0.05
3.8718912 0.29842839 0.05
3.870891 0.29862404 0.05
3.8545254 0.30193686 0.05
3.842841 0.30430697 0.05
3.8376422 0.30539727 0.05
3.8214391 0.30881029 0.05
3.8147911 0.31021399 0.05
3.8057931 0.31217659 0.05
3.7905729 0.3154968 0.05
3.7867412 0.31633527 0.05
3.7759481 0.31877154 0.05
3.7615918 0.32200143 0.05
3.7586912 0.32265489 0.05
3.7477805 0.32518709 0.05
3.7341741 0.32832912 0.05
3.7306413 0.32914445 0.05
3.7210223 0.33142814 0.05
3.7080547 0.33448473 0.05
3.7025913 0.33576747 0.05
3.695412 0.33749944 0.05
3.6830081 0.34047291 0.05
3.6745414 0.34248535 0.05
3.6707674 0.34340563 0.05
3.6588434 0.34629819 0.05
3.6469108 0.34915116 0.05
3.6464915 0.34925116 0.05
3.6353795 0.35196507 0.05
3.6238461 0.35474041 0.05
3.6184415 0.3560267 0.05
3.6124817 0.35747778 0.05
3.6012685 0.36017767 0.05
3.5903916 0.36275274 0.05
3.5900285 0.36284056 0.05
3.5790977 0.36546701 0.05
3.5681046 0.36805749 0.05
3.5623417 0.36939712 0.05
3.5572207 0.37061247 0.05
3.5464606 0.3731325 0.05
3.5356229 0.37561801 0.05
3.5342917 0.37592044 0.05
3.52503 0.37806949 0.05
3.5143943 0.38048738 0.05
3.5062418 0.38230703 0.05
3.5037632 0.38287219 0.05
3.4933195 0.38522434 0.05
3.4827892 0.38754427 0.05
3.4781919 0.38854148 0.05
3.4723685 0.38983244 0.05
3.4620173 0.39208928 0.05
3.4515652 0.39431518 0.05
3.4501419 0.39461466 0.05
3.4413214 0.39651066 0.05
3.4310254 0.39867604 0.05
3.422092 0.40051405 0.05
3.4206734 0.40081176 0.05
3.410513 0.40291825 0.05
3.4002417 0.40499589 0.05
3.3940421 0.40622461 0.05
3.3899741 0.4070451 0.05
3.3797966 0.40906623 0.05
3.3694905 0.41105968 0.05
3.3659921 0.41172541 0.05
3.3592563 0.41302586 0.05
3.3489953 0.41496509 0.05
3.3385998 0.41687778 0.05
3.3379422 0.41699729 0.05
3.3283252 0.41876426 0.05
3.3179268 0.42062494 0.05
3.3098923 0.42202955 0.05
3.3074494 0.42246011 0.05
3.297021 0.42427015 0.05
3.2864491 0.42605543 0.05
3.2818423 0.42681916 0.05
3.275861 0.42781624 0.05
3.2652271 0.42955297 0.05
3.2544421 0.43126589 0.05
3.2537924 0.4313678 0.05
3.2436964 0.43295535 0.05
3.2328125 0.43462169 0.05
3.2257425 0.43568071 0.05
3.2218328 0.43626523 0.05
3.2107955 0.43788624 0.05
3.1996052 0.43948504 0.05
3.1976925 0.43975439 0.05
3.1883404 0.44106197 0.05
3.1769315 0.4426173 0.05
3.1696426 0.44358933 0.05
3.1653727 0.44415134 0.05
3.1536706 0.44566438 0.05
3.1417982 0.44715667 0.05
3.1415927 0.44718221 0.05
3.12972 0.44862854 0.05
3.1174592 0.45008028 0.05
3.1135427 0.4505362 0.05
3.1049343 0.4515121 0.05
3.0921782 0.45292434 0.05
3.0854928 0.45364921 0.05
3.0791188 0.45431724 0.05
3.0657362 0.45569107 0.05
3.0574428 0.45652312 0.05
3.0520073 0.45704606 0.05
3.0378428 0.45838252 0.05
3.0293929 0.45916165 0.05
3.023239 0.45970067 0.05
3.0080902 0.4610008 0.05
3.001343 0.461568 0.05
2.9923045 0.46228307 0.05
2.9759338 0.46354783 0.05
2.973293 0.46374872 0.05
2.9585579 0.46479526 0.05
2.9452431 0.46571788 0.05
2.9404509 0.46602559 0.05
2.921206 0.46723911 0.05
2.9171932 0.46748794 0.05
2.9005231 0.46843597 0.05
2.8891432 0.46907052 0.05
2.878423 0.46961647 0.05
2.8610933 0.47048387 0.05
2.8545659 0.47078079 0.05
2.8330434 0.47174529 0.05
2.8285115 0.47192916 0.05
2.8049934 0.47287134 0.05
2.7997083 0.47306183 0.05
2.7769435 0.47387371 0.05
2.7673797 0.47417897 0.05
2.7488936 0.47476406 0.05
2.7305288 0.47528082 0.05
2.7208437 0.47555154 0.05
2.6927937 0.4762427 0.05
2.6869705 0.47636759 0.05
2.6647438 0.47684306 0.05
2.6366938 0.47735033 0.05
2.6307601 0.47743946 0.05
2.6086439 0.47777207 0.05
2.580594 0.47811028 0.05
2.552544 0.47836097 0.05
2.529037 0.47849667 0.05
2.5244941 0.47852308 0.05
2.4964442 0.47859666 0.05
2.4683942 0.47858021 0.05
2.445786 0.47849667 0.05
2.4403443 0.47847702 0.05
2.4122943 0.47829689 0.05
2.3842444 0.47804166 0.05
2.3561945 0.47771166 0.05
2.3368851 0.47743946 0.05
2.3281446 0.47731882 0.05
2.3000946 0.47686598 0.05
2.2727654 0.47636759 0.05
2.2720447 0.47635472 0.05
2.2439948 0.47580763 0.05
2.2185285 0.47528082 0.05
2.2159448 0.47522848 0.05
2.1878949 0.47464193 0.05
2.1661611 0.47417897 0.05
2.159845 0.4740471 0.05
2.131795 0.47345478 0.05
2.1132447 0.47306183 0.05
2.1037451 0.47286483 0.05
2.0756952 0.47229563 0.05
2.0572486 0.47192916 0.05
2.0476452 0.4717428 0.05
2.0195953 0.47120377 0.05
1.9972583 0.47078079 0.05
1.9915453 0.47067508 0.05
1.9634954 0.47016241 0.05
1.9354455 0.46965745 0.05
1.9331349 0.46961647 0.05
1.9073955 0.46917063 0.05
1.8793456 0.46869767 0.05
1.8630287 0.46843597 0.05
1.8512957 0.46825183 0.05
1.8232457 0.46783734 0.05
1.7951958 0.46744797 0.05
1.7793134 0.46723911 0.05
1.7671459 0.46708253 0.05
1.7390959 0.46674473 0.05
1.711046 0.46643401 0.05
1.6829961 0.46615451 0.05
1.6676541 0.46602559 0.05
1.6549461 0.4659213 0.05
1.6268962 0.46575099 0.05
1.5988463 0.46565486 0.05
1.5707963 0.46564689 0.05
1.5427464 0.46573054 0.05
1.5146965 0.46589589 0.05
1.4989159 0.46602559 0.05
1.4866465 0.46612876 0.05
1.4585966 0.46642554 0.05
1.4305467 0.46677307 0.05
1.4024967 0.46715958 0.05
1.397215 0.46723911 0.05
1.3744468 0.46758932 0.05
1.3463968 0.46805046 0.05
1.324316 0.46843597 0.05
1.3183469 0.46854282 0.05
1.290297 0.46906426 0.05
1.2622471 0.46959124 0.05
1.2608685 0.46961647 0.05
1.2341971 0.47011575 0.05
1.2061472 0.47061317 0.05
1.1961643 0.47078079 0.05
1.1780973 0.47109141 0.05
1.1500473 0.47154324 0.05
1.1247902 0.47192916 0.05
1.1219974 0.47197301 0.05
1.0939475 0.47239552 0.05
1.0658975 0.47281074 0.05
1.0494515 0.47306183 0.05
1.0378476 0.47324338 0.05
1.0097977 0.47370823 0.05
0.98288717 0.47417897 0.05
0.9817477 0.47419937 0.05
0.95369777 0.47472565 0.05
0.92564782 0.47526958 0.05
0.9250739 0.47528082 0.05
0.89759787 0.47583039 0.05
0.87054664 0.47636759 0.05
0.86954799 0.47638786 0.05
0.84149802 0.47694854 0.05
0.81630584 0.47743946 0.05
0.81344807 0.47749636 0.05
0.78539816 0.47803821 0.05
0.76092595 0.47849667 0.05
0.75734826 0.47856513 0.05
0.72929831 0.47908008 0.05
0.70304129 0.47953939 0.05
0.70124834 0.47957146 0.05
0.67319845 0.48003721 0.05
0.6451485 0.48045152 0.05
0.63557283 0.48056784 0.05
0.61709855 0.48079704 0.05
0.58904863 0.48105058 0.05
0.56099867 0.48119178 0.05
0.53294875 0.48120712 0.05
0.50489884 0.48108723 0.05
0.47684887 0.48081811 0.05
0.4605213 0.48056784 0.05
0.44879893 0.48038838 0.05
0.420749 0.47979126 0.05
0.41149769 0.47953939 0.05
0.39269907 0.47902532 0.05
0.37677788 0.47849667 0.05
0.36464914 0.47809083 0.05
0.34800622 0.47743946 0.05
0.33659922 0.47698815 0.05
0.32284087 0.47636759 0.05
0.30854928 0.47571407 0.05
0.30007734 0.47528082 0.05
0.28049934 0.47426326 0.05
0.27902773 0.47417897 0.05
0.25973683 0.47306183 0.05
0.25244941 0.47263226 0.05
0.24147455 0.47192916 0.05
0.22439948 0.47081152 0.05
0.22396303 0.47078079 0.05
0.2075942 0.46961647 0.05
0.19634955 0.46879756 0.05
0.19167595 0.46843597 0.05
0.17645123 0.46723911 0.05
0.16829961 0.46658474 0.05
0.16167864 0.46602559 0.05
0.14738688 0.46479526 0.05
0.14024967 0.46416813 0.05
0.13348624 0.46354783 0.05
0.11996971 0.46228307 0.05
0.11219973 0.46153992 0.05
0.10676169 0.4610008 0.05
0.093890397 0.45970067 0.05
0.084149807 0.45869181 0.05
0.081250892 0.45838252 0.05
0.068916963 0.45704606 0.05
0.056766321 0.45569107 0.05
0.056099869 0.4556158 0.05
0.04486759 0.45431724 0.05
0.033142015 0.45292434 0.05
0.028049934 0.45230776 0.05
0.021592101 0.4515121 0.05
0.010204119 0.45008028 0.05
0 0.44876349 0.05

6.2831853 0.36147949 0.1
6.2772927 0.36017767 0.1
6.2652906 0.35747778 0.1
6.2551354 0.3551441 0.1
6.2533759 0.35474041 0.1
6.241451 0.35196507 0.1
6.2296257 0.34915116 0.1
6.2270854 0.34853783 0.1
6.2177702 0.34629819 0.1
6.2059691 0.34340563 0.1
6.1990355 0.34167666 0.1
6.1941763 0.34047291 0.1
6.1823563 0.33749944 0.1
6.1709856 0.33458255 0.1
6.1706009 0.33448473 0.1
6.158718 0.33142814 0.1
6.1468939 0.32832912 0.1
6.1429356 0.32727822 0.1
6.1349765 0.32518709 0.1
6.1230337 0.32200143 0.1
6.1148857 0.31979611 0.1
6.1110555 0.31877154 0.1
6.0989454 0.3154968 0.1
6.0868556 0.31217659 0.1
6.0868358 0.31217109 0.1
6.0745302 0.30881029 0.1
6.0622022 0.30539727 0.1
6.0587858 0.30444394 0.1
6.0496664 0.30193686 0.1
6.0370286 0.29842839 0.1
6.0307359 0.29666834 0.1
6.024205 0.29487124 0.1
6.0111781 0.29126468 0.1
6.002686 0.28889924 0.1
5.9979662 0.28760806 0.1
5.9844515 0.28390065 0.1
5.974636 0.2811983 0.1
5.9707222 0.2801418 0.1
5.956603 0.27633074 0.1
5.9465861 0.27362548 0.1
5.9422009 0.27246678 0.1
5.9273389 0.26854917 0.1
5.9185362 0.26623436 0.1
5.9120836 0.26457721 0.1
5.8963313 0.26055005 0.1
5.8904862 0.25906447 0.1
5.8800048 0.25646701 0.1
5.8631886 0.25232726 0.1
5.8624363 0.25214355 0.1
5.8455462 0.24813007 0.1
5.8343864 0.24550256 0.1
5.8272765 0.24387458 0.1
5.8082377 0.23956002 0.1
5.8063364 0.23913386 0.1
5.7882013 0.23518556 0.1
5.7782865 0.23305364 0.1
5.7672397 0.23075037 0.1
5.7502366 0.2272482 0.1
5.7452536 0.2262536 0.1
5.7221866 0.22171378 0.1
5.7220849 0.22169439 0.1
5.6974842 0.21707191 0.1
5.6941367 0.21645239 0.1
5.6714131 0.21238522 0.1
5.6660868 0.21144682 0.1
5.6436837 0.20763348 0.1
5.6380368 0.20668796 0.1
5.6140639 0.20281577 0.1
5.6099869 0.20216834 0.1
5.5823136 0.19793117 0.1
5.581937 0.19787452 0.1
5.553887 0.1938121 0.1
5.5479054 0.19297875 0.1
5.525837 0.1899616 0.1
5.5105675 0.18795758 0.1
5.4977871 0.18631275 0.1
5.4698531 0.18286671 0.1
5.4697372 0.1828527 0.1
5.4416873 0.17960091 0.1
5.4245651 0.17770515 0.1
5.4136373 0.17652046 0.1
5.3855874 0.17361797 0.1
5.3739718 0.17247193 0.1
5.3575375 0.17088538 0.1
5.3294875 0.16831168 0.1
5.3163364 0.16716605 0.1
5.3014376 0.16589672 0.1
5.2733876 0.16363311 0.1
5.2491555 0.16178653 0.1
5.2453377 0.16150207 0.1
5.2172878 0.15952842 0.1
5.1892378 0.15767429 0.1
5.1675516 0.1563323 0.1
5.1611879 0.15594748 0.1
5.133138 0.15435941 0.1
5.105088 0.1528833 0.1
5.0770381 0.15151638 0.1
5.0611386 0.15080234 0.1
5.0489882 0.15026926 0.1
5.0209383 0.14913999 0.1
4.9928883 0.14811444 0.1
4.9648384 0.14718928 0.1
4.9367885 0.14636491 0.1
4.9087385 0.14563861 0.1
4.8889948 0.14519562 0.1
4.8806886 0.14501343 0.1
4.8526386 0.14449355 0.1
4.8245887 0.14406633 0.1
4.7965388 0.14373271 0.1
4.7684888 0.1434922 0.1
4.7404389 0.14334325 0.1
4.712389 0.14328706 0.1
4.684339 0.14332172 0.1
4.6562891 0.14344839 0.1
4.6282392 0.14366608 0.1
4.6001892 0.14397663 0.1
4.5721393 0.14437833 0.1
4.5440894 0.14487326 0.1
4.5286802 0.14519562 0.1
4.5160394 0.14546623 0.1
4.4879895 0.14616252 0.1
4.4599396 0.14695535 0.1
4.4318896 0.14784553 0.1
4.4038397 0.14883438 0.1
4.3757898 0.14992288 0.1
4.3550553 0.15080234 0.1
4.3477398 0.15112002 0.1
4.3196899 0.15243978 0.1
4.29164 0.15386626 0.1
4.26359 0.15540112 0.1
4.2477003 0.1563323 0.1
4.2355401 0.15706187 0.1
4.2074901 0.15885565 0.1
4.1794402 0.16076835 0.1
4.1653569 0.16178653 0.1
4.1513903 0.16282019 0.1
4.1233404 0.16501786 0.1
4.0974344 0.16716605 0.1
4.0952904 0.16734803 0.1
4.0672405 0.16985205 0.1
4.0394299 0.17247193 0.1
4.0391905 0.172495 0.1
4.0111406 0.17533045 0.1
3.9887904 0.17770515 0.1
3.9830907 0.17832446 0.1
3.9550407 0.18151134 0.1
3.9436465 0.18286671 0.1
3.9269908 0.18489128 0.1
3.9028393 0.18795758 0.1
3.8989409 0.18846314 0.1
3.870891 0.19225448 0.1
3.8657443 0.19297875 0.1
3.842841 0.19626754 0.1
3.8316993 0.19793117 0.1
3.8147911 0.20050462 0.1
3.8001721 0.20281577 0.1
3.7867412 0.20497828 0.1
3.77084 0.20763348 0.1
3.7586912 0.20969771 0.1
3.7434221 0.21238522 0.1
3.7306413 0.21467213 0.1
3.7176773 0.21707191 0.1
3.7025913 0.219908 0.1
3.6933982 0.22169439 0.1
3.6745414 0.22541199 0.1
3.6704069 0.2262536 0.1
3.6486045 0.23075037 0.1
3.6464915 0.23119177 0.1
3.6279511 0.23518556 0.1
3.6184415 0.2372579 0.1
3.608186 0.23956002 0.1
3.5903916 0.24359645 0.1
3.5892005 0.24387458 0.1
3.5711454 0.24813007 0.1
3.5623417 0.25022215 0.1
3.553721 0.25232726 0.1
3.536886 0.25646701 0.1
3.5342917 0.25710896 0.1
3.5207423 0.26055005 0.1
3.5062418 0.26424753 0.1
3.5049808 0.26457721 0.1
3.4898527 0.26854917 0.1
3.4781919 0.27161361 0.1
3.4750205 0.27246678 0.1
3.4606797 0.27633074 0.1
3.4501419 0.27916708 0.1
3.4465973 0.2801418 0.1
3.4329165 0.28390065 0.1
3.422092 0.28686346 0.1
3.4194259 0.28760806 0.1
3.4063035 0.29126468 0.1
3.3940421 0.2946563 0.1
3.3932793 0.29487124 0.1
3.3806133 0.29842839 0.1
3.3680008 0.30193686 0.1
3.3659921 0.30249251 0.1
3.3556631 0.30539727 0.1
3.3433977 0.30881029 0.1
3.3379422 0.310315 0.1
3.3312934 0.31217659 0.1
3.3193145 0.3154968 0.1
3.3098923 0.31807592 0.1
3.307385 0.31877154 0.1
3.2956363 0.32200143 0.1
3.2838713 0.32518709 0.1
3.2818423 0.32573105 0.1
3.2722608 0.32832912 0.1
3.2606587 0.33142814 0.1
3.2537924 0.33323658 0.1
3.2490962 0.33448473 0.1
3.2376004 0.33749944 0.1
3.226048 0.34047291 0.1
3.2257425 0.34055069 0.1
3.2145915 0.34340563 0.1
3.2030618 0.34629819 0.1
3.1976925 0.34762364 0.1
3.1915199 0.34915116 0.1
3.1799436 0.35196507 0.1
3.1696426 0.3544143 0.1
3.168269 0.35474041 0.1
3.1565615 0.35747778 0.1
3.1447214 0.36017767 0.1
3.1415927 0.36087888 0.1
3.132787 0.36284056 0.1
3.1207095 0.36546701 0.1
3.1135427 0.36699123 0.1
3.1084782 0.36805749 0.1
3.0960804 0.37061247 0.1
3.0854928 0.37273679 0.1
3.0834921 0.3731325 0.1
3.0706832 0.37561801 0.1
3.0576623 0.37806949 0.1
3.0574428 0.37811011 0.1
3.0443459 0.38048738 0.1
3.0307868 0.38287219 0.1
3.0293929 0.38311277 0.1
3.0168681 0.38522434 0.1
3.002663 0.38754427 0.1
3.001343 0.38775571 0.1
2.988019 0.38983244 0.1
2.973293 0.39205301 0.1
2.9730452 0.39208928 0.1
2.957529 0.39431518 0.1
2.9452431 0.39602105 0.1
2.9415971 0.39651066 0.1
2.9250739 0.39867604 0.1
2.9171932 0.3996796 0.1
2.9079727 0.40081176 0.1
2.8902667 0.40291825 0.1
2.8891432 0.40304899 0.1
2.8717366 0.40499589 0.1
2.8610933 0.40614815 0.1
2.8524557 0.4070451 0.1
2.8330434 0.40899658 0.1
2.8323197 0.40906623 0.1
2.8110791 0.41105968 0.1
2.8049934 0.41161346 0.1
2.7887196 0.41302586 0.1
2.7769435 0.41401656 0.1
2.7650827 0.41496509 0.1
2.7488936 0.41622108 0.1
2.7399491 0.41687778 0.1
2.7208437 0.41824011 0.1
2.713022 0.41876426 0.1
2.6927937 0.42008269 0.1
2.6838475 0.42062494 0.1
2.6647438 0.42175289 0.1
2.6516852 0.42246011 0.1
2.6366938 0.4232525 0.1
2.6153578 0.42427015 0.1
2.6086439 0.42458331 0.1
2.580594 0.42574823 0.1
2.5721257 0.42605543 0.1
2.552544 0.42675249 0.1
2.5244941 0.42760421 0.1
2.5162853 0.42781624 0.1
2.4964442 0.42832064 0.1
2.4683942 0.42891531 0.1
2.4403443 0.4294038 0.1
2.4300004 0.42955297 0.1
2.4122943 0.42980517 0.1
2.3842444 0.43012879 0.1
2.3561945 0.43038064 0.1
2.3281446 0.43056419 0.1
2.3000946 0.43068334 0.1
2.2720447 0.43074599 0.1
2.2439948 0.430764 0.1
2.2159448 0.43074591 0.1
2.1878949 0.43070014 0.1
2.159845 0.43063294 0.1
2.131795 0.43055341 0.1
2.1037451 0.43047165 0.1
2.0756952 0.43039064 0.1
2.0476452 0.4303043 0.1
2.0195953 0.43020804 0.1
1.9915453 0.43009908 0.1
1.9634954 0.42997556 0.1
1.9354455 0.42983847 0.1
1.9073955 0.42968674 0.1
1.8843443 0.42955297 0.1
1.8793456 0.42952439 0.1
1.8512957 0.42935881 0.1
1.8232457 0.42919595 0.1
1.7951958 0.42903746 0.1
1.7671459 0.42888055 0.1
1.7390959 0.42872561 0.1
1.711046 0.42857729 0.1
1.6829961 0.42843863 0.1
1.6549461 0.42831569 0.1
1.6268962 0.42821875 0.1
1.5988463 0.42816207 0.1
1.5707963 0.42816168 0.1
1.5427464 0.428222 0.1
1.5146965 0.4283366 0.1
1.4866465 0.42849244 0.1
1.4585966 0.42868014 0.1
1.4305467 0.42889068 0.1
1.4024967 0.42911847 0.1
1.3744468 0.42935823 0.1
1.352378 0.42955297 0.1
1.3463968 0.42960645 0.1
1.3183469 0.42986268 0.1
1.290297 0.4301208 0.1
1.2622471 0.430372 0.1
1.2341971 0.43059943 0.1
1.2061472 0.43078647 0.1
1.1780973 0.43092368 0.1
1.1500473 0.43101231 0.1
1.1219974 0.43105811 0.1
1.0939475 0.43106806 0.1
1.0658975 0.43104689 0.1
1.0378476 0.43100398 0.1
1.0097977 0.43095666 0.1
0.9817477 0.43091594 0.1
0.95369777 0.43088542 0.1
0.92564782 0.43085991 0.1
0.89759787 0.43083052 0.1
0.86954799 0.43078607 0.1
0.84149802 0.4307179 0.1
0.81344807 0.43061688 0.1
0.78539816 0.43047259 0.1
0.75734826 0.43027683 0.1
0.72929831 0.43002304 0.1
0.70124834 0.42970652 0.1
0.6897713 0.42955297 0.1
0.67319845 0.42932737 0.1
0.6451485 0.42888385 0.1
0.61709855 0.42836834 0.1
0.59130687 0.42781624 0.1
0.58904863 0.42776686 0.1
0.56099867 0.42706125 0.1
0.53294875 0.42622223 0.1
0.52816732 0.42605543 0.1
0.50489884 0.42522475 0.1
0.48214338 0.42427015 0.1
0.47684887 0.42404261 0.1
0.44879893 0.42265073 0.1
0.44544377 0.42246011 0.1
0.420749 0.42102069 0.1
0.4147652 0.42062494 0.1
0.39269907 0.41912637 0.1
0.38792641 0.41876426 0.1
0.36464914 0.4169493 0.1
0.36381406 0.41687778 0.1
0.34198566 0.41496509 0.1
0.33659922 0.41447991 0.1
0.32164155 0.41302586 0.1
0.30854928 0.4117154 0.1
0.302396 0.41105968 0.1
0.28417003 0.40906623 0.1
0.28049934 0.40865514 0.1
0.266837 0.4070451 0.1
0.25244941 0.40529735 0.1
0.25007252 0.40499589 0.1
0.23402029 0.40291825 0.1
0.22439948 0.40163767 0.1
0.2184142 0.40081176 0.1
0.20328921 0.39867604 0.1
0.19634955 0.39767222 0.1
0.18855175 0.39651066 0.1
0.17416107 0.39431518 0.1
0.16829961 0.3934011 0.1
0.16008301 0.39208928 0.1
0.1462746 0.38983244 0.1
0.14024967 0.38882651 0.1
0.13271091 0.38754427 0.1
0.11936839 0.38522434 0.1
0.11219973 0.38395057 0.1
0.10621722 0.38287219 0.1
0.093250188 0.38048738 0.1
0.084149807 0.37877494 0.1
0.080440685 0.37806949 0.1
0.067773253 0.37561801 0.1
0.056099869 0.3733024 0.1
0.055249705 0.3731325 0.1
0.042820328 0.37061247 0.1
0.030524748 0.36805749 0.1
0.028049934 0.36753503 0.1
0.018292935 0.36546701 0.1
0.0061676447 0.36284056 0.1
0 0.36147949 0.1

6.2831853 0.26843575 0.15
6.2708187 0.26457721 0.15
6.2580189 0.26055005 0.15
6.2551354 0.25963665 0.15
6.2450218 0.25646701 0.15
6.2318818 0.25232726 0.15
6.2270854 0.25080948 0.15
6.2185079 0.24813007 0.15
6.2049163 0.24387458 0.15
6.1990355 0.24203045 0.15
6.1910371 0.23956002 0.15
6.1768686 0.23518556 0.15
6.1709856 0.23337157 0.15
6.1623347 0.23075037 0.15
6.1474466 0.2262536 0.15
6.1429356 0.22489591 0.15
6.132086 0.22169439 0.15
6.1163069 0.21707191 0.15
6.1148857 0.21665745 0.15
6.0999064 0.21238522 0.15
6.0868358 0.20869573 0.15
6.0829826 0.20763348 0.15
6.0653528 0.20281577 0.15
6.0587858 0.20104009 0.15
6.0469826 0.19793117 0.15
6.0307359 0.19370961 0.15
6.027844 0.19297875 0.15
6.0077378 0.18795758 0.15
6.002686 0.18671285 0.15
5.9865921 0.18286671 0.15
5.974636 0.18005434 0.15
5.9643225 0.17770515 0.15
5.9465861 0.17373185 0.15
5.9407685 0.17247193 0.15
5.9185362 0.16774046 0.15
5.9157391 0.16716605 0.15
5.8904862 0.16206964 0.15
5.8890295 0.16178653 0.15
5.8624363 0.15671196 0.15
5.8603668 0.1563323 0.15
5.8343864 0.1516549 0.15
5.829451 0.15080234 0.15
5.8063364 0.14688574 0.15
5.7959146 0.14519562 0.15
5.7782865 0.1423928 0.15
5.7593053 0.13951106 0.15
5.7502366 0.13816171 0.15
5.7221866 0.13417965 0.15
5.7190075 0.13374758 0.15
5.6941367 0.13043647 0.15
5.6740861 0.12790407 0.15
5.6660868 0.12691455 0.15
5.6380368 0.12360566 0.15
5.6235132 0.12197945 0.15
5.6099869 0.12049652 0.15
5.581937 0.11757635 0.15
5.5656941 0.11597256 0.15
5.553887 0.11483114 0.15
5.525837 0.11225718 0.15
5.4983594 0.10988229 0.15
5.4977871 0.10983386 0.15
5.4697372 0.10756903 0.15
5.4416873 0.10543889 0.15
5.4174778 0.10370746 0.15
5.4136373 0.10343839 0.15
5.3855874 0.10157094 0.15
5.3575375 0.099818587 0.15
5.3294875 0.098174517 0.15
5.316327 0.097446889 0.15
5.3014376 0.096640108 0.15
5.2733876 0.0952109 0.15
5.2453377 0.093875537 0.15
5.2172878 0.092628365 0.15
5.1892378 0.091466917 0.15
5.1797469 0.091099411 0.15
5.1611879 0.090394201 0.15
5.133138 0.089404998 0.15
5.105088 0.088490019 0.15
5.0770381 0.087647863 0.15
5.0489882 0.08687639 0.15
5.0209383 0.086172954 0.15
4.9928883 0.085535229 0.15
4.9648384 0.084961691 0.15
4.9484895 0.084663808 0.15
4.9367885 0.084454064 0.15
4.9087385 0.084010187 0.15
4.8806886 0.083626415 0.15
4.8526386 0.083300533 0.15
4.8245887 0.083033311 0.15
4.7965388 0.08282219 0.15
4.7684888 0.082668362 0.15
4.7404389 0.082570083 0.15
4.712389 0.082527009 0.15
4.684339 0.082539366 0.15
4.6562891 0.082608125 0.15
4.6282392 0.082732283 0.15
4.6001892 0.082912506 0.15
4.5721393 0.083149181 0.15
4.5440894 0.083442782 0.15
4.5160394 0.083794412 0.15
4.4879895 0.084204507 0.15
4.460663 0.084663808 0.15
4.4599396 0.084676172 0.15
4.4318896 0.085213664 0.15
4.4038397 0.085815155 0.15
4.3757898 0.086481447 0.15
4.3477398 0.087213697 0.15
4.3196899 0.088015303 0.15
4.29164 0.088887115 0.15
4.26359 0.089832809 0.15
4.2355401 0.090854526 0.15
4.2292588 0.091099411 0.15
4.2074901 0.091964905 0.15
4.1794402 0.093160448 0.15
4.1513903 0.094442149 0.15
4.1233404 0.095814418 0.15
4.0952904 0.09728134 0.15
4.0922972 0.097446889 0.15
4.0672405 0.098861137 0.15
4.0391905 0.1005457 0.15
4.0111406 0.10234135 0.15
3.9910391 0.10370746 0.15
3.9830907 0.10425897 0.15
3.9550407 0.1063093 0.15
3.9269908 0.10849037 0.15
3.9100649 0.10988229 0.15
3.8989409 0.11081652 0.15
3.870891 0.11329887 0.15
3.842841 0.11593672 0.15
3.8424768 0.11597256 0.15
3.8147911 0.11875637 0.15
3.7867412 0.12175287 0.15
3.7847146 0.12197945 0.15
3.7586912 0.12495183 0.15
3.7342889 0.12790407 0.15
3.7306413 0.12835495 0.15
3.7025913 0.1319836 0.15
3.6896368 0.13374758 0.15
3.6745414 0.13584757 0.15
3.6495099 0.13951106 0.15
3.6464915 0.13996242 0.15
3.6184415 0.14434599 0.15
3.6132463 0.14519562 0.15
3.5903916 0.14901225 0.15
3.580142 0.15080234 0.15
3.5623417 0.15397695 0.15
3.5496856 0.1563323 0.15
3.5342917 0.15925639 0.15
3.5214983 0.16178653 0.15
3.5062418 0.16486351 0.15
3.4952594 0.16716605 0.15
3.4781919 0.17081238 0.15
3.4707018 0.17247193 0.15
3.4501419 0.17711224 0.15
3.4476048 0.17770515 0.15
3.4258381 0.18286671 0.15
3.422092 0.18376844 0.15
3.4052381 0.18795758 0.15
3.3940421 0.19078314 0.15
3.3856007 0.19297875 0.15
3.3668215 0.19793117 0.15
3.3659921 0.19815177 0.15
3.3489387 0.20281577 0.15
3.3379422 0.20585918 0.15
3.3316939 0.20763348 0.15
3.3150941 0.21238522 0.15
3.3098923 0.21388413 0.15
3.2990829 0.21707191 0.15
3.2835177 0.22169439 0.15
3.2818423 0.22219326 0.15
3.2684878 0.2262536 0.15
3.2537924 0.23074387 0.15
3.2537715 0.23075037 0.15
3.2395213 0.23518556 0.15
3.2257425 0.23948276 0.15
3.2254988 0.23956002 0.15
3.211863 0.24387458 0.15
3.1984014 0.24813007 0.15
3.1976925 0.24835335 0.15
3.1852502 0.25232726 0.15
3.1722373 0.25646701 0.15
3.1696426 0.25728816 0.15
3.159458 0.26055005 0.15
3.1467974 0.26457721 0.15
3.1415927 0.26621998 0.15
3.1342848 0.26854917 0.15
3.1218811 0.27246678 0.15
3.1135427 0.27507287 0.15
3.1095483 0.27633074 0.15
3.0973114 0.2801418 0.15
3.0854928 0.28377218 0.15
3.0850767 0.28390065 0.15
3.0729216 0.28760806 0.15
3.0607319 0.29126468 0.15
3.0574428 0.29223703 0.15
3.0485506 0.29487124 0.15
3.0363235 0.29842839 0.15
3.0293929 0.3004084 0.15
3.0240394 0.30193686 0.15
3.0116875 0.30539727 0.15
3.001343 0.30823161 0.15
2.9992239 0.30881029 0.15
2.9866583 0.31217659 0.15
2.9739373 0.3154968 0.15
2.973293 0.31566174 0.15
2.9610645 0.31877154 0.15
2.9479982 0.32200143 0.15
2.9452431 0.32266745 0.15
2.9347233 0.32518709 0.15
2.9212167 0.32832912 0.15
2.9171932 0.3292423 0.15
2.9074466 0.33142814 0.15
2.8933987 0.33448473 0.15
2.8891432 0.33538681 0.15
2.8790302 0.33749944 0.15
2.8643352 0.34047291 0.15
2.8610933 0.34111186 0.15
2.8492456 0.34340563 0.15
2.8337812 0.34629819 0.15
2.8330434 0.3464328 0.15
2.817819 0.34915116 0.15
2.8049934 0.35136202 0.15
2.8014048 0.35196507 0.15
2.7844114 0.35474041 0.15
2.7769435 0.3559219 0.15
2.7668036 0.35747778 0.15
2.7488936 0.36013279 0.15
2.7485797 0.36017767 0.15
2.7294516 0.36284056 0.15
2.7208437 0.36399938 0.15
2.7094576 0.36546701 0.15
2.6927937 0.36754487 0.15
2.6884679 0.36805749 0.15
2.6662213 0.37061247 0.15
2.6647438 0.37077738 0.15
2.6423349 0.3731325 0.15
2.6366938 0.37370694 0.15
2.6165953 0.37561801 0.15
2.6086439 0.37635102 0.15
2.5885251 0.37806949 0.15
2.580594 0.37872669 0.15
2.5575059 0.38048738 0.15
2.552544 0.3808547 0.15
2.5244941 0.38275826 0.15
2.5226662 0.38287219 0.15
2.4964442 0.38445998 0.15
2.4826032 0.38522434 0.15
2.4683942 0.38598723 0.15
2.4403443 0.38736108 0.15
2.4362786 0.38754427 0.15
2.4122943 0.38859654 0.15
2.3842444 0.38971067 0.15
2.3808987 0.38983244 0.15
2.3561945 0.39070976 0.15
2.3281446 0.39160557 0.15
2.3113477 0.39208928 0.15
2.3000946 0.39240609 0.15
2.2720447 0.39312002 0.15
2.2439948 0.39375905 0.15
2.2167984 0.39431518 0.15
2.2159448 0.39433229 0.15
2.1878949 0.39484746 0.15
2.159845 0.39531457 0.15
2.131795 0.39574093 0.15
2.1037451 0.39613036 0.15
2.0756952 0.39648147 0.15
2.0730891 0.39651066 0.15
2.0476452 0.39679166 0.15
2.0195953 0.39705758 0.15
1.9915453 0.39728121 0.15
1.9634954 0.39746463 0.15
1.9354455 0.39761111 0.15
1.9073955 0.39772406 0.15
1.8793456 0.39780762 0.15
1.8512957 0.39786783 0.15
1.8232457 0.39791019 0.15
1.7951958 0.39793577 0.15
1.7671459 0.39794485 0.15
1.7390959 0.39793926 0.15
1.711046 0.39792149 0.15
1.6829961 0.39789724 0.15
1.6549461 0.39787259 0.15
1.6268962 0.39785394 0.15
1.5988463 0.39784912 0.15
1.5707963 0.39786719 0.15
1.5427464 0.39791312 0.15
1.5146965 0.39798583 0.15
1.4866465 0.39807842 0.15
1.4585966 0.39818461 0.15
1.4305467 0.39829949 0.15
1.4024967 0.39841843 0.15
1.3744468 0.39853748 0.15
1.3463968 0.39865296 0.15
1.3402312 0.39867604 0.15
1.3183469 0.39875827 0.15
1.290297 0.39884468 0.15
1.2622471 0.3989009 0.15
1.2341971 0.3989086 0.15
1.2061472 0.39885048 0.15
1.1780973 0.39871835 0.15
1.172337 0.39867604 0.15
1.1500473 0.39851052 0.15
1.1219974 0.39823276 0.15
1.0939475 0.39789061 0.15
1.0658975 0.39749002 0.15
1.0378476 0.39703726 0.15
1.0097977 0.39654239 0.15
1.0081011 0.39651066 0.15
0.9817477 0.39600939 0.15
0.95369777 0.39543919 0.15
0.92564782 0.39482598 0.15
0.90397624 0.39431518 0.15
0.89759787 0.39416165 0.15
0.86954799 0.3934364 0.15
0.84149802 0.39264366 0.15
0.82343307 0.39208928 0.15
0.81344807 0.39177519 0.15
0.78539816 0.390822 0.15
0.75883007 0.38983244 0.15
0.75734826 0.38977575 0.15
0.72929831 0.38862105 0.15
0.70543833 0.38754427 0.15
0.70124834 0.38734974 0.15
0.67319845 0.38594714 0.15
0.65984117 0.38522434 0.15
0.6451485 0.38440512 0.15
0.61968379 0.38287219 0.15
0.61709855 0.38271163 0.15
0.58904863 0.38084929 0.15
0.58395512 0.38048738 0.15
0.56099867 0.37880137 0.15
0.55169701 0.37806949 0.15
0.53294875 0.37654317 0.15
0.5223221 0.37561801 0.15
0.50489884 0.37404737 0.15
0.49538868 0.3731325 0.15
0.47684887 0.37128492 0.15
0.47050909 0.37061247 0.15
0.44879893 0.36822668 0.15
0.44734817 0.36805749 0.15
0.42579886 0.36546701 0.15
0.420749 0.36483886 0.15
0.40552683 0.36284056 0.15
0.39269907 0.36109658 0.15
0.38626718 0.36017767 0.15
0.36794974 0.35747778 0.15
0.36464914 0.35697717 0.15
0.35051844 0.35474041 0.15
0.33659922 0.35246248 0.15
0.3336706 0.35196507 0.15
0.3175113 0.34915116 0.15
0.30854928 0.34754313 0.15
0.30181754 0.34629819 0.15
0.28658616 0.34340563 0.15
0.28049934 0.34221914 0.15
0.27175382 0.34047291 0.15
0.25725431 0.33749944 0.15
0.25244941 0.33649026 0.15
0.24307831 0.33448473 0.15
0.2291611 0.33142814 0.15
0.22439948 0.33035825 0.15
0.21549712 0.32832912 0.15
0.20204559 0.32518709 0.15
0.19634955 0.32382649 0.15
0.18878925 0.32200143 0.15
0.17570814 0.31877154 0.15
0.16829961 0.31690104 0.15
0.16277803 0.3154968 0.15
0.14998362 0.31217659 0.15
0.14024967 0.30959425 0.15
0.13730729 0.30881029 0.15
0.12472039 0.30539727 0.15
0.11223103 0.30193686 0.15
0.11219973 0.30192806 0.15
0.099774622 0.29842839 0.15
0.08738743 0.29487124 0.15
0.084149807 0.29392732 0.15
0.075004513 0.29126468 0.15
0.062646132 0.28760806 0.15
0.056099869 0.28564304 0.15
0.050274129 0.28390065 0.15
0.037871517 0.2801418 0.15
0.028049934 0.27712628 0.15
0.025443667 0.27633074 0.15
0.012918616 0.27246678 0.15
0.00036043207 0.26854917 0.15
0 0.26843575 0.15

6.2831853 0.15225889 0.2
6.2789999 0.15080234 0.2
6.2628419 0.14519562 0.2
6.2551354 0.14254818 0.2
6.2459612 0.13951106 0.2
6.2282677 0.13374758 0.2
6.2270854 0.13336368 0.2
6.2095438 0.12790407 0.2
6.1990355 0.1247012 0.2
6.1896877 0.12197945 0.2
6.1709856 0.11665226 0.2
6.1684787 0.11597256 0.2
6.1456119 0.10988229 0.2
6.1429356 0.10918284 0.2
6.1207533 0.10370746 0.2
6.1148857 0.10229389 0.2
6.0934741 0.097446889 0.2
6.0868358 0.095980496 0.2
6.0631938 0.091099411 0.2
6.0587858 0.090211681 0.2
6.0307359 0.08495107 0.2
6.0290997 0.084663808 0.2
6.002686 0.080138658 0.2
5.9900154 0.078138858 0.2
5.974636 0.075768821 0.2
5.9465861 0.071807807 0.2
5.9444384 0.071523316 0.2
5.9185362 0.068171834 0.2
5.8904862 0.064891467 0.2
5.8898008 0.064815931 0.2
5.8624363 0.0618671 0.2
5.8343864 0.05912795 0.2
5.8221251 0.058015417 0.2
5.8063364 0.056613395 0.2
5.7782865 0.054308647 0.2
5.7502366 0.05220565 0.2
5.7346647 0.051120497 0.2
5.7221866 0.050268261 0.2
5.6941367 0.048480253 0.2
5.6660868 0.046838623 0.2
5.6380368 0.045328182 0.2
5.614005 0.044129848 0.2
5.6099869 0.043933041 0.2
5.581937 0.042634238 0.2
5.553887 0.041435324 0.2
5.525837 0.04032521 0.2
5.4977871 0.039298032 0.2
5.4697372 0.038344174 0.2
5.4416873 0.037459614 0.2
5.4275749 0.037042145 0.2
5.4136373 0.036635944 0.2
5.3855874 0.035868994 0.2
5.3575375 0.035156824 0.2
5.3294875 0.034495786 0.2
5.3014376 0.033881696 0.2
5.2733876 0.033312352 0.2
5.2453377 0.032783304 0.2
5.2172878 0.032293748 0.2
5.1892378 0.031840547 0.2
5.1611879 0.031421835 0.2
5.133138 0.031035502 0.2
5.105088 0.030680442 0.2
5.0770381 0.030355114 0.2
5.0489882 0.03005704 0.2
5.0281515 0.029856041 0.2
5.0209383 0.029787046 0.2
4.9928883 0.029542196 0.2
4.9648384 0.029323144 0.2
4.9367885 0.029129005 0.2
4.9087385 0.028957163 0.2
4.8806886 0.028809119 0.2
4.8526386 0.02868369 0.2
4.8245887 0.028579676 0.2
4.7965388 0.028497727 0.2
4.7684888 0.028436771 0.2
4.7404389 0.028396579 0.2
4.712389 0.02837808 0.2
4.684339 0.028379538 0.2
4.6562891 0.028402334 0.2
4.6282392 0.028446159 0.2
4.6001892 0.028511548 0.2
4.5721393 0.028597937 0.2
4.5440894 0.028705512 0.2
4.5160394 0.028835647 0.2
4.4879895 0.028988584 0.2
4.4599396 0.029164009 0.2
4.4318896 0.029363614 0.2
4.4038397 0.029587507 0.2
4.3757898 0.02983645 0.2
4.3737814 0.029856041 0.2
4.3477398 0.030112413 0.2
4.3196899 0.030415031 0.2
4.29164 0.030747111 0.2
4.26359 0.031108047 0.2
4.2355401 0.03150056 0.2
4.2074901 0.031926033 0.2
4.1794402 0.03238622 0.2
4.1513903 0.032883192 0.2
4.1233404 0.033419666 0.2
4.0952904 0.033998104 0.2
4.0672405 0.03462095 0.2
4.0391905 0.035291723 0.2
4.0111406 0.036014146 0.2
3.9830907 0.036792097 0.2
3.9746054 0.037042145 0.2
3.9550407 0.037628018 0.2
3.9269908 0.038526923 0.2
3.8989409 0.039494984 0.2
3.870891 0.04053972 0.2
3.842841 0.041667188 0.2
3.8147911 0.042886433 0.2
3.788341 0.044129848 0.2
3.7867412 0.044206502 0.2
3.7586912 0.045625389 0.2
3.7306413 0.04716366 0.2
3.7025913 0.048836919 0.2
3.6745414 0.050660979 0.2
3.6678945 0.051120497 0.2
3.6464915 0.052632745 0.2
3.6184415 0.054783979 0.2
3.5903916 0.05714225 0.2
3.5807006 0.058015417 0.2
3.5623417 0.05970919 0.2
3.5342917 0.062523066 0.2
3.5133829 0.064815931 0.2
3.5062418 0.065618675 0.2
3.4781919 0.069002413 0.2
3.4591118 0.071523316 0.2
3.4501419 0.072739655 0.2
3.422092 0.076847089 0.2
3.4139174 0.078138858 0.2
3.3940421 0.081366147 0.2
3.3753388 0.084663808 0.2
3.3659921 0.086357976 0.2
3.3417235 0.091099411 0.2
3.3379422 0.091858793 0.2
3.311969 0.097446889 0.2
3.3098923 0.097906345 0.2
3.2852755 0.10370746 0.2
3.2818423 0.10453932 0.2
3.2610451 0.10988229 0.2
3.2537924 0.11179848 0.2
3.2388201 0.11597256 0.2
3.2257425 0.11972118 0.2
3.2182507 0.12197945 0.2
3.1990663 0.12790407 0.2
3.1976925 0.12833334 0.2
3.1811048 0.13374758 0.2
3.1696426 0.13758344 0.2
3.1641114 0.13951106 0.2
3.1479888 0.14519562 0.2
3.1415927 0.14747789 0.2
3.1325995 0.15080234 0.2
3.117824 0.1563323 0.2
3.1135427 0.15793878 0.2
3.103599 0.16178653 0.2
3.0898155 0.16716605 0.2
3.0854928 0.16884932 0.2
3.0764322 0.17247193 0.2
3.0633661 0.17770515 0.2
3.0574428 0.18006721 0.2
3.0505774 0.18286671 0.2
3.0380197 0.18795758 0.2
3.0293929 0.19143711 0.2
3.0256411 0.19297875 0.2
3.0134347 0.19793117 0.2
3.001343 0.2028117 0.2
3.0013331 0.20281577 0.2
2.9893591 0.20763348 0.2
2.9774485 0.21238522 0.2
2.973293 0.21401807 0.2
2.9656045 0.21707191 0.2
2.9538016 0.22169439 0.2
2.9452431 0.22499952 0.2
2.9420202 0.2262536 0.2
2.9302509 0.23075037 0.2
2.9184723 0.23518556 0.2
2.9171932 0.23565808 0.2
2.9066673 0.23956002 0.2
2.8948249 0.24387458 0.2
2.8891432 0.24590539 0.2
2.8829209 0.24813007 0.2
2.8709423 0.25232726 0.2
2.8610933 0.2557086 0.2
2.8588775 0.25646701 0.2
2.8466834 0.26055005 0.2
2.8343815 0.26457721 0.2
2.8330434 0.26500557 0.2
2.8218932 0.26854917 0.2
2.8092558 0.27246678 0.2
2.8049934 0.27375639 0.2
2.7963919 0.27633074 0.2
2.7833146 0.2801418 0.2
2.7769435 0.28194981 0.2
2.7699663 0.28390065 0.2
2.7563258 0.28760806 0.2
2.7488936 0.2895705 0.2
2.7423532 0.29126468 0.2
2.7280032 0.29487124 0.2
2.7208437 0.2966161 0.2
2.7132272 0.29842839 0.2
2.6979929 0.30193686 0.2
2.6927937 0.30309714 0.2
2.6821847 0.30539727 0.2
2.6658634 0.30881029 0.2
2.6647438 0.30903741 0.2
2.6487351 0.31217659 0.2
2.6366938 0.31445041 0.2
2.6309418 0.3154968 0.2
2.6122797 0.31877154 0.2
2.6086439 0.319388 0.2
2.5925752 0.32200143 0.2
2.580594 0.32387599 0.2
2.571838 0.32518709 0.2
2.552544 0.32796541 0.2
2.5498999 0.32832912 0.2
2.5265067 0.33142814 0.2
2.5244941 0.33168516 0.2
2.5014698 0.33448473 0.2
2.4964442 0.33507268 0.2
2.47462 0.33749944 0.2
2.4683942 0.3381658 0.2
2.4456613 0.34047291 0.2
2.4403443 0.34099259 0.2
2.4142163 0.34340563 0.2
2.4122943 0.34357672 0.2
2.3842444 0.34593295 0.2
2.379615 0.34629819 0.2
2.3561945 0.34808116 0.2
2.3411404 0.34915116 0.2
2.3281446 0.3500433 0.2
2.3000946 0.35183726 0.2
2.2979643 0.35196507 0.2
2.2720447 0.35346956 0.2
2.248401 0.35474041 0.2
2.2439948 0.35496988 0.2
2.2159448 0.3563388 0.2
2.1907121 0.35747778 0.2
2.1878949 0.35760129 0.2
2.159845 0.35875362 0.2
2.131795 0.35981666 0.2
2.1215182 0.36017767 0.2
2.1037451 0.36078601 0.2
2.0756952 0.36166711 0.2
2.0476452 0.36246217 0.2
2.0327628 0.36284056 0.2
2.0195953 0.36316782 0.2
1.9915453 0.36379016 0.2
1.9634954 0.36434181 0.2
1.9354455 0.36483295 0.2
1.9073955 0.36527113 0.2
1.8933994 0.36546701 0.2
1.8793456 0.36565997 0.2
1.8512957 0.36600082 0.2
1.8232457 0.36629514 0.2
1.7951958 0.36654184 0.2
1.7671459 0.36674246 0.2
1.7390959 0.36690289 0.2
1.711046 0.36703011 0.2
1.6829961 0.3671325 0.2
1.6549461 0.36721795 0.2
1.6268962 0.36729001 0.2
1.5988463 0.36735197 0.2
1.5707963 0.36740519 0.2
1.5427464 0.36745029 0.2
1.5146965 0.36748575 0.2
1.4866465 0.36751136 0.2
1.4585966 0.36752697 0.2
1.4305467 0.36753333 0.2
1.4024967 0.36752893 0.2
1.3744468 0.36751102 0.2
1.3463968 0.36747232 0.2
1.3183469 0.36740521 0.2
1.290297 0.36729731 0.2
1.2622471 0.36713374 0.2
1.2341971 0.36689624 0.2
1.2061472 0.36656628 0.2
1.1780973 0.36613114 0.2
1.1500473 0.36558606 0.2
1.1448941 0.36546701 0.2
1.1219974 0.36492709 0.2
1.0939475 0.36416354 0.2
1.0658975 0.36330477 0.2
1.0520984 0.36284056 0.2
1.0378476 0.36234969 0.2
1.0097977 0.36130018 0.2
0.98218365 0.36017767 0.2
0.9817477 0.36015947 0.2
0.95369777 0.35890886 0.2
0.92564782 0.35755456 0.2
0.92415385 0.35747778 0.2
0.89759787 0.35607142 0.2
0.87428371 0.35474041 0.2
0.86954799 0.35446143 0.2
0.84149802 0.3527023 0.2
0.83047279 0.35196507 0.2
0.81344807 0.35078793 0.2
0.79120244 0.34915116 0.2
0.78539816 0.34870908 0.2
0.75734826 0.34644889 0.2
0.75557146 0.34629819 0.2
0.72929831 0.34398753 0.2
0.72301962 0.34340563 0.2
0.70124834 0.34131173 0.2
0.69294704 0.34047291 0.2
0.67319845 0.33840022 0.2
0.66500639 0.33749944 0.2
0.6451485 0.33522997 0.2
0.63890836 0.33448473 0.2
0.61709855 0.33177567 0.2
0.61441529 0.33142814 0.2
0.59137488 0.32832912 0.2
0.58904863 0.32800417 0.2
0.56964435 0.32518709 0.2
0.56099867 0.32388034 0.2
0.54901309 0.32200143 0.2
0.53294875 0.31937986 0.2
0.52934675 0.31877154 0.2
0.51062497 0.3154968 0.2
0.50489884 0.31445752 0.2
0.49270847 0.31217659 0.2
0.47684887 0.30909106 0.2
0.47544516 0.30881029 0.2
0.45889596 0.30539727 0.2
0.44879893 0.30323677 0.2
0.44286543 0.30193686 0.2
0.42735764 0.29842839 0.2
0.420749 0.29688387 0.2
0.4123051 0.29487124 0.2
0.39765004 0.29126468 0.2
0.39269907 0.29000939 0.2
0.38337846 0.28760806 0.2
0.36942212 0.28390065 0.2
0.36464914 0.28259646 0.2
0.35577846 0.2801418 0.2
0.34239376 0.27633074 0.2
0.33659922 0.27463552 0.2
0.32925488 0.27246678 0.2
0.31633202 0.26854917 0.2
0.30854928 0.2661277 0.2
0.30359597 0.26457721 0.2
0.29103658 0.26055005 0.2
0.28049934 0.25708783 0.2
0.27861515 0.25646701 0.2
0.266327 0.25232726 0.2
0.25413903 0.24813007 0.2
0.25244941 0.24753534 0.2
0.2420353 0.24387458 0.2
0.22999746 0.23956002 0.2
0.22439948 0.23751422 0.2
0.21799897 0.23518556 0.2
0.2060216 0.23075037 0.2
0.19634955 0.22711265 0.2
0.1940482 0.2262536 0.2
0.18203891 0.22169439 0.2
0.16999829 0.21707191 0.2
0.16829961 0.21640921 0.2
0.15786361 0.21238522 0.2
0.14564704 0.20763348 0.2
0.14024967 0.2055108 0.2
0.13329526 0.20281577 0.2
0.12079302 0.19793117 0.2
0.11219973 0.19455462 0.2
0.1081172 0.19297875 0.2
0.095215781 0.18795758 0.2
0.084149807 0.18365053 0.2
0.082093073 0.18286671 0.2
0.068662695 0.17770515 0.2
0.056099869 0.17290172 0.2
0.054947951 0.17247193 0.2
0.040828606 0.16716605 0.2
0.028049934 0.1624067 0.2
0.026337307 0.16178653 0.2
0.011333795 0.1563323 0.2
0 0.15225889 0.2

1.0378476 0.029426834 0.25
1.0658975 0.028928621 0.25
1.0939475 0.028471381 0.25
1.1219974 0.028051946 0.25
1.1500473 0.027668565 0.25
1.1780973 0.027318461 0.25
1.2061472 0.026999935 0.25
1.2341971 0.026711919 0.25
1.2622471 0.026452073 0.25
1.290297 0.026219356 0.25
1.3183469 0.026013148 0.25
1.3463968 0.025831849 0.25
1.3744468 0.025675147 0.25
1.4024967 0.025541458 0.25
1.4305467 0.025431007 0.25
1.4585966 0.025342918 0.25
1.4866465 0.025276901 0.25
1.5146965 0.025232677 0.25
1.5427464 0.025210069 0.25
1.5707963 0.025208669 0.25
1.5988463 0.025228958 0.25
1.6268962 0.025270359 0.25
1.6549461 0.025333856 0.25
1.6829961 0.025419201 0.25
1.711046 0.025526993 0.25
1.7390959 0.025657601 0.25
1.7671459 0.025811653 0.25
1.7951958 0.025990072 0.25
1.8232457 0.026193269 0.25
1.8512957 0.026422646 0.25
1.8793456 0.026679156 0.25
1.9073955 0.026963757 0.25
1.9354455 0.027278031 0.25
1.9634954 0.027624286 0.25
1.9915453 0.028003242 0.25
2.0195953 0.028418014 0.25
2.0476452 0.028870518 0.25
2.0756952 0.029363208 0.25
2.1015179 0.029856041 0.25
2.1037451 0.029900301 0.25
2.131795 0.030497303 0.25
2.159845 0.031146266 0.25
2.1878949 0.031853203 0.25
2.2159448 0.03262293 0.25
2.2439948 0.033461856 0.25
2.2720447 0.034377195 0.25
2.3000946 0.035376797 0.25
2.3281446 0.036471029 0.25
2.3417346 0.037042145 0.25
2.3561945 0.037690935 0.25
2.3842444 0.039054934 0.25
2.4122943 0.040562295 0.25
2.4403443 0.042231797 0.25
2.4683942 0.044090224 0.25
2.4689548 0.044129848 0.25
2.4964442 0.046256621 0.25
2.5244941 0.048700927 0.25
2.5491485 0.051120497 0.25
2.552544 0.051491829 0.25
2.580594 0.054838167 0.25
2.6038622 0.058015417 0.25
2.6086439 0.05876074 0.25
2.6366938 0.06362131 0.25
2.6428678 0.064815931 0.25
2.6647438 0.06982172 0.25
2.6714146 0.071523316 0.25
2.6926436 0.078138858 0.25
2.6927937 0.078195709 0.25
2.708437 0.084663808 0.25
2.7202325 0.091099411 0.25
2.7208437 0.091521266 0.25
2.7288308 0.097446889 0.25
2.7349514 0.10370746 0.25
2.7390634 0.10988229 0.25
2.7415153 0.11597256 0.25
2.7425769 0.12197945 0.25
2.742457 0.12790407 0.25
2.741318 0.13374758 0.25
2.7392894 0.13951106 0.25
2.7364719 0.14519562 0.25
2.7329469 0.15080234 0.25
2.7287828 0.1563323 0.25
2.7240298 0.16178653 0.25
2.7208437 0.16499318 0.25
2.7187146 0.16716605 0.25
2.7128578 0.17247193 0.25
2.7065173 0.17770515 0.25
2.699719 0.18286671 0.25
2.6927937 0.18773645 0.25
2.692481 0.18795758 0.25
2.684749 0.19297875 0.25
2.6766092 0.19793117 0.25
2.6680752 0.20281577 0.25
2.6647438 0.20460423 0.25
2.6590921 0.20763348 0.25
2.6496886 0.21238522 0.25
2.6399127 0.21707191 0.25
2.6366938 0.21853211 0.25
2.6296742 0.22169439 0.25
2.6190189 0.2262536 0.25
2.6086439 0.23048278 0.25
2.6079803 0.23075037 0.25
2.5964017 0.23518556 0.25
2.5844332 0.23956002 0.25
2.580594 0.2408988 0.25
2.5719237 0.24387458 0.25
2.5589312 0.24813007 0.25
2.552544 0.25012832 0.25
2.5453767 0.25232726 0.25
2.5312439 0.25646701 0.25
2.5244941 0.25835624 0.25
2.5164735 0.26055005 0.25
2.5010514 0.26457721 0.25
2.4964442 0.26572777 0.25
2.4848444 0.26854917 0.25
2.4683942 0.27236441 0.25
2.46794 0.27246678 0.25
2.4500292 0.27633074 0.25
2.4403443 0.2783243 0.25
2.4312285 0.2801418 0.25
2.4122943 0.28374318 0.25
2.4114375 0.28390065 0.25
2.3903583 0.28760806 0.25
2.3842444 0.28863527 0.25
2.3679834 0.29126468 0.25
2.3561945 0.29308542 0.25
2.3441421 0.29487124 0.25
2.3281446 0.29713625 0.25
2.3185987 0.29842839 0.25
2.3000946 0.30082335 0.25
2.2910604 0.30193686 0.25
2.2720447 0.30417948 0.25
2.2611553 0.30539727 0.25
2.2439948 0.30723523 0.25
2.2284162 0.30881029 0.25
2.2159448 0.3100192 0.25
2.1922552 0.31217659 0.25
2.1878949 0.31255783 0.25
2.159845 0.31485939 0.25
2.1515203 0.3154968 0.25
2.131795 0.31695014 0.25
2.1050766 0.31877154 0.25
2.1037451 0.31885904 0.25
2.0756952 0.32056944 0.25
2.0499955 0.32200143 0.25
2.0476452 0.32212794 0.25
2.0195953 0.32351525 0.25
1.9915453 0.32477468 0.25
1.9814904 0.32518709 0.25
1.9634954 0.32590162 0.25
1.9354455 0.32691699 0.25
1.9073955 0.3278394 0.25
1.8910018 0.32832912 0.25
1.8793456 0.32866706 0.25
1.8512957 0.32940092 0.25
1.8232457 0.33005171 0.25
1.7951958 0.33062097 0.25
1.7671459 0.33111183 0.25
1.7460399 0.33142814 0.25
1.7390959 0.33152944 0.25
1.711046 0.33187899 0.25
1.6829961 0.3321753 0.25
1.6549461 0.33242386 0.25
1.6268962 0.33262777 0.25
1.5988463 0.3327868 0.25
1.5707963 0.33289935 0.25
1.5427464 0.33296336 0.25
1.5146965 0.33297603 0.25
1.4866465 0.33293755 0.25
1.4585966 0.33284866 0.25
1.4305467 0.33271267 0.25
1.4024967 0.33253155 0.25
1.3744468 0.33230402 0.25
1.3463968 0.33202617 0.25
1.3183469 0.33168952 0.25
1.3003256 0.33142814 0.25
1.290297 0.33127852 0.25
1.2622471 0.33077289 0.25
1.2341971 0.33015852 0.25
1.2061472 0.32941592 0.25
1.1780973 0.3285288 0.25
1.1726785 0.32832912 0.25
1.1500473 0.32746905 0.25
1.1219974 0.32624534 0.25
1.1004625 0.32518709 0.25
1.0939475 0.32485637 0.25
1.0658975 0.32328448 0.25
1.0450281 0.32200143 0.25
1.0378476 0.32154446 0.25
1.0097977 0.31961063 0.25
0.99851037 0.31877154 0.25
0.9817477 0.31747874 0.25
0.95782943 0.3154968 0.25
0.95369777 0.31514108 0.25
0.92564782 0.31256591 0.25
0.92165492 0.31217659 0.25
0.89759787 0.30973544 0.25
0.88898534 0.30881029 0.25
0.86954799 0.30663523 0.25
0.85904537 0.30539727 0.25
0.84149802 0.30324091 0.25
0.83137672 0.30193686 0.25
0.81344807 0.29952676 0.25
0.8056224 0.29842839 0.25
0.78539816 0.29546476 0.25
0.78150506 0.29487124 0.25
0.75884335 0.29126468 0.25
0.75734826 0.29101641 0.25
0.73754192 0.28760806 0.25
0.72929831 0.2861243 0.25
0.71734651 0.28390065 0.25
0.70124834 0.28076692 0.25
0.69813445 0.2801418 0.25
0.67994365 0.27633074 0.25
0.67319845 0.27485256 0.25
0.66260877 0.27246678 0.25
0.64600035 0.26854917 0.25
0.6451485 0.26833933 0.25
0.63024268 0.26457721 0.25
0.61709855 0.26110147 0.25
0.61505805 0.26055005 0.25
0.60059377 0.25646701 0.25
0.58904863 0.25305353 0.25
0.586636 0.25232726 0.25
0.57330381 0.24813007 0.25
0.56099867 0.24407308 0.25
0.56040509 0.24387458 0.25
0.54808625 0.23956002 0.25
0.53616036 0.23518556 0.25
0.53294875 0.23394875 0.25
0.52472058 0.23075037 0.25
0.51368915 0.2262536 0.25
0.50489884 0.22249448 0.25
0.50303802 0.22169439 0.25
0.49283258 0.21707191 0.25
0.48297166 0.21238522 0.25
0.47684887 0.20931882 0.25
0.47348446 0.20763348 0.25
0.46439251 0.20281577 0.25
0.45563949 0.19793117 0.25
0.44879893 0.19389267 0.25
0.44724268 0.19297875 0.25
0.43924929 0.18795758 0.25
0.43161758 0.18286671 0.25
0.42436148 0.17770515 0.25
0.420749 0.17492246 0.25
0.41752714 0.17247193 0.25
0.41114244 0.16716605 0.25
0.40521623 0.16178653 0.25
0.39978945 0.1563323 0.25
0.39491329 0.15080234 0.25
0.39269907 0.14784917 0.25
0.39066203 0.14519562 0.25
0.38710751 0.13951106 0.25
0.3843282 0.13374758 0.25
0.38243139 0.12790407 0.25
0.38155606 0.12197945 0.25
0.38187249 0.11597256 0.25
0.38359613 0.10988229 0.25
0.38700002 0.10370746 0.25
0.39244371 0.097446889 0.25
0.39269907 0.097230019 0.25
0.40045941 0.091099411 0.25
0.4116407 0.084663808 0.25
0.420749 0.080636245 0.25
0.42691607 0.078138858 0.25
0.4476006 0.071523316 0.25
0.44879893 0.071205795 0.25
0.4756901 0.064815931 0.25
0.47684887 0.064585298 0.25
0.50489884 0.059522727 0.25
0.51432624 0.058015417 0.25
0.53294875 0.055421713 0.25
0.56099867 0.051976361 0.25
0.56868315 0.051120497 0.25
0.58904863 0.049091808 0.25
0.61709855 0.046592853 0.25
0.6451485 0.044379458 0.25
0.64855978 0.044129848 0.25
0.67319845 0.042478037 0.25
0.70124834 0.040779852 0.25
0.72929831 0.039248859 0.25
0.75734826 0.037864175 0.25
0.77548499 0.037042145 0.25
0.78539816 0.036621711 0.25
0.81344807 0.035513213 0.25
0.84149802 0.034500743 0.25
0.86954799 0.033573683 0.25
0.89759787 0.032724971 0.25
0.92564782 0.031946527 0.25
0.95369777 0.031231573 0.25
0.9817477 0.030575006 0.25
1.0097977 0.029971606 0.25
1.0155597 0.029856041 0.25
1.0378476 0.029426834 0.25

1.290297 0.090780205 0.3
1.3183469 0.08983317 0.3
1.3463968 0.089005009 0.3
1.3744468 0.088291259 0.3
1.4024967 0.087686952 0.3
1.4305467 0.08718893 0.3
1.4585966 0.08679395 0.3
1.4866465 0.086499826 0.3
1.5146965 0.086304685 0.3
1.5427464 0.08620747 0.3
1.5707963 0.08620753 0.3
1.5988463 0.086305344 0.3
1.6268962 0.086500614 0.3
1.6549461 0.086795109 0.3
1.6829961 0.087190009 0.3
1.711046 0.087687638 0.3
1.7390959 0.088290688 0.3
1.7671459 0.089002746 0.3
1.7951958 0.089828013 0.3
1.8232457 0.090770824 0.3
1.8319526 0.091099411 0.3
1.8512957 0.091873275 0.3
1.8793456 0.093128564 0.3
1.9073955 0.094529602 0.3
1.9354455 0.096085826 0.3
1.9576839 0.097446889 0.3
1.9634954 0.097828254 0.3
1.9915453 0.099834637 0.3
2.0195953 0.10204794 0.3
2.038813 0.10370746 0.3
2.0476452 0.10453479 0.3
2.0756952 0.10738894 0.3
2.0980222 0.10988229 0.3
2.1037451 0.11058362 0.3
2.131795 0.11430594 0.3
2.1433391 0.11597256 0.3
2.159845 0.11862545 0.3
2.1790489 0.12197945 0.3
2.1878949 0.12372337 0.3
2.207524 0.12790407 0.3
2.2159448 0.1299634 0.3
2.230346 0.13374758 0.3
2.2439948 0.13795834 0.3
2.2487026 0.13951106 0.3
2.2632239 0.14519562 0.3
2.2720447 0.14945276 0.3
2.2746787 0.15080234 0.3
2.28329 0.1563323 0.3
2.2895996 0.16178653 0.3
2.2938323 0.16716605 0.3
2.2961738 0.17247193 0.3
2.2967835 0.17770515 0.3
2.2957937 0.18286671 0.3
2.2933184 0.18795758 0.3
2.2894547 0.19297875 0.3
2.2842843 0.19793117 0.3
2.2778776 0.20281577 0.3
2.2720447 0.20651376 0.3
2.2702343 0.20763348 0.3
2.2612248 0.21238522 0.3
2.2510895 0.21707191 0.3
2.2439948 0.21998718 0.3
2.2397076 0.22169439 0.3
2.2269508 0.2262536 0.3
2.2159448 0.22982476 0.3
2.2129844 0.23075037 0.3
2.1974373 0.23518556 0.3
2.1878949 0.23768765 0.3
2.1804379 0.23956002 0.3
2.1618123 0.24387458 0.3
2.159845 0.24429723 0.3
2.141087 0.24813007 0.3
2.131795 0.24989517 0.3
2.1182582 0.25232726 0.3
2.1037451 0.25475746 0.3
2.0928929 0.25646701 0.3
2.0756952 0.25899873 0.3
2.0644362 0.26055005 0.3
2.0476452 0.26271811 0.3
2.0321899 0.26457721 0.3
2.0195953 0.26600092 0.3
1.9952991 0.26854917 0.3
1.9915453 0.26892025 0.3
1.9634954 0.27149092 0.3
1.9519571 0.27246678 0.3
1.9354455 0.27378702 0.3
1.9073955 0.27585025 0.3
1.9002869 0.27633074 0.3
1.8793456 0.27767312 0.3
1.8512957 0.27931345 0.3
1.8357007 0.2801418 0.3
1.8232457 0.28077094 0.3
1.7951958 0.28204965 0.3
1.7671459 0.28319018 0.3
1.7473991 0.28390065 0.3
1.7390959 0.28418552 0.3
1.711046 0.28502758 0.3
1.6829961 0.28574989 0.3
1.6549461 0.28635381 0.3
1.6268962 0.28683891 0.3
1.5988463 0.28720336 0.3
1.5707963 0.28744433 0.3
1.5427464 0.28755861 0.3
1.5146965 0.28754521 0.3
1.4866465 0.28740396 0.3
1.4585966 0.28713614 0.3
1.4305467 0.28674411 0.3
1.4024967 0.28622834 0.3
1.3744468 0.285587 0.3
1.3463968 0.2848147 0.3
1.3183469 0.28390184 0.3
1.3183152 0.28390065 0.3
1.290297 0.28278958 0.3
1.2622471 0.28150089 0.3
1.2365102 0.2801418 0.3
1.2341971 0.28001303 0.3
1.2061472 0.27824486 0.3
1.1793008 0.27633074 0.3
1.1780973 0.27624009 0.3
1.1500473 0.27389011 0.3
1.1346981 0.27246678 0.3
1.1219974 0.27122057 0.3
1.0971344 0.26854917 0.3
1.0939475 0.26818601 0.3
1.0658975 0.26472003 0.3
1.0648237 0.26457721 0.3
1.0378476 0.26076583 0.3
1.0364186 0.26055005 0.3
1.0110191 0.25646701 0.3
1.0097977 0.25625727 0.3
0.98820847 0.25232726 0.3
0.9817477 0.2510674 0.3
0.96745001 0.24813007 0.3
0.95369777 0.24509556 0.3
0.94841662 0.24387458 0.3
0.93109414 0.23956002 0.3
0.92564782 0.23809108 0.3
0.9153008 0.23518556 0.3
0.90077045 0.23075037 0.3
0.89759787 0.22968904 0.3
0.8876767 0.2262536 0.3
0.87572169 0.22169439 0.3
0.86954799 0.21907297 0.3
0.86497004 0.21707191 0.3
0.85545848 0.21238522 0.3
0.84700369 0.20763348 0.3
0.84149802 0.20401957 0.3
0.83970451 0.20281577 0.3
0.83368841 0.19793117 0.3
0.82883514 0.19297875 0.3
0.82521225 0.18795758 0.3
0.82289999 0.18286671 0.3
0.82199372 0.17770515 0.3
0.82260727 0.17247193 0.3
0.82487649 0.16716605 0.3
0.82896226 0.16178653 0.3
0.83505695 0.1563323 0.3
0.84149802 0.15203104 0.3
0.84345052 0.15080234 0.3
0.85464073 0.14519562 0.3
0.86876515 0.13951106 0.3
0.86954799 0.13924385 0.3
0.88680083 0.13374758 0.3
0.89759787 0.13082831 0.3
0.90924586 0.12790407 0.3
0.92564782 0.12432579 0.3
0.93729345 0.12197945 0.3
0.95369777 0.11905432 0.3
0.97252431 0.11597256 0.3
0.9817477 0.11461684 0.3
1.0097977 0.11082697 0.3
1.0174027 0.10988229 0.3
1.0378476 0.10756652 0.3
1.0658975 0.10467367 0.3
1.0761065 0.10370746 0.3
1.0939475 0.10214899 0.3
1.1219974 0.099911712 0.3
1.1500473 0.097887473 0.3
1.1567165 0.097446889 0.3
1.1780973 0.096127419 0.3
1.2061472 0.094559472 0.3
1.2341971 0.093149648 0.3
1.2622471 0.09188821 0.3
1.2818855 0.091099411 0.3
1.290297 0.090780205 0.3





==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.025_K1.0_L2.0_2.pgf <==

6.2831853 0.44793809 0.05
6.2777324 0.44715667 0.05
6.2675272 0.44566438 0.05
6.2574578 0.44415134 0.05
6.2551354 0.4437966 0.05
6.2475145 0.4426173 0.05
6.2376899 0.44106197 0.05
6.2279898 0.43948504 0.05
6.2270854 0.43933603 0.05
6.2183675 0.43788624 0.05
6.2088516 0.43626523 0.05
6.1994485 0.43462169 0.05
6.1990355 0.43454861 0.05
6.1900871 0.43295535 0.05
6.1808245 0.43126589 0.05
6.1716595 0.42955297 0.05
6.1709856 0.4294255 0.05
6.1625061 0.42781624 0.05
6.153438 0.42605543 0.05
6.1444594 0.42427015 0.05
6.1429356 0.42396334 0.05
6.135471 0.42246011 0.05
6.1265458 0.42062494 0.05
6.1177017 0.41876426 0.05
6.1148857 0.41816343 0.05
6.108843 0.41687778 0.05
6.1000181 0.41496509 0.05
6.0912643 0.41302586 0.05
6.0868358 0.41202891 0.05
6.0825053 0.41105968 0.05
6.0737334 0.40906623 0.05
6.0650296 0.4070451 0.05
6.0587858 0.40556868 0.05
6.0563427 0.40499589 0.05
6.047587 0.40291825 0.05
6.0388947 0.40081176 0.05
6.0307359 0.39879487 0.05
6.0302497 0.39867604 0.05
6.0214707 0.39651066 0.05
6.0127562 0.39431518 0.05
6.0040921 0.39208928 0.05
6.002686 0.39172392 0.05
5.9953085 0.38983244 0.05
5.9865404 0.38754427 0.05
5.9778304 0.38522434 0.05
5.974636 0.38436329 0.05
5.9690245 0.38287219 0.05
5.9601945 0.38048738 0.05
5.9514146 0.37806949 0.05
5.9465861 0.37672016 0.05
5.9425814 0.37561801 0.05
5.9336686 0.3731325 0.05
5.9248126 0.37061247 0.05
5.9185362 0.36879898 0.05
5.9159278 0.36805749 0.05
5.9069174 0.36546701 0.05
5.8979488 0.36284056 0.05
5.8904862 0.3606168 0.05
5.8889864 0.36017767 0.05
5.8798376 0.35747778 0.05
5.8707199 0.35474041 0.05
5.8624363 0.35221315 0.05
5.8616076 0.35196507 0.05
5.8522631 0.34915116 0.05
5.8429344 0.34629819 0.05
5.8343864 0.34364967 0.05
5.8335823 0.34340563 0.05
5.8239596 0.34047291 0.05
5.8143209 0.33749944 0.05
5.8063364 0.33501195 0.05
5.8046046 0.33448473 0.05
5.7945825 0.33142814 0.05
5.78452 0.32832912 0.05
5.7782865 0.32640214 0.05
5.7742571 0.32518709 0.05
5.7637158 0.32200143 0.05
5.7530907 0.31877154 0.05
5.7502366 0.31790568 0.05
5.74208 0.3154968 0.05
5.7308607 0.31217659 0.05
5.7221866 0.30960829 0.05
5.7194143 0.30881029 0.05
5.7075094 0.30539727 0.05
5.6954549 0.30193686 0.05
5.6941367 0.30156154 0.05
5.6828135 0.29842839 0.05
5.6699409 0.29487124 0.05
5.6660868 0.29381419 0.05
5.6565163 0.29126468 0.05
5.6427072 0.28760806 0.05
5.6380368 0.2863817 0.05
5.6283008 0.28390065 0.05
5.6134332 0.2801418 0.05
5.6099869 0.27928037 0.05
5.5978183 0.27633074 0.05
5.581937 0.27251684 0.05
5.5817219 0.27246678 0.05
5.5646504 0.26854917 0.05
5.553887 0.26610973 0.05
5.5469008 0.26457721 0.05
5.5282776 0.26055005 0.05
5.525837 0.26003107 0.05
5.5085142 0.25646701 0.05
5.4977871 0.25429583 0.05
5.4877198 0.25232726 0.05
5.4697372 0.24887441 0.05
5.4657206 0.24813007 0.05
5.4423149 0.24387458 0.05
5.4416873 0.24376282 0.05
5.4171889 0.23956002 0.05
5.4136373 0.2389635 0.05
5.3902481 0.23518556 0.05
5.3855874 0.23444944 0.05
5.3612067 0.23075037 0.05
5.3575375 0.23020648 0.05
5.3296996 0.2262536 0.05
5.3294875 0.22622422 0.05
5.3014376 0.22251026 0.05
5.294981 0.22169439 0.05
5.2733876 0.21903525 0.05
5.2566276 0.21707191 0.05
5.2453377 0.21578467 0.05
5.2172878 0.21274974 0.05
5.2137252 0.21238522 0.05
5.1892378 0.20994994 0.05
5.1645306 0.20763348 0.05
5.1611879 0.20732868 0.05
5.133138 0.20492912 0.05
5.1067214 0.20281577 0.05
5.105088 0.20268887 0.05
5.0770381 0.20066285 0.05
5.0489882 0.19878581 0.05
5.0350789 0.19793117 0.05
5.0209383 0.19708765 0.05
4.9928883 0.19556011 0.05
4.9648384 0.1941801 0.05
4.9375586 0.19297875 0.05
4.9367885 0.19294585 0.05
4.9087385 0.19189051 0.05
4.8806886 0.19097596 0.05
4.8526386 0.19020281 0.05
4.8245887 0.18957027 0.05
4.7965388 0.18907986 0.05
4.7684888 0.18872695 0.05
4.7404389 0.18851516 0.05
4.712389 0.18844245 0.05
4.684339 0.18850961 0.05
4.6562891 0.18871296 0.05
4.6282392 0.18905675 0.05
4.6001892 0.18953917 0.05
4.5721393 0.19015974 0.05
4.5440894 0.19091942 0.05
4.5160394 0.19181601 0.05
4.4879895 0.19285467 0.05
4.4850304 0.19297875 0.05
4.4599396 0.19406294 0.05
4.4318896 0.19541803 0.05
4.4038397 0.19691961 0.05
4.3865978 0.19793117 0.05
4.3757898 0.1985847 0.05
4.3477398 0.20043018 0.05
4.3196899 0.2024281 0.05
4.3146212 0.20281577 0.05
4.29164 0.20462671 0.05
4.26359 0.20699551 0.05
4.2565023 0.20763348 0.05
4.2355401 0.20957662 0.05
4.2074901 0.21233755 0.05
4.2070329 0.21238522 0.05
4.1794402 0.21534357 0.05
4.1641671 0.21707191 0.05
4.1513903 0.21855823 0.05
4.125772 0.22169439 0.05
4.1233404 0.22200005 0.05
4.0952904 0.22569936 0.05
4.0912784 0.2262536 0.05
4.0672405 0.22965751 0.05
4.0598531 0.23075037 0.05
4.0391905 0.2338796 0.05
4.0309201 0.23518556 0.05
4.0111406 0.23838127 0.05
4.0041258 0.23956002 0.05
3.9830907 0.24316752 0.05
3.9791228 0.24387458 0.05
3.9557112 0.24813007 0.05
3.9550407 0.24825437 0.05
3.9338459 0.25232726 0.05
3.9269908 0.25366701 0.05
3.9131584 0.25646701 0.05
3.8989409 0.25938997 0.05
3.8934888 0.26055005 0.05
3.8748415 0.26457721 0.05
3.870891 0.26544333 0.05
3.8571884 0.26854917 0.05
3.842841 0.27183753 0.05
3.8401833 0.27246678 0.05
3.8240778 0.27633074 0.05
3.8147911 0.27858002 0.05
3.8085427 0.2801418 0.05
3.7936725 0.28390065 0.05
3.7867412 0.28566629 0.05
3.7793477 0.28760806 0.05
3.7655419 0.29126468 0.05
3.7586912 0.29309056 0.05
3.7522019 0.29487124 0.05
3.7393188 0.29842839 0.05
3.7306413 0.30083298 0.05
3.7267659 0.30193686 0.05
3.7146826 0.30539727 0.05
3.7027529 0.30881029 0.05
3.7025913 0.30885676 0.05
3.6913451 0.31217659 0.05
3.6800726 0.3154968 0.05
3.6745414 0.31712532 0.05
3.6690855 0.31877154 0.05
3.6583657 0.32200143 0.05
3.6477331 0.32518709 0.05
3.6464915 0.3255592 0.05
3.6374576 0.32832912 0.05
3.6272785 0.33142814 0.05
3.6184415 0.33409762 0.05
3.6171871 0.33448473 0.05
3.6073966 0.33749944 0.05
3.5976298 0.34047291 0.05
3.5903916 0.34265632 0.05
3.5879556 0.34340563 0.05
3.5785089 0.34629819 0.05
3.5690596 0.34915116 0.05
3.5623417 0.35115513 0.05
3.5596769 0.35196507 0.05
3.5504804 0.35474041 0.05
3.5412695 0.35747778 0.05
3.5342917 0.35952043 0.05
3.5320854 0.36017767 0.05
3.5230755 0.36284056 0.05
3.5140246 0.36546701 0.05
3.5062418 0.36768955 0.05
3.5049751 0.36805749 0.05
3.4960986 0.37061247 0.05
3.4871721 0.3731325 0.05
3.478203 0.37561801 0.05
3.4781919 0.37562107 0.05
3.4694248 0.37806949 0.05
3.4605963 0.38048738 0.05
3.4517008 0.38287219 0.05
3.4501419 0.38328589 0.05
3.4429597 0.38522434 0.05
3.4341924 0.38754427 0.05
3.4253557 0.38983244 0.05
3.422092 0.39066557 0.05
3.4166022 0.39208928 0.05
3.4078678 0.39431518 0.05
3.3990493 0.39651066 0.05
3.3940421 0.39773658 0.05
3.3902569 0.39867604 0.05
3.3815104 0.40081176 0.05
3.3726726 0.40291825 0.05
3.3659921 0.40447805 0.05
3.3637968 0.40499589 0.05
3.3549822 0.4070451 0.05
3.3460688 0.40906623 0.05
3.3379422 0.41086463 0.05
3.3370666 0.41105968 0.05
3.3281269 0.41302586 0.05
3.3190732 0.41496509 0.05
3.3099082 0.41687778 0.05
3.3098923 0.41688106 0.05
3.3007839 0.41876426 0.05
3.2915429 0.42062494 0.05
3.2821794 0.42246011 0.05
3.2818423 0.42252532 0.05
3.2728205 0.42427015 0.05
3.2633408 0.42605543 0.05
3.2537924 0.4278052 0.05
3.2537319 0.42781624 0.05
3.2440979 0.42955297 0.05
3.2343292 0.43126589 0.05
3.2257425 0.43273324 0.05
3.2244328 0.43295535 0.05
3.2144575 0.43462169 0.05
3.2043364 0.43626523 0.05
3.1976925 0.43731978 0.05
3.194077 0.43788624 0.05
3.1836825 0.43948504 0.05
3.173131 0.44106197 0.05
3.1696426 0.44157397 0.05
3.1623963 0.4426173 0.05
3.1514862 0.44415134 0.05
3.1415927 0.44550472 0.05
3.1403956 0.44566438 0.05
3.1290369 0.44715667 0.05
3.1174967 0.44862854 0.05
3.1135427 0.44912358 0.05
3.1056517 0.45008028 0.05
3.0935475 0.4515121 0.05
3.0854928 0.45244195 0.05
3.0811479 0.45292434 0.05
3.0683523 0.45431724 0.05
3.0574428 0.4554718 0.05
3.0552718 0.45569107 0.05
3.041628 0.45704606 0.05
3.0293929 0.45822565 0.05
3.0276719 0.45838252 0.05
3.0129724 0.45970067 0.05
3.001343 0.46071425 0.05
2.9978319 0.4610008 0.05
2.9818251 0.46228307 0.05
2.973293 0.46295027 0.05
2.9650601 0.46354783 0.05
2.9474576 0.46479526 0.05
2.9452431 0.46494967 0.05
2.9284566 0.46602559 0.05
2.9171932 0.46673066 0.05
2.9082535 0.46723911 0.05
2.8891432 0.46830307 0.05
2.8864987 0.46843597 0.05
2.8625953 0.46961647 0.05
2.8610933 0.46968949 0.05
2.8360101 0.47078079 0.05
2.8330434 0.47090781 0.05
2.8061929 0.47192916 0.05
2.8049934 0.47197415 0.05
2.7769435 0.47290115 0.05
2.7713431 0.47306183 0.05
2.7488936 0.47369884 0.05
2.7289749 0.47417897 0.05
2.7208437 0.4743732 0.05
2.6927937 0.4749302 0.05
2.6703434 0.47528082 0.05
2.6647438 0.47536777 0.05
2.6366938 0.47569164 0.05
2.6086439 0.47590091 0.05
2.580594 0.47600324 0.05
2.552544 0.47599683 0.05
2.5244941 0.47588292 0.05
2.4964442 0.47566305 0.05
2.4683942 0.47534151 0.05
2.4643357 0.47528082 0.05
2.4403443 0.47493029 0.05
2.4122943 0.47443231 0.05
2.4001414 0.47417897 0.05
2.3842444 0.47385527 0.05
2.3561945 0.47320304 0.05
2.3507342 0.47306183 0.05
2.3281446 0.47249144 0.05
2.3078909 0.47192916 0.05
2.3000946 0.47171725 0.05
2.2720447 0.47089259 0.05
2.2684497 0.47078079 0.05
2.2439948 0.47003578 0.05
2.2307285 0.46961647 0.05
2.2159448 0.46915964 0.05
2.192957 0.46843597 0.05
2.1878949 0.46828025 0.05
2.159845 0.46741115 0.05
2.1542846 0.46723911 0.05
2.131795 0.46655896 0.05
2.1138015 0.46602559 0.05
2.1037451 0.4657344 0.05
2.0756952 0.46495364 0.05
2.0697559 0.46479526 0.05
2.0476452 0.46421972 0.05
2.0206519 0.46354783 0.05
2.0195953 0.46352216 0.05
1.9915453 0.4628696 0.05
1.9650591 0.46228307 0.05
1.9634954 0.4622493 0.05
1.9354455 0.46167122 0.05
1.9073955 0.46112341 0.05
1.9007576 0.4610008 0.05
1.8793456 0.46061444 0.05
1.8512957 0.46014582 0.05
1.8232457 0.45971923 0.05
1.8219176 0.45970067 0.05
1.7951958 0.45933522 0.05
1.7671459 0.45898209 0.05
1.7390959 0.45865867 0.05
1.7128854 0.45838252 0.05
1.711046 0.45836355 0.05
1.6829961 0.45810638 0.05
1.6549461 0.45788777 0.05
1.6268962 0.45771814 0.05
1.5988463 0.45761662 0.05
1.5707963 0.45759675 0.05
1.5427464 0.45765794 0.05
1.5146965 0.45779211 0.05
1.4866465 0.45799008 0.05
1.4585966 0.45824326 0.05
1.4458159 0.45838252 0.05
1.4305467 0.45855262 0.05
1.4024967 0.45891637 0.05
1.3744468 0.45932497 0.05
1.3511833 0.45970067 0.05
1.3463968 0.45977981 0.05
1.3183469 0.46029571 0.05
1.290297 0.46085721 0.05
1.2834872 0.4610008 0.05
1.2622471 0.46145825 0.05
1.2341971 0.46207615 0.05
1.224742 0.46228307 0.05
1.2061472 0.46269913 0.05
1.1780973 0.46331906 0.05
1.167597 0.46354783 0.05
1.1500473 0.46394 0.05
1.1219974 0.46456322 0.05
1.111533 0.46479526 0.05
1.0939475 0.46519505 0.05
1.0658975 0.46584202 0.05
1.0581702 0.46602559 0.05
1.0378476 0.46652199 0.05
1.0099578 0.46723911 0.05
1.0097977 0.46724333 0.05
0.9817477 0.46801365 0.05
0.96695138 0.46843597 0.05
0.95369777 0.46882369 0.05
0.9272717 0.46961647 0.05
0.92564782 0.46966636 0.05
0.89759787 0.4705325 0.05
0.8894938 0.47078079 0.05
0.86954799 0.47140605 0.05
0.85258019 0.47192916 0.05
0.84149802 0.4722789 0.05
0.81596659 0.47306183 0.05
0.81344807 0.47314086 0.05
0.78539816 0.47398756 0.05
0.77877885 0.47417897 0.05
0.75734826 0.47481287 0.05
0.74070301 0.47528082 0.05
0.72929831 0.47560897 0.05
0.70140067 0.47636759 0.05
0.70124834 0.47637183 0.05
0.67319845 0.47709635 0.05
0.65863626 0.47743946 0.05
0.6451485 0.47776433 0.05
0.61709855 0.47835497 0.05
0.60895642 0.47849667 0.05
0.58904863 0.47885085 0.05
0.56099867 0.47922932 0.05
0.53294875 0.47947602 0.05
0.51610225 0.47953939 0.05
0.50489884 0.47958261 0.05
0.48002038 0.47953939 0.05
0.47684887 0.4795339 0.05
0.44879893 0.47931639 0.05
0.420749 0.47891699 0.05
0.40057555 0.47849667 0.05
0.39269907 0.47833147 0.05
0.36464914 0.47756092 0.05
0.36104726 0.47743946 0.05
0.33659922 0.47660471 0.05
0.33072589 0.47636759 0.05
0.30854928 0.47545834 0.05
0.30477857 0.47528082 0.05
0.28175997 0.47417897 0.05
0.28049934 0.47411773 0.05
0.26116223 0.47306183 0.05
0.25244941 0.47257594 0.05
0.24196315 0.47192916 0.05
0.22439948 0.47082033 0.05
0.22382594 0.47078079 0.05
0.20714631 0.46961647 0.05
0.19634955 0.46884344 0.05
0.19106182 0.46843597 0.05
0.17581538 0.46723911 0.05
0.16829961 0.46663591 0.05
0.16114888 0.46602559 0.05
0.14704079 0.46479526 0.05
0.14024967 0.46418996 0.05
0.13340995 0.46354783 0.05
0.12022669 0.46228307 0.05
0.11219973 0.46149433 0.05
0.10739336 0.4610008 0.05
0.094972813 0.45970067 0.05
0.084149807 0.45853532 0.05
0.082782726 0.45838252 0.05
0.070999326 0.45704606 0.05
0.059399925 0.45569107 0.05
0.056099869 0.45529857 0.05
0.04809708 0.45431724 0.05
0.037009283 0.45292434 0.05
0.028049934 0.45176916 0.05
0.026103968 0.4515121 0.05
0.015429016 0.45008028 0.05
0.0049061719 0.44862854 0.05
0 0.44793809 0.05

6.2831853 0.32870168 0.1
6.2819054 0.32832912 0.1
6.2712725 0.32518709 0.1
6.2607147 0.32200143 0.1
6.2551354 0.3202884 0.1
6.2501824 0.31877154 0.1
6.2396568 0.3154968 0.1
6.2291831 0.31217659 0.1
6.2270854 0.31150288 0.1
6.2186596 0.30881029 0.1
6.2081467 0.30539727 0.1
6.1990355 0.30239454 0.1
6.1976371 0.30193686 0.1
6.1870306 0.29842839 0.1
6.1764223 0.29487124 0.1
6.1709856 0.29302899 0.1
6.1657322 0.29126468 0.1
6.1549486 0.28760806 0.1
6.1441231 0.28390065 0.1
6.1429356 0.2834914 0.1
6.133107 0.2801418 0.1
6.1220047 0.27633074 0.1
6.1148857 0.27387395 0.1
6.1107548 0.27246678 0.1
6.0992858 0.26854917 0.1
6.0876957 0.26457721 0.1
6.0868358 0.26428237 0.1
6.0757775 0.26055005 0.1
6.0636747 0.25646701 0.1
6.0587858 0.25482171 0.1
6.0512439 0.25232726 0.1
6.0385109 0.24813007 0.1
6.0307359 0.24558098 0.1
6.0254272 0.24387458 0.1
6.0119223 0.23956002 0.1
6.002686 0.23663459 0.1
5.9980102 0.23518556 0.1
5.9835755 0.23075037 0.1
5.974636 0.22803386 0.1
5.9686368 0.2262536 0.1
5.9530855 0.22169439 0.1
5.9465861 0.2198127 0.1
5.9368728 0.21707191 0.1
5.9199996 0.21238522 0.1
5.9185362 0.2119841 0.1
5.9022112 0.20763348 0.1
5.8904862 0.20456446 0.1
5.8836075 0.20281577 0.1
5.8640422 0.19793117 0.1
5.8624363 0.19753682 0.1
5.843283 0.19297875 0.1
5.8343864 0.19090486 0.1
5.8213225 0.18795758 0.1
5.8063364 0.18464773 0.1
5.7979916 0.18286671 0.1
5.7782865 0.17875043 0.1
5.7730983 0.17770515 0.1
5.7502366 0.17320182 0.1
5.7463907 0.17247193 0.1
5.7221866 0.16798219 0.1
5.71761 0.16716605 0.1
5.6941367 0.16307865 0.1
5.6864054 0.16178653 0.1
5.6660868 0.15847278 0.1
5.6523823 0.1563323 0.1
5.6380368 0.1541464 0.1
5.6150592 0.15080234 0.1
5.6099869 0.15008241 0.1
5.581937 0.14627383 0.1
5.5736143 0.14519562 0.1
5.553887 0.14270545 0.1
5.5272315 0.13951106 0.1
5.525837 0.13934821 0.1
5.4977871 0.13621696 0.1
5.474393 0.13374758 0.1
5.4697372 0.13326882 0.1
5.4416873 0.13052069 0.1
5.4136373 0.12793062 0.1
5.4133353 0.12790407 0.1
5.3855874 0.12552673 0.1
5.3575375 0.12326644 0.1
5.3406297 0.12197945 0.1
5.3294875 0.12115309 0.1
5.3014376 0.11918853 0.1
5.2733876 0.11734653 0.1
5.2510789 0.11597256 0.1
5.2453377 0.11562778 0.1
5.2172878 0.11404297 0.1
5.1892378 0.11256519 0.1
5.1611879 0.11118988 0.1
5.133138 0.10991352 0.1
5.1324006 0.10988229 0.1
5.105088 0.10875319 0.1
5.0770381 0.10768605 0.1
5.0489882 0.1067072 0.1
5.0209383 0.10581384 0.1
4.9928883 0.10500501 0.1
4.9648384 0.10427733 0.1
4.9401628 0.10370746 0.1
4.9367885 0.10363123 0.1
4.9087385 0.10307194 0.1
4.8806886 0.10258873 0.1
4.8526386 0.10217955 0.1
4.8245887 0.10184364 0.1
4.7965388 0.10158021 0.1
4.7684888 0.10138885 0.1
4.7404389 0.10126822 0.1
4.712389 0.10121846 0.1
4.684339 0.10123928 0.1
4.6562891 0.10133091 0.1
4.6282392 0.10149389 0.1
4.6001892 0.10172833 0.1
4.5721393 0.10203454 0.1
4.5440894 0.10241337 0.1
4.5160394 0.10286563 0.1
4.4879895 0.10339307 0.1
4.4733362 0.10370746 0.1
4.4599396 0.10400135 0.1
4.4318896 0.10469471 0.1
4.4038397 0.10546844 0.1
4.3757898 0.10632395 0.1
4.3477398 0.10726442 0.1
4.3196899 0.1082922 0.1
4.29164 0.10940984 0.1
4.2806363 0.10988229 0.1
4.26359 0.11063242 0.1
4.2355401 0.11196099 0.1
4.2074901 0.11338957 0.1
4.1794402 0.11492344 0.1
4.161465 0.11597256 0.1
4.1513903 0.11657574 0.1
4.1233404 0.1183591 0.1
4.0952904 0.12026326 0.1
4.0715312 0.12197945 0.1
4.0672405 0.1222976 0.1
4.0391905 0.12449217 0.1
4.0111406 0.12682612 0.1
3.9988691 0.12790407 0.1
3.9830907 0.12932699 0.1
3.9550407 0.13199931 0.1
3.9376683 0.13374758 0.1
3.9269908 0.1348511 0.1
3.8989409 0.13790046 0.1
3.8848817 0.13951106 0.1
3.870891 0.14115741 0.1
3.842841 0.14463094 0.1
3.8384859 0.14519562 0.1
3.8147911 0.14835077 0.1
3.7972756 0.15080234 0.1
3.7867412 0.15231631 0.1
3.7600785 0.1563323 0.1
3.7586912 0.15654689 0.1
3.7306413 0.16107435 0.1
3.7264144 0.16178653 0.1
3.7025913 0.16590549 0.1
3.6955991 0.16716605 0.1
3.6745414 0.17105887 0.1
3.6671954 0.17247193 0.1
3.6464915 0.176554 0.1
3.6408695 0.17770515 0.1
3.6184415 0.1824063 0.1
3.616324 0.18286671 0.1
3.5934049 0.18795758 0.1
3.5903916 0.18864111 0.1
3.5718985 0.19297875 0.1
3.5623417 0.19526741 0.1
3.5515727 0.19793117 0.1
3.5342917 0.20229007 0.1
3.5322704 0.20281577 0.1
3.514038 0.20763348 0.1
3.5062418 0.20972815 0.1
3.4966331 0.21238522 0.1
3.4799462 0.21707191 0.1
3.4781919 0.21757083 0.1
3.4640729 0.22169439 0.1
3.4501419 0.22581783 0.1
3.4487063 0.2262536 0.1
3.4340325 0.23075037 0.1
3.422092 0.23444706 0.1
3.4197614 0.23518556 0.1
3.406056 0.23956002 0.1
3.3940421 0.24342228 0.1
3.3926646 0.24387458 0.1
3.379764 0.24813007 0.1
3.3670896 0.25232726 0.1
3.3659921 0.25269168 0.1
3.3548337 0.25646701 0.1
3.3427767 0.26055005 0.1
3.3379422 0.26218716 0.1
3.3310017 0.26457721 0.1
3.3194494 0.26854917 0.1
3.3098923 0.27182316 0.1
3.3080416 0.27246678 0.1
3.2968957 0.27633074 0.1
3.2858277 0.2801418 0.1
3.2818423 0.28150582 0.1
3.2749348 0.28390065 0.1
3.2641532 0.28760806 0.1
3.2537924 0.29113468 0.1
3.2534146 0.29126468 0.1
3.2428523 0.29487124 0.1
3.2322997 0.29842839 0.1
3.2257425 0.30061264 0.1
3.2218014 0.30193686 0.1
3.2113823 0.30539727 0.1
3.2009438 0.30881029 0.1
3.1976925 0.30986016 0.1
3.1905625 0.31217659 0.1
3.1801806 0.3154968 0.1
3.1697538 0.31877154 0.1
3.1696426 0.31880603 0.1
3.1593705 0.32200143 0.1
3.1489192 0.32518709 0.1
3.1415927 0.32737859 0.1
3.1384138 0.32832912 0.1
3.1278761 0.33142814 0.1
3.1172351 0.33448473 0.1
3.1135427 0.33552647 0.1
3.1065178 0.33749944 0.1
3.0956902 0.34047291 0.1
3.0854928 0.34320211 0.1
3.0847262 0.34340563 0.1
3.073633 0.34629819 0.1
3.062374 0.34915116 0.1
3.0574428 0.35037254 0.1
3.0509332 0.35196507 0.1
3.0392955 0.35474041 0.1
3.0293929 0.35703368 0.1
3.0274449 0.35747778 0.1
3.015339 0.36017767 0.1
3.0029921 0.36284056 0.1
3.001343 0.36318864 0.1
2.9903335 0.36546701 0.1
2.9773868 0.36805749 0.1
2.973293 0.36885599 0.1
2.9640821 0.37061247 0.1
2.9504271 0.3731325 0.1
2.9452431 0.37406303 0.1
2.9363585 0.37561801 0.1
2.9218744 0.37806949 0.1
2.9171932 0.37883987 0.1
2.9069023 0.38048738 0.1
2.8914575 0.38287219 0.1
2.8891432 0.38322034 0.1
2.8754204 0.38522434 0.1
2.8610933 0.38723734 0.1
2.8588394 0.38754427 0.1
2.8415585 0.38983244 0.1
2.8330434 0.39092079 0.1
2.8235834 0.39208928 0.1
2.8049934 0.39430058 0.1
2.8048661 0.39431518 0.1
2.7851869 0.39651066 0.1
2.7769435 0.39739731 0.1
2.7645396 0.39867604 0.1
2.7488936 0.40023242 0.1
2.7427758 0.40081176 0.1
2.7208437 0.40281835 0.1
2.7196854 0.40291825 0.1
2.6948447 0.40499589 0.1
2.6927937 0.40516212 0.1
2.6677999 0.4070451 0.1
2.6647438 0.40726827 0.1
2.6378212 0.40906623 0.1
2.6366938 0.40913933 0.1
2.6086439 0.41077931 0.1
2.6032165 0.41105968 0.1
2.580594 0.41219773 0.1
2.5615544 0.41302586 0.1
2.552544 0.41340801 0.1
2.5244941 0.41442713 0.1
2.506922 0.41496509 0.1
2.4964442 0.41527861 0.1
2.4683942 0.41598431 0.1
2.4403443 0.4165649 0.1
2.4219729 0.41687778 0.1
2.4122943 0.41703932 0.1
2.3842444 0.41742109 0.1
2.3561945 0.41771749 0.1
2.3281446 0.41793445 0.1
2.3000946 0.41807816 0.1
2.2720447 0.41815838 0.1
2.2439948 0.41818757 0.1
2.2159448 0.4181764 0.1
2.1878949 0.41813561 0.1
2.159845 0.41807416 0.1
2.131795 0.41800447 0.1
2.1037451 0.41793645 0.1
2.0756952 0.41787146 0.1
2.0476452 0.41780469 0.1
2.0195953 0.41773341 0.1
1.9915453 0.41765657 0.1
1.9634954 0.41757185 0.1
1.9354455 0.41747902 0.1
1.9073955 0.41737733 0.1
1.8793456 0.41726985 0.1
1.8512957 0.41716246 0.1
1.8232457 0.41706178 0.1
1.7951958 0.41696634 0.1
1.7682516 0.41687778 0.1
1.7671459 0.41687418 0.1
1.7390959 0.41678334 0.1
1.711046 0.41669368 0.1
1.6829961 0.41660656 0.1
1.6549461 0.41652591 0.1
1.6268962 0.41645936 0.1
1.5988463 0.41641854 0.1
1.5707963 0.4164149 0.1
1.5427464 0.41645519 0.1
1.5146965 0.4165358 0.1
1.4866465 0.41664681 0.1
1.4585966 0.41678012 0.1
1.4406542 0.41687778 0.1
1.4305467 0.41693319 0.1
1.4024967 0.41710323 0.1
1.3744468 0.41728977 0.1
1.3463968 0.41749207 0.1
1.3183469 0.41770873 0.1
1.290297 0.4179359 0.1
1.2622471 0.41816453 0.1
1.2341971 0.41837835 0.1
1.2061472 0.41855925 0.1
1.1780973 0.4186986 0.1
1.1591446 0.41876426 0.1
1.1500473 0.41879625 0.1
1.1219974 0.41885537 0.1
1.0939475 0.41888191 0.1
1.0658975 0.4188782 0.1
1.0378476 0.41885021 0.1
1.0097977 0.4188122 0.1
0.9817477 0.41877206 0.1
0.97637147 0.41876426 0.1
0.95369777 0.41873094 0.1
0.92564782 0.41868319 0.1
0.89759787 0.41861995 0.1
0.86954799 0.41853253 0.1
0.84149802 0.41841188 0.1
0.81344807 0.41824791 0.1
0.78539816 0.4180295 0.1
0.75734826 0.41774389 0.1
0.72929831 0.41738045 0.1
0.70124834 0.41693117 0.1
0.69840916 0.41687778 0.1
0.67319845 0.4163921 0.1
0.6451485 0.41575954 0.1
0.61709855 0.41502735 0.1
0.61497137 0.41496509 0.1
0.58904863 0.41418466 0.1
0.56099867 0.41321308 0.1
0.55622709 0.41302586 0.1
0.53294875 0.41208469 0.1
0.51095127 0.41105968 0.1
0.50489884 0.41076882 0.1
0.47684887 0.40923323 0.1
0.47415098 0.40906623 0.1
0.44879893 0.40744586 0.1
0.44323367 0.4070451 0.1
0.420749 0.40537213 0.1
0.41621674 0.40499589 0.1
0.39269907 0.40297783 0.1
0.39206942 0.40291825 0.1
0.37040457 0.40081176 0.1
0.36464914 0.40023332 0.1
0.35037767 0.39867604 0.1
0.33659922 0.39712046 0.1
0.3315586 0.39651066 0.1
0.31391785 0.39431518 0.1
0.30854928 0.39362744 0.1
0.2971899 0.39208928 0.1
0.28107867 0.38983244 0.1
0.28049934 0.38974946 0.1
0.26576517 0.38754427 0.1
0.25244941 0.3854814 0.1
0.25084918 0.38522434 0.1
0.23651293 0.38287219 0.1
0.22439948 0.38081903 0.1
0.22249879 0.38048738 0.1
0.20892279 0.37806949 0.1
0.19634955 0.37575795 0.1
0.19560567 0.37561801 0.1
0.18263697 0.3731325 0.1
0.16988758 0.37061247 0.1
0.16829961 0.37029244 0.1
0.15740219 0.36805749 0.1
0.14511715 0.36546701 0.1
0.14024967 0.36441782 0.1
0.13303231 0.36284056 0.1
0.1211285 0.36017767 0.1
0.11219973 0.35812956 0.1
0.10938849 0.35747778 0.1
0.097801803 0.35474041 0.1
0.086362065 0.35196507 0.1
0.084149807 0.35141845 0.1
0.075042618 0.34915116 0.1
0.063850995 0.34629819 0.1
0.056099869 0.34427708 0.1
0.052775 0.34340563 0.1
0.041786072 0.34047291 0.1
0.030910933 0.33749944 0.1
0.028049934 0.33670314 0.1
0.020098476 0.33448473 0.1
0.009366505 0.33142814 0.1
0 0.32870168 0.1

6.2831853 0.18104085 0.15
6.2749733 0.17770515 0.15
6.2620157 0.17247193 0.15
6.2551354 0.16970821 0.15
6.2486319 0.16716605 0.15
6.2347661 0.16178653 0.15
6.2270854 0.158837 0.15
6.2203565 0.1563323 0.15
6.2053141 0.15080234 0.15
6.1990355 0.1485229 0.15
6.1895411 0.14519562 0.15
6.1729666 0.13951106 0.15
6.1709856 0.13883855 0.15
6.1553711 0.13374758 0.15
6.1429356 0.12980527 0.15
6.1366712 0.12790407 0.15
6.1166331 0.12197945 0.15
6.1148857 0.12147232 0.15
6.0949706 0.11597256 0.15
6.0868358 0.11379619 0.15
6.0713983 0.10988229 0.15
6.0587858 0.10678305 0.15
6.0455162 0.10370746 0.15
6.0307359 0.10038994 0.15
6.0167715 0.097446889 0.15
6.002686 0.094572663 0.15
5.9844472 0.091099411 0.15
5.974636 0.089289445 0.15
5.9476062 0.084663808 0.15
5.9465861 0.084494715 0.15
5.9185362 0.080122678 0.15
5.9047289 0.078138858 0.15
5.8904862 0.076153903 0.15
5.8624363 0.072546551 0.15
5.8539002 0.071523316 0.15
5.8343864 0.069252101 0.15
5.8063364 0.066250109 0.15
5.7918817 0.064815931 0.15
5.7782865 0.063504555 0.15
5.7502366 0.06098919 0.15
5.7221866 0.058688311 0.15
5.7134403 0.058015417 0.15
5.6941367 0.0565689 0.15
5.6660868 0.054620506 0.15
5.6380368 0.05282873 0.15
5.6099869 0.051175816 0.15
5.6089955 0.051120497 0.15
5.581937 0.049646236 0.15
5.553887 0.048231879 0.15
5.525837 0.046924371 0.15
5.4977871 0.045712767 0.15
5.4697372 0.044589559 0.15
5.4575165 0.044129848 0.15
5.4416873 0.043546655 0.15
5.4136373 0.042578671 0.15
5.3855874 0.041680042 0.15
5.3575375 0.040845903 0.15
5.3294875 0.040071034 0.15
5.3014376 0.039351635 0.15
5.2733876 0.038683839 0.15
5.2453377 0.038064354 0.15
5.2172878 0.037490068 0.15
5.1936485 0.037042145 0.15
5.1892378 0.036959873 0.15
5.1611879 0.036469759 0.15
5.133138 0.036018816 0.15
5.105088 0.03560395 0.15
5.0770381 0.035224439 0.15
5.0489882 0.034877358 0.15
5.0209383 0.034562769 0.15
4.9928883 0.034277861 0.15
4.9648384 0.034022951 0.15
4.9367885 0.033795871 0.15
4.9087385 0.03359621 0.15
4.8806886 0.033424358 0.15
4.8526386 0.033278327 0.15
4.8245887 0.033157603 0.15
4.7965388 0.033062067 0.15
4.7684888 0.032991923 0.15
4.7404389 0.032946165 0.15
4.712389 0.032924982 0.15
4.684339 0.032928075 0.15
4.6562891 0.032956057 0.15
4.6282392 0.033008224 0.15
4.6001892 0.033085033 0.15
4.5721393 0.033187201 0.15
4.5440894 0.033314558 0.15
4.5160394 0.033468154 0.15
4.4879895 0.033647152 0.15
4.4599396 0.033853656 0.15
4.4318896 0.034087798 0.15
4.4038397 0.034350999 0.15
4.3757898 0.034643778 0.15
4.3477398 0.034967098 0.15
4.3196899 0.03532282 0.15
4.29164 0.035711736 0.15
4.26359 0.036136506 0.15
4.2355401 0.036597419 0.15
4.2105463 0.037042145 0.15
4.2074901 0.037097427 0.15
4.1794402 0.037640955 0.15
4.1513903 0.038226928 0.15
4.1233404 0.038860383 0.15
4.0952904 0.039541878 0.15
4.0672405 0.040276357 0.15
4.0391905 0.041067008 0.15
4.0111406 0.04191937 0.15
3.9830907 0.042836193 0.15
3.9550407 0.043825403 0.15
3.9469014 0.044129848 0.15
3.9269908 0.044891191 0.15
3.8989409 0.046039345 0.15
3.870891 0.0472785 0.15
3.842841 0.048615974 0.15
3.8147911 0.050064156 0.15
3.7957113 0.051120497 0.15
3.7867412 0.051629881 0.15
3.7586912 0.053325447 0.15
3.7306413 0.055165486 0.15
3.7025913 0.057166508 0.15
3.6914653 0.058015417 0.15
3.6745414 0.059343784 0.15
3.6464915 0.061715407 0.15
3.6184415 0.064311323 0.15
3.6133167 0.064815931 0.15
3.5903916 0.067143355 0.15
3.5623417 0.070253512 0.15
3.551691 0.071523316 0.15
3.5342917 0.073665415 0.15
3.5062418 0.077424172 0.15
3.501251 0.078138858 0.15
3.4781919 0.081553568 0.15
3.4588783 0.084663808 0.15
3.4501419 0.086118995 0.15
3.4224396 0.091099411 0.15
3.422092 0.091164109 0.15
3.3940421 0.096726766 0.15
3.3906519 0.097446889 0.15
3.3659921 0.10287406 0.15
3.3624399 0.10370746 0.15
3.3379422 0.10966501 0.15
3.3370997 0.10988229 0.15
3.3141356 0.11597256 0.15
3.3098923 0.11713592 0.15
3.2931038 0.12197945 0.15
3.2818423 0.12534365 0.15
3.2736694 0.12790407 0.15
3.2555775 0.13374758 0.15
3.2537924 0.13433465 0.15
3.2386932 0.13951106 0.15
3.2257425 0.14409184 0.15
3.2227416 0.14519562 0.15
3.2076755 0.15080234 0.15
3.1976925 0.15460277 0.15
3.1933025 0.1563323 0.15
3.1795783 0.16178653 0.15
3.1696426 0.16580026 0.15
3.1663621 0.16716605 0.15
3.1536379 0.17247193 0.15
3.1415927 0.17756215 0.15
3.1412629 0.17770515 0.15
3.1292812 0.18286671 0.15
3.1175477 0.18795758 0.15
3.1135427 0.18968695 0.15
3.1060786 0.19297875 0.15
3.0948166 0.19793117 0.15
3.0854928 0.2020202 0.15
3.0837106 0.20281577 0.15
3.0727877 0.20763348 0.15
3.0619635 0.21238522 0.15
3.0574428 0.21434803 0.15
3.0512552 0.21707191 0.15
3.0406368 0.22169439 0.15
3.0300673 0.2262536 0.15
3.0293929 0.22654001 0.15
3.0195789 0.23075037 0.15
3.0091145 0.23518556 0.15
3.001343 0.23843359 0.15
2.9986675 0.23956002 0.15
2.9882467 0.24387458 0.15
2.977806 0.24813007 0.15
2.973293 0.24993787 0.15
2.967351 0.25232726 0.15
2.9568642 0.25646701 0.15
2.9463217 0.26055005 0.15
2.9452431 0.26095962 0.15
2.9357186 0.26457721 0.15
2.9250351 0.26854917 0.15
2.9171932 0.27140055 0.15
2.9142528 0.27246678 0.15
2.9033555 0.27633074 0.15
2.8923324 0.2801418 0.15
2.8891432 0.28121865 0.15
2.8811494 0.28390065 0.15
2.8698029 0.28760806 0.15
2.8610933 0.29037596 0.15
2.8582695 0.29126468 0.15
2.846507 0.29487124 0.15
2.8345382 0.29842839 0.15
2.8330434 0.29886113 0.15
2.8222688 0.30193686 0.15
2.8097451 0.30539727 0.15
2.8049934 0.30667209 0.15
2.7968774 0.30881029 0.15
2.7836764 0.31217659 0.15
2.7769435 0.31383959 0.15
2.7700787 0.3154968 0.15
2.7560567 0.31877154 0.15
2.7488936 0.32038965 0.15
2.7415544 0.32200143 0.15
2.7265396 0.32518709 0.15
2.7208437 0.32635618 0.15
2.7108977 0.32832912 0.15
2.6946787 0.33142814 0.15
2.6927937 0.3317773 0.15
2.6775714 0.33448473 0.15
2.6647438 0.33667916 0.15
2.6597217 0.33749944 0.15
2.6408532 0.34047291 0.15
2.6366938 0.34110603 0.15
2.6207609 0.34340563 0.15
2.6086439 0.34508767 0.15
2.599404 0.34629819 0.15
2.580594 0.34866809 0.15
2.5765155 0.34915116 0.15
2.552544 0.35188165 0.15
2.5517628 0.35196507 0.15
2.5247438 0.35474041 0.15
2.5244941 0.35476511 0.15
2.4964442 0.3573572 0.15
2.4950465 0.35747778 0.15
2.4683942 0.35969191 0.15
2.4621112 0.36017767 0.15
2.4403443 0.36179934 0.15
2.4252542 0.36284056 0.15
2.4122943 0.3637032 0.15
2.3842444 0.36542125 0.15
2.3834372 0.36546701 0.15
2.3561945 0.36695964 0.15
2.3341246 0.36805749 0.15
2.3281446 0.36834534 0.15
2.3000946 0.36958505 0.15
2.2744038 0.37061247 0.15
2.2720447 0.37070396 0.15
2.2439948 0.37170826 0.15
2.2159448 0.37262173 0.15
2.198907 0.3731325 0.15
2.1878949 0.37345355 0.15
2.159845 0.37421342 0.15
2.131795 0.37491331 0.15
2.1037451 0.37555739 0.15
2.1008945 0.37561801 0.15
2.0756952 0.37614147 0.15
2.0476452 0.37666851 0.15
2.0195953 0.37713724 0.15
1.9915453 0.37755151 0.15
1.9634954 0.37791797 0.15
1.9505404 0.37806949 0.15
1.9354455 0.37824284 0.15
1.9073955 0.37853285 0.15
1.8793456 0.37879262 0.15
1.8512957 0.37902329 0.15
1.8232457 0.37922611 0.15
1.7951958 0.3793983 0.15
1.7671459 0.37953852 0.15
1.7390959 0.37964914 0.15
1.711046 0.37973439 0.15
1.6829961 0.3797992 0.15
1.6549461 0.37984956 0.15
1.6268962 0.37989018 0.15
1.5988463 0.37992485 0.15
1.5707963 0.3799573 0.15
1.5427464 0.37998958 0.15
1.5146965 0.38002072 0.15
1.4866465 0.38005016 0.15
1.4585966 0.3800779 0.15
1.4305467 0.38010345 0.15
1.4024967 0.38012782 0.15
1.3744468 0.38014911 0.15
1.3463968 0.38016442 0.15
1.3183469 0.38016744 0.15
1.290297 0.38014879 0.15
1.2622471 0.38009548 0.15
1.2341971 0.3799894 0.15
1.2061472 0.37981189 0.15
1.1780973 0.37955201 0.15
1.1500473 0.37920564 0.15
1.1219974 0.37877544 0.15
1.0939475 0.37826684 0.15
1.0843226 0.37806949 0.15
1.0658975 0.37768358 0.15
1.0378476 0.37702995 0.15
1.0097977 0.37631106 0.15
0.98500203 0.37561801 0.15
0.9817477 0.37552474 0.15
0.95369777 0.37466062 0.15
0.92564782 0.37371619 0.15
0.90967272 0.3731325 0.15
0.89759787 0.37267824 0.15
0.86954799 0.37153484 0.15
0.84876777 0.37061247 0.15
0.84149802 0.37027938 0.15
0.81344807 0.36889753 0.15
0.79765133 0.36805749 0.15
0.78539816 0.36738333 0.15
0.75734826 0.36572431 0.15
0.75326843 0.36546701 0.15
0.72929831 0.3639001 0.15
0.71419084 0.36284056 0.15
0.70124834 0.36189873 0.15
0.67910751 0.36017767 0.15
0.67319845 0.35970058 0.15
0.64731458 0.35747778 0.15
0.6451485 0.3572844 0.15
0.61825473 0.35474041 0.15
0.61709855 0.3546266 0.15
0.59150303 0.35196507 0.15
0.58904863 0.35169924 0.15
0.56672909 0.34915116 0.15
0.56099867 0.34846926 0.15
0.54365557 0.34629819 0.15
0.53294875 0.34490033 0.15
0.52204263 0.34340563 0.15
0.50489884 0.34095439 0.15
0.50168265 0.34047291 0.15
0.48253428 0.33749944 0.15
0.47684887 0.33658115 0.15
0.46439391 0.33448473 0.15
0.44879893 0.33174686 0.15
0.44705112 0.33142814 0.15
0.43059183 0.32832912 0.15
0.420749 0.32640076 0.15
0.4147551 0.32518709 0.15
0.39954946 0.32200143 0.15
0.39269907 0.32051522 0.15
0.38488481 0.31877154 0.15
0.37069553 0.3154968 0.15
0.36464914 0.31405549 0.15
0.35695061 0.31217659 0.15
0.34358922 0.30881029 0.15
0.33659922 0.30699333 0.15
0.33057607 0.30539727 0.15
0.31789026 0.30193686 0.15
0.30854928 0.29930847 0.15
0.30546877 0.29842839 0.15
0.29333422 0.29487124 0.15
0.2814024 0.29126468 0.15
0.28049934 0.29098499 0.15
0.26971047 0.28760806 0.15
0.25819111 0.28390065 0.15
0.25244941 0.28200537 0.15
0.24684356 0.2801418 0.15
0.23564869 0.27633074 0.15
0.22458216 0.27246678 0.15
0.22439948 0.27240161 0.15
0.21363249 0.26854917 0.15
0.20278272 0.26457721 0.15
0.19634955 0.26217133 0.15
0.19201412 0.26055005 0.15
0.18131033 0.25646701 0.15
0.17066668 0.25232726 0.15
0.16829961 0.25138917 0.15
0.16004469 0.24813007 0.15
0.14944688 0.24387458 0.15
0.14024967 0.24012301 0.15
0.13886026 0.23956002 0.15
0.12823738 0.23518556 0.15
0.11759688 0.23075037 0.15
0.11219973 0.22847092 0.15
0.106896 0.2262536 0.15
0.0961139 0.22169439 0.15
0.085261745 0.21707191 0.15
0.084149807 0.21659252 0.15
0.074255217 0.21238522 0.15
0.063127111 0.20763348 0.15
0.056099869 0.20461726 0.15
0.051832696 0.20281577 0.15
0.040327425 0.19793117 0.15
0.028634647 0.19297875 0.15
0.028049934 0.19272915 0.15
0.01663834 0.18795758 0.15
0.0043897039 0.18286671 0.15
0 0.18104085 0.15

1.0658975 0.036702229 0.2
1.0939475 0.036116345 0.2
1.1219974 0.035579277 0.2
1.1500473 0.035088184 0.2
1.1780973 0.03464008 0.2
1.2061472 0.034232614 0.2
1.2341971 0.033863577 0.2
1.2622471 0.033531093 0.2
1.290297 0.033233519 0.2
1.3183469 0.032969194 0.2
1.3463968 0.032737077 0.2
1.3744468 0.032535704 0.2
1.4024967 0.032364861 0.2
1.4305467 0.032223179 0.2
1.4585966 0.032110071 0.2
1.4866465 0.032025228 0.2
1.5146965 0.031967843 0.2
1.5427464 0.031938159 0.2
1.5707963 0.031935954 0.2
1.5988463 0.031960857 0.2
1.6268962 0.032013415 0.2
1.6549461 0.032093522 0.2
1.6829961 0.032201999 0.2
1.711046 0.03233879 0.2
1.7390959 0.032504918 0.2
1.7671459 0.032700749 0.2
1.7951958 0.032927548 0.2
1.8232457 0.033186168 0.2
1.8512957 0.033477859 0.2
1.8793456 0.033804196 0.2
1.9073955 0.034166638 0.2
1.9354455 0.034567205 0.2
1.9634954 0.035008137 0.2
1.9915453 0.035491429 0.2
2.0195953 0.036019798 0.2
2.0476452 0.036596374 0.2
2.0676524 0.037042145 0.2
2.0756952 0.037228135 0.2
2.1037451 0.037926562 0.2
2.131795 0.038686334 0.2
2.159845 0.039513357 0.2
2.1878949 0.040413646 0.2
2.2159448 0.041394243 0.2
2.2439948 0.042462458 0.2
2.2720447 0.043628016 0.2
2.2832987 0.044129848 0.2
2.3000946 0.044922483 0.2
2.3281446 0.046355973 0.2
2.3561945 0.047930205 0.2
2.3842444 0.049663413 0.2
2.4058039 0.051120497 0.2
2.4122943 0.051592067 0.2
2.4403443 0.053787234 0.2
2.4683942 0.056234205 0.2
2.4869367 0.058015417 0.2
2.4964442 0.059014284 0.2
2.5244941 0.062235186 0.2
2.5446066 0.064815931 0.2
2.552544 0.065948744 0.2
2.580594 0.070361809 0.2
2.5873078 0.071523316 0.2
2.6086439 0.075722092 0.2
2.6197547 0.078138858 0.2
2.6366938 0.082411679 0.2
2.6448533 0.084663808 0.2
2.6644745 0.091099411 0.2
2.6647438 0.091203073 0.2
2.6797989 0.097446889 0.2
2.6918592 0.10370746 0.2
2.6927937 0.1042923 0.2
2.7011873 0.10988229 0.2
2.7083402 0.11597256 0.2
2.7136737 0.12197945 0.2
2.7174686 0.12790407 0.2
2.7199387 0.13374758 0.2
2.7208437 0.13766809 0.2
2.7212513 0.13951106 0.2
2.7215485 0.14519562 0.2
2.7209502 0.15080234 0.2
2.7208437 0.15121175 0.2
2.7195343 0.1563323 0.2
2.7173788 0.16178653 0.2
2.7145447 0.16716605 0.2
2.7110829 0.17247193 0.2
2.7070375 0.17770515 0.2
2.7024446 0.18286671 0.2
2.6973348 0.18795758 0.2
2.6927937 0.19201785 0.2
2.691723 0.19297875 0.2
2.6855934 0.19793117 0.2
2.6790096 0.20281577 0.2
2.6719908 0.20763348 0.2
2.6647438 0.21226178 0.2
2.6645498 0.21238522 0.2
2.6566061 0.21707191 0.2
2.6482571 0.22169439 0.2
2.6395098 0.2262536 0.2
2.6366938 0.22763517 0.2
2.6302806 0.23075037 0.2
2.6206121 0.23518556 0.2
2.6105435 0.23956002 0.2
2.6086439 0.2403422 0.2
2.5999345 0.24387458 0.2
2.5888752 0.24813007 0.2
2.580594 0.25115686 0.2
2.5773306 0.25232726 0.2
2.565188 0.25646701 0.2
2.5525754 0.26055005 0.2
2.552544 0.26055973 0.2
2.5392225 0.26457721 0.2
2.5253443 0.26854917 0.2
2.5244941 0.2687815 0.2
2.5106361 0.27246678 0.2
2.4964442 0.27604809 0.2
2.4952906 0.27633074 0.2
2.4789922 0.2801418 0.2
2.4683942 0.28249655 0.2
2.4618641 0.28390065 0.2
2.4437482 0.28760806 0.2
2.4403443 0.28827291 0.2
2.4244586 0.29126468 0.2
2.4122943 0.29344315 0.2
2.4040016 0.29487124 0.2
2.3842444 0.2981082 0.2
2.3822057 0.29842839 0.2
2.3587787 0.30193686 0.2
2.3561945 0.30230608 0.2
2.3335167 0.30539727 0.2
2.3281446 0.30609539 0.2
2.3061654 0.30881029 0.2
2.3000946 0.30952578 0.2
2.2763382 0.31217659 0.2
2.2720447 0.31263417 0.2
2.2439948 0.31545345 0.2
2.2435374 0.3154968 0.2
2.2159448 0.31799919 0.2
2.20685 0.31877154 0.2
2.1878949 0.32031425 0.2
2.1656668 0.32200143 0.2
2.159845 0.32242573 0.2
2.131795 0.32433673 0.2
2.1183394 0.32518709 0.2
2.1037451 0.32607533 0.2
2.0756952 0.32765172 0.2
2.0625831 0.32832912 0.2
2.0476452 0.3290742 0.2
2.0195953 0.33035438 0.2
1.9937251 0.33142814 0.2
1.9915453 0.33151566 0.2
1.9634954 0.33255108 0.2
1.9354455 0.33349618 0.2
1.9073955 0.33436057 0.2
1.9030109 0.33448473 0.2
1.8793456 0.33513532 0.2
1.8512957 0.33583398 0.2
1.8232457 0.33645757 0.2
1.7951958 0.33700511 0.2
1.7671459 0.33747888 0.2
1.7657314 0.33749944 0.2
1.7390959 0.33787659 0.2
1.711046 0.33821387 0.2
1.6829961 0.33849845 0.2
1.6549461 0.33873563 0.2
1.6268962 0.33892805 0.2
1.5988463 0.33907526 0.2
1.5707963 0.33917565 0.2
1.5427464 0.33922794 0.2
1.5146965 0.33922934 0.2
1.4866465 0.33918028 0.2
1.4585966 0.33908396 0.2
1.4305467 0.33894429 0.2
1.4024967 0.33876436 0.2
1.3744468 0.33854518 0.2
1.3463968 0.3382838 0.2
1.3183469 0.33797303 0.2
1.290297 0.3376013 0.2
1.2838813 0.33749944 0.2
1.2622471 0.33714598 0.2
1.2341971 0.33659103 0.2
1.2061472 0.33591825 0.2
1.1780973 0.33511026 0.2
1.1596165 0.33448473 0.2
1.1500473 0.33415053 0.2
1.1219974 0.33302675 0.2
1.0939475 0.33175395 0.2
1.0874489 0.33142814 0.2
1.0658975 0.33031026 0.2
1.0378476 0.3287098 0.2
1.0316926 0.32832912 0.2
1.0097977 0.32692457 0.2
0.98484205 0.32518709 0.2
0.9817477 0.32496324 0.2
0.95369777 0.32278696 0.2
0.94425527 0.32200143 0.2
0.92564782 0.32038946 0.2
0.90816518 0.31877154 0.2
0.89759787 0.31775178 0.2
0.87560477 0.3154968 0.2
0.86954799 0.31484847 0.2
0.84592931 0.31217659 0.2
0.84149802 0.31165268 0.2
0.81863654 0.30881029 0.2
0.81344807 0.30813548 0.2
0.79334023 0.30539727 0.2
0.78539816 0.30426494 0.2
0.7697443 0.30193686 0.2
0.75734826 0.30000514 0.2
0.74761839 0.29842839 0.2
0.72929831 0.29531543 0.2
0.7267777 0.29487124 0.2
0.70720028 0.29126468 0.2
0.70124834 0.29011509 0.2
0.68869243 0.28760806 0.2
0.67319845 0.28435809 0.2
0.67108428 0.28390065 0.2
0.65446793 0.2801418 0.2
0.6451485 0.27792708 0.2
0.63861549 0.27633074 0.2
0.62353407 0.27246678 0.2
0.61709855 0.2707365 0.2
0.6091585 0.26854917 0.2
0.59542237 0.26457721 0.2
0.58904863 0.26264192 0.2
0.58229986 0.26055005 0.2
0.56975474 0.25646701 0.2
0.56099867 0.25347015 0.2
0.55771537 0.25232726 0.2
0.54623896 0.24813007 0.2
0.53518549 0.24387458 0.2
0.53294875 0.24296702 0.2
0.52465243 0.23956002 0.2
0.51454742 0.23518556 0.2
0.50489884 0.23077958 0.2
0.50483538 0.23075037 0.2
0.49561415 0.2262536 0.2
0.48677221 0.22169439 0.2
0.47830934 0.21707191 0.2
0.47684887 0.21621993 0.2
0.47028806 0.21238522 0.2
0.46265885 0.20763348 0.2
0.45541122 0.20281577 0.2
0.44879893 0.19810302 0.2
0.44855699 0.19793117 0.2
0.44215585 0.19297875 0.2
0.43616808 0.18795758 0.2
0.43061737 0.18286671 0.2
0.42552463 0.17770515 0.2
0.42092646 0.17247193 0.2
0.420749 0.17223562 0.2
0.41688811 0.16716605 0.2
0.41342596 0.16178653 0.2
0.41059697 0.1563323 0.2
0.40846902 0.15080234 0.2
0.40712325 0.14519562 0.2
0.40665974 0.13951106 0.2
0.40719909 0.13374758 0.2
0.4088868 0.12790407 0.2
0.41190164 0.12197945 0.2
0.41646724 0.11597256 0.2
0.420749 0.11183133 0.2
0.42288417 0.10988229 0.2
0.43155309 0.10370746 0.2
0.44290045 0.097446889 0.2
0.44879893 0.094791224 0.2
0.45763437 0.091099411 0.2
0.47659318 0.084663808 0.2
0.47684887 0.084589504 0.2
0.50114049 0.078138858 0.2
0.50489884 0.077287949 0.2
0.53294875 0.071543012 0.2
0.53305408 0.071523316 0.2
0.56099867 0.066921779 0.2
0.57532925 0.064815931 0.2
0.58904863 0.063012078 0.2
0.61709855 0.059676339 0.2
0.63255987 0.058015417 0.2
0.6451485 0.056782854 0.2
0.67319845 0.054266278 0.2
0.70124834 0.052012167 0.2
0.71331172 0.051120497 0.2
0.72929831 0.050023649 0.2
0.75734826 0.048251677 0.2
0.78539816 0.046644068 0.2
0.81344807 0.045181562 0.2
0.83542533 0.044129848 0.2
0.84149802 0.043855535 0.2
0.86954799 0.042668867 0.2
0.89759787 0.041581621 0.2
0.92564782 0.040584385 0.2
0.95369777 0.03966897 0.2
0.9817477 0.038827752 0.2
1.0097977 0.038055987 0.2
1.0378476 0.037346533 0.2
1.050837 0.037042145 0.2
1.0658975 0.036702229 0.2

1.4305467 0.10947622 0.25
1.4585966 0.10895164 0.25
1.4866465 0.10856257 0.25
1.5146965 0.10830584 0.25
1.5427464 0.10818058 0.25
1.5707963 0.10818546 0.25
1.5988463 0.10832057 0.25
1.6268962 0.10858652 0.25
1.6549461 0.10898482 0.25
1.6829961 0.1095174 0.25
1.698318 0.10988229 0.25
1.711046 0.1102038 0.25
1.7390959 0.11105894 0.25
1.7671459 0.11206773 0.25
1.7951958 0.11323621 0.25
1.8232457 0.11457099 0.25
1.8493123 0.11597256 0.25
1.8512957 0.11608704 0.25
1.8793456 0.11788484 0.25
1.9073955 0.1198917 0.25
1.9336894 0.12197945 0.25
1.9354455 0.12213073 0.25
1.9634954 0.12476898 0.25
1.9915453 0.12768624 0.25
1.9934792 0.12790407 0.25
2.0195953 0.13113821 0.25
2.038838 0.13374758 0.25
2.0476452 0.13507499 0.25
2.0747003 0.13951106 0.25
2.0756952 0.13969481 0.25
2.1032367 0.14519562 0.25
2.1037451 0.14531187 0.25
2.1260665 0.15080234 0.25
2.131795 0.15244982 0.25
2.1444069 0.1563323 0.25
2.1591543 0.16178653 0.25
2.159845 0.16209721 0.25
2.1704395 0.16716605 0.25
2.1790662 0.17247193 0.25
2.1852906 0.17770515 0.25
2.1878949 0.18103761 0.25
2.1892484 0.18286671 0.25
2.1911361 0.18795758 0.25
2.1911885 0.19297875 0.25
2.1895197 0.19793117 0.25
2.1878949 0.20033001 0.25
2.1861577 0.20281577 0.25
2.18112 0.20763348 0.25
2.1745442 0.21238522 0.25
2.1664874 0.21707191 0.25
2.159845 0.2203028 0.25
2.1568652 0.22169439 0.25
2.1454689 0.2262536 0.25
2.1326242 0.23075037 0.25
2.131795 0.23100787 0.25
2.1176672 0.23518556 0.25
2.1037451 0.23887407 0.25
2.1010121 0.23956002 0.25
2.0819828 0.24387458 0.25
2.0756952 0.24517238 0.25
2.0604685 0.24813007 0.25
2.0476452 0.25040954 0.25
2.0361272 0.25232726 0.25
2.0195953 0.25485965 0.25
2.0083438 0.25646701 0.25
1.9915453 0.25868621 0.25
1.9763593 0.26055005 0.25
1.9634954 0.26201727 0.25
1.9392508 0.26457721 0.25
1.9354455 0.26495227 0.25
1.9073955 0.26750987 0.25
1.8950105 0.26854917 0.25
1.8793456 0.269782 0.25
1.8512957 0.27180515 0.25
1.8412476 0.27246678 0.25
1.8232457 0.27358289 0.25
1.7951958 0.27515769 0.25
1.7719016 0.27633074 0.25
1.7671459 0.27655702 0.25
1.7390959 0.27774545 0.25
1.711046 0.27878463 0.25
1.6829961 0.2796764 0.25
1.6654823 0.2801418 0.25
1.6549461 0.2804075 0.25
1.6268962 0.28097398 0.25
1.5988463 0.28139509 0.25
1.5707963 0.28166782 0.25
1.5427464 0.28178944 0.25
1.5146965 0.28175861 0.25
1.4866465 0.2815759 0.25
1.4585966 0.28124334 0.25
1.4305467 0.28076343 0.25
1.4027097 0.2801418 0.25
1.4024967 0.28013679 0.25
1.3744468 0.27932307 0.25
1.3463968 0.27834803 0.25
1.3183469 0.27720139 0.25
1.29996 0.27633074 0.25
1.290297 0.27584509 0.25
1.2622471 0.27423016 0.25
1.2354268 0.27246678 0.25
1.2341971 0.27238061 0.25
1.2061472 0.27017056 0.25
1.1877895 0.26854917 0.25
1.1780973 0.26763385 0.25
1.1500473 0.26469726 0.25
1.149002 0.26457721 0.25
1.1219974 0.26125157 0.25
1.1167669 0.26055005 0.25
1.0939475 0.25725618 0.25
1.088883 0.25646701 0.25
1.0658975 0.25259737 0.25
1.0643992 0.25232726 0.25
1.0429221 0.24813007 0.25
1.0378476 0.24704787 0.25
1.0238318 0.24387458 0.25
1.0097977 0.2403876 0.25
1.0066401 0.23956002 0.25
0.99152668 0.23518556 0.25
0.9817477 0.23203012 0.25
0.97796068 0.23075037 0.25
0.96615996 0.2262536 0.25
0.95568821 0.22169439 0.25
0.95369777 0.22068023 0.25
0.94688025 0.21707191 0.25
0.93949466 0.21238522 0.25
0.93349564 0.20763348 0.25
0.92894235 0.20281577 0.25
0.92590634 0.19793117 0.25
0.92564782 0.1970289 0.25
0.92451823 0.19297875 0.25
0.92477506 0.18795758 0.25
0.92564782 0.18572642 0.25
0.92682934 0.18286671 0.25
0.9308783 0.17770515 0.25
0.93705433 0.17247193 0.25
0.9455518 0.16716605 0.25
0.95369777 0.16317685 0.25
0.95672459 0.16178653 0.25
0.97118665 0.1563323 0.25
0.9817477 0.1530051 0.25
0.98925269 0.15080234 0.25
1.0097977 0.14564485 0.25
1.0117287 0.14519562 0.25
1.0378476 0.13988405 0.25
1.0398377 0.13951106 0.25
1.0658975 0.13516912 0.25
1.0752111 0.13374758 0.25
1.0939475 0.13117042 0.25
1.1200381 0.12790407 0.25
1.1219974 0.12768051 0.25
1.1500473 0.12473328 0.25
1.1780973 0.12207739 0.25
1.1792292 0.12197945 0.25
1.2061472 0.11982725 0.25
1.2341971 0.11781303 0.25
1.2622471 0.11601307 0.25
1.2629495 0.11597256 0.25
1.290297 0.11449926 0.25
1.3183469 0.11316607 0.25
1.3463968 0.11200205 0.25
1.3744468 0.11099956 0.25
1.4024967 0.11015215 0.25
1.4133157 0.10988229 0.25
1.4305467 0.10947622 0.25






==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.025_K4.0_L1.0_2.pgf <==

5.6053406 0.59994006 0.05
5.6052873 0.59572679 0.05
5.6051555 0.59166986 0.05
5.6049406 0.58776343 0.05
5.6046596 0.58400196 0.05
5.6043108 0.58038002 0.05
5.603911 0.5768925 0.05
5.6034438 0.57353431 0.05
5.6029407 0.57030076 0.05
5.6023936 0.56718719 0.05
5.6018168 0.56418914 0.05
5.601205 0.5613023 0.05
5.6005548 0.55852258 0.05
5.599889 0.55584604 0.05
5.5991978 0.55326873 0.05
5.598493 0.55078709 0.05
5.5977707 0.54839754 0.05
5.5970338 0.54609662 0.05
5.5962861 0.54388106 0.05
5.5955289 0.54174769 0.05
5.5947662 0.53969353 0.05
5.5940039 0.53771555 0.05
5.5932379 0.53581095 0.05
5.5924689 0.53397703 0.05
5.5917077 0.53221112 0.05
5.5909448 0.53051072 0.05
5.5901891 0.52887344 0.05
5.5894341 0.52729696 0.05
5.5886875 0.52577889 0.05
5.5879498 0.5243172 0.05
5.5872116 0.5229097 0.05
5.5864914 0.52155441 0.05
5.5857822 0.52024943 0.05
5.5850753 0.5189929 0.05
5.5843857 0.51778293 0.05
5.5837085 0.51661789 0.05
5.5830361 0.51549608 0.05
5.5823679 0.51441586 0.05
5.581937 0.51370901 0.05
5.5817261 0.51337576 0.05
5.5810715 0.51237422 0.05
5.5804283 0.51140982 0.05
5.5797929 0.51048124 0.05
5.5791785 0.50958711 0.05
5.5785754 0.50872612 0.05
5.5779842 0.50789714 0.05
5.577411 0.50709885 0.05
5.5768557 0.50633019 0.05
5.5763036 0.50559008 0.05
5.5757675 0.50487739 0.05
5.5752457 0.50419116 0.05
5.5747429 0.50353044 0.05
5.5742462 0.50289416 0.05
5.5737641 0.50228155 0.05
5.5732967 0.50169164 0.05
5.572848 0.50112361 0.05
5.5723988 0.50057662 0.05
5.5719778 0.50004995 0.05
5.5718954 0.49995002 0.05
5.5712682 0.49919069 0.05
5.5706219 0.49842077 0.05
5.5699658 0.49764019 0.05
5.5692908 0.49684876 0.05
5.5685942 0.49604636 0.05
5.5678896 0.49523279 0.05
5.5671684 0.49440795 0.05
5.5664281 0.49357164 0.05
5.56567 0.49272373 0.05
5.5648984 0.49186406 0.05
5.5641199 0.49099246 0.05
5.5633124 0.49010873 0.05
5.5625034 0.48921275 0.05
5.5616771 0.48830432 0.05
5.5608286 0.48738328 0.05
5.5599743 0.48644945 0.05
5.5591015 0.48550266 0.05
5.5582277 0.48454273 0.05
5.557325 0.48356947 0.05
5.556422 0.48258269 0.05
5.5555084 0.48158219 0.05
5.554585 0.48056784 0.05
5.553887 0.47981069 0.05
5.5536272 0.47953939 0.05
5.5526482 0.47849667 0.05
5.5516491 0.47743946 0.05
5.5506468 0.47636759 0.05
5.5496358 0.47528082 0.05
5.548606 0.47417897 0.05
5.5475899 0.47306183 0.05
5.5465587 0.47192916 0.05
5.545521 0.47078079 0.05
5.5444746 0.46961647 0.05
5.5434298 0.46843597 0.05
5.542376 0.46723911 0.05
5.5413203 0.46602559 0.05
5.5402652 0.46479526 0.05
5.5391968 0.46354783 0.05
5.5381332 0.46228307 0.05
5.5370694 0.4610008 0.05
5.5360061 0.45970067 0.05
5.5349335 0.45838252 0.05
5.5338618 0.45704606 0.05
5.5327842 0.45569107 0.05
5.5317106 0.45431724 0.05
5.5306306 0.45292434 0.05
5.5295517 0.4515121 0.05
5.5284577 0.45008028 0.05
5.5273734 0.44862854 0.05
5.5262754 0.44715667 0.05
5.525837 0.44656358 0.05
5.5251464 0.44566438 0.05
5.5239931 0.44415134 0.05
5.5228231 0.4426173 0.05
5.5216556 0.44106197 0.05
5.5204701 0.43948504 0.05
5.51927 0.43788624 0.05
5.5180577 0.43626523 0.05
5.5168242 0.43462169 0.05
5.5155723 0.43295535 0.05
5.5143036 0.43126589 0.05
5.5130063 0.42955297 0.05
5.5116849 0.42781624 0.05
5.5103284 0.42605543 0.05
5.5089429 0.42427015 0.05
5.507519 0.42246011 0.05
5.5060551 0.42062494 0.05
5.5045446 0.41876426 0.05
5.5029913 0.41687778 0.05
5.5013839 0.41496509 0.05
5.4997236 0.41302586 0.05
5.4979895 0.41105968 0.05
5.4977871 0.41083342 0.05
5.4961391 0.40906623 0.05
5.4941889 0.4070451 0.05
5.4921788 0.40499589 0.05
5.4900646 0.40291825 0.05
5.487868 0.40081176 0.05
5.4855786 0.39867604 0.05
5.4831826 0.39651066 0.05
5.4806851 0.39431518 0.05
5.478057 0.39208928 0.05
5.4753203 0.38983244 0.05
5.4724584 0.38754427 0.05
5.4697372 0.38544687 0.05
5.4694356 0.38522434 0.05
5.4661446 0.38287219 0.05
5.4626838 0.38048738 0.05
5.4590595 0.37806949 0.05
5.4552629 0.37561801 0.05
5.4512847 0.3731325 0.05
5.4471117 0.37061247 0.05
5.4427403 0.36805749 0.05
5.4416873 0.36746352 0.05
5.4379924 0.36546701 0.05
5.4329723 0.36284056 0.05
5.4277054 0.36017767 0.05
5.4221932 0.35747778 0.05
5.416424 0.35474041 0.05
5.4136373 0.3534621 0.05
5.4102268 0.35196507 0.05
5.4036046 0.34915116 0.05
5.3966761 0.34629819 0.05
5.389437 0.34340563 0.05
5.3855874 0.34191701 0.05
5.3816816 0.34047291 0.05
5.3733812 0.33749944 0.05
5.364704 0.33448473 0.05
5.3575375 0.33206881 0.05
5.3555492 0.33142814 0.05
5.3456142 0.32832912 0.05
5.3352321 0.32518709 0.05
5.3294875 0.32350033 0.05
5.3241367 0.32200143 0.05
5.31226 0.31877154 0.05
5.3014376 0.31591533 0.05
5.2997729 0.3154968 0.05
5.2861385 0.31217659 0.05
5.2733876 0.30915659 0.05
5.2718493 0.30881029 0.05
5.2562049 0.30539727 0.05
5.2453377 0.30309307 0.05
5.2395911 0.30193686 0.05
5.2216478 0.29842839 0.05
5.2172878 0.29760158 0.05
5.2020887 0.29487124 0.05
5.1892378 0.29262873 0.05
5.180967 0.29126468 0.05
5.1611879 0.28809708 0.05
5.1579468 0.28760806 0.05
5.133138 0.28397551 0.05
5.1325938 0.28390065 0.05
5.105088 0.28023355 0.05
5.1043517 0.2801418 0.05
5.0770381 0.27683863 0.05
5.0725259 0.27633074 0.05
5.0489882 0.27376567 0.05
5.036128 0.27246678 0.05
5.0209383 0.27098027 0.05
4.993864 0.26854917 0.05
4.9928883 0.26846424 0.05
4.9648384 0.26624029 0.05
4.9415856 0.26457721 0.05
4.9367885 0.26424502 0.05
4.9087385 0.26251759 0.05
4.8806886 0.26100231 0.05
4.8709161 0.26055005 0.05
4.8526386 0.25973188 0.05
4.8245887 0.2586867 0.05
4.7965388 0.25785113 0.05
4.7684888 0.25722529 0.05
4.7404389 0.25681175 0.05
4.712389 0.25660867 0.05
4.684339 0.25661696 0.05
4.6562891 0.25683684 0.05
4.6282392 0.25726125 0.05
4.6001892 0.25789799 0.05
4.5721393 0.25874288 0.05
4.5440894 0.25979345 0.05
4.5271949 0.26055005 0.05
4.5160394 0.26106646 0.05
4.4879895 0.26257977 0.05
4.4599396 0.26430257 0.05
4.4559594 0.26457721 0.05
4.4318896 0.26629121 0.05
4.4038397 0.268505 0.05
4.4033301 0.26854917 0.05
4.3757898 0.2710106 0.05
4.3608099 0.27246678 0.05
4.3477398 0.27377605 0.05
4.324161 0.27633074 0.05
4.3196899 0.27683003 0.05
4.2920805 0.2801418 0.05
4.29164 0.28019618 0.05
4.26359 0.28389785 0.05
4.2635701 0.28390065 0.05
4.2379397 0.28760806 0.05
4.2355401 0.28796491 0.05
4.214634 0.29126468 0.05
4.2074901 0.29242385 0.05
4.193224 0.29487124 0.05
4.1794402 0.29730069 0.05
4.173376 0.29842839 0.05
4.1550094 0.30193686 0.05
4.1513903 0.30264809 0.05
4.138106 0.30539727 0.05
4.1233404 0.30853175 0.05
4.1220918 0.30881029 0.05
4.1074418 0.31217659 0.05
4.0952904 0.31504193 0.05
4.0934512 0.3154968 0.05
4.0806016 0.31877154 0.05
4.0682461 0.32200143 0.05
4.0672405 0.32227277 0.05
4.0569396 0.32518709 0.05
4.0461262 0.32832912 0.05
4.0391905 0.3304056 0.05
4.035931 0.33142814 0.05
4.0264844 0.33448473 0.05
4.01742 0.33749944 0.05
4.0111406 0.33965571 0.05
4.0088703 0.34047291 0.05
4.0009638 0.34340563 0.05
3.9934212 0.34629819 0.05
3.9861973 0.34915116 0.05
3.9830907 0.35041812 0.05
3.979472 0.35196507 0.05
3.9731948 0.35474041 0.05
3.9671894 0.35747778 0.05
3.9614612 0.36017767 0.05
3.9559909 0.36284056 0.05
3.9550407 0.36331936 0.05
3.9509756 0.36546701 0.05
3.9462349 0.36805749 0.05
3.9417027 0.37061247 0.05
3.9373965 0.3731325 0.05
3.9332815 0.37561801 0.05
3.9293486 0.37806949 0.05
3.9269908 0.37959249 0.05
3.9256687 0.38048738 0.05
3.9222661 0.38287219 0.05
3.9190248 0.38522434 0.05
3.9159349 0.38754427 0.05
3.9129896 0.38983244 0.05
3.9101763 0.39208928 0.05
3.9074959 0.39431518 0.05
3.9049397 0.39651066 0.05
3.9024996 0.39867604 0.05
3.9001575 0.40081176 0.05
3.8989409 0.40196367 0.05
3.8979791 0.40291825 0.05
3.8959515 0.40499589 0.05
3.8940113 0.4070451 0.05
3.8921555 0.40906623 0.05
3.8903692 0.41105968 0.05
3.8886561 0.41302586 0.05
3.8870132 0.41496509 0.05
3.8854324 0.41687778 0.05
3.8839122 0.41876426 0.05
3.8824373 0.42062494 0.05
3.8810161 0.42246011 0.05
3.8796343 0.42427015 0.05
3.8782922 0.42605543 0.05
3.8769962 0.42781624 0.05
3.8757296 0.42955297 0.05
3.8744851 0.43126589 0.05
3.8732693 0.43295535 0.05
3.8720806 0.43462169 0.05
3.8709138 0.43626523 0.05
3.870891 0.43629717 0.05
3.8698055 0.43788624 0.05
3.8687174 0.43948504 0.05
3.8676515 0.44106197 0.05
3.8665901 0.4426173 0.05
3.8655377 0.44415134 0.05
3.8644897 0.44566438 0.05
3.8634403 0.44715667 0.05
3.8624027 0.44862854 0.05
3.8613666 0.45008028 0.05
3.8603246 0.4515121 0.05
3.8592965 0.45292434 0.05
3.858263 0.45431724 0.05
3.8572282 0.45569107 0.05
3.8561925 0.45704606 0.05
3.8551581 0.45838252 0.05
3.8541265 0.45970067 0.05
3.8530824 0.4610008 0.05
3.8520459 0.46228307 0.05
3.8509971 0.46354783 0.05
3.849961 0.46479526 0.05
3.8489101 0.46602559 0.05
3.8478719 0.46723911 0.05
3.8468186 0.46843597 0.05
3.8457777 0.46961647 0.05
3.8447406 0.47078079 0.05
3.8436992 0.47192916 0.05
3.842841 0.47286246 0.05
3.8426646 0.47306183 0.05
3.841671 0.47417897 0.05
3.8406784 0.47528082 0.05
3.8396968 0.47636759 0.05
3.8387156 0.47743946 0.05
3.8377448 0.47849667 0.05
3.8367722 0.47953939 0.05
3.8358128 0.48056784 0.05
3.834863 0.48158219 0.05
3.8339116 0.48258269 0.05
3.8329766 0.48356947 0.05
3.8320508 0.48454273 0.05
3.8311338 0.48550266 0.05
3.8302258 0.48644945 0.05
3.8293328 0.48738328 0.05
3.8284517 0.48830432 0.05
3.827583 0.48921275 0.05
3.8267197 0.49010873 0.05
3.8258834 0.49099246 0.05
3.8250557 0.49186406 0.05
3.8242464 0.49272373 0.05
3.8234457 0.49357164 0.05
3.8226596 0.49440795 0.05
3.8218942 0.49523279 0.05
3.8211441 0.49604636 0.05
3.8204057 0.49684876 0.05
3.8196904 0.49764019 0.05
3.8189859 0.49842077 0.05
3.818294 0.49919069 0.05
3.8176277 0.49995002 0.05
3.8175383 0.50004995 0.05
3.8170844 0.50057662 0.05
3.8166146 0.50112361 0.05
3.8161218 0.50169164 0.05
3.8156254 0.50228155 0.05
3.8151068 0.50289416 0.05
3.8147911 0.50327913 0.05
3.8145926 0.50353044 0.05
3.8140611 0.50419116 0.05
3.8135246 0.50487739 0.05
3.8129761 0.50559008 0.05
3.8124152 0.50633019 0.05
3.8118311 0.50709885 0.05
3.8112367 0.50789714 0.05
3.810625 0.50872612 0.05
3.8100022 0.50958711 0.05
3.8093647 0.51048124 0.05
3.8087148 0.51140982 0.05
3.8080499 0.51237422 0.05
3.8073586 0.51337576 0.05
3.8066654 0.51441586 0.05
3.805954 0.51549608 0.05
3.8052249 0.51661789 0.05
3.8044916 0.51778293 0.05
3.8037348 0.5189929 0.05
3.8029747 0.52024943 0.05
3.8021989 0.52155441 0.05
3.8014177 0.5229097 0.05
3.8006142 0.5243172 0.05
3.7998056 0.52577889 0.05
3.7989964 0.52729696 0.05
3.7981721 0.52887344 0.05
3.797342 0.53051072 0.05
3.7965072 0.53221112 0.05
3.7956665 0.53397703 0.05
3.7948305 0.53581095 0.05
3.7939861 0.53771555 0.05
3.7931499 0.53969353 0.05
3.7923187 0.54174769 0.05
3.7914849 0.54388106 0.05
3.7906567 0.54609662 0.05
3.7898432 0.54839754 0.05
3.7890461 0.55078709 0.05
3.7882597 0.55326873 0.05
3.7874976 0.55584604 0.05
3.7867602 0.55852258 0.05
3.7867412 0.55859633 0.05
3.7860645 0.5613023 0.05
3.7854146 0.56418914 0.05
3.7847855 0.56718719 0.05
3.7842036 0.57030076 0.05
3.7836671 0.57353431 0.05
3.7831744 0.5768925 0.05
3.782742 0.58038002 0.05
3.7823657 0.58400196 0.05
3.7820603 0.58776343 0.05
3.7818307 0.59166986 0.05
3.7816897 0.59572679 0.05
3.7816382 0.59994006 0.05

2.1944781 0.59994006 0.1
2.1942146 0.59572679 0.1
2.1934155 0.59166986 0.1
2.1921233 0.58776343 0.1
2.190452 0.58400196 0.1
2.1883635 0.58038002 0.1
2.1878949 0.57971468 0.1
2.1859418 0.5768925 0.1
2.1832501 0.57353431 0.1
2.1802956 0.57030076 0.1
2.1770653 0.56718719 0.1
2.173629 0.56418914 0.1
2.1700069 0.5613023 0.1
2.1662005 0.55852258 0.1
2.1622575 0.55584604 0.1
2.159845 0.55432438 0.1
2.1581897 0.55326873 0.1
2.1540335 0.55078709 0.1
2.1498014 0.54839754 0.1
2.1454678 0.54609662 0.1
2.1410768 0.54388106 0.1
2.1366568 0.54174769 0.1
2.1321806 0.53969353 0.1
2.131795 0.53952368 0.1
2.1277035 0.53771555 0.1
2.1231984 0.53581095 0.1
2.118693 0.53397703 0.1
2.1141861 0.53221112 0.1
2.1097063 0.53051072 0.1
2.1052372 0.52887344 0.1
2.1037451 0.52834437 0.1
2.1007784 0.52729696 0.1
2.0963369 0.52577889 0.1
2.0919359 0.5243172 0.1
2.0875762 0.5229097 0.1
2.0832689 0.52155441 0.1
2.0790098 0.52024943 0.1
2.0756952 0.51926 0.1
2.0747885 0.5189929 0.1
2.0705777 0.51778293 0.1
2.0664224 0.51661789 0.1
2.0623658 0.51549608 0.1
2.0583508 0.51441586 0.1
2.054414 0.51337576 0.1
2.0505212 0.51237422 0.1
2.0476452 0.51164319 0.1
2.0467078 0.51140982 0.1
2.042906 0.51048124 0.1
2.0391731 0.50958711 0.1
2.0354976 0.50872612 0.1
2.0319251 0.50789714 0.1
2.0284108 0.50709885 0.1
2.0249984 0.50633019 0.1
2.0216419 0.50559008 0.1
2.0195953 0.50514495 0.1
2.0183318 0.50487739 0.1
2.0150561 0.50419116 0.1
2.011841 0.50353044 0.1
2.0087309 0.50289416 0.1
2.0056605 0.50228155 0.1
2.0026825 0.50169164 0.1
1.9997825 0.50112361 0.1
1.9969633 0.50057662 0.1
1.994223 0.50004995 0.1
1.9936942 0.49995002 0.1
1.9915453 0.49954535 0.1
1.9895963 0.49919069 0.1
1.985306 0.49842077 0.1
1.9808924 0.49764019 0.1
1.9763304 0.49684876 0.1
1.9716558 0.49604636 0.1
1.9668172 0.49523279 0.1
1.9634954 0.49468116 0.1
1.9617831 0.49440795 0.1
1.9564423 0.49357164 0.1
1.9509424 0.49272373 0.1
1.9452843 0.49186406 0.1
1.9394409 0.49099246 0.1
1.9354455 0.49040552 0.1
1.9333321 0.49010873 0.1
1.9268153 0.48921275 0.1
1.9201122 0.48830432 0.1
1.9131741 0.48738328 0.1
1.9073955 0.48662771 0.1
1.9059588 0.48644945 0.1
1.898175 0.48550266 0.1
1.8901389 0.48454273 0.1
1.8818509 0.48356947 0.1
1.8793456 0.48328145 0.1
1.8728813 0.48258269 0.1
1.863432 0.48158219 0.1
1.8536892 0.48056784 0.1
1.8512957 0.48032409 0.1
1.8430048 0.47953939 0.1
1.8317752 0.47849667 0.1
1.8232457 0.47772188 0.1
1.8198718 0.47743946 0.1
1.8067937 0.47636759 0.1
1.7951958 0.47543579 0.1
1.7930808 0.47528082 0.1
1.7776892 0.47417897 0.1
1.7671459 0.4734403 0.1
1.7611277 0.47306183 0.1
1.7427827 0.47192916 0.1
1.7390959 0.47170654 0.1
1.7216753 0.47078079 0.1
1.711046 0.47022743 0.1
1.6973925 0.46961647 0.1
1.6829961 0.46898556 0.1
1.6678028 0.46843597 0.1
1.6549461 0.46798056 0.1
1.6273897 0.46723911 0.1
1.6268962 0.46722608 0.1
1.5988463 0.46675112 0.1
1.5707963 0.466567 0.1
1.5427464 0.46668196 0.1
1.5146965 0.46707928 0.1
1.5079487 0.46723911 0.1
1.4866465 0.46775473 0.1
1.4661967 0.46843597 0.1
1.4585966 0.46869469 0.1
1.4370962 0.46961647 0.1
1.4305467 0.46990406 0.1
1.4138725 0.47078079 0.1
1.4024967 0.47139151 0.1
1.393889 0.47192916 0.1
1.3761237 0.47306183 0.1
1.3744468 0.47317127 0.1
1.3608618 0.47417897 0.1
1.3463968 0.47527464 0.1
1.3463237 0.47528082 0.1
1.333748 0.47636759 0.1
1.3215782 0.47743946 0.1
1.3183469 0.47772965 0.1
1.3105495 0.47849667 0.1
1.3001708 0.47953939 0.1
1.290297 0.48055133 0.1
1.2901466 0.48056784 0.1
1.2810736 0.48158219 0.1
1.2722748 0.48258269 0.1
1.2637782 0.48356947 0.1
1.2622471 0.48375019 0.1
1.2558872 0.48454273 0.1
1.248309 0.48550266 0.1
1.2409847 0.48644945 0.1
1.2341971 0.48733913 0.1
1.2338751 0.48738328 0.1
1.2273006 0.48830432 0.1
1.2209089 0.48921275 0.1
1.2147157 0.49010873 0.1
1.2087061 0.49099246 0.1
1.2061472 0.49137516 0.1
1.203005 0.49186406 0.1
1.1975808 0.49272373 0.1
1.1922971 0.49357164 0.1
1.1872088 0.49440795 0.1
1.1822223 0.49523279 0.1
1.1780973 0.4959303 0.1
1.1774348 0.49604636 0.1
1.1729229 0.49684876 0.1
1.1685386 0.49764019 0.1
1.1642817 0.49842077 0.1
1.1601497 0.49919069 0.1
1.1561456 0.49995002 0.1
1.1556109 0.50004995 0.1
1.1528791 0.50057662 0.1
1.150084 0.50112361 0.1
1.1500473 0.50113081 0.1
1.1472831 0.50169164 0.1
1.14441 0.50228155 0.1
1.1414661 0.50289416 0.1
1.1384633 0.50353044 0.1
1.1353613 0.50419116 0.1
1.1322146 0.50487739 0.1
1.1289806 0.50559008 0.1
1.1256456 0.50633019 0.1
1.1222607 0.50709885 0.1
1.1219974 0.50715958 0.1
1.1188893 0.50789714 0.1
1.1154651 0.50872612 0.1
1.1119595 0.50958711 0.1
1.1083772 0.51048124 0.1
1.1047283 0.51140982 0.1
1.1010114 0.51237422 0.1
1.0972199 0.51337576 0.1
1.0939475 0.51425894 0.1
1.0933797 0.51441586 0.1
1.0895868 0.51549608 0.1
1.0857076 0.51661789 0.1
1.0817639 0.51778293 0.1
1.0777816 0.5189929 0.1
1.0737332 0.52024943 0.1
1.0696471 0.52155441 0.1
1.0658975 0.52277603 0.1
1.0654952 0.5229097 0.1
1.0614213 0.5243172 0.1
1.0572859 0.52577889 0.1
1.0531391 0.52729696 0.1
1.0489372 0.52887344 0.1
1.0447503 0.53051072 0.1
1.0405335 0.53221112 0.1
1.0378476 0.53333181 0.1
1.0363222 0.53397703 0.1
1.0321716 0.53581095 0.1
1.0280114 0.53771555 0.1
1.0238897 0.53969353 0.1
1.0198065 0.54174769 0.1
1.0157369 0.54388106 0.1
1.0117265 0.54609662 0.1
1.0097977 0.54721134 0.1
1.0077628 0.54839754 0.1
1.003932 0.55078709 0.1
1.0001949 0.55326873 0.1
0.99653428 0.55584604 0.1
0.99298559 0.55852258 0.1
0.9896002 0.5613023 0.1
0.98634807 0.56418914 0.1
0.98329248 0.56718719 0.1
0.9817477 0.56887726 0.1
0.98044775 0.57030076 0.1
0.97778603 0.57353431 0.1
0.97540379 0.5768925 0.1
0.97328549 0.58038002 0.1
0.97147993 0.58400196 0.1
0.97000486 0.58776343 0.1
0.96888841 0.59166986 0.1
0.96819011 0.59572679 0.1
0.96796604 0.59994006 0.1

6.1850463 0.59994006 0.1
6.1849258 0.59572679 0.1
6.1845652 0.59166986 0.1
6.183973 0.58776343 0.1
6.1831714 0.58400196 0.1
6.18218 0.58038002 0.1
6.181025 0.5768925 0.1
6.1797239 0.57353431 0.1
6.1782957 0.57030076 0.1
6.1767576 0.56718719 0.1
6.1751247 0.56418914 0.1
6.1734073 0.5613023 0.1
6.1716209 0.55852258 0.1
6.1709856 0.55760282 0.1
6.1697877 0.55584604 0.1
6.1679103 0.55326873 0.1
6.1659936 0.55078709 0.1
6.1640466 0.54839754 0.1
6.1620754 0.54609662 0.1
6.1600906 0.54388106 0.1
6.1580961 0.54174769 0.1
6.1560976 0.53969353 0.1
6.1541036 0.53771555 0.1
6.1521145 0.53581095 0.1
6.1501383 0.53397703 0.1
6.1481757 0.53221112 0.1
6.1462338 0.53051072 0.1
6.1443144 0.52887344 0.1
6.1429356 0.52772859 0.1
6.1424185 0.52729696 0.1
6.1405495 0.52577889 0.1
6.1387097 0.5243172 0.1
6.1368998 0.5229097 0.1
6.1351224 0.52155441 0.1
6.1333762 0.52024943 0.1
6.1316645 0.5189929 0.1
6.1299879 0.51778293 0.1
6.1283475 0.51661789 0.1
6.1267427 0.51549608 0.1
6.1251755 0.51441586 0.1
6.1236435 0.51337576 0.1
6.1221504 0.51237422 0.1
6.1206919 0.51140982 0.1
6.1192723 0.51048124 0.1
6.1178879 0.50958711 0.1
6.1165409 0.50872612 0.1
6.1152311 0.50789714 0.1
6.1148857 0.50768141 0.1
6.1139499 0.50709885 0.1
6.1127024 0.50633019 0.1
6.1114903 0.50559008 0.1
6.1103113 0.50487739 0.1
6.1091667 0.50419116 0.1
6.1080559 0.50353044 0.1
6.1069782 0.50289416 0.1
6.1059311 0.50228155 0.1
6.1049158 0.50169164 0.1
6.1039319 0.50112361 0.1
6.1029784 0.50057662 0.1
6.1020545 0.50004995 0.1
6.1018782 0.49995002 0.1
6.1005345 0.49919069 0.1
6.0991605 0.49842077 0.1
6.097757 0.49764019 0.1
6.0963246 0.49684876 0.1
6.0948655 0.49604636 0.1
6.0933786 0.49523279 0.1
6.0918644 0.49440795 0.1
6.0903257 0.49357164 0.1
6.0887612 0.49272373 0.1
6.0871715 0.49186406 0.1
6.0868358 0.49168317 0.1
6.0855421 0.49099246 0.1
6.083885 0.49010873 0.1
6.0822078 0.48921275 0.1
6.080506 0.48830432 0.1
6.0787873 0.48738328 0.1
6.0770494 0.48644945 0.1
6.0752922 0.48550266 0.1
6.073521 0.48454273 0.1
6.0717352 0.48356947 0.1
6.0699357 0.48258269 0.1
6.0681242 0.48158219 0.1
6.0663012 0.48056784 0.1
6.0644709 0.47953939 0.1
6.0626336 0.47849667 0.1
6.0607882 0.47743946 0.1
6.0589417 0.47636759 0.1
6.0587858 0.47627652 0.1
6.0570577 0.47528082 0.1
6.0551715 0.47417897 0.1
6.0532847 0.47306183 0.1
6.0513991 0.47192916 0.1
6.0495155 0.47078079 0.1
6.0476396 0.46961647 0.1
6.045768 0.46843597 0.1
6.0439024 0.46723911 0.1
6.0420444 0.46602559 0.1
6.0401971 0.46479526 0.1
6.0383604 0.46354783 0.1
6.0365358 0.46228307 0.1
6.0347237 0.4610008 0.1
6.0329231 0.45970067 0.1
6.0311407 0.45838252 0.1
6.0307359 0.45807697 0.1
6.0293445 0.45704606 0.1
6.0275515 0.45569107 0.1
6.0257763 0.45431724 0.1
6.0240197 0.45292434 0.1
6.0222771 0.4515121 0.1
6.020551 0.45008028 0.1
6.0188448 0.44862854 0.1
6.0171556 0.44715667 0.1
6.01548 0.44566438 0.1
6.0138205 0.44415134 0.1
6.0121783 0.4426173 0.1
6.0105509 0.44106197 0.1
6.0089338 0.43948504 0.1
6.0073282 0.43788624 0.1
6.0057369 0.43626523 0.1
6.0041519 0.43462169 0.1
6.002686 0.43307363 0.1
6.0025714 0.43295535 0.1
6.0009598 0.43126589 0.1
5.9993515 0.42955297 0.1
5.9977466 0.42781624 0.1
5.9961381 0.42605543 0.1
5.9945257 0.42427015 0.1
5.9929084 0.42246011 0.1
5.9912818 0.42062494 0.1
5.9896403 0.41876426 0.1
5.9879835 0.41687778 0.1
5.9863095 0.41496509 0.1
5.9846097 0.41302586 0.1
5.9828855 0.41105968 0.1
5.9811315 0.40906623 0.1
5.9793444 0.4070451 0.1
5.9775155 0.40499589 0.1
5.9756523 0.40291825 0.1
5.974636 0.40180185 0.1
5.973712 0.40081176 0.1
5.9716988 0.39867604 0.1
5.9696305 0.39651066 0.1
5.9675062 0.39431518 0.1
5.9653118 0.39208928 0.1
5.9630558 0.38983244 0.1
5.9607231 0.38754427 0.1
5.9583145 0.38522434 0.1
5.9558241 0.38287219 0.1
5.9532515 0.38048738 0.1
5.9505834 0.37806949 0.1
5.9478236 0.37561801 0.1
5.9465861 0.37454387 0.1
5.9449194 0.3731325 0.1
5.941881 0.37061247 0.1
5.938731 0.36805749 0.1
5.9354664 0.36546701 0.1
5.9320799 0.36284056 0.1
5.9285727 0.36017767 0.1
5.9249316 0.35747778 0.1
5.9211563 0.35474041 0.1
5.9185362 0.35288475 0.1
5.9172053 0.35196507 0.1
5.9130348 0.34915116 0.1
5.9087116 0.34629819 0.1
5.9042296 0.34340563 0.1
5.8995778 0.34047291 0.1
5.8947474 0.33749944 0.1
5.8904862 0.33493683 0.1
5.8897152 0.33448473 0.1
5.8843754 0.33142814 0.1
5.8788292 0.32832912 0.1
5.8730705 0.32518709 0.1
5.8670909 0.32200143 0.1
5.8624363 0.31958114 0.1
5.8608369 0.31877154 0.1
5.8542039 0.3154968 0.1
5.8473137 0.31217659 0.1
5.8401544 0.30881029 0.1
5.8343864 0.30616608 0.1
5.83266 0.30539727 0.1
5.824696 0.30193686 0.1
5.8164184 0.29842839 0.1
5.8078076 0.29487124 0.1
5.8063364 0.29427853 0.1
5.7986231 0.29126468 0.1
5.7890221 0.28760806 0.1
5.7790359 0.28390065 0.1
5.7782865 0.28362944 0.1
5.7683371 0.2801418 0.1
5.7571814 0.27633074 0.1
5.7502366 0.27401899 0.1
5.7454185 0.27246678 0.1
5.7329439 0.26854917 0.1
5.7221866 0.26525919 0.1
5.7198813 0.26457721 0.1
5.7059144 0.26055005 0.1
5.6941367 0.25724242 0.1
5.6912808 0.25646701 0.1
5.6756365 0.25232726 0.1
5.6660868 0.24986416 0.1
5.6591262 0.24813007 0.1
5.6415837 0.24387458 0.1
5.6380368 0.24303551 0.1
5.6228221 0.23956002 0.1
5.6099869 0.23670437 0.1
5.60291 0.23518556 0.1
5.581937 0.2308003 0.1
5.5816892 0.23075037 0.1
5.5588083 0.2262536 0.1
5.553887 0.22531152 0.1
5.5342644 0.22169439 0.1
5.525837 0.22018017 0.1
5.5078459 0.21707191 0.1
5.4977871 0.21537882 0.1
5.479281 0.21238522 0.1
5.4697372 0.21088107 0.1
5.4482476 0.20763348 0.1
5.4416873 0.20666705 0.1
5.4143803 0.20281577 0.1
5.4136373 0.20271368 0.1
5.3855874 0.19902436 0.1
5.376881 0.19793117 0.1
5.3575375 0.19556494 0.1
5.3353383 0.19297875 0.1
5.3294875 0.19231492 0.1
5.3014376 0.18928617 0.1
5.2884771 0.18795758 0.1
5.2733876 0.18645166 0.1
5.2453377 0.18380234 0.1
5.2348591 0.18286671 0.1
5.2172878 0.18133898 0.1
5.1892378 0.17904137 0.1
5.1718867 0.17770515 0.1
5.1611879 0.17690285 0.1
5.133138 0.17493467 0.1
5.105088 0.17309842 0.1
5.0947842 0.17247193 0.1
5.0770381 0.17142129 0.1
5.0489882 0.16988506 0.1
5.0209383 0.16847521 0.1
4.9928883 0.16718834 0.1
4.992353 0.16716605 0.1
4.9648384 0.16605048 0.1
4.9367885 0.16503224 0.1
4.9087385 0.16413072 0.1
4.8806886 0.16334493 0.1
4.8526386 0.16267458 0.1
4.8245887 0.16211777 0.1
4.8036461 0.16178653 0.1
4.7965388 0.16167692 0.1
4.7684888 0.1613539 0.1
4.7404389 0.16113968 0.1
4.712389 0.16103476 0.1
4.684339 0.16103897 0.1
4.6562891 0.16115087 0.1
4.6282392 0.16137045 0.1
4.6001892 0.16169902 0.1
4.5945662 0.16178653 0.1
4.5721393 0.16214451 0.1
4.5440894 0.16270437 0.1
4.5160394 0.16337723 0.1
4.4879895 0.16416191 0.1
4.4599396 0.16506107 0.1
4.4318896 0.16607557 0.1
4.4048221 0.16716605 0.1
4.4038397 0.16720668 0.1
4.3757898 0.1684851 0.1
4.3477398 0.16988541 0.1
4.3196899 0.17140919 0.1
4.301599 0.17247193 0.1
4.29164 0.17307291 0.1
4.26359 0.17489344 0.1
4.2355401 0.17684568 0.1
4.2239734 0.17770515 0.1
4.2074901 0.17896406 0.1
4.1794402 0.18124575 0.1
4.1606765 0.18286671 0.1
4.1513903 0.18369139 0.1
4.1233404 0.18632615 0.1
4.1069173 0.18795758 0.1
4.0952904 0.18914497 0.1
4.0672405 0.1921631 0.1
4.0600341 0.19297875 0.1
4.0391905 0.19540418 0.1
4.0185241 0.19793117 0.1
4.0111406 0.1988588 0.1
3.9830907 0.202552 0.1
3.981175 0.20281577 0.1
3.9550407 0.20651273 0.1
3.9474578 0.20763348 0.1
3.9269908 0.21074005 0.1
3.9166007 0.21238522 0.1
3.8989409 0.21525679 0.1
3.8882195 0.21707191 0.1
3.870891 0.22008372 0.1
3.8619768 0.22169439 0.1
3.842841 0.22524313 0.1
3.8375942 0.2262536 0.1
3.8148451 0.23075037 0.1
3.8147911 0.23076131 0.1
3.7937498 0.23518556 0.1
3.7867412 0.23669753 0.1
3.7739367 0.23956002 0.1
3.7586912 0.24305679 0.1
3.755247 0.24387458 0.1
3.7377736 0.24813007 0.1
3.7306413 0.24991134 0.1
3.7212903 0.25232726 0.1
3.7056812 0.25646701 0.1
3.7025913 0.25730674 0.1
3.6910416 0.26055005 0.1
3.6770729 0.26457721 0.1
3.6745414 0.26532561 0.1
3.6639733 0.26854917 0.1
3.6514561 0.27246678 0.1
3.6464915 0.27406043 0.1
3.6396321 0.27633074 0.1
3.6284007 0.2801418 0.1
3.6184415 0.28360769 0.1
3.6176239 0.28390065 0.1
3.6075369 0.28760806 0.1
3.5978299 0.29126468 0.1
3.5903916 0.29413964 0.1
3.588551 0.29487124 0.1
3.579824 0.29842839 0.1
3.5714246 0.30193686 0.1
3.5633512 0.30539727 0.1
3.5623417 0.30584117 0.1
3.5557675 0.30881029 0.1
3.5485037 0.31217659 0.1
3.541517 0.3154968 0.1
3.5348047 0.31877154 0.1
3.5342917 0.31902849 0.1
3.528507 0.32200143 0.1
3.522469 0.32518709 0.1
3.5166691 0.32832912 0.1
3.5111005 0.33142814 0.1
3.5062418 0.33420683 0.1
3.5057677 0.33448473 0.1
3.5007644 0.33749944 0.1
3.4959651 0.34047291 0.1
3.4913583 0.34340563 0.1
3.4869413 0.34629819 0.1
3.4827039 0.34915116 0.1
3.4786365 0.35196507 0.1
3.4781919 0.35228213 0.1
3.4748263 0.35474041 0.1
3.471179 0.35747778 0.1
3.4676833 0.36017767 0.1
3.4643288 0.36284056 0.1
3.4611125 0.36546701 0.1
3.4580213 0.36805749 0.1
3.4550573 0.37061247 0.1
3.4522088 0.3731325 0.1
3.4501419 0.3750072 0.1
3.4494844 0.37561801 0.1
3.446913 0.37806949 0.1
3.4444353 0.38048738 0.1
3.4420466 0.38287219 0.1
3.4397423 0.38522434 0.1
3.4375168 0.38754427 0.1
3.4353641 0.38983244 0.1
3.4332783 0.39208928 0.1
3.4312568 0.39431518 0.1
3.4292901 0.39651066 0.1
3.4273774 0.39867604 0.1
3.425509 0.40081176 0.1
3.4236867 0.40291825 0.1
3.422092 0.40477081 0.1
3.4219025 0.40499589 0.1
3.4201945 0.4070451 0.1
3.4185079 0.40906623 0.1
3.4168498 0.41105968 0.1
3.4152136 0.41302586 0.1
3.4135937 0.41496509 0.1
3.4119867 0.41687778 0.1
3.4103909 0.41876426 0.1
3.4088016 0.42062494 0.1
3.4072155 0.42246011 0.1
3.4056313 0.42427015 0.1
3.4040447 0.42605543 0.1
3.4024521 0.42781624 0.1
3.4008532 0.42955297 0.1
3.3992447 0.43126589 0.1
3.3976268 0.43295535 0.1
3.3959912 0.43462169 0.1
3.3943432 0.43626523 0.1
3.3940421 0.43655882 0.1
3.3927027 0.43788624 0.1
3.3910512 0.43948504 0.1
3.3893783 0.44106197 0.1
3.3876839 0.4426173 0.1
3.3859717 0.44415134 0.1
3.3842319 0.44566438 0.1
3.3824709 0.44715667 0.1
3.3806838 0.44862854 0.1
3.3788746 0.45008028 0.1
3.3770401 0.4515121 0.1
3.3751812 0.45292434 0.1
3.3732992 0.45431724 0.1
3.3713939 0.45569107 0.1
3.3694604 0.45704606 0.1
3.3675097 0.45838252 0.1
3.3659921 0.45939662 0.1
3.3655416 0.45970067 0.1
3.3635717 0.4610008 0.1
3.3615806 0.46228307 0.1
3.3595719 0.46354783 0.1
3.3575438 0.46479526 0.1
3.3555 0.46602559 0.1
3.353439 0.46723911 0.1
3.3513656 0.46843597 0.1
3.3492801 0.46961647 0.1
3.3471823 0.47078079 0.1
3.3450773 0.47192916 0.1
3.3429641 0.47306183 0.1
3.3408457 0.47417897 0.1
3.3387231 0.47528082 0.1
3.3379422 0.47568168 0.1
3.3366117 0.47636759 0.1
3.3345064 0.47743946 0.1
3.3324036 0.47849667 0.1
3.3303031 0.47953939 0.1
3.3282086 0.48056784 0.1
3.3261201 0.48158219 0.1
3.324041 0.48258269 0.1
3.3219738 0.48356947 0.1
3.3199186 0.48454273 0.1
3.3178778 0.48550266 0.1
3.3158531 0.48644945 0.1
3.3138454 0.48738328 0.1
3.3118571 0.48830432 0.1
3.3098923 0.48921051 0.1
3.3098874 0.48921275 0.1
3.3079485 0.49010873 0.1
3.3060328 0.49099246 0.1
3.3041394 0.49186406 0.1
3.3022739 0.49272373 0.1
3.3004342 0.49357164 0.1
3.29862 0.49440795 0.1
3.296838 0.49523279 0.1
3.2950854 0.49604636 0.1
3.2933626 0.49684876 0.1
3.2916717 0.49764019 0.1
3.2900146 0.49842077 0.1
3.2883897 0.49919069 0.1
3.2867982 0.49995002 0.1
3.2865896 0.50004995 0.1
3.2854956 0.50057662 0.1
3.2843665 0.50112361 0.1
3.2832 0.50169164 0.1
3.2819963 0.50228155 0.1
3.2818423 0.50235773 0.1
3.2807518 0.50289416 0.1
3.2794679 0.50353044 0.1
3.2781439 0.50419116 0.1
3.2767796 0.50487739 0.1
3.2753729 0.50559008 0.1
3.2739247 0.50633019 0.1
3.2724331 0.50709885 0.1
3.2708975 0.50789714 0.1
3.2693195 0.50872612 0.1
3.2676967 0.50958711 0.1
3.2660275 0.51048124 0.1
3.2643133 0.51140982 0.1
3.262554 0.51237422 0.1
3.2607486 0.51337576 0.1
3.2588983 0.51441586 0.1
3.2569997 0.51549608 0.1
3.2550569 0.51661789 0.1
3.2537924 0.51735982 0.1
3.2530608 0.51778293 0.1
3.2510062 0.5189929 0.1
3.2489069 0.52024943 0.1
3.2467635 0.52155441 0.1
3.2445772 0.5229097 0.1
3.2423492 0.5243172 0.1
3.2400805 0.52577889 0.1
3.2377758 0.52729696 0.1
3.2354357 0.52887344 0.1
3.2330615 0.53051072 0.1
3.2306588 0.53221112 0.1
3.2282305 0.53397703 0.1
3.2257805 0.53581095 0.1
3.2257425 0.53584044 0.1
3.2232741 0.53771555 0.1
3.2207549 0.53969353 0.1
3.2182294 0.54174769 0.1
3.2157041 0.54388106 0.1
3.2131898 0.54609662 0.1
3.2106905 0.54839754 0.1
3.2082193 0.55078709 0.1
3.2057843 0.55326873 0.1
3.2033964 0.55584604 0.1
3.2010691 0.55852258 0.1
3.1988171 0.5613023 0.1
3.1976925 0.56280469 0.1
3.1966266 0.56418914 0.1
3.1945153 0.56718719 0.1
3.192528 0.57030076 0.1
3.190683 0.57353431 0.1
3.1890009 0.5768925 0.1
3.1875004 0.58038002 0.1
3.1862041 0.58400196 0.1
3.1851342 0.58776343 0.1
3.1843141 0.59166986 0.1
3.1837752 0.59572679 0.1
3.1835721 0.59994006 0.1

6.2831853 0.37536057 0.15
6.2806596 0.3731325 0.15
6.2777501 0.37061247 0.15
6.2747446 0.36805749 0.15
6.2716395 0.36546701 0.15
6.2684307 0.36284056 0.15
6.2651149 0.36017767 0.15
6.2616893 0.35747778 0.15
6.2581505 0.35474041 0.15
6.2551354 0.35245285 0.15
6.2544923 0.35196507 0.15
6.2507103 0.34915116 0.15
6.2468041 0.34629819 0.15
6.2427714 0.34340563 0.15
6.238607 0.34047291 0.15
6.2343104 0.33749944 0.15
6.2298766 0.33448473 0.15
6.2270854 0.33261967 0.15
6.2252951 0.33142814 0.15
6.2205547 0.32832912 0.15
6.2156649 0.32518709 0.15
6.2106219 0.32200143 0.15
6.2054208 0.31877154 0.15
6.2000562 0.3154968 0.15
6.1990355 0.31488405 0.15
6.1944922 0.31217659 0.15
6.1887425 0.30881029 0.15
6.1828142 0.30539727 0.15
6.1766952 0.30193686 0.15
6.1709856 0.2987646 0.15
6.1703744 0.29842839 0.15
6.1637984 0.29487124 0.15
6.1570079 0.29126468 0.15
6.1499933 0.28760806 0.15
6.1429356 0.28399681 0.15
6.1427454 0.28390065 0.15
6.1351735 0.2801418 0.15
6.1273408 0.27633074 0.15
6.1192376 0.27246678 0.15
6.1148857 0.27043204 0.15
6.1107967 0.26854917 0.15
6.1019979 0.26457721 0.15
6.0928797 0.26055005 0.15
6.0868358 0.25793872 0.15
6.0833679 0.25646701 0.15
6.0734107 0.25232726 0.15
6.0630694 0.24813007 0.15
6.0587858 0.24642816 0.15
6.0522249 0.24387458 0.15
6.0408759 0.23956002 0.15
6.0307359 0.23579975 0.15
6.0290413 0.23518556 0.15
6.0165386 0.23075037 0.15
6.00351 0.2262536 0.15
6.002686 0.22597499 0.15
5.9896997 0.22169439 0.15
5.9752722 0.21707191 0.15
5.974636 0.21687234 0.15
5.9599305 0.21238522 0.15
5.9465861 0.20842669 0.15
5.9438332 0.20763348 0.15
5.9267201 0.20281577 0.15
5.9185362 0.20057176 0.15
5.9086034 0.19793117 0.15
5.8904862 0.1932449 0.15
5.8894232 0.19297875 0.15
5.8688931 0.18795758 0.15
5.8624363 0.18641889 0.15
5.8470071 0.18286671 0.15
5.8343864 0.18003819 0.15
5.8235937 0.17770515 0.15
5.8063364 0.17406931 0.15
5.7984633 0.17247193 0.15
5.7782865 0.1684831 0.15
5.7713581 0.16716605 0.15
5.7502366 0.16325158 0.15
5.7419998 0.16178653 0.15
5.7221866 0.15835119 0.15
5.7100323 0.1563323 0.15
5.6941367 0.15375816 0.15
5.6750412 0.15080234 0.15
5.6660868 0.14945084 0.15
5.6380368 0.14540918 0.15
5.6364894 0.14519562 0.15
5.6099869 0.14162982 0.15
5.5934149 0.13951106 0.15
5.581937 0.13807976 0.15
5.553887 0.13475169 0.15
5.545004 0.13374758 0.15
5.525837 0.13163456 0.15
5.4977871 0.12870677 0.15
5.4897043 0.12790407 0.15
5.4697372 0.12596943 0.15
5.4416873 0.12339871 0.15
5.4253221 0.12197945 0.15
5.4136373 0.12099025 0.15
5.3855874 0.1187405 0.15
5.3575375 0.1166239 0.15
5.3484151 0.11597256 0.15
5.3294875 0.11465279 0.15
5.3014376 0.11281095 0.15
5.2733876 0.11108542 0.15
5.2525574 0.10988229 0.15
5.2453377 0.10947464 0.15
5.2172878 0.10798462 0.15
5.1892378 0.10659555 0.15
5.1611879 0.10530306 0.15
5.133138 0.10410229 0.15
5.1232064 0.10370746 0.15
5.105088 0.10300252 0.15
5.0770381 0.1019931 0.15
5.0489882 0.10106715 0.15
5.0209383 0.10022082 0.15
4.9928883 0.099452871 0.15
4.9648384 0.098760779 0.15
4.9367885 0.098143125 0.15
4.9087385 0.097597588 0.15
4.8998425 0.097446889 0.15
4.8806886 0.097128301 0.15
4.8526386 0.096729558 0.15
4.8245887 0.09639909 0.15
4.7965388 0.096135778 0.15
4.7684888 0.095938742 0.15
4.7404389 0.095807367 0.15
4.712389 0.095740614 0.15
4.684339 0.095739514 0.15
4.6562891 0.095803873 0.15
4.6282392 0.095933691 0.15
4.6001892 0.096129073 0.15
4.5721393 0.09639008 0.15
4.5440894 0.096718259 0.15
4.5160394 0.097113387 0.15
4.4958777 0.097446889 0.15
4.4879895 0.097579824 0.15
4.4599396 0.09812207 0.15
4.4318896 0.098735415 0.15
4.4038397 0.099423447 0.15
4.3757898 0.10018553 0.15
4.3477398 0.10102647 0.15
4.3196899 0.10194596 0.15
4.29164 0.1029477 0.15
4.2719866 0.10370746 0.15
4.26359 0.10403901 0.15
4.2355401 0.10522889 0.15
4.2074901 0.10651094 0.15
4.1794402 0.10788836 0.15
4.1513903 0.10936577 0.15
4.142164 0.10988229 0.15
4.1233404 0.11095998 0.15
4.0952904 0.11267033 0.15
4.0672405 0.11449493 0.15
4.0458688 0.11597256 0.15
4.0391905 0.1164451 0.15
4.0111406 0.11854031 0.15
3.9830907 0.12076896 0.15
3.9686714 0.12197945 0.15
3.9550407 0.12315121 0.15
3.9269908 0.12569713 0.15
3.9040327 0.12790407 0.15
3.8989409 0.12840545 0.15
3.870891 0.13130664 0.15
3.8485914 0.13374758 0.15
3.842841 0.13439285 0.15
3.8147911 0.13769333 0.15
3.8001249 0.13951106 0.15
3.7867412 0.14121244 0.15
3.7586912 0.14496358 0.15
3.7570304 0.14519562 0.15
3.7306413 0.14897871 0.15
3.7185212 0.15080234 0.15
3.7025913 0.15326221 0.15
3.6836068 0.1563323 0.15
3.6745414 0.15783669 0.15
3.6517541 0.16178653 0.15
3.6464915 0.16272322 0.15
3.6225444 0.16716605 0.15
3.6184415 0.16794736 0.15
3.5956152 0.17247193 0.15
3.5903916 0.17353464 0.15
3.5706523 0.17770515 0.15
3.5623417 0.17950818 0.15
3.547414 0.18286671 0.15
3.5342917 0.18589733 0.15
3.5256773 0.18795758 0.15
3.5062418 0.19272744 0.15
3.5052513 0.19297875 0.15
3.4861519 0.19793117 0.15
3.4781919 0.20004864 0.15
3.4681081 0.20281577 0.15
3.4509899 0.20763348 0.15
3.4501419 0.2078771 0.15
3.434896 0.21238522 0.15
3.422092 0.21627152 0.15
3.4195264 0.21707191 0.15
3.4050022 0.22169439 0.15
3.3940421 0.22526756 0.15
3.3910935 0.2262536 0.15
3.3779164 0.23075037 0.15
3.3659921 0.23491552 0.15
3.3652366 0.23518556 0.15
3.3532262 0.23956002 0.15
3.3416465 0.24387458 0.15
3.3379422 0.24528241 0.15
3.3306003 0.24813007 0.15
3.3199976 0.25232726 0.15
3.3098923 0.2564143 0.15
3.3097643 0.25646701 0.15
3.3000293 0.26055005 0.15
3.2906201 0.26457721 0.15
3.2818423 0.26841075 0.15
3.2815305 0.26854917 0.15
3.2728611 0.27246678 0.15
3.2644737 0.27633074 0.15
3.2563605 0.2801418 0.15
3.2537924 0.28137079 0.15
3.2485766 0.28390065 0.15
3.2410708 0.28760806 0.15
3.2338096 0.29126468 0.15
3.2267807 0.29487124 0.15
3.2257425 0.29541429 0.15
3.2200423 0.29842839 0.15
3.2135317 0.30193686 0.15
3.2072318 0.30539727 0.15
3.2011406 0.30881029 0.15
3.1976925 0.31078192 0.15
3.1952718 0.31217659 0.15
3.1896242 0.3154968 0.15
3.1841657 0.31877154 0.15
3.1788913 0.32200143 0.15
3.1737958 0.32518709 0.15
3.1696426 0.32784058 0.15
3.16888 0.32832912 0.15
3.1641486 0.33142814 0.15
3.1595769 0.33448473 0.15
3.1551605 0.33749944 0.15
3.1508945 0.34047291 0.15
3.1467737 0.34340563 0.15
3.142791 0.34629819 0.15
3.1415927 0.34718846 0.15
3.1389374 0.34915116 0.15
3.135204 0.35196507 0.15
3.1315905 0.35474041 0.15
3.1280895 0.35747778 0.15
3.1246975 0.36017767 0.15
3.121408 0.36284056 0.15
3.1182154 0.36546701 0.15
3.1151152 0.36805749 0.15
3.1135427 0.36939218 0.15
3.1120845 0.37061247 0.15
3.1091162 0.3731325 0.15
3.1062205 0.37561801 0.15
3.1033926 0.37806949 0.15
3.1006274 0.38048738 0.15
3.0979196 0.38287219 0.15
3.0952642 0.38522434 0.15
3.0926565 0.38754427 0.15
3.0900915 0.38983244 0.15
3.0875636 0.39208928 0.15
3.0854928 0.39393704 0.15
3.0850584 0.39431518 0.15
3.0825361 0.39651066 0.15
3.0800342 0.39867604 0.15
3.0775477 0.40081176 0.15
3.0750724 0.40291825 0.15
3.0726036 0.40499589 0.15
3.0701361 0.4070451 0.15
3.0676649 0.40906623 0.15
3.065186 0.41105968 0.15
3.0626937 0.41302586 0.15
3.060184 0.41496509 0.15
3.0576517 0.41687778 0.15
3.0574428 0.4170323 0.15
3.055011 0.41876426 0.15
3.0523277 0.42062494 0.15
3.0496045 0.42246011 0.15
3.046836 0.42427015 0.15
3.0440192 0.42605543 0.15
3.0411488 0.42781624 0.15
3.0382206 0.42955297 0.15
3.0352308 0.43126589 0.15
3.0321757 0.43295535 0.15
3.0293929 0.43444039 0.15
3.029035 0.43462169 0.15
3.0256824 0.43626523 0.15
3.0222464 0.43788624 0.15
3.0187235 0.43948504 0.15
3.0151113 0.44106197 0.15
3.0114071 0.4426173 0.15
3.007609 0.44415134 0.15
3.0037144 0.44566438 0.15
3.001343 0.44655326 0.15
2.9996213 0.44715667 0.15
2.99527 0.44862854 0.15
2.9908073 0.45008028 0.15
2.9862326 0.4515121 0.15
2.9815456 0.45292434 0.15
2.9767469 0.45431724 0.15
2.973293 0.45528583 0.15
2.971726 0.45569107 0.15
2.9663177 0.45704606 0.15
2.9607858 0.45838252 0.15
2.9551329 0.45970067 0.15
2.9493618 0.4610008 0.15
2.9452431 0.4619002 0.15
2.9433154 0.46228307 0.15
2.9367684 0.46354783 0.15
2.9300963 0.46479526 0.15
2.9233043 0.46602559 0.15
2.9171932 0.46710045 0.15
2.9163127 0.46723911 0.15
2.9085389 0.46843597 0.15
2.9006413 0.46961647 0.15
2.892628 0.47078079 0.15
2.8891432 0.47127609 0.15
2.8839308 0.47192916 0.15
2.8746774 0.47306183 0.15
2.865309 0.47417897 0.15
2.8610933 0.47467187 0.15
2.8550766 0.47528082 0.15
2.8441132 0.47636759 0.15
2.8330434 0.47743882 0.15
2.8330355 0.47743946 0.15
2.8199561 0.47849667 0.15
2.8067445 0.47953939 0.15
2.8049934 0.47967581 0.15
2.7910551 0.48056784 0.15
2.7769435 0.48145211 0.15
2.7743102 0.48158219 0.15
2.7537529 0.48258269 0.15
2.7488936 0.4828156 0.15
2.727488 0.48356947 0.15
2.7208437 0.48380016 0.15
2.6927937 0.48443006 0.15
2.6820679 0.48454273 0.15
2.6647438 0.48472293 0.15
2.6366938 0.48469315 0.15
2.6241761 0.48454273 0.15
2.6086439 0.48435972 0.15
2.580594 0.48374849 0.15
2.5749243 0.48356947 0.15
2.552544 0.48287588 0.15
2.5453031 0.48258269 0.15
2.5244941 0.48175556 0.15
2.5209718 0.48158219 0.15
2.5000192 0.48056784 0.15
2.4964442 0.48039765 0.15
2.4813791 0.47953939 0.15
2.4683942 0.47881221 0.15
2.4635539 0.47849667 0.15
2.4471086 0.47743946 0.15
2.4403443 0.47701122 0.15
2.4314357 0.47636759 0.15
2.4161573 0.47528082 0.15
2.4122943 0.47500977 0.15
2.4017935 0.47417897 0.15
2.3874565 0.47306183 0.15
2.3842444 0.47281466 0.15
2.3739248 0.47192916 0.15
2.3603326 0.47078079 0.15
2.3561945 0.47043574 0.15
2.3472702 0.46961647 0.15
2.3342289 0.46843597 0.15
2.3281446 0.46789289 0.15
2.3214343 0.46723911 0.15
2.3088063 0.46602559 0.15
2.3000946 0.46520082 0.15
2.2961221 0.46479526 0.15
2.2837283 0.46354783 0.15
2.2720447 0.46239216 0.15
2.2710058 0.46228307 0.15
2.2586262 0.4610008 0.15
2.2458227 0.45970067 0.15
2.2439948 0.45951791 0.15
2.2331342 0.45838252 0.15
2.2200846 0.45704606 0.15
2.2159448 0.4566295 0.15
2.2068993 0.45569107 0.15
2.1933556 0.45431724 0.15
2.1878949 0.45377423 0.15
2.1794899 0.45292434 0.15
2.1651938 0.4515121 0.15
2.159845 0.4509952 0.15
2.1503966 0.45008028 0.15
2.1350207 0.44862854 0.15
2.131795 0.44833085 0.15
2.1188717 0.44715667 0.15
2.1037451 0.44582202 0.15
2.1019024 0.44566438 0.15
2.0837781 0.44415134 0.15
2.0756952 0.44349547 0.15
2.0644719 0.4426173 0.15
2.0476452 0.44134 0.15
2.0438334 0.44106197 0.15
2.0216165 0.43948504 0.15
2.0195953 0.43934533 0.15
1.9975698 0.43788624 0.15
1.9915453 0.43749799 0.15
1.9715418 0.43626523 0.15
1.9634954 0.43578274 0.15
1.943211 0.43462169 0.15
1.9354455 0.43418818 0.15
1.9122151 0.43295535 0.15
1.9073955 0.43270565 0.15
1.8793456 0.43133128 0.15
1.8779201 0.43126589 0.15
1.8512957 0.4300702 0.15
1.8387994 0.42955297 0.15
1.8232457 0.42892248 0.15
1.7951958 0.42788313 0.15
1.7932188 0.42781624 0.15
1.7671459 0.42695042 0.15
1.7390959 0.42611499 0.15
1.7368461 0.42605543 0.15
1.711046 0.42538351 0.15
1.6829961 0.42475507 0.15
1.6568138 0.42427015 0.15
1.6549461 0.42423604 0.15
1.6268962 0.42384122 0.15
1.5988463 0.4235856 0.15
1.5707963 0.42348335 0.15
1.5427464 0.4235404 0.15
1.5146965 0.4237501 0.15
1.4866465 0.42409883 0.15
1.476536 0.42427015 0.15
1.4585966 0.42457819 0.15
1.4305467 0.42518297 0.15
1.4024967 0.42590939 0.15
1.3976275 0.42605543 0.15
1.3744468 0.4267618 0.15
1.3463968 0.42774031 0.15
1.3444565 0.42781624 0.15
1.3183469 0.42885812 0.15
1.3027005 0.42955297 0.15
1.290297 0.43011526 0.15
1.2670699 0.43126589 0.15
1.2622471 0.43151011 0.15
1.2355027 0.43295535 0.15
1.2341971 0.43302759 0.15
1.20664 0.43462169 0.15
1.2061472 0.43465091 0.15
1.1797796 0.43626523 0.15
1.1780973 0.43637091 0.15
1.1546471 0.43788624 0.15
1.1500473 0.43819144 0.15
1.1311004 0.43948504 0.15
1.1219974 0.44012417 0.15
1.1090241 0.44106197 0.15
1.0939475 0.4421841 0.15
1.0882942 0.4426173 0.15
1.0688192 0.44415134 0.15
1.0658975 0.44438746 0.15
1.0505663 0.44566438 0.15
1.0378476 0.44675671 0.15
1.0333449 0.44715667 0.15
1.0171971 0.44862854 0.15
1.0097977 0.44932125 0.15
1.0019283 0.45008028 0.15
0.98747797 0.4515121 0.15
0.9817477 0.45209361 0.15
0.97373455 0.45292434 0.15
0.96061499 0.45431724 0.15
0.95369777 0.45506851 0.15
0.94801601 0.45569107 0.15
0.93588922 0.45704606 0.15
0.92564782 0.45821552 0.15
0.9241768 0.45838252 0.15
0.91275538 0.45970067 0.15
0.90171473 0.4610008 0.15
0.89759787 0.46149337 0.15
0.89087494 0.46228307 0.15
0.88028157 0.46354783 0.15
0.87001187 0.46479526 0.15
0.86954799 0.46485231 0.15
0.85973456 0.46602559 0.15
0.84974257 0.46723911 0.15
0.84149802 0.46825516 0.15
0.83997427 0.46843597 0.15
0.83014537 0.46961647 0.15
0.82058473 0.47078079 0.15
0.81344807 0.47166136 0.15
0.81117581 0.47192916 0.15
0.80168004 0.47306183 0.15
0.79242249 0.47417897 0.15
0.78539816 0.47503754 0.15
0.78330257 0.47528082 0.15
0.77404613 0.47636759 0.15
0.76502496 0.47743946 0.15
0.75734826 0.47836252 0.15
0.75616569 0.47849667 0.15
0.74706114 0.47953939 0.15
0.73818935 0.48056784 0.15
0.72954473 0.48158219 0.15
0.72929831 0.48161134 0.15
0.72054268 0.48258269 0.15
0.71175582 0.48356947 0.15
0.70318384 0.48454273 0.15
0.70124834 0.48476444 0.15
0.6943073 0.48550266 0.15
0.68550648 0.48644945 0.15
0.67690937 0.48738328 0.15
0.67319845 0.48779031 0.15
0.66807496 0.48830432 0.15
0.65911465 0.48921275 0.15
0.65036434 0.49010873 0.15
0.6451485 0.49064828 0.15
0.6414328 0.49099246 0.15
0.63212488 0.49186406 0.15
0.62304289 0.49272373 0.15
0.61709855 0.49329285 0.15
0.61376028 0.49357164 0.15
0.60386338 0.49440795 0.15
0.5942302 0.49523279 0.15
0.58904863 0.49568192 0.15
0.58405968 0.49604636 0.15
0.5732289 0.49684876 0.15
0.56269928 0.49764019 0.15
0.56099867 0.49776995 0.15
0.55035634 0.49842077 0.15
0.53795521 0.49919069 0.15
0.53294875 0.49950734 0.15
0.52347924 0.49995002 0.15
0.52136796 0.50004995 0.15
0.51028312 0.50057662 0.15
0.50489884 0.50083637 0.15
0.4954155 0.50112361 0.15
0.47698315 0.50169164 0.15
0.47684887 0.50169585 0.15
0.44879893 0.50203702 0.15
0.420749 0.50182463 0.15
0.41595214 0.50169164 0.15
0.39546658 0.50112361 0.15
0.39269907 0.5010468 0.15
0.38282542 0.50057662 0.15
0.37178595 0.50004995 0.15
0.36968941 0.49995002 0.15
0.36464914 0.49971034 0.15
0.35689239 0.49919069 0.15
0.34538131 0.49842077 0.15
0.33659922 0.49783337 0.15
0.33434568 0.49764019 0.15
0.3250699 0.49684876 0.15
0.31568154 0.49604636 0.15
0.30854928 0.495436 0.15
0.30659121 0.49523279 0.15
0.29861932 0.49440795 0.15
0.29056574 0.49357164 0.15
0.28243804 0.49272373 0.15
0.28049934 0.49252149 0.15
0.27511088 0.49186406 0.15
0.26799532 0.49099246 0.15
0.26082932 0.49010873 0.15
0.25362075 0.48921275 0.15
0.25244941 0.48906676 0.15
0.24707974 0.48830432 0.15
0.24064469 0.48738328 0.15
0.23418671 0.48644945 0.15
0.22771302 0.48550266 0.15
0.22439948 0.48501372 0.15
0.22154129 0.48454273 0.15
0.21568936 0.48356947 0.15
0.20983823 0.48258269 0.15
0.20399454 0.48158219 0.15
0.19816493 0.48056784 0.15
0.19634955 0.48024807 0.15
0.19268017 0.47953939 0.15
0.18736466 0.47849667 0.15
0.18207629 0.47743946 0.15
0.17682103 0.47636759 0.15
0.17160456 0.47528082 0.15
0.16829961 0.47457862 0.15
0.16655842 0.47417897 0.15
0.16177937 0.47306183 0.15
0.1570483 0.47192916 0.15
0.15236966 0.47078079 0.15
0.14774819 0.46961647 0.15
0.14318793 0.46843597 0.15
0.14024967 0.46765548 0.15
0.13877931 0.46723911 0.15
0.13459583 0.46602559 0.15
0.1304775 0.46479526 0.15
0.12642726 0.46354783 0.15
0.12244806 0.46228307 0.15
0.118542 0.4610008 0.15
0.11471168 0.45970067 0.15
0.11219973 0.45882016 0.15
0.11101297 0.45838252 0.15
0.10749684 0.45704606 0.15
0.10405441 0.45569107 0.15
0.10068668 0.45431724 0.15
0.097394415 0.45292434 0.15
0.094178124 0.4515121 0.15
0.091038015 0.45008028 0.15
0.087974153 0.44862854 0.15
0.084985584 0.44715667 0.15
0.084149807 0.44673016 0.15
0.082136619 0.44566438 0.15
0.079382256 0.44415134 0.15
0.076694729 0.4426173 0.15
0.074072608 0.44106197 0.15
0.071513591 0.43948504 0.15
0.069016065 0.43788624 0.15
0.066577042 0.43626523 0.15
0.06419388 0.43462169 0.15
0.061863231 0.43295535 0.15
0.059582181 0.43126589 0.15
0.057346706 0.42955297 0.15
0.056099869 0.42856748 0.15
0.055169997 0.42781624 0.15
0.053051794 0.42605543 0.15
0.050963481 0.42427015 0.15
0.048901374 0.42246011 0.15
0.046861742 0.42062494 0.15
0.044838665 0.41876426 0.15
0.042827419 0.41687778 0.15
0.040823953 0.41496509 0.15
0.038822206 0.41302586 0.15
0.036818008 0.41105968 0.15
0.034805959 0.40906623 0.15
0.03277952 0.4070451 0.15
0.030735494 0.40499589 0.15
0.028667556 0.40291825 0.15
0.028049934 0.4022987 0.15
0.026582289 0.40081176 0.15
0.024466505 0.39867604 0.15
0.02231087 0.39651066 0.15
0.020110173 0.39431518 0.15
0.017858791 0.39208928 0.15
0.015553024 0.38983244 0.15
0.013186437 0.38754427 0.15
0.01075569 0.38522434 0.15
0.008255962 0.38287219 0.15
0.0056811226 0.38048738 0.15
0.0030282557 0.37806949 0.15
0.00029286531 0.37561801 0.15
0 0.37536057 0.15

6.2831853 0.19746038 0.2
6.2727426 0.19297875 0.2
6.2608097 0.18795758 0.2
6.2551354 0.18560184 0.2
6.2483921 0.18286671 0.2
6.2354513 0.17770515 0.2
6.2270854 0.17443087 0.2
6.221945 0.17247193 0.2
6.2077958 0.16716605 0.2
6.1990355 0.16394948 0.2
6.1929624 0.16178653 0.2
6.1773481 0.1563323 0.2
6.1709856 0.15415435 0.2
6.1608483 0.15080234 0.2
6.1434004 0.14519562 0.2
6.1429356 0.1450483 0.2
6.1247728 0.13951106 0.2
6.1148857 0.13658581 0.2
6.1048822 0.13374758 0.2
6.0868358 0.12877854 0.2
6.0835145 0.12790407 0.2
6.0603882 0.12197945 0.2
6.0587858 0.121579 0.2
6.0351706 0.11597256 0.2
6.0307359 0.11495073 0.2
6.0074909 0.10988229 0.2
6.002686 0.10886546 0.2
5.9768215 0.10370746 0.2
5.974636 0.10328424 0.2
5.9465861 0.098161407 0.2
5.9424261 0.097446889 0.2
5.9185362 0.093458799 0.2
5.903372 0.091099411 0.2
5.8904862 0.08914938 0.2
5.8624363 0.085199852 0.2
5.8583973 0.084663808 0.2
5.8343864 0.081560655 0.2
5.8063364 0.078228778 0.2
5.8055376 0.078138858 0.2
5.7782865 0.075148465 0.2
5.7502366 0.072323146 0.2
5.7417958 0.071523316 0.2
5.7221866 0.069709972 0.2
5.6941367 0.06730058 0.2
5.6660868 0.065078738 0.2
5.6625842 0.064815931 0.2
5.6380368 0.063015741 0.2
5.6099869 0.061108758 0.2
5.581937 0.059343302 0.2
5.5592903 0.058015417 0.2
5.553887 0.057705212 0.2
5.525837 0.056181089 0.2
5.4977871 0.054767523 0.2
5.4697372 0.053453881 0.2
5.4416873 0.052232902 0.2
5.4142451 0.051120497 0.2
5.4136373 0.051096309 0.2
5.3855874 0.050038627 0.2
5.3575375 0.049054616 0.2
5.3294875 0.048139999 0.2
5.3014376 0.047289654 0.2
5.2733876 0.046498571 0.2
5.2453377 0.045764754 0.2
5.2172878 0.045082705 0.2
5.1892378 0.044451646 0.2
5.1738738 0.044129848 0.2
5.1611879 0.043867824 0.2
5.133138 0.043329417 0.2
5.105088 0.042834515 0.2
5.0770381 0.042380187 0.2
5.0489882 0.041964518 0.2
5.0209383 0.041585788 0.2
4.9928883 0.041243718 0.2
4.9648384 0.040936137 0.2
4.9367885 0.040662102 0.2
4.9087385 0.040420624 0.2
4.8806886 0.040210747 0.2
4.8526386 0.04003176 0.2
4.8245887 0.039883285 0.2
4.7965388 0.039764737 0.2
4.7684888 0.039675281 0.2
4.7404389 0.039614927 0.2
4.712389 0.039584122 0.2
4.684339 0.039581411 0.2
4.6562891 0.039607736 0.2
4.6282392 0.039662754 0.2
4.6001892 0.039747152 0.2
4.5721393 0.039861303 0.2
4.5440894 0.040004566 0.2
4.5160394 0.040178341 0.2
4.4879895 0.040382916 0.2
4.4599396 0.040619112 0.2
4.4318896 0.040887324 0.2
4.4038397 0.041189269 0.2
4.3757898 0.041525769 0.2
4.3477398 0.041897756 0.2
4.3196899 0.042306806 0.2
4.29164 0.042754854 0.2
4.26359 0.043242502 0.2
4.2355401 0.043773468 0.2
4.218081 0.044129848 0.2
4.2074901 0.044349161 0.2
4.1794402 0.044972598 0.2
4.1513903 0.045645308 0.2
4.1233404 0.046370444 0.2
4.0952904 0.047151455 0.2
4.0672405 0.047991876 0.2
4.0391905 0.048895927 0.2
4.0111406 0.049867137 0.2
3.9830907 0.050912706 0.2
3.9778216 0.051120497 0.2
3.9550407 0.052036008 0.2
3.9269908 0.053243291 0.2
3.8989409 0.054541225 0.2
3.870891 0.055938734 0.2
3.842841 0.057444795 0.2
3.8328263 0.058015417 0.2
3.8147911 0.059065477 0.2
3.7867412 0.060811665 0.2
3.7586912 0.06269748 0.2
3.7306413 0.064738508 0.2
3.7296308 0.064815931 0.2
3.7025913 0.066937605 0.2
3.6745414 0.069322325 0.2
3.6506118 0.071523316 0.2
3.6464915 0.071911916 0.2
3.6184415 0.074712245 0.2
3.5903916 0.077766053 0.2
3.5871549 0.078138858 0.2
3.5623417 0.081074194 0.2
3.5345115 0.084663808 0.2
3.5342917 0.084692938 0.2
3.5062418 0.088620369 0.2
3.4898557 0.091099411 0.2
3.4781919 0.092914554 0.2
3.4510848 0.097446889 0.2
3.4501419 0.097609164 0.2
3.422092 0.10272394 0.2
3.4170336 0.10370746 0.2
3.3940421 0.10831389 0.2
3.3866728 0.10988229 0.2
3.3659921 0.11442202 0.2
3.3593155 0.11597256 0.2
3.3379422 0.12109152 0.2
3.3344252 0.12197945 0.2
3.3116164 0.12790407 0.2
3.3098923 0.12836354 0.2
3.2906043 0.13374758 0.2
3.2818423 0.13627062 0.2
3.2710645 0.13951106 0.2
3.2537924 0.14487053 0.2
3.2527863 0.14519562 0.2
3.235689 0.15080234 0.2
3.2257425 0.15415982 0.2
3.2195331 0.1563323 0.2
3.2042423 0.16178653 0.2
3.1976925 0.16416798 0.2
3.189705 0.16716605 0.2
3.1758304 0.17247193 0.2
3.1696426 0.17487454 0.2
3.1625524 0.17770515 0.2
3.1497985 0.18286671 0.2
3.1415927 0.18623737 0.2
3.1375049 0.18795758 0.2
3.125657 0.19297875 0.2
3.1141529 0.19793117 0.2
3.1135427 0.19819449 0.2
3.1030453 0.20281577 0.2
3.0922295 0.20763348 0.2
3.0854928 0.21065682 0.2
3.0817061 0.21238522 0.2
3.07148 0.21707191 0.2
3.0614878 0.22169439 0.2
3.0574428 0.22357369 0.2
3.0517513 0.2262536 0.2
3.0422521 0.23075037 0.2
3.0329509 0.23518556 0.2
3.0293929 0.23688924 0.2
3.0238702 0.23956002 0.2
3.01499 0.24387458 0.2
3.0062843 0.24813007 0.2
3.001343 0.25055571 0.2
2.9977575 0.25232726 0.2
2.989407 0.25646701 0.2
2.9812063 0.26055005 0.2
2.973293 0.26450432 0.2
2.9731476 0.26457721 0.2
2.9652402 0.26854917 0.2
2.9574587 0.27246678 0.2
2.9497953 0.27633074 0.2
2.9452431 0.27862874 0.2
2.9422429 0.2801418 0.2
2.934796 0.28390065 0.2
2.9274428 0.28760806 0.2
2.9201758 0.29126468 0.2
2.9171932 0.29276443 0.2
2.9129812 0.29487124 0.2
2.9058515 0.29842839 0.2
2.8987851 0.30193686 0.2
2.8917745 0.30539727 0.2
2.8891432 0.3066918 0.2
2.8847942 0.30881029 0.2
2.8778419 0.31217659 0.2
2.8709229 0.3154968 0.2
2.86403 0.31877154 0.2
2.8610933 0.32015758 0.2
2.8571265 0.32200143 0.2
2.8502105 0.32518709 0.2
2.8432976 0.32832912 0.2
2.8363813 0.33142814 0.2
2.8330434 0.33290863 0.2
2.8294129 0.33448473 0.2
2.8223855 0.33749944 0.2
2.8153305 0.34047291 0.2
2.8082408 0.34340563 0.2
2.8049934 0.34473141 0.2
2.801045 0.34629819 0.2
2.7937405 0.34915116 0.2
2.7863719 0.35196507 0.2
2.7789306 0.35474041 0.2
2.7769435 0.3554711 0.2
2.7712828 0.35747778 0.2
2.76349 0.36017767 0.2
2.7555853 0.36284056 0.2
2.7488936 0.36503573 0.2
2.7475174 0.36546701 0.2
2.7391034 0.36805749 0.2
2.730524 0.37061247 0.2
2.7217642 0.3731325 0.2
2.7208437 0.37339238 0.2
2.7124813 0.37561801 0.2
2.7029201 0.37806949 0.2
2.6930963 0.38048738 0.2
2.6927937 0.38056029 0.2
2.682456 0.38287219 0.2
2.6714414 0.38522434 0.2
2.6647438 0.38660064 0.2
2.6597069 0.38754427 0.2
2.647011 0.38983244 0.2
2.6366938 0.39160101 0.2
2.6334976 0.39208928 0.2
2.6183327 0.39431518 0.2
2.6086439 0.39566319 0.2
2.6016138 0.39651066 0.2
2.5826411 0.39867604 0.2
2.580594 0.3988995 0.2
2.5596011 0.40081176 0.2
2.552544 0.40141893 0.2
2.5307264 0.40291825 0.2
2.5244941 0.40332353 0.2
2.4964442 0.40470889 0.2
2.4882443 0.40499589 0.2
2.4683942 0.4056557 0.2
2.4403443 0.40623263 0.2
2.4122943 0.40649659 0.2
2.3842444 0.40649159 0.2
2.3561945 0.40625341 0.2
2.3281446 0.40581374 0.2
2.3000946 0.40520417 0.2
2.2925021 0.40499589 0.2
2.2720447 0.40445619 0.2
2.2439948 0.40360155 0.2
2.2235999 0.40291825 0.2
2.2159448 0.40267096 0.2
2.1878949 0.4016953 0.2
2.1628998 0.40081176 0.2
2.159845 0.40070738 0.2
2.131795 0.39973676 0.2
2.1037451 0.39880002 0.2
2.0999687 0.39867604 0.2
2.0756952 0.39790028 0.2
2.0476452 0.3970371 0.2
2.0300484 0.39651066 0.2
2.0195953 0.39620475 0.2
1.9915453 0.39540285 0.2
1.9634954 0.3946332 0.2
1.9514681 0.39431518 0.2
1.9354455 0.39389901 0.2
1.9073955 0.39320301 0.2
1.8793456 0.39254853 0.2
1.8583176 0.39208928 0.2
1.8512957 0.39193801 0.2
1.8232457 0.39137271 0.2
1.7951958 0.39085058 0.2
1.7671459 0.3903682 0.2
1.7390959 0.38992739 0.2
1.7324115 0.38983244 0.2
1.711046 0.38953068 0.2
1.6829961 0.38918819 0.2
1.6549461 0.38890805 0.2
1.6268962 0.38869883 0.2
1.5988463 0.38856749 0.2
1.5707963 0.38851918 0.2
1.5427464 0.38855548 0.2
1.5146965 0.3886746 0.2
1.4866465 0.38887247 0.2
1.4585966 0.38914612 0.2
1.4305467 0.38949557 0.2
1.4082316 0.38983244 0.2
1.4024967 0.38991947 0.2
1.3744468 0.39041756 0.2
1.3463968 0.39098954 0.2
1.3183469 0.39163394 0.2
1.300302 0.39208928 0.2
1.290297 0.39234454 0.2
1.2622471 0.39311165 0.2
1.2341971 0.39391684 0.2
1.2205184 0.39431518 0.2
1.2061472 0.39474052 0.2
1.1780973 0.39557281 0.2
1.1500473 0.39641192 0.2
1.1467195 0.39651066 0.2
1.1219974 0.39726068 0.2
1.0939475 0.3981262 0.2
1.0763911 0.39867604 0.2
1.0658975 0.39901341 0.2
1.0378476 0.3999281 0.2
1.011856 0.40081176 0.2
1.0097977 0.40088392 0.2
0.9817477 0.40189282 0.2
0.9546798 0.40291825 0.2
0.95369777 0.40295682 0.2
0.92564782 0.40406867 0.2
0.90272574 0.40499589 0.2
0.89759787 0.40521204 0.2
0.86954799 0.40636695 0.2
0.85260286 0.4070451 0.2
0.84149802 0.40750985 0.2
0.81344807 0.40861331 0.2
0.80081328 0.40906623 0.2
0.78539816 0.40964513 0.2
0.75734826 0.41056697 0.2
0.73927087 0.41105968 0.2
0.72929831 0.41134504 0.2
0.70124834 0.41195363 0.2
0.67319845 0.41237441 0.2
0.6451485 0.41258674 0.2
0.61709855 0.41255547 0.2
0.58904863 0.41222081 0.2
0.56099867 0.4114898 0.2
0.55101836 0.41105968 0.2
0.53294875 0.41022069 0.2
0.51612471 0.40906623 0.2
0.50489884 0.40823462 0.2
0.49294902 0.4070451 0.2
0.47684887 0.40531204 0.2
0.47452907 0.40499589 0.2
0.46000628 0.40291825 0.2
0.44879893 0.40119341 0.2
0.4467415 0.40081176 0.2
0.43565453 0.39867604 0.2
0.42507647 0.39651066 0.2
0.420749 0.39558622 0.2
0.41560784 0.39431518 0.2
0.40693057 0.39208928 0.2
0.39852255 0.38983244 0.2
0.39269907 0.38820969 0.2
0.39057243 0.38754427 0.2
0.38331659 0.38522434 0.2
0.37620136 0.38287219 0.2
0.36921496 0.38048738 0.2
0.36464914 0.37888952 0.2
0.36250454 0.37806949 0.2
0.35618404 0.37561801 0.2
0.34991962 0.3731325 0.2
0.34370414 0.37061247 0.2
0.33753054 0.36805749 0.2
0.33659922 0.36766886 0.2
0.33165236 0.36546701 0.2
0.32582588 0.36284056 0.2
0.31999768 0.36017767 0.2
0.31416321 0.35747778 0.2
0.30854928 0.35484979 0.2
0.30832653 0.35474041 0.2
0.30267314 0.35196507 0.2
0.29698403 0.34915116 0.2
0.29125542 0.34629819 0.2
0.28548512 0.34340563 0.2
0.28049934 0.34089413 0.2
0.27969055 0.34047291 0.2
0.27396869 0.33749944 0.2
0.26818494 0.33448473 0.2
0.2623377 0.33142814 0.2
0.25642542 0.32832912 0.2
0.25244941 0.32624354 0.2
0.25048046 0.32518709 0.2
0.24452894 0.32200143 0.2
0.23849975 0.31877154 0.2
0.23239173 0.3154968 0.2
0.22620381 0.31217659 0.2
0.22439948 0.31121082 0.2
0.21998017 0.30881029 0.2
0.21368619 0.30539727 0.2
0.20729824 0.30193686 0.2
0.20081394 0.29842839 0.2
0.19634955 0.29601804 0.2
0.19424456 0.29487124 0.2
0.18759778 0.29126468 0.2
0.18083962 0.28760806 0.2
0.17396697 0.28390065 0.2
0.16829961 0.28085442 0.2
0.16697918 0.2801418 0.2
0.1598846 0.27633074 0.2
0.15265832 0.27246678 0.2
0.14529574 0.26854917 0.2
0.14024967 0.26587624 0.2
0.13779614 0.26457721 0.2
0.13014807 0.26055005 0.2
0.12234659 0.25646701 0.2
0.11438347 0.25232726 0.2
0.11219973 0.25119771 0.2
0.10623953 0.24813007 0.2
0.097909669 0.24387458 0.2
0.089389233 0.23956002 0.2
0.084149807 0.2369267 0.2
0.08065548 0.23518556 0.2
0.071685558 0.23075037 0.2
0.062486466 0.2262536 0.2
0.056099869 0.22316307 0.2
0.053027261 0.22169439 0.2
0.043273611 0.21707191 0.2
0.033237452 0.21238522 0.2
0.028049934 0.20998847 0.2
0.022870178 0.20763348 0.2
0.012147507 0.20281577 0.2
0.0010751064 0.19793117 0.2
0 0.19746038 0.2

1.3183469 0.015110035 0.25
1.3463968 0.015011156 0.25
1.3744468 0.014925465 0.25
1.4024967 0.014852713 0.25
1.4305467 0.014792778 0.25
1.4585966 0.014745505 0.25
1.4866465 0.01471016 0.25
1.5146965 0.014686839 0.25
1.5427464 0.01467533 0.25
1.5707963 0.014676346 0.25
1.5988463 0.014689367 0.25
1.6268962 0.014714049 0.25
1.6549461 0.014750426 0.25
1.6829961 0.014799689 0.25
1.711046 0.014861373 0.25
1.7390959 0.014935436 0.25
1.7671459 0.015022873 0.25
1.7951958 0.015123326 0.25
1.8098941 0.015183144 0.25
1.8232457 0.015238563 0.25
1.8512957 0.015369624 0.25
1.8793456 0.015514947 0.25
1.9073955 0.015676818 0.25
1.9354455 0.015854901 0.25
1.9634954 0.01605105 0.25
1.9915453 0.01626573 0.25
2.0195953 0.016499955 0.25
2.0476452 0.016755191 0.25
2.0756952 0.017032839 0.25
2.1037451 0.017335052 0.25
2.131795 0.017662781 0.25
2.159845 0.018019007 0.25
2.1878949 0.018405806 0.25
2.2159448 0.018825474 0.25
2.2439948 0.019281276 0.25
2.2720447 0.01977706 0.25
2.3000946 0.020316425 0.25
2.3281446 0.020904623 0.25
2.3561945 0.02154622 0.25
2.3842444 0.022248949 0.25
2.3961892 0.022570169 0.25
2.4122943 0.023030636 0.25
2.4403443 0.023901294 0.25
2.4683942 0.024864433 0.25
2.4964442 0.025931741 0.25
2.5244941 0.027120613 0.25
2.552544 0.028451379 0.25
2.5789575 0.029856041 0.25
2.580594 0.029951424 0.25
2.6086439 0.031717629 0.25
2.6366938 0.033739433 0.25
2.6647438 0.03607377 0.25
2.6751979 0.037042145 0.25
2.6927937 0.038896779 0.25
2.7208437 0.042315021 0.25
2.7338228 0.044129848 0.25
2.7488936 0.046615643 0.25
2.7722436 0.051120497 0.25
2.7769435 0.052226202 0.25
2.7984762 0.058015417 0.25
2.8049934 0.060260172 0.25
2.8167705 0.064815931 0.25
2.8296306 0.071523316 0.25
2.8330434 0.073910693 0.25
2.83856 0.078138858 0.25
2.8445947 0.084663808 0.25
2.8484232 0.091099411 0.25
2.8505347 0.097446889 0.25
2.8512827 0.10370746 0.25
2.8509268 0.10988229 0.25
2.8496695 0.11597256 0.25
2.8476572 0.12197945 0.25
2.8450141 0.12790407 0.25
2.8418294 0.13374758 0.25
2.8381772 0.13951106 0.25
2.8341109 0.14519562 0.25
2.8330434 0.14651695 0.25
2.8296667 0.15080234 0.25
2.8248882 0.1563323 0.25
2.8198109 0.16178653 0.25
2.8144609 0.16716605 0.25
2.8088585 0.17247193 0.25
2.8049934 0.17591617 0.25
2.8030137 0.17770515 0.25
2.7969286 0.18286671 0.25
2.7906422 0.18795758 0.25
2.7841699 0.19297875 0.25
2.7775265 0.19793117 0.25
2.7769435 0.19834502 0.25
2.7706787 0.20281577 0.25
2.7636772 0.20763348 0.25
2.75654 0.21238522 0.25
2.7492765 0.21707191 0.25
2.7488936 0.21730997 0.25
2.7418309 0.22169439 0.25
2.7342702 0.2262536 0.25
2.7266049 0.23075037 0.25
2.7208437 0.23403771 0.25
2.7188184 0.23518556 0.25
2.7108671 0.23956002 0.25
2.70282 0.24387458 0.25
2.6946785 0.24813007 0.25
2.6927937 0.24908992 0.25
2.6863503 0.25232726 0.25
2.6778933 0.25646701 0.25
2.6693322 0.26055005 0.25
2.6647438 0.26268336 0.25
2.6605897 0.26457721 0.25
2.6516422 0.26854917 0.25
2.6425632 0.27246678 0.25
2.6366938 0.27493113 0.25
2.6332717 0.27633074 0.25
2.6236909 0.2801418 0.25
2.6139335 0.28390065 0.25
2.6086439 0.28587934 0.25
2.6038668 0.28760806 0.25
2.5934431 0.29126468 0.25
2.5827798 0.29487124 0.25
2.580594 0.29558939 0.25
2.5715969 0.29842839 0.25
2.5600454 0.30193686 0.25
2.552544 0.3041328 0.25
2.5480202 0.30539727 0.25
2.5353612 0.30881029 0.25
2.5244941 0.31161515 0.25
2.5222009 0.31217659 0.25
2.5081413 0.3154968 0.25
2.4964442 0.31812949 0.25
2.4934131 0.31877154 0.25
2.4775417 0.32200143 0.25
2.4683942 0.3237754 0.25
2.4605845 0.32518709 0.25
2.4423047 0.32832912 0.25
2.4403443 0.32865217 0.25
2.422046 0.33142814 0.25
2.4122943 0.33283066 0.25
2.3996537 0.33448473 0.25
2.3842444 0.33639597 0.25
2.3743273 0.33749944 0.25
2.3561945 0.33941209 0.25
2.3447995 0.34047291 0.25
2.3281446 0.3419433 0.25
2.3090193 0.34340563 0.25
2.3000946 0.34405333 0.25
2.2720447 0.34579691 0.25
2.2625273 0.34629819 0.25
2.2439948 0.3472269 0.25
2.2159448 0.34839562 0.25
2.1939146 0.34915116 0.25
2.1878949 0.3493482 0.25
2.159845 0.35011599 0.25
2.131795 0.35073811 0.25
2.1037451 0.3512369 0.25
2.0756952 0.35162741 0.25
2.0476452 0.35191918 0.25
2.0414754 0.35196507 0.25
2.0195953 0.35212204 0.25
1.9915453 0.35225361 0.25
1.9634954 0.35233285 0.25
1.9354455 0.35237724 0.25
1.9073955 0.35239904 0.25
1.8793456 0.35240408 0.25
1.8512957 0.35239182 0.25
1.8232457 0.35235854 0.25
1.7951958 0.35230417 0.25
1.7671459 0.35223081 0.25
1.7390959 0.35214603 0.25
1.711046 0.35206059 0.25
1.6829961 0.35198474 0.25
1.6734327 0.35196507 0.25
1.6549461 0.35192677 0.25
1.6268962 0.35189346 0.25
1.5988463 0.35188593 0.25
1.5707963 0.35190445 0.25
1.5427464 0.35194447 0.25
1.5331178 0.35196507 0.25
1.5146965 0.352004 0.25
1.4866465 0.35208316 0.25
1.4585966 0.35218482 0.25
1.4305467 0.35231366 0.25
1.4024967 0.35247234 0.25
1.3744468 0.35266109 0.25
1.3463968 0.35287715 0.25
1.3183469 0.35311271 0.25
1.290297 0.3533562 0.25
1.2622471 0.35359239 0.25
1.2341971 0.35379969 0.25
1.2061472 0.3539552 0.25
1.1780973 0.35403885 0.25
1.1500473 0.35403708 0.25
1.1219974 0.35394381 0.25
1.0939475 0.35375743 0.25
1.0658975 0.35347611 0.25
1.0378476 0.35309668 0.25
1.0097977 0.35261008 0.25
0.9817477 0.35200577 0.25
0.98015531 0.35196507 0.25
0.95369777 0.35125729 0.25
0.92564782 0.35034928 0.25
0.89759787 0.34925473 0.25
0.89530519 0.34915116 0.25
0.86954799 0.3479268 0.25
0.84149802 0.34634022 0.25
0.84084523 0.34629819 0.25
0.81344807 0.34443676 0.25
0.80025567 0.34340563 0.25
0.78539816 0.34217896 0.25
0.76712031 0.34047291 0.25
0.75734826 0.33950856 0.25
0.7390764 0.33749944 0.25
0.72929831 0.33636207 0.25
0.71463639 0.33448473 0.25
0.70124834 0.33267081 0.25
0.69282887 0.33142814 0.25
0.67319845 0.32836158 0.25
0.67300599 0.32832912 0.25
0.65511717 0.32518709 0.25
0.6451485 0.32333523 0.25
0.63843167 0.32200143 0.25
0.62290943 0.31877154 0.25
0.61709855 0.31750649 0.25
0.60839193 0.3154968 0.25
0.59465674 0.31217659 0.25
0.58904863 0.31076393 0.25
0.58168076 0.30881029 0.25
0.56932174 0.30539727 0.25
0.56099867 0.30300098 0.25
0.55746453 0.30193686 0.25
0.54618138 0.29842839 0.25
0.53520807 0.29487124 0.25
0.53294875 0.29411658 0.25
0.52471908 0.29126468 0.25
0.51452638 0.28760806 0.25
0.50489884 0.28402863 0.25
0.50456514 0.28390065 0.25
0.49499916 0.2801418 0.25
0.48561242 0.27633074 0.25
0.47684887 0.27265844 0.25
0.47640243 0.27246678 0.25
0.46749428 0.26854917 0.25
0.45872651 0.26457721 0.25
0.45009361 0.26055005 0.25
0.44879893 0.25992987 0.25
0.44168959 0.25646701 0.25
0.4334207 0.25232726 0.25
0.42526717 0.24813007 0.25
0.420749 0.24573891 0.25
0.41726496 0.24387458 0.25
0.40941833 0.23956002 0.25
0.40167389 0.23518556 0.25
0.39403063 0.23075037 0.25
0.39269907 0.22995364 0.25
0.38654187 0.2262536 0.25
0.37916052 0.22169439 0.25
0.3718755 0.21707191 0.25
0.3646867 0.21238522 0.25
0.36464914 0.21235982 0.25
0.35764411 0.20763348 0.25
0.35069974 0.20281577 0.25
0.3438576 0.19793117 0.25
0.33712299 0.19297875 0.25
0.33659922 0.19257603 0.25
0.33053603 0.18795758 0.25
0.32407772 0.18286671 0.25
0.31775753 0.17770515 0.25
0.31159475 0.17247193 0.25
0.30854928 0.16974621 0.25
0.30561762 0.16716605 0.25
0.29985372 0.16178653 0.25
0.29431752 0.1563323 0.25
0.28903924 0.15080234 0.25
0.28405954 0.14519562 0.25
0.28049934 0.14080054 0.25
0.27942506 0.13951106 0.25
0.27519852 0.13374758 0.25
0.27143457 0.12790407 0.25
0.26820828 0.12197945 0.25
0.26562237 0.11597256 0.25
0.26379523 0.10988229 0.25
0.26288793 0.10370746 0.25
0.26310246 0.097446889 0.25
0.26470651 0.091099411 0.25
0.26805604 0.084663808 0.25
0.2736393 0.078138858 0.25
0.28049934 0.072716722 0.25
0.28215296 0.071523316 0.25
0.29464301 0.064815931 0.25
0.30854928 0.059416373 0.25
0.31259963 0.058015417 0.25
0.33659922 0.051573037 0.25
0.33852591 0.051120497 0.25
0.36464914 0.046108219 0.25
0.37670272 0.044129848 0.25
0.39269907 0.041910536 0.25
0.420749 0.038547858 0.25
0.43512432 0.037042145 0.25
0.44879893 0.035785428 0.25
0.47684887 0.033487306 0.25
0.50489884 0.031494706 0.25
0.5311968 0.029856041 0.25
0.53294875 0.029757149 0.25
0.56099867 0.028281171 0.25
0.58904863 0.026968544 0.25
0.61709855 0.025794216 0.25
0.6451485 0.024740157 0.25
0.67319845 0.023788167 0.25
0.70124834 0.022927252 0.25
0.71381038 0.022570169 0.25
0.72929831 0.022156456 0.25
0.75734826 0.021462466 0.25
0.78539816 0.020827626 0.25
0.81344807 0.020245635 0.25
0.84149802 0.019712191 0.25
0.86954799 0.019221513 0.25
0.89759787 0.018770796 0.25
0.92564782 0.018355079 0.25
0.95369777 0.017972737 0.25
0.9817477 0.017620229 0.25
1.0097977 0.017295493 0.25
1.0378476 0.016996694 0.25
1.0658975 0.016721591 0.25
1.0939475 0.016469107 0.25
1.1219974 0.016237371 0.25
1.1500473 0.016024953 0.25
1.1780973 0.015831288 0.25
1.2061472 0.015655359 0.25
1.2341971 0.015496017 0.25
1.2622471 0.015351915 0.25
1.290297 0.015222919 0.25
1.3000542 0.015183144 0.25
1.3183469 0.015110035 0.25

1.290297 0.077789195 0.3
1.3183469 0.077056466 0.3
1.3463968 0.076415169 0.3
1.3744468 0.075861166 0.3
1.4024967 0.075392 0.3
1.4305467 0.075004601 0.3
1.4585966 0.074697311 0.3
1.4866465 0.074468106 0.3
1.5146965 0.074316322 0.3
1.5427464 0.074240543 0.3
1.5707963 0.07424047 0.3
1.5988463 0.074316527 0.3
1.6268962 0.074468682 0.3
1.6549461 0.074697884 0.3
1.6829961 0.075005213 0.3
1.711046 0.075392048 0.3
1.7390959 0.07586051 0.3
1.7671459 0.076413328 0.3
1.7951958 0.077053302 0.3
1.8232457 0.077783548 0.3
1.8353964 0.078138858 0.3
1.8512957 0.078626316 0.3
1.8793456 0.079585678 0.3
1.9073955 0.080654503 0.3
1.9354455 0.081839026 0.3
1.9634954 0.083146933 0.3
1.9915453 0.084586951 0.3
1.9929311 0.084663808 0.3
2.0195953 0.086233474 0.3
2.0476452 0.088044705 0.3
2.0756952 0.090031384 0.3
2.0896042 0.091099411 0.3
2.1037451 0.092263064 0.3
2.131795 0.094768699 0.3
2.1591025 0.097446889 0.3
2.159845 0.097525631 0.3
2.1878949 0.10071691 0.3
2.2118254 0.10370746 0.3
2.2159448 0.10427025 0.3
2.2439948 0.10840243 0.3
2.2532623 0.10988229 0.3
2.2720447 0.11320553 0.3
2.2864931 0.11597256 0.3
2.3000946 0.11889359 0.3
2.3134465 0.12197945 0.3
2.3281446 0.1258449 0.3
2.3354582 0.12790407 0.3
2.353471 0.13374758 0.3
2.3561945 0.13477112 0.3
2.3680664 0.13951106 0.3
2.3799744 0.14519562 0.3
2.3842444 0.14764662 0.3
2.3894533 0.15080234 0.3
2.3968479 0.1563323 0.3
2.4024863 0.16178653 0.3
2.4065504 0.16716605 0.3
2.4091957 0.17247193 0.3
2.4105519 0.17770515 0.3
2.4107311 0.18286671 0.3
2.4098277 0.18795758 0.3
2.4079234 0.19297875 0.3
2.4050883 0.19793117 0.3
2.4013829 0.20281577 0.3
2.3968593 0.20763348 0.3
2.3915615 0.21238522 0.3
2.3855274 0.21707191 0.3
2.3842444 0.21794856 0.3
2.3786184 0.22169439 0.3
2.3709613 0.2262536 0.3
2.3626132 0.23075037 0.3
2.3561945 0.23390353 0.3
2.3534963 0.23518556 0.3
2.3434572 0.23956002 0.3
2.332712 0.24387458 0.3
2.3281446 0.24557463 0.3
2.3209886 0.24813007 0.3
2.3083221 0.25232726 0.3
2.3000946 0.25486438 0.3
2.2946384 0.25646701 0.3
2.2797297 0.26055005 0.3
2.2720447 0.26251532 0.3
2.2635111 0.26457721 0.3
2.24588 0.26854917 0.3
2.2439948 0.26894796 0.3
2.2262261 0.27246678 0.3
2.2159448 0.27436848 0.3
2.2045246 0.27633074 0.3
2.1878949 0.27900279 0.3
2.1801985 0.2801418 0.3
2.159845 0.28296328 0.3
2.1524379 0.28390065 0.3
2.131795 0.28635264 0.3
2.1201086 0.28760806 0.3
2.1037451 0.28926184 0.3
2.0816233 0.29126468 0.3
2.0756952 0.29177092 0.3
2.0476452 0.29391686 0.3
2.0335991 0.29487124 0.3
2.0195953 0.29577182 0.3
1.9915453 0.29737417 0.3
1.9707 0.29842839 0.3
1.9634954 0.29877456 0.3
1.9354455 0.29998179 0.3
1.9073955 0.30105133 0.3
1.8812142 0.30193686 0.3
1.8793456 0.30199721 0.3
1.8512957 0.30280891 0.3
1.8232457 0.30352287 0.3
1.7951958 0.30414621 0.3
1.7671459 0.30468634 0.3
1.7390959 0.30515142 0.3
1.721879 0.30539727 0.3
1.711046 0.30554594 0.3
1.6829961 0.30587635 0.3
1.6549461 0.30615542 0.3
1.6268962 0.30638542 0.3
1.5988463 0.3065653 0.3
1.5707963 0.30669291 0.3
1.5427464 0.30676595 0.3
1.5146965 0.3067827 0.3
1.4866465 0.30674315 0.3
1.4585966 0.30665059 0.3
1.4305467 0.30650814 0.3
1.4024967 0.30631772 0.3
1.3744468 0.30607838 0.3
1.3463968 0.30578506 0.3
1.3183469 0.30542661 0.3
1.3164514 0.30539727 0.3
1.290297 0.30497407 0.3
1.2622471 0.30441549 0.3
1.2341971 0.30372694 0.3
1.2061472 0.30288098 0.3
1.1803646 0.30193686 0.3
1.1780973 0.30184956 0.3
1.1500473 0.30057543 0.3
1.1219974 0.29907176 0.3
1.111551 0.29842839 0.3
1.0939475 0.29728482 0.3
1.0658975 0.2952064 0.3
1.06185 0.29487124 0.3
1.0378476 0.29276861 0.3
1.0224494 0.29126468 0.3
1.0097977 0.2899549 0.3
0.98922219 0.28760806 0.3
0.9817477 0.28670264 0.3
0.96053757 0.28390065 0.3
0.95369777 0.28293936 0.3
0.93528202 0.2801418 0.3
0.92564782 0.27858242 0.3
0.9126743 0.27633074 0.3
0.89759787 0.27353907 0.3
0.89215851 0.27246678 0.3
0.87349818 0.26854917 0.3
0.86954799 0.26766513 0.3
0.8564799 0.26457721 0.3
0.84149802 0.26078373 0.3
0.84061914 0.26055005 0.3
0.82619297 0.25646701 0.3
0.81344807 0.25258896 0.3
0.81262373 0.25232726 0.3
0.80026177 0.24813007 0.3
0.78864397 0.24387458 0.3
0.78539816 0.24259114 0.3
0.7779972 0.23956002 0.3
0.76814803 0.23518556 0.3
0.75899158 0.23075037 0.3
0.75734826 0.22987629 0.3
0.75072749 0.2262536 0.3
0.74319102 0.22169439 0.3
0.73634733 0.21707191 0.3
0.73021474 0.21238522 0.3
0.72929831 0.21157386 0.3
0.72493519 0.20763348 0.3
0.72042524 0.20281577 0.3
0.71669937 0.19793117 0.3
0.71380474 0.19297875 0.3
0.71179715 0.18795758 0.3
0.71074376 0.18286671 0.3
0.71072462 0.17770515 0.3
0.71183486 0.17247193 0.3
0.71418708 0.16716605 0.3
0.7179128 0.16178653 0.3
0.72317166 0.1563323 0.3
0.72929831 0.15146212 0.3
0.73017227 0.15080234 0.3
0.73931786 0.14519562 0.3
0.75072893 0.13951106 0.3
0.75734826 0.13673789 0.3
0.76493326 0.13374758 0.3
0.78239399 0.12790407 0.3
0.78539816 0.12702835 0.3
0.80395105 0.12197945 0.3
0.81344807 0.1197208 0.3
0.83041985 0.11597256 0.3
0.84149802 0.1138002 0.3
0.8631388 0.10988229 0.3
0.86954799 0.10883867 0.3
0.89759787 0.10461501 0.3
0.90412323 0.10370746 0.3
0.92564782 0.10097532 0.3
0.95369777 0.09773088 0.3
0.95633884 0.097446889 0.3
0.9817477 0.094924184 0.3
1.0097977 0.092386558 0.3
1.0252773 0.091099411 0.3
1.0378476 0.090125048 0.3
1.0658975 0.088118225 0.3
1.0939475 0.086291063 0.3
1.1213876 0.084663808 0.3
1.1219974 0.084629758 0.3
1.1500473 0.083179605 0.3
1.1780973 0.081863557 0.3
1.2061472 0.080672374 0.3
1.2341971 0.079598809 0.3
1.2622471 0.078635253 0.3
1.2783811 0.078138858 0.3
1.290297 0.077789195 0.3

1.5146965 0.18218437 0.35
1.5427464 0.18160532 0.35
1.5707963 0.18190584 0.35
1.5934649 0.18286671 0.35
1.5988463 0.18320516 0.35
1.6268962 0.18630341 0.35
1.6373076 0.18795758 0.35
1.6535038 0.19297875 0.35
1.6546476 0.19793117 0.35
1.6416499 0.20281577 0.35
1.6268962 0.20550034 0.35
1.6107451 0.20763348 0.35
1.5988463 0.20867137 0.35
1.5707963 0.21017448 0.35
1.5427464 0.21071763 0.35
1.5146965 0.21027014 0.35
1.4866465 0.20879457 0.35
1.4737944 0.20763348 0.35
1.4585966 0.20547432 0.35
1.4455156 0.20281577 0.35
1.4351933 0.19793117 0.35
1.4383435 0.19297875 0.35
1.4550529 0.18795758 0.35
1.4585966 0.1873681 0.35
1.4866465 0.183989 0.35
1.5015648 0.18286671 0.35
1.5146965 0.18218437 0.35




==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.71_IF_2.pgf <==

6.2831853 0.47885424 10
6.2824258 0.47849667 10
6.2800831 0.47743946 10
6.277617 0.47636759 10
6.2750364 0.47528082 10
6.2723505 0.47417897 10
6.2695667 0.47306183 10
6.2666964 0.47192916 10
6.2637502 0.47078079 10
6.2607389 0.46961647 10
6.257673 0.46843597 10
6.2551354 0.46745863 10
6.2545191 0.46723911 10
6.2511421 0.46602559 10
6.247751 0.46479526 10
6.2443549 0.46354783 10
6.2409619 0.46228307 10
6.2375797 0.4610008 10
6.2342152 0.45970067 10
6.2308752 0.45838252 10
6.2275646 0.45704606 10
6.2270854 0.45684687 10
6.2240888 0.45569107 10
6.220631 0.45431724 10
6.2172304 0.45292434 10
6.2138886 0.4515121 10
6.2106073 0.45008028 10
6.2073867 0.44862854 10
6.2042265 0.44715667 10
6.2011264 0.44566438 10
6.1990355 0.4446223 10
6.1980132 0.44415134 10
6.1948092 0.4426173 10
6.19167 0.44106197 10
6.1885933 0.43948504 10
6.1855739 0.43788624 10
6.1826082 0.43626523 10
6.1796913 0.43462169 10
6.176817 0.43295535 10
6.1739801 0.43126589 10
6.1711764 0.42955297 10
6.1709856 0.42943252 10
6.1682214 0.42781624 10
6.1652914 0.42605543 10
6.1623935 0.42427015 10
6.1595249 0.42246011 10
6.1566795 0.42062494 10
6.1538529 0.41876426 10
6.1510404 0.41687778 10
6.1482374 0.41496509 10
6.1454397 0.41302586 10
6.1429356 0.41126371 10
6.1426255 0.41105968 10
6.139656 0.40906623 10
6.1366867 0.4070451 10
6.133715 0.40499589 10
6.1307365 0.40291825 10
6.127748 0.40081176 10
6.124748 0.39867604 10
6.1217333 0.39651066 10
6.1187017 0.39431518 10
6.115651 0.39208928 10
6.1148857 0.39152423 10
6.1124627 0.38983244 10
6.1092182 0.38754427 10
6.1059537 0.38522434 10
6.102661 0.38287219 10
6.0992852 0.38048738 10
6.0959173 0.37806949 10
6.0925607 0.37561801 10
6.0892063 0.3731325 10
6.0868358 0.37135356 10
6.085804 0.37061247 10
6.0822934 0.36805749 10
6.0787579 0.36546701 10
6.0751917 0.36284056 10
6.0715873 0.36017767 10
6.0679371 0.35747778 10
6.0642388 0.35474041 10
6.0604847 0.35196507 10
6.0587858 0.35070632 10
6.0566204 0.34915116 10
6.0526521 0.34629819 10
6.0486253 0.34340563 10
6.0445423 0.34047291 10
6.0404096 0.33749944 10
6.0362282 0.33448473 10
6.0320015 0.33142814 10
6.0307359 0.33050561 10
6.0276792 0.32832912 10
6.0232945 0.32518709 10
6.0188649 0.32200143 10
6.014387 0.31877154 10
6.0098398 0.3154968 10
6.0051958 0.31217659 10
6.002686 0.31040426 10
6.0003576 0.30881029 10
5.9951808 0.30539727 10
5.9898962 0.30193686 10
5.9845432 0.29842839 10
5.9790964 0.29487124 10
5.974636 0.29197785 10
5.973505 0.29126468 10
5.9676723 0.28760806 10
5.96166 0.28390065 10
5.9554378 0.2801418 10
5.9489871 0.27633074 10
5.9465861 0.27493766 10
5.9421925 0.27246678 10
5.9350764 0.26854917 10
5.9276809 0.26457721 10
5.9200071 0.26055005 10
5.9185362 0.2597875 10
5.9119256 0.25646701 10
5.9035457 0.25232726 10
5.8949174 0.24813007 10
5.8904862 0.24599432 10
5.8859635 0.24387458 10
5.8766749 0.23956002 10
5.8670922 0.23518556 10
5.8624363 0.23309808 10
5.8570435 0.23075037 10
5.8462571 0.2262536 10
5.8349806 0.22169439 10
5.8343864 0.22145499 10
5.8232121 0.21707191 10
5.8110234 0.21238522 10
5.8063364 0.21061471 10
5.7982052 0.20763348 10
5.7846936 0.20281577 10
5.7782865 0.20059925 10
5.7702974 0.19793117 10
5.7548995 0.19297875 10
5.7502366 0.19153142 10
5.7382361 0.18795758 10
5.7221866 0.18338897 10
5.7202674 0.18286671 10
5.7005867 0.17770515 10
5.6941367 0.1760819 10
5.6790964 0.17247193 10
5.6660868 0.16947363 10
5.6555889 0.16716605 10
5.6380368 0.16345249 10
5.6297783 0.16178653 10
5.6099869 0.15793856 10
5.6013148 0.1563323 10
5.581937 0.15287751 10
5.5696736 0.15080234 10
5.553887 0.14825534 10
5.5335782 0.14519562 10
5.525837 0.14407976 10
5.4977871 0.14023097 10
5.4922776 0.13951106 10
5.4697372 0.13665888 10
5.4452984 0.13374758 10
5.4416873 0.13333138 10
5.4136373 0.1302631 10
5.3905779 0.12790407 10
5.3855874 0.12741014 10
5.3575375 0.12478849 10
5.3294875 0.12235122 10
5.3249435 0.12197945 10
5.3014376 0.12011476 10
5.2733876 0.11804412 10
5.2453377 0.11612429 10
5.2429756 0.11597256 10
5.2172878 0.1143663 10
5.1892378 0.11274076 10
5.1611879 0.1112381 10
5.1337741 0.10988229 10
5.133138 0.10985154 10
5.105088 0.10858941 10
5.0770381 0.10742988 10
5.0489882 0.10636973 10
5.0209383 0.10540399 10
4.9928883 0.10452946 10
4.9648384 0.10374381 10
4.963389 0.10370746 10
4.9367885 0.10305167 10
4.9087385 0.10244355 10
4.8806886 0.10191687 10
4.8526386 0.10147062 10
4.8245887 0.10110333 10
4.7965388 0.1008141 10
4.7684888 0.10060124 10
4.7404389 0.10046365 10
4.712389 0.10040033 10
4.684339 0.10045001 10
4.6562891 0.10057464 10
4.6282392 0.1007752 10
4.6001892 0.10105288 10
4.5721393 0.1014087 10
4.5440894 0.10184483 10
4.5160394 0.10236352 10
4.4879895 0.10296657 10
4.4599396 0.10365715 10
4.4581217 0.10370746 10
4.4318896 0.10444725 10
4.4038397 0.1053334 10
4.3757898 0.10631925 10
4.3477398 0.10740821 10
4.3196899 0.10860516 10
4.2923487 0.10988229 10
4.29164 0.10991622 10
4.26359 0.11136465 10
4.2355401 0.1129398 10
4.2074901 0.11464859 10
4.1873139 0.11597256 10
4.1794402 0.11650432 10
4.1513903 0.11853037 10
4.1233404 0.12071478 10
4.1081501 0.12197945 10
4.0952904 0.1230823 10
4.0672405 0.12564757 10
4.0442181 0.12790407 10
4.0391905 0.12841133 10
4.0111406 0.13140754 10
3.9906206 0.13374758 10
3.9830907 0.13463152 10
3.9550407 0.1381125 10
3.9443697 0.13951106 10
3.9269908 0.14185439 10
3.9034966 0.14519562 10
3.8989409 0.1458602 10
3.870891 0.1502001 10
3.8672307 0.15080234 10
3.842841 0.15499545 10
3.8354495 0.1563323 10
3.8147911 0.16019401 10
3.8066647 0.16178653 10
3.7867412 0.16581858 10
3.7803857 0.16716605 10
3.7586912 0.17192189 10
3.7562946 0.17247193 10
3.7342152 0.17770515 10
3.7306413 0.17858164 10
3.7139003 0.18286671 10
3.7025913 0.18587165 10
3.6950438 0.18795758 10
3.6774909 0.19297875 10
3.6745414 0.19384723 10
3.6611345 0.19793117 10
3.6464915 0.2025548 10
3.6456902 0.20281577 10
3.6312338 0.20763348 10
3.6184415 0.21204026 10
3.6174688 0.21238522 10
3.6045142 0.21707191 10
3.5920851 0.22169439 10
3.5903916 0.22233239 10
3.5802478 0.2262536 10
3.5689325 0.23075037 10
3.5623417 0.23351096 10
3.5584715 0.23518556 10
3.5485854 0.23956002 10
3.5390415 0.24387458 10
3.5342917 0.24605362 10
3.5298994 0.24813007 10
3.5211692 0.25232726 10
3.5127726 0.25646701 10
3.5062418 0.25977048 10
3.5047528 0.26055005 10
3.4972025 0.26457721 10
3.4899589 0.26854917 10
3.4829989 0.27246678 10
3.4781919 0.27523059 10
3.4763415 0.27633074 10
3.4700084 0.2801418 10
3.4638697 0.28390065 10
3.4579045 0.28760806 10
3.45209 0.29126468 10
3.4501419 0.29249488 10
3.4464862 0.29487124 10
3.4410294 0.29842839 10
3.4356581 0.30193686 10
3.4303321 0.30539727 10
3.4250666 0.30881029 10
3.422092 0.31080816 10
3.4201168 0.31217659 10
3.4153719 0.3154968 10
3.4107135 0.31877154 10
3.4061177 0.32200143 10
3.4015662 0.32518709 10
3.3970531 0.32832912 10
3.3940421 0.33041025 10
3.3926166 0.33142814 10
3.3883014 0.33448473 10
3.3840195 0.33749944 10
3.3797719 0.34047291 10
3.3755548 0.34340563 10
3.3713683 0.34629819 10
3.3672113 0.34915116 10
3.3659921 0.34998038 10
3.3631832 0.35196507 10
3.3592344 0.35474041 10
3.3553231 0.35747778 10
3.3514517 0.36017767 10
3.3476164 0.36284056 10
3.3438131 0.36546701 10
3.3400369 0.36805749 10
3.3379422 0.36947891 10
3.3363597 0.37061247 10
3.332797 0.3731325 10
3.3292374 0.37561801 10
3.3256671 0.37806949 10
3.3220768 0.38048738 10
3.3184733 0.38287219 10
3.3149417 0.38522434 10
3.3114303 0.38754427 10
3.3098923 0.38854848 10
3.3080401 0.38983244 10
3.3047472 0.39208928 10
3.3014665 0.39431518 10
3.2981982 0.39651066 10
3.2949426 0.39867604 10
3.2917001 0.40081176 10
3.288471 0.40291825 10
3.2852544 0.40499589 10
3.2820487 0.4070451 10
3.2818423 0.40717505 10
3.279054 0.40906623 10
3.276085 0.41105968 10
3.2731246 0.41302586 10
3.2701688 0.41496509 10
3.2672143 0.41687778 10
3.2642566 0.41876426 10
3.2612906 0.42062494 10
3.2583123 0.42246011 10
3.2553164 0.42427015 10
3.2537924 0.42516907 10
3.2524099 0.42605543 10
3.2495954 0.42781624 10
3.246753 0.42955297 10
3.2438788 0.43126589 10
3.2409737 0.43295535 10
3.2380338 0.43462169 10
3.235052 0.43626523 10
3.2320231 0.43788624 10
3.2289415 0.43948504 10
3.2258015 0.44106197 10
3.2257425 0.4410905 10
3.2228477 0.4426173 10
3.2198444 0.44415134 10
3.2167836 0.44566438 10
3.2136635 0.44715667 10
3.2104814 0.44862854 10
3.207237 0.45008028 10
3.2039291 0.4515121 10
3.2005571 0.45292434 10
3.1976925 0.45408546 10
3.1971682 0.45431724 10
3.1939587 0.45569107 10
3.1907081 0.45704606 10
3.1874204 0.45838252 10
3.1841008 0.45970067 10
3.1807539 0.4610008 10
3.1773854 0.46228307 10
3.174002 0.46354783 10
3.1706107 0.46479526 10
3.1696426 0.46514592 10
3.1674192 0.46602559 10
3.1643279 0.46723911 10
3.1612679 0.46843597 10
3.158249 0.46961647 10
3.1552803 0.47078079 10
3.152373 0.47192916 10
3.149537 0.47306183 10
3.1467836 0.47417897 10
3.1441236 0.47528082 10
3.1415927 0.47635589 10
3.1415673 0.47636759 10
3.1393077 0.47743946 10
3.1371587 0.47849667 10
3.1351272 0.47953939 10
3.1332189 0.48056784 10
3.1314387 0.48158219 10
3.12979 0.48258269 10
3.1282751 0.48356947 10
3.1268947 0.48454273 10
3.1256477 0.48550266 10
3.124532 0.48644945 10
3.1235429 0.48738328 10
3.1226753 0.48830432 10
3.121922 0.48921275 10
3.1212744 0.49010873 10
3.1207235 0.49099246 10
3.1202598 0.49186406 10
3.1198725 0.49272373 10
3.1195521 0.49357164 10
3.1192879 0.49440795 10
3.1190716 0.49523279 10
3.1188955 0.49604636 10
3.1187531 0.49684876 10
3.1186407 0.49764019 10
3.1185563 0.49842077 10
3.1185018 0.49919069 10
3.1184805 0.49995002 10

0.018465125 0.49995002 10
0.01844222 0.49919069 10
0.018382733 0.49842077 10
0.018292424 0.49764019 10
0.018171771 0.49684876 10
0.018020205 0.49604636 10
0.01783364 0.49523279 10
0.017605657 0.49440795 10
0.017329157 0.49357164 10
0.016994993 0.49272373 10
0.016593291 0.49186406 10
0.016113981 0.49099246 10
0.015546114 0.49010873 10
0.014880018 0.48921275 10
0.014106315 0.48830432 10
0.013216286 0.48738328 10
0.012202877 0.48644945 10
0.011060278 0.48550266 10
0.0097842253 0.48454273 10
0.0083717886 0.48356947 10
0.0068221904 0.48258269 10
0.0051363844 0.48158219 10
0.0033160228 0.48056784 10
0.0013647337 0.47953939 10
0 0.47885424 10

0.30003196 0.49995002 20
0.29995459 0.49919069 20
0.29974752 0.49842077 20
0.29942253 0.49764019 20
0.29898031 0.49684876 20
0.29841271 0.49604636 20
0.29770498 0.49523279 20
0.29683796 0.49440795 20
0.29579033 0.49357164 20
0.29454073 0.49272373 20
0.29306969 0.49186406 20
0.29136135 0.49099246 20
0.2894049 0.49010873 20
0.28719548 0.48921275 20
0.28473484 0.48830432 20
0.2820315 0.48738328 20
0.28049934 0.48689792 20
0.27914465 0.48644945 20
0.27609728 0.48550266 20
0.27286104 0.48454273 20
0.26946306 0.48356947 20
0.26593325 0.48258269 20
0.2623033 0.48158219 20
0.25860504 0.48056784 20
0.25486992 0.47953939 20
0.25244941 0.47886825 20
0.25114936 0.47849667 20
0.24748172 0.47743946 20
0.24384903 0.47636759 20
0.24027471 0.47528082 20
0.2367808 0.47417897 20
0.23338057 0.47306183 20
0.23009081 0.47192916 20
0.22692636 0.47078079 20
0.22439948 0.46981071 20
0.22390114 0.46961647 20
0.2210306 0.46843597 20
0.21830385 0.46723911 20
0.21572537 0.46602559 20
0.21329821 0.46479526 20
0.21102396 0.46354783 20
0.20890336 0.46228307 20
0.20693624 0.4610008 20
0.20512184 0.45970067 20
0.20345866 0.45838252 20
0.20194506 0.45704606 20
0.20057851 0.45569107 20
0.19935669 0.45431724 20
0.19827686 0.45292434 20
0.19733582 0.4515121 20
0.19653032 0.45008028 20
0.19634955 0.44968894 20
0.19584495 0.44862854 20
0.1952871 0.44715667 20
0.19485806 0.44566438 20
0.19455451 0.44415134 20
0.19437299 0.4426173 20
0.19430988 0.44106197 20
0.19436196 0.43948504 20
0.19452534 0.43788624 20
0.19479557 0.43626523 20
0.19516751 0.43462169 20
0.19563323 0.43295535 20
0.19618539 0.43126589 20
0.19634955 0.43082548 20
0.19681704 0.42955297 20
0.19752807 0.42781624 20
0.19831564 0.42605543 20
0.19917334 0.42427015 20
0.20009477 0.42246011 20
0.20107448 0.42062494 20
0.20210751 0.41876426 20
0.20318914 0.41687778 20
0.2043149 0.41496509 20
0.20548102 0.41302586 20
0.20668419 0.41105968 20
0.20792173 0.40906623 20
0.20919108 0.4070451 20
0.21049041 0.40499589 20
0.21181788 0.40291825 20
0.21317258 0.40081176 20
0.21455299 0.39867604 20
0.21595846 0.39651066 20
0.21738749 0.39431518 20
0.21883874 0.39208928 20
0.22030999 0.38983244 20
0.22179751 0.38754427 20
0.22329611 0.38522434 20
0.22439948 0.38344991 20
0.22475822 0.38287219 20
0.22621321 0.38048738 20
0.2277549 0.37806949 20
0.22937441 0.37561801 20
0.23106219 0.3731325 20
0.2328078 0.37061247 20
0.23459941 0.36805749 20
0.2364265 0.36546701 20
0.23827749 0.36284056 20
0.24014386 0.36017767 20
0.2420172 0.35747778 20
0.24389212 0.35474041 20
0.245766 0.35196507 20
0.24763912 0.34915116 20
0.24951519 0.34629819 20
0.25140151 0.34340563 20
0.25244941 0.34178359 20
0.2533138 0.34047291 20
0.25526659 0.33749944 20
0.25727083 0.33448473 20
0.25934441 0.33142814 20
0.26150509 0.32832912 20
0.2637681 0.32518709 20
0.26614446 0.32200143 20
0.26863901 0.31877154 20
0.27124868 0.3154968 20
0.27395766 0.31217659 20
0.27673825 0.30881029 20
0.27942046 0.30539727 20
0.28049934 0.30407962 20
0.28232057 0.30193686 20
0.28550059 0.29842839 20
0.28888714 0.29487124 20
0.29244726 0.29126468 20
0.29616097 0.28760806 20
0.30001475 0.28390065 20
0.30399663 0.2801418 20
0.3080963 0.27633074 20
0.30854928 0.27590733 20
0.31234173 0.27246678 20
0.31667065 0.26854917 20
0.32107002 0.26457721 20
0.32553861 0.26055005 20
0.33008895 0.25646701 20
0.33475038 0.25232726 20
0.33659922 0.25069422 20
0.33960304 0.24813007 20
0.34470111 0.24387458 20
0.35011053 0.23956002 20
0.35591358 0.23518556 20
0.36215353 0.23075037 20
0.36464914 0.22902619 20
0.36880206 0.2262536 20
0.37539684 0.22169439 20
0.3822538 0.21707191 20
0.38968198 0.21238522 20
0.39269907 0.21053981 20
0.39762433 0.20763348 20
0.40598462 0.20281577 20
0.41469732 0.19793117 20
0.420749 0.1945847 20
0.42376297 0.19297875 20
0.4332025 0.18795758 20
0.44299002 0.18286671 20
0.44879893 0.17988553 20
0.45321562 0.17770515 20
0.46396601 0.17247193 20
0.47531237 0.16716605 20
0.47684887 0.16646076 20
0.48748642 0.16178653 20
0.50061217 0.1563323 20
0.50489884 0.15462487 20
0.51499947 0.15080234 20
0.53086886 0.14519562 20
0.53294875 0.14449432 20
0.54866623 0.13951106 20
0.56099867 0.13586391 20
0.56865545 0.13374758 20
0.58904863 0.12821104 20
0.59025064 0.12790407 20
0.6154348 0.12197945 20
0.61709855 0.12161757 20
0.6451485 0.11601359 20
0.64537152 0.11597256 20
0.67319845 0.11111358 20
0.68088027 0.10988229 20
0.70124834 0.10675485 20
0.72288037 0.10370746 20
0.72929831 0.10283705 20
0.75734826 0.099288359 20
0.77312656 0.097446889 20
0.78539816 0.096060106 20
0.81344807 0.093111462 20
0.83419655 0.091099411 20
0.84149802 0.090411878 20
0.86954799 0.087936327 20
0.89759787 0.085660443 20
0.91078161 0.084663808 20
0.92564782 0.083569503 20
0.95369777 0.08164696 20
0.9817477 0.07987499 20
1.0097977 0.078242418 20
1.0116968 0.078138858 20
1.0378476 0.076746234 20
1.0658975 0.075369206 20
1.0939475 0.074102437 20
1.1219974 0.07293946 20
1.1500473 0.071873393 20
1.160035 0.071523316 20
1.1780973 0.070902314 20
1.2061472 0.070018651 20
1.2341971 0.069215869 20
1.2622471 0.068489906 20
1.290297 0.067837094 20
1.3183469 0.067254693 20
1.3463968 0.066739556 20
1.3744468 0.066289698 20
1.4024967 0.065902355 20
1.4305467 0.065576234 20
1.4585966 0.065309684 20
1.4866465 0.06510148 20
1.5146965 0.06495044 20
1.5427464 0.064856364 20
1.5707963 0.064817954 20
1.5721324 0.064815931 20
1.5988463 0.064775666 20
1.6268962 0.064787289 20
1.6390114 0.064815931 20
1.6549461 0.064853755 20
1.6829961 0.064976446 20
1.711046 0.065156189 20
1.7390959 0.065394856 20
1.7671459 0.065693888 20
1.7951958 0.066054892 20
1.8232457 0.06648014 20
1.8512957 0.066972009 20
1.8793456 0.067533189 20
1.9073955 0.06816648 20
1.9354455 0.068875596 20
1.9634954 0.069663998 20
1.9915453 0.070536115 20
2.0195953 0.07149645 20
2.020321 0.071523316 20
2.0476452 0.072553545 20
2.0756952 0.073711687 20
2.1037451 0.074976973 20
2.131795 0.076356786 20
2.159845 0.077859565 20
2.1647186 0.078138858 20
2.1878949 0.079498927 20
2.2159448 0.081283403 20
2.2439948 0.083224719 20
2.2632582 0.084663808 20
2.2720447 0.08533793 20
2.3000946 0.087641685 20
2.3281446 0.090152765 20
2.338022 0.091099411 20
2.3561945 0.092894542 20
2.3842444 0.095894418 20
2.3977148 0.097446889 20
2.4122943 0.099184492 20
2.4403443 0.10280776 20
2.4468355 0.10370746 20
2.4683942 0.10681523 20
2.4879246 0.10988229 20
2.4964442 0.11128047 20
2.5227384 0.11597256 20
2.5244941 0.11630267 20
2.5522961 0.12197945 20
2.552544 0.12203349 20
2.5774001 0.12790407 20
2.580594 0.12869448 20
2.5999679 0.13374758 20
2.6086439 0.13607034 20
2.6206903 0.13951106 20
2.6366938 0.14443013 20
2.6390314 0.14519562 20
2.6551615 0.15080234 20
2.6647438 0.15441378 20
2.6695575 0.1563323 20
2.6824828 0.16178653 20
2.6927937 0.16645799 20
2.6942839 0.16716605 20
2.7051026 0.17247193 20
2.7151901 0.17770515 20
2.7208437 0.1807391 20
2.7246485 0.18286671 20
2.7335687 0.18795758 20
2.7420694 0.19297875 20
2.7488936 0.19711408 20
2.7501895 0.19793117 20
2.75789 0.20281577 20
2.7652188 0.20763348 20
2.7721396 0.21238522 20
2.7769435 0.21584348 20
2.7785899 0.21707191 20
2.7844952 0.22169439 20
2.7904751 0.2262536 20
2.7964229 0.23075037 20
2.8021291 0.23518556 20
2.8049934 0.23746199 20
2.8075505 0.23956002 20
2.812686 0.24387458 20
2.8175695 0.24813007 20
2.8222258 0.25232726 20
2.82668 0.25646701 20
2.8309554 0.26055005 20
2.8330434 0.26257072 20
2.8350607 0.26457721 20
2.8390075 0.26854917 20
2.8428207 0.27246678 20
2.8465106 0.27633074 20
2.8500822 0.2801418 20
2.8535373 0.28390065 20
2.8568717 0.28760806 20
2.8600776 0.29126468 20
2.8610933 0.29244867 20
2.8631125 0.29487124 20
2.8659549 0.29842839 20
2.8685806 0.30193686 20
2.8709458 0.30539727 20
2.8731825 0.30881029 20
2.8754952 0.31217659 20
2.8777199 0.3154968 20
2.8798141 0.31877154 20
2.8817684 0.32200143 20
2.8835898 0.32518709 20
2.8852966 0.32832912 20
2.8869091 0.33142814 20
2.8884501 0.33448473 20
2.8891432 0.33587688 20
2.8899361 0.33749944 20
2.891385 0.34047291 20
2.8928143 0.34340563 20
2.8942355 0.34629819 20
2.8956578 0.34915116 20
2.8970872 0.35196507 20
2.89853 0.35474041 20
2.899989 0.35747778 20
2.901466 0.36017767 20
2.902962 0.36284056 20
2.904475 0.36546701 20
2.906002 0.36805749 20
2.9075387 0.37061247 20
2.9090779 0.3731325 20
2.910609 0.37561801 20
2.9121204 0.37806949 20
2.9135967 0.38048738 20
2.915018 0.38287219 20
2.9164558 0.38522434 20
2.9171932 0.38635872 20
2.917971 0.38754427 20
2.9195088 0.38983244 20
2.9210432 0.39208928 20
2.9225694 0.39431518 20
2.9240826 0.39651066 20
2.9255804 0.39867604 20
2.9270615 0.40081176 20
2.9285236 0.40291825 20
2.9299665 0.40499589 20
2.9313883 0.4070451 20
2.9327877 0.40906623 20
2.934162 0.41105968 20
2.9355094 0.41302586 20
2.9368259 0.41496509 20
2.9381082 0.41687778 20
2.9393516 0.41876426 20
2.9405509 0.42062494 20
2.9417009 0.42246011 20
2.9427958 0.42427015 20
2.9438296 0.42605543 20
2.9447974 0.42781624 20
2.9452431 0.42867589 20
2.9457013 0.42955297 20
2.9465344 0.43126589 20
2.9472834 0.43295535 20
2.947953 0.43462169 20
2.9485366 0.43626523 20
2.9490267 0.43788624 20
2.9494178 0.43948504 20
2.9497048 0.44106197 20
2.9498829 0.4426173 20
2.9499478 0.44415134 20
2.9498951 0.44566438 20
2.9497204 0.44715667 20
2.9494196 0.44862854 20
2.9489888 0.45008028 20
2.9484242 0.4515121 20
2.9477231 0.45292434 20
2.9468819 0.45431724 20
2.9458987 0.45569107 20
2.9452431 0.45647768 20
2.9447653 0.45704606 20
2.9434723 0.45838252 20
2.9420247 0.45970067 20
2.9404213 0.4610008 20
2.9386609 0.46228307 20
2.9367437 0.46354783 20
2.9346698 0.46479526 20
2.9324405 0.46602559 20
2.9300581 0.46723911 20
2.9275259 0.46843597 20
2.9248486 0.46961647 20
2.9220329 0.47078079 20
2.9190879 0.47192916 20
2.9171932 0.47263199 20
2.9159631 0.47306183 20
2.9126224 0.47417897 20
2.9091814 0.47528082 20
2.9056541 0.47636759 20
2.9020641 0.47743946 20
2.8984356 0.47849667 20
2.8947946 0.47953939 20
2.8911685 0.48056784 20
2.8891432 0.48114416 20
2.887509 0.48158219 20
2.8838158 0.48258269 20
2.8802198 0.48356947 20
2.8767545 0.48454273 20
2.8734523 0.48550266 20
2.8703419 0.48644945 20
2.8674479 0.48738328 20
2.8647893 0.48830432 20
2.8623793 0.48921275 20
2.8610933 0.48974877 20
2.8601922 0.49010873 20
2.8582178 0.49099246 20
2.8564957 0.49186406 20
2.8550142 0.49272373 20
2.8537569 0.49357164 20
2.8527035 0.49440795 20
2.8518319 0.49523279 20
2.8511202 0.49604636 20
2.8505488 0.49684876 20
2.8501028 0.49764019 20
2.8497742 0.49842077 20
2.8495642 0.49919069 20
2.8494851 0.49995002 20

0.66002658 0.49995002 30
0.65987186 0.49919069 30
0.65941106 0.49842077 30
0.65865278 0.49764019 30
0.65757411 0.49684876 30
0.6561298 0.49604636 30
0.65425758 0.49523279 30
0.65188912 0.49440795 30
0.64895706 0.49357164 30
0.64540172 0.49272373 30
0.6451485 0.49267266 30
0.64094792 0.49186406 30
0.63574109 0.49099246 30
0.62979134 0.49010873 30
0.6231186 0.48921275 30
0.61709855 0.48847108 30
0.61571919 0.48830432 30
0.60747166 0.48738328 30
0.59867725 0.48644945 30
0.58943585 0.48550266 30
0.58904863 0.48546465 30
0.579754 0.48454273 30
0.56984283 0.48356947 30
0.56099867 0.4827014 30
0.55981293 0.48258269 30
0.54974554 0.48158219 30
0.53976677 0.48056784 30
0.53294875 0.47985796 30
0.52988176 0.47953939 30
0.52006678 0.47849667 30
0.51056507 0.47743946 30
0.50489884 0.47678043 30
0.50146564 0.47636759 30
0.49283133 0.47528082 30
0.48463443 0.47417897 30
0.47689454 0.47306183 30
0.47684887 0.47305485 30
0.4697569 0.47192916 30
0.46310105 0.47078079 30
0.4569313 0.46961647 30
0.45124609 0.46843597 30
0.44879893 0.46787818 30
0.44606272 0.46723911 30
0.44135691 0.46602559 30
0.43709478 0.46479526 30
0.43326476 0.46354783 30
0.42985453 0.46228307 30
0.42685135 0.4610008 30
0.42424227 0.45970067 30
0.42201422 0.45838252 30
0.420749 0.45747514 30
0.4201438 0.45704606 30
0.41860955 0.45569107 30
0.41741996 0.45431724 30
0.41656332 0.45292434 30
0.41602787 0.4515121 30
0.41580186 0.45008028 30
0.41587382 0.44862854 30
0.41623267 0.44715667 30
0.41686783 0.44566438 30
0.41776938 0.44415134 30
0.41892808 0.4426173 30
0.42033482 0.44106197 30
0.420749 0.44066279 30
0.42194348 0.43948504 30
0.42375672 0.43788624 30
0.42577983 0.43626523 30
0.42801375 0.43462169 30
0.43045149 0.43295535 30
0.43308646 0.43126589 30
0.4359125 0.42955297 30
0.43892403 0.42781624 30
0.44211611 0.42605543 30
0.44548469 0.42427015 30
0.44879893 0.42257485 30
0.44902252 0.42246011 30
0.452672 0.42062494 30
0.45648307 0.41876426 30
0.46045527 0.41687778 30
0.4645883 0.41496509 30
0.46888246 0.41302586 30
0.47333797 0.41105968 30
0.47684887 0.40953811 30
0.47795866 0.40906623 30
0.48274169 0.4070451 30
0.48766561 0.40499589 30
0.49272558 0.40291825 30
0.49791545 0.40081176 30
0.5032273 0.39867604 30
0.50489884 0.39799417 30
0.5086691 0.39651066 30
0.51430511 0.39431518 30
0.52009415 0.39208928 30
0.52601415 0.38983244 30
0.53204691 0.38754427 30
0.53294875 0.38719907 30
0.53830001 0.38522434 30
0.54468137 0.38287219 30
0.55117047 0.38048738 30
0.55777225 0.37806949 30
0.56099867 0.37688299 30
0.56439026 0.37561801 30
0.57103496 0.3731325 30
0.57782383 0.37061247 30
0.58478357 0.36805749 30
0.58904863 0.36650191 30
0.59206591 0.36546701 30
0.59975857 0.36284056 30
0.60770227 0.36017767 30
0.61592645 0.35747778 30
0.61709855 0.3570949 30
0.62470642 0.35474041 30
0.63389175 0.35196507 30
0.64345826 0.34915116 30
0.6451485 0.34865602 30
0.65341822 0.34629819 30
0.66346255 0.34340563 30
0.67319845 0.34061878 30
0.67371974 0.34047291 30
0.68442785 0.33749944 30
0.69553796 0.33448473 30
0.70124834 0.33294483 30
0.70697967 0.33142814 30
0.71873061 0.32832912 30
0.72929831 0.32556568 30
0.73078344 0.32518709 30
0.74321138 0.32200143 30
0.75595723 0.31877154 30
0.75734826 0.31841703 30
0.76924811 0.3154968 30
0.78297436 0.31217659 30
0.78539816 0.31159048 30
0.79746771 0.30881029 30
0.81260322 0.30539727 30
0.81344807 0.3052074 30
0.82884161 0.30193686 30
0.84149802 0.29930729 30
0.84595287 0.29842839 30
0.86383109 0.29487124 30
0.86954799 0.29371759 30
0.88224 0.29126468 30
0.89759787 0.28837028 30
0.90191326 0.28760806 30
0.92305733 0.28390065 30
0.92564782 0.28344747 30
0.94559728 0.2801418 30
0.95369777 0.27879843 30
0.96937643 0.27633074 30
0.9817477 0.27437619 30
0.99451958 0.27246678 30
1.0097977 0.27017859 30
1.0214013 0.26854917 30
1.0378476 0.26624863 30
1.0507992 0.26457721 30
1.0658975 0.26264886 30
1.0841059 0.26055005 30
1.0939475 0.25943156 30
1.1219974 0.25661543 30
1.1236815 0.25646701 30
1.1500473 0.25415668 30
1.1717615 0.25232726 30
1.1780973 0.25178516 30
1.2061472 0.24973529 30
1.2323952 0.24813007 30
1.2341971 0.24801925 30
1.2622471 0.24649994 30
1.290297 0.24513251 30
1.3183436 0.24387458 30
1.3183469 0.24387443 30
1.3463968 0.24267708 30
1.3744468 0.24157023 30
1.4024967 0.24056303 30
1.4305467 0.23966793 30
1.4344618 0.23956002 30
1.4585966 0.23888115 30
1.4866465 0.23823148 30
1.5146965 0.23773835 30
1.5427464 0.23743276 30
1.5707963 0.23737654 30
1.5988463 0.23716758 30
1.6268962 0.23721294 30
1.6549461 0.23748196 30
1.6829961 0.23794744 30
1.711046 0.238583 30
1.7390959 0.23936346 30
1.7452001 0.23956002 30
1.7671459 0.24025391 30
1.7951958 0.24124846 30
1.8232457 0.2423495 30
1.8512957 0.24357128 30
1.8575076 0.24387458 30
1.8793456 0.24492307 30
1.9073955 0.24646645 30
1.9332749 0.24813007 30
1.9354455 0.248269 30
1.9634954 0.25037189 30
1.9860307 0.25232726 30
1.9915453 0.25279559 30
2.0195953 0.2552125 30
2.0325563 0.25646701 30
2.0476452 0.25793081 30
2.0717729 0.26055005 30
2.0756952 0.26097857 30
2.1037451 0.26436343 30
2.1053643 0.26457721 30
2.131795 0.26809205 30
2.1349622 0.26854917 30
2.159845 0.27216221 30
2.1618017 0.27246678 30
2.1865317 0.27633074 30
2.1878949 0.2765441 30
2.209636 0.2801418 30
2.2159448 0.28118937 30
2.2315511 0.28390065 30
2.2439948 0.28607569 30
2.2523862 0.28760806 30
2.2720447 0.29125349 30
2.2721018 0.29126468 30
2.290702 0.29487124 30
2.3000946 0.29666715 30
2.3090467 0.29842839 30
2.3266502 0.30193686 30
2.3281446 0.30223671 30
2.3431581 0.30539727 30
2.3561945 0.30820589 30
2.3588673 0.30881029 30
2.3736633 0.31217659 30
2.3842444 0.31462749 30
2.3878256 0.3154968 30
2.4012699 0.31877154 30
2.4122943 0.32149861 30
2.4142422 0.32200143 30
2.4265866 0.32518709 30
2.4385423 0.32832912 30
2.4403443 0.32880357 30
2.4499622 0.33142814 30
2.4609459 0.33448473 30
2.4683942 0.33660295 30
2.4714311 0.33749944 30
2.4812991 0.34047291 30
2.4906509 0.34340563 30
2.4964442 0.34522024 30
2.4997976 0.34629819 30
2.5086267 0.34915116 30
2.517111 0.35196507 30
2.5244941 0.35448238 30
2.5252182 0.35474041 30
2.5328474 0.35747778 30
2.5401993 0.36017767 30
2.5473097 0.36284056 30
2.552544 0.36482316 30
2.5541753 0.36546701 30
2.5607421 0.36805749 30
2.5671475 0.37061247 30
2.5734103 0.3731325 30
2.5795478 0.37561801 30
2.580594 0.37603771 30
2.5857426 0.37806949 30
2.5918597 0.38048738 30
2.5978652 0.38287219 30
2.6037569 0.38522434 30
2.6086439 0.38718334 30
2.6095002 0.38754427 30
2.6149754 0.38983244 30
2.6203355 0.39208928 30
2.6255634 0.39431518 30
2.6306361 0.39651066 30
2.635547 0.39867604 30
2.6366938 0.3991725 30
2.6403898 0.40081176 30
2.6451204 0.40291825 30
2.649743 0.40499589 30
2.6542525 0.4070451 30
2.658645 0.40906623 30
2.662918 0.41105968 30
2.6647438 0.41191787 30
2.6671043 0.41302586 30
2.6711934 0.41496509 30
2.6751573 0.41687778 30
2.6789953 0.41876426 30
2.6827057 0.42062494 30
2.6862866 0.42246011 30
2.6897358 0.42427015 30
2.6927937 0.42591637 30
2.6930584 0.42605543 30
2.6963427 0.42781624 30
2.6994779 0.42955297 30
2.7024565 0.43126589 30
2.7052692 0.43295535 30
2.7079055 0.43462169 30
2.7103531 0.43626523 30
2.7125979 0.43788624 30
2.7146379 0.43948504 30
2.7164643 0.44106197 30
2.7180606 0.4426173 30
2.7194138 0.44415134 30
2.7205129 0.44566438 30
2.7208437 0.4462557 30
2.7213609 0.44715667 30
2.7219321 0.44862854 30
2.7222052 0.45008028 30
2.722169 0.4515121 30
2.7218119 0.45292434 30
2.7211222 0.45431724 30
2.7208437 0.45468761 30
2.7200991 0.45569107 30
2.7187241 0.45704606 30
2.7169778 0.45838252 30
2.7148458 0.45970067 30
2.7123135 0.4610008 30
2.709366 0.46228307 30
2.7059887 0.46354783 30
2.7021669 0.46479526 30
2.6978862 0.46602559 30
2.6931332 0.46723911 30
2.6927937 0.46731776 30
2.6878045 0.46843597 30
2.6819366 0.46961647 30
2.6755248 0.47078079 30
2.6685635 0.47192916 30
2.6647438 0.47251131 30
2.6609401 0.47306183 30
2.6526191 0.47417897 30
2.6437239 0.47528082 30
2.6366938 0.4760944 30
2.6343019 0.47636759 30
2.6244336 0.47743946 30
2.6140626 0.47849667 30
2.6086439 0.47902632 30
2.6036896 0.47953939 30
2.5934042 0.48056784 30
2.582831 0.48158219 30
2.580594 0.48179478 30
2.5728078 0.48258269 30
2.5629045 0.48356947 30
2.5530298 0.48454273 30
2.552544 0.48459185 30
2.5439095 0.48550266 30
2.5350994 0.48644945 30
2.526675 0.48738328 30
2.5244941 0.48764003 30
2.5189038 0.48830432 30
2.5117761 0.48921275 30
2.5052964 0.49010873 30
2.499508 0.49099246 30
2.4964442 0.49152096 30
2.4944262 0.49186406 30
2.4900511 0.49272373 30
2.4863652 0.49357164 30
2.4833226 0.49440795 30
2.4808622 0.49523279 30
2.4789156 0.49604636 30
2.4774133 0.49684876 30
2.476292 0.49764019 30
2.475505 0.49842077 30
2.4750276 0.49919069 30
2.4748678 0.49995002 30

1.007072 0.49995002 40
1.0067962 0.49919069 40
1.0059513 0.49842077 40
1.0045334 0.49764019 40
1.0024814 0.49684876 40
0.99969532 0.49604636 40
0.99604832 0.49523279 40
0.99140661 0.49440795 40
0.98564019 0.49357164 40
0.9817477 0.49310186 40
0.97884211 0.49272373 40
0.97106548 0.49186406 40
0.96202205 0.49099246 40
0.95369777 0.49028092 40
0.95176066 0.49010873 40
0.94051469 0.48921275 40
0.92815205 0.48830432 40
0.92564782 0.48813423 40
0.91468774 0.48738328 40
0.9003622 0.48644945 40
0.89759787 0.48627786 40
0.88512111 0.48550266 40
0.86954799 0.48455247 40
0.8693901 0.48454273 40
0.853248 0.48356947 40
0.84149802 0.48285629 40
0.83712268 0.48258269 40
0.82118233 0.48158219 40
0.81344807 0.48108748 40
0.80573308 0.48056784 40
0.79081717 0.47953939 40
0.78539816 0.479155 40
0.77647194 0.47849667 40
0.76269055 0.47743946 40
0.75734826 0.47701209 40
0.74984816 0.47636759 40
0.73782237 0.47528082 40
0.72929831 0.47446333 40
0.72645257 0.47417897 40
0.71590408 0.47306183 40
0.70601295 0.47192916 40
0.70124834 0.47134043 40
0.69671132 0.47078079 40
0.68801592 0.46961647 40
0.68001016 0.46843597 40
0.67319845 0.46732431 40
0.67265812 0.46723911 40
0.66567113 0.46602559 40
0.65936487 0.46479526 40
0.65371967 0.46354783 40
0.64871485 0.46228307 40
0.6451485 0.46124174 40
0.64428433 0.4610008 40
0.64028931 0.45970067 40
0.63690376 0.45838252 40
0.63410676 0.45704606 40
0.63187794 0.45569107 40
0.63019767 0.45431724 40
0.62904737 0.45292434 40
0.6284095 0.4515121 40
0.62826788 0.45008028 40
0.62860721 0.44862854 40
0.62941252 0.44715667 40
0.63066734 0.44566438 40
0.6323574 0.44415134 40
0.6344744 0.4426173 40
0.63700535 0.44106197 40
0.63993642 0.43948504 40
0.64325418 0.43788624 40
0.6451485 0.43705088 40
0.6468694 0.43626523 40
0.65075819 0.43462169 40
0.65499485 0.43295535 40
0.65957202 0.43126589 40
0.66448315 0.42955297 40
0.66972224 0.42781624 40
0.67319845 0.42671016 40
0.67521214 0.42605543 40
0.68089537 0.42427015 40
0.68689084 0.42246011 40
0.69319606 0.42062494 40
0.69980927 0.41876426 40
0.70124834 0.41836693 40
0.7066719 0.41687778 40
0.71381846 0.41496509 40
0.7212876 0.41302586 40
0.72914705 0.41105968 40
0.72929831 0.41102232 40
0.73755493 0.40906623 40
0.74628696 0.4070451 40
0.75533178 0.40499589 40
0.75734826 0.40454171 40
0.76517436 0.40291825 40
0.7754425 0.40081176 40
0.78539816 0.39879614 40
0.78599299 0.39867604 40
0.79671363 0.39651066 40
0.80774675 0.39431518 40
0.81344807 0.39318615 40
0.81916446 0.39208928 40
0.83096944 0.38983244 40
0.84149802 0.38783945 40
0.84308844 0.38754427 40
0.85556903 0.38522434 40
0.86841344 0.38287219 40
0.86954799 0.382664 40
0.88175216 0.38048738 40
0.89551228 0.37806949 40
0.89759787 0.37770292 40
0.90975535 0.37561801 40
0.92447079 0.3731325 40
0.92564782 0.37293352 40
0.93969747 0.37061247 40
0.95369777 0.36834241 40
0.95553175 0.36805749 40
0.97231614 0.36546701 40
0.9817477 0.3640373 40
0.99041461 0.36284056 40
1.0097977 0.36019259 40
1.0099082 0.36017767 40
1.0300883 0.35747778 40
1.0378476 0.35645817 40
1.0525922 0.35474041 40
1.0658975 0.35319195 40
1.0774526 0.35196507 40
1.0939475 0.35020107 40
1.1045992 0.34915116 40
1.1219974 0.34742003 40
1.1340865 0.34629819 40
1.1500473 0.34480293 40
1.1658852 0.34340563 40
1.1780973 0.34231849 40
1.2003238 0.34047291 40
1.2061472 0.33998565 40
1.2341971 0.33788761 40
1.2405145 0.33749944 40
1.2622471 0.33614989 40
1.2889122 0.33448473 40
1.290297 0.33439688 40
1.3183469 0.3329047 40
1.3463968 0.3316793 40
1.3530527 0.33142814 40
1.3744468 0.33060849 40
1.4024967 0.32966136 40
1.4305467 0.32882328 40
1.4495408 0.32832912 40
1.4585966 0.3280883 40
1.4866465 0.32747455 40
1.5146965 0.32704058 40
1.5427464 0.32686032 40
1.5707963 0.32704187 40
1.5988463 0.32692153 40
1.6268962 0.32715074 40
1.6549461 0.32762316 40
1.6829961 0.3282287 40
1.6872472 0.32832912 40
1.711046 0.32887798 40
1.7390959 0.32955518 40
1.7671459 0.33027993 40
1.7951958 0.3311018 40
1.8044116 0.33142814 40
1.8232457 0.33208251 40
1.8512957 0.3333512 40
1.8705195 0.33448473 40
1.8793456 0.33499841 40
1.9073955 0.33670551 40
1.9179013 0.33749944 40
1.9354455 0.3388239 40
1.9549325 0.34047291 40
1.9634954 0.34119598 40
1.9879553 0.34340563 40
1.9915453 0.34372905 40
2.0185444 0.34629819 40
2.0195953 0.34639787 40
2.0469187 0.34915116 40
2.0476452 0.34922411 40
2.0729527 0.35196507 40
2.0756952 0.35226118 40
2.0965284 0.35474041 40
2.1037451 0.35559985 40
2.1176393 0.35747778 40
2.131795 0.35941011 40
2.1373919 0.36017767 40
2.1569462 0.36284056 40
2.159845 0.36323151 40
2.175142 0.36546701 40
2.1878949 0.36734827 40
2.1924655 0.36805749 40
2.208857 0.37061247 40
2.2159448 0.3717282 40
2.2245256 0.3731325 40
2.239548 0.37561801 40
2.2439948 0.37635795 40
2.2539946 0.37806949 40
2.2679553 0.38048738 40
2.2720447 0.38119808 40
2.2814586 0.38287219 40
2.2945538 0.38522434 40
2.3000946 0.38622413 40
2.3071696 0.38754427 40
2.319359 0.38983244 40
2.3281446 0.39149805 40
2.3310612 0.39208928 40
2.3420003 0.39431518 40
2.3525637 0.39651066 40
2.3561945 0.39727303 40
2.3626936 0.39867604 40
2.3724265 0.40081176 40
2.3818062 0.40291825 40
2.3842444 0.40347073 40
2.3904741 0.40499589 40
2.3987146 0.4070451 40
2.4066709 0.40906623 40
2.4122943 0.41052186 40
2.414322 0.41105968 40
2.4216357 0.41302586 40
2.4286498 0.41496509 40
2.4354319 0.41687778 40
2.4403443 0.41828443 40
2.4420456 0.41876426 40
2.4485679 0.42062494 40
2.454859 0.42246011 40
2.4609082 0.42427015 40
2.4667042 0.42605543 40
2.4683942 0.42658974 40
2.4723326 0.42781624 40
2.477709 0.42955297 40
2.4827784 0.43126589 40
2.4875301 0.43295535 40
2.4919525 0.43462169 40
2.4960331 0.43626523 40
2.4964442 0.43644276 40
2.4997476 0.43788624 40
2.5030842 0.43948504 40
2.5060315 0.44106197 40
2.5085769 0.4426173 40
2.5107079 0.44415134 40
2.5124127 0.44566438 40
2.5136832 0.44715667 40
2.5145051 0.44862854 40
2.5148627 0.45008028 40
2.5147422 0.4515121 40
2.5141295 0.45292434 40
2.5130099 0.45431724 40
2.511368 0.45569107 40
2.5091876 0.45704606 40
2.5064524 0.45838252 40
2.5031457 0.45970067 40
2.4992508 0.4610008 40
2.4964442 0.4618021 40
2.4947146 0.46228307 40
2.4894757 0.46354783 40
2.4835747 0.46479526 40
2.4769964 0.46602559 40
2.4697271 0.46723911 40
2.4683942 0.46744113 40
2.4616871 0.46843597 40
2.452896 0.46961647 40
2.4433589 0.47078079 40
2.4403443 0.4711211 40
2.433142 0.47192916 40
2.4221965 0.47306183 40
2.4122943 0.47401044 40
2.4105522 0.47417897 40
2.3984826 0.47528082 40
2.3857496 0.47636759 40
2.3842444 0.47649066 40
2.3730549 0.47743946 40
2.3599337 0.47849667 40
2.3561945 0.47878865 40
2.347225 0.47953939 40
2.334555 0.48056784 40
2.3281446 0.48107869 40
2.3216623 0.48158219 40
2.3086492 0.48258269 40
2.3000946 0.48323754 40
2.2952241 0.48356947 40
2.2810925 0.48454273 40
2.2720447 0.48517523 40
2.2665088 0.48550266 40
2.2509911 0.48644945 40
2.2439948 0.48689421 40
2.2349947 0.48738328 40
2.2189051 0.48830432 40
2.2159448 0.48848665 40
2.2031178 0.48921275 40
2.1884768 0.49010873 40
2.1878949 0.49014841 40
2.1754388 0.49099246 40
2.1639589 0.49186406 40
2.159845 0.49222334 40
2.1541881 0.49272373 40
2.1460319 0.49357164 40
2.1393006 0.49440795 40
2.133875 0.49523279 40
2.131795 0.49563033 40
2.1295904 0.49604636 40
2.1263042 0.49684876 40
2.1238869 0.49764019 40
2.1222135 0.49842077 40
2.1212187 0.49919069 40
2.120891 0.49995002 40

1.4866465 0.37759027 50
1.5146965 0.37713194 50
1.5427464 0.37686309 50
1.5707963 0.37711114 50
1.5988463 0.37698412 50
1.6268962 0.37732943 50
1.6549461 0.37784064 50
1.66693 0.37806949 50
1.6829961 0.37837342 50
1.711046 0.37890484 50
1.7390959 0.37946942 50
1.7671459 0.38010256 50
1.7819495 0.38048738 50
1.7951958 0.3808284 50
1.8232457 0.3817258 50
1.8465241 0.38287219 50
1.8512957 0.38310822 50
1.8793456 0.38462158 50
1.8881826 0.38522434 50
1.9073955 0.38654227 50
1.920063 0.38754427 50
1.9354455 0.38876135 50
1.9481931 0.38983244 50
1.9634954 0.39111187 50
1.9746203 0.39208928 50
1.9915453 0.39357672 50
1.9995761 0.39431518 50
2.0195953 0.39615754 50
2.0232723 0.39651066 50
2.0459107 0.39867604 50
2.0476452 0.39884151 50
2.067194 0.40081176 50
2.0756952 0.40166808 50
2.0867562 0.40291825 50
2.1037451 0.40486461 50
2.1048179 0.40499589 50
2.1214891 0.4070451 50
2.131795 0.40833414 50
2.1372224 0.40906623 50
2.151677 0.41105968 50
2.159845 0.41221944 50
2.1650884 0.41302586 50
2.1774626 0.41496509 50
2.1878949 0.41664609 50
2.1892916 0.41687778 50
2.2005052 0.41876426 50
2.211265 0.42062494 50
2.2159448 0.4214518 50
2.2216198 0.42246011 50
2.2315572 0.42427015 50
2.241055 0.42605543 50
2.2439948 0.42662241 50
2.2501975 0.42781624 50
2.2588967 0.42955297 50
2.267109 0.43126589 50
2.2720447 0.43234134 50
2.2748097 0.43295535 50
2.2819326 0.43462169 50
2.288488 0.43626523 50
2.2944678 0.43788624 50
2.299864 0.43948504 50
2.3000946 0.43955985 50
2.3044621 0.44106197 50
2.3084663 0.4426173 50
2.3118803 0.44415134 50
2.3146975 0.44566438 50
2.3169113 0.44715667 50
2.3185149 0.44862854 50
2.3195009 0.45008028 50
2.319861 0.4515121 50
2.3195849 0.45292434 50
2.3186617 0.45431724 50
2.3170806 0.45569107 50
2.3148305 0.45704606 50
2.3118987 0.45838252 50
2.3082711 0.45970067 50
2.3039327 0.4610008 50
2.3000946 0.46197266 50
2.2987926 0.46228307 50
2.2926197 0.46354783 50
2.2856198 0.46479526 50
2.2777693 0.46602559 50
2.2720447 0.46682406 50
2.2687173 0.46723911 50
2.2580134 0.46843597 50
2.246238 0.46961647 50
2.2439948 0.46982181 50
2.2322312 0.47078079 50
2.2166735 0.47192916 50
2.2159448 0.47197894 50
2.1988841 0.47306183 50
2.1878949 0.47370337 50
2.1795572 0.47417897 50
2.159845 0.47522203 50
2.158718 0.47528082 50
2.1365968 0.47636759 50
2.131795 0.47659074 50
2.1126083 0.47743946 50
2.1037451 0.47781412 50
2.0875313 0.47849667 50
2.0756952 0.47897823 50
2.061194 0.47953939 50
2.0476452 0.48005061 50
2.0333669 0.48056784 50
2.0195953 0.48105791 50
2.0034119 0.48158219 50
1.9915453 0.48196474 50
1.9696403 0.48258269 50
1.9634954 0.48275783 50
1.9354455 0.48345342 50
1.9300887 0.48356947 50
1.9073955 0.48407374 50
1.8829557 0.48454273 50
1.8793456 0.4846145 50
1.8512957 0.48510177 50
1.8293319 0.48550266 50
1.8232457 0.48561884 50
1.7951958 0.48625112 50
1.7847739 0.48644945 50
1.7671459 0.48680366 50
1.7390959 0.48723525 50
1.7263998 0.48738328 50
1.711046 0.48757619 50
1.6829961 0.4878184 50
1.6549461 0.48791073 50
1.6268962 0.48780548 50
1.5988463 0.48750154 50
1.5906154 0.48738328 50
1.5707963 0.48712 50
1.5427464 0.48681133 50
1.5148652 0.48644945 50
1.5146965 0.48644741 50
1.4866465 0.48606405 50
1.4585966 0.48569925 50
1.4402173 0.48550266 50
1.4305467 0.48540469 50
1.4024967 0.48518815 50
1.3744468 0.48502064 50
1.3463968 0.48488652 50
1.3183469 0.48477081 50
1.290297 0.48466971 50
1.2659158 0.48454273 50
1.2622471 0.48452434 50
1.2341971 0.48420029 50
1.2061472 0.48370809 50
1.1998716 0.48356947 50
1.1780973 0.48309877 50
1.1582435 0.48258269 50
1.1500473 0.48237153 50
1.1241684 0.48158219 50
1.1219974 0.48151565 50
1.0950542 0.48056784 50
1.0939475 0.48052822 50
1.0685658 0.47953939 50
1.0658975 0.47943262 50
1.0435386 0.47849667 50
1.0378476 0.47824975 50
1.0196241 0.47743946 50
1.0097977 0.47698252 50
0.99787453 0.47636759 50
0.9817477 0.47548943 50
0.9781891 0.47528082 50
0.96038142 0.47417897 50
0.95369777 0.47373764 50
0.94389024 0.47306183 50
0.92860686 0.47192916 50
0.92564782 0.47169304 50
0.91456414 0.47078079 50
0.90162742 0.46961647 50
0.89759787 0.46921972 50
0.88989463 0.46843597 50
0.87928489 0.46723911 50
0.86969549 0.46602559 50
0.86954799 0.4660047 50
0.86123918 0.46479526 50
0.85375033 0.46354783 50
0.84719067 0.46228307 50
0.84152528 0.4610008 50
0.84149802 0.46099347 50
0.83668278 0.45970067 50
0.83267853 0.45838252 50
0.82948191 0.45704606 50
0.82706375 0.45569107 50
0.82539694 0.45431724 50
0.82445638 0.45292434 50
0.82421885 0.4515121 50
0.82466171 0.45008028 50
0.82576392 0.44862854 50
0.82750729 0.44715667 50
0.82987643 0.44566438 50
0.83285754 0.44415134 50
0.83643826 0.4426173 50
0.84060793 0.44106197 50
0.84149802 0.44076387 50
0.84536063 0.43948504 50
0.85069296 0.43788624 50
0.85659929 0.43626523 50
0.86307483 0.43462169 50
0.86954799 0.43308777 50
0.87012072 0.43295535 50
0.87777871 0.43126589 50
0.88595696 0.42955297 50
0.89464569 0.42781624 50
0.89759787 0.4272453 50
0.90375928 0.42605543 50
0.91329253 0.42427015 50
0.92327468 0.42246011 50
0.92564782 0.42203831 50
0.93346916 0.42062494 50
0.94403907 0.41876426 50
0.95369777 0.41710923 50
0.95504617 0.41687778 50
0.96636198 0.41496509 50
0.97817138 0.41302586 50
0.9817477 0.41244753 50
0.99086089 0.41105968 50
1.0042455 0.40906623 50
1.0097977 0.40825225 50
1.0185624 0.4070451 50
1.0336425 0.40499589 50
1.0378476 0.4044286 50
1.0501888 0.40291825 50
1.0658975 0.40102391 50
1.0679489 0.40081176 50
1.0885868 0.39867604 50
1.0939475 0.39812184 50
1.1113707 0.39651066 50
1.1219974 0.39552534 50
1.1363001 0.39431518 50
1.1500473 0.39314621 50
1.1635031 0.39208928 50
1.1780973 0.39093612 50
1.1930915 0.38983244 50
1.2061472 0.38886531 50
1.225333 0.38754427 50
1.2341971 0.38693503 50
1.2622471 0.38526248 50
1.263021 0.38522434 50
1.290297 0.38386131 50
1.3095926 0.38287219 50
1.3183469 0.38242218 50
1.3463968 0.38135253 50
1.371792 0.38048738 50
1.3744468 0.38039618 50
1.4024967 0.37952243 50
1.4305467 0.37876835 50
1.4585966 0.37813497 50
1.4619847 0.37806949 50
1.4866465 0.37759027 50

1.5427464 0.41069933 60
1.5707963 0.41083226 60
1.5988463 0.41058461 60
1.6268962 0.41083453 60
1.6426004 0.41105968 60
1.6549461 0.41123476 60
1.6829961 0.41166614 60
1.711046 0.41213557 60
1.7390959 0.412689 60
1.753062 0.41302586 60
1.7671459 0.41336524 60
1.7951958 0.41420967 60
1.8137609 0.41496509 60
1.8232457 0.41535731 60
1.8473238 0.41687778 60
1.8512957 0.41713229 60
1.8788846 0.41876426 60
1.8793456 0.41879217 60
1.9032155 0.42062494 60
1.9073955 0.4209531 60
1.9247551 0.42246011 60
1.9354455 0.42341472 60
1.9443858 0.42427015 60
1.9624528 0.42605543 60
1.9634954 0.42616149 60
1.9792851 0.42781624 60
1.9915453 0.42915408 60
1.9952366 0.42955297 60
2.0105148 0.43126589 60
2.0195953 0.43233365 60
2.0249325 0.43295535 60
2.0385318 0.43462169 60
2.0476452 0.43581125 60
2.0508951 0.43626523 60
2.0617463 0.43788624 60
2.0715601 0.43948504 60
2.0756952 0.44022639 60
2.079604 0.44106197 60
2.0861399 0.4426173 60
2.0917803 0.44415134 60
2.0964953 0.44566438 60
2.1002596 0.44715667 60
2.1030483 0.44862854 60
2.1037451 0.44919408 60
2.1047939 0.45008028 60
2.1055186 0.4515121 60
2.1052123 0.45292434 60
2.103833 0.45431724 60
2.1037451 0.45436572 60
2.1012542 0.45569107 60
2.0974757 0.45704606 60
2.0924776 0.45838252 60
2.0861825 0.45970067 60
2.0785322 0.4610008 60
2.0756952 0.46140489 60
2.0689976 0.46228307 60
2.0578067 0.46354783 60
2.0476452 0.46455157 60
2.0451402 0.46479526 60
2.0308661 0.46602559 60
2.0195953 0.46689277 60
2.0147812 0.46723911 60
1.9962301 0.46843597 60
1.9915453 0.46870959 60
1.9737959 0.46961647 60
1.9634954 0.47009509 60
1.9463045 0.47078079 60
1.9354455 0.47117924 60
1.9122364 0.47192916 60
1.9073955 0.47207468 60
1.8793456 0.47284318 60
1.8707046 0.47306183 60
1.8512957 0.47352165 60
1.825298 0.47417897 60
1.8232457 0.47422797 60
1.7951958 0.47500312 60
1.7834442 0.47528082 60
1.7671459 0.47564825 60
1.7390959 0.47613763 60
1.7212469 0.47636759 60
1.711046 0.47649476 60
1.6829961 0.47672198 60
1.6549461 0.47680232 60
1.6268962 0.47671497 60
1.5988463 0.4764769 60
1.5892514 0.47636759 60
1.5707963 0.47615187 60
1.5427464 0.47590545 60
1.5146965 0.47560203 60
1.4894425 0.47528082 60
1.4866465 0.47524399 60
1.4585966 0.47488037 60
1.4305467 0.47456377 60
1.4024967 0.47429602 60
1.3891814 0.47417897 60
1.3744468 0.4740436 60
1.3463968 0.47377119 60
1.3183469 0.47345812 60
1.290297 0.47314907 60
1.2825015 0.47306183 60
1.2622471 0.47281992 60
1.2341971 0.47227554 60
1.2210093 0.47192916 60
1.2061472 0.4715085 60
1.1848657 0.47078079 60
1.1780973 0.47052903 60
1.1571891 0.46961647 60
1.1500473 0.46927437 60
1.135003 0.46843597 60
1.1219974 0.46763417 60
1.1163069 0.46723911 60
1.1005778 0.46602559 60
1.0939475 0.46545158 60
1.0868789 0.46479526 60
1.0750478 0.46354783 60
1.0658975 0.46243645 60
1.064715 0.46228307 60
1.0562625 0.4610008 60
1.0491484 0.45970067 60
1.043317 0.45838252 60
1.0387026 0.45704606 60
1.0378476 0.45671398 60
1.035205 0.45569107 60
1.0328272 0.45431724 60
1.0315283 0.45292434 60
1.031264 0.4515121 60
1.0319944 0.45008028 60
1.0336829 0.44862854 60
1.0362976 0.44715667 60
1.0378476 0.44649721 60
1.0398169 0.44566438 60
1.0442294 0.44415134 60
1.0495111 0.4426173 60
1.0556387 0.44106197 60
1.0626039 0.43948504 60
1.0658975 0.43880691 60
1.0710485 0.43788624 60
1.0809473 0.43626523 60
1.0918403 0.43462169 60
1.0939475 0.43432252 60
1.1048671 0.43295535 60
1.119232 0.43126589 60
1.1219974 0.43095514 60
1.1359113 0.42955297 60
1.1500473 0.42819128 60
1.1542082 0.42781624 60
1.1743786 0.42605543 60
1.1780973 0.42573932 60
1.1956884 0.42427015 60
1.2061472 0.42341623 60
1.2180799 0.42246011 60
1.2341971 0.42119425 60
1.2422951 0.42062494 60
1.2622471 0.41924906 60
1.2721794 0.41876426 60
1.290297 0.4178932 60
1.3092668 0.41687778 60
1.3183469 0.41639188 60
1.3463968 0.41539492 60
1.3606322 0.41496509 60
1.3744468 0.41454448 60
1.4024967 0.41380124 60
1.4305467 0.41316033 60
1.4366364 0.41302586 60
1.4585966 0.41254109 60
1.4866465 0.41186414 60
1.5146965 0.41117206 60
1.5213399 0.41105968 60
1.5427464 0.41069933 60



==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.71_K0.25_L1.0_2.pgf <==

6.2831853 0.45540836 10
6.2773824 0.45431724 10
6.2705026 0.45292434 10
6.264025 0.4515121 10
6.2579191 0.45008028 10
6.2551354 0.44938023 10
6.2520371 0.44862854 10
6.2463791 0.44715667 10
6.2410323 0.44566438 10
6.2359732 0.44415134 10
6.2311786 0.4426173 10
6.2270854 0.44121797 10
6.2266067 0.44106197 10
6.2220684 0.43948504 10
6.2177479 0.43788624 10
6.2136264 0.43626523 10
6.2096866 0.43462169 10
6.2059117 0.43295535 10
6.202286 0.43126589 10
6.1990355 0.42967123 10
6.1987804 0.42955297 10
6.195232 0.42781624 10
6.191807 0.42605543 10
6.1884926 0.42427015 10
6.1852763 0.42246011 10
6.1821469 0.42062494 10
6.1790957 0.41876426 10
6.1761115 0.41687778 10
6.1731873 0.41496509 10
6.1709856 0.41347675 10
6.1702791 0.41302586 10
6.1673014 0.41105968 10
6.1643655 0.40906623 10
6.1614655 0.4070451 10
6.1585961 0.40499589 10
6.1557522 0.40291825 10
6.1529287 0.40081176 10
6.1501217 0.39867604 10
6.1473278 0.39651066 10
6.1445426 0.39431518 10
6.1429356 0.39302532 10
6.1417034 0.39208928 10
6.138786 0.38983244 10
6.1358681 0.38754427 10
6.1329461 0.38522434 10
6.1300148 0.38287219 10
6.1270208 0.38048738 10
6.1240327 0.37806949 10
6.1210847 0.37561801 10
6.1181612 0.3731325 10
6.1152488 0.37061247 10
6.1148857 0.37029243 10
6.1122311 0.36805749 10
6.1091899 0.36546701 10
6.1061328 0.36284056 10
6.1030527 0.36017767 10
6.0999436 0.35747778 10
6.0967999 0.35474041 10
6.0936166 0.35196507 10
6.0903897 0.34915116 10
6.0871169 0.34629819 10
6.0868358 0.34605215 10
6.0836995 0.34340563 10
6.0802291 0.34047291 10
6.0767175 0.33749944 10
6.0731687 0.33448473 10
6.0695889 0.33142814 10
6.0659816 0.32832912 10
6.0623529 0.32518709 10
6.0587858 0.3220714 10
6.0587037 0.32200143 10
6.0549638 0.31877154 10
6.0511933 0.3154968 10
6.0473743 0.31217659 10
6.0434705 0.30881029 10
6.039411 0.30539727 10
6.0351574 0.30193686 10
6.0308929 0.29842839 10
6.0307359 0.29829787 10
6.0264966 0.29487124 10
6.022003 0.29126468 10
6.0173826 0.28760806 10
6.0126098 0.28390065 10
6.0076553 0.2801418 10
6.002686 0.27646112 10
6.002505 0.27633074 10
5.9970553 0.27246678 10
5.9913774 0.26854917 10
5.9854664 0.26457721 10
5.9793167 0.26055005 10
5.974636 0.25755157 10
5.9728925 0.25646701 10
5.9661398 0.25232726 10
5.9591535 0.24813007 10
5.9519414 0.24387458 10
5.9465861 0.24075661 10
5.9444687 0.23956002 10
5.93667 0.23518556 10
5.9286089 0.23075037 10
5.9201953 0.2262536 10
5.9185362 0.225404 10
5.9110247 0.22169439 10
5.9013559 0.21707191 10
5.8914218 0.21238522 10
5.8904862 0.21194799 10
5.8809707 0.20763348 10
5.8700422 0.20281577 10
5.8624363 0.19956169 10
5.8585015 0.19793117 10
5.8461708 0.19297875 10
5.8343864 0.18845223 10
5.8330533 0.18795758 10
5.8188455 0.18286671 10
5.8063364 0.17860775 10
5.8035805 0.17770515 10
5.7869264 0.17247193 10
5.7782865 0.1698855 10
5.7687968 0.16716605 10
5.7502366 0.16210435 10
5.7490155 0.16178653 10
5.7271746 0.1563323 10
5.7221866 0.15514217 10
5.7030576 0.15080234 10
5.6941367 0.14886975 10
5.6762589 0.14519562 10
5.6660868 0.14320173 10
5.6461743 0.13951106 10
5.6380368 0.1380927 10
5.6114032 0.13374758 10
5.6099869 0.1335253 10
5.581937 0.12932912 10
5.5718661 0.12790407 10
5.553887 0.12544714 10
5.5268649 0.12197945 10
5.525837 0.12185226 10
5.4977871 0.11855094 10
5.4742972 0.11597256 10
5.4697372 0.11548985 10
5.4416873 0.11267935 10
5.4136373 0.11006926 10
5.4115114 0.10988229 10
5.3855874 0.10767565 10
5.3575375 0.10545587 10
5.3338016 0.10370746 10
5.3294875 0.10339883 10
5.3014376 0.10151001 10
5.2733876 0.099757123 10
5.2453377 0.098133419 10
5.2326404 0.097446889 10
5.2172878 0.096636938 10
5.1892378 0.095259711 10
5.1611879 0.093987516 10
5.133138 0.092814303 10
5.105088 0.091734197 10
5.0871652 0.091099411 10
5.0770381 0.09074821 10
5.0489882 0.089853292 10
5.0209383 0.089039549 10
4.9928883 0.088303729 10
4.9648384 0.087643424 10
4.9367885 0.087055882 10
4.9087385 0.086540381 10
4.8806886 0.086094054 10
4.8526386 0.085715941 10
4.8245887 0.085404763 10
4.7965388 0.085160381 10
4.7684888 0.084981056 10
4.7404389 0.084867347 10
4.712389 0.084818532 10
4.684339 0.084864703 10
4.6562891 0.084975146 10
4.6282392 0.085152523 10
4.6001892 0.085395604 10
4.5721393 0.085705384 10
4.5440894 0.086084261 10
4.5160394 0.086532225 10
4.4879895 0.087052508 10
4.4599396 0.087646151 10
4.4318896 0.088316331 10
4.4038397 0.089065968 10
4.3757898 0.089897988 10
4.3477398 0.090816504 10
4.3398159 0.091099411 10
4.3196899 0.091834961 10
4.29164 0.092953575 10
4.26359 0.094174473 10
4.2355401 0.095502972 10
4.2074901 0.096944964 10
4.1983997 0.097446889 10
4.1794402 0.098523658 10
4.1513903 0.10023966 10
4.1233404 0.10209574 10
4.1007111 0.10370746 10
4.0952904 0.10410579 10
4.0672405 0.10630097 10
4.0391905 0.10866898 10
4.0257226 0.10988229 10
4.0111406 0.11124062 10
3.9830907 0.11402915 10
3.9648051 0.11597256 10
3.9550407 0.11704651 10
3.9269908 0.12031815 10
3.9135855 0.12197945 10
3.8989409 0.12385733 10
3.870891 0.12767571 10
3.8692914 0.12790407 10
3.842841 0.13180311 10
3.8303417 0.13374758 10
3.8147911 0.13623787 10
3.7954743 0.13951106 10
3.7867412 0.14107794 10
3.7651119 0.14519562 10
3.7586912 0.14647069 10
3.7379295 0.15080234 10
3.7306413 0.15238516 10
3.7132988 0.1563323 10
3.7025913 0.15886963 10
3.6908233 0.16178653 10
3.6745414 0.16599396 10
3.670195 0.16716605 10
3.6512406 0.17247193 10
3.6464915 0.17385179 10
3.6337261 0.17770515 10
3.6184415 0.18252243 10
3.617387 0.18286671 10
3.6022151 0.18795758 10
3.5903916 0.19208688 10
3.5879174 0.19297875 10
3.5745262 0.19793117 10
3.5623417 0.20261075 10
3.5618235 0.20281577 10
3.5498954 0.20763348 10
3.5385214 0.21238522 10
3.5342917 0.21419101 10
3.5277243 0.21707191 10
3.5173787 0.22169439 10
3.5075598 0.2262536 10
3.5062418 0.22689895 10
3.4986305 0.23075037 10
3.4901594 0.23518556 10
3.4820165 0.23956002 10
3.4781919 0.24164853 10
3.4742459 0.24387458 10
3.4668496 0.24813007 10
3.4597603 0.25232726 10
3.4529815 0.25646701 10
3.4501419 0.25824605 10
3.4465826 0.26055005 10
3.4405241 0.26457721 10
3.4347261 0.26854917 10
3.429156 0.27246678 10
3.4237937 0.27633074 10
3.422092 0.27757336 10
3.4186669 0.2801418 10
3.4137191 0.28390065 10
3.4089008 0.28760806 10
3.4041936 0.29126468 10
3.3995777 0.29487124 10
3.3950332 0.29842839 10
3.3940421 0.29919553 10
3.3905876 0.30193686 10
3.3861676 0.30539727 10
3.3819432 0.30881029 10
3.3779059 0.31217659 10
3.3739706 0.3154968 10
3.3701 0.31877154 10
3.366272 0.32200143 10
3.3659921 0.32223502 10
3.3625544 0.32518709 10
3.3588671 0.32832912 10
3.3552002 0.33142814 10
3.3515557 0.33448473 10
3.3479309 0.33749944 10
3.34433 0.34047291 10
3.340753 0.34340563 10
3.3379422 0.34569364 10
3.3372278 0.34629819 10
3.3338331 0.34915116 10
3.330479 0.35196507 10
3.3271645 0.35474041 10
3.3238878 0.35747778 10
3.3206427 0.36017767 10
3.3174236 0.36284056 10
3.3142216 0.36546701 10
3.3110274 0.36805749 10
3.3098923 0.36896145 10
3.3079176 0.37061247 10
3.304847 0.3731325 10
3.3017556 0.37561801 10
3.2986345 0.37806949 10
3.295472 0.38048738 10
3.2923042 0.38287219 10
3.2891863 0.38522434 10
3.2860715 0.38754427 10
3.2829523 0.38983244 10
3.2818423 0.39063236 10
3.2799295 0.39208928 10
3.2769604 0.39431518 10
3.2739885 0.39651066 10
3.2710126 0.39867604 10
3.268029 0.40081176 10
3.2650359 0.40291825 10
3.2620277 0.40499589 10
3.2590006 0.4070451 10
3.2559485 0.40906623 10
3.2537924 0.41045986 10
3.2529239 0.41105968 10
3.2499972 0.41302586 10
3.2470319 0.41496509 10
3.2440197 0.41687778 10
3.2409512 0.41876426 10
3.2378178 0.42062494 10
3.23461 0.42246011 10
3.2313166 0.42427015 10
3.227926 0.42605543 10
3.2257425 0.42715321 10
3.2245073 0.42781624 10
3.2211098 0.42955297 10
3.2175878 0.43126589 10
3.2139359 0.43295535 10
3.2101394 0.43462169 10
3.2061834 0.43626523 10
3.2020504 0.43788624 10
3.1977238 0.43948504 10
3.1976925 0.43949593 10
3.1934391 0.44106197 10
3.1889404 0.4426173 10
3.1842063 0.44415134 10
3.1792159 0.44566438 10
3.1739471 0.44715667 10
3.1696426 0.44829485 10
3.1684348 0.44862854 10
3.1628163 0.45008028 10
3.15687 0.4515121 10
3.1505661 0.45292434 10
3.1438742 0.45431724 10
3.1415927 0.45476003 10
3.1371304 0.45569107 10
3.1301269 0.45704606 10
3.1226477 0.45838252 10
3.1146481 0.45970067 10
3.1135427 0.45987033 10
3.106471 0.4610008 10
3.0977748 0.46228307 10
3.0884442 0.46354783 10
3.0854928 0.46391927 10
3.0788274 0.46479526 10
3.0686595 0.46602559 10
3.0576864 0.46723911 10
3.0574428 0.46726422 10
3.046488 0.46843597 10
3.0343613 0.46961647 10
3.0293929 0.47006264 10
3.0216062 0.47078079 10
3.0079824 0.47192916 10
3.001343 0.47244296 10
2.9934246 0.47306183 10
2.9777512 0.47417897 10
2.973293 0.4744718 10
2.9608013 0.47528082 10
2.9452431 0.47619491 10
2.9421807 0.47636759 10
2.9215219 0.47743946 10
2.9171932 0.47764625 10
2.8980115 0.47849667 10
2.8891432 0.47885835 10
2.8712473 0.47953939 10
2.8610933 0.47989673 10
2.8409521 0.48056784 10
2.8330434 0.48081301 10
2.8064397 0.48158219 10
2.8049934 0.48162133 10
2.7769435 0.48234274 10
2.7670442 0.48258269 10
2.7488936 0.48299782 10
2.7222149 0.48356947 10
2.7208437 0.48359741 10
2.6927937 0.48414515 10
2.6702865 0.48454273 10
2.6647438 0.48463694 10
2.6366938 0.48506935 10
2.6086439 0.48546162 10
2.6059174 0.48550266 10
2.580594 0.48587267 10
2.552544 0.4862801 10
2.5406817 0.48644945 10
2.5244941 0.4866754 10
2.4964442 0.4870494 10
2.469705 0.48738328 10
2.4683942 0.48739947 10
2.4403443 0.4877374 10
2.4122943 0.48805494 10
2.3886984 0.48830432 10
2.3842444 0.48835147 10
2.3561945 0.48863495 10
2.3281446 0.48893263 10
2.3000946 0.48919423 10
2.2977146 0.48921275 10
2.2720447 0.48941546 10
2.2439948 0.48959533 10
2.2159448 0.48975148 10
2.1878949 0.48990135 10
2.159845 0.49005184 10
2.1488895 0.49010873 10
2.131795 0.49020033 10
2.1037451 0.49033267 10
2.0756952 0.49047384 10
2.0476452 0.49060543 10
2.0195953 0.49072151 10
1.9915453 0.49082873 10
1.9634954 0.49093295 10
1.9473101 0.49099246 10
1.9354455 0.49103831 10
1.9073955 0.49114118 10
1.8793456 0.4912287 10
1.8512957 0.49129322 10
1.8232457 0.49134936 10
1.7951958 0.49141663 10
1.7671459 0.49146519 10
1.7390959 0.49150029 10
1.711046 0.49153326 10
1.6829961 0.49156857 10
1.6549461 0.4916 10
1.6268962 0.49161587 10
1.5988463 0.49160773 10
1.5707963 0.49157778 10
1.5427464 0.49156232 10
1.5146965 0.49152025 10
1.4866465 0.49145591 10
1.4585966 0.49138875 10
1.4305467 0.49133575 10
1.4024967 0.49130213 10
1.3744468 0.49128035 10
1.3463968 0.49125717 10
1.3183469 0.49122251 10
1.290297 0.49119372 10
1.2622471 0.4911567 10
1.2341971 0.49109314 10
1.2061472 0.49101224 10
1.1999106 0.49099246 10
1.1780973 0.4909266 10
1.1500473 0.4908365 10
1.1219974 0.49073941 10
1.0939475 0.49063193 10
1.0658975 0.49050963 10
1.0378476 0.49037846 10
1.0097977 0.49024814 10
0.98592366 0.49010873 10
0.9817477 0.49008507 10
0.95369777 0.48990401 10
0.92564782 0.48971195 10
0.89759787 0.48951809 10
0.86954799 0.4893223 10
0.85444353 0.48921275 10
0.84149802 0.4891204 10
0.81344807 0.48890323 10
0.78539816 0.48866105 10
0.75734826 0.48842372 10
0.74506994 0.48830432 10
0.72929831 0.48815126 10
0.70124834 0.4878491 10
0.67319845 0.48752364 10
0.66144059 0.48738328 10
0.6451485 0.48718657 10
0.61709855 0.48683777 10
0.58904863 0.48647133 10
0.58740764 0.48644945 10
0.56099867 0.48609012 10
0.53294875 0.4856838 10
0.52042967 0.48550266 10
0.50489884 0.48527148 10
0.47684887 0.48480349 10
0.46289421 0.48454273 10
0.44879893 0.48426833 10
0.420749 0.48366847 10
0.41634633 0.48356947 10
0.39269907 0.48300919 10
0.37558789 0.48258269 10
0.36464914 0.4822934 10
0.33893899 0.48158219 10
0.33659922 0.48151309 10
0.30854928 0.48064217 10
0.30630458 0.48056784 10
0.28049934 0.47964789 10
0.27759076 0.47953939 10
0.25244941 0.47852373 10
0.25180718 0.47849667 10
0.22854281 0.47743946 10
0.22439948 0.47723404 10
0.20757314 0.47636759 10
0.19634955 0.47573352 10
0.18840964 0.47528082 10
0.17074803 0.47417897 10
0.16829961 0.47401342 10
0.1540086 0.47306183 10
0.14024967 0.47205013 10
0.13856481 0.47192916 10
0.12373282 0.47078079 10
0.11219973 0.46979556 10
0.11004864 0.46961647 10
0.096905528 0.46843597 10
0.084819819 0.46723911 10
0.084149807 0.46716764 10
0.073148187 0.46602559 10
0.062331808 0.46479526 10
0.056099869 0.46402453 10
0.052128498 0.46354783 10
0.042367458 0.46228307 10
0.033282246 0.4610008 10
0.028049934 0.46020172 10
0.024662757 0.45970067 10
0.016388555 0.45838252 10
0.0086513538 0.45704606 10
0.0014067764 0.45569107 10
0 0.45540836 10

1.4585966 0.1034631 20
1.4866465 0.10310707 20
1.5146965 0.10284702 20
1.5427464 0.10268146 20
1.5707963 0.10260752 20
1.5988463 0.10250464 20
1.6268962 0.10249935 20
1.6549461 0.10259289 20
1.6829961 0.10278522 20
1.711046 0.10307684 20
1.7390959 0.10346853 20
1.7527241 0.10370746 20
1.7671459 0.10396812 20
1.7951958 0.10457748 20
1.8232457 0.10529149 20
1.8512957 0.10611142 20
1.8793456 0.10703902 20
1.9073955 0.10807721 20
1.9354455 0.109229 20
1.9499314 0.10988229 20
1.9634954 0.11051089 20
1.9915453 0.11192448 20
2.0195953 0.11346031 20
2.0476452 0.11512625 20
2.0608574 0.11597256 20
2.0756952 0.11694286 20
2.1037451 0.11890878 20
2.131795 0.12102526 20
2.1435865 0.12197945 20
2.159845 0.12331784 20
2.1878949 0.12578631 20
2.2102652 0.12790407 20
2.2159448 0.12845238 20
2.2439948 0.13134003 20
2.2656843 0.13374758 20
2.2720447 0.134472 20
2.3000946 0.1378963 20
2.3123299 0.13951106 20
2.3281446 0.14168054 20
2.3516966 0.14519562 20
2.3561945 0.1459075 20
2.3842444 0.15076324 20
2.3844607 0.15080234 20
2.4122943 0.15583754 20
2.4148515 0.1563323 20
2.4403443 0.1615154 20
2.4415931 0.16178653 20
2.4651114 0.16716605 20
2.4683942 0.16795706 20
2.4860275 0.17247193 20
2.4964442 0.17526794 20
2.5050129 0.17770515 20
2.5225505 0.18286671 20
2.5244941 0.18345618 20
2.5387561 0.18795758 20
2.552544 0.19254911 20
2.5537859 0.19297875 20
2.5683939 0.19793117 20
2.580594 0.20229694 20
2.5820032 0.20281577 20
2.5950459 0.20763348 20
2.6074504 0.21238522 20
2.6086439 0.21284311 20
2.6192312 0.21707191 20
2.630393 0.22169439 20
2.6366938 0.22437592 20
2.6409408 0.2262536 20
2.6507431 0.23075037 20
2.6602127 0.23518556 20
2.6647438 0.23720719 20
2.6698553 0.23956002 20
2.6791568 0.24387458 20
2.6880494 0.24813007 20
2.6927937 0.25046034 20
2.6964523 0.25232726 20
2.7043524 0.25646701 20
2.7118368 0.26055005 20
2.7189483 0.26457721 20
2.7208437 0.2656697 20
2.7256788 0.26854917 20
2.732104 0.27246678 20
2.7382777 0.27633074 20
2.7442294 0.2801418 20
2.7488936 0.28317893 20
2.7499723 0.28390065 20
2.7554813 0.28760806 20
2.7607929 0.29126468 20
2.7659018 0.29487124 20
2.7707956 0.29842839 20
2.7754521 0.30193686 20
2.7769435 0.30309792 20
2.7798185 0.30539727 20
2.783871 0.30881029 20
2.7876192 0.31217659 20
2.7913345 0.3154968 20
2.7950147 0.31877154 20
2.7985406 0.32200143 20
2.8018717 0.32518709 20
2.8049934 0.3283185 20
2.8050037 0.32832912 20
2.807921 0.33142814 20
2.8106829 0.33448473 20
2.8133167 0.33749944 20
2.8158467 0.34047291 20
2.8182938 0.34340563 20
2.8206763 0.34629819 20
2.8230096 0.34915116 20
2.825305 0.35196507 20
2.8275726 0.35474041 20
2.8298188 0.35747778 20
2.8320498 0.36017767 20
2.8330434 0.36136279 20
2.8342842 0.36284056 20
2.8365105 0.36546701 20
2.8387083 0.36805749 20
2.8408744 0.37061247 20
2.8430015 0.3731325 20
2.8450802 0.37561801 20
2.8470998 0.37806949 20
2.8490447 0.38048738 20
2.850896 0.38287219 20
2.8526318 0.38522434 20
2.8543376 0.38754427 20
2.8560596 0.38983244 20
2.8577456 0.39208928 20
2.8593884 0.39431518 20
2.8609804 0.39651066 20
2.8610933 0.39666823 20
2.86259 0.39867604 20
2.8641453 0.40081176 20
2.8656341 0.40291825 20
2.8670516 0.40499589 20
2.868392 0.4070451 20
2.8696544 0.40906623 20
2.8708683 0.41105968 20
2.871981 0.41302586 20
2.8729868 0.41496509 20
2.8738786 0.41687778 20
2.8746489 0.41876426 20
2.8752895 0.42062494 20
2.8757911 0.42246011 20
2.8761441 0.42427015 20
2.8763372 0.42605543 20
2.8763584 0.42781624 20
2.8761952 0.42955297 20
2.8758325 0.43126589 20
2.8752553 0.43295535 20
2.8744518 0.43462169 20
2.8734153 0.43626523 20
2.8721237 0.43788624 20
2.8705545 0.43948504 20
2.868686 0.44106197 20
2.8664956 0.4426173 20
2.8639591 0.44415134 20
2.8610933 0.44564197 20
2.8610513 0.44566438 20
2.8578134 0.44715667 20
2.8541426 0.44862854 20
2.8500041 0.45008028 20
2.8453593 0.4515121 20
2.8401659 0.45292434 20
2.8343773 0.45431724 20
2.8330434 0.45460361 20
2.8279835 0.45569107 20
2.8209077 0.45704606 20
2.8130764 0.45838252 20
2.8049934 0.45961397 20
2.8044277 0.45970067 20
2.7950287 0.4610008 20
2.7846556 0.46228307 20
2.7769435 0.46313926 20
2.7732767 0.46354783 20
2.7608743 0.46479526 20
2.7488936 0.46587262 20
2.7471886 0.46602559 20
2.7322631 0.46723911 20
2.7208437 0.46807036 20
2.7157305 0.46843597 20
2.697423 0.46961647 20
2.6927937 0.46988693 20
2.6768241 0.47078079 20
2.6647438 0.47139084 20
2.6534245 0.47192916 20
2.6366938 0.47265067 20
2.626912 0.47306183 20
2.6086439 0.47376157 20
2.5982902 0.47417897 20
2.580594 0.47483194 20
2.568618 0.47528082 20
2.552544 0.47583521 20
2.5367282 0.47636759 20
2.5244941 0.47674888 20
2.5010099 0.47743946 20
2.4964442 0.47756469 20
2.4683942 0.4782934 20
2.4601965 0.47849667 20
2.4403443 0.47895964 20
2.414199 0.47953939 20
2.4122943 0.47957933 20
2.3842444 0.48014709 20
2.3624367 0.48056784 20
2.3561945 0.4806823 20
2.3281446 0.48122694 20
2.307866 0.48158219 20
2.3000946 0.48171253 20
2.2720447 0.48211656 20
2.2439948 0.48245476 20
2.2321018 0.48258269 20
2.2159448 0.48275151 20
2.1878949 0.48303027 20
2.159845 0.48330131 20
2.131795 0.48355689 20
2.1302654 0.48356947 20
2.1037451 0.4837837 20
2.0756952 0.48402487 20
2.0476452 0.48424816 20
2.0195953 0.48444274 20
2.0033266 0.48454273 20
1.9915453 0.48461468 20
1.9634954 0.48477335 20
1.9354455 0.48492444 20
1.9073955 0.48506652 20
1.8793456 0.4851895 20
1.8512957 0.48528259 20
1.8232457 0.48537332 20
1.7951958 0.48548754 20
1.790423 0.48550266 20
1.7671459 0.48557686 20
1.7390959 0.48564572 20
1.711046 0.48570845 20
1.6829961 0.48577006 20
1.6549461 0.48582212 20
1.6268962 0.48584979 20
1.5988463 0.48584323 20
1.5707963 0.48580605 20
1.5427464 0.48579978 20
1.5146965 0.4857556 20
1.4866465 0.48567746 20
1.4585966 0.48558958 20
1.4305467 0.48551296 20
1.4256144 0.48550266 20
1.4024967 0.48545487 20
1.3744468 0.48540624 20
1.3463968 0.48535165 20
1.3183469 0.48527964 20
1.290297 0.48521893 20
1.2622471 0.48515555 20
1.2341971 0.48505698 20
1.2061472 0.48493341 20
1.1780973 0.48479408 20
1.1500473 0.48464023 20
1.1340615 0.48454273 20
1.1219974 0.4844686 20
1.0939475 0.48427534 20
1.0658975 0.48405767 20
1.0378476 0.48382546 20
1.0097977 0.4835999 20
1.0066029 0.48356947 20
0.9817477 0.48332805 20
0.95369777 0.48301691 20
0.92564782 0.48268299 20
0.91736735 0.48258269 20
0.89759787 0.48233582 20
0.86954799 0.48197444 20
0.84149802 0.48158921 20
0.84101407 0.48158219 20
0.81344807 0.48116593 20
0.78539816 0.48070414 20
0.77698105 0.48056784 20
0.75734826 0.48023416 20
0.72929831 0.47969749 20
0.72174037 0.47953939 20
0.70124834 0.47908531 20
0.67648531 0.47849667 20
0.67319845 0.47841329 20
0.6451485 0.47768397 20
0.63590741 0.47743946 20
0.61709855 0.47690562 20
0.59846065 0.47636759 20
0.58904863 0.47607503 20
0.56415347 0.47528082 20
0.56099867 0.47517198 20
0.53328195 0.47417897 20
0.53294875 0.47416599 20
0.50489884 0.47306725 20
0.50476932 0.47306183 20
0.47997633 0.47192916 20
0.47684887 0.4717719 20
0.45838508 0.47078079 20
0.44879893 0.4702106 20
0.43924491 0.46961647 20
0.42215692 0.46843597 20
0.420749 0.468329 20
0.40659167 0.46723911 20
0.39269907 0.46604098 20
0.39251914 0.46602559 20
0.37939098 0.46479526 20
0.36749369 0.46354783 20
0.36464914 0.46321834 20
0.35642212 0.46228307 20
0.34626954 0.4610008 20
0.33703643 0.45970067 20
0.33659922 0.45963268 20
0.32847993 0.45838252 20
0.32068809 0.45704606 20
0.31360326 0.45569107 20
0.30854928 0.45461338 20
0.30717685 0.45431724 20
0.30138937 0.45292434 20
0.29616534 0.4515121 20
0.29146289 0.45008028 20
0.2872442 0.44862854 20
0.28347479 0.44715667 20
0.28049934 0.44583177 20
0.2801157 0.44566438 20
0.27708924 0.44415134 20
0.27442483 0.4426173 20
0.27209815 0.44106197 20
0.27008687 0.43948504 20
0.26836987 0.43788624 20
0.26692686 0.43626523 20
0.26573668 0.43462169 20
0.26477804 0.43295535 20
0.26404374 0.43126589 20
0.26352222 0.42955297 20
0.26319877 0.42781624 20
0.26305964 0.42605543 20
0.26309189 0.42427015 20
0.26328413 0.42246011 20
0.26362567 0.42062494 20
0.26410636 0.41876426 20
0.2647176 0.41687778 20
0.26545173 0.41496509 20
0.26630177 0.41302586 20
0.26726193 0.41105968 20
0.26832705 0.40906623 20
0.2694587 0.4070451 20
0.27067873 0.40499589 20
0.27198681 0.40291825 20
0.27337965 0.40081176 20
0.27485383 0.39867604 20
0.27640592 0.39651066 20
0.27803178 0.39431518 20
0.27972596 0.39208928 20
0.28049934 0.39108911 20
0.28143972 0.38983244 20
0.28318098 0.38754427 20
0.28494631 0.38522434 20
0.28676014 0.38287219 20
0.28871811 0.38048738 20
0.29081149 0.37806949 20
0.29302908 0.37561801 20
0.29535828 0.3731325 20
0.29778583 0.37061247 20
0.30029802 0.36805749 20
0.30288399 0.36546701 20
0.30553261 0.36284056 20
0.30823737 0.36017767 20
0.30854928 0.3598679 20
0.31095013 0.35747778 20
0.31369832 0.35474041 20
0.31648988 0.35196507 20
0.31933127 0.34915116 20
0.32223072 0.34629819 20
0.32520122 0.34340563 20
0.32825888 0.34047291 20
0.33142093 0.33749944 20
0.33470678 0.33448473 20
0.33659922 0.33278386 20
0.33816554 0.33142814 20
0.34182012 0.32832912 20
0.34564317 0.32518709 20
0.3496375 0.32200143 20
0.35378989 0.31877154 20
0.35806119 0.3154968 20
0.36233001 0.31217659 20
0.36464914 0.31034197 20
0.36664178 0.30881029 20
0.37127923 0.30539727 20
0.37618835 0.30193686 20
0.38134066 0.29842839 20
0.38671294 0.29487124 20
0.39229191 0.29126468 20
0.39269907 0.29100277 20
0.39813881 0.28760806 20
0.40418508 0.28390065 20
0.41042191 0.2801418 20
0.41684975 0.27633074 20
0.420749 0.27403984 20
0.42350253 0.27246678 20
0.43040593 0.26854917 20
0.4375337 0.26457721 20
0.44491144 0.26055005 20
0.44879893 0.25845968 20
0.45264719 0.25646701 20
0.46080971 0.25232726 20
0.46940186 0.24813007 20
0.47684887 0.24462665 20
0.47851802 0.24387458 20
0.48825868 0.23956002 20
0.49827513 0.23518556 20
0.50489884 0.23220256 20
0.50823248 0.23075037 20
0.51898405 0.2262536 20
0.53044125 0.22169439 20
0.53294875 0.2207173 20
0.54268127 0.21707191 20
0.55553143 0.21238522 20
0.56099867 0.21041524 20
0.56899968 0.20763348 20
0.58300247 0.20281577 20
0.58904863 0.20074635 20
0.59757009 0.19793117 20
0.61270074 0.19297875 20
0.61709855 0.19154746 20
0.62857086 0.18795758 20
0.6451485 0.18290822 20
0.64529122 0.18286671 20
0.66313622 0.17770515 20
0.67319845 0.17493421 20
0.68264131 0.17247193 20
0.70124834 0.16784079 20
0.70415405 0.16716605 20
0.72817848 0.16178653 20
0.72929831 0.16154568 20
0.75539645 0.1563323 20
0.75734826 0.15595896 20
0.78537111 0.15080234 20
0.78539816 0.15079742 20
0.81344807 0.14612988 20
0.81959697 0.14519562 20
0.84149802 0.14203968 20
0.86052927 0.13951106 20
0.86954799 0.13836014 20
0.89759787 0.13503625 20
0.9092292 0.13374758 20
0.92564782 0.13198478 20
0.95369777 0.12917298 20
0.96714847 0.12790407 20
0.9817477 0.12656393 20
1.0097977 0.12415049 20
1.0366183 0.12197945 20
1.0378476 0.12188242 20
1.0658975 0.11979977 20
1.0939475 0.11785089 20
1.1219974 0.11602176 20
1.1227977 0.11597256 20
1.1500473 0.11435209 20
1.1780973 0.1128031 20
1.2061472 0.11136685 20
1.2341971 0.11003832 20
1.2377582 0.10988229 20
1.2622471 0.10884532 20
1.290297 0.10776489 20
1.3183469 0.10679067 20
1.3463968 0.1059206 20
1.3744468 0.1051533 20
1.4024967 0.10448756 20
1.4305467 0.10392233 20
1.4434714 0.10370746 20
1.4585966 0.1034631 20

1.5988463 0.27236776 30
1.618962 0.27246678 30
1.6268962 0.27250462 30
1.6549461 0.27288713 30
1.6829961 0.27345683 30
1.711046 0.27415245 30
1.7390959 0.27493118 30
1.7671459 0.27577641 30
1.7840713 0.27633074 30
1.7951958 0.276686 30
1.8232457 0.2776825 30
1.8512957 0.27883155 30
1.8781814 0.2801418 30
1.8793456 0.28019757 30
1.9073955 0.2818343 30
1.9354455 0.28380487 30
1.9367506 0.28390065 30
1.9634954 0.28585192 30
1.9837173 0.28760806 30
1.9915453 0.28828864 30
2.0195953 0.2910839 30
2.0212403 0.29126468 30
2.0476452 0.29415698 30
2.0536815 0.29487124 30
2.0756952 0.2974566 30
2.0834502 0.29842839 30
2.1037451 0.30095192 30
2.1111835 0.30193686 30
2.131795 0.30465605 30
2.1370587 0.30539727 30
2.159845 0.30861583 30
2.1611297 0.30881029 30
2.1832461 0.31217659 30
2.1878949 0.31289433 30
2.2037981 0.3154968 30
2.2159448 0.3174713 30
2.2237137 0.31877154 30
2.2427408 0.32200143 30
2.2439948 0.32221572 30
2.2605672 0.32518709 30
2.2720447 0.32728605 30
2.2775177 0.32832912 30
2.293659 0.33142814 30
2.3000946 0.33267196 30
2.3091669 0.33448473 30
2.3241327 0.33749944 30
2.3281446 0.33830829 30
2.3385538 0.34047291 30
2.3524683 0.34340563 30
2.3561945 0.34419507 30
2.3657449 0.34629819 30
2.3784387 0.34915116 30
2.3842444 0.35047674 30
2.3904048 0.35196507 30
2.4016071 0.35474041 30
2.4122943 0.35747217 30
2.4123155 0.35747778 30
2.4225048 0.36017767 30
2.4322896 0.36284056 30
2.4403443 0.36509454 30
2.4416338 0.36546701 30
2.4504933 0.36805749 30
2.4589493 0.37061247 30
2.4670315 0.3731325 30
2.4683942 0.37356186 30
2.4748127 0.37561801 30
2.4823226 0.37806949 30
2.4895851 0.38048738 30
2.4964442 0.38280933 30
2.4966301 0.38287219 30
2.503631 0.38522434 30
2.5104786 0.38754427 30
2.5171765 0.38983244 30
2.5237226 0.39208928 30
2.5244941 0.39235459 30
2.5301246 0.39431518 30
2.5363543 0.39651066 30
2.5423861 0.39867604 30
2.5481901 0.40081176 30
2.552544 0.40246124 30
2.5536899 0.40291825 30
2.5588066 0.40499589 30
2.5638059 0.4070451 30
2.568611 0.40906623 30
2.5732096 0.41105968 30
2.5775911 0.41302586 30
2.580594 0.41442248 30
2.5817345 0.41496509 30
2.5856099 0.41687778 30
2.5892371 0.41876426 30
2.59261 0.42062494 30
2.595721 0.42246011 30
2.598561 0.42427015 30
2.6011193 0.42605543 30
2.6033837 0.42781624 30
2.6053405 0.42955297 30
2.6069751 0.43126589 30
2.6082715 0.43295535 30
2.6086439 0.4336112 30
2.6092318 0.43462169 30
2.609822 0.43626523 30
2.6100063 0.43788624 30
2.6097579 0.43948504 30
2.6090471 0.44106197 30
2.6086439 0.44158291 30
2.6078831 0.4426173 30
2.6062496 0.44415134 30
2.6040914 0.44566438 30
2.6013709 0.44715667 30
2.5980471 0.44862854 30
2.5940748 0.45008028 30
2.5894033 0.4515121 30
2.5839755 0.45292434 30
2.580594 0.45368 30
2.5777565 0.45431724 30
2.570714 0.45569107 30
2.5627499 0.45704606 30
2.5537833 0.45838252 30
2.552544 0.45854625 30
2.5437324 0.45970067 30
2.532511 0.4610008 30
2.5244941 0.46182652 30
2.5199175 0.46228307 30
2.5057248 0.46354783 30
2.4964442 0.46428651 30
2.4898418 0.46479526 30
2.4720154 0.46602559 30
2.4683942 0.46625119 30
2.4522649 0.46723911 30
2.4403443 0.46789572 30
2.4304725 0.46843597 30
2.4122943 0.46933335 30
2.406481 0.46961647 30
2.3842444 0.47059683 30
2.3800397 0.47078079 30
2.3561945 0.47172987 30
2.3513362 0.47192916 30
2.3281446 0.4727998 30
2.3206592 0.47306183 30
2.3000946 0.47372433 30
2.2840627 0.47417897 30
2.2720447 0.47449441 30
2.2439948 0.47513453 30
2.2368673 0.47528082 30
2.2159448 0.47568184 30
2.1878949 0.47618526 30
2.1774844 0.47636759 30
2.159845 0.47665806 30
2.131795 0.47710022 30
2.1081109 0.47743946 30
2.1037451 0.47749867 30
2.0756952 0.4778931 30
2.0476452 0.47826007 30
2.027509 0.47849667 30
2.0195953 0.47858547 30
1.9915453 0.47886454 30
1.9634954 0.47911118 30
1.9354455 0.47933576 30
1.9077738 0.47953939 30
1.9073955 0.47954209 30
1.8793456 0.47971991 30
1.8512957 0.47986468 30
1.8232457 0.48001454 30
1.7951958 0.48019796 30
1.7671459 0.48034768 30
1.7390959 0.48046615 30
1.7112633 0.48056784 30
1.711046 0.48056862 30
1.6829961 0.48065808 30
1.6549461 0.48072622 30
1.6268962 0.48075808 30
1.5988463 0.48074668 30
1.5707963 0.48070008 30
1.5427464 0.48069011 30
1.5146965 0.48063761 30
1.4938604 0.48056784 30
1.4866465 0.48054323 30
1.4585966 0.48042972 30
1.4305467 0.48032118 30
1.4024967 0.4802267 30
1.3744468 0.48013899 30
1.3463968 0.48004117 30
1.3183469 0.47992032 30
1.290297 0.47981158 30
1.2622471 0.47970663 30
1.2341971 0.4795595 30
1.2310779 0.47953939 30
1.2061472 0.47937359 30
1.1780973 0.47915879 30
1.1500473 0.47891332 30
1.1219974 0.47863039 30
1.1102454 0.47849667 30
1.0939475 0.47830234 30
1.0658975 0.47793527 30
1.0378476 0.47754557 30
1.0300358 0.47743946 30
1.0097977 0.47714908 30
0.9817477 0.47668764 30
0.96417612 0.47636759 30
0.95369777 0.47616474 30
0.92564782 0.4755897 30
0.91122464 0.47528082 30
0.89759787 0.47496843 30
0.86954799 0.4742926 30
0.86505374 0.47417897 30
0.84149802 0.47353539 30
0.82506077 0.47306183 30
0.81344807 0.47269843 30
0.78987672 0.47192916 30
0.78539816 0.4717697 30
0.75791328 0.47078079 30
0.75734826 0.47075847 30
0.73048002 0.46961647 30
0.72929831 0.46956101 30
0.70699785 0.46843597 30
0.70124834 0.46811344 30
0.68620575 0.46723911 30
0.67319845 0.46639408 30
0.66752452 0.46602559 30
0.65051203 0.46479526 30
0.6451485 0.46436156 30
0.63482297 0.46354783 30
0.62053603 0.46228307 30
0.61709855 0.46194231 30
0.60729923 0.4610008 30
0.59529871 0.45970067 30
0.58904863 0.45893598 30
0.5844632 0.45838252 30
0.57467389 0.45704606 30
0.56598306 0.45569107 30
0.56099867 0.45480065 30
0.55834043 0.45431724 30
0.55169225 0.45292434 30
0.54591041 0.4515121 30
0.54093304 0.45008028 30
0.53670426 0.44862854 30
0.53317372 0.44715667 30
0.53294875 0.44703989 30
0.53023323 0.44566438 30
0.52791516 0.44415134 30
0.52618412 0.4426173 30
0.52499992 0.44106197 30
0.52433229 0.43948504 30
0.5241549 0.43788624 30
0.52443915 0.43626523 30
0.52515844 0.43462169 30
0.52628831 0.43295535 30
0.52780641 0.43126589 30
0.52969184 0.42955297 30
0.53192581 0.42781624 30
0.53294875 0.42711043 30
0.53447806 0.42605543 30
0.53734222 0.42427015 30
0.54051615 0.42246011 30
0.54398813 0.42062494 30
0.54774698 0.41876426 30
0.55178189 0.41687778 30
0.5560824 0.41496509 30
0.56063759 0.41302586 30
0.56099867 0.41287617 30
0.56542541 0.41105968 30
0.5704286 0.40906623 30
0.57563213 0.4070451 30
0.58102228 0.40499589 30
0.5865207 0.40291825 30
0.58904863 0.40198014 30
0.59228706 0.40081176 30
0.59835831 0.39867604 30
0.6046693 0.39651066 30
0.61119543 0.39431518 30
0.61709855 0.39235818 30
0.61792678 0.39208928 30
0.62490565 0.38983244 30
0.6321135 0.38754427 30
0.63955832 0.38522434 30
0.6451485 0.38350642 30
0.64723532 0.38287219 30
0.65513662 0.38048738 30
0.66332022 0.37806949 30
0.67180143 0.37561801 30
0.67319845 0.3752163 30
0.68051449 0.3731325 30
0.68955459 0.37061247 30
0.69896393 0.36805749 30
0.70124834 0.36744324 30
0.70872176 0.36546701 30
0.71885025 0.36284056 30
0.72929831 0.36019212 30
0.72935692 0.36017767 30
0.74021545 0.35747778 30
0.75134415 0.35474041 30
0.75734826 0.35328564 30
0.7630454 0.35196507 30
0.77533552 0.34915116 30
0.78539816 0.34688376 30
0.78809908 0.34629819 30
0.80143412 0.34340563 30
0.81344807 0.34083214 30
0.81518316 0.34047291 30
0.82949154 0.33749944 30
0.84149802 0.33503243 30
0.84425231 0.33448473 30
0.8596143 0.33142814 30
0.86954799 0.32947416 30
0.87561891 0.32832912 30
0.89244639 0.32518709 30
0.89759787 0.32423455 30
0.91043841 0.32200143 30
0.92564782 0.31940379 30
0.92958662 0.31877154 30
0.9497092 0.3154968 30
0.95369777 0.31484245 30
0.97107345 0.31217659 30
0.9817477 0.31056673 30
0.99427196 0.30881029 30
1.0097977 0.30664218 30
1.0193111 0.30539727 30
1.0378476 0.30296253 30
1.0461345 0.30193686 30
1.0658975 0.29946844 30
1.074706 0.29842839 30
1.0939475 0.29613135 30
1.1051915 0.29487124 30
1.1219974 0.29297161 30
1.1384942 0.29126468 30
1.1500473 0.29006599 30
1.177053 0.28760806 30
1.1780973 0.2875132 30
1.2061472 0.28531355 30
1.2252198 0.28390065 30
1.2341971 0.28322498 30
1.2622471 0.2813995 30
1.2853814 0.2801418 30
1.290297 0.27987161 30
1.3183469 0.2785287 30
1.3463968 0.27735959 30
1.3744148 0.27633074 30
1.3744468 0.27632954 30
1.4024967 0.27538314 30
1.4305467 0.27453486 30
1.4585966 0.27378842 30
1.4866465 0.27317082 30
1.5146965 0.27272728 30
1.5427464 0.27250431 30
1.5707963 0.27251377 30
1.5800273 0.27246678 30
1.5988463 0.27236776 30

1.4305467 0.35413125 40
1.4585966 0.35341891 40
1.4866465 0.35283807 40
1.5146965 0.35241197 40
1.5427464 0.35223618 40
1.5707963 0.35252276 40
1.5988463 0.35247684 40
1.6268962 0.35285056 40
1.6549461 0.3534225 40
1.6829961 0.35405049 40
1.711046 0.35468571 40
1.7133668 0.35474041 40
1.7390959 0.35533217 40
1.7671459 0.35605326 40
1.7951958 0.35689919 40
1.8108606 0.35747778 40
1.8232457 0.35792726 40
1.8512957 0.35931909 40
1.8654555 0.36017767 40
1.8793456 0.36100782 40
1.9064986 0.36284056 40
1.9073955 0.36290071 40
1.9354455 0.36515389 40
1.9390465 0.36546701 40
1.9634954 0.36758839 40
1.9686882 0.36805749 40
1.9915453 0.37011628 40
1.9968516 0.37061247 40
2.0195953 0.37273604 40
2.0236316 0.3731325 40
2.0476452 0.37549605 40
2.0488042 0.37561801 40
2.0720811 0.37806949 40
2.0756952 0.37845168 40
2.0932663 0.38048738 40
2.1037451 0.38171039 40
2.1127154 0.38287219 40
2.1308153 0.38522434 40
2.131795 0.38535115 40
2.1484761 0.38754427 40
2.159845 0.38906472 40
2.1650032 0.38983244 40
2.1799802 0.39208928 40
2.1878949 0.3933048 40
2.1941755 0.39431518 40
2.2076001 0.39651066 40
2.2159448 0.39790639 40
2.2204766 0.39867604 40
2.2328755 0.40081176 40
2.2439948 0.40278142 40
2.2447638 0.40291825 40
2.2563337 0.40499589 40
2.2674339 0.4070451 40
2.2720447 0.40791337 40
2.278088 0.40906623 40
2.2882943 0.41105968 40
2.298046 0.41302586 40
2.3000946 0.41344904 40
2.3070757 0.41496509 40
2.3155368 0.41687778 40
2.3235284 0.41876426 40
2.3281446 0.41990532 40
2.3307987 0.42062494 40
2.3372834 0.42246011 40
2.3432961 0.42427015 40
2.3488349 0.42605543 40
2.3538933 0.42781624 40
2.3561945 0.42868516 40
2.3585185 0.42955297 40
2.3626879 0.43126589 40
2.3663284 0.43295535 40
2.3694225 0.43462169 40
2.371951 0.43626523 40
2.3738925 0.43788624 40
2.3752234 0.43948504 40
2.3759173 0.44106197 40
2.375945 0.4426173 40
2.3752743 0.44415134 40
2.3738698 0.44566438 40
2.371692 0.44715667 40
2.3686976 0.44862854 40
2.364838 0.45008028 40
2.3600584 0.4515121 40
2.3561945 0.45245934 40
2.3543564 0.45292434 40
2.3477659 0.45431724 40
2.3400959 0.45569107 40
2.3312662 0.45704606 40
2.3281446 0.45746149 40
2.3208769 0.45838252 40
2.3089591 0.45970067 40
2.3000946 0.46056144 40
2.295212 0.4610008 40
2.2790445 0.46228307 40
2.2720447 0.46277469 40
2.2599022 0.46354783 40
2.2439948 0.46444527 40
2.2372851 0.46479526 40
2.2159448 0.46578651 40
2.210611 0.46602559 40
2.1878949 0.46693665 40
2.1802916 0.46723911 40
2.159845 0.46797032 40
2.1464947 0.46843597 40
2.131795 0.4688997 40
2.1070437 0.46961647 40
2.1037451 0.4697036 40
2.0756952 0.47043542 40
2.0614354 0.47078079 40
2.0476452 0.47108903 40
2.0195953 0.47166821 40
2.0055065 0.47192916 40
1.9915453 0.47216872 40
1.9634954 0.47259359 40
1.9354455 0.47296947 40
1.9278556 0.47306183 40
1.9073955 0.4732952 40
1.8793456 0.47358379 40
1.8512957 0.47383694 40
1.8232457 0.4741025 40
1.8163506 0.47417897 40
1.7951958 0.47440003 40
1.7671459 0.47464832 40
1.7390959 0.47484785 40
1.711046 0.47501347 40
1.6829961 0.47514903 40
1.6549461 0.47524355 40
1.6280874 0.47528082 40
1.6268962 0.4752824 40
1.6245791 0.47528082 40
1.5988463 0.47526245 40
1.5707963 0.47519548 40
1.5427464 0.47516585 40
1.5146965 0.47508625 40
1.4866465 0.47495756 40
1.4585966 0.47480098 40
1.4305467 0.47464119 40
1.4024967 0.47449213 40
1.3744468 0.47434873 40
1.3463968 0.47418938 40
1.3448891 0.47417897 40
1.3183469 0.47398532 40
1.290297 0.47378819 40
1.2622471 0.4735983 40
1.2341971 0.4733533 40
1.2066293 0.47306183 40
1.2061472 0.47305639 40
1.1780973 0.4726933 40
1.1500473 0.47227238 40
1.1302987 0.47192916 40
1.1219974 0.47177357 40
1.0939475 0.47118088 40
1.0765531 0.47078079 40
1.0658975 0.47051447 40
1.0378476 0.46977209 40
1.0319773 0.46961647 40
1.0097977 0.46897164 40
0.99314005 0.46843597 40
0.9817477 0.46803184 40
0.96072536 0.46723911 40
0.95369777 0.46694554 40
0.93245026 0.46602559 40
0.92564782 0.46569787 40
0.90756489 0.46479526 40
0.89759787 0.46423818 40
0.88580472 0.46354783 40
0.86954799 0.46247372 40
0.86678708 0.46228307 40
0.85033746 0.4610008 40
0.84149802 0.46021323 40
0.83584711 0.45970067 40
0.82315091 0.45838252 40
0.81344807 0.45721568 40
0.81204869 0.45704606 40
0.80240134 0.45569107 40
0.79410338 0.45431724 40
0.78705005 0.45292434 40
0.78539816 0.45252995 40
0.78099863 0.4515121 40
0.77597722 0.45008028 40
0.77196894 0.44862854 40
0.76891019 0.44715667 40
0.76674439 0.44566438 40
0.76542153 0.44415134 40
0.76489693 0.4426173 40
0.76513059 0.44106197 40
0.76608648 0.43948504 40
0.76773175 0.43788624 40
0.77003641 0.43626523 40
0.77297305 0.43462169 40
0.77651643 0.43295535 40
0.78064319 0.43126589 40
0.7853314 0.42955297 40
0.78539816 0.42953054 40
0.7903351 0.42781624 40
0.79585213 0.42605543 40
0.80187833 0.42427015 40
0.80840953 0.42246011 40
0.81344807 0.42114021 40
0.81549729 0.42062494 40
0.82319507 0.41876426 40
0.83142043 0.41687778 40
0.84010028 0.41496509 40
0.84149802 0.41466579 40
0.8493365 0.41302586 40
0.85903246 0.41105968 40
0.86917728 0.40906623 40
0.86954799 0.40899438 40
0.87981998 0.4070451 40
0.89091205 0.40499589 40
0.89759787 0.40378455 40
0.9024237 0.40291825 40
0.9143524 0.40081176 40
0.92564782 0.39886662 40
0.92675056 0.39867604 40
0.93938992 0.39651066 40
0.9525645 0.39431518 40
0.95369777 0.39412742 40
0.96614678 0.39208928 40
0.98031656 0.38983244 40
0.9817477 0.38960589 40
0.99575099 0.38754427 40
1.0097977 0.38552841 40
1.0119405 0.38522434 40
1.0285731 0.38287219 40
1.0378476 0.3815788 40
1.0466416 0.38048738 40
1.0658975 0.37814299 40
1.0665884 0.37806949 40
1.0897562 0.37561801 40
1.0939475 0.37517804 40
1.1153708 0.3731325 40
1.1219974 0.37250018 40
1.1431153 0.37061247 40
1.1500473 0.36998963 40
1.1727562 0.36805749 40
1.1780973 0.36759898 40
1.2045737 0.36546701 40
1.2061472 0.36533889 40
1.2341971 0.36326012 40
1.2409254 0.36284056 40
1.2622471 0.36149539 40
1.28464 0.36017767 40
1.290297 0.35983913 40
1.3183469 0.35830621 40
1.3370573 0.35747778 40
1.3463968 0.35705638 40
1.3744468 0.35594595 40
1.4024967 0.35497592 40
1.4104312 0.35474041 40
1.4305467 0.35413125 40

1.5146965 0.39864927 50
1.5427464 0.39833173 50
1.5707963 0.39863975 50
1.5988463 0.39853842 50
1.6082772 0.39867604 50
1.6268962 0.39894434 50
1.6549461 0.39949597 50
1.6829961 0.40007567 50
1.711046 0.40068493 50
1.7163387 0.40081176 50
1.7390959 0.40135246 50
1.7671459 0.40210712 50
1.7933046 0.40291825 50
1.7951958 0.40297686 50
1.8232457 0.40407677 50
1.8379521 0.40499589 50
1.8512957 0.40584608 50
1.8724126 0.4070451 50
1.8793456 0.40744032 50
1.900573 0.40906623 50
1.9073955 0.40959747 50
1.9243673 0.41105968 50
1.9354455 0.41203463 50
1.9459583 0.41302586 50
1.9634954 0.41472157 50
1.9659103 0.41496509 50
1.9844826 0.41687778 50
1.9915453 0.41762606 50
2.0022434 0.41876426 50
2.0191878 0.42062494 50
2.0195953 0.42067105 50
2.035413 0.42246011 50
2.0476452 0.42390556 50
2.0505334 0.42427015 50
2.0640407 0.42605543 50
2.0756952 0.42769515 50
2.0764191 0.42781624 50
2.0861649 0.42955297 50
2.0949805 0.43126589 50
2.1028502 0.43295535 50
2.1037451 0.43316931 50
2.1095433 0.43462169 50
2.1152569 0.43626523 50
2.1199929 0.43788624 50
2.1237149 0.43948504 50
2.1263807 0.44106197 50
2.1279442 0.4426173 50
2.1283688 0.44415134 50
2.1275993 0.44566438 50
2.1255596 0.44715667 50
2.1221742 0.44862854 50
2.1173605 0.45008028 50
2.1110226 0.4515121 50
2.1037451 0.45280126 50
2.1030309 0.45292434 50
2.0930675 0.45431724 50
2.081185 0.45569107 50
2.0756952 0.45622618 50
2.0662039 0.45704606 50
2.0482043 0.45838252 50
2.0476452 0.45841863 50
2.0267585 0.45970067 50
2.0195953 0.46008591 50
2.0016798 0.4610008 50
1.9915453 0.46145517 50
1.971422 0.46228307 50
1.9634954 0.46257059 50
1.9354455 0.46348158 50
1.933188 0.46354783 50
1.9073955 0.46422174 50
1.883451 0.46479526 50
1.8793456 0.46488356 50
1.8512957 0.46544585 50
1.8233911 0.46602559 50
1.8232457 0.46602832 50
1.7951958 0.46659948 50
1.7671459 0.4670874 50
1.7564352 0.46723911 50
1.7390959 0.46746384 50
1.711046 0.46775772 50
1.6829961 0.4679863 50
1.6549461 0.46813927 50
1.6268962 0.46820245 50
1.5988463 0.46817231 50
1.5707963 0.46805538 50
1.5427464 0.46797122 50
1.5146965 0.4678137 50
1.4866465 0.4675979 50
1.4585966 0.46734071 50
1.4480056 0.46723911 50
1.4305467 0.46705648 50
1.4024967 0.46677778 50
1.3744468 0.46651207 50
1.3463968 0.46621704 50
1.3321451 0.46602559 50
1.3183469 0.4658222 50
1.290297 0.46539154 50
1.2622471 0.46496112 50
1.2534223 0.46479526 50
1.2341971 0.46439295 50
1.2061472 0.46370836 50
1.2002969 0.46354783 50
1.1780973 0.46286515 50
1.1613698 0.46228307 50
1.1500473 0.46183873 50
1.1312028 0.4610008 50
1.1219974 0.46053614 50
1.1071034 0.45970067 50
1.0939475 0.45885651 50
1.0870966 0.45838252 50
1.0703794 0.45704606 50
1.0658975 0.45662779 50
1.0566394 0.45569107 50
1.0452298 0.45431724 50
1.0378476 0.45324188 50
1.0356508 0.45292434 50
1.0277336 0.4515121 50
1.0214549 0.45008028 50
1.0167001 0.44862854 50
1.0133695 0.44715667 50
1.0113739 0.44566438 50
1.0106308 0.44415134 50
1.011057 0.4426173 50
1.0125927 0.44106197 50
1.0151929 0.43948504 50
1.0188043 0.43788624 50
1.0233785 0.43626523 50
1.0288712 0.43462169 50
1.0352422 0.43295535 50
1.0378476 0.4323421 50
1.0425925 0.43126589 50
1.0509082 0.42955297 50
1.0600977 0.42781624 50
1.0658975 0.4267931 50
1.0707167 0.42605543 50
1.083099 0.42427015 50
1.0939475 0.42279408 50
1.0967029 0.42246011 50
1.1124951 0.42062494 50
1.1219974 0.41956634 50
1.1299596 0.41876426 50
1.1492828 0.41687778 50
1.1500473 0.41680466 50
1.1704653 0.41496509 50
1.1780973 0.41429023 50
1.1927216 0.41302586 50
1.2061472 0.41188631 50
1.2162075 0.41105968 50
1.2341971 0.40961134 50
1.2418517 0.40906623 50
1.2622471 0.40763781 50
1.2740235 0.4070451 50
1.290297 0.40622414 50
1.3105971 0.40499589 50
1.3183469 0.40453218 50
1.3463968 0.40336756 50
1.3583716 0.40291825 50
1.3744468 0.40231292 50
1.4024967 0.40136186 50
1.4215985 0.40081176 50
1.4305467 0.40055226 50
1.4585966 0.39985391 50
1.4866465 0.3992145 50
1.5133684 0.39867604 50
1.5146965 0.39864927 50

1.5988463 0.43722873 60
1.6268962 0.43772546 60
1.6313534 0.43788624 60
1.6549461 0.43886351 60
1.6678518 0.43948504 60
1.6829961 0.44037209 60
1.6933848 0.44106197 60
1.7107244 0.4426173 60
1.711046 0.44266308 60
1.7193418 0.44415134 60
1.7222942 0.44566438 60
1.7196866 0.44715667 60
1.7115366 0.44862854 60
1.711046 0.44867951 60
1.6942197 0.45008028 60
1.6829961 0.45072373 60
1.6653247 0.4515121 60
1.6549461 0.45185302 60
1.6268962 0.45244142 60
1.5988463 0.4525311 60
1.5707963 0.45184967 60
1.5549362 0.4515121 60
1.5427464 0.45117222 60
1.5216804 0.45008028 60
1.5146965 0.44956374 60
1.504096 0.44862854 60
1.4939388 0.44715667 60
1.4896426 0.44566438 60
1.4908073 0.44415134 60
1.4971114 0.4426173 60
1.5083132 0.44106197 60
1.5146965 0.44042778 60
1.526645 0.43948504 60
1.5427464 0.43849544 60
1.5707963 0.43794929 60
1.5728771 0.43788624 60
1.5988463 0.43722873 60



==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.71_K1.0_L0.5_2.pgf <==

6.2831853 0.45930348 10
6.2783013 0.45838252 10
6.2716645 0.45704606 10
6.2653725 0.45569107 10
6.2594015 0.45431724 10
6.2551354 0.45327031 10
6.2536698 0.45292434 10
6.2480518 0.4515121 10
6.2427153 0.45008028 10
6.237642 0.44862854 10
6.2328134 0.44715667 10
6.2282138 0.44566438 10
6.2270854 0.44527526 10
6.2236657 0.44415134 10
6.2192701 0.4426173 10
6.2150686 0.44106197 10
6.2110453 0.43948504 10
6.207187 0.43788624 10
6.2034797 0.43626523 10
6.1999102 0.43462169 10
6.1990355 0.43419744 10
6.1963215 0.43295535 10
6.1928023 0.43126589 10
6.1893907 0.42955297 10
6.1860831 0.42781624 10
6.1828695 0.42605543 10
6.1797383 0.42427015 10
6.1766806 0.42246011 10
6.1736881 0.42062494 10
6.1709856 0.41891213 10
6.1707379 0.41876426 10
6.16769 0.41687778 10
6.1646887 0.41496509 10
6.1617273 0.41302586 10
6.1587995 0.41105968 10
6.1558992 0.40906623 10
6.1530212 0.4070451 10
6.1501618 0.40499589 10
6.147315 0.40291825 10
6.1444788 0.40081176 10
6.1429356 0.39964423 10
6.1415818 0.39867604 10
6.1386088 0.39651066 10
6.135638 0.39431518 10
6.1326654 0.39208928 10
6.129689 0.38983244 10
6.1267043 0.38754427 10
6.1237083 0.38522434 10
6.120697 0.38287219 10
6.117614 0.38048738 10
6.1148857 0.37834021 10
6.1145255 0.37806949 10
6.1113517 0.37561801 10
6.108195 0.3731325 10
6.1050433 0.37061247 10
6.1018864 0.36805749 10
6.0987157 0.36546701 10
6.0955251 0.36284056 10
6.0923053 0.36017767 10
6.0890511 0.35747778 10
6.0868358 0.3556344 10
6.0857194 0.35474041 10
6.0822678 0.35196507 10
6.0787662 0.34915116 10
6.0752135 0.34629819 10
6.0716122 0.34340563 10
6.0679605 0.34047291 10
6.0642655 0.33749944 10
6.0605267 0.33448473 10
6.0587858 0.33307073 10
6.0567106 0.33142814 10
6.052826 0.32832912 10
6.0489153 0.32518709 10
6.0449788 0.32200143 10
6.0410138 0.31877154 10
6.0370081 0.3154968 10
6.0329361 0.31217659 10
6.0307359 0.31039549 10
6.0287272 0.30881029 10
6.0242751 0.30539727 10
6.019652 0.30193686 10
6.0150013 0.29842839 10
6.0102765 0.29487124 10
6.0054471 0.29126468 10
6.002686 0.28922287 10
6.0004396 0.28760806 10
5.9952146 0.28390065 10
5.9898043 0.2801418 10
5.9841853 0.27633074 10
5.9783456 0.27246678 10
5.974636 0.27006546 10
5.972225 0.26854917 10
5.9657813 0.26457721 10
5.9590839 0.26055005 10
5.9521334 0.25646701 10
5.9465861 0.25326992 10
5.9448991 0.25232726 10
5.937306 0.24813007 10
5.9294831 0.24387458 10
5.9214268 0.23956002 10
5.9185362 0.23802478 10
5.9130294 0.23518556 10
5.9042827 0.23075037 10
5.8951273 0.2262536 10
5.8904862 0.22409245 10
5.885164 0.22169439 10
5.8748023 0.21707191 10
5.8641279 0.21238522 10
5.8624363 0.2116516 10
5.8528973 0.20763348 10
5.8411295 0.20281577 10
5.8343864 0.20013458 10
5.8286672 0.19793117 10
5.8153691 0.19297875 10
5.8063364 0.18974921 10
5.801143 0.18795758 10
5.7857794 0.18286671 10
5.7782865 0.18049077 10
5.7691343 0.17770515 10
5.751082 0.17247193 10
5.7502366 0.17223594 10
5.7312258 0.16716605 10
5.7221866 0.16486505 10
5.7094984 0.16178653 10
5.6941367 0.15821938 10
5.6856001 0.1563323 10
5.6660868 0.15219785 10
5.6591584 0.15080234 10
5.6380368 0.14672696 10
5.6296657 0.14519562 10
5.6099869 0.141772 10
5.5960821 0.13951106 10
5.581937 0.13732398 10
5.5575388 0.13374758 10
5.553887 0.13322946 10
5.525837 0.12944216 10
5.5137778 0.12790407 10
5.4977871 0.1259338 10
5.4697372 0.12268431 10
5.463304 0.12197945 10
5.4416873 0.11969263 10
5.4136373 0.11692056 10
5.4034389 0.11597256 10
5.3855874 0.11436778 10
5.3575375 0.11200939 10
5.3302987 0.10988229 10
5.3294875 0.10982083 10
5.3014376 0.10781414 10
5.2733876 0.10595297 10
5.2453377 0.10422756 10
5.2362976 0.10370746 10
5.2172878 0.10264069 10
5.1892378 0.10117708 10
5.1611879 0.099823972 10
5.133138 0.098575921 10
5.1055884 0.097446889 10
5.105088 0.097426816 10
5.0770381 0.096382926 10
5.0489882 0.095428828 10
5.0209383 0.094560246 10
4.9928883 0.093774164 10
4.9648384 0.09306805 10
4.9367885 0.092440069 10
4.9087385 0.09188787 10
4.8806886 0.091409112 10
4.8592505 0.091099411 10
4.8526386 0.091005404 10
4.8245887 0.090675546 10
4.7965388 0.09041553 10
4.7684888 0.090224172 10
4.7404389 0.09010117 10
4.712389 0.090045316 10
4.684339 0.09008969 10
4.6562891 0.090202038 10
4.6282392 0.090383059 10
4.6001892 0.090633231 10
4.5721393 0.090954361 10
4.561749 0.091099411 10
4.5440894 0.091349947 10
4.5160394 0.091822265 10
4.4879895 0.092370851 10
4.4599396 0.092997686 10
4.4318896 0.093706204 10
4.4038397 0.094499518 10
4.3757898 0.095380354 10
4.3477398 0.096353386 10
4.3196899 0.097421951 10
4.3190857 0.097446889 10
4.29164 0.098607418 10
4.26359 0.09990059 10
4.2355401 0.10130762 10
4.2074901 0.10283533 10
4.1926161 0.10370746 10
4.1794402 0.10450225 10
4.1513903 0.10631868 10
4.1233404 0.10828173 10
4.1020639 0.10988229 10
4.0952904 0.11040807 10
4.0672405 0.11272698 10
4.0391905 0.1152248 10
4.0312883 0.11597256 10
4.0111406 0.11794296 10
3.9830907 0.12087692 10
3.9731555 0.12197945 10
3.9550407 0.12405727 10
3.9269908 0.1274845 10
3.9237275 0.12790407 10
3.8989409 0.13119494 10
3.880788 0.13374758 10
3.870891 0.13518162 10
3.842841 0.13945849 10
3.8425106 0.13951106 10
3.8147911 0.144127 10
3.8087818 0.14519562 10
3.7867412 0.14930059 10
3.7790745 0.15080234 10
3.7586912 0.15495103 10
3.752221 0.1563323 10
3.7306413 0.16111565 10
3.7277514 0.16178653 10
3.705395 0.16716605 10
3.7025913 0.16786543 10
3.6849042 0.17247193 10
3.6745414 0.17528241 10
3.6659593 0.17770515 10
3.6483706 0.18286671 10
3.6464915 0.18343514 10
3.6320576 0.18795758 10
3.6184415 0.19239518 10
3.6167084 0.19297875 10
3.6023667 0.19793117 10
3.5903916 0.20221975 10
3.5887763 0.20281577 10
3.5760103 0.20763348 10
3.5638439 0.21238522 10
3.5623417 0.2129836 10
3.5523536 0.21707191 10
3.5413248 0.22169439 10
3.5342917 0.22469098 10
3.5307417 0.2262536 10
3.5210865 0.23075037 10
3.5119399 0.23518556 10
3.5062418 0.23800844 10
3.5032044 0.23956002 10
3.4948822 0.24387458 10
3.4868677 0.24813007 10
3.4791662 0.25232726 10
3.4781919 0.25286862 10
3.4719356 0.25646701 10
3.4650431 0.26055005 10
3.4584528 0.26457721 10
3.4521428 0.26854917 10
3.4501419 0.26983404 10
3.4461682 0.27246678 10
3.440449 0.27633074 10
3.4349164 0.2801418 10
3.429547 0.28390065 10
3.4243224 0.28760806 10
3.422092 0.28919923 10
3.4192698 0.29126468 10
3.4143513 0.29487124 10
3.4095183 0.29842839 10
3.4047389 0.30193686 10
3.399971 0.30539727 10
3.3953631 0.30881029 10
3.3940421 0.30981704 10
3.3910298 0.31217659 10
3.3868377 0.3154968 10
3.3827157 0.31877154 10
3.3786444 0.32200143 10
3.3746123 0.32518709 10
3.3706119 0.32832912 10
3.3666352 0.33142814 10
3.3659921 0.33192381 10
3.362767 0.33448473 10
3.3589392 0.33749944 10
3.3551398 0.34047291 10
3.3513687 0.34340563 10
3.3476265 0.34629819 10
3.3439177 0.34915116 10
3.3402425 0.35196507 10
3.3379422 0.35371452 10
3.3366524 0.35474041 10
3.3331929 0.35747778 10
3.3297712 0.36017767 10
3.3263818 0.36284056 10
3.3230164 0.36546701 10
3.3196676 0.36805749 10
3.3163232 0.37061247 10
3.3129726 0.3731325 10
3.3098923 0.37540527 10
3.3096181 0.37561801 10
3.3063805 0.37806949 10
3.3031118 0.38048738 10
3.2998375 0.38287219 10
3.2966211 0.38522434 10
3.2934151 0.38754427 10
3.2902119 0.38983244 10
3.2870092 0.39208928 10
3.2838042 0.39431518 10
3.2818423 0.39565685 10
3.2806658 0.39651066 10
3.2776372 0.39867604 10
3.2746116 0.40081176 10
3.2715867 0.40291825 10
3.2685584 0.40499589 10
3.2655234 0.4070451 10
3.2624781 0.40906623 10
3.2594156 0.41105968 10
3.2563321 0.41302586 10
3.2537924 0.4146077 10
3.2532568 0.41496509 10
3.2503113 0.41687778 10
3.2473283 0.41876426 10
3.2443009 0.42062494 10
3.2412195 0.42246011 10
3.2380765 0.42427015 10
3.2348619 0.42605543 10
3.2315659 0.42781624 10
3.2281774 0.42955297 10
3.2257425 0.43074664 10
3.2247525 0.43126589 10
3.2213847 0.43295535 10
3.2179086 0.43462169 10
3.2143114 0.43626523 10
3.2105815 0.43788624 10
3.2067046 0.43948504 10
3.202668 0.44106197 10
3.1984568 0.4426173 10
3.1976925 0.4428838 10
3.1942682 0.44415134 10
3.1899334 0.44566438 10
3.1853937 0.44715667 10
3.1806329 0.44862854 10
3.1756351 0.45008028 10
3.1703832 0.4515121 10
3.1696426 0.45170202 10
3.1651022 0.45292434 10
3.159589 0.45431724 10
3.1537866 0.45569107 10
3.1476738 0.45704606 10
3.1415927 0.45830718 10
3.1412552 0.45838252 10
3.1349703 0.45970067 10
3.1283186 0.4610008 10
3.1212732 0.46228307 10
3.1138034 0.46354783 10
3.1135427 0.46358936 10
3.1063156 0.46479526 10
3.0983893 0.46602559 10
3.089972 0.46723911 10
3.0854928 0.46784305 10
3.081293 0.46843597 10
3.0723463 0.46961647 10
3.0628152 0.47078079 10
3.0574428 0.47139354 10
3.0529328 0.47192916 10
3.0427222 0.47306183 10
3.0318081 0.47417897 10
3.0293929 0.47441155 10
3.0206081 0.47528082 10
3.0087337 0.47636759 10
3.001343 0.47699688 10
2.9961818 0.47743946 10
2.9829697 0.47849667 10
2.973293 0.47921336 10
2.9688064 0.47953939 10
2.953682 0.48056784 10
2.9452431 0.48110157 10
2.9372586 0.48158219 10
2.9193909 0.48258269 10
2.9171932 0.48269923 10
2.8993615 0.48356947 10
2.8891432 0.4840363 10
2.8771148 0.48454273 10
2.8610933 0.48517868 10
2.8523918 0.48550266 10
2.8330434 0.48618615 10
2.8250331 0.48644945 10
2.8049934 0.48707876 10
2.7945611 0.48738328 10
2.7769435 0.48787824 10
2.7606434 0.48830432 10
2.7488936 0.48860226 10
2.7230399 0.48921275 10
2.7208437 0.48926347 10
2.6927937 0.48987537 10
2.6811272 0.49010873 10
2.6647438 0.49043342 10
2.6366938 0.49093356 10
2.6331968 0.49099246 10
2.6086439 0.4914075 10
2.5818754 0.49186406 10
2.580594 0.49188606 10
2.552544 0.492387 10
2.5336317 0.49272373 10
2.5244941 0.4928884 10
2.4964442 0.49338712 10
2.4857119 0.49357164 10
2.4683942 0.4938757 10
2.4403443 0.49434914 10
2.4368194 0.49440795 10
2.4122943 0.49482914 10
2.3883084 0.49523279 10
2.3842444 0.49530356 10
2.3561945 0.49579594 10
2.3420191 0.49604636 10
2.3281446 0.49630032 10
2.3000946 0.49677258 10
2.294675 0.49684876 10
2.2720447 0.49718114 10
2.2439948 0.49750158 10
2.2288705 0.49764019 10
2.2159448 0.49776493 10
2.1878949 0.49800856 10
2.159845 0.49825142 10
2.1406576 0.49842077 10
2.131795 0.4985034 10
2.1037451 0.49876175 10
2.0756952 0.49902002 10
2.0568345 0.49919069 10
2.0476452 0.49927895 10
2.0195953 0.49954655 10
1.9915453 0.49981386 10
1.9769099 0.49995002 10
1.9634954 0.50003598 10
1.9611276 0.50004995 10
1.9354455 0.50016798 10
1.9073955 0.5002753 10
1.8793456 0.5003594 10
1.8512957 0.50042722 10
1.8232457 0.50048805 10
1.7951958 0.50054857 10
1.7791584 0.50057662 10
1.7671459 0.50059943 10
1.7390959 0.50063895 10
1.711046 0.50066758 10
1.6829961 0.50068366 10
1.6549461 0.50067925 10
1.6268962 0.50064729 10
1.5988463 0.5005904 10
1.5929759 0.50057662 10
1.5707963 0.50052891 10
1.5427464 0.50047047 10
1.5146965 0.50041058 10
1.4866465 0.50035078 10
1.4585966 0.50030129 10
1.4305467 0.50027155 10
1.4024967 0.50026306 10
1.3744468 0.50026964 10
1.3463968 0.50028159 10
1.3183469 0.50029216 10
1.290297 0.50029763 10
1.2622471 0.5002895 10
1.2341971 0.50025468 10
1.2061472 0.5001905 10
1.1780973 0.5000985 10
1.1662723 0.50004995 10
1.1500473 0.49996461 10
1.1476117 0.49995002 10
1.1219974 0.49972667 10
1.0939475 0.49945681 10
1.0685384 0.49919069 10
1.0658975 0.49916461 10
1.0378476 0.49887166 10
1.0097977 0.49855454 10
0.99901784 0.49842077 10
0.9817477 0.4982175 10
0.95369777 0.49786678 10
0.93573078 0.49764019 10
0.92564782 0.49751904 10
0.89759787 0.49718966 10
0.86954799 0.49685838 10
0.86875311 0.49684876 10
0.84149802 0.49653402 10
0.81344807 0.49618185 10
0.80357922 0.49604636 10
0.78539816 0.49580672 10
0.75734826 0.49539923 10
0.74704173 0.49523279 10
0.72929831 0.49495568 10
0.70124834 0.49448176 10
0.69697461 0.49440795 10
0.67319845 0.49400767 10
0.64789588 0.49357164 10
0.6451485 0.49352529 10
0.61709855 0.49305481 10
0.5977163 0.49272373 10
0.58904863 0.49257796 10
0.56099867 0.49209922 10
0.54761073 0.49186406 10
0.53294875 0.49160823 10
0.50489884 0.491106 10
0.49906866 0.49099246 10
0.47684887 0.49055872 10
0.45611578 0.49010873 10
0.44879893 0.48994802 10
0.420749 0.48927958 10
0.41809643 0.48921275 10
0.39269907 0.48855729 10
0.38343678 0.48830432 10
0.36464914 0.48777476 10
0.35154536 0.48738328 10
0.33659922 0.48691917 10
0.32251124 0.48644945 10
0.30854928 0.48596191 10
0.29641303 0.48550266 10
0.28049934 0.48486686 10
0.2728352 0.48454273 10
0.25244941 0.48362644 10
0.25124349 0.48356947 10
0.23138875 0.48258269 10
0.22439948 0.48221058 10
0.21306548 0.48158219 10
0.19634955 0.48058024 10
0.19614513 0.48056784 10
0.18007023 0.47953939 10
0.16829961 0.47871916 10
0.16507011 0.47849667 10
0.15065871 0.47743946 10
0.14024967 0.47660958 10
0.13714529 0.47636759 10
0.12406239 0.47528082 10
0.11219973 0.47420625 10
0.11189089 0.47417897 10
0.099953771 0.47306183 10
0.088824579 0.47192916 10
0.084149807 0.47141876 10
0.078145135 0.47078079 10
0.067936203 0.46961647 10
0.058378321 0.46843597 10
0.056099869 0.46813552 10
0.049082848 0.46723911 10
0.040243408 0.46602559 10
0.031928863 0.46479526 10
0.028049934 0.46418114 10
0.023908188 0.46354783 10
0.016169913 0.46228307 10
0.0088690229 0.4610008 10
0.0019743797 0.45970067 10
0 0.45930348 10

1.4305467 0.091072099 20
1.4585966 0.090681968 20
1.4866465 0.090375559 20
1.5146965 0.090151074 20
1.5427464 0.090007768 20
1.5707963 0.089943898 20
1.5988463 0.089864205 20
1.6268962 0.089865259 20
1.6549461 0.089947535 20
1.6829961 0.09011236 20
1.711046 0.090360923 20
1.7390959 0.090694627 20
1.7660587 0.091099411 20
1.7671459 0.091115887 20
1.7951958 0.091628597 20
1.8232457 0.092233597 20
1.8512957 0.092933534 20
1.8793456 0.093732036 20
1.9073955 0.094632363 20
1.9354455 0.095638804 20
1.9634954 0.096756507 20
1.9792761 0.097446889 20
1.9915453 0.097993553 20
2.0195953 0.09935549 20
2.0476452 0.10084469 20
2.0756952 0.10246987 20
2.0954035 0.10370746 20
2.1037451 0.10424043 20
2.131795 0.10616431 20
2.159845 0.10825105 20
2.180153 0.10988229 20
2.1878949 0.11051317 20
2.2159448 0.11295677 20
2.2439948 0.11560951 20
2.2475978 0.11597256 20
2.2720447 0.11847005 20
2.3000946 0.12158394 20
2.3034334 0.12197945 20
2.3281446 0.1249565 20
2.3506085 0.12790407 20
2.3561945 0.12865386 20
2.3842444 0.13272019 20
2.3907881 0.13374758 20
2.4122943 0.13726707 20
2.4248447 0.13951106 20
2.4403443 0.14242809 20
2.4543134 0.14519562 20
2.4683942 0.1480019 20
2.4815149 0.15080234 20
2.4964442 0.15415096 20
2.5055505 0.1563323 20
2.5244941 0.16113624 20
2.5269033 0.16178653 20
2.5458829 0.16716605 20
2.552544 0.16915901 20
2.5630088 0.17247193 20
2.5787053 0.17770515 20
2.580594 0.17835366 20
2.5930728 0.18286671 20
2.6066191 0.18795758 20
2.6086439 0.18872936 20
2.6192646 0.19297875 20
2.6313362 0.19793117 20
2.6366938 0.20015956 20
2.6427908 0.20281577 20
2.6536439 0.20763348 20
2.6640607 0.21238522 20
2.6647438 0.21270144 20
2.6737129 0.21707191 20
2.6828315 0.22169439 20
2.6914078 0.2262536 20
2.6927937 0.22701114 20
2.6993537 0.23075037 20
2.7076203 0.23518556 20
2.7157597 0.23956002 20
2.7208437 0.242358 20
2.7234693 0.24387458 20
2.7307048 0.24813007 20
2.7377116 0.25232726 20
2.7443326 0.25646701 20
2.7488936 0.2594905 20
2.7504521 0.26055005 20
2.75635 0.26457721 20
2.7621459 0.26854917 20
2.7675993 0.27246678 20
2.7727108 0.27633074 20
2.7769435 0.27958074 20
2.777674 0.2801418 20
2.7826726 0.28390065 20
2.7874372 0.28760806 20
2.791947 0.29126468 20
2.7961903 0.29487124 20
2.8003452 0.29842839 20
2.804277 0.30193686 20
2.8049934 0.30260108 20
2.8079837 0.30539727 20
2.8113554 0.30881029 20
2.814529 0.31217659 20
2.8177162 0.3154968 20
2.8207764 0.31877154 20
2.8236659 0.32200143 20
2.8264098 0.32518709 20
2.8289848 0.32832912 20
2.8314102 0.33142814 20
2.8330434 0.33359127 20
2.833727 0.33448473 20
2.8359815 0.33749944 20
2.838145 0.34047291 20
2.8402384 0.34340563 20
2.8422782 0.34629819 20
2.8442778 0.34915116 20
2.8462474 0.35196507 20
2.848194 0.35474041 20
2.8501231 0.35747778 20
2.8520376 0.36017767 20
2.8539383 0.36284056 20
2.8558256 0.36546701 20
2.8576966 0.36805749 20
2.8595476 0.37061247 20
2.8610933 0.37274363 20
2.8613766 0.3731325 20
2.8632062 0.37561801 20
2.864999 0.37806949 20
2.8667384 0.38048738 20
2.8684052 0.38287219 20
2.8699849 0.38522434 20
2.8716044 0.38754427 20
2.8732372 0.38983244 20
2.8748523 0.39208928 20
2.8764417 0.39431518 20
2.8779973 0.39651066 20
2.8795125 0.39867604 20
2.8809816 0.40081176 20
2.8823987 0.40291825 20
2.8837594 0.40499589 20
2.8850587 0.4070451 20
2.8862918 0.40906623 20
2.8874565 0.41105968 20
2.8885385 0.41302586 20
2.8891432 0.41419934 20
2.8895244 0.41496509 20
2.8904092 0.41687778 20
2.8912013 0.41876426 20
2.8918936 0.42062494 20
2.8924782 0.42246011 20
2.8929466 0.42427015 20
2.8932889 0.42605543 20
2.8934948 0.42781624 20
2.8935528 0.42955297 20
2.8934504 0.43126589 20
2.893174 0.43295535 20
2.8927175 0.43462169 20
2.8920739 0.43626523 20
2.8912236 0.43788624 20
2.8901499 0.43948504 20
2.8891432 0.44069135 20
2.8888376 0.44106197 20
2.8872777 0.4426173 20
2.8854473 0.44415134 20
2.8833273 0.44566438 20
2.8808976 0.44715667 20
2.8781364 0.44862854 20
2.8750196 0.45008028 20
2.8715218 0.4515121 20
2.8676143 0.45292434 20
2.8632664 0.45431724 20
2.8610933 0.45493776 20
2.8584802 0.45569107 20
2.8532127 0.45704606 20
2.8473923 0.45838252 20
2.8409753 0.45970067 20
2.833913 0.4610008 20
2.8330434 0.46114599 20
2.8262329 0.46228307 20
2.8178162 0.46354783 20
2.8085855 0.46479526 20
2.8049934 0.46523662 20
2.798568 0.46602559 20
2.7876445 0.46723911 20
2.7769435 0.46831006 20
2.7756773 0.46843597 20
2.7626984 0.46961647 20
2.7488936 0.47074348 20
2.74843 0.47078079 20
2.7328807 0.47192916 20
2.7208437 0.47273127 20
2.7157327 0.47306183 20
2.6967946 0.47417897 20
2.6927937 0.47439563 20
2.6755325 0.47528082 20
2.6647438 0.47578697 20
2.6514504 0.47636759 20
2.6366938 0.47696119 20
2.624393 0.47743946 20
2.6086439 0.47800644 20
2.5956933 0.47849667 20
2.580594 0.47902804 20
2.566448 0.47953939 20
2.552544 0.480009 20
2.5357924 0.48056784 20
2.5244941 0.48092252 20
2.5024604 0.48158219 20
2.4964442 0.4817532 20
2.4683942 0.48250813 20
2.4655025 0.48258269 20
2.4403443 0.48320493 20
2.4249288 0.48356947 20
2.4122943 0.48385801 20
2.3842444 0.48447276 20
2.3809986 0.48454273 20
2.3561945 0.48506283 20
2.3360684 0.48550266 20
2.3281446 0.48567176 20
2.3000946 0.4862238 20
2.2864764 0.48644945 20
2.2720447 0.48668574 20
2.2439948 0.48706385 20
2.2159764 0.48738328 20
2.2159448 0.48738364 20
2.1878949 0.48768548 20
2.159845 0.48797954 20
2.131795 0.48826187 20
2.1272296 0.48830432 20
2.1037451 0.48852549 20
2.0756952 0.48879699 20
2.0476452 0.48905033 20
2.0279178 0.48921275 20
2.0195953 0.48928277 20
1.9915453 0.4895044 20
1.9634954 0.48971302 20
1.9354455 0.48990712 20
1.9073955 0.49007991 20
1.9018044 0.49010873 20
1.8793456 0.49022861 20
1.8512957 0.49034516 20
1.8232457 0.49045311 20
1.7951958 0.49058041 20
1.7671459 0.49068134 20
1.7390959 0.49075926 20
1.711046 0.49082707 20
1.6829961 0.49088647 20
1.6549461 0.49092458 20
1.6268962 0.49092398 20
1.5988463 0.49087831 20
1.5707963 0.49080412 20
1.5427464 0.49075101 20
1.5146965 0.49067154 20
1.4866465 0.49057029 20
1.4585966 0.49047288 20
1.4305467 0.49040022 20
1.4024967 0.49035661 20
1.3744468 0.49033047 20
1.3463968 0.49030447 20
1.3183469 0.49026657 20
1.290297 0.49023336 20
1.2622471 0.49018452 20
1.2403083 0.49010873 20
1.2341971 0.49008837 20
1.2061472 0.48995577 20
1.1780973 0.4897926 20
1.1500473 0.48960291 20
1.1219974 0.48938647 20
1.1020132 0.48921275 20
1.0939475 0.48914408 20
1.0658975 0.48887864 20
1.0378476 0.48859354 20
1.0101842 0.48830432 20
1.0097977 0.48830033 20
0.9817477 0.48796904 20
0.95369777 0.48760059 20
0.93778174 0.48738328 20
0.92564782 0.48721752 20
0.89759787 0.48683252 20
0.87035798 0.48644945 20
0.86954799 0.48643795 20
0.84149802 0.48602835 20
0.81344807 0.48558074 20
0.80893834 0.48550266 20
0.78539816 0.48508692 20
0.75734826 0.48457084 20
0.75598239 0.48454273 20
0.72929831 0.48397794 20
0.71176116 0.48356947 20
0.70124834 0.48331547 20
0.67319845 0.48260434 20
0.67235085 0.48258269 20
0.6451485 0.48185567 20
0.63504576 0.48158219 20
0.61709855 0.48107095 20
0.59974596 0.48056784 20
0.58904863 0.48023965 20
0.56685515 0.47953939 20
0.56099867 0.47934269 20
0.5366432 0.47849667 20
0.53294875 0.47835914 20
0.50837866 0.47743946 20
0.50489884 0.47729902 20
0.48321335 0.47636759 20
0.47684887 0.47607084 20
0.46097355 0.47528082 20
0.44879893 0.47461837 20
0.44111497 0.47417897 20
0.42327435 0.47306183 20
0.420749 0.47288956 20
0.40699294 0.47192916 20
0.39269907 0.47082184 20
0.39217147 0.47078079 20
0.37837383 0.46961647 20
0.36579696 0.46843597 20
0.36464914 0.46831842 20
0.35404961 0.46723911 20
0.3432827 0.46602559 20
0.33659922 0.46519495 20
0.33339121 0.46479526 20
0.32425191 0.46354783 20
0.31587936 0.46228307 20
0.30854928 0.46105811 20
0.30821135 0.4610008 20
0.30122587 0.45970067 20
0.29484385 0.45838252 20
0.28902163 0.45704606 20
0.28371986 0.45569107 20
0.28049934 0.45477382 20
0.27888295 0.45431724 20
0.27446052 0.45292434 20
0.27046003 0.4515121 20
0.26685331 0.45008028 20
0.26361453 0.44862854 20
0.26071991 0.44715667 20
0.25814775 0.44566438 20
0.25587768 0.44415134 20
0.25389116 0.4426173 20
0.25244941 0.44131225 20
0.25216854 0.44106197 20
0.25068549 0.43948504 20
0.24944205 0.43788624 20
0.24842282 0.43626523 20
0.24761127 0.43462169 20
0.24698927 0.43295535 20
0.24654957 0.43126589 20
0.24628545 0.42955297 20
0.24618435 0.42781624 20
0.24623469 0.42605543 20
0.24642475 0.42427015 20
0.24674443 0.42246011 20
0.24718412 0.42062494 20
0.24773453 0.41876426 20
0.24838776 0.41687778 20
0.2491365 0.41496509 20
0.24997426 0.41302586 20
0.25089548 0.41105968 20
0.25189528 0.40906623 20
0.25244941 0.40801746 20
0.25297997 0.4070451 20
0.2541502 0.40499589 20
0.2553905 0.40291825 20
0.2566985 0.40081176 20
0.25807193 0.39867604 20
0.25950825 0.39651066 20
0.26100443 0.39431518 20
0.26255645 0.39208928 20
0.26415952 0.38983244 20
0.2658072 0.38754427 20
0.26747773 0.38522434 20
0.26913872 0.38287219 20
0.27090958 0.38048738 20
0.27279308 0.37806949 20
0.27477817 0.37561801 20
0.27685421 0.3731325 20
0.27900728 0.37061247 20
0.28049934 0.36888688 20
0.28121573 0.36805749 20
0.28346415 0.36546701 20
0.28576686 0.36284056 20
0.28811454 0.36017767 20
0.29050129 0.35747778 20
0.29292393 0.35474041 20
0.29538279 0.35196507 20
0.29788204 0.34915116 20
0.30042949 0.34629819 20
0.3030353 0.34340563 20
0.30571268 0.34047291 20
0.30847709 0.33749944 20
0.30854928 0.33742221 20
0.3112656 0.33448473 20
0.31416748 0.33142814 20
0.31720462 0.32832912 20
0.32039209 0.32518709 20
0.32373855 0.32200143 20
0.32722357 0.31877154 20
0.33085873 0.3154968 20
0.33460288 0.31217659 20
0.33659922 0.31034672 20
0.33830519 0.30881029 20
0.34223267 0.30539727 20
0.34642951 0.30193686 20
0.3508572 0.29842839 20
0.35549314 0.29487124 20
0.36029316 0.29126468 20
0.36464914 0.28811178 20
0.36535896 0.28760806 20
0.37061775 0.28390065 20
0.37605713 0.2801418 20
0.3816176 0.27633074 20
0.38738751 0.27246678 20
0.39269907 0.26902226 20
0.3934384 0.26854917 20
0.39962725 0.26457721 20
0.40587508 0.26055005 20
0.41244152 0.25646701 20
0.41942853 0.25232726 20
0.420749 0.25154243 20
0.42655996 0.24813007 20
0.43410454 0.24387458 20
0.44238424 0.23956002 20
0.44879893 0.23627848 20
0.45096394 0.23518556 20
0.45974041 0.23075037 20
0.468735 0.2262536 20
0.47684887 0.22228535 20
0.47809298 0.22169439 20
0.48843231 0.21707191 20
0.49920354 0.21238522 20
0.50489884 0.20995047 20
0.51060129 0.20763348 20
0.52252423 0.20281577 20
0.53294875 0.19864381 20
0.53481338 0.19793117 20
0.54772698 0.19297875 20
0.5609931 0.18795758 20
0.56099867 0.18795549 20
0.57509296 0.18286671 20
0.58904863 0.1779682 20
0.58983361 0.17770515 20
0.60577913 0.17247193 20
0.61709855 0.16891445 20
0.62297609 0.16716605 20
0.64188632 0.16178653 20
0.6451485 0.16089859 20
0.66306633 0.1563323 20
0.67319845 0.15388486 20
0.68690973 0.15080234 20
0.70124834 0.14772981 20
0.71376142 0.14519562 20
0.72929831 0.14207157 20
0.74312086 0.13951106 20
0.75734826 0.13703747 20
0.77807265 0.13374758 20
0.78539816 0.13263117 20
0.81344807 0.12868868 20
0.81947708 0.12790407 20
0.84149802 0.12510435 20
0.8682672 0.12197945 20
0.86954799 0.12183243 20
0.89759787 0.11881195 20
0.92564782 0.1160344 20
0.92631192 0.11597256 20
0.95369777 0.11345585 20
0.9817477 0.11107475 20
0.99680593 0.10988229 20
1.0097977 0.10886737 20
1.0378476 0.10682266 20
1.0658975 0.10493102 20
1.0854219 0.10370746 20
1.0939475 0.10318127 20
1.1219974 0.10156675 20
1.1500473 0.10007944 20
1.1780973 0.098711922 20
1.2061472 0.097458186 20
1.2064207 0.097446889 20
1.2341971 0.096316729 20
1.2622471 0.095280546 20
1.290297 0.094345198 20
1.3183469 0.093507273 20
1.3463968 0.092763418 20
1.3744468 0.092111363 20
1.4024967 0.091548095 20
1.428925 0.091099411 20
1.4305467 0.091072099 20

1.4305467 0.26373027 30
1.4585966 0.26297294 30
1.4866465 0.26234685 30
1.5146965 0.2618861 30
1.5427464 0.26163143 30
1.5707963 0.26161528 30
1.5988463 0.26145254 30
1.6268962 0.26157735 30
1.6549461 0.2619442 30
1.6829961 0.26249618 30
1.711046 0.26318063 30
1.7390959 0.26395918 30
1.759413 0.26457721 30
1.7671459 0.26480636 30
1.7951958 0.26571313 30
1.8232457 0.26672362 30
1.8512957 0.26788033 30
1.8651282 0.26854917 30
1.8793456 0.26922422 30
1.9073955 0.27082971 30
1.9306012 0.27246678 30
1.9354455 0.27280684 30
1.9634954 0.27491568 30
1.9805498 0.27633074 30
1.9915453 0.27724269 30
2.0195953 0.27993519 30
2.0215211 0.2801418 30
2.0476452 0.28295866 30
2.055608 0.28390065 30
2.0756952 0.28628007 30
2.0861072 0.28760806 30
2.1037451 0.28985099 30
2.1141532 0.29126468 30
2.131795 0.29364849 30
2.1402795 0.29487124 30
2.159845 0.29768003 30
2.164731 0.29842839 30
2.187606 0.30193686 30
2.1878949 0.30198115 30
2.2087085 0.30539727 30
2.2159448 0.30660648 30
2.228553 0.30881029 30
2.2439948 0.31148437 30
2.2478889 0.31217659 30
2.2663981 0.3154968 30
2.2720447 0.3165245 30
2.2838309 0.31877154 30
2.3000946 0.32194426 30
2.300376 0.32200143 30
2.3160404 0.32518709 30
2.3281446 0.32769549 30
2.331104 0.32832912 30
2.3455732 0.33142814 30
2.3561945 0.33373105 30
2.3595532 0.33448473 30
2.3729738 0.33749944 30
2.3842444 0.34007627 30
2.3859038 0.34047291 30
2.3981041 0.34340563 30
2.4097562 0.34629819 30
2.4122943 0.34693766 30
2.4206186 0.34915116 30
2.4308968 0.35196507 30
2.4403443 0.35460251 30
2.4408285 0.35474041 30
2.4504167 0.35747778 30
2.4595902 0.36017767 30
2.4683396 0.36284056 30
2.4683942 0.36285736 30
2.4766758 0.36546701 30
2.4846487 0.36805749 30
2.4922919 0.37061247 30
2.4964442 0.37202307 30
2.4996628 0.3731325 30
2.5068358 0.37561801 30
2.5138226 0.37806949 30
2.5206442 0.38048738 30
2.5244941 0.38185407 30
2.5273189 0.38287219 30
2.5338669 0.38522434 30
2.5402917 0.38754427 30
2.5465905 0.38983244 30
2.552544 0.39201079 30
2.5527482 0.39208928 30
2.558562 0.39431518 30
2.564216 0.39651066 30
2.5696871 0.39867604 30
2.5749446 0.40081176 30
2.5799763 0.40291825 30
2.580594 0.40317528 30
2.584927 0.40499589 30
2.5896942 0.4070451 30
2.5942676 0.40906623 30
2.5986426 0.41105968 30
2.6028151 0.41302586 30
2.6067816 0.41496509 30
2.6086439 0.4159064 30
2.6105601 0.41687778 30
2.6141543 0.41876426 30
2.6175389 0.42062494 30
2.6207057 0.42246011 30
2.6236456 0.42427015 30
2.6263494 0.42605543 30
2.6288064 0.42781624 30
2.6310052 0.42955297 30
2.6329329 0.43126589 30
2.6345754 0.43295535 30
2.6359167 0.43462169 30
2.6366938 0.43586922 30
2.636936 0.43626523 30
2.6376122 0.43788624 30
2.637934 0.43948504 30
2.6378783 0.44106197 30
2.6374251 0.4426173 30
2.6366938 0.44388843 30
2.6365413 0.44415134 30
2.6351867 0.44566438 30
2.6333354 0.44715667 30
2.6309524 0.44862854 30
2.6279996 0.45008028 30
2.6244347 0.4515121 30
2.6202107 0.45292434 30
2.6152753 0.45431724 30
2.6095701 0.45569107 30
2.6086439 0.45588452 30
2.60344 0.45704606 30
2.5965673 0.45838252 30
2.5888024 0.45970067 30
2.580594 0.46092257 30
2.580078 0.4610008 30
2.5706096 0.46228307 30
2.5600871 0.46354783 30
2.552544 0.46435806 30
2.5484583 0.46479526 30
2.5356949 0.46602559 30
2.5244941 0.466994 30
2.5215602 0.46723911 30
2.5057695 0.46843597 30
2.4964442 0.46907513 30
2.4882285 0.46961647 30
2.4687221 0.47078079 30
2.4683942 0.47079877 30
2.4472231 0.47192916 30
2.4403443 0.47226464 30
2.4237419 0.47306183 30
2.4122943 0.47356583 30
2.3981267 0.47417897 30
2.3842444 0.47473252 30
2.3704433 0.47528082 30
2.3561945 0.47580485 30
2.3415012 0.47636759 30
2.3281446 0.47684398 30
2.310335 0.47743946 30
2.3000946 0.47776019 30
2.2731063 0.47849667 30
2.2720447 0.47852398 30
2.2439948 0.47914602 30
2.2235374 0.47953939 30
2.2159448 0.47967849 30
2.1878949 0.48015718 30
2.1627545 0.48056784 30
2.159845 0.48061354 30
2.131795 0.48104057 30
2.1037451 0.48142946 30
2.0931122 0.48158219 30
2.0756952 0.48182483 30
2.0476452 0.48219169 30
2.0195953 0.48252347 30
2.014077 0.48258269 30
1.9915453 0.48281959 30
1.9634954 0.48308592 30
1.9354455 0.48332836 30
1.9073955 0.48354661 30
1.9039905 0.48356947 30
1.8793456 0.48373375 30
1.8512957 0.48388279 30
1.8232457 0.48403173 30
1.7951958 0.48421422 30
1.7671459 0.48436212 30
1.7390959 0.48447786 30
1.7206898 0.48454273 30
1.711046 0.48457679 30
1.6829961 0.48466153 30
1.6549461 0.48471775 30
1.6268962 0.48472716 30
1.5988463 0.48468347 30
1.5707963 0.48460408 30
1.5427464 0.48456461 30
1.5347776 0.48454273 30
1.5146965 0.48448801 30
1.4866465 0.48437695 30
1.4585966 0.48426072 30
1.4305467 0.4841633 30
1.4024967 0.48408985 30
1.3744468 0.48402809 30
1.3463968 0.48395961 30
1.3183469 0.48387224 30
1.290297 0.48379621 30
1.2622471 0.48371543 30
1.2341971 0.48357936 30
1.2326693 0.48356947 30
1.2061472 0.4833966 30
1.1780973 0.48317745 30
1.1500473 0.48292253 30
1.1219974 0.48262633 30
1.1183352 0.48258269 30
1.0939475 0.48228514 30
1.0658975 0.48190399 30
1.0435729 0.48158219 30
1.0378476 0.48149705 30
1.0097977 0.48108413 30
0.9817477 0.4806084 30
0.97954964 0.48056784 30
0.95369777 0.48007162 30
0.92763949 0.47953939 30
0.92564782 0.47949678 30
0.89759787 0.47888197 30
0.8807456 0.47849667 30
0.86954799 0.47822565 30
0.84149802 0.47751047 30
0.83883929 0.47743946 30
0.81344807 0.47671608 30
0.80189806 0.47636759 30
0.78539816 0.47583419 30
0.7687174 0.47528082 30
0.75734826 0.47487404 30
0.73954841 0.47417897 30
0.72929831 0.47374473 30
0.71427862 0.47306183 30
0.70124834 0.47241409 30
0.69178404 0.47192916 30
0.67319845 0.47088162 30
0.67140469 0.47078079 30
0.65246199 0.46961647 30
0.6451485 0.46911885 30
0.63490462 0.46843597 30
0.61873225 0.46723911 30
0.61709855 0.46710575 30
0.60359523 0.46602559 30
0.5898445 0.46479526 30
0.58904863 0.46471643 30
0.57718095 0.46354783 30
0.56573562 0.46228307 30
0.56099867 0.4616973 30
0.55545828 0.4610008 30
0.54627128 0.45970067 30
0.53807402 0.45838252 30
0.53294875 0.45744425 30
0.53072996 0.45704606 30
0.52410344 0.45569107 30
0.51829003 0.45431724 30
0.51323443 0.45292434 30
0.50888679 0.4515121 30
0.50520187 0.45008028 30
0.50489884 0.44993672 30
0.50226473 0.44862854 30
0.49990359 0.44715667 30
0.49806994 0.44566438 30
0.49673189 0.44415134 30
0.49585954 0.4426173 30
0.49542373 0.44106197 30
0.49539585 0.43948504 30
0.4957578 0.43788624 30
0.49649054 0.43626523 30
0.4975738 0.43462169 30
0.49898923 0.43295535 30
0.50072029 0.43126589 30
0.50275206 0.42955297 30
0.50489884 0.42794422 30
0.50508026 0.42781624 30
0.50780959 0.42605543 30
0.51081265 0.42427015 30
0.51407731 0.42246011 30
0.51759284 0.42062494 30
0.52134935 0.41876426 30
0.52533819 0.41687778 30
0.52955086 0.41496509 30
0.53294875 0.41347294 30
0.53397949 0.41302586 30
0.53862199 0.41105968 30
0.54346871 0.40906623 30
0.54850901 0.4070451 30
0.55373223 0.40499589 30
0.55913008 0.40291825 30
0.56099867 0.4021956 30
0.56458466 0.40081176 30
0.5702445 0.39867604 30
0.5761183 0.39651066 30
0.58217106 0.39431518 30
0.58837764 0.39208928 30
0.58904863 0.39184792 30
0.59486233 0.38983244 30
0.60153408 0.38754427 30
0.60838098 0.38522434 30
0.61540977 0.38287219 30
0.61709855 0.38230733 30
0.62272591 0.38048738 30
0.63030757 0.37806949 30
0.63814144 0.37561801 30
0.6451485 0.37346138 30
0.64623446 0.3731325 30
0.65458941 0.37061247 30
0.66326167 0.36805749 30
0.67227665 0.36546701 30
0.67319845 0.36520368 30
0.68159177 0.36284056 30
0.69129996 0.36017767 30
0.70124834 0.35752132 30
0.70141302 0.35747778 30
0.71173107 0.35474041 30
0.72228646 0.35196507 30
0.72929831 0.35014349 30
0.73324674 0.34915116 30
0.7447317 0.34629819 30
0.75665371 0.34340563 30
0.75734826 0.34323678 30
0.76909476 0.34047291 30
0.78192698 0.33749944 30
0.78539816 0.3366942 30
0.79525687 0.33448473 30
0.80902376 0.33142814 30
0.81344807 0.33044573 30
0.82331948 0.32832912 30
0.83814582 0.32518709 30
0.84149802 0.32447783 30
0.85366725 0.32200143 30
0.86954799 0.31883886 30
0.86990274 0.31877154 30
0.88723299 0.3154968 30
0.89759787 0.31358014 30
0.90565578 0.31217659 30
0.92481595 0.30881029 30
0.92564782 0.30866253 30
0.94516842 0.30539727 30
0.95369777 0.30399875 30
0.96722665 0.30193686 30
0.9817477 0.29973473 30
0.99092381 0.29842839 30
1.0097977 0.29573278 30
1.0161955 0.29487124 30
1.0378476 0.29193049 30
1.0430395 0.29126468 30
1.0658975 0.28830323 30
1.0716097 0.28760806 30
1.0939475 0.28487016 30
1.1025215 0.28390065 30
1.1219974 0.2816973 30
1.1374082 0.2801418 30
1.1500473 0.2788726 30
1.1780973 0.27645326 30
1.179716 0.27633074 30
1.2061472 0.27428802 30
1.2314172 0.27246678 30
1.2341971 0.27226783 30
1.2622471 0.27056664 30
1.290297 0.26910013 30
1.3021676 0.26854917 30
1.3183469 0.26778575 30
1.3463968 0.266602 30
1.3744468 0.26554438 30
1.4024967 0.26459794 30
1.4031836 0.26457721 30
1.4305467 0.26373027 30

1.4305467 0.34610545 40
1.4585966 0.34539203 40
1.4866465 0.34480976 40
1.5146965 0.34439148 40
1.5427464 0.34423156 40
1.5707963 0.34450532 40
1.5988463 0.34444097 40
1.6268962 0.34476936 40
1.6549461 0.34530552 40
1.6829961 0.34592041 40
1.6995727 0.34629819 40
1.711046 0.34655308 40
1.7390959 0.34720793 40
1.7671459 0.34793323 40
1.7951958 0.34877636 40
1.8054464 0.34915116 40
1.8232457 0.34979034 40
1.8512957 0.35114357 40
1.8647946 0.35196507 40
1.8793456 0.35284108 40
1.9073955 0.35471257 40
1.9077442 0.35474041 40
1.9354455 0.35694763 40
1.9415414 0.35747778 40
1.9634954 0.35938265 40
1.9722213 0.36017767 40
1.9915453 0.36193249 40
2.0011328 0.36284056 40
2.0195953 0.36458413 40
2.0284746 0.36546701 40
2.0476452 0.36737238 40
2.0540792 0.36805749 40
2.0756952 0.37036489 40
2.077801 0.37061247 40
2.0992456 0.3731325 40
2.1037451 0.37366273 40
2.1184977 0.37561801 40
2.131795 0.37738409 40
2.1369818 0.37806949 40
2.1552039 0.38048738 40
2.159845 0.38110643 40
2.1717916 0.38287219 40
2.1873813 0.38522434 40
2.1878949 0.3853021 40
2.2019823 0.38754427 40
2.2159448 0.38982529 40
2.2159875 0.38983244 40
2.2294454 0.39208928 40
2.2424073 0.39431518 40
2.2439948 0.39458932 40
2.2549824 0.39651066 40
2.2671425 0.39867604 40
2.2720447 0.39955819 40
2.2788949 0.40081176 40
2.2902505 0.40291825 40
2.3000946 0.40478223 40
2.3011801 0.40499589 40
2.3114805 0.4070451 40
2.3213368 0.40906623 40
2.3281446 0.41050052 40
2.3305775 0.41105968 40
2.338926 0.41302586 40
2.3468292 0.41496509 40
2.3543012 0.41687778 40
2.3561945 0.41737821 40
2.3614353 0.41876426 40
2.3681526 0.42062494 40
2.3744562 0.42246011 40
2.3803795 0.42427015 40
2.3842444 0.4255175 40
2.385812 0.42605543 40
2.390673 0.42781624 40
2.3951367 0.42955297 40
2.3991918 0.43126589 40
2.4028246 0.43295535 40
2.4060198 0.43462169 40
2.4087595 0.43626523 40
2.4110241 0.43788624 40
2.4122943 0.43903316 40
2.4127976 0.43948504 40
2.4140606 0.44106197 40
2.4147706 0.4426173 40
2.4148965 0.44415134 40
2.4144049 0.44566438 40
2.4132599 0.44715667 40
2.4122943 0.44792992 40
2.4114375 0.44862854 40
2.4089118 0.45008028 40
2.4056212 0.4515121 40
2.401515 0.45292434 40
2.3965382 0.45431724 40
2.3906307 0.45569107 40
2.3842444 0.45694495 40
2.3837309 0.45704606 40
2.3758499 0.45838252 40
2.3668722 0.45970067 40
2.3567114 0.4610008 40
2.3561945 0.46105928 40
2.3457537 0.46228307 40
2.3335393 0.46354783 40
2.3281446 0.46404618 40
2.3196922 0.46479526 40
2.304157 0.46602559 40
2.3000946 0.46631558 40
2.285979 0.46723911 40
2.2720447 0.46805756 40
2.2648084 0.46843597 40
2.2439948 0.46941796 40
2.2393292 0.46961647 40
2.2159448 0.47051911 40
2.2087427 0.47078079 40
2.1878949 0.47147163 40
2.1737297 0.47192916 40
2.159845 0.47234039 40
2.1346688 0.47306183 40
2.131795 0.47313782 40
2.1037451 0.4738301 40
2.0894459 0.47417897 40
2.0756952 0.47449233 40
2.0476452 0.47509315 40
2.0382703 0.47528082 40
2.0195953 0.47563221 40
1.9915453 0.47610565 40
1.973929 0.47636759 40
1.9634954 0.47651471 40
1.9354455 0.47686749 40
1.9073955 0.47718273 40
1.8814455 0.47743946 40
1.8793456 0.47745936 40
1.8512957 0.4776875 40
1.8232457 0.47792448 40
1.7951958 0.47820657 40
1.7671459 0.47844348 40
1.7592761 0.47849667 40
1.7390959 0.47862815 40
1.711046 0.47877812 40
1.6829961 0.47889625 40
1.6549461 0.47896828 40
1.6268962 0.47897776 40
1.5988463 0.47892368 40
1.5707963 0.47882847 40
1.5427464 0.47877932 40
1.5146965 0.47868887 40
1.4866465 0.478556 40
1.4752975 0.47849667 40
1.4585966 0.47840665 40
1.4305467 0.47826735 40
1.4024967 0.47814733 40
1.3744468 0.47803452 40
1.3463968 0.47790726 40
1.3183469 0.47775145 40
1.290297 0.47760623 40
1.2622471 0.477465 40
1.258757 0.47743946 40
1.2341971 0.477252 40
1.2061472 0.47697518 40
1.1780973 0.47664499 40
1.15797 0.47636759 40
1.1500473 0.47625248 40
1.1219974 0.47577766 40
1.0964804 0.47528082 40
1.0939475 0.47522832 40
1.0658975 0.47459855 40
1.0481984 0.47417897 40
1.0378476 0.47391576 40
1.0097977 0.47319725 40
1.0050082 0.47306183 40
0.9817477 0.47235082 40
0.96889504 0.47192916 40
0.95369777 0.47138749 40
0.93737206 0.47078079 40
0.92564782 0.47030499 40
0.90928217 0.46961647 40
0.89759787 0.46907613 40
0.88435228 0.46843597 40
0.86954799 0.46764302 40
0.8623294 0.46723911 40
0.84289093 0.46602559 40
0.84149802 0.46592861 40
0.82554852 0.46479526 40
0.81344807 0.46382295 40
0.81007236 0.46354783 40
0.79627745 0.46228307 40
0.78539816 0.46114404 40
0.78402462 0.4610008 40
0.77303453 0.45970067 40
0.76335691 0.45838252 40
0.75734826 0.45743507 40
0.75501005 0.45704606 40
0.7480318 0.45569107 40
0.74207039 0.45431724 40
0.73706037 0.45292434 40
0.73294293 0.4515121 40
0.72966453 0.45008028 40
0.72929831 0.44986637 40
0.72726577 0.44862854 40
0.7255946 0.44715667 40
0.72459771 0.44566438 40
0.72424128 0.44415134 40
0.72449448 0.4426173 40
0.72532912 0.44106197 40
0.72671928 0.43948504 40
0.72864124 0.43788624 40
0.72929831 0.43744543 40
0.73114307 0.43626523 40
0.73417723 0.43462169 40
0.73769862 0.43295535 40
0.7416904 0.43126589 40
0.74613792 0.42955297 40
0.75102829 0.42781624 40
0.75635004 0.42605543 40
0.75734826 0.4257418 40
0.76246141 0.42427015 40
0.76908864 0.42246011 40
0.77610882 0.42062494 40
0.78356848 0.41876426 40
0.78539816 0.4183236 40
0.79131571 0.41687778 40
0.79944739 0.41496509 40
0.80801556 0.41302586 40
0.81344807 0.41183076 40
0.81710166 0.41105968 40
0.82673823 0.40906623 40
0.83677975 0.4070451 40
0.84149802 0.40610984 40
0.8472192 0.40499589 40
0.85804998 0.40291825 40
0.86927201 0.40081176 40
0.86954799 0.4007601 40
0.88092637 0.39867604 40
0.89300793 0.39651066 40
0.89759787 0.39569512 40
0.90547265 0.39431518 40
0.91837242 0.39208928 40
0.92564782 0.39084942 40
0.93163754 0.38983244 40
0.94527758 0.38754427 40
0.95369777 0.38615207 40
0.95941691 0.38522434 40
0.97410615 0.38287219 40
0.9817477 0.38166697 40
0.9898325 0.38048738 40
1.0067144 0.37806949 40
1.0097977 0.37763195 40
1.0240197 0.37561801 40
1.0378476 0.37369651 40
1.0424769 0.3731325 40
1.0634481 0.37061247 40
1.0658975 0.37032077 40
1.0873662 0.36805749 40
1.0939475 0.36736578 40
1.1136713 0.36546701 40
1.1219974 0.36466208 40
1.1420588 0.36284056 40
1.1500473 0.36210955 40
1.1723258 0.36017767 40
1.1780973 0.35967212 40
1.2048205 0.35747778 40
1.2061472 0.35736756 40
1.2341971 0.35525642 40
1.2424539 0.35474041 40
1.2622471 0.3534889 40
1.2875646 0.35196507 40
1.290297 0.35179785 40
1.3183469 0.35027173 40
1.3434148 0.34915116 40
1.3463968 0.34901562 40
1.3744468 0.34790083 40
1.4024967 0.34693517 40
1.4241321 0.34629819 40
1.4305467 0.34610545 40

1.5146965 0.39160476 50
1.5427464 0.39131696 50
1.5707963 0.39160734 50
1.5988463 0.39150226 50
1.6268962 0.39188292 50
1.6378537 0.39208928 50
1.6549461 0.39240584 50
1.6829961 0.39295661 50
1.711046 0.3935386 50
1.7390959 0.3941824 50
1.7442738 0.39431518 50
1.7671459 0.39489529 50
1.7951958 0.39570249 50
1.8175952 0.39651066 50
1.8232457 0.39671421 50
1.8512957 0.39832383 50
1.8576184 0.39867604 50
1.8793456 0.39988328 50
1.892086 0.40081176 50
1.9073955 0.40193467 50
1.9194592 0.40291825 50
1.9354455 0.40423293 50
1.9440882 0.40499589 50
1.9634954 0.40673255 50
1.9668135 0.4070451 50
1.9880031 0.40906623 50
1.9915453 0.40940893 50
2.0083414 0.41105968 50
2.0195953 0.41218239 50
2.0280121 0.41302586 50
2.0470792 0.41496509 50
2.0476452 0.41502346 50
2.0645863 0.41687778 50
2.0756952 0.41812734 50
2.0805167 0.41876426 50
2.0941499 0.42062494 50
2.1037451 0.4219922 50
2.1068538 0.42246011 50
2.118411 0.42427015 50
2.1291871 0.42605543 50
2.131795 0.42650989 50
2.1385699 0.42781624 50
2.147011 0.42955297 50
2.1547261 0.43126589 50
2.159845 0.43249991 50
2.1616624 0.43295535 50
2.1677651 0.43462169 50
2.1731618 0.43626523 50
2.1778325 0.43788624 50
2.1817528 0.43948504 50
2.1848936 0.44106197 50
2.1872205 0.4426173 50
2.1878949 0.44331928 50
2.1887107 0.44415134 50
2.189299 0.44566438 50
2.1889239 0.44715667 50
2.1878949 0.44823049 50
2.1875225 0.44862854 50
2.1850685 0.45008028 50
2.1814587 0.4515121 50
2.1766067 0.45292434 50
2.1704133 0.45431724 50
2.1627657 0.45569107 50
2.159845 0.45612298 50
2.1535718 0.45704606 50
2.1426938 0.45838252 50
2.131795 0.45951266 50
2.1298219 0.45970067 50
2.1140193 0.4610008 50
2.1037451 0.46173365 50
2.0957623 0.46228307 50
2.0756952 0.46349369 50
2.0747133 0.46354783 50
2.0493668 0.46479526 50
2.0476452 0.46487136 50
2.0203166 0.46602559 50
2.0195953 0.46605308 50
1.9915453 0.46704737 50
1.9855066 0.46723911 50
1.9634954 0.46787064 50
1.9410903 0.46843597 50
1.9354455 0.46856572 50
1.9073955 0.46914474 50
1.8821705 0.46961647 50
1.8793456 0.46966499 50
1.8512957 0.47010641 50
1.8232457 0.47056408 50
1.8114378 0.47078079 50
1.7951958 0.47105666 50
1.7671459 0.4714664 50
1.7390959 0.47179484 50
1.7246528 0.47192916 50
1.711046 0.47204755 50
1.6829961 0.47222869 50
1.6549461 0.47233203 50
1.6268962 0.4723439 50
1.5988463 0.47226913 50
1.5707963 0.47213258 50
1.5427464 0.47204279 50
1.5201232 0.47192916 50
1.5146965 0.47190007 50
1.4866465 0.47169955 50
1.4585966 0.47147459 50
1.4305467 0.47125388 50
1.4024967 0.47105122 50
1.3744468 0.47085511 50
1.3650793 0.47078079 50
1.3463968 0.47062167 50
1.3183469 0.47032164 50
1.290297 0.4700199 50
1.2622471 0.46972097 50
1.2547885 0.46961647 50
1.2341971 0.46930229 50
1.2061472 0.46877634 50
1.1905356 0.46843597 50
1.1780973 0.46813873 50
1.1500473 0.46736333 50
1.1461555 0.46723911 50
1.1219974 0.46638849 50
1.1128619 0.46602559 50
1.0939475 0.46519154 50
1.0856156 0.46479526 50
1.0658975 0.4637458 50
1.0624035 0.46354783 50
1.0426487 0.46228307 50
1.0378476 0.46193236 50
1.025104 0.4610008 50
1.0097977 0.45970938 50
1.009702 0.45970067 50
0.99716486 0.45838252 50
0.98641563 0.45704606 50
0.9817477 0.45635342 50
0.97738901 0.45569107 50
0.96994169 0.45431724 50
0.96390084 0.45292434 50
0.95917423 0.4515121 50
0.95567702 0.45008028 50
0.95369777 0.44885635 50
0.95332542 0.44862854 50
0.95203584 0.44715667 50
0.95176566 0.44566438 50
0.95244845 0.44415134 50
0.95369777 0.44294572 50
0.95403199 0.4426173 50
0.95642962 0.44106197 50
0.95961593 0.43948504 50
0.96354861 0.43788624 50
0.96819135 0.43626523 50
0.97351372 0.43462169 50
0.97949113 0.43295535 50
0.9817477 0.43237597 50
0.98624196 0.43126589 50
0.99372265 0.42955297 50
1.0018556 0.42781624 50
1.0097977 0.42622135 50
1.0106999 0.42605543 50
1.0208345 0.42427015 50
1.0315943 0.42246011 50
1.0378476 0.42144567 50
1.0432423 0.42062494 50
1.0559132 0.41876426 50
1.0658975 0.41734952 50
1.0697919 0.41687778 50
1.0860088 0.41496509 50
1.0939475 0.41405314 50
1.1040258 0.41302586 50
1.1219974 0.41123129 50
1.1238814 0.41105968 50
1.1459611 0.40906623 50
1.1500473 0.40870003 50
1.169645 0.4070451 50
1.1780973 0.40633598 50
1.1947192 0.40499589 50
1.2061472 0.4040834 50
1.2215307 0.40291825 50
1.2341971 0.40196978 50
1.2517918 0.40081176 50
1.2622471 0.40012894 50
1.290297 0.39873701 50
1.2913832 0.39867604 50
1.3183469 0.39716881 50
1.3351487 0.39651066 50
1.3463968 0.39606693 50
1.3744468 0.39506113 50
1.3974017 0.39431518 50
1.4024967 0.3941479 50
1.4305467 0.39336095 50
1.4585966 0.39269917 50
1.4866465 0.39211598 50
1.4881217 0.39208928 50
1.5146965 0.39160476 50

1.5146965 0.42724024 60
1.5427464 0.42651057 60
1.5707963 0.42645281 60
1.5988463 0.42608885 60
1.6268962 0.42641792 60
1.6549461 0.42700173 60
1.6829961 0.42764116 60
1.6902252 0.42781624 60
1.711046 0.42833897 60
1.7390959 0.4291813 60
1.7486941 0.42955297 60
1.7671459 0.4303123 60
1.7848636 0.43126589 60
1.7951958 0.43187196 60
1.8093781 0.43295535 60
1.8232457 0.43413354 60
1.827818 0.43462169 60
1.8418405 0.43626523 60
1.8512957 0.43751953 60
1.8541752 0.43788624 60
1.8649834 0.43948504 60
1.8737099 0.44106197 60
1.8793456 0.44238373 60
1.8802209 0.4426173 60
1.8842453 0.44415134 60
1.8863708 0.44566438 60
1.8864844 0.44715667 60
1.8844504 0.44862854 60
1.8801084 0.45008028 60
1.8793456 0.45024121 60
1.8728166 0.4515121 60
1.8626583 0.45292434 60
1.8512957 0.45412554 60
1.8495566 0.45431724 60
1.8338603 0.45569107 60
1.8232457 0.45644761 60
1.8147926 0.45704606 60
1.7951958 0.45821899 60
1.7919959 0.45838252 60
1.7671459 0.45947466 60
1.7607968 0.45970067 60
1.7390959 0.46037314 60
1.7130903 0.4610008 60
1.711046 0.46104422 60
1.6829961 0.46147556 60
1.6549461 0.46173307 60
1.6268962 0.46180344 60
1.5988463 0.46168305 60
1.5707963 0.46135758 60
1.5427464 0.46108208 60
1.5370912 0.4610008 60
1.5146965 0.4606329 60
1.4866465 0.46009888 60
1.4673465 0.45970067 60
1.4585966 0.45949256 60
1.4305467 0.45883169 60
1.4095067 0.45838252 60
1.4024967 0.45820824 60
1.3744468 0.4575709 60
1.3540401 0.45704606 60
1.3463968 0.45681454 60
1.3201046 0.45569107 60
1.3183469 0.45560015 60
1.2973309 0.45431724 60
1.290297 0.45376913 60
1.2798126 0.45292434 60
1.2667192 0.4515121 60
1.2622471 0.45081973 60
1.2584046 0.45008028 60
1.2538259 0.44862854 60
1.2519074 0.44715667 60
1.2524368 0.44566438 60
1.255233 0.44415134 60
1.260142 0.4426173 60
1.2622471 0.44214311 60
1.2682491 0.44106197 60
1.2793294 0.43948504 60
1.290297 0.43818166 60
1.2927841 0.43788624 60
1.308394 0.43626523 60
1.3183469 0.43533614 60
1.3289928 0.43462169 60
1.3463968 0.43355305 60
1.3601043 0.43295535 60
1.3744468 0.43236577 60
1.4024967 0.43135841 60
1.405015 0.43126589 60
1.4305467 0.43038384 60
1.4526254 0.42955297 60
1.4585966 0.42934105 60
1.4866465 0.42826398 60
1.4985731 0.42781624 60
1.5146965 0.42724024 60



==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.71_K1.0_L1.0_2.pgf <==

6.2831853 0.45835491 10
6.2765164 0.45704606 10
6.270076 0.45569107 10
6.263981 0.45431724 10
6.2582082 0.45292434 10
6.2551354 0.45213247 10
6.2526354 0.4515121 10
6.2472326 0.45008028 10
6.2421102 0.44862854 10
6.2372486 0.44715667 10
6.2326305 0.44566438 10
6.2282389 0.44415134 10
6.2270854 0.44372811 10
6.2239114 0.4426173 10
6.2197332 0.44106197 10
6.2157446 0.43948504 10
6.2119309 0.43788624 10
6.2082768 0.43626523 10
6.2047696 0.43462169 10
6.2013957 0.43295535 10
6.1990355 0.43172933 10
6.1980913 0.43126589 10
6.1947715 0.42955297 10
6.1915624 0.42781624 10
6.188452 0.42605543 10
6.1854294 0.42427015 10
6.182485 0.42246011 10
6.1796091 0.42062494 10
6.1767926 0.41876426 10
6.1740276 0.41687778 10
6.1713071 0.41496509 10
6.1709856 0.41473154 10
6.1684981 0.41302586 10
6.1657069 0.41105968 10
6.1629451 0.40906623 10
6.1602074 0.4070451 10
6.1574891 0.40499589 10
6.1547857 0.40291825 10
6.1520937 0.40081176 10
6.1494092 0.39867604 10
6.1467283 0.39651066 10
6.144049 0.39431518 10
6.1429356 0.39338816 10
6.1412876 0.39208928 10
6.1384657 0.38983244 10
6.1356363 0.38754427 10
6.1327943 0.38522434 10
6.129936 0.38287219 10
6.1270077 0.38048738 10
6.1240789 0.37806949 10
6.1211844 0.37561801 10
6.1183076 0.3731325 10
6.1154371 0.37061247 10
6.1148857 0.37012047 10
6.1124645 0.36805749 10
6.1094545 0.36546701 10
6.106424 0.36284056 10
6.1033655 0.36017767 10
6.1002733 0.35747778 10
6.0971419 0.35474041 10
6.0939663 0.35196507 10
6.0907435 0.34915116 10
6.0874702 0.34629819 10
6.0868358 0.34574385 10
6.08406 0.34340563 10
6.0805826 0.34047291 10
6.07706 0.33749944 10
6.0734969 0.33448473 10
6.0698985 0.33142814 10
6.066272 0.32832912 10
6.0626194 0.32518709 10
6.0589454 0.32200143 10
6.0587858 0.3218614 10
6.0551759 0.31877154 10
6.0513711 0.3154968 10
6.0475131 0.31217659 10
6.0435688 0.30881029 10
6.0394626 0.30539727 10
6.0351586 0.30193686 10
6.0308443 0.29842839 10
6.0307359 0.2983394 10
6.0263907 0.29487124 10
6.0218378 0.29126468 10
6.0171548 0.28760806 10
6.0123136 0.28390065 10
6.0072929 0.2801418 10
6.002686 0.27677372 10
6.0020631 0.27633074 10
5.9965367 0.27246678 10
5.9907813 0.26854917 10
5.9847907 0.26457721 10
5.97856 0.26055005 10
5.974636 0.25806503 10
5.9720374 0.25646701 10
5.9652011 0.25232726 10
5.9581274 0.24813007 10
5.9508264 0.24387458 10
5.9465861 0.24142957 10
5.9432459 0.23956002 10
5.9353556 0.23518556 10
5.927204 0.23075037 10
5.9186982 0.2262536 10
5.9185362 0.22617134 10
5.9093947 0.22169439 10
5.8996352 0.21707191 10
5.8904862 0.21279041 10
5.8895953 0.21238522 10
5.879032 0.20763348 10
5.868008 0.20281577 10
5.8624363 0.20044571 10
5.8563347 0.19793117 10
5.8439024 0.19297875 10
5.8343864 0.18934107 10
5.8306405 0.18795758 10
5.8163214 0.18286671 10
5.8063364 0.17948221 10
5.8008878 0.17770515 10
5.7841093 0.17247193 10
5.7782865 0.17073465 10
5.7657938 0.16716605 10
5.7502366 0.16293664 10
5.7458046 0.16178653 10
5.7238247 0.1563323 10
5.7221866 0.15594232 10
5.6994871 0.15080234 10
5.6941367 0.14964515 10
5.6724506 0.14519562 10
5.6660868 0.14395013 10
5.6421032 0.13951106 10
5.6380368 0.1388031 10
5.6099869 0.13421833 10
5.6069437 0.13374758 10
5.581937 0.13000372 10
5.5670877 0.12790407 10
5.553887 0.12610111 10
5.525837 0.12249078 10
5.5216484 0.12197945 10
5.4977871 0.11917012 10
5.4697372 0.11609018 10
5.4686079 0.11597256 10
5.4416873 0.1132662 10
5.4136373 0.11064426 10
5.4049708 0.10988229 10
5.3855874 0.10823295 10
5.3575375 0.10600339 10
5.3294875 0.1039342 10
5.3262245 0.10370746 10
5.3014376 0.1020332 10
5.2733876 0.10027306 10
5.2453377 0.09864131 10
5.223243 0.097446889 10
5.2172878 0.09713275 10
5.1892378 0.095748555 10
5.1611879 0.09446973 10
5.133138 0.093290403 10
5.105088 0.092205122 10
5.0770381 0.091209473 10
5.0736732 0.091099411 10
5.0489882 0.090308296 10
5.0209383 0.089489671 10
4.9928883 0.088749138 10
4.9648384 0.088084382 10
4.9367885 0.08749335 10
4.9087385 0.086973854 10
4.8806886 0.086524136 10
4.8526386 0.086142904 10
4.8245887 0.085828823 10
4.7965388 0.085581653 10
4.7684888 0.085399926 10
4.7404389 0.085283914 10
4.712389 0.085232964 10
4.684339 0.085276554 10
4.6562891 0.085386002 10
4.6282392 0.085560948 10
4.6001892 0.085802307 10
4.5721393 0.0861114 10
4.5440894 0.08648856 10
4.5160394 0.086934885 10
4.4879895 0.087453879 10
4.4599396 0.088046167 10
4.4318896 0.088715271 10
4.4038397 0.089463347 10
4.3757898 0.090293955 10
4.3511316 0.091099411 10
4.3477398 0.091212719 10
4.3196899 0.092234101 10
4.29164 0.093350859 10
4.26359 0.094570352 10
4.2355401 0.09589698 10
4.2074901 0.097337503 10
4.2054993 0.097446889 10
4.1794402 0.098919423 10
4.1513903 0.10063324 10
4.1233404 0.10248597 10
4.1061146 0.10370746 10
4.0952904 0.10449908 10
4.0672405 0.10669024 10
4.0391905 0.10905339 10
4.0299445 0.10988229 10
4.0111406 0.11162498 10
3.9830907 0.11440711 10
3.9682837 0.11597256 10
3.9550407 0.11742136 10
3.9269908 0.1206845 10
3.9164849 0.12197945 10
3.8989409 0.12421635 10
3.8717418 0.12790407 10
3.870891 0.12802321 10
3.842841 0.13213904 10
3.8324467 0.13374758 10
3.8147911 0.13655973 10
3.7972764 0.13951106 10
3.7867412 0.14139036 10
3.7666356 0.14519562 10
3.7586912 0.14676363 10
3.7392187 0.15080234 10
3.7306413 0.15265361 10
3.7143792 0.1563323 10
3.7025913 0.15910817 10
3.6917199 0.16178653 10
3.6745414 0.16619844 10
3.6709315 0.16716605 10
3.6518408 0.17247193 10
3.6464915 0.17401646 10
3.6341927 0.17770515 10
3.6184415 0.18263529 10
3.6177278 0.18286671 10
3.6024437 0.18795758 10
3.5903916 0.19213674 10
3.5880393 0.19297875 10
3.5745469 0.19793117 10
3.5623417 0.20258363 10
3.5617506 0.20281577 10
3.5497328 0.20763348 10
3.538274 0.21238522 10
3.5342917 0.21407227 10
3.5274021 0.21707191 10
3.5169811 0.22169439 10
3.5070879 0.2262536 10
3.5062418 0.22666443 10
3.4981015 0.23075037 10
3.4895639 0.23518556 10
3.4813578 0.23956002 10
3.4781919 0.24127345 10
3.4735404 0.24387458 10
3.4660885 0.24813007 10
3.4589451 0.25232726 10
3.4521154 0.25646701 10
3.4501419 0.25769151 10
3.4456842 0.26055005 10
3.4395772 0.26457721 10
3.4337312 0.26854917 10
3.4281163 0.27246678 10
3.422707 0.27633074 10
3.422092 0.27677489 10
3.4175537 0.2801418 10
3.4125638 0.28390065 10
3.4077014 0.28760806 10
3.4029514 0.29126468 10
3.3982942 0.29487124 10
3.3940421 0.29816739 10
3.393714 0.29842839 10
3.3892498 0.30193686 10
3.3847906 0.30539727 10
3.3805343 0.30881029 10
3.3764603 0.31217659 10
3.3724918 0.3154968 10
3.3685868 0.31877154 10
3.3659921 0.32093801 10
3.3647553 0.32200143 10
3.3610128 0.32518709 10
3.357298 0.32832912 10
3.3536055 0.33142814 10
3.3499359 0.33448473 10
3.3462888 0.33749944 10
3.3426656 0.34047291 10
3.3390679 0.34340563 10
3.3379422 0.34431529 10
3.3355826 0.34629819 10
3.332176 0.34915116 10
3.3288132 0.35196507 10
3.325493 0.35474041 10
3.3222126 0.35747778 10
3.3189676 0.36017767 10
3.315751 0.36284056 10
3.312556 0.36546701 10
3.3098923 0.36763167 10
3.3093934 0.36805749 10
3.3063487 0.37061247 10
3.3032973 0.3731325 10
3.3002303 0.37561801 10
3.297137 0.37806949 10
3.2940071 0.38048738 10
3.2908782 0.38287219 10
3.2878032 0.38522434 10
3.284738 0.38754427 10
3.2818423 0.38970674 10
3.281683 0.38983244 10
3.2787778 0.39208928 10
3.2758787 0.39431518 10
3.2729853 0.39651066 10
3.2700948 0.39867604 10
3.2672066 0.40081176 10
3.2643179 0.40291825 10
3.2614249 0.40499589 10
3.2585239 0.4070451 10
3.2556113 0.40906623 10
3.2537924 0.41030238 10
3.2527505 0.41105968 10
3.2499812 0.41302586 10
3.2471871 0.41496509 10
3.244362 0.41687778 10
3.2414973 0.41876426 10
3.2385851 0.42062494 10
3.2356175 0.42246011 10
3.2325845 0.42427015 10
3.2294759 0.42605543 10
3.2262829 0.42781624 10
3.2257425 0.4281009 10
3.2231627 0.42955297 10
3.2199763 0.43126589 10
3.2166887 0.43295535 10
3.2132872 0.43462169 10
3.2097593 0.43626523 10
3.2060911 0.43788624 10
3.2022697 0.43948504 10
3.1982798 0.44106197 10
3.1976925 0.44128084 10
3.194309 0.4426173 10
3.1901867 0.44415134 10
3.1858636 0.44566438 10
3.181325 0.44715667 10
3.1765531 0.44862854 10
3.1715317 0.45008028 10
3.1696426 0.45059266 10
3.1664058 0.4515121 10
3.1611037 0.45292434 10
3.1555154 0.45431724 10
3.1496195 0.45569107 10
3.143394 0.45704606 10
3.1415927 0.45741372 10
3.1371768 0.45838252 10
3.1307347 0.45970067 10
3.1239019 0.4610008 10
3.1166486 0.46228307 10
3.1135427 0.4627965 10
3.1091964 0.46354783 10
3.1014646 0.46479526 10
3.093247 0.46602559 10
3.0854928 0.46710342 10
3.0845608 0.46723911 10
3.0758046 0.46843597 10
3.06647 0.46961647 10
3.0574428 0.47067315 10
3.0565607 0.47078079 10
3.0465452 0.47192916 10
3.0358309 0.47306183 10
3.0293929 0.47369535 10
3.0246195 0.47417897 10
3.0129585 0.47528082 10
3.001343 0.47629051 10
3.0004649 0.47636759 10
2.9874923 0.47743946 10
2.973506 0.47849667 10
2.973293 0.47851191 10
2.9586536 0.47953939 10
2.9452431 0.48040334 10
2.9425664 0.48056784 10
2.9250063 0.48158219 10
2.9171932 0.48200305 10
2.9055304 0.48258269 10
2.8891432 0.48334289 10
2.8838665 0.48356947 10
2.8610933 0.48448801 10
2.859654 0.48454273 10
2.8330434 0.48549856 10
2.8329211 0.48550266 10
2.8049934 0.48639393 10
2.8031281 0.48644945 10
2.7769435 0.4871957 10
2.7698882 0.48738328 10
2.7488936 0.48792179 10
2.7329068 0.48830432 10
2.7208437 0.48858501 10
2.6927937 0.4891914 10
2.691736 0.48921275 10
2.6647438 0.48974918 10
2.6445807 0.49010873 10
2.6366938 0.49024864 10
2.6086439 0.49072013 10
2.592872 0.49099246 10
2.580594 0.49120449 10
2.552544 0.49170092 10
2.5433933 0.49186406 10
2.5244941 0.49220295 10
2.4964442 0.49268987 10
2.4944414 0.49272373 10
2.4683942 0.49317085 10
2.4437651 0.49357164 10
2.4403443 0.49362852 10
2.4122943 0.49408588 10
2.391844 0.49440795 10
2.3842444 0.49453116 10
2.3561945 0.49498073 10
2.3404468 0.49523279 10
2.3281446 0.49543582 10
2.3000946 0.49586071 10
2.2854057 0.49604636 10
2.2720447 0.49622213 10
2.2439948 0.49651777 10
2.2159448 0.49675891 10
2.2045002 0.49684876 10
2.1878949 0.49698569 10
2.159845 0.49721604 10
2.131795 0.4974456 10
2.1070642 0.49764019 10
2.1037451 0.49766774 10
2.0756952 0.49790016 10
2.0476452 0.49812244 10
2.0195953 0.49833413 10
2.0077879 0.49842077 10
1.9915453 0.49854718 10
1.9634954 0.49875539 10
1.9354455 0.4989431 10
1.9073955 0.49910123 10
1.8876736 0.49919069 10
1.8793456 0.49923095 10
1.8512957 0.49934301 10
1.8232457 0.49944639 10
1.7951958 0.49955375 10
1.7671459 0.49964522 10
1.7390959 0.4997166 10
1.711046 0.49977107 10
1.6829961 0.49980529 10
1.6549461 0.49980857 10
1.6268962 0.49977051 10
1.5988463 0.49969368 10
1.5707963 0.49959834 10
1.5427464 0.49950156 10
1.5146965 0.49939843 10
1.4866465 0.49929394 10
1.4585966 0.49920562 10
1.4513171 0.49919069 10
1.4305467 0.4991509 10
1.4024967 0.49912821 10
1.3744468 0.49912756 10
1.3463968 0.49913758 10
1.3183469 0.49914994 10
1.290297 0.49915737 10
1.2622471 0.49914487 10
1.2341971 0.49909293 10
1.2061472 0.49899807 10
1.1780973 0.49886276 10
1.1500473 0.49869091 10
1.1219974 0.49848782 10
1.1137719 0.49842077 10
1.0939475 0.49826809 10
1.0658975 0.49802731 10
1.0378476 0.49776606 10
1.025236 0.49764019 10
1.0097977 0.49749404 10
0.9817477 0.4972008 10
0.95369777 0.49688454 10
0.9505472 0.49684876 10
0.92564782 0.49657847 10
0.89759787 0.49627415 10
0.87667384 0.49604636 10
0.86954799 0.49597212 10
0.84149802 0.49567112 10
0.81344807 0.49534272 10
0.80490901 0.49523279 10
0.78539816 0.49499059 10
0.75734826 0.4946067 10
0.74444241 0.49440795 10
0.72929831 0.49418127 10
0.70124834 0.49372561 10
0.69205052 0.49357164 10
0.67319845 0.49326233 10
0.6451485 0.49279276 10
0.64100436 0.49272373 10
0.61709855 0.49233154 10
0.58935664 0.49186406 10
0.58904863 0.49185891 10
0.56099867 0.4913871 10
0.53856554 0.49099246 10
0.53294875 0.49089368 10
0.50489884 0.49039536 10
0.49022986 0.49010873 10
0.47684887 0.48984508 10
0.44879893 0.48923224 10
0.44796342 0.48921275 10
0.420749 0.48856415 10
0.41053898 0.48830432 10
0.39269907 0.48783657 10
0.37628435 0.48738328 10
0.36464914 0.48704984 10
0.34476286 0.48644945 10
0.33659922 0.48619192 10
0.31613801 0.48550266 10
0.30854928 0.48523362 10
0.29049617 0.48454273 10
0.28049934 0.48413705 10
0.26723938 0.48356947 10
0.25244941 0.48289402 10
0.24594695 0.48258269 10
0.22638664 0.48158219 10
0.22439948 0.48147425 10
0.20835624 0.48056784 10
0.19634955 0.47983255 10
0.19160992 0.47953939 10
0.17583573 0.47849667 10
0.16829961 0.47795879 10
0.16091682 0.47743946 10
0.14676998 0.47636759 10
0.14024967 0.47583492 10
0.13328549 0.47528082 10
0.12042639 0.47417897 10
0.11219973 0.47341595 10
0.10827012 0.47306183 10
0.096523829 0.47192916 10
0.085585379 0.47078079 10
0.084149807 0.47061992 10
0.074923004 0.46961647 10
0.064893779 0.46843597 10
0.056099869 0.46731501 10
0.055485333 0.46723911 10
0.046252887 0.46602559 10
0.037589669 0.46479526 10
0.029452462 0.46354783 10
0.028049934 0.46331827 10
0.021498127 0.46228307 10
0.013947997 0.4610008 10
0.0068361806 0.45970067 10
0.00013160859 0.45838252 10
0 0.45835491 10

1.3744468 0.10366424 20
1.4024967 0.10301908 20
1.4305467 0.10247295 20
1.4585966 0.10202472 20
1.4866465 0.10167246 20
1.5146965 0.10141507 20
1.5427464 0.1012507 20
1.5707963 0.10117713 20
1.5988463 0.10107668 20
1.6268962 0.10107265 20
1.6549461 0.1011654 20
1.6829961 0.10135543 20
1.711046 0.10164334 20
1.7390959 0.10203037 20
1.7671459 0.10251698 20
1.7951958 0.10310533 20
1.8196409 0.10370746 20
1.8232457 0.10379881 20
1.8512957 0.10461165 20
1.8793456 0.10553194 20
1.9073955 0.10656179 20
1.9354455 0.1077046 20
1.9634954 0.10896478 20
1.9821644 0.10988229 20
1.9915453 0.1103548 20
2.0195953 0.11188337 20
2.0476452 0.11354063 20
2.0756952 0.11533567 20
2.0849502 0.11597256 20
2.1037451 0.1172891 20
2.131795 0.11939688 20
2.159845 0.12166944 20
2.1634249 0.12197945 20
2.1878949 0.12412918 20
2.2159448 0.12677842 20
2.2270555 0.12790407 20
2.2439948 0.12964995 20
2.2720447 0.1327584 20
2.2803513 0.13374758 20
2.3000946 0.13615835 20
2.3254088 0.13951106 20
2.3281446 0.1398877 20
2.3561945 0.14405971 20
2.3632064 0.14519562 20
2.3842444 0.14883164 20
2.3951072 0.15080234 20
2.4122943 0.15392289 20
2.4247041 0.1563323 20
2.4403443 0.15952348 20
2.4507331 0.16178653 20
2.4683942 0.16585002 20
2.4737714 0.16716605 20
2.4943373 0.17247193 20
2.4964442 0.1730397 20
2.5127835 0.17770515 20
2.5244941 0.18118609 20
2.5298397 0.18286671 20
2.5457274 0.18795758 20
2.552544 0.19024129 20
2.5604093 0.19297875 20
2.5745815 0.19793117 20
2.580594 0.20009843 20
2.5879213 0.20281577 20
2.6005631 0.20763348 20
2.6086439 0.21076467 20
2.612737 0.21238522 20
2.6241739 0.21707191 20
2.6350925 0.22169439 20
2.6366938 0.22238196 20
2.6453767 0.2262536 20
2.6549324 0.23075037 20
2.6642345 0.23518556 20
2.6647438 0.2354151 20
2.6736601 0.23956002 20
2.6827642 0.24387458 20
2.6914644 0.24813007 20
2.6927937 0.24879074 20
2.6996459 0.25232726 20
2.707373 0.25646701 20
2.7146935 0.26055005 20
2.7208437 0.26410134 20
2.721641 0.26457721 20
2.7282093 0.26854917 20
2.7344973 0.27246678 20
2.7405391 0.27633074 20
2.7463645 0.2801418 20
2.7488936 0.28181276 20
2.7519704 0.28390065 20
2.7573631 0.28760806 20
2.7625627 0.29126468 20
2.7675637 0.29487124 20
2.7723538 0.29842839 20
2.77691 0.30193686 20
2.7769435 0.30196334 20
2.78117 0.30539727 20
2.7851323 0.30881029 20
2.7887994 0.31217659 20
2.7924435 0.3154968 20
2.7960523 0.31877154 20
2.7995111 0.32200143 20
2.8027798 0.32518709 20
2.8049934 0.32743796 20
2.8058456 0.32832912 20
2.8087137 0.33142814 20
2.8114321 0.33448473 20
2.8140285 0.33749944 20
2.8165259 0.34047291 20
2.8189462 0.34340563 20
2.8213065 0.34629819 20
2.8236223 0.34915116 20
2.8259053 0.35196507 20
2.8281652 0.35474041 20
2.8304092 0.35747778 20
2.8326418 0.36017767 20
2.8330434 0.3606535 20
2.8348928 0.36284056 20
2.8371305 0.36546701 20
2.8393456 0.36805749 20
2.8415341 0.37061247 20
2.8436896 0.3731325 20
2.8458026 0.37561801 20
2.8478624 0.37806949 20
2.8498535 0.38048738 20
2.8517574 0.38287219 20
2.8535517 0.38522434 20
2.8553266 0.38754427 20
2.8571233 0.38983244 20
2.8588914 0.39208928 20
2.8606241 0.39431518 20
2.8610933 0.39491926 20
2.8623761 0.39651066 20
2.8641079 0.39867604 20
2.8657893 0.40081176 20
2.8674156 0.40291825 20
2.8689811 0.40499589 20
2.8704813 0.4070451 20
2.8719148 0.40906623 20
2.873307 0.41105968 20
2.8746101 0.41302586 20
2.8758189 0.41496509 20
2.8769272 0.41687778 20
2.8779286 0.41876426 20
2.8788158 0.42062494 20
2.8795809 0.42246011 20
2.8802159 0.42427015 20
2.8807115 0.42605543 20
2.8810575 0.42781624 20
2.8812429 0.42955297 20
2.8812557 0.43126589 20
2.8810825 0.43295535 20
2.8807155 0.43462169 20
2.8801504 0.43626523 20
2.8793678 0.43788624 20
2.8783495 0.43948504 20
2.8770782 0.44106197 20
2.8755366 0.4426173 20
2.8737064 0.44415134 20
2.8715676 0.44566438 20
2.8690994 0.44715667 20
2.8662783 0.44862854 20
2.8630796 0.45008028 20
2.8610933 0.45086961 20
2.8595037 0.4515121 20
2.8555289 0.45292434 20
2.8510857 0.45431724 20
2.8461391 0.45569107 20
2.8406506 0.45704606 20
2.8345783 0.45838252 20
2.8330434 0.45868651 20
2.8279371 0.45970067 20
2.8206457 0.4610008 20
2.8126296 0.46228307 20
2.8049934 0.46338196 20
2.803845 0.46354783 20
2.7943439 0.46479526 20
2.7839182 0.46602559 20
2.7769435 0.4667706 20
2.772544 0.46723911 20
2.7601667 0.46843597 20
2.7488936 0.46941752 20
2.7465849 0.46961647 20
2.7317829 0.47078079 20
2.7208437 0.47155736 20
2.7154715 0.47192916 20
2.6974802 0.47306183 20
2.6927937 0.4733318 20
2.6773395 0.47417897 20
2.6647438 0.47480811 20
2.6546382 0.47528082 20
2.6366938 0.47605038 20
2.6290902 0.47636759 20
2.6086439 0.47715372 20
2.6016018 0.47743946 20
2.580594 0.47822829 20
2.5736489 0.47849667 20
2.552544 0.47925522 20
2.544544 0.47953939 20
2.5244941 0.48020642 20
2.5131007 0.48056784 20
2.4964442 0.48106694 20
2.4782153 0.48158219 20
2.4683942 0.48184656 20
2.4403443 0.48256347 20
2.4395677 0.48258269 20
2.4122943 0.48323059 20
2.3973219 0.48356947 20
2.3842444 0.48385546 20
2.3561945 0.48444844 20
2.3519735 0.48454273 20
2.3281446 0.48505917 20
2.3056245 0.48550266 20
2.3000946 0.48560913 20
2.2720447 0.48607167 20
2.2440528 0.48644945 20
2.2439948 0.48645023 20
2.2159448 0.48677967 20
2.1878949 0.48708377 20
2.159845 0.48737893 20
2.1594203 0.48738328 20
2.131795 0.48766744 20
2.1037451 0.48792782 20
2.0756952 0.48819415 20
2.0633123 0.48830432 20
2.0476452 0.48844534 20
2.0195953 0.48867352 20
1.9915453 0.4888812 20
1.9634954 0.48907356 20
1.9416584 0.48921275 20
1.9354455 0.48925341 20
1.9073955 0.48941987 20
1.8793456 0.48955989 20
1.8512957 0.48966952 20
1.8232457 0.4897738 20
1.7951958 0.48990035 20
1.7671459 0.49000233 20
1.7390959 0.49008188 20
1.7282278 0.49010873 20
1.711046 0.49015285 20
1.6829961 0.49021629 20
1.6549461 0.49025908 20
1.6268962 0.49026423 20
1.5988463 0.49022421 20
1.5707963 0.49015338 20
1.5448197 0.49010873 20
1.5427464 0.49010533 20
1.5146965 0.49003126 20
1.4866465 0.48993436 20
1.4585966 0.48983983 20
1.4305467 0.48976712 20
1.4024967 0.48971966 20
1.3744468 0.48968693 20
1.3463968 0.48965441 20
1.3183469 0.4896122 20
1.290297 0.48957709 20
1.2622471 0.48952931 20
1.2341971 0.48943684 20
1.2061472 0.48930661 20
1.1894973 0.48921275 20
1.1780973 0.48915014 20
1.1500473 0.48897245 20
1.1219974 0.48876823 20
1.0939475 0.48853446 20
1.0695514 0.48830432 20
1.0658975 0.48827025 20
1.0378476 0.48799313 20
1.0097977 0.48770961 20
0.9821787 0.48738328 20
0.9817477 0.4873782 20
0.95369777 0.4870169 20
0.92564782 0.48663475 20
0.91218462 0.48644945 20
0.89759787 0.48624697 20
0.86954799 0.48585191 20
0.84600521 0.48550266 20
0.84149802 0.48543459 20
0.81344807 0.48498316 20
0.78882918 0.48454273 20
0.78539816 0.48447972 20
0.75734826 0.48395565 20
0.73926349 0.48356947 20
0.72929831 0.48334928 20
0.70124834 0.48267036 20
0.69776152 0.48258269 20
0.67319845 0.48193693 20
0.65998637 0.48158219 20
0.6451485 0.48116297 20
0.62431811 0.48056784 20
0.61709855 0.48034959 20
0.59071253 0.47953939 20
0.58904863 0.47948506 20
0.56099867 0.47854732 20
0.55952901 0.47849667 20
0.53294875 0.47751516 20
0.53090666 0.47743946 20
0.50489884 0.47640037 20
0.50412716 0.47636759 20
0.48040041 0.47528082 20
0.47684887 0.47510375 20
0.45939839 0.47417897 20
0.44879893 0.47356258 20
0.44057087 0.47306183 20
0.42362208 0.47192916 20
0.420749 0.47171943 20
0.40812864 0.47078079 20
0.39402497 0.46961647 20
0.39269907 0.46949698 20
0.38088962 0.46843597 20
0.36888537 0.46723911 20
0.36464914 0.4667749 20
0.35774407 0.46602559 20
0.34745478 0.46479526 20
0.3380493 0.46354783 20
0.33659922 0.46333671 20
0.32933841 0.46228307 20
0.32134944 0.4610008 20
0.3140442 0.45970067 20
0.30854928 0.45861692 20
0.30737499 0.45838252 20
0.30131929 0.45704606 20
0.29581312 0.45569107 20
0.29081874 0.45431724 20
0.28630194 0.45292434 20
0.28223167 0.4515121 20
0.28049934 0.45083339 20
0.27854971 0.45008028 20
0.27523296 0.44862854 20
0.27228128 0.44715667 20
0.26967183 0.44566438 20
0.26738307 0.44415134 20
0.26539553 0.4426173 20
0.26369111 0.44106197 20
0.26225305 0.43948504 20
0.26106512 0.43788624 20
0.26011115 0.43626523 20
0.25937407 0.43462169 20
0.25883523 0.43295535 20
0.2584902 0.43126589 20
0.25833057 0.42955297 20
0.25834374 0.42781624 20
0.25851843 0.42605543 20
0.25884396 0.42427015 20
0.25931004 0.42246011 20
0.25990787 0.42062494 20
0.2606287 0.41876426 20
0.2614653 0.41687778 20
0.26241053 0.41496509 20
0.2634586 0.41302586 20
0.26460437 0.41105968 20
0.26584376 0.40906623 20
0.26714323 0.4070451 20
0.26852049 0.40499589 20
0.26997522 0.40291825 20
0.27150433 0.40081176 20
0.27310559 0.39867604 20
0.27477506 0.39651066 20
0.27650931 0.39431518 20
0.27830311 0.39208928 20
0.28015103 0.38983244 20
0.28049934 0.38940777 20
0.28198209 0.38754427 20
0.28381641 0.38522434 20
0.28568778 0.38287219 20
0.2876965 0.38048738 20
0.28983438 0.37806949 20
0.29208981 0.37561801 20
0.29445101 0.3731325 20
0.29690404 0.37061247 20
0.29943665 0.36805749 20
0.30203667 0.36546701 20
0.30469432 0.36284056 20
0.30740205 0.36017767 20
0.30854928 0.35904286 20
0.31012702 0.35747778 20
0.31286849 0.35474041 20
0.31564782 0.35196507 20
0.31847127 0.34915116 20
0.32134747 0.34629819 20
0.3242898 0.34340563 20
0.32731268 0.34047291 20
0.33043409 0.33749944 20
0.33367253 0.33448473 20
0.33659922 0.33182865 20
0.33705719 0.33142814 20
0.34065131 0.32832912 20
0.34440904 0.32518709 20
0.34833437 0.32200143 20
0.35241534 0.31877154 20
0.35661436 0.3154968 20
0.36081283 0.31217659 20
0.36464914 0.30910586 20
0.36502895 0.30881029 20
0.36957964 0.30539727 20
0.37440005 0.30193686 20
0.37945873 0.29842839 20
0.38473313 0.29487124 20
0.39020894 0.29126468 20
0.39269907 0.28964298 20
0.39591864 0.28760806 20
0.40185079 0.28390065 20
0.40797125 0.2801418 20
0.41427975 0.27633074 20
0.420749 0.2724849 20
0.42078035 0.27246678 20
0.42755605 0.26854917 20
0.43455175 0.26457721 20
0.44179238 0.26055005 20
0.44879893 0.25674422 20
0.44932888 0.25646701 20
0.45733402 0.25232726 20
0.46575895 0.24813007 20
0.47466931 0.24387458 20
0.47684887 0.24285685 20
0.48419472 0.23956002 20
0.49405567 0.23518556 20
0.50380802 0.23075037 20
0.50489884 0.23026572 20
0.51433434 0.2262536 20
0.52558251 0.22169439 20
0.53294875 0.21880605 20
0.53754874 0.21707191 20
0.55018892 0.21238522 20
0.56099867 0.20846984 20
0.56339116 0.20763348 20
0.57716959 0.20281577 20
0.58904863 0.19873016 20
0.59145483 0.19793117 20
0.60632364 0.19297875 20
0.61709855 0.18945404 20
0.62185526 0.18795758 20
0.63810491 0.18286671 20
0.6451485 0.1807292 20
0.65554269 0.17770515 20
0.67319845 0.17281818 20
0.67451926 0.17247193 20
0.69533264 0.16716605 20
0.70124834 0.16572513 20
0.71859472 0.16178653 20
0.72929831 0.15947412 20
0.74495215 0.1563323 20
0.75734826 0.15395088 20
0.77438815 0.15080234 20
0.78539816 0.14879287 20
0.80703647 0.14519562 20
0.81344807 0.14419162 20
0.84149802 0.14015294 20
0.84631293 0.13951106 20
0.86954799 0.13653677 20
0.89308713 0.13374758 20
0.89759787 0.13322848 20
0.92564782 0.13021495 20
0.94869534 0.12790407 20
0.95369777 0.12741406 20
0.9817477 0.1248384 20
1.0097977 0.12242978 20
1.0153533 0.12197945 20
1.0378476 0.1202015 20
1.0658975 0.11812839 20
1.0939475 0.11618656 20
1.0972262 0.11597256 20
1.1219974 0.11440035 20
1.1500473 0.11274425 20
1.1780973 0.11120594 20
1.2041086 0.10988229 20
1.2061472 0.10978134 20
1.2341971 0.10849391 20
1.2622471 0.10731732 20
1.290297 0.10624846 20
1.3183469 0.10528428 20
1.3463968 0.10442315 20
1.3728104 0.10370746 20
1.3744468 0.10366424 20

1.4585966 0.27181692 30
1.4866465 0.2711879 30
1.5146965 0.27073356 30
1.5427464 0.27049965 30
1.5707963 0.27050059 30
1.5988463 0.27034997 30
1.6268962 0.27048331 30
1.6549461 0.27086883 30
1.6829961 0.27144426 30
1.711046 0.2721483 30
1.7224013 0.27246678 30
1.7390959 0.2729228 30
1.7671459 0.27375464 30
1.7951958 0.27466418 30
1.8232457 0.27568181 30
1.8388425 0.27633074 30
1.8512957 0.27683773 30
1.8793456 0.27818694 30
1.9073955 0.27984195 30
1.911566 0.2801418 30
1.9354455 0.2818192 30
1.9634954 0.28388727 30
1.9636513 0.28390065 30
1.9915453 0.28629595 30
2.0047843 0.28760806 30
2.0195953 0.28907788 30
2.0394421 0.29126468 30
2.0476452 0.29216564 30
2.0704414 0.29487124 30
2.0756952 0.29549024 30
2.0990524 0.29842839 30
2.1037451 0.29901434 30
2.1257091 0.30193686 30
2.131795 0.30274407 30
2.1505267 0.30539727 30
2.159845 0.30672189 30
2.1735521 0.30881029 30
2.1878949 0.31102342 30
2.194832 0.31217659 30
2.2148761 0.3154968 30
2.2159448 0.31567186 30
2.2343214 0.31877154 30
2.2439948 0.3204303 30
2.2527306 0.32200143 30
2.2701273 0.32518709 30
2.2720447 0.32554048 30
2.2865715 0.32832912 30
2.3000946 0.33097054 30
2.3023586 0.33142814 30
2.3174939 0.33448473 30
2.3281446 0.33665959 30
2.3321346 0.33749944 30
2.3462362 0.34047291 30
2.3561945 0.34260137 30
2.3598218 0.34340563 30
2.3727719 0.34629819 30
2.3842444 0.34892632 30
2.3851758 0.34915116 30
2.3967215 0.35196507 30
2.4076768 0.35474041 30
2.4122943 0.35592809 30
2.4180982 0.35747778 30
2.4281099 0.36017767 30
2.4377201 0.36284056 30
2.4403443 0.36357775 30
2.4468689 0.36546701 30
2.4555861 0.36805749 30
2.4639119 0.37061247 30
2.4683942 0.37201602 30
2.4718956 0.3731325 30
2.4795979 0.37561801 30
2.4870342 0.37806949 30
2.4942338 0.38048738 30
2.4964442 0.38123195 30
2.5013232 0.38287219 30
2.5082986 0.38522434 30
2.5151291 0.38754427 30
2.5218184 0.38983244 30
2.5244941 0.3907465 30
2.5283797 0.39208928 30
2.534802 0.39431518 30
2.5410597 0.39651066 30
2.5471294 0.39867604 30
2.552544 0.40064978 30
2.5529665 0.40081176 30
2.5583845 0.40291825 30
2.5636051 0.40499589 30
2.5687084 0.4070451 30
2.5736297 0.40906623 30
2.5783574 0.41105968 30
2.580594 0.41202502 30
2.582867 0.41302586 30
2.5871428 0.41496509 30
2.5911916 0.41687778 30
2.5950099 0.41876426 30
2.5985925 0.42062494 30
2.6019332 0.42246011 30
2.6050245 0.42427015 30
2.6078571 0.42605543 30
2.6086439 0.42659164 30
2.6104627 0.42781624 30
2.6128101 0.42955297 30
2.6148692 0.43126589 30
2.6166251 0.43295535 30
2.6180618 0.43462169 30
2.6191614 0.43626523 30
2.6199038 0.43788624 30
2.6202675 0.43948504 30
2.6202284 0.44106197 30
2.6197653 0.4426173 30
2.6188519 0.44415134 30
2.6174539 0.44566438 30
2.6155368 0.44715667 30
2.6130641 0.44862854 30
2.6099961 0.45008028 30
2.6086439 0.45060381 30
2.606443 0.4515121 30
2.6023502 0.45292434 30
2.5975848 0.45431724 30
2.5920939 0.45569107 30
2.5858184 0.45704606 30
2.580594 0.45802821 30
2.5787373 0.45838252 30
2.570907 0.45970067 30
2.5621495 0.4610008 30
2.552544 0.46226249 30
2.5523869 0.46228307 30
2.541631 0.46354783 30
2.529728 0.46479526 30
2.5244941 0.46528921 30
2.5164325 0.46602559 30
2.5016592 0.46723911 30
2.4964442 0.46762728 30
2.4851708 0.46843597 30
2.4683942 0.46952131 30
2.4668925 0.46961647 30
2.4467476 0.47078079 30
2.4403443 0.47111794 30
2.4247384 0.47192916 30
2.4122943 0.47251944 30
2.4006725 0.47306183 30
2.3842444 0.47376459 30
2.3745178 0.47417897 30
2.3561945 0.47489789 30
2.3467975 0.47528082 30
2.3281446 0.47598521 30
2.3173668 0.47636759 30
2.3000946 0.47693865 30
2.2828304 0.47743946 30
2.2720447 0.47773282 30
2.2439948 0.47838703 30
2.2386748 0.47849667 30
2.2159448 0.47894035 30
2.1878949 0.47944366 30
2.1824037 0.47953939 30
2.159845 0.47991518 30
2.131795 0.4803598 30
2.1175063 0.48056784 30
2.1037451 0.48076075 30
2.0756952 0.48116542 30
2.0476452 0.48154149 30
2.0443376 0.48158219 30
2.0195953 0.48187774 30
1.9915453 0.48217535 30
1.9634954 0.48243991 30
1.9468288 0.48258269 30
1.9354455 0.48267869 30
1.9073955 0.48289364 30
1.8793456 0.48307926 30
1.8512957 0.4832292 30
1.8232457 0.48338218 30
1.7954882 0.48356947 30
1.7951958 0.48357142 30
1.7671459 0.4837271 30
1.7390959 0.48384937 30
1.711046 0.48395268 30
1.6829961 0.48403985 30
1.6549461 0.4840984 30
1.6268962 0.4841109 30
1.5988463 0.48407076 30
1.5707963 0.48399413 30
1.5427464 0.48395728 30
1.5146965 0.48388186 30
1.4866465 0.48377064 30
1.4585966 0.4836528 30
1.4354942 0.48356947 30
1.4305467 0.48355157 30
1.4024967 0.48347187 30
1.3744468 0.48340181 30
1.3463968 0.48332491 30
1.3183469 0.48323082 30
1.290297 0.48314986 30
1.2622471 0.48306666 30
1.2341971 0.48293006 30
1.2061472 0.48274768 30
1.1848855 0.48258269 30
1.1780973 0.48252916 30
1.1500473 0.48227372 30
1.1219974 0.48197563 30
1.0939475 0.4816319 30
1.0902524 0.48158219 30
1.0658975 0.48124428 30
1.0378476 0.48082998 30
1.0200812 0.48056784 30
1.0097977 0.48041031 30
0.9817477 0.47992234 30
0.96185034 0.47953939 30
0.95369777 0.4793752 30
0.92564782 0.47878008 30
0.91276581 0.47849667 30
0.89759787 0.47814431 30
0.86954799 0.47746313 30
0.86861112 0.47743946 30
0.84149802 0.47670887 30
0.82951815 0.47636759 30
0.81344807 0.47587664 30
0.79496253 0.47528082 30
0.78539816 0.47494887 30
0.76376658 0.47417897 30
0.75734826 0.47393135 30
0.73662254 0.47306183 30
0.72929831 0.47272684 30
0.71302836 0.47192916 30
0.70124834 0.47129479 30
0.69197541 0.47078079 30
0.67319845 0.46963076 30
0.67296416 0.46961647 30
0.65526916 0.46843597 30
0.6451485 0.46768386 30
0.63902569 0.46723911 30
0.62393978 0.46602559 30
0.61709855 0.46541285 30
0.610042 0.46479526 30
0.59724217 0.46354783 30
0.58904863 0.46265335 30
0.5856273 0.46228307 30
0.57501495 0.4610008 30
0.56548781 0.45970067 30
0.56099867 0.45900873 30
0.5569969 0.45838252 30
0.54948214 0.45704606 30
0.54283894 0.45569107 30
0.53700996 0.45431724 30
0.53294875 0.45320186 30
0.53191391 0.45292434 30
0.52744042 0.4515121 30
0.52365532 0.45008028 30
0.52051605 0.44862854 30
0.51798395 0.44715667 30
0.51602362 0.44566438 30
0.51460239 0.44415134 30
0.5136892 0.4426173 30
0.51325258 0.44106197 30
0.51326564 0.43948504 30
0.51371009 0.43788624 30
0.51456326 0.43626523 30
0.51580349 0.43462169 30
0.51741059 0.43295535 30
0.51936602 0.43126589 30
0.52165245 0.42955297 30
0.52425383 0.42781624 30
0.52715548 0.42605543 30
0.53034391 0.42427015 30
0.53294875 0.42290547 30
0.5338018 0.42246011 30
0.53751266 0.42062494 30
0.54148755 0.41876426 30
0.54571727 0.41687778 30
0.5501922 0.41496509 30
0.55490279 0.41302586 30
0.55983884 0.41105968 30
0.56099867 0.41060625 30
0.56496957 0.40906623 30
0.57028256 0.4070451 30
0.57576895 0.40499589 30
0.58136558 0.40291825 30
0.58714627 0.40081176 30
0.58904863 0.40013004 30
0.593223 0.39867604 30
0.59955525 0.39651066 30
0.60609461 0.39431518 30
0.61282603 0.39208928 30
0.61709855 0.39068712 30
0.61976174 0.38983244 30
0.62693813 0.38754427 30
0.63434305 0.38522434 30
0.64198711 0.38287219 30
0.6451485 0.38190632 30
0.64984917 0.38048738 30
0.65796054 0.37806949 30
0.66636059 0.37561801 30
0.67319845 0.37365706 30
0.67504548 0.3731325 30
0.68398303 0.37061247 30
0.69327961 0.36805749 30
0.70124834 0.36591679 30
0.70295136 0.36546701 30
0.7129581 0.36284056 30
0.72333537 0.36017767 30
0.72929831 0.35866191 30
0.73405439 0.35747778 30
0.74504417 0.35474041 30
0.75644799 0.35196507 30
0.75734826 0.35174768 30
0.76853307 0.34915116 30
0.78105049 0.34629819 30
0.78539816 0.34531133 30
0.79410298 0.34340563 30
0.80760512 0.34047291 30
0.81344807 0.33920749 30
0.82159995 0.33749944 30
0.83607486 0.33448473 30
0.84149802 0.33335774 30
0.85109534 0.33142814 30
0.86668677 0.32832912 30
0.86954799 0.32776156 30
0.88310403 0.32518709 30
0.89759787 0.32248924 30
0.90038251 0.32200143 30
0.9189667 0.31877154 30
0.92564782 0.3176249 30
0.93860398 0.3154968 30
0.95369777 0.31300426 30
0.9590565 0.31217659 30
0.98121691 0.30881029 30
0.9817477 0.30873003 30
1.0053597 0.30539727 30
1.0097977 0.30477186 30
1.0312198 0.30193686 30
1.0378476 0.30105469 30
1.0587723 0.29842839 30
1.0658975 0.29752493 30
1.0880762 0.29487124 30
1.0939475 0.29416124 30
1.1196007 0.29126468 30
1.1219974 0.29099229 30
1.1500473 0.28808405 30
1.1552651 0.28760806 30
1.1780973 0.28552832 30
1.1991688 0.28390065 30
1.2061472 0.2833609 30
1.2341971 0.28125052 30
1.2514988 0.2801418 30
1.2622471 0.27945191 30
1.290297 0.27791409 30
1.3183469 0.27658747 30
1.3245202 0.27633074 30
1.3463968 0.27540205 30
1.3744468 0.2743496 30
1.4024967 0.27341173 30
1.4305467 0.27257324 30
1.4345817 0.27246678 30
1.4585966 0.27181692 30

1.4585966 0.35149231 40
1.4866465 0.35091533 40
1.5146965 0.35049353 40
1.5427464 0.35032251 40
1.5707963 0.35060438 40
1.5988463 0.35054982 40
1.6268962 0.35090801 40
1.6549461 0.35146407 40
1.6778159 0.35196507 40
1.6829961 0.35207588 40
1.711046 0.3526835 40
1.7390959 0.35332045 40
1.7671459 0.35403304 40
1.7908557 0.35474041 40
1.7951958 0.35486719 40
1.8232457 0.35587348 40
1.8512957 0.35725622 40
1.8549463 0.35747778 40
1.8793456 0.35893888 40
1.8977348 0.36017767 40
1.9073955 0.36082419 40
1.9324291 0.36284056 40
1.9354455 0.36308289 40
1.9628578 0.36546701 40
1.9634954 0.36552233 40
1.9915453 0.36805684 40
1.9915522 0.36805749 40
2.0188194 0.37061247 40
2.0195953 0.37068503 40
2.0443977 0.3731325 40
2.0476452 0.3734535 40
2.0681001 0.37561801 40
2.0756952 0.37642532 40
2.0898172 0.37806949 40
2.1037451 0.37970083 40
2.1097782 0.38048738 40
2.1280862 0.38287219 40
2.131795 0.38335417 40
2.1460416 0.38522434 40
2.159845 0.38706355 40
2.1630922 0.38754427 40
2.1784308 0.38983244 40
2.1878949 0.39127285 40
2.1930092 0.39208928 40
2.2067842 0.39431518 40
2.2159448 0.39582778 40
2.2200074 0.39651066 40
2.2327581 0.39867604 40
2.2439948 0.40063231 40
2.2450184 0.40081176 40
2.256967 0.40291825 40
2.2684719 0.40499589 40
2.2720447 0.40564987 40
2.2795664 0.4070451 40
2.2902423 0.40906623 40
2.3000946 0.4109813 40
2.3004803 0.41105968 40
2.3099849 0.41302586 40
2.3190195 0.41496509 40
2.3275924 0.41687778 40
2.3281446 0.41700458 40
2.3351199 0.41876426 40
2.3421726 0.42062494 40
2.3487723 0.42246011 40
2.3549528 0.42427015 40
2.3561945 0.42465147 40
2.3608011 0.42605543 40
2.3662322 0.42781624 40
2.3712069 0.42955297 40
2.3757132 0.43126589 40
2.3797382 0.43295535 40
2.3832678 0.43462169 40
2.3842444 0.4351495 40
2.3862193 0.43626523 40
2.3886397 0.43788624 40
2.3905415 0.43948504 40
2.3919001 0.44106197 40
2.3926887 0.4426173 40
2.3928779 0.44415134 40
2.3924354 0.44566438 40
2.3913262 0.44715667 40
2.3895118 0.44862854 40
2.3869504 0.45008028 40
2.3842444 0.45123555 40
2.3835935 0.4515121 40
2.3793923 0.45292434 40
2.3743162 0.45431724 40
2.36831 0.45569107 40
2.3613111 0.45704606 40
2.3561945 0.45789571 40
2.3533618 0.45838252 40
2.344529 0.45970067 40
2.3345461 0.4610008 40
2.3281446 0.46173495 40
2.3231682 0.46228307 40
2.3102214 0.46354783 40
2.3000946 0.46442717 40
2.2955082 0.46479526 40
2.2783401 0.46602559 40
2.2720447 0.4664301 40
2.2579814 0.46723911 40
2.2439948 0.46796109 40
2.2338503 0.46843597 40
2.2159448 0.46919222 40
2.2053255 0.46961647 40
2.1878949 0.47024792 40
2.1728593 0.47078079 40
2.159845 0.47120116 40
2.1366125 0.47192916 40
2.131795 0.47206761 40
2.1037451 0.47281675 40
2.0944259 0.47306183 40
2.0756952 0.47351936 40
2.0476452 0.47415975 40
2.0467496 0.47417897 40
2.0195953 0.4747238 40
1.9915453 0.4752242 40
1.9879455 0.47528082 40
1.9634954 0.47564329 40
1.9354455 0.47600925 40
1.9073955 0.47633618 40
1.9043877 0.47636759 40
1.8793456 0.47661656 40
1.8512957 0.47685772 40
1.8232457 0.47711105 40
1.7951958 0.47741257 40
1.7922721 0.47743946 40
1.7671459 0.47766051 40
1.7390959 0.4778569 40
1.711046 0.47801636 40
1.6829961 0.47814103 40
1.6549461 0.47821763 40
1.6268962 0.47823008 40
1.5988463 0.47817713 40
1.5707963 0.47808078 40
1.5427464 0.47803002 40
1.5146965 0.47793645 40
1.4866465 0.47779924 40
1.4585966 0.47764624 40
1.4305467 0.47750229 40
1.416696 0.47743946 40
1.4024967 0.47737251 40
1.3744468 0.4772461 40
1.3463968 0.47710451 40
1.3183469 0.47693458 40
1.290297 0.47677659 40
1.2622471 0.47662485 40
1.2341971 0.47640753 40
1.2301434 0.47636759 40
1.2061472 0.47611923 40
1.1780973 0.47577387 40
1.1500473 0.47536736 40
1.1449095 0.47528082 40
1.1219974 0.47487071 40
1.0939475 0.47429403 40
1.0887857 0.47417897 40
1.0658975 0.4736326 40
1.0433248 0.47306183 40
1.0378476 0.47291243 40
1.0097977 0.47214244 40
1.0027683 0.47192916 40
0.9817477 0.47123557 40
0.96886804 0.47078079 40
0.95369777 0.47019553 40
0.93928164 0.46961647 40
0.92564782 0.46901523 40
0.91297604 0.46843597 40
0.89759787 0.46765921 40
0.88964126 0.46723911 40
0.86954799 0.46605692 40
0.86903784 0.46602559 40
0.8510318 0.46479526 40
0.84149802 0.4640591 40
0.83500012 0.46354783 40
0.82077107 0.46228307 40
0.81344807 0.46154172 40
0.80816178 0.4610008 40
0.79703511 0.45970067 40
0.7872866 0.45838252 40
0.78539816 0.45808637 40
0.77866747 0.45704606 40
0.77118471 0.45569107 40
0.76479667 0.45431724 40
0.75943322 0.45292434 40
0.75734826 0.4522551 40
0.75515147 0.4515121 40
0.75184377 0.45008028 40
0.74935423 0.44862854 40
0.74763728 0.44715667 40
0.74665152 0.44566438 40
0.74635929 0.44415134 40
0.74672605 0.4426173 40
0.74772027 0.44106197 40
0.74931303 0.43948504 40
0.75147807 0.43788624 40
0.75419167 0.43626523 40
0.75734826 0.43466407 40
0.75743883 0.43462169 40
0.76147127 0.43295535 40
0.76604052 0.43126589 40
0.77112868 0.42955297 40
0.77671883 0.42781624 40
0.7827942 0.42605543 40
0.78539816 0.42533956 40
0.78918421 0.42427015 40
0.79593551 0.42246011 40
0.80314405 0.42062494 40
0.81082085 0.41876426 40
0.81344807 0.41814811 40
0.81910554 0.41687778 40
0.82793635 0.41496509 40
0.83722657 0.41302586 40
0.84149802 0.41215574 40
0.84698558 0.41105968 40
0.85717635 0.40906623 40
0.86778099 0.4070451 40
0.86954799 0.40671178 40
0.87881432 0.40499589 40
0.89027645 0.40291825 40
0.89759787 0.40161304 40
0.90213402 0.40081176 40
0.91438171 0.39867604 40
0.92564782 0.39675497 40
0.92707845 0.39651066 40
0.94002161 0.39431518 40
0.95348945 0.39208928 40
0.95369777 0.39205492 40
0.96736661 0.38983244 40
0.9817477 0.38755847 40
0.98184414 0.38754427 40
0.99767159 0.38522434 40
1.0097977 0.38348947 40
1.0141536 0.38287219 40
1.0310991 0.38048738 40
1.0378476 0.37954794 40
1.0498544 0.37806949 40
1.0658975 0.37613019 40
1.0707377 0.37561801 40
1.0939475 0.37318216 40
1.0944685 0.3731325 40
1.1208807 0.37061247 40
1.1219974 0.37050572 40
1.1493454 0.36805749 40
1.1500473 0.36799424 40
1.1780973 0.36560141 40
1.1797798 0.36546701 40
1.2061472 0.36333625 40
1.2129144 0.36284056 40
1.2341971 0.36126216 40
1.2516526 0.36017767 40
1.2622471 0.35951129 40
1.290297 0.3578497 40
1.2971961 0.35747778 40
1.3183469 0.35632298 40
1.3463968 0.3550778 40
1.355112 0.35474041 40
1.3744468 0.35397704 40
1.4024967 0.35301317 40
1.4305467 0.35219247 40
1.4397957 0.35196507 40
1.4585966 0.35149231 40

1.5427464 0.39623616 50
1.5693166 0.39651066 50
1.5707963 0.39652572 50
1.5745382 0.39651066 50
1.5988463 0.39641154 50
1.6061915 0.39651066 50
1.6268962 0.39678582 50
1.6549461 0.39730143 50
1.6829961 0.39784839 50
1.711046 0.39842959 50
1.7217498 0.39867604 50
1.7390959 0.39907102 50
1.7671459 0.39979291 50
1.7951958 0.40062234 50
1.8002772 0.40081176 50
1.8232457 0.40167046 50
1.8439782 0.40291825 50
1.8512957 0.40336581 50
1.8793456 0.40493817 50
1.8801256 0.40499589 50
1.9073955 0.40703363 50
1.9075341 0.4070451 50
1.9316898 0.40906623 50
1.9354455 0.4093855 50
1.9538022 0.41105968 50
1.9634954 0.41196146 50
1.9744351 0.41302586 50
1.9915453 0.41472534 50
1.9939375 0.41496509 50
2.0127244 0.41687778 50
2.0195953 0.41759285 50
2.0308522 0.41876426 50
2.0476452 0.42055941 50
2.0482206 0.42062494 50
2.0639018 0.42246011 50
2.0756952 0.42389885 50
2.0782607 0.42427015 50
2.0900796 0.42605543 50
2.1010566 0.42781624 50
2.1037451 0.42827269 50
2.1108903 0.42955297 50
2.1197986 0.43126589 50
2.1278826 0.43295535 50
2.131795 0.43385051 50
2.1348386 0.43462169 50
2.1406645 0.43626523 50
2.1456821 0.43788624 50
2.1498703 0.43948504 50
2.1532037 0.44106197 50
2.1556521 0.4426173 50
2.1571822 0.44415134 50
2.1577675 0.44566438 50
2.1573546 0.44715667 50
2.1558824 0.44862854 50
2.1532856 0.45008028 50
2.1494908 0.4515121 50
2.144413 0.45292434 50
2.1379535 0.45431724 50
2.131795 0.45538264 50
2.1298478 0.45569107 50
2.1194885 0.45704606 50
2.1072844 0.45838252 50
2.1037451 0.45871357 50
2.0928181 0.45970067 50
2.0760494 0.4610008 50
2.0756952 0.46102481 50
2.0552725 0.46228307 50
2.0476452 0.46269919 50
2.0314117 0.46354783 50
2.0195953 0.46409838 50
2.0036336 0.46479526 50
1.9915453 0.46526654 50
1.9698629 0.46602559 50
1.9634954 0.46622558 50
1.9354455 0.4670044 50
1.9260036 0.46723911 50
1.9073955 0.4676582 50
1.8793456 0.46823612 50
1.8688566 0.46843597 50
1.8512957 0.46874095 50
1.8232457 0.46925098 50
1.8051597 0.46961647 50
1.7951958 0.4698018 50
1.7671459 0.4702527 50
1.7390959 0.47061413 50
1.7227131 0.47078079 50
1.711046 0.47089116 50
1.6829961 0.47108737 50
1.6549461 0.47120082 50
1.6268962 0.4712181 50
1.5988463 0.47114299 50
1.5707963 0.47099851 50
1.5427464 0.47089936 50
1.5212051 0.47078079 50
1.5146965 0.47074229 50
1.4866465 0.47052486 50
1.4585966 0.47028048 50
1.4305467 0.47003764 50
1.4024967 0.46981131 50
1.3776829 0.46961647 50
1.3744468 0.46958905 50
1.3463968 0.46932086 50
1.3183469 0.46898487 50
1.290297 0.46864571 50
1.2726954 0.46843597 50
1.2622471 0.46829967 50
1.2341971 0.46782526 50
1.2061472 0.46724569 50
1.20587 0.46723911 50
1.1780973 0.46651164 50
1.1620207 0.46602559 50
1.1500473 0.46562374 50
1.1285951 0.46479526 50
1.1219974 0.46451068 50
1.1020873 0.46354783 50
1.0939475 0.46310525 50
1.0799177 0.46228307 50
1.0658975 0.46135026 50
1.0609992 0.4610008 50
1.0451322 0.45970067 50
1.0378476 0.45900592 50
1.0312939 0.45838252 50
1.0193096 0.45704606 50
1.0097977 0.45577993 50
1.0091804 0.45569107 50
1.0012857 0.45431724 50
0.99487593 0.45292434 50
0.98984822 0.4515121 50
0.98610997 0.45008028 50
0.98357751 0.44862854 50
0.98217542 0.44715667 50
0.98183329 0.44566438 50
0.9824831 0.44415134 50
0.98406383 0.4426173 50
0.98653993 0.44106197 50
0.98986864 0.43948504 50
0.99401195 0.43788624 50
0.99893743 0.43626523 50
1.0046177 0.43462169 50
1.0097977 0.43327355 50
1.0111385 0.43295535 50
1.018881 0.43126589 50
1.0273586 0.42955297 50
1.0365465 0.42781624 50
1.0378476 0.42758231 50
1.0468041 0.42605543 50
1.0578875 0.42427015 50
1.0658975 0.42303968 50
1.0702873 0.42246011 50
1.0847455 0.42062494 50
1.0939475 0.4195014 50
1.1007615 0.41876426 50
1.1187471 0.41687778 50
1.1219974 0.41654456 50
1.1389682 0.41496509 50
1.1500473 0.41395231 50
1.1607855 0.41302586 50
1.1780973 0.41155089 50
1.1840103 0.41105968 50
1.2061472 0.40924644 50
1.2084312 0.40906623 50
1.2341971 0.40706639 50
1.2345081 0.4070451 50
1.2622471 0.40516884 50
1.2657673 0.40499589 50
1.290297 0.4037839 50
1.3053063 0.40291825 50
1.3183469 0.40217138 50
1.3463968 0.40106113 50
1.3533488 0.40081176 50
1.3744468 0.40005021 50
1.4024967 0.39913913 50
1.4193258 0.39867604 50
1.4305467 0.39836417 50
1.4585966 0.39769855 50
1.4866465 0.39709019 50
1.5146965 0.39654862 50
1.5181262 0.39651066 50
1.5427464 0.39623616 50

1.5427464 0.43270765 60
1.5707963 0.43247062 60
1.5988463 0.43197045 60
1.6268962 0.43229161 60
1.6549461 0.43294062 60
1.655507 0.43295535 60
1.6829961 0.43371574 60
1.711046 0.43457314 60
1.7123387 0.43462169 60
1.7390959 0.43571994 60
1.749048 0.43626523 60
1.7671459 0.43739012 60
1.7732217 0.43788624 60
1.7898609 0.43948504 60
1.7951958 0.44011415 60
1.8015506 0.44106197 60
1.809582 0.4426173 60
1.8150267 0.44415134 60
1.8179198 0.44566438 60
1.8182729 0.44715667 60
1.8160735 0.44862854 60
1.8112855 0.45008028 60
1.8038494 0.4515121 60
1.7951958 0.45271227 60
1.7933929 0.45292434 60
1.777985 0.45431724 60
1.7671459 0.4551069 60
1.7572431 0.45569107 60
1.7390959 0.45657567 60
1.7266902 0.45704606 60
1.711046 0.45754583 60
1.6829961 0.45820328 60
1.6709217 0.45838252 60
1.6549461 0.45858376 60
1.6268962 0.45871407 60
1.5988463 0.4585976 60
1.5844565 0.45838252 60
1.5707963 0.45814426 60
1.5427464 0.45771612 60
1.5146965 0.45707075 60
1.5137514 0.45704606 60
1.4866465 0.45619972 60
1.4714414 0.45569107 60
1.4585966 0.45516622 60
1.4374187 0.45431724 60
1.4305467 0.45397145 60
1.4071505 0.45292434 60
1.4024967 0.45265287 60
1.3805805 0.4515121 60
1.3744468 0.45106931 60
1.362255 0.45008028 60
1.3508265 0.44862854 60
1.3463968 0.44740959 60
1.3457669 0.44715667 60
1.3461662 0.44566438 60
1.3463968 0.44558273 60
1.3524173 0.44415134 60
1.3643143 0.4426173 60
1.3744468 0.44169585 60
1.3824574 0.44106197 60
1.4024967 0.43980865 60
1.4072692 0.43948504 60
1.4305467 0.43816767 60
1.434961 0.43788624 60
1.4585966 0.43658222 60
1.463952 0.43626523 60
1.4866465 0.43506719 60
1.4952895 0.43462169 60
1.5146965 0.43370951 60
1.5353905 0.43295535 60
1.5427464 0.43270765 60



==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.71_K1.0_L2.0_2.pgf <==

6.2831853 0.4564939 10
6.2792527 0.45569107 10
6.272983 0.45431724 10
6.2670719 0.45292434 10
6.2614955 0.4515121 10
6.2562313 0.45008028 10
6.2551354 0.44976098 10
6.2511041 0.44862854 10
6.2462216 0.44715667 10
6.2416073 0.44566438 10
6.237243 0.44415134 10
6.2331105 0.4426173 10
6.2291933 0.44106197 10
6.2270854 0.44016777 10
6.2253986 0.43948504 10
6.2216963 0.43788624 10
6.2181704 0.43626523 10
6.2148065 0.43462169 10
6.2115886 0.43295535 10
6.2085025 0.43126589 10
6.2055349 0.42955297 10
6.2026831 0.42781624 10
6.1999359 0.42605543 10
6.1990355 0.42544829 10
6.197187 0.42427015 10
6.1944768 0.42246011 10
6.1918419 0.42062494 10
6.1892727 0.41876426 10
6.1867599 0.41687778 10
6.1842961 0.41496509 10
6.1818735 0.41302586 10
6.1794868 0.41105968 10
6.17713 0.40906623 10
6.1747977 0.4070451 10
6.172486 0.40499589 10
6.1709856 0.40363438 10
6.1701508 0.40291825 10
6.167751 0.40081176 10
6.1653613 0.39867604 10
6.1629787 0.39651066 10
6.1605984 0.39431518 10
6.1582173 0.39208928 10
6.1558312 0.38983244 10
6.1534362 0.38754427 10
6.1510275 0.38522434 10
6.1486004 0.38287219 10
6.1461102 0.38048738 10
6.1435975 0.37806949 10
6.1429356 0.37741093 10
6.1410381 0.37561801 10
6.1384692 0.3731325 10
6.1359076 0.37061247 10
6.133343 0.36805749 10
6.1307658 0.36546701 10
6.1281696 0.36284056 10
6.1255481 0.36017767 10
6.122896 0.35747778 10
6.1202086 0.35474041 10
6.1174824 0.35196507 10
6.1148857 0.34932688 10
6.1147048 0.34915116 10
6.1117781 0.34629819 10
6.1088043 0.34340563 10
6.1057845 0.34047291 10
6.1027203 0.33749944 10
6.0996157 0.33448473 10
6.0964741 0.33142814 10
6.0933034 0.32832912 10
6.0901076 0.32518709 10
6.0868929 0.32200143 10
6.0868358 0.321944 10
6.0835858 0.31877154 10
6.0802595 0.3154968 10
6.0769022 0.31217659 10
6.0734877 0.30881029 10
6.0699705 0.30539727 10
6.0662337 0.30193686 10
6.0624785 0.29842839 10
6.0587858 0.29494526 10
6.0587052 0.29487124 10
6.0547904 0.29126468 10
6.0507651 0.28760806 10
6.0465988 0.28390065 10
6.0422652 0.2801418 10
6.0377486 0.27633074 10
6.0330362 0.27246678 10
6.0307359 0.27062636 10
6.0280673 0.26854917 10
6.0228473 0.26457721 10
6.0174046 0.26055005 10
6.0117392 0.25646701 10
6.0058554 0.25232726 10
6.002686 0.2501334 10
5.9997114 0.24813007 10
5.9933101 0.24387458 10
5.9867048 0.23956002 10
5.9798982 0.23518556 10
5.974636 0.2318528 10
5.9728434 0.23075037 10
5.9654151 0.2262536 10
5.9575884 0.22169439 10
5.9490683 0.21707191 10
5.9465861 0.21573778 10
5.9401661 0.21238522 10
5.9309476 0.20763348 10
5.9213674 0.20281577 10
5.9185362 0.20142255 10
5.9112043 0.19793117 10
5.9004394 0.19297875 10
5.8904862 0.18859053 10
5.8889997 0.18795758 10
5.8766297 0.18286671 10
5.8633933 0.17770515 10
5.8624363 0.17734539 10
5.8489693 0.17247193 10
5.8343864 0.16749034 10
5.8333983 0.16716605 10
5.8163347 0.16178653 10
5.8063364 0.15879834 10
5.7977098 0.1563323 10
5.7782865 0.15106098 10
5.7772868 0.15080234 10
5.7546111 0.14519562 10
5.7502366 0.14416718 10
5.7293405 0.13951106 10
5.7221866 0.13799809 10
5.7008957 0.13374758 10
5.6941367 0.13248735 10
5.6678778 0.12790407 10
5.6660868 0.12760284 10
5.6380368 0.12312052 10
5.6304703 0.12197945 10
5.6099869 0.11900446 10
5.5877152 0.11597256 10
5.581937 0.11521658 10
5.553887 0.11174381 10
5.5378281 0.10988229 10
5.525837 0.10854444 10
5.4977871 0.10560119 10
5.4784661 0.10370746 10
5.4697372 0.10288161 10
5.4416873 0.10038129 10
5.4136373 0.098060043 10
5.4057605 0.097446889 10
5.3855874 0.095924437 10
5.3575375 0.093949072 10
5.3294875 0.092116486 10
5.3128175 0.091099411 10
5.3014376 0.090424061 10
5.2733876 0.088865482 10
5.2453377 0.087421984 10
5.2172878 0.086085285 10
5.1892378 0.084850102 10
5.1847058 0.084663808 10
5.1611879 0.083719907 10
5.133138 0.082681273 10
5.105088 0.081727078 10
5.0770381 0.080852102 10
5.0489882 0.080053473 10
5.0209383 0.079328221 10
4.9928883 0.078672936 10
4.9674051 0.078138858 10
4.9648384 0.078086054 10
4.9367885 0.077569487 10
4.9087385 0.077115541 10
4.8806886 0.076722762 10
4.8526386 0.076390184 10
4.8245887 0.076116573 10
4.7965388 0.075901391 10
4.7684888 0.075744496 10
4.7404389 0.075645844 10
4.712389 0.075606386 10
4.684339 0.075649673 10
4.6562891 0.075750709 10
4.6282392 0.075910732 10
4.6001892 0.076129098 10
4.5721393 0.076406372 10
4.5440894 0.07674386 10
4.5160394 0.077142698 10
4.4879895 0.0776036 10
4.4599396 0.07812897 10
4.4594683 0.078138858 10
4.4318896 0.078728043 10
4.4038397 0.07939697 10
4.3757898 0.080139606 10
4.3477398 0.080958637 10
4.3196899 0.081858099 10
4.29164 0.08284167 10
4.26359 0.083915055 10
4.2455254 0.084663808 10
4.2355401 0.085088483 10
4.2074901 0.086373248 10
4.1794402 0.087766279 10
4.1513903 0.089275236 10
4.1233404 0.090908164 10
4.1202532 0.091099411 10
4.0952904 0.09269457 10
4.0672405 0.094628308 10
4.0391905 0.096717161 10
4.0299898 0.097446889 10
4.0111406 0.098992947 10
3.9830907 0.10146024 10
3.9593486 0.10370746 10
3.9550407 0.10412975 10
3.9269908 0.10704024 10
3.9015623 0.10988229 10
3.8989409 0.11018604 10
3.870891 0.11361349 10
3.8528282 0.11597256 10
3.842841 0.11732465 10
3.8147911 0.1213494 10
3.8106225 0.12197945 10
3.7867412 0.12571402 10
3.7734924 0.12790407 10
3.7586912 0.13042822 10
3.7402698 0.13374758 10
3.7306413 0.13559183 10
3.7113911 0.13951106 10
3.7025913 0.14138717 10
3.6856035 0.14519562 10
3.6745414 0.14778943 10
3.662282 0.15080234 10
3.6464915 0.15486129 10
3.6410178 0.1563323 10
3.6215629 0.16178653 10
3.6184415 0.16269613 10
3.6037024 0.16716605 10
3.5903916 0.17139572 10
3.5871281 0.17247193 10
3.5717917 0.17770515 10
3.5623417 0.18106686 10
3.5574511 0.18286671 10
3.544059 0.18795758 10
3.5342917 0.19181599 10
3.5314402 0.19297875 10
3.5196094 0.19793117 10
3.5083755 0.20281577 10
3.5062418 0.2037646 10
3.4977963 0.20763348 10
3.4877185 0.21238522 10
3.4781919 0.21699707 10
3.4780418 0.21707191 10
3.4689037 0.22169439 10
3.4605643 0.2262536 10
3.4527309 0.23075037 10
3.4501419 0.2322713 10
3.4453419 0.23518556 10
3.438294 0.23956002 10
3.4315195 0.24387458 10
3.4250205 0.24813007 10
3.422092 0.25009313 10
3.4188632 0.25232726 10
3.4130306 0.25646701 10
3.4074587 0.26055005 10
3.4021321 0.26457721 10
3.3970288 0.26854917 10
3.3940421 0.27092859 10
3.3921635 0.27246678 10
3.3875239 0.27633074 10
3.3830398 0.2801418 10
3.3786884 0.28390065 10
3.3744527 0.28760806 10
3.3703115 0.29126468 10
3.3662456 0.29487124 10
3.3659921 0.29509392 10
3.362308 0.29842839 10
3.3583901 0.30193686 10
3.3544978 0.30539727 10
3.3508411 0.30881029 10
3.3473171 0.31217659 10
3.3438771 0.3154968 10
3.3404907 0.31877154 10
3.3379422 0.32122221 10
3.3371573 0.32200143 10
3.3339077 0.32518709 10
3.3306731 0.32832912 10
3.3274562 0.33142814 10
3.32426 0.33448473 10
3.32109 0.33749944 10
3.3179506 0.34047291 10
3.3148465 0.34340563 10
3.3117801 0.34629819 10
3.3098923 0.34807417 10
3.3087991 0.34915116 10
3.3059337 0.35196507 10
3.3031093 0.35474041 10
3.3003209 0.35747778 10
3.2975617 0.36017767 10
3.2948247 0.36284056 10
3.292101 0.36546701 10
3.2893823 0.36805749 10
3.2866594 0.37061247 10
3.283923 0.3731325 10
3.2818423 0.37500392 10
3.2811912 0.37561801 10
3.2785174 0.37806949 10
3.2758054 0.38048738 10
3.2731136 0.38287219 10
3.2704733 0.38522434 10
3.267846 0.38754427 10
3.265227 0.38983244 10
3.2626134 0.39208928 10
3.2600052 0.39431518 10
3.2573993 0.39651066 10
3.254795 0.39867604 10
3.2537924 0.39949598 10
3.2522803 0.40081176 10
3.2498228 0.40291825 10
3.2473654 0.40499589 10
3.2449018 0.4070451 10
3.2424276 0.40906623 10
3.2399384 0.41105968 10
3.2374266 0.41302586 10
3.2348866 0.41496509 10
3.2323112 0.41687778 10
3.2296924 0.41876426 10
3.2270218 0.42062494 10
3.2257425 0.42148295 10
3.2243756 0.42246011 10
3.2217404 0.42427015 10
3.2190301 0.42605543 10
3.2162357 0.42781624 10
3.2133445 0.42955297 10
3.2103456 0.43126589 10
3.2072363 0.43295535 10
3.2040043 0.43462169 10
3.2006343 0.43626523 10
3.1976925 0.43761945 10
3.1971442 0.43788624 10
3.1936515 0.43948504 10
3.1899896 0.44106197 10
3.1861426 0.4426173 10
3.1820945 0.44415134 10
3.1778293 0.44566438 10
3.1733286 0.44715667 10
3.1696426 0.4482987 10
3.1686209 0.44862854 10
3.1638126 0.45008028 10
3.1587324 0.4515121 10
3.1533591 0.45292434 10
3.1476705 0.45431724 10
3.1416432 0.45569107 10
3.1415927 0.45570186 10
3.1357221 0.45704606 10
3.1294313 0.45838252 10
3.1227375 0.45970067 10
3.1156105 0.4610008 10
3.1135427 0.46135286 10
3.1083045 0.46228307 10
3.1006417 0.46354783 10
3.092476 0.46479526 10
3.0854928 0.4657843 10
3.0838656 0.46602559 10
3.075113 0.46723911 10
3.06576 0.46843597 10
3.0574428 0.46942005 10
3.0558506 0.46961647 10
3.0457604 0.47078079 10
3.0349376 0.47192916 10
3.0293929 0.47247627 10
3.0236304 0.47306183 10
3.0117827 0.47417897 10
3.001343 0.47508508 10
2.9991115 0.47528082 10
2.9858653 0.47636759 10
2.973293 0.47731227 10
2.9715742 0.47743946 10
2.9563312 0.47849667 10
2.9452431 0.47920433 10
2.9397437 0.47953939 10
2.921608 0.48056784 10
2.9171932 0.48080232 10
2.9013047 0.48158219 10
2.8891432 0.48213819 10
2.8786974 0.48258269 10
2.8610933 0.48328436 10
2.8535548 0.48356947 10
2.8330434 0.48430007 10
2.8257863 0.48454273 10
2.8049934 0.48520135 10
2.7948415 0.48550266 10
2.7769435 0.48600916 10
2.7603433 0.48644945 10
2.7488936 0.48674107 10
2.7219517 0.48738328 10
2.7208437 0.48740883 10
2.6927937 0.48802287 10
2.6787255 0.48830432 10
2.6647438 0.48857823 10
2.6366938 0.48907579 10
2.6285552 0.48921275 10
2.6086439 0.48954496 10
2.580594 0.4900276 10
2.5760502 0.49010873 10
2.552544 0.49052549 10
2.525784 0.49099246 10
2.5244941 0.49101495 10
2.4964442 0.49149856 10
2.4739442 0.49186406 10
2.4683942 0.49195503 10
2.4403443 0.4923973 10
2.4183648 0.49272373 10
2.4122943 0.49281548 10
2.3842444 0.49322352 10
2.3589102 0.49357164 10
2.3561945 0.49360992 10
2.3281446 0.49400896 10
2.3000946 0.49436434 10
2.2960278 0.49440795 10
2.2720447 0.49467384 10
2.2439948 0.49492615 10
2.2159448 0.49513867 10
2.2025778 0.49523279 10
2.1878949 0.49534081 10
2.159845 0.4955456 10
2.131795 0.49574608 10
2.1037451 0.49593502 10
2.0870063 0.49604636 10
2.0756952 0.49612539 10
2.0476452 0.49631103 10
2.0195953 0.49648153 10
1.9915453 0.49663919 10
1.9634954 0.49678479 10
1.9499289 0.49684876 10
1.9354455 0.49692105 10
1.9073955 0.49704275 10
1.8793456 0.49714273 10
1.8512957 0.49722383 10
1.8232457 0.49729805 10
1.7951958 0.49737738 10
1.7671459 0.49744422 10
1.7390959 0.49749529 10
1.711046 0.49753362 10
1.6829961 0.49755877 10
1.6549461 0.49756452 10
1.6268962 0.49754334 10
1.5988463 0.49749406 10
1.5707963 0.49742836 10
1.5427464 0.49736209 10
1.5146965 0.49728698 10
1.4866465 0.49720835 10
1.4585966 0.49714167 10
1.4305467 0.49709789 10
1.4024967 0.49707826 10
1.3744468 0.49707516 10
1.3463968 0.49707907 10
1.3183469 0.49708354 10
1.290297 0.49708425 10
1.2622471 0.49706895 10
1.2341971 0.49702378 10
1.2061472 0.49694894 10
1.1787028 0.49684876 10
1.1780973 0.49684667 10
1.1500473 0.49672644 10
1.1219974 0.4965816 10
1.0939475 0.49641157 10
1.0658975 0.4962152 10
1.0439354 0.49604636 10
1.0378476 0.4960018 10
1.0097977 0.49578298 10
0.9817477 0.49553721 10
0.95369777 0.49526983 10
0.94987801 0.49523279 10
0.92564782 0.49500699 10
0.89759787 0.49474355 10
0.86954799 0.49447614 10
0.86260589 0.49440795 10
0.84149802 0.49420809 10
0.81344807 0.49391892 10
0.78539816 0.49359299 10
0.78367946 0.49357164 10
0.75734826 0.49325366 10
0.72929831 0.49286098 10
0.72027074 0.49272373 10
0.70124834 0.49243904 10
0.67319845 0.49199787 10
0.66476542 0.49186406 10
0.6451485 0.49155565 10
0.61709855 0.49110573 10
0.61011415 0.49099246 10
0.58904863 0.49065174 10
0.56099867 0.49017822 10
0.5569713 0.49010873 10
0.53294875 0.48969179 10
0.50616248 0.48921275 10
0.50489884 0.48918991 10
0.47684887 0.4886432 10
0.46115018 0.48830432 10
0.44879893 0.48803135 10
0.42182413 0.48738328 10
0.420749 0.4873566 10
0.39269907 0.48662638 10
0.38619921 0.48644945 10
0.36464914 0.48583783 10
0.35336781 0.48550266 10
0.33659922 0.48497977 10
0.32339965 0.48454273 10
0.30854928 0.48402308 10
0.29649421 0.48356947 10
0.28049934 0.48292894 10
0.27228215 0.48258269 10
0.25244941 0.48168814 10
0.25020832 0.48158219 10
0.23001073 0.48056784 10
0.22439948 0.48026486 10
0.21151161 0.47953939 10
0.19634955 0.4786125 10
0.19447547 0.47849667 10
0.17840647 0.47743946 10
0.16829961 0.47671566 10
0.16336134 0.47636759 10
0.14899794 0.47528082 10
0.14024967 0.47456208 10
0.13544946 0.47417897 10
0.1224154 0.47306183 10
0.11219973 0.47210807 10
0.11022274 0.47192916 10
0.098349521 0.47078079 10
0.087318821 0.46961647 10
0.084149807 0.46925716 10
0.076676135 0.46843597 10
0.066603803 0.46723911 10
0.057209631 0.46602559 10
0.056099869 0.46587211 10
0.04804053 0.46479526 10
0.039408201 0.46354783 10
0.031322214 0.46228307 10
0.028049934 0.46173321 10
0.023538047 0.4610008 10
0.016089369 0.45970067 10
0.0090965976 0.45838252 10
0.0025276215 0.45704606 10
0 0.4564939 10

1.3463968 0.12776404 20
1.3744468 0.12682624 20
1.4024967 0.12601217 20
1.4305467 0.12532198 20
1.4585966 0.1247565 20
1.4866465 0.12431671 20
1.5146965 0.12400301 20
1.5427464 0.12381587 20
1.5707963 0.1237548 20
1.5988463 0.12364231 20
1.6268962 0.12365861 20
1.6549461 0.12380065 20
1.6829961 0.12406632 20
1.711046 0.1244539 20
1.7390959 0.12496216 20
1.7671459 0.12559043 20
1.7951958 0.12633839 20
1.8232457 0.12720591 20
1.8431168 0.12790407 20
1.8512957 0.12819265 20
1.8793456 0.12929743 20
1.9073955 0.1305237 20
1.9354455 0.13187292 20
1.9634954 0.1333483 20
1.9705133 0.13374758 20
1.9915453 0.1349505 20
2.0195953 0.1366842 20
2.0476452 0.13855845 20
2.0609032 0.13951106 20
2.0756952 0.14057965 20
2.1037451 0.1427588 20
2.131795 0.14511676 20
2.1326701 0.14519562 20
2.159845 0.14767064 20
2.1878949 0.15045567 20
2.1911331 0.15080234 20
2.2159448 0.15352093 20
2.2392575 0.1563323 20
2.2439948 0.15692549 20
2.2720447 0.16078596 20
2.2786284 0.16178653 20
2.3000946 0.16514135 20
2.3126058 0.16716605 20
2.3281446 0.1697276 20
2.3436236 0.17247193 20
2.3561945 0.17478292 20
2.3709786 0.17770515 20
2.3842444 0.18042473 20
2.3953936 0.18286671 20
2.4122943 0.18669137 20
2.4175703 0.18795758 20
2.437993 0.19297875 20
2.4403443 0.19356584 20
2.4569654 0.19793117 20
2.4683942 0.20098799 20
2.4749097 0.20281577 20
2.4919036 0.20763348 20
2.4964442 0.20892896 20
2.5080004 0.21238522 20
2.52343 0.21707191 20
2.5244941 0.21739537 20
2.5379528 0.22169439 20
2.5519048 0.2262536 20
2.552544 0.22646332 20
2.5649428 0.23075037 20
2.5773603 0.23518556 20
2.580594 0.23636457 20
2.5889251 0.23956002 20
2.6004258 0.24387458 20
2.6086439 0.24690934 20
2.6118047 0.24813007 20
2.622553 0.25232726 20
2.6327918 0.25646701 20
2.6366938 0.258083 20
2.6423799 0.26055005 20
2.6513976 0.26457721 20
2.6599804 0.26854917 20
2.6647438 0.27080711 20
2.6681103 0.27246678 20
2.6758164 0.27633074 20
2.6832241 0.2801418 20
2.6903602 0.28390065 20
2.6927937 0.28519638 20
2.6971808 0.28760806 20
2.7037335 0.29126468 20
2.7100541 0.29487124 20
2.7161349 0.29842839 20
2.7208437 0.30125427 20
2.7219478 0.30193686 20
2.7274394 0.30539727 20
2.7326407 0.30881029 20
2.7375204 0.31217659 20
2.7420616 0.3154968 20
2.7466125 0.31877154 20
2.7488936 0.32039432 20
2.751101 0.32200143 20
2.7554088 0.32518709 20
2.7595119 0.32832912 20
2.7634041 0.33142814 20
2.7670967 0.33448473 20
2.7706133 0.33749944 20
2.7739784 0.34047291 20
2.7769435 0.3431535 20
2.7772168 0.34340563 20
2.7803466 0.34629819 20
2.7834017 0.34915116 20
2.7863976 0.35196507 20
2.789347 0.35474041 20
2.7922594 0.35747778 20
2.7951425 0.36017767 20
2.7980008 0.36284056 20
2.8008374 0.36546701 20
2.8036526 0.36805749 20
2.8049934 0.36927703 20
2.8064301 0.37061247 20
2.8091667 0.3731325 20
2.8118679 0.37561801 20
2.8145221 0.37806949 20
2.8171143 0.38048738 20
2.819623 0.38287219 20
2.8220232 0.38522434 20
2.8243089 0.38754427 20
2.8266252 0.38983244 20
2.828926 0.39208928 20
2.8311877 0.39431518 20
2.8330434 0.39615087 20
2.8333969 0.39651066 20
2.8355192 0.39867604 20
2.8375801 0.40081176 20
2.839574 0.40291825 20
2.8414962 0.40499589 20
2.8433413 0.4070451 20
2.8451068 0.40906623 20
2.8468142 0.41105968 20
2.848434 0.41302586 20
2.8499595 0.41496509 20
2.851383 0.41687778 20
2.8526967 0.41876426 20
2.8538917 0.42062494 20
2.8549589 0.42246011 20
2.8558878 0.42427015 20
2.8566676 0.42605543 20
2.8572863 0.42781624 20
2.8577312 0.42955297 20
2.8579885 0.43126589 20
2.858044 0.43295535 20
2.8578841 0.43462169 20
2.8575069 0.43626523 20
2.8568924 0.43788624 20
2.856019 0.43948504 20
2.8548671 0.44106197 20
2.8534169 0.4426173 20
2.8516476 0.44415134 20
2.8495368 0.44566438 20
2.847061 0.44715667 20
2.8441939 0.44862854 20
2.8409078 0.45008028 20
2.8371723 0.4515121 20
2.8330434 0.45289476 20
2.8329556 0.45292434 20
2.8282697 0.45431724 20
2.82304 0.45569107 20
2.817225 0.45704606 20
2.8107791 0.45838252 20
2.8049934 0.45945428 20
2.8036753 0.45970067 20
2.7959544 0.4610008 20
2.7874539 0.46228307 20
2.7781024 0.46354783 20
2.7769435 0.4636903 20
2.7679898 0.46479526 20
2.7568917 0.46602559 20
2.7488936 0.46682568 20
2.7447504 0.46723911 20
2.7315172 0.46843597 20
2.7208437 0.46930466 20
2.7169443 0.46961647 20
2.7009125 0.47078079 20
2.6927937 0.47131475 20
2.683052 0.47192916 20
2.6647438 0.4729725 20
2.6630847 0.47306183 20
2.6403913 0.47417897 20
2.6366938 0.47434568 20
2.6155015 0.47528082 20
2.6086439 0.47555853 20
2.5898023 0.47636759 20
2.580594 0.47673201 20
2.5632436 0.47743946 20
2.552544 0.47784363 20
2.5350566 0.47849667 20
2.5244941 0.4788645 20
2.5041691 0.47953939 20
2.4964442 0.47978056 20
2.4697055 0.48056784 20
2.4683942 0.48060442 20
2.4403443 0.48135387 20
2.4313792 0.48158219 20
2.4122943 0.48204615 20
2.3889579 0.48258269 20
2.3842444 0.48268675 20
2.3561945 0.48328768 20
2.3435804 0.48356947 20
2.3281446 0.48390189 20
2.3000946 0.48445218 20
2.2947164 0.48454273 20
2.2720447 0.48491467 20
2.2439948 0.48529848 20
2.2269209 0.48550266 20
2.2159448 0.48563217 20
2.1878949 0.48594372 20
2.159845 0.48624433 20
2.139741 0.48644945 20
2.131795 0.48653027 20
2.1037451 0.48679058 20
2.0756952 0.48705891 20
2.0476452 0.48730669 20
2.0379619 0.48738328 20
2.0195953 0.48752946 20
1.9915453 0.48772899 20
1.9634954 0.48790976 20
1.9354455 0.4880767 20
1.9073955 0.48822852 20
1.8910498 0.48830432 20
1.8793456 0.48835973 20
1.8512957 0.48846377 20
1.8232457 0.48856452 20
1.7951958 0.48868984 20
1.7671459 0.48879056 20
1.7390959 0.48886784 20
1.711046 0.48893341 20
1.6829961 0.48899078 20
1.6549461 0.48903114 20
1.6268962 0.4890399 20
1.5988463 0.48900881 20
1.5707963 0.48894741 20
1.5427464 0.4889108 20
1.5146965 0.48884322 20
1.4866465 0.48875133 20
1.4585966 0.48866076 20
1.4305467 0.48859036 20
1.4024967 0.48854241 20
1.3744468 0.48850601 20
1.3463968 0.48846759 20
1.3183469 0.48841807 20
1.290297 0.48837651 20
1.2622471 0.48832498 20
1.25595 0.48830432 20
1.2341971 0.48823449 20
1.2061472 0.48811271 20
1.1780973 0.48796699 20
1.1500473 0.48779819 20
1.1219974 0.48760237 20
1.0949138 0.48738328 20
1.0939475 0.48737551 20
1.0658975 0.48712168 20
1.0378476 0.48684661 20
1.0097977 0.48656776 20
0.99950085 0.48644945 20
0.9817477 0.48624467 20
0.95369777 0.485885 20
0.92564782 0.48550272 20
0.92564332 0.48550266 20
0.89759787 0.48511347 20
0.86954799 0.48471114 20
0.85827611 0.48454273 20
0.84149802 0.48428581 20
0.81344807 0.48382214 20
0.79948541 0.48356947 20
0.78539816 0.48330618 20
0.75734826 0.48276791 20
0.74880595 0.48258269 20
0.72929831 0.48214234 20
0.70682 0.48158219 20
0.70124834 0.48143649 20
0.67319845 0.48066812 20
0.66959127 0.48056784 20
0.6451485 0.47984878 20
0.63474875 0.47953939 20
0.61709855 0.47898087 20
0.60201779 0.47849667 20
0.58904863 0.4780517 20
0.57162131 0.47743946 20
0.56099867 0.47703871 20
0.54371064 0.47636759 20
0.53294875 0.47591624 20
0.5177827 0.47528082 20
0.50489884 0.4746943 20
0.49417313 0.47417897 20
0.47684887 0.47326882 20
0.4731288 0.47306183 20
0.45445414 0.47192916 20
0.44879893 0.47155224 20
0.43765295 0.47078079 20
0.4224752 0.46961647 20
0.420749 0.46947153 20
0.40854193 0.46843597 20
0.39586329 0.46723911 20
0.39269907 0.46691062 20
0.38408101 0.46602559 20
0.37326596 0.46479526 20
0.36464914 0.46370588 20
0.36337805 0.46354783 20
0.35411462 0.46228307 20
0.34567063 0.4610008 20
0.33797781 0.45970067 20
0.33659922 0.45944276 20
0.3308733 0.45838252 20
0.32439022 0.45704606 20
0.31850559 0.45569107 20
0.31317677 0.45431724 20
0.30854928 0.45297763 20
0.3083671 0.45292434 20
0.30408135 0.4515121 20
0.30025563 0.45008028 20
0.29686055 0.44862854 20
0.29386915 0.44715667 20
0.29125629 0.44566438 20
0.28899867 0.44415134 20
0.28707463 0.4426173 20
0.28546383 0.44106197 20
0.28414715 0.43948504 20
0.28310595 0.43788624 20
0.28232167 0.43626523 20
0.28177388 0.43462169 20
0.28144331 0.43295535 20
0.2813276 0.43126589 20
0.28141405 0.42955297 20
0.28168894 0.42781624 20
0.28213832 0.42605543 20
0.28275011 0.42427015 20
0.28351258 0.42246011 20
0.28441481 0.42062494 20
0.28544717 0.41876426 20
0.28660009 0.41687778 20
0.28786591 0.41496509 20
0.28923787 0.41302586 20
0.29070977 0.41105968 20
0.29227702 0.40906623 20
0.29390844 0.4070451 20
0.2956333 0.40499589 20
0.29745249 0.40291825 20
0.29936516 0.40081176 20
0.30136901 0.39867604 20
0.30346157 0.39651066 20
0.30563953 0.39431518 20
0.30789786 0.39208928 20
0.30854928 0.39145234 20
0.31024564 0.38983244 20
0.31265265 0.38754427 20
0.31504815 0.38522434 20
0.31757875 0.38287219 20
0.32025521 0.38048738 20
0.32305993 0.37806949 20
0.32597586 0.37561801 20
0.32898717 0.3731325 20
0.33207919 0.37061247 20
0.33524056 0.36805749 20
0.33659922 0.36695628 20
0.33851542 0.36546701 20
0.34188245 0.36284056 20
0.34529867 0.36017767 20
0.34876298 0.35747778 20
0.35227843 0.35474041 20
0.35585168 0.35196507 20
0.35949221 0.34915116 20
0.36321217 0.34629819 20
0.36464914 0.34519849 20
0.36706047 0.34340563 20
0.37104249 0.34047291 20
0.37515772 0.33749944 20
0.37942676 0.33448473 20
0.38386847 0.33142814 20
0.38849705 0.32832912 20
0.39269907 0.32558472 20
0.39332001 0.32518709 20
0.398335 0.32200143 20
0.40349538 0.31877154 20
0.40865516 0.3154968 20
0.41385169 0.31217659 20
0.4193739 0.30881029 20
0.420749 0.30799271 20
0.42522414 0.30539727 20
0.43136982 0.30193686 20
0.43777507 0.29842839 20
0.44441154 0.29487124 20
0.44879893 0.29254465 20
0.45127338 0.29126468 20
0.45837086 0.28760806 20
0.46567927 0.28390065 20
0.47320614 0.2801418 20
0.47684887 0.27833635 20
0.48101624 0.27633074 20
0.48914999 0.27246678 20
0.49760749 0.26854917 20
0.50489884 0.26525378 20
0.50645158 0.26457721 20
0.51582647 0.26055005 20
0.52566899 0.25646701 20
0.53294875 0.25353047 20
0.53604866 0.25232726 20
0.54703145 0.24813007 20
0.55845677 0.24387458 20
0.56099867 0.24290304 20
0.56994313 0.23956002 20
0.58194702 0.23518556 20
0.58904863 0.2326926 20
0.5948151 0.23075037 20
0.60852429 0.2262536 20
0.61709855 0.22351052 20
0.62300323 0.22169439 20
0.6382499 0.21707191 20
0.6451485 0.2150029 20
0.65423325 0.21238522 20
0.67089373 0.20763348 20
0.67319845 0.20697548 20
0.68841228 0.20281577 20
0.70124834 0.19934445 20
0.70673112 0.19793117 20
0.72614175 0.19297875 20
0.72929831 0.19218346 20
0.74707685 0.18795758 20
0.75734826 0.18558409 20
0.76993236 0.18286671 20
0.78539816 0.17964239 20
0.79543587 0.17770515 20
0.81344807 0.17435331 20
0.82442649 0.17247193 20
0.84149802 0.16962701 20
0.85727851 0.16716605 20
0.86954799 0.16522828 20
0.89286731 0.16178653 20
0.89759787 0.16111717 20
0.92564782 0.15750626 20
0.93569798 0.1563323 20
0.95369777 0.15427087 20
0.9817477 0.15133824 20
0.98728357 0.15080234 20
1.0097977 0.14863804 20
1.0378476 0.14614579 20
1.0493018 0.14519562 20
1.0658975 0.14382079 20
1.0939475 0.14164818 20
1.1219974 0.13962087 20
1.1236095 0.13951106 20
1.1500473 0.13771216 20
1.1780973 0.13593178 20
1.2061472 0.13427459 20
1.2157065 0.13374758 20
1.2341971 0.1327329 20
1.2622471 0.1313104 20
1.290297 0.13000822 20
1.3183469 0.12882588 20
1.3426665 0.12790407 20
1.3463968 0.12776404 20

1.4866465 0.28713334 30
1.5146965 0.28667881 30
1.5427464 0.28644782 30
1.5707963 0.28646843 30
1.5988463 0.28633757 30
1.6268962 0.28648211 30
1.6549461 0.28688119 30
1.6829961 0.28747311 30
1.6882786 0.28760806 30
1.711046 0.28817812 30
1.7390959 0.28895777 30
1.7671459 0.28979808 30
1.7951958 0.29071196 30
1.8103382 0.29126468 30
1.8232457 0.29172684 30
1.8512957 0.29289867 30
1.8793456 0.29433331 30
1.887712 0.29487124 30
1.9073955 0.29611376 30
1.9354455 0.2979377 30
1.9417419 0.29842839 30
1.9634954 0.30012575 30
1.9833765 0.30193686 30
1.9915453 0.30268032 30
2.018528 0.30539727 30
2.0195953 0.30550397 30
2.0476452 0.30851394 30
2.0502265 0.30881029 30
2.0756952 0.31170786 30
2.0795312 0.31217659 30
2.1037451 0.31512736 30
2.1065587 0.3154968 30
2.1313628 0.31877154 30
2.131795 0.31882889 30
2.1539176 0.32200143 30
2.159845 0.32286798 30
2.1749497 0.32518709 30
2.1878949 0.32715831 30
2.1952765 0.32832912 30
2.2145644 0.33142814 30
2.2159448 0.33165159 30
2.232506 0.33448473 30
2.2439948 0.33648006 30
2.2496494 0.33749944 30
2.2660863 0.34047291 30
2.2720447 0.34155127 30
2.2819443 0.34340563 30
2.2973131 0.34629819 30
2.3000946 0.34682014 30
2.3120173 0.34915116 30
2.3262266 0.35196507 30
2.3281446 0.35234541 30
2.3397153 0.35474041 30
2.3526609 0.35747778 30
2.3561945 0.35823417 30
2.36478 0.36017767 30
2.3764005 0.36284056 30
2.3842444 0.36463464 30
2.3876699 0.36546701 30
2.3982359 0.36805749 30
2.4083814 0.37061247 30
2.4122943 0.3716119 30
2.4179498 0.3731325 30
2.4270079 0.37561801 30
2.4356875 0.37806949 30
2.4403443 0.3794076 30
2.4440087 0.38048738 30
2.4520092 0.38287219 30
2.4597309 0.38522434 30
2.4671991 0.38754427 30
2.4683942 0.38791612 30
2.4745721 0.38983244 30
2.4817809 0.39208928 30
2.4888103 0.39431518 30
2.4956638 0.39651066 30
2.4964442 0.39676042 30
2.5025168 0.39867604 30
2.5091891 0.40081176 30
2.5156296 0.40291825 30
2.521804 0.40499589 30
2.5244941 0.40592632 30
2.5276902 0.4070451 30
2.5334395 0.40906623 30
2.5389625 0.41105968 30
2.5442425 0.41302586 30
2.5492654 0.41496509 30
2.552544 0.41627757 30
2.5539916 0.41687778 30
2.5583952 0.41876426 30
2.5625398 0.42062494 30
2.5664171 0.42246011 30
2.5700176 0.42427015 30
2.5733309 0.42605543 30
2.5763452 0.42781624 30
2.5790477 0.42955297 30
2.580594 0.43066317 30
2.581416 0.43126589 30
2.5834337 0.43295535 30
2.5851019 0.43462169 30
2.5864044 0.43626523 30
2.5873236 0.43788624 30
2.5878405 0.43948504 30
2.5879343 0.44106197 30
2.5875834 0.4426173 30
2.5867684 0.44415134 30
2.585462 0.44566438 30
2.5836312 0.44715667 30
2.581242 0.44862854 30
2.580594 0.44894382 30
2.5782757 0.45008028 30
2.5746976 0.4515121 30
2.5704653 0.45292434 30
2.5655358 0.45431724 30
2.5598611 0.45569107 30
2.5533876 0.45704606 30
2.552544 0.45720061 30
2.5460779 0.45838252 30
2.5378678 0.45970067 30
2.5286868 0.4610008 30
2.5244941 0.46152922 30
2.5183466 0.46228307 30
2.506772 0.46354783 30
2.4964442 0.46455449 30
2.493899 0.46479526 30
2.4794497 0.46602559 30
2.4683942 0.46686962 30
2.4634747 0.46723911 30
2.4458203 0.46843597 30
2.4403443 0.46877253 30
2.4264803 0.46961647 30
2.4122943 0.47039731 30
2.4052218 0.47078079 30
2.3842444 0.47181341 30
2.381885 0.47192916 30
2.3565924 0.47306183 30
2.3561945 0.47307821 30
2.3304179 0.47417897 30
2.3281446 0.47426847 30
2.3008016 0.47528082 30
2.3000946 0.47530509 30
2.2720447 0.47616098 30
2.2642261 0.47636759 30
2.2439948 0.47686735 30
2.2176557 0.47743946 30
2.2159448 0.47747447 30
2.1878949 0.4780131 30
2.1614461 0.47849667 30
2.159845 0.47852447 30
2.131795 0.47899572 30
2.1037451 0.47942461 30
2.0964507 0.47953939 30
2.0756952 0.47985237 30
2.0476452 0.48024852 30
2.0226274 0.48056784 30
2.0195953 0.48060516 30
1.9915453 0.48091304 30
1.9634954 0.48118232 30
1.9354455 0.48142321 30
1.9150265 0.48158219 30
1.9073955 0.48164037 30
1.8793456 0.48182838 30
1.8512957 0.481982 30
1.8232457 0.48214134 30
1.7951958 0.48233921 30
1.7671459 0.48250266 30
1.7495926 0.48258269 30
1.7390959 0.48262989 30
1.711046 0.4827344 30
1.6829961 0.48282067 30
1.6549461 0.48287849 30
1.6268962 0.48289233 30
1.5988463 0.48285558 30
1.5707963 0.48278205 30
1.5427464 0.48274866 30
1.5146965 0.48267553 30
1.490938 0.48258269 30
1.4866465 0.48256579 30
1.4585966 0.48244803 30
1.4305467 0.482345 30
1.4024967 0.48226055 30
1.3744468 0.48218282 30
1.3463968 0.48209598 30
1.3183469 0.48199085 30
1.290297 0.48189857 30
1.2622471 0.48180689 30
1.2341971 0.48166476 30
1.2216336 0.48158219 30
1.2061472 0.48147828 30
1.1780973 0.48125561 30
1.1500473 0.48099501 30
1.1219974 0.48068847 30
1.11235 0.48056784 30
1.0939475 0.48032919 30
1.0658975 0.47992494 30
1.040825 0.47953939 30
1.0378476 0.47949158 30
1.0097977 0.47904619 30
0.9817477 0.47853542 30
0.97978988 0.47849667 30
0.95369777 0.47795311 30
0.93056896 0.47743946 30
0.92564782 0.47732368 30
0.89759787 0.47664048 30
0.8868659 0.47636759 30
0.86954799 0.47589654 30
0.84810831 0.47528082 30
0.84149802 0.47507628 30
0.81388368 0.47417897 30
0.81344807 0.47416364 30
0.78539816 0.47313326 30
0.78349822 0.47306183 30
0.75734826 0.47199101 30
0.75595642 0.47192916 30
0.73227354 0.47078079 30
0.72929831 0.47062228 30
0.71165993 0.46961647 30
0.70124834 0.46895831 30
0.69320602 0.46843597 30
0.6766002 0.46723911 30
0.67319845 0.46696735 30
0.66129104 0.46602559 30
0.64740997 0.46479526 30
0.6451485 0.46457221 30
0.63444706 0.46354783 30
0.62269611 0.46228307 30
0.61709855 0.46160605 30
0.61193613 0.4610008 30
0.6020817 0.45970067 30
0.59328442 0.45838252 30
0.58904863 0.45766033 30
0.5853858 0.45704606 30
0.57832433 0.45569107 30
0.57213501 0.45431724 30
0.56676265 0.45292434 30
0.56215717 0.4515121 30
0.56099867 0.45108511 30
0.55830302 0.45008028 30
0.55513594 0.44862854 30
0.55260467 0.44715667 30
0.55067327 0.44566438 30
0.54930805 0.44415134 30
0.54847562 0.4426173 30
0.54814621 0.44106197 30
0.5482998 0.43948504 30
0.54891351 0.43788624 30
0.54996495 0.43626523 30
0.55143314 0.43462169 30
0.55329878 0.43295535 30
0.55554405 0.43126589 30
0.5581525 0.42955297 30
0.56099867 0.4278803 30
0.56110933 0.42781624 30
0.56441166 0.42605543 30
0.56802937 0.42427015 30
0.57194963 0.42246011 30
0.57616034 0.42062494 30
0.5806499 0.41876426 30
0.58540653 0.41687778 30
0.58904863 0.41548339 30
0.59041201 0.41496509 30
0.59565083 0.41302586 30
0.60113324 0.41105968 30
0.6068494 0.40906623 30
0.61278906 0.4070451 30
0.61709855 0.40558838 30
0.61886415 0.40499589 30
0.62522977 0.40291825 30
0.6318975 0.40081176 30
0.63883858 0.39867604 30
0.6451485 0.39677337 30
0.64602401 0.39651066 30
0.65338127 0.39431518 30
0.66099112 0.39208928 30
0.66885833 0.38983244 30
0.67319845 0.38860077 30
0.676938 0.38754427 30
0.68523509 0.38522434 30
0.69382583 0.38287219 30
0.70124834 0.38087656 30
0.70272327 0.38048738 30
0.71193422 0.37806949 30
0.7214827 0.37561801 30
0.72929831 0.37364769 30
0.73141538 0.3731325 30
0.74182727 0.37061247 30
0.75260728 0.36805749 30
0.75734826 0.36694289 30
0.76398801 0.36546701 30
0.77574572 0.36284056 30
0.78539816 0.36066576 30
0.78763976 0.36017767 30
0.80015516 0.35747778 30
0.8131188 0.35474041 30
0.81344807 0.3546711 30
0.82680713 0.35196507 30
0.84088139 0.34915116 30
0.84149802 0.34902744 30
0.85555222 0.34629819 30
0.86954799 0.34360079 30
0.87059683 0.34340563 30
0.8863081 0.34047291 30
0.89759787 0.33838574 30
0.90263031 0.33749944 30
0.91987593 0.33448473 30
0.92564782 0.33348569 30
0.93837202 0.33142814 30
0.95369777 0.32899084 30
0.95814906 0.32832912 30
0.97899843 0.32518709 30
0.9817477 0.32476834 30
1.0010018 0.32200143 30
1.0097977 0.32075734 30
1.0250217 0.31877154 30
1.0378476 0.31710449 30
1.0510858 0.3154968 30
1.0658975 0.3136929 30
1.0790832 0.31217659 30
1.0939475 0.31045713 30
1.1089971 0.30881029 30
1.1219974 0.30737708 30
1.1412293 0.30539727 30
1.1500473 0.30448278 30
1.1771383 0.30193686 30
1.1780973 0.3018463 30
1.2061472 0.29951518 30
1.2213816 0.29842839 30
1.2341971 0.29750829 30
1.2622471 0.29550876 30
1.2731217 0.29487124 30
1.290297 0.29386185 30
1.3183469 0.29249586 30
1.3463968 0.29133233 30
1.3482434 0.29126468 30
1.3744468 0.29028728 30
1.4024967 0.28934935 30
1.4305467 0.28850473 30
1.4585966 0.28776058 30
1.4655253 0.28760806 30
1.4866465 0.28713334 30

1.4585966 0.36264004 40
1.4866465 0.36206878 40
1.5146965 0.36163622 40
1.5427464 0.36143341 40
1.5707963 0.3617156 40
1.5988463 0.36166069 40
1.6268962 0.3620534 40
1.6549461 0.36263454 40
1.6643538 0.36284056 40
1.6829961 0.36323944 40
1.711046 0.36383272 40
1.7390959 0.36445197 40
1.7671459 0.36515058 40
1.7779464 0.36546701 40
1.7951958 0.36596214 40
1.8232457 0.36695883 40
1.8451076 0.36805749 40
1.8512957 0.36836494 40
1.8793456 0.36998942 40
1.8885299 0.37061247 40
1.9073955 0.37188616 40
1.9228298 0.3731325 40
1.9354455 0.37414927 40
1.9524759 0.37561801 40
1.9634954 0.37656627 40
1.9804 0.37806949 40
1.9915453 0.37905944 40
2.0070068 0.38048738 40
2.0195953 0.38165176 40
2.032084 0.38287219 40
2.0476452 0.38439832 40
2.0555366 0.38522434 40
2.0756952 0.38734415 40
2.0774396 0.38754427 40
2.097354 0.38983244 40
2.1037451 0.39057268 40
2.115794 0.39208928 40
2.131795 0.39411937 40
2.13329 0.39431518 40
2.1499327 0.39651066 40
2.159845 0.39784583 40
2.1653765 0.39867604 40
2.1793564 0.40081176 40
2.1878949 0.40214724 40
2.1926112 0.40291825 40
2.2050701 0.40499589 40
2.2159448 0.40686282 40
2.2169967 0.4070451 40
2.2284599 0.40906623 40
2.2394506 0.41105968 40
2.2439948 0.41190356 40
2.2500838 0.41302586 40
2.2603562 0.41496509 40
2.2701554 0.41687778 40
2.2720447 0.41725597 40
2.2795376 0.41876426 40
2.2884438 0.42062494 40
2.2968411 0.42246011 40
2.3000946 0.42320128 40
2.304544 0.42427015 40
2.311607 0.42605543 40
2.3181395 0.42781624 40
2.3241285 0.42955297 40
2.3281446 0.43081484 40
2.3294567 0.43126589 40
2.3339715 0.43295535 40
2.3379565 0.43462169 40
2.341397 0.43626523 40
2.3442761 0.43788624 40
2.3465752 0.43948504 40
2.3482737 0.44106197 40
2.349349 0.4426173 40
2.3497763 0.44415134 40
2.3495281 0.44566438 40
2.3485745 0.44715667 40
2.3468827 0.44862854 40
2.3444168 0.45008028 40
2.3411377 0.4515121 40
2.3370015 0.45292434 40
2.3319583 0.45431724 40
2.3281446 0.45518994 40
2.3258641 0.45569107 40
2.3185682 0.45704606 40
2.3101645 0.45838252 40
2.3005761 0.45970067 40
2.3000946 0.45975862 40
2.2890365 0.4610008 40
2.2759717 0.46228307 40
2.2720447 0.46262384 40
2.2603131 0.46354783 40
2.2439948 0.46468019 40
2.2421929 0.46479526 40
2.2205226 0.46602559 40
2.2159448 0.4662577 40
2.195668 0.46723911 40
2.1878949 0.46757617 40
2.1677653 0.46843597 40
2.159845 0.4687406 40
2.1365007 0.46961647 40
2.131795 0.46977648 40
2.1037451 0.47066052 40
2.0998488 0.47078079 40
2.0756952 0.47146567 40
2.0582238 0.47192916 40
2.0476452 0.47218905 40
2.0195953 0.4728346 40
2.0085939 0.47306183 40
1.9915453 0.47338934 40
1.9634954 0.47385831 40
1.9415485 0.47417897 40
1.9354455 0.47426274 40
1.9073955 0.4746099 40
1.8793456 0.47492106 40
1.8512957 0.47519446 40
1.8429795 0.47528082 40
1.8232457 0.4754744 40
1.7951958 0.47580027 40
1.7671459 0.47607757 40
1.7390959 0.47629687 40
1.7277702 0.47636759 40
1.711046 0.47646738 40
1.6829961 0.47659561 40
1.6549461 0.47667359 40
1.6268962 0.47668733 40
1.5988463 0.4766355 40
1.5707963 0.47653768 40
1.5427464 0.47648362 40
1.5146965 0.47638539 40
1.511161 0.47636759 40
1.4866465 0.47623891 40
1.4585966 0.4760743 40
1.4305467 0.47591675 40
1.4024967 0.47577368 40
1.3744468 0.47563361 40
1.3463968 0.47547529 40
1.3183469 0.4752847 40
1.3177383 0.47528082 40
1.290297 0.47509639 40
1.2622471 0.47491619 40
1.2341971 0.47466938 40
1.2061472 0.47435924 40
1.192291 0.47417897 40
1.1780973 0.47398249 40
1.1500473 0.4735276 40
1.1256969 0.47306183 40
1.1219974 0.47298583 40
1.0939475 0.472331 40
1.0781829 0.47192916 40
1.0658975 0.47159022 40
1.0382617 0.47078079 40
1.0378476 0.47076756 40
1.0097977 0.46986498 40
1.0027864 0.46961647 40
0.9817477 0.46879629 40
0.97302785 0.46843597 40
0.95369777 0.46755341 40
0.94704205 0.46723911 40
0.92564782 0.46611751 40
0.92395216 0.46602559 40
0.90354335 0.46479526 40
0.89759787 0.46439269 40
0.88565295 0.46354783 40
0.86989284 0.46228307 40
0.86954799 0.46225175 40
0.85632185 0.4610008 40
0.84439115 0.45970067 40
0.84149802 0.45933743 40
0.83398947 0.45838252 40
0.82497991 0.45704606 40
0.81724803 0.45569107 40
0.81344807 0.4548949 40
0.81070057 0.45431724 40
0.80525916 0.45292434 40
0.80085339 0.4515121 40
0.79741675 0.45008028 40
0.79489016 0.44862854 40
0.79322114 0.44715667 40
0.79236165 0.44566438 40
0.79226793 0.44415134 40
0.7929007 0.4426173 40
0.79422495 0.44106197 40
0.79620986 0.43948504 40
0.79882856 0.43788624 40
0.8020576 0.43626523 40
0.80587682 0.43462169 40
0.81026902 0.43295535 40
0.81344807 0.43186598 40
0.81525371 0.43126589 40
0.82086919 0.42955297 40
0.82705228 0.42781624 40
0.83379516 0.42605543 40
0.8410904 0.42427015 40
0.84149802 0.42417457 40
0.84899726 0.42246011 40
0.85743214 0.42062494 40
0.86637495 0.41876426 40
0.86954799 0.41812303 40
0.87581775 0.41687778 40
0.885736 0.41496509 40
0.89611026 0.41302586 40
0.89759787 0.41275136 40
0.90678747 0.41105968 40
0.91792209 0.40906623 40
0.92564782 0.40770759 40
0.92938678 0.4070451 40
0.94116153 0.40499589 40
0.95344319 0.40291825 40
0.95369777 0.40287565 40
0.9661014 0.40081176 40
0.97931252 0.39867604 40
0.9817477 0.39828714 40
0.99363137 0.39651066 40
1.0087089 0.39431518 40
1.0097977 0.39415793 40
1.0245223 0.39208928 40
1.0378476 0.39024378 40
1.0411376 0.38983244 40
1.0595735 0.38754427 40
1.0658975 0.38676857 40
1.0803611 0.38522434 40
1.0939475 0.38378883 40
1.1035822 0.38287219 40
1.1219974 0.38112925 40
1.1293312 0.38048738 40
1.1500473 0.37867312 40
1.157393 0.37806949 40
1.1780973 0.37635931 40
1.1876713 0.37561801 40
1.2061472 0.37417684 40
1.2207885 0.3731325 40
1.2341971 0.37216785 40
1.2596162 0.37061247 40
1.2622471 0.37044976 40
1.290297 0.36885776 40
1.3052161 0.36805749 40
1.3183469 0.36734431 40
1.3463968 0.36614579 40
1.3645679 0.36546701 40
1.3744468 0.36509051 40
1.4024967 0.36414121 40
1.4305467 0.36332584 40
1.4505188 0.36284056 40
1.4585966 0.36264004 40

1.4866465 0.4066737 50
1.5146965 0.40603179 50
1.5427464 0.40564464 50
1.5707963 0.40589359 50
1.5988463 0.40574103 50
1.6268962 0.40610441 50
1.6549461 0.40661856 50
1.6769734 0.4070451 50
1.6829961 0.40716085 50
1.711046 0.40772945 50
1.7390959 0.40836879 50
1.7654004 0.40906623 50
1.7671459 0.40911246 50
1.7951958 0.40999611 50
1.8207174 0.41105968 50
1.8232457 0.41116669 50
1.8512957 0.4130101 50
1.8515644 0.41302586 50
1.8793456 0.41469155 50
1.8828132 0.41496509 50
1.906531 0.41687778 50
1.9073955 0.41694914 50
1.9273399 0.41876426 50
1.9354455 0.41952633 50
1.9464165 0.42062494 50
1.9634954 0.42240093 50
1.9640473 0.42246011 50
1.980407 0.42427015 50
1.9915453 0.42556093 50
1.9958384 0.42605543 50
2.0104664 0.42781624 50
2.0195953 0.42897863 50
2.0241301 0.42955297 50
2.0368624 0.43126589 50
2.0476452 0.4328339 50
2.048426 0.43295535 50
2.0582894 0.43462169 50
2.0670063 0.43626523 50
2.0745347 0.43788624 50
2.0756952 0.43817863 50
2.080053 0.43948504 50
2.0843252 0.44106197 50
2.0875093 0.4426173 50
2.0895598 0.44415134 50
2.090416 0.44566438 50
2.0900206 0.44715667 50
2.0883138 0.44862854 50
2.0852283 0.45008028 50
2.0806874 0.4515121 50
2.0756952 0.45267109 50
2.0744534 0.45292434 50
2.0657264 0.45431724 50
2.0551339 0.45569107 50
2.0476452 0.45649887 50
2.0423788 0.45704606 50
2.0271983 0.45838252 50
2.0195953 0.4589577 50
2.0093736 0.45970067 50
1.9915453 0.46081714 50
1.9883628 0.4610008 50
1.9634954 0.46224256 50
1.9625872 0.46228307 50
1.9354455 0.46334146 50
1.9295502 0.46354783 50
1.9073955 0.46423376 50
1.8877295 0.46479526 50
1.8793456 0.465009 50
1.8512957 0.46567775 50
1.8373159 0.46602559 50
1.8232457 0.46634076 50
1.7951958 0.46702289 50
1.7848824 0.46723911 50
1.7671459 0.46757824 50
1.7390959 0.46800793 50
1.711046 0.46834158 50
1.7001475 0.46843597 50
1.6829961 0.46857277 50
1.6549461 0.46870315 50
1.6268962 0.46872817 50
1.5988463 0.46864922 50
1.5707963 0.46848265 50
1.5602164 0.46843597 50
1.5427464 0.46835214 50
1.5146965 0.46814762 50
1.4866465 0.46788978 50
1.4585966 0.46760241 50
1.4305467 0.46731446 50
1.4227017 0.46723911 50
1.4024967 0.4670271 50
1.3744468 0.46674174 50
1.3463968 0.46641729 50
1.3199745 0.46602559 50
1.3183469 0.46599902 50
1.290297 0.46552684 50
1.2622471 0.4650537 50
1.2501181 0.46479526 50
1.2341971 0.46441524 50
1.2061472 0.46362021 50
1.2038943 0.46354783 50
1.1780973 0.46261294 50
1.1700945 0.46228307 50
1.1500473 0.46134468 50
1.1435914 0.4610008 50
1.1222429 0.45970067 50
1.1219974 0.45968344 50
1.1053257 0.45838252 50
1.0939475 0.45734677 50
1.0908887 0.45704606 50
1.0792347 0.45569107 50
1.0694415 0.45431724 50
1.0658975 0.45370373 50
1.0617762 0.45292434 50
1.0559574 0.4515121 50
1.0515995 0.45008028 50
1.0486167 0.44862854 50
1.0469347 0.44715667 50
1.0464895 0.44566438 50
1.0472237 0.44415134 50
1.0490819 0.4426173 50
1.0520068 0.44106197 50
1.0559667 0.43948504 50
1.0609436 0.43788624 50
1.0658975 0.43653792 50
1.0670432 0.43626523 50
1.0749072 0.43462169 50
1.0838675 0.43295535 50
1.0938988 0.43126589 50
1.0939475 0.43125826 50
1.1061858 0.42955297 50
1.1196188 0.42781624 50
1.1219974 0.42752468 50
1.1353382 0.42605543 50
1.1500473 0.4245181 50
1.1525792 0.42427015 50
1.1717291 0.42246011 50
1.1780973 0.42187702 50
1.1919728 0.42062494 50
1.2061472 0.41938034 50
1.2132841 0.41876426 50
1.2341971 0.41700538 50
1.2358939 0.41687778 50
1.261953 0.41496509 50
1.2622471 0.41494394 50
1.290297 0.41350275 50
1.2982438 0.41302586 50
1.3183469 0.41182457 50
1.3371222 0.41105968 50
1.3463968 0.41068285 50
1.3744468 0.40967958 50
1.3938498 0.40906623 50
1.4024967 0.4087914 50
1.4305467 0.40803268 50
1.4585966 0.40735124 50
1.4712418 0.4070451 50
1.4866465 0.4066737 50




==> figdata/pipe/retau_180_les_r1.2_long/tt_halfsin_Pr0.71_K4.0_L1.0_2.pgf <==

6.2831853 0.4647885 10
6.2772528 0.46354783 10
6.2715293 0.46228307 10
6.2660392 0.4610008 10
6.260773 0.45970067 10
6.2557236 0.45838252 10
6.2551354 0.45822061 10
6.2506986 0.45704606 10
6.2458638 0.45569107 10
6.2412356 0.45431724 10
6.2368064 0.45292434 10
6.2325666 0.4515121 10
6.2285081 0.45008028 10
6.2270854 0.44954877 10
6.2245123 0.44862854 10
6.2206231 0.44715667 10
6.2168959 0.44566438 10
6.213321 0.44415134 10
6.2098894 0.4426173 10
6.2065918 0.44106197 10
6.203419 0.43948504 10
6.2003619 0.43788624 10
6.1990355 0.43715604 10
6.1973246 0.43626523 10
6.1943189 0.43462169 10
6.1914053 0.43295535 10
6.1885734 0.43126589 10
6.1858151 0.42955297 10
6.1831292 0.42781624 10
6.1805081 0.42605543 10
6.1779424 0.42427015 10
6.1754255 0.42246011 10
6.1729496 0.42062494 10
6.1709856 0.41912633 10
6.1704821 0.41876426 10
6.1679386 0.41687778 10
6.1654198 0.41496509 10
6.1629228 0.41302586 10
6.1604406 0.41105968 10
6.1579695 0.40906623 10
6.1555056 0.4070451 10
6.1530453 0.40499589 10
6.1505849 0.40291825 10
6.1481228 0.40081176 10
6.1456553 0.39867604 10
6.1431798 0.39651066 10
6.1429356 0.39629382 10
6.1405814 0.39431518 10
6.1379589 0.39208928 10
6.1353208 0.38983244 10
6.1326638 0.38754427 10
6.1299856 0.38522434 10
6.1272814 0.38287219 10
6.1244974 0.38048738 10
6.121707 0.37806949 10
6.1189418 0.37561801 10
6.1161881 0.3731325 10
6.1148857 0.37193869 10
6.1133707 0.37061247 10
6.110488 0.36805749 10
6.1075837 0.36546701 10
6.1046508 0.36284056 10
6.1016837 0.36017767 10
6.0986764 0.35747778 10
6.0956243 0.35474041 10
6.0925225 0.35196507 10
6.0893664 0.34915116 10
6.0868358 0.34689905 10
6.0861349 0.34629819 10
6.0827646 0.34340563 10
6.079341 0.34047291 10
6.0758692 0.33749944 10
6.0723517 0.33448473 10
6.068796 0.33142814 10
6.0652069 0.32832912 10
6.0615883 0.32518709 10
6.0587858 0.32273479 10
6.0579265 0.32200143 10
6.0541783 0.31877154 10
6.0503933 0.3154968 10
6.0465505 0.31217659 10
6.0426155 0.30881029 10
6.0385135 0.30539727 10
6.0342109 0.30193686 10
6.0307359 0.29910861 10
6.0298772 0.29842839 10
6.0254132 0.29487124 10
6.0208469 0.29126468 10
6.0161457 0.28760806 10
6.0112832 0.28390065 10
6.0062367 0.2801418 10
6.002686 0.27755428 10
6.0009603 0.27633074 10
5.9954036 0.27246678 10
5.9896162 0.26854917 10
5.9835899 0.26457721 10
5.9773195 0.26055005 10
5.974636 0.25885735 10
5.9707344 0.25646701 10
5.9638564 0.25232726 10
5.9567386 0.24813007 10
5.9493947 0.24387458 10
5.9465861 0.24226155 10
5.9417404 0.23956002 10
5.9338039 0.23518556 10
5.9255994 0.23075037 10
5.9185362 0.22702963 10
5.917015 0.2262536 10
5.9076493 0.22169439 10
5.8978366 0.21707191 10
5.8904862 0.21364385 10
5.8877096 0.21238522 10
5.8770843 0.20763348 10
5.8659988 0.20281577 10
5.8624363 0.2013056 10
5.8542194 0.19793117 10
5.8417091 0.19297875 10
5.8343864 0.19018923 10
5.8283238 0.18795758 10
5.8139053 0.18286671 10
5.8063364 0.18030987 10
5.798322 0.17770515 10
5.7814306 0.17247193 10
5.7782865 0.1715369 10
5.7629361 0.16716605 10
5.7502366 0.16372235 10
5.7427586 0.16178653 10
5.7221866 0.15670292 10
5.7206118 0.1563323 10
5.6961011 0.15080234 10
5.6941367 0.15037823 10
5.6688431 0.14519562 10
5.6660868 0.1446567 10
5.638258 0.13951106 10
5.6380368 0.13947258 10
5.6099869 0.13487201 10
5.6027117 0.13374758 10
5.581937 0.13063988 10
5.5625686 0.12790407 10
5.553887 0.12671933 10
5.525837 0.12309772 10
5.5166681 0.12197945 10
5.4977871 0.11975845 10
5.4697372 0.11666807 10
5.4630515 0.11597256 10
5.4416873 0.11382717 10
5.4136373 0.11119767 10
5.3986591 0.10988229 10
5.3855874 0.10877126 10
5.3575375 0.10653511 10
5.3294875 0.10445902 10
5.3186469 0.10370746 10
5.3014376 0.10254758 10
5.2733876 0.10078194 10
5.2453377 0.099145406 10
5.2172878 0.097629446 10
5.2136786 0.097446889 10
5.1892378 0.096239531 10
5.1611879 0.094957392 10
5.133138 0.093774638 10
5.105088 0.092686371 10
5.0770381 0.091688208 10
5.058993 0.091099411 10
5.0489882 0.090779511 10
5.0209383 0.089958403 10
4.9928883 0.089215911 10
4.9648384 0.088549546 10
4.9367885 0.087957172 10
4.9087385 0.087435995 10
4.8806886 0.086984874 10
4.8526386 0.086603152 10
4.8245887 0.08628844 10
4.7965388 0.086041156 10
4.7684888 0.085859544 10
4.7404389 0.085743436 10
4.712389 0.085692958 10
4.684339 0.085737619 10
4.6562891 0.085848076 10
4.6282392 0.086024733 10
4.6001892 0.086267314 10
4.5721393 0.086577724 10
4.5440894 0.086956705 10
4.5160394 0.087405529 10
4.4879895 0.087926355 10
4.4599396 0.088521438 10
4.4318896 0.089193479 10
4.4038397 0.089944968 10
4.3757898 0.09077899 10
4.3659693 0.091099411 10
4.3477398 0.091707621 10
4.3196899 0.092732506 10
4.29164 0.093854178 10
4.26359 0.095078018 10
4.2355401 0.096409474 10
4.215334 0.097446889 10
4.2074901 0.097860626 10
4.1794402 0.099449409 10
4.1513903 0.10116887 10
4.1233404 0.1030282 10
4.1137478 0.10370746 10
4.0952904 0.105055 10
4.0672405 0.10725195 10
4.0391905 0.10962201 10
4.0362823 0.10988229 10
4.0111406 0.11220839 10
3.9830907 0.11499767 10
3.9738524 0.11597256 10
3.9550407 0.11802664 10
3.9269908 0.12129731 10
3.9214468 0.12197945 10
3.8989409 0.12484413 10
3.8763357 0.12790407 10
3.870891 0.12866537 10
3.842841 0.13278895 10
3.8366352 0.13374758 10
3.8147911 0.13722139 10
3.8011827 0.13951106 10
3.7867412 0.14208224 10
3.7702579 0.14519562 10
3.7586912 0.14747425 10
3.7426174 0.15080234 10
3.7306413 0.15338206 10
3.7175748 0.1563323 10
3.7025913 0.1598544 10
3.6947339 0.16178653 10
3.6745414 0.16696306 10
3.6737827 0.16716605 10
3.6545905 0.17247193 10
3.6464915 0.17480554 10
3.6368068 0.17770515 10
3.6202493 0.18286671 10
3.6184415 0.18344705 10
3.6048578 0.18795758 10
3.5903916 0.19296208 10
3.5903449 0.19297875 10
3.5767886 0.19793117 10
3.5639185 0.20281577 10
3.5623417 0.20342837 10
3.551828 0.20763348 10
3.5403215 0.21238522 10
3.5342917 0.21493685 10
3.5293823 0.21707191 10
3.5189253 0.22169439 10
3.5089938 0.2262536 10
3.5062418 0.2275894 10
3.4999416 0.23075037 10
3.4913794 0.23518556 10
3.4831515 0.23956002 10
3.4781919 0.24224593 10
3.4752818 0.24387458 10
3.4678156 0.24813007 10
3.4606584 0.25232726 10
3.4538154 0.25646701 10
3.4501419 0.25875092 10
3.4473421 0.26055005 10
3.4412286 0.26457721 10
3.4353772 0.26854917 10
3.4297614 0.27246678 10
3.4243507 0.27633074 10
3.422092 0.27796808 10
3.419174 0.2801418 10
3.4141891 0.28390065 10
3.4093359 0.28760806 10
3.4045987 0.29126468 10
3.399954 0.29487124 10
3.3953829 0.29842839 10
3.3940421 0.2994624 10
3.3909139 0.30193686 10
3.3864758 0.30539727 10
3.382235 0.30881029 10
3.3781859 0.31217659 10
3.3742405 0.3154968 10
3.3703647 0.31877154 10
3.366534 0.32200143 10
3.3659921 0.32245401 10
3.3628146 0.32518709 10
3.3591346 0.32832912 10
3.3554822 0.33142814 10
3.3518566 0.33448473 10
3.3482561 0.33749944 10
3.3446841 0.34047291 10
3.3411423 0.34340563 10
3.3379422 0.34604321 10
3.3376448 0.34629819 10
3.3342964 0.34915116 10
3.3309973 0.35196507 10
3.3277452 0.35474041 10
3.3245393 0.35747778 10
3.3213742 0.36017767 10
3.3182446 0.36284056 10
3.3151425 0.36546701 10
3.3120596 0.36805749 10
3.3098923 0.36985535 10
3.3090239 0.37061247 10
3.3060843 0.3731325 10
3.3031366 0.37561801 10
3.3001721 0.37806949 10
3.2971793 0.38048738 10
3.2941933 0.38287219 10
3.291272 0.38522434 10
3.2883701 0.38754427 10
3.2854805 0.38983244 10
3.2826017 0.39208928 10
3.2818423 0.39267705 10
3.2798455 0.39431518 10
3.2771447 0.39651066 10
3.2744601 0.39867604 10
3.2717902 0.40081176 10
3.2691335 0.40291825 10
3.2664882 0.40499589 10
3.2638512 0.4070451 10
3.2612191 0.40906623 10
3.2585881 0.41105968 10
3.2559544 0.41302586 10
3.2537924 0.4146116 10
3.2533426 0.41496509 10
3.2508552 0.41687778 10
3.2483515 0.41876426 10
3.2458252 0.42062494 10
3.2432697 0.42246011 10
3.2406778 0.42427015 10
3.2380419 0.42605543 10
3.2353538 0.42781624 10
3.2326049 0.42955297 10
3.2297866 0.43126589 10
3.2268996 0.43295535 10
3.2257425 0.43360449 10
3.2240463 0.43462169 10
3.2211819 0.43626523 10
3.2182264 0.43788624 10
3.2151706 0.43948504 10
3.2120052 0.44106197 10
3.2087204 0.4426173 10
3.2053076 0.44415134 10
3.2017565 0.44566438 10
3.1980586 0.44715667 10
3.1976925 0.4472964 10
3.1943946 0.44862854 10
3.1905955 0.45008028 10
3.1866327 0.4515121 10
3.1824985 0.45292434 10
3.1781831 0.45431724 10
3.1736803 0.45569107 10
3.1696426 0.45685572 10
3.1690133 0.45704606 10
3.1643534 0.45838252 10
3.1594974 0.45970067 10
3.1544366 0.4610008 10
3.1491646 0.46228307 10
3.1436734 0.46354783 10
3.1415927 0.4640037 10
3.1382163 0.46479526 10
3.1326821 0.46602559 10
3.1269132 0.46723911 10
3.1209022 0.46843597 10
3.1146432 0.46961647 10
3.1135427 0.46981519 10
3.1084383 0.47078079 10
3.1020534 0.47192916 10
3.0954211 0.47306183 10
3.0885391 0.47417897 10
3.0854928 0.47465366 10
3.0816389 0.47528082 10
3.0746692 0.47636759 10
3.0674534 0.47743946 10
3.0599919 0.47849667 10
3.0574428 0.47884605 10
3.0525765 0.47953939 10
3.0450738 0.48056784 10
3.0373438 0.48158219 10
3.0293941 0.48258269 10
3.0293929 0.48258284 10
3.0215898 0.48356947 10
3.0135811 0.48454273 10
3.0053808 0.48550266 10
3.001343 0.48596485 10
2.9971027 0.48644945 10
2.9887467 0.48738328 10
2.9802366 0.48830432 10
2.973293 0.48903783 10
2.9715939 0.48921275 10
2.9628307 0.49010873 10
2.9539654 0.49099246 10
2.9452431 0.49184301 10
2.9450164 0.49186406 10
2.9357972 0.49272373 10
2.9265318 0.49357164 10
2.9172391 0.49440795 10
2.9171932 0.49441212 10
2.9075147 0.49523279 10
2.8977867 0.49604636 10
2.8891432 0.4967616 10
2.8880193 0.49684876 10
2.8778872 0.49764019 10
2.8677698 0.49842077 10
2.8610933 0.4989336 10
2.8575466 0.49919069 10
2.8470995 0.49995002 10
2.8457161 0.50004995 10
2.8383911 0.50057662 10
2.8330434 0.50096008 10
2.8306504 0.50112361 10
2.8223554 0.50169164 10
2.8136643 0.50228155 10
2.8049934 0.50286532 10
2.804542 0.50289416 10
2.7946467 0.50353044 10
2.7842636 0.50419116 10
2.7769435 0.50465511 10
2.7732171 0.50487739 10
2.7612912 0.50559008 10
2.7488936 0.50632267 10
2.7487574 0.50633019 10
2.7349684 0.50709885 10
2.7208437 0.50787719 10
2.7204559 0.50789714 10
2.7044967 0.50872612 10
2.6927937 0.50933098 10
2.6875159 0.50958711 10
2.6691786 0.51048124 10
2.6647438 0.51069906 10
2.6495561 0.51140982 10
2.6366938 0.51201463 10
2.6289003 0.51237422 10
2.6086439 0.51331556 10
2.6073642 0.51337576 10
2.5855463 0.51441586 10
2.580594 0.51465446 10
2.5635531 0.51549608 10
2.552544 0.51604471 10
2.5412722 0.51661789 10
2.5244941 0.51747913 10
2.518594 0.51778293 10
2.4964442 0.51893691 10
2.4953563 0.5189929 10
2.4713883 0.52024943 10
2.4683942 0.52040922 10
2.4465371 0.52155441 10
2.4403443 0.52188537 10
2.4208142 0.5229097 10
2.4122943 0.52336657 10
2.3941756 0.5243172 10
2.3842444 0.52485035 10
2.3663056 0.52577889 10
2.3561945 0.52631558 10
2.3364359 0.52729696 10
2.3281446 0.52772023 10
2.3030266 0.52887344 10
2.3000946 0.52901252 10
2.2720447 0.53017502 10
2.2625479 0.53051072 10
2.2439948 0.53119476 10
2.2159448 0.53208794 10
2.211681 0.53221112 10
2.1878949 0.53293338 10
2.159845 0.53373393 10
2.1511318 0.53397703 10
2.131795 0.53454462 10
2.1037451 0.53534397 10
2.086673 0.53581095 10
2.0756952 0.53612797 10
2.0476452 0.53689253 10
2.0195953 0.53759806 10
2.0144254 0.53771555 10
1.9915453 0.53826762 10
1.9634954 0.53885899 10
1.9354455 0.5393554 10
1.9121583 0.53969353 10
1.9073955 0.53976759 10
1.8793456 0.54012204 10
1.8512957 0.54041087 10
1.8232457 0.54064759 10
1.7951958 0.54084093 10
1.7671459 0.54098223 10
1.7390959 0.54105536 10
1.711046 0.54103917 10
1.6829961 0.54091779 10
1.6549461 0.5406779 10
1.6268962 0.54032288 10
1.5988463 0.53986121 10
1.5899963 0.53969353 10
1.5707963 0.53935502 10
1.5427464 0.53883812 10
1.5146965 0.53834742 10
1.4866465 0.53793923 10
1.4641095 0.53771555 10
1.4585966 0.53766447 10
1.4305467 0.53755872 10
1.4024967 0.53761043 10
1.3874042 0.53771555 10
1.3744468 0.53781322 10
1.3463968 0.53813784 10
1.3183469 0.53852265 10
1.290297 0.53890868 10
1.2622471 0.53924066 10
1.2341971 0.53947643 10
1.2061472 0.53958204 10
1.1780973 0.53953576 10
1.1500473 0.53932285 10
1.1219974 0.53893689 10
1.0939475 0.53837747 10
1.0685861 0.53771555 10
1.0658975 0.53764931 10
1.0378476 0.53681795 10
1.0097977 0.5358463 10
1.0088724 0.53581095 10
0.9817477 0.53482496 10
0.96026761 0.53397703 10
0.95369777 0.53372955 10
0.92564782 0.5326175 10
0.91578296 0.53221112 10
0.89759787 0.53149452 10
0.87362207 0.53051072 10
0.86954799 0.53035044 10
0.84149802 0.52919771 10
0.83409306 0.52887344 10
0.81344807 0.52800353 10
0.79799332 0.52729696 10
0.78539816 0.52673988 10
0.76547397 0.52577889 10
0.75734826 0.525398 10
0.73592035 0.5243172 10
0.72929831 0.52399101 10
0.70835651 0.5229097 10
0.70124834 0.5225498 10
0.68199747 0.52155441 10
0.67319845 0.52110734 10
0.65639539 0.52024943 10
0.6451485 0.51968452 10
0.63138908 0.5189929 10
0.61709855 0.51828539 10
0.60700851 0.51778293 10
0.58904863 0.5169003 10
0.58339641 0.51661789 10
0.56099867 0.51551154 10
0.5606946 0.51549608 10
0.53909896 0.51441586 10
0.53294875 0.51411049 10
0.51868779 0.51337576 10
0.50489884 0.51266842 10
0.49943071 0.51237422 10
0.48137621 0.51140982 10
0.47684887 0.51116966 10
0.46452829 0.51048124 10
0.44879893 0.50959858 10
0.44860483 0.50958711 10
0.43384844 0.50872612 10
0.420749 0.50795507 10
0.41981326 0.50789714 10
0.40678132 0.50709885 10
0.39435184 0.50633019 10
0.39269907 0.50622875 10
0.3827873 0.50559008 10
0.37178991 0.50487739 10
0.36464914 0.50441347 10
0.36139148 0.50419116 10
0.35166257 0.50353044 10
0.34236193 0.50289416 10
0.33659922 0.50249937 10
0.33358223 0.50228155 10
0.32538041 0.50169164 10
0.31753345 0.50112361 10
0.31002612 0.50057662 10
0.30854928 0.50046954 10
0.30308186 0.50004995 10
0.30178131 0.49995002 10
0.29194995 0.49919069 10
0.28208077 0.49842077 10
0.28049934 0.49829822 10
0.27247897 0.49764019 10
0.26291139 0.49684876 10
0.25332781 0.49604636 10
0.25244941 0.49597342 10
0.24393459 0.49523279 10
0.23455253 0.49440795 10
0.22517199 0.49357164 10
0.22439948 0.49350326 10
0.21588196 0.49272373 10
0.20663402 0.49186406 10
0.19744384 0.49099246 10
0.19634955 0.49088872 10
0.1882041 0.49010873 10
0.17904955 0.48921275 10
0.17002451 0.48830432 10
0.16829961 0.48812905 10
0.16088638 0.48738328 10
0.15185575 0.48644945 10
0.14301912 0.48550266 10
0.14024967 0.48519971 10
0.13411112 0.48454273 10
0.12529443 0.48356947 10
0.11671698 0.48258269 10
0.11219973 0.4820457 10
0.10819381 0.48158219 10
0.099698703 0.48056784 10
0.091469463 0.47953939 10
0.084149807 0.47858192 10
0.083478657 0.47849667 10
0.075395671 0.47743946 10
0.067591751 0.47636759 10
0.060066626 0.47528082 10
0.056099869 0.47468219 10
0.052651464 0.47417897 10
0.04531381 0.47306183 10
0.038251476 0.47192916 10
0.031461727 0.47078079 10
0.028049934 0.47017536 10
0.024781425 0.46961647 10
0.018202383 0.46843597 10
0.011889803 0.46723911 10
0.0058355218 0.46602559 10
3.0397224e-05 0.46479526 10
0 0.4647885 10

1.3463968 0.10349661 20
1.3744468 0.10275414 20
1.4024967 0.10211177 20
1.4305467 0.10156786 20
1.4585966 0.1011208 20
1.4866465 0.10076908 20
1.5146965 0.10051111 20
1.5427464 0.10034563 20
1.5707963 0.10027034 20
1.5988463 0.10016978 20
1.6268962 0.10016419 20
1.6549461 0.10025472 20
1.6829961 0.10044139 20
1.711046 0.10072531 20
1.7390959 0.10110714 20
1.7671459 0.10158834 20
1.7951958 0.10217054 20
1.8232457 0.10285516 20
1.8512957 0.10364493 20
1.853265 0.10370746 20
1.8793456 0.10455719 20
1.9073955 0.10557994 20
1.9354455 0.10671521 20
1.9634954 0.10796719 20
1.9915453 0.10934086 20
2.0017227 0.10988229 20
2.0195953 0.11085416 20
2.0476452 0.1125033 20
2.0756952 0.11428866 20
2.100159 0.11597256 20
2.1037451 0.11622377 20
2.131795 0.11832225 20
2.159845 0.1205832 20
2.1759658 0.12197945 20
2.1878949 0.12302754 20
2.2159448 0.12566317 20
2.2380534 0.12790407 20
2.2439948 0.12851662 20
2.2720447 0.13160742 20
2.2900133 0.13374758 20
2.3000946 0.1349787 20
2.3281446 0.13867489 20
2.3340217 0.13951106 20
2.3561945 0.14280032 20
2.3709837 0.14519562 20
2.3842444 0.14748608 20
2.4025403 0.15080234 20
2.4122943 0.15257144 20
2.431682 0.1563323 20
2.4403443 0.1580978 20
2.4573002 0.16178653 20
2.4683942 0.16433518 20
2.4799792 0.16716605 20
2.4964442 0.17141338 20
2.5003139 0.17247193 20
2.5186093 0.17770515 20
2.5244941 0.17945274 20
2.5353604 0.18286671 20
2.5510798 0.18795758 20
2.552544 0.18844839 20
2.5655521 0.19297875 20
2.5794389 0.19793117 20
2.580594 0.19834823 20
2.5926218 0.20281577 20
2.6049988 0.20763348 20
2.6086439 0.20904839 20
2.6170588 0.21238522 20
2.6282642 0.21707191 20
2.6366938 0.22066153 20
2.6390739 0.22169439 20
2.6491777 0.2262536 20
2.6585908 0.23075037 20
2.6647438 0.23368933 20
2.6678393 0.23518556 20
2.6771324 0.23956002 20
2.6861389 0.24387458 20
2.6927937 0.24714475 20
2.6947388 0.24813007 20
2.7028053 0.25232726 20
2.7104533 0.25646701 20
2.7177038 0.26055005 20
2.7208437 0.26236137 20
2.7245612 0.26457721 20
2.731078 0.26854917 20
2.7373219 0.27246678 20
2.7433263 0.27633074 20
2.7488936 0.27998952 20
2.7491193 0.2801418 20
2.7546818 0.28390065 20
2.7600521 0.28760806 20
2.7652335 0.29126468 20
2.7702209 0.29487124 20
2.7749996 0.29842839 20
2.7769435 0.29991234 20
2.7795294 0.30193686 20
2.7837814 0.30539727 20
2.7877393 0.30881029 20
2.7914143 0.31217659 20
2.7950836 0.3154968 20
2.7987147 0.31877154 20
2.8021973 0.32200143 20
2.8049934 0.3246967 20
2.8054879 0.32518709 20
2.8085613 0.32832912 20
2.8114662 0.33142814 20
2.8142279 0.33448473 20
2.8168728 0.33749944 20
2.8194248 0.34047291 20
2.8219052 0.34340563 20
2.8243315 0.34629819 20
2.8267193 0.34915116 20
2.8290798 0.35196507 20
2.8314232 0.35474041 20
2.8330434 0.3566331 20
2.8337707 0.35747778 20
2.8361368 0.36017767 20
2.8384885 0.36284056 20
2.8408246 0.36546701 20
2.8431435 0.36805749 20
2.8454401 0.37061247 20
2.8477092 0.3731325 20
2.8499416 0.37561801 20
2.8521256 0.37806949 20
2.8542462 0.38048738 20
2.856285 0.38287219 20
2.8582203 0.38522434 20
2.8601599 0.38754427 20
2.8610933 0.38862519 20
2.8621666 0.38983244 20
2.8642 0.39208928 20
2.8662148 0.39431518 20
2.8682033 0.39651066 20
2.8701585 0.39867604 20
2.8720746 0.40081176 20
2.8739466 0.40291825 20
2.8757697 0.40499589 20
2.8775396 0.4070451 20
2.879254 0.40906623 20
2.8809237 0.41105968 20
2.8825176 0.41302586 20
2.8840311 0.41496509 20
2.8854595 0.41687778 20
2.8867979 0.41876426 20
2.888041 0.42062494 20
2.8891432 0.42239554 20
2.8891825 0.42246011 20
2.8902081 0.42427015 20
2.8911256 0.42605543 20
2.8919264 0.42781624 20
2.8926013 0.42955297 20
2.8931392 0.43126589 20
2.893529 0.43295535 20
2.8937674 0.43462169 20
2.8938514 0.43626523 20
2.8937641 0.43788624 20
2.8934923 0.43948504 20
2.8930232 0.44106197 20
2.8923449 0.4426173 20
2.8914452 0.44415134 20
2.8903113 0.44566438 20
2.8891432 0.44692564 20
2.8889322 0.44715667 20
2.8873078 0.44862854 20
2.8854123 0.45008028 20
2.8832298 0.4515121 20
2.8807441 0.45292434 20
2.8779376 0.45431724 20
2.8747918 0.45569107 20
2.8712868 0.45704606 20
2.8674016 0.45838252 20
2.8631139 0.45970067 20
2.8610933 0.46026016 20
2.8584339 0.4610008 20
2.853331 0.46228307 20
2.8477525 0.46354783 20
2.84167 0.46479526 20
2.8350536 0.46602559 20
2.8330434 0.4663685 20
2.8279657 0.46723911 20
2.8203245 0.46843597 20
2.8120557 0.46961647 20
2.8049934 0.47053995 20
2.8031479 0.47078079 20
2.7936433 0.47192916 20
2.7833818 0.47306183 20
2.7769435 0.47371824 20
2.7723443 0.47417897 20
2.7604782 0.47528082 20
2.7488936 0.47626704 20
2.7476748 0.47636759 20
2.7338163 0.47743946 20
2.7208437 0.47836091 20
2.7188364 0.47849667 20
2.7024441 0.47953939 20
2.6927937 0.48011067 20
2.6845103 0.48056784 20
2.6648517 0.48158219 20
2.6647438 0.48158751 20
2.6428528 0.48258269 20
2.6366938 0.4828484 20
2.619357 0.48356947 20
2.6086439 0.48399536 20
2.5955295 0.48454273 20
2.580594 0.48513996 20
2.5718833 0.48550266 20
2.552544 0.48627766 20
2.5482941 0.48644945 20
2.5244941 0.4873826 20
2.5244763 0.48738328 20
2.4999295 0.48830432 20
2.4964442 0.48843301 20
2.4742752 0.48921275 20
2.4683942 0.48941805 20
2.4475773 0.49010873 20
2.4403443 0.49034863 20
2.4202068 0.49099246 20
2.4122943 0.49124688 20
2.3927783 0.49186406 20
2.3842444 0.4921369 20
2.3658808 0.49272373 20
2.3561945 0.49303768 20
2.3399524 0.49357164 20
2.3281446 0.49396364 20
2.3138406 0.49440795 20
2.3000946 0.49484041 20
2.2857021 0.49523279 20
2.2720447 0.49561164 20
2.2533674 0.49604636 20
2.2439948 0.49626908 20
2.2159448 0.49684294 20
2.2156387 0.49684876 20
2.1878949 0.49738876 20
2.1747197 0.49764019 20
2.159845 0.49792982 20
2.1344182 0.49842077 20
2.131795 0.49847238 20
2.1037451 0.49900991 20
2.0939458 0.49919069 20
2.0756952 0.49953413 20
2.0521034 0.49995002 20
2.0476452 0.50002881 20
2.0463872 0.50004995 20
2.0195953 0.50049817 20
2.014504 0.50057662 20
1.9915453 0.5009334 20
1.9779369 0.50112361 20
1.9634954 0.50132774 20
1.9354455 0.50167347 20
1.9337192 0.50169164 20
1.9073955 0.5019728 20
1.8793456 0.50222347 20
1.8719198 0.50228155 20
1.8512957 0.502446 20
1.8232457 0.50266134 20
1.7951958 0.50288284 20
1.7936036 0.50289416 20
1.7671459 0.50308589 20
1.7390959 0.50324974 20
1.711046 0.50337068 20
1.6829961 0.5034418 20
1.6549461 0.50344977 20
1.6268962 0.50338051 20
1.5988463 0.50323341 20
1.5707963 0.50303351 20
1.553518 0.50289416 20
1.5427464 0.50280941 20
1.5146965 0.50257451 20
1.4866465 0.50234631 20
1.4770849 0.50228155 20
1.4585966 0.5021588 20
1.4305467 0.50202999 20
1.4024967 0.50196391 20
1.3744468 0.50195144 20
1.3463968 0.50197652 20
1.3183469 0.50201917 20
1.290297 0.50204437 20
1.2622471 0.50202494 20
1.2341971 0.50193684 20
1.2061472 0.50177535 20
1.1960605 0.50169164 20
1.1780973 0.50154446 20
1.1500473 0.50124289 20
1.1410338 0.50112361 20
1.1219974 0.50087408 20
1.10287 0.50057662 20
1.0939475 0.50043883 20
1.0720041 0.50004995 20
1.0663992 0.49995002 20
1.0658975 0.49994122 20
1.0378476 0.49939714 20
1.0281711 0.49919069 20
1.0097977 0.498806 20
0.99304806 0.49842077 20
0.9817477 0.49816517 20
0.9601935 0.49764019 20
0.95369777 0.49748451 20
0.9282539 0.49684876 20
0.92564782 0.49678477 20
0.89759787 0.49608706 20
0.89596708 0.49604636 20
0.86954799 0.4954003 20
0.86285154 0.49523279 20
0.84149802 0.49471007 20
0.82981692 0.49440795 20
0.81344807 0.49399315 20
0.79818037 0.49357164 20
0.78539816 0.49322451 20
0.76843546 0.49272373 20
0.75734826 0.49240163 20
0.74067192 0.49186406 20
0.72929831 0.4915005 20
0.7143487 0.49099246 20
0.70124834 0.49054805 20
0.68851291 0.49010873 20
0.67319845 0.48957857 20
0.66257063 0.48921275 20
0.6451485 0.48860803 20
0.6363667 0.48830432 20
0.61709855 0.48762876 20
0.610193 0.48738328 20
0.58904863 0.48661646 20
0.58458281 0.48644945 20
0.56099867 0.48554314 20
0.55998139 0.48550266 20
0.53652679 0.48454273 20
0.53294875 0.48439058 20
0.51382661 0.48356947 20
0.50489884 0.4831683 20
0.49259929 0.48258269 20
0.47684887 0.48179139 20
0.47292904 0.48158219 20
0.4548487 0.48056784 20
0.44879893 0.48020744 20
0.43813037 0.47953939 20
0.42263458 0.47849667 20
0.420749 0.47836211 20
0.40823297 0.47743946 20
0.39484604 0.47636759 20
0.39269907 0.47618416 20
0.38229202 0.47528082 20
0.37060586 0.47417897 20
0.36464914 0.47357219 20
0.35968586 0.47306183 20
0.34946302 0.47192916 20
0.33997454 0.47078079 20
0.33659922 0.47033901 20
0.33114197 0.46961647 20
0.32292899 0.46843597 20
0.31531533 0.46723911 20
0.30854928 0.46607532 20
0.30826494 0.46602559 20
0.30176792 0.46479526 20
0.29576539 0.46354783 20
0.2902297 0.46228307 20
0.28513549 0.4610008 20
0.28049934 0.45971183 20
0.28045918 0.45970067 20
0.27614653 0.45838252 20
0.27221016 0.45704606 20
0.26863088 0.45569107 20
0.26539081 0.45431724 20
0.26247287 0.45292434 20
0.25986109 0.4515121 20
0.2575404 0.45008028 20
0.25549623 0.44862854 20
0.2537148 0.44715667 20
0.25244941 0.44592275 20
0.25218061 0.44566438 20
0.25087425 0.44415134 20
0.24979728 0.4426173 20
0.24893856 0.44106197 20
0.24828759 0.43948504 20
0.24783371 0.43788624 20
0.24756595 0.43626523 20
0.2474715 0.43462169 20
0.24753496 0.43295535 20
0.247753 0.43126589 20
0.24812164 0.42955297 20
0.24863089 0.42781624 20
0.24927101 0.42605543 20
0.25003262 0.42427015 20
0.25090732 0.42246011 20
0.25188701 0.42062494 20
0.25244941 0.41964845 20
0.25296876 0.41876426 20
0.25415102 0.41687778 20
0.25542472 0.41496509 20
0.25678516 0.41302586 20
0.25822847 0.41105968 20
0.25975124 0.40906623 20
0.26133254 0.4070451 20
0.26297962 0.40499589 20
0.26469118 0.40291825 20
0.266465 0.40081176 20
0.26829921 0.39867604 20
0.27019091 0.39651066 20
0.27213671 0.39431518 20
0.2741322 0.39208928 20
0.27617185 0.38983244 20
0.27824907 0.38754427 20
0.28032991 0.38522434 20
0.28049934 0.38503098 20
0.28234863 0.38287219 20
0.28449085 0.38048738 20
0.28675561 0.37806949 20
0.28913225 0.37561801 20
0.2916085 0.3731325 20
0.29417132 0.37061247 20
0.29680764 0.36805749 20
0.29950566 0.36546701 20
0.30225556 0.36284056 20
0.30505025 0.36017767 20
0.30788598 0.35747778 20
0.30854928 0.35683867 20
0.31071777 0.35474041 20
0.31356959 0.35196507 20
0.31645987 0.34915116 20
0.31939764 0.34629819 20
0.32239604 0.34340563 20
0.32546944 0.34047291 20
0.32863543 0.33749944 20
0.33191405 0.33448473 20
0.33532433 0.33142814 20
0.33659922 0.33030518 20
0.33892598 0.32832912 20
0.3427111 0.32518709 20
0.34666008 0.32200143 20
0.35076186 0.31877154 20
0.35498024 0.3154968 20
0.35919899 0.31217659 20
0.36342135 0.30881029 20
0.36464914 0.30786699 20
0.36796131 0.30539727 20
0.37278062 0.30193686 20
0.37783211 0.29842839 20
0.38309389 0.29487124 20
0.38855123 0.29126468 20
0.39269907 0.2885662 20
0.39421656 0.28760806 20
0.40012008 0.28390065 20
0.40620929 0.2801418 20
0.41248367 0.27633074 20
0.41894686 0.27246678 20
0.420749 0.27139278 20
0.42566182 0.26854917 20
0.43261239 0.26457721 20
0.43980154 0.26055005 20
0.44727125 0.25646701 20
0.44879893 0.25564228 20
0.45518425 0.25232726 20
0.46353439 0.24813007 20
0.47236237 0.24387458 20
0.47684887 0.24177404 20
0.48176801 0.23956002 20
0.49155823 0.23518556 20
0.50124226 0.23075037 20
0.50489884 0.22912171 20
0.51162645 0.2262536 20
0.52277423 0.22169439 20
0.53294875 0.21769793 20
0.53460646 0.21707191 20
0.54714855 0.21238522 20
0.56022785 0.20763348 20
0.56099867 0.20735372 20
0.57389648 0.20281577 20
0.58803504 0.19793117 20
0.58904863 0.19758343 20
0.60277623 0.19297875 20
0.61709855 0.1882837 20
0.61813271 0.18795758 20
0.63412454 0.18286671 20
0.6451485 0.17951218 20
0.6513406 0.17770515 20
0.67000058 0.17247193 20
0.67319845 0.17159597 20
0.6904319 0.16716605 20
0.70124834 0.16452217 20
0.71324778 0.16178653 20
0.72929831 0.15830549 20
0.73908858 0.1563323 20
0.75734826 0.15281061 20
0.76817324 0.15080234 20
0.78539816 0.14764714 20
0.80008536 0.14519562 20
0.81344807 0.14309549 20
0.83832106 0.13951106 20
0.84149802 0.13907231 20
0.86954799 0.13547613 20
0.88408588 0.13374758 20
0.89759787 0.13218782 20
0.92564782 0.12917506 20
0.93828449 0.12790407 20
0.95369777 0.12638983 20
0.9817477 0.12381535 20
1.0030871 0.12197945 20
1.0097977 0.12141407 20
1.0378476 0.11919593 20
1.0658975 0.1171244 20
1.0825011 0.11597256 20
1.0939475 0.11519697 20
1.1219974 0.11341919 20
1.1500473 0.11176696 20
1.1780973 0.11023194 20
1.184949 0.10988229 20
1.2061472 0.10882935 20
1.2341971 0.10754721 20
1.2622471 0.10637563 20
1.290297 0.10531089 20
1.3183469 0.10435069 20
1.3393461 0.10370746 20
1.3463968 0.10349661 20

1.4024967 0.27213126 30
1.4305467 0.27126494 30
1.4585966 0.27050397 30
1.4866465 0.26987291 30
1.5146965 0.26941375 30
1.5427464 0.26917077 30
1.5707963 0.26915937 30
1.5988463 0.26900083 30
1.6268962 0.26912543 30
1.6549461 0.26949926 30
1.6829961 0.27006035 30
1.711046 0.27074907 30
1.7390959 0.27152443 30
1.7671459 0.27237104 30
1.7700583 0.27246678 30
1.7951958 0.27327213 30
1.8232457 0.27427917 30
1.8512957 0.27544026 30
1.8695242 0.27633074 30
1.8793456 0.27680158 30
1.9073955 0.27843232 30
1.9311888 0.2801418 30
1.9354455 0.2804405 30
1.9634954 0.2824779 30
1.9801005 0.28390065 30
1.9915453 0.28488209 30
2.0190801 0.28760806 30
2.0195953 0.28765913 30
2.0476452 0.29073347 30
2.0521094 0.29126468 30
2.0756952 0.29405834 30
2.08211 0.29487124 30
2.1037451 0.29759461 30
2.1099625 0.29842839 30
2.131795 0.30134247 30
2.1359701 0.30193686 30
2.159845 0.30533819 30
2.1602327 0.30539727 30
2.1825941 0.30881029 30
2.1878949 0.30962937 30
2.2032067 0.31217659 30
2.2159448 0.31429031 30
2.2230973 0.3154968 30
2.242303 0.31877154 30
2.2439948 0.31906186 30
2.2603382 0.32200143 30
2.2720447 0.32415157 30
2.2774496 0.32518709 30
2.2937 0.32832912 30
2.3000946 0.32957635 30
2.3092746 0.33142814 30
2.3242877 0.33448473 30
2.3281446 0.33527027 30
2.3387638 0.33749944 30
2.3527596 0.34047291 30
2.3561945 0.34120447 30
2.3661563 0.34340563 30
2.3790059 0.34629819 30
2.3842444 0.3474924 30
2.3911526 0.34915116 30
2.402603 0.35196507 30
2.4122943 0.35443223 30
2.4134534 0.35474041 30
2.4237794 0.35747778 30
2.4337693 0.36017767 30
2.4403443 0.36198938 30
2.4433491 0.36284056 30
2.4524843 0.36546701 30
2.4612119 0.36805749 30
2.4683942 0.37024865 30
2.4695641 0.37061247 30
2.4776209 0.3731325 30
2.4853926 0.37561801 30
2.4929111 0.37806949 30
2.4964442 0.37922874 30
2.5002759 0.38048738 30
2.5075388 0.38287219 30
2.5146596 0.38522434 30
2.5216478 0.38754427 30
2.5244941 0.3884853 30
2.5285216 0.38983244 30
2.535279 0.39208928 30
2.5418999 0.39431518 30
2.5483667 0.39651066 30
2.552544 0.39794137 30
2.5545846 0.39867604 30
2.5604602 0.40081176 30
2.5661083 0.40291825 30
2.5716063 0.40499589 30
2.5769796 0.4070451 30
2.580594 0.40844319 30
2.582178 0.40906623 30
2.5871735 0.41105968 30
2.5919633 0.41302586 30
2.5965454 0.41496509 30
2.6009178 0.41687778 30
2.6050779 0.41876426 30
2.6086439 0.42044416 30
2.6090287 0.42062494 30
2.6128224 0.42246011 30
2.6164013 0.42427015 30
2.6197582 0.42605543 30
2.6228854 0.42781624 30
2.6257742 0.42955297 30
2.6284151 0.43126589 30
2.6307974 0.43295535 30
2.632909 0.43462169 30
2.6347367 0.43626523 30
2.6362656 0.43788624 30
2.6366938 0.43844875 30
2.6374709 0.43948504 30
2.6383447 0.44106197 30
2.6388793 0.4426173 30
2.6390498 0.44415134 30
2.6388308 0.44566438 30
2.6381972 0.44715667 30
2.6371223 0.44862854 30
2.6366938 0.44903219 30
2.635576 0.45008028 30
2.6335324 0.4515121 30
2.6309615 0.45292434 30
2.6278287 0.45431724 30
2.6240961 0.45569107 30
2.6197223 0.45704606 30
2.6146711 0.45838252 30
2.6088904 0.45970067 30
2.6086439 0.45975003 30
2.602815 0.4610008 30
2.5959893 0.46228307 30
2.5883362 0.46354783 30
2.580594 0.46467978 30
2.5798274 0.46479526 30
2.5707837 0.46602559 30
2.5608216 0.46723911 30
2.552544 0.46814754 30
2.5499195 0.46843597 30
2.5381546 0.46961647 30
2.5253098 0.47078079 30
2.5244941 0.47084902 30
2.5110911 0.47192916 30
2.4964442 0.47300293 30
2.4956014 0.47306183 30
2.478382 0.47417897 30
2.4683942 0.47477597 30
2.4596151 0.47528082 30
2.4403443 0.47630622 30
2.4391626 0.47636759 30
2.4171094 0.47743946 30
2.4122943 0.47765859 30
2.3935525 0.47849667 30
2.3842444 0.47888798 30
2.3687838 0.47953939 30
2.3561945 0.48004051 30
2.3435948 0.48056784 30
2.3281446 0.48118198 30
2.3174645 0.48158219 30
2.3000946 0.48220439 30
2.2879729 0.48258269 30
2.2720447 0.48306192 30
2.2521299 0.48356947 30
2.2439948 0.48377129 30
2.2159448 0.48437931 30
2.2078178 0.48454273 30
2.1878949 0.48493736 30
2.159845 0.48547234 30
2.1582136 0.48550266 30
2.131795 0.48599071 30
2.1047859 0.48644945 30
2.1037451 0.48646716 30
2.0756952 0.48695159 30
2.0485751 0.48738328 30
2.0476452 0.48739818 30
2.0195953 0.48781396 30
1.9915453 0.48818329 30
1.9812008 0.48830432 30
1.9634954 0.48851572 30
1.9354455 0.48881197 30
1.9073955 0.48906996 30
1.8890898 0.48921275 30
1.8793456 0.48929102 30
1.8512957 0.48947821 30
1.8232457 0.489665 30
1.7951958 0.4898885 30
1.7671459 0.49007741 30
1.7612092 0.49010873 30
1.7390959 0.49022984 30
1.711046 0.49035223 30
1.6829961 0.49044539 30
1.6549461 0.49049499 30
1.6268962 0.49047987 30
1.5988463 0.49039144 30
1.5707963 0.49025406 30
1.5427464 0.49013407 30
1.5382139 0.49010873 30
1.5146965 0.48998287 30
1.4866465 0.48980995 30
1.4585966 0.48965076 30
1.4305467 0.48953086 30
1.4024967 0.48945316 30
1.3744468 0.48940349 30
1.3463968 0.489365 30
1.3183469 0.48932357 30
1.290297 0.48928312 30
1.2622471 0.48921518 30
1.2617539 0.48921275 30
1.2341971 0.48908129 30
1.2061472 0.48888713 30
1.1780973 0.48864243 30
1.1500473 0.48834757 30
1.1465331 0.48830432 30
1.1219974 0.48800725 30
1.0939475 0.48760877 30
1.0799744 0.48738328 30
1.0658975 0.48715754 30
1.0378476 0.48667007 30
1.0256536 0.48644945 30
1.0097977 0.4861631 30
0.9817477 0.48558408 30
0.9781412 0.48550266 30
0.95369777 0.4849456 30
0.93705698 0.48454273 30
0.92564782 0.48426176 30
0.89846079 0.48356947 30
0.89759787 0.48354694 30
0.86954799 0.48280019 30
0.86169076 0.48258269 30
0.84149802 0.48200312 30
0.82761476 0.48158219 30
0.81344807 0.48113382 30
0.796757 0.48056784 30
0.78539816 0.48016367 30
0.76848397 0.47953939 30
0.75734826 0.47910512 30
0.74312508 0.47849667 30
0.72929831 0.47786747 30
0.72046672 0.47743946 30
0.70124834 0.4764403 30
0.69987994 0.47636759 30
0.6807276 0.47528082 30
0.67319845 0.47481759 30
0.66273087 0.47417897 30
0.64595121 0.47306183 30
0.6451485 0.47300408 30
0.62991554 0.47192916 30
0.61709855 0.47093203 30
0.61513443 0.47078079 30
0.60121825 0.46961647 30
0.58904863 0.46848816 30
0.58848798 0.46843597 30
0.57670514 0.46723911 30
0.56596232 0.46602559 30
0.56099867 0.46540451 30
0.55621022 0.46479526 30
0.54739754 0.46354783 30
0.53945097 0.46228307 30
0.53294875 0.46111507 30
0.53230266 0.4610008 30
0.52577461 0.45970067 30
0.51998116 0.45838252 30
0.51487819 0.45704606 30
0.51042791 0.45569107 30
0.50660301 0.45431724 30
0.50489884 0.45358344 30
0.50343674 0.45292434 30
0.5008881 0.4515121 30
0.49885639 0.45008028 30
0.49731395 0.44862854 30
0.49623536 0.44715667 30
0.4955972 0.44566438 30
0.49537767 0.44415134 30
0.4955558 0.4426173 30
0.49611021 0.44106197 30
0.49701908 0.43948504 30
0.49827114 0.43788624 30
0.49985255 0.43626523 30
0.50174794 0.43462169 30
0.50394327 0.43295535 30
0.50489884 0.43230169 30
0.50651012 0.43126589 30
0.50941932 0.42955297 30
0.51260513 0.42781624 30
0.51605553 0.42605543 30
0.51975937 0.42427015 30
0.52370668 0.42246011 30
0.52788844 0.42062494 30
0.53229664 0.41876426 30
0.53294875 0.41849586 30
0.53691626 0.41687778 30
0.54175515 0.41496509 30
0.54680671 0.41302586 30
0.55206179 0.41105968 30
0.55751056 0.40906623 30
0.56099867 0.40780833 30
0.56312739 0.4070451 30
0.56887975 0.40499589 30
0.57474298 0.40291825 30
0.5807418 0.40081176 30
0.58696402 0.39867604 30
0.58904863 0.39796633 30
0.59344722 0.39651066 30
0.60015518 0.39431518 30
0.6070457 0.39208928 30
0.61411183 0.38983244 30
0.61709855 0.38888006 30
0.62139205 0.38754427 30
0.62891114 0.38522434 30
0.63666058 0.38287219 30
0.64465234 0.38048738 30
0.6451485 0.38033921 30
0.65285056 0.37806949 30
0.66132547 0.37561801 30
0.67009756 0.3731325 30
0.67319845 0.37226049 30
0.67912279 0.37061247 30
0.68846274 0.36805749 30
0.69817932 0.36546701 30
0.70124834 0.36465714 30
0.70823608 0.36284056 30
0.71863538 0.36017767 30
0.72929831 0.35749527 30
0.72936919 0.35747778 30
0.74035999 0.35474041 30
0.75172761 0.35196507 30
0.75734826 0.35061629 30
0.76368965 0.34915116 30
0.77615511 0.34629819 30
0.78539816 0.34420795 30
0.78907131 0.34340563 30
0.80249313 0.34047291 30
0.81344807 0.33810436 30
0.81633565 0.33749944 30
0.83069371 0.33448473 30
0.84149802 0.33223953 30
0.84552822 0.33142814 30
0.8609573 0.32832912 30
0.86954799 0.32662276 30
0.87709026 0.32518709 30
0.8940666 0.32200143 30
0.89759787 0.32134419 30
0.91229305 0.31877154 30
0.92564782 0.31647362 30
0.93157863 0.3154968 30
0.95159713 0.31217659 30
0.95369777 0.31182622 30
0.9733334 0.30881029 30
0.9817477 0.30753417 30
0.99684187 0.30539727 30
1.0097977 0.30356567 30
1.0220675 0.30193686 30
1.0378476 0.29982969 30
1.0489796 0.29842839 30
1.0658975 0.29627692 30
1.0776194 0.29487124 30
1.0939475 0.29289235 30
1.1083438 0.29126468 30
1.1219974 0.28971075 30
1.1423625 0.28760806 30
1.1500473 0.28681411 30
1.1780973 0.28428046 30
1.1830049 0.28390065 30
1.2061472 0.28210635 30
1.2324 0.2801418 30
1.2341971 0.28000536 30
1.2622471 0.27820166 30
1.290297 0.27667758 30
1.2975962 0.27633074 30
1.3183469 0.27532752 30
1.3463968 0.27413514 30
1.3744468 0.27308107 30
1.3927436 0.27246678 30
1.4024967 0.27213126 30

1.5146965 0.34914195 40
1.5427464 0.34896694 40
1.5618684 0.34915116 40
1.5707963 0.34923496 40
1.5988463 0.34916338 40
1.6268962 0.34948711 40
1.6549461 0.3500013 40
1.6829961 0.35057459 40
1.711046 0.35116036 40
1.7390959 0.35177612 40
1.7467788 0.35196507 40
1.7671459 0.35245381 40
1.7951958 0.35325012 40
1.8232457 0.35424207 40
1.8335651 0.35474041 40
1.8512957 0.35558712 40
1.8793456 0.35726586 40
1.8825253 0.35747778 40
1.9073955 0.35912471 40
1.9205599 0.36017767 40
1.9354455 0.36136486 40
1.9524719 0.36284056 40
1.9634954 0.36379334 40
1.9820174 0.36546701 40
1.9915453 0.36632461 40
2.0100013 0.36805749 40
2.0195953 0.36895574 40
2.036343 0.37061247 40
2.0476452 0.37173128 40
2.0608521 0.3731325 40
2.0756952 0.37471288 40
2.0834546 0.37561801 40
2.1037451 0.37799622 40
2.1043052 0.37806949 40
2.1229267 0.38048738 40
2.131795 0.38164099 40
2.1412247 0.38287219 40
2.1590373 0.38522434 40
2.159845 0.3853311 40
2.1749404 0.38754427 40
2.1878949 0.38948745 40
2.1900865 0.38983244 40
2.2043489 0.39208928 40
2.2159448 0.39396796 40
2.2180459 0.39431518 40
2.2312702 0.39651066 40
2.2439948 0.39867523 40
2.2439995 0.39867604 40
2.2564323 0.40081176 40
2.2684385 0.40291825 40
2.2720447 0.40355699 40
2.2800667 0.40499589 40
2.291305 0.4070451 40
2.3000946 0.40867962 40
2.302092 0.40906623 40
2.3122434 0.41105968 40
2.3219478 0.41302586 40
2.3281446 0.41431575 40
2.3309974 0.41496509 40
2.3391789 0.41687778 40
2.3469269 0.41876426 40
2.3542579 0.42062494 40
2.3561945 0.4211354 40
2.3612374 0.42246011 40
2.3679087 0.42427015 40
2.3741835 0.42605543 40
2.3800515 0.42781624 40
2.3842444 0.42914753 40
2.3854568 0.42955297 40
2.3903106 0.43126589 40
2.3947702 0.43295535 40
2.3988235 0.43462169 40
2.4024567 0.43626523 40
2.4056539 0.43788624 40
2.4083975 0.43948504 40
2.4106681 0.44106197 40
2.4122943 0.44248496 40
2.4124473 0.4426173 40
2.4137295 0.44415134 40
2.414463 0.44566438 40
2.41462 0.44715667 40
2.4141709 0.44862854 40
2.4130842 0.45008028 40
2.4122943 0.45072348 40
2.4113443 0.4515121 40
2.4089249 0.45292434 40
2.4057721 0.45431724 40
2.4018446 0.45569107 40
2.3970975 0.45704606 40
2.3914819 0.45838252 40
2.384944 0.45970067 40
2.3842444 0.45982261 40
2.3775823 0.4610008 40
2.3692496 0.46228307 40
2.3598662 0.46354783 40
2.3561945 0.46398698 40
2.3497338 0.46479526 40
2.3387036 0.46602559 40
2.3281446 0.46707819 40
2.3264765 0.46723911 40
2.312777 0.46843597 40
2.3000946 0.46943402 40
2.2975677 0.46961647 40
2.2798461 0.47078079 40
2.2720447 0.47124704 40
2.2591602 0.47192916 40
2.2439948 0.47266219 40
2.2347564 0.47306183 40
2.2159448 0.47381027 40
2.2060099 0.47417897 40
2.1878949 0.47480159 40
2.173499 0.47528082 40
2.159845 0.47570455 40
2.1377615 0.47636759 40
2.131795 0.47653571 40
2.1037451 0.47727619 40
2.0975537 0.47743946 40
2.0756952 0.4779866 40
2.0540161 0.47849667 40
2.0476452 0.47863987 40
2.0195953 0.47923103 40
2.0030641 0.47953939 40
1.9915453 0.47974616 40
1.9634954 0.48018114 40
1.9354455 0.48055527 40
1.934381 0.48056784 40
1.9073955 0.48087911 40
1.8793456 0.48116049 40
1.8512957 0.48139939 40
1.8310493 0.48158219 40
1.8232457 0.48165134 40
1.7951958 0.48195824 40
1.7671459 0.48221694 40
1.7390959 0.48241735 40
1.711046 0.48257381 40
1.7089114 0.48258269 40
1.6829961 0.48269003 40
1.6549461 0.48275204 40
1.6268962 0.482741 40
1.5988463 0.48265293 40
1.5845986 0.48258269 40
1.5707963 0.4825145 40
1.5427464 0.48242134 40
1.5146965 0.48228247 40
1.4866465 0.48210451 40
1.4585966 0.48192826 40
1.4305467 0.48178243 40
1.4024967 0.48166922 40
1.3775831 0.48158219 40
1.3744468 0.4815711 40
1.3463968 0.48146719 40
1.3183469 0.48134576 40
1.290297 0.48123382 40
1.2622471 0.48111538 40
1.2341971 0.48091607 40
1.2061472 0.48064407 40
1.1996544 0.48056784 40
1.1780973 0.48030804 40
1.1500473 0.47990426 40
1.1288008 0.47953939 40
1.1219974 0.479418 40
1.0939475 0.47883994 40
1.0789216 0.47849667 40
1.0658975 0.47818471 40
1.0378476 0.47746993 40
1.0366692 0.47743946 40
1.0097977 0.47670559 40
0.99873638 0.47636759 40
0.9817477 0.47581522 40
0.96655416 0.47528082 40
0.95369777 0.47479698 40
0.93806739 0.47417897 40
0.92564782 0.47365043 40
0.91233177 0.47306183 40
0.89759787 0.47235542 40
0.88904749 0.47192916 40
0.86954799 0.47086476 40
0.8680655 0.47078079 40
0.84927791 0.46961647 40
0.84149802 0.46908148 40
0.83228903 0.46843597 40
0.81695463 0.46723911 40
0.81344807 0.46693446 40
0.80314407 0.46602559 40
0.79074641 0.46479526 40
0.78539816 0.46419687 40
0.77962597 0.46354783 40
0.76967979 0.46228307 40
0.76086388 0.4610008 40
0.75734826 0.46041348 40
0.75330198 0.45970067 40
0.74686209 0.45838252 40
0.74133144 0.45704606 40
0.73666035 0.45569107 40
0.73280377 0.45431724 40
0.72972075 0.45292434 40
0.72929831 0.45266999 40
0.72745301 0.4515121 40
0.72587512 0.45008028 40
0.72493729 0.44862854 40
0.72461063 0.44715667 40
0.72486944 0.44566438 40
0.72569025 0.44415134 40
0.72705129 0.4426173 40
0.72893245 0.44106197 40
0.72929831 0.44081813 40
0.7313958 0.43948504 40
0.73437468 0.43788624 40
0.7378368 0.43626523 40
0.74176687 0.43462169 40
0.74615134 0.43295535 40
0.75097847 0.43126589 40
0.75623824 0.42955297 40
0.75734826 0.4292104 40
0.76228324 0.42781624 40
0.76886432 0.42605543 40
0.77588084 0.42427015 40
0.78331735 0.42246011 40
0.78539816 0.4219656 40
0.79093578 0.42062494 40
0.79896061 0.41876426 40
0.80741804 0.41687778 40
0.81344807 0.41557558 40
0.81639374 0.41496509 40
0.82595487 0.41302586 40
0.83593483 0.41105968 40
0.84149802 0.40998398 40
0.84631695 0.40906623 40
0.85707449 0.4070451 40
0.86821425 0.40499589 40
0.86954799 0.40475168 40
0.87972518 0.40291825 40
0.89164196 0.40081176 40
0.89759787 0.39977032 40
0.903917 0.39867604 40
0.91658546 0.39651066 40
0.92564782 0.39498623 40
0.92964118 0.39431518 40
0.94300751 0.39208928 40
0.95369777 0.39034242 40
0.95686605 0.38983244 40
0.97119564 0.38754427 40
0.9817477 0.38589255 40
0.98634124 0.38522434 40
1.0026966 0.38287219 40
1.0097977 0.38186606 40
1.019611 0.38048738 40
1.0370878 0.37806949 40
1.0378476 0.37796463 40
1.057176 0.37561801 40
1.0658975 0.37457699 40
1.07968 0.3731325 40
1.0939475 0.37164583 40
1.1048491 0.37061247 40
1.1219974 0.36898333 40
1.1324348 0.36805749 40
1.1500473 0.3664835 40
1.1621149 0.36546701 40
1.1780973 0.36410631 40
1.1940088 0.36284056 40
1.2061472 0.3618626 40
1.2292619 0.36017767 40
1.2341971 0.35981305 40
1.2622471 0.35807269 40
1.2724121 0.35747778 40
1.290297 0.3564122 40
1.3183469 0.35490935 40
1.3222023 0.35474041 40
1.3463968 0.35365952 40
1.3744468 0.35257611 40
1.3926832 0.35196507 40
1.4024967 0.35162954 40
1.4305467 0.3508092 40
1.4585966 0.35012025 40
1.4866465 0.34955583 40
1.5140863 0.34915116 40
1.5146965 0.34914195 40

1.4585966 0.39611239 50
1.4866465 0.39552378 50
1.5146965 0.39498766 50
1.5427464 0.39466461 50
1.5707963 0.39491425 50
1.5988463 0.39476883 50
1.6268962 0.39509472 50
1.6549461 0.39556173 50
1.6829961 0.39606218 50
1.7064968 0.39651066 50
1.711046 0.39659613 50
1.7390959 0.39718468 50
1.7671459 0.39785229 50
1.7951958 0.39862233 50
1.7967312 0.39867604 50
1.8232457 0.39960253 50
1.8443503 0.40081176 50
1.8512957 0.40121481 50
1.8793456 0.4027521 50
1.8816531 0.40291825 50
1.9073955 0.40478293 50
1.9100417 0.40499589 50
1.9352861 0.4070451 50
1.9354455 0.40705815 50
1.9582133 0.40906623 50
1.9634954 0.40953917 50
1.9796488 0.41105968 50
1.9915453 0.41219749 50
2.0000912 0.41302586 50
2.0195953 0.41494361 50
2.0198133 0.41496509 50
2.0390333 0.41687778 50
2.0476452 0.41775051 50
2.0570612 0.41876426 50
2.073914 0.42062494 50
2.0756952 0.42082628 50
2.0879131 0.42246011 50
2.100878 0.42427015 50
2.1037451 0.42468546 50
2.112682 0.42605543 50
2.1236203 0.42781624 50
2.131795 0.42920489 50
2.1336492 0.42955297 50
2.1423126 0.43126589 50
2.1502816 0.43295535 50
2.1575524 0.43462169 50
2.159845 0.43519156 50
2.1640293 0.43626523 50
2.1697802 0.43788624 50
2.1748417 0.43948504 50
2.1791939 0.44106197 50
2.1828131 0.4426173 50
2.1856707 0.44415134 50
2.1877357 0.44566438 50
2.1878949 0.44585516 50
2.1890091 0.44715667 50
2.1893951 0.44862854 50
2.1888327 0.45008028 50
2.1878949 0.45093703 50
2.1872805 0.4515121 50
2.1847139 0.45292434 50
2.1810358 0.45431724 50
2.1761656 0.45569107 50
2.1700119 0.45704606 50
2.162473 0.45838252 50
2.159845 0.45876933 50
2.1534872 0.45970067 50
2.1429263 0.4610008 50
2.131795 0.46216394 50
2.1305632 0.46228307 50
2.1155538 0.46354783 50
2.1037451 0.46441572 50
2.0983888 0.46479526 50
2.0787927 0.46602559 50
2.0756952 0.46619969 50
2.055913 0.46723911 50
2.0476452 0.46763202 50
2.0301046 0.46843597 50
2.0195953 0.46887369 50
2.0000951 0.46961647 50
1.9915453 0.46991336 50
1.9634954 0.47075772 50
1.9626061 0.47078079 50
1.9354455 0.47142879 50
1.9115051 0.47192916 50
1.9073955 0.47200887 50
1.8793456 0.47250444 50
1.8512957 0.47295391 50
1.8450156 0.47306183 50
1.8232457 0.47341103 50
1.7951958 0.47393176 50
1.7797396 0.47417897 50
1.7671459 0.47436879 50
1.7390959 0.47470207 50
1.711046 0.47495519 50
1.6829961 0.47513083 50
1.6549461 0.47521536 50
1.6268962 0.47519433 50
1.5988463 0.47507387 50
1.5707963 0.47488765 50
1.5427464 0.47475403 50
1.5146965 0.47456816 50
1.4866465 0.47433605 50
1.468199 0.47417897 50
1.4585966 0.47409297 50
1.4305467 0.47386736 50
1.4024967 0.47367263 50
1.3744468 0.47348779 50
1.3463968 0.47327888 50
1.3226478 0.47306183 50
1.3183469 0.47301995 50
1.290297 0.47275138 50
1.2622471 0.47248412 50
1.2341971 0.47210351 50
1.2241147 0.47192916 50
1.2061472 0.47159418 50
1.1780973 0.47096996 50
1.1708635 0.47078079 50
1.1500473 0.47018873 50
1.1329409 0.46961647 50
1.1219974 0.46921543 50
1.1032919 0.46843597 50
1.0939475 0.46800658 50
1.0784944 0.46723911 50
1.0658975 0.46654365 50
1.0570766 0.46602559 50
1.0384736 0.46479526 50
1.0378476 0.46474857 50
1.021938 0.46354783 50
1.0097977 0.46249643 50
1.0075186 0.46228307 50
0.9955839 0.4610008 50
0.98527055 0.45970067 50
0.9817477 0.45917575 50
0.97656754 0.45838252 50
0.96931488 0.45704606 50
0.96336935 0.45569107 50
0.95865669 0.45431724 50
0.95510633 0.45292434 50
0.95369777 0.45211514 50
0.95264196 0.4515121 50
0.95120347 0.45008028 50
0.95074978 0.44862854 50
0.95123017 0.44715667 50
0.95259328 0.44566438 50
0.95369777 0.44490192 50
0.95476674 0.44415134 50
0.9576972 0.4426173 50
0.96136416 0.44106197 50
0.96573101 0.43948504 50
0.97076604 0.43788624 50
0.97644257 0.43626523 50
0.9817477 0.43487923 50
0.98276862 0.43462169 50
0.98988751 0.43295535 50
0.99764062 0.43126589 50
1.0060207 0.42955297 50
1.0097977 0.4288195 50
1.0154612 0.42781624 50
1.0258531 0.42605543 50
1.0368558 0.42427015 50
1.0378476 0.42411384 50
1.049043 0.42246011 50
1.0619752 0.42062494 50
1.0658975 0.42008329 50
1.0771046 0.41876426 50
1.0936613 0.41687778 50
1.0939475 0.41684575 50
1.1129514 0.41496509 50
1.1219974 0.41408738 50
1.1340333 0.41302586 50
1.1500473 0.41162809 50
1.1569552 0.41105968 50
1.1780973 0.40933222 50
1.1814548 0.40906623 50
1.2061472 0.40712905 50
1.2072642 0.4070451 50
1.2341971 0.40504524 50
1.2349509 0.40499589 50
1.2622471 0.40322353 50
1.2686559 0.40291825 50
1.290297 0.40187848 50
1.3097961 0.40081176 50
1.3183469 0.40034535 50
1.3463968 0.3992919 50
1.3645973 0.39867604 50
1.3744468 0.39833957 50
1.4024967 0.39747619 50
1.4305467 0.3967448 50
1.441004 0.39651066 50
1.4585966 0.39611239 50

1.5427464 0.42922094 60
1.5707963 0.42902868 60
1.5988463 0.42856603 60
1.6268962 0.4287873 60
1.6549461 0.42926953 60
1.6695083 0.42955297 60
1.6829961 0.42982354 60
1.711046 0.43044354 60
1.7390959 0.43122398 60
1.7402219 0.43126589 60
1.7671459 0.43233149 60
1.778915 0.43295535 60
1.7951958 0.43388984 60
1.8049187 0.43462169 60
1.8232457 0.43614517 60
1.8244082 0.43626523 60
1.8387521 0.43788624 60
1.8512745 0.43948504 60
1.8512957 0.43948814 60
1.8625328 0.44106197 60
1.8718246 0.4426173 60
1.8791393 0.44415134 60
1.8793456 0.44420966 60
1.8839992 0.44566438 60
1.8870517 0.44715667 60
1.8882114 0.44862854 60
1.8873527 0.45008028 60
1.8843296 0.4515121 60
1.8793456 0.45282755 60
1.8789542 0.45292434 60
1.8706828 0.45431724 60
1.8596411 0.45569107 60
1.8512957 0.45650002 60
1.8459353 0.45704606 60
1.8296853 0.45838252 60
1.8232457 0.45882123 60
1.8106303 0.45970067 60
1.7951958 0.46062191 60
1.7877733 0.4610008 60
1.7671459 0.46191715 60
1.756787 0.46228307 60
1.7390959 0.46283309 60
1.711046 0.46348757 60
1.7072222 0.46354783 60
1.6829961 0.46388696 60
1.6549461 0.46408108 60
1.6268962 0.46406942 60
1.5988463 0.46386213 60
1.5766852 0.46354783 60
1.5707963 0.46345408 60
1.5427464 0.4630692 60
1.5146965 0.46255744 60
1.5010887 0.46228307 60
1.4866465 0.46195159 60
1.4585966 0.46129417 60
1.4452682 0.4610008 60
1.4305467 0.46062736 60
1.4024967 0.46000801 60
1.387097 0.45970067 60
1.3744468 0.45940717 60
1.3463968 0.45865781 60
1.3391558 0.45838252 60
1.3183469 0.45743946 60
1.3108115 0.45704606 60
1.290297 0.45570723 60
1.2900615 0.45569107 60
1.2745724 0.45431724 60
1.2633088 0.45292434 60
1.2622471 0.45272546 60
1.2571205 0.4515121 60
1.253931 0.45008028 60
1.2532946 0.44862854 60
1.2550038 0.44715667 60
1.2588785 0.44566438 60
1.2622471 0.44480115 60
1.2654145 0.44415134 60
1.2752389 0.4426173 60
1.2874137 0.44106197 60
1.290297 0.44074694 60
1.302095 0.43948504 60
1.3183469 0.43794711 60
1.3192462 0.43788624 60
1.3459362 0.43626523 60
1.3463968 0.43623958 60
1.3744468 0.43516638 60
1.3908693 0.43462169 60
1.4024967 0.43425742 60
1.4305467 0.43332787 60
1.4403257 0.43295535 60
1.4585966 0.4322966 60
1.4840791 0.43126589 60
1.4866465 0.43116735 60
1.5146965 0.43006585 60
1.5313467 0.42955297 60
1.5427464 0.42922094 60



==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

